Convolutions and More as Einsum: A Tensor Network Perspective with Advances for Second-Order Methods

Despite their simple intuition, convolutions are more tedious to analyze than dense layers, which complicates the transfer of theoretical and algorithmic ideas to convolutions. We simplify convolutions by viewing them as tensor networks (TNs) that allow reasoning about the underlying tensor multiplications by drawing diagrams, manipulating them to perform function transformations like differentiation, and efficiently evaluating them with einsum. To demonstrate their simplicity and expressiveness, we derive diagrams of various autodiff operations and popular curvature approximations with full hyper-parameter support, batching, channel groups, and generalization to any convolution dimension. Further, we provide convolution-specific transformations based on the connectivity pattern which allow to simplify diagrams before evaluation. Finally, we probe performance. Our TN implementation accelerates a recently-proposed KFAC variant up to 4.5x while removing the standard implementation's memory overhead, and enables new hardware-efficient tensor dropout for approximate backpropagation.

==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/alexnet_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
features.0;(3, 256, 256);(64, 63, 63);(11, 11);(4, 4);(2, 2);(1, 1);1;Yes;1;General
features.3;(64, 31, 31);(192, 31, 31);(5, 5);(1, 1);(2, 2);(1, 1);1;Yes;1;General
features.6;(192, 15, 15);(384, 15, 15);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;General
features.8;(384, 15, 15);(256, 15, 15);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;General
features.10;(256, 15, 15);(256, 15, 15);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/cifar100_allcnnc_in_3_32_32_out_100.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1.1;(3, 34, 34);(96, 32, 32);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv2.1;(96, 34, 34);(96, 32, 32);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv3.1;(96, 33, 33);(96, 16, 16);(3, 3);(2, 2);(0, 0);(1, 1);1;Yes;1;General
conv4.1;(96, 18, 18);(192, 16, 16);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv5.1;(192, 18, 18);(192, 16, 16);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv6.1;(192, 17, 17);(192, 8, 8);(3, 3);(2, 2);(0, 0);(1, 1);1;Yes;1;General
conv7.0;(192, 8, 8);(192, 6, 6);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv8.1;(192, 6, 6);(192, 6, 6);(1, 1);(1, 1);(0, 0);(1, 1);1;Yes;1;Dense
conv9.1;(192, 6, 6);(100, 6, 6);(1, 1);(1, 1);(0, 0);(1, 1);1;Yes;1;Dense


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/cifar10_3c3d_in_3_32_32_out_10.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1.0;(3, 32, 32);(64, 28, 28);(5, 5);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv2.0;(64, 14, 14);(96, 12, 12);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv3.1;(96, 8, 8);(128, 6, 6);(3, 3);(1, 1);(0, 0);(1, 1);1;Yes;1;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/convnext_base_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
features.0.0;(3, 256, 256);(128, 64, 64);(4, 4);(4, 4);(0, 0);(1, 1);1;Yes;1;Dense
features.1.0.block.0;(128, 64, 64);(128, 64, 64);(7, 7);(1, 1);(3, 3);(1, 1);128;Yes;3;General
features.2.1;(128, 64, 64);(256, 32, 32);(2, 2);(2, 2);(0, 0);(1, 1);1;Yes;1;Dense
features.3.0.block.0;(256, 32, 32);(256, 32, 32);(7, 7);(1, 1);(3, 3);(1, 1);256;Yes;3;General
features.4.1;(256, 32, 32);(512, 16, 16);(2, 2);(2, 2);(0, 0);(1, 1);1;Yes;1;Dense
features.5.0.block.0;(512, 16, 16);(512, 16, 16);(7, 7);(1, 1);(3, 3);(1, 1);512;Yes;27;General
features.6.1;(512, 16, 16);(1024, 8, 8);(2, 2);(2, 2);(0, 0);(1, 1);1;Yes;1;Dense
features.7.0.block.0;(1024, 8, 8);(1024, 8, 8);(7, 7);(1, 1);(3, 3);(1, 1);1024;Yes;3;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/fmnist_2c2d_in_1_28_28_out_10.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1.1;(1, 32, 32);(32, 28, 28);(5, 5);(1, 1);(0, 0);(1, 1);1;Yes;1;General
conv2.1;(32, 18, 18);(64, 14, 14);(5, 5);(1, 1);(0, 0);(1, 1);1;Yes;1;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/inception_v3_in_3_299_299_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
Conv2d\_1a\_3x3.conv;(3, 299, 299);(32, 149, 149);(3, 3);(2, 2);(0, 0);(1, 1);1;No;1;General
Conv2d\_2a\_3x3.conv;(32, 149, 149);(32, 147, 147);(3, 3);(1, 1);(0, 0);(1, 1);1;No;1;General
Conv2d\_2b\_3x3.conv;(32, 147, 147);(64, 147, 147);(3, 3);(1, 1);(1, 1);(1, 1);1;No;1;General
Conv2d\_3b\_1x1.conv;(64, 73, 73);(80, 73, 73);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Conv2d\_4a\_3x3.conv;(80, 73, 73);(192, 71, 71);(3, 3);(1, 1);(0, 0);(1, 1);1;No;1;General
Mixed\_5b.branch1x1.conv;(192, 35, 35);(64, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
Mixed\_5b.branch5x5\_1.conv;(192, 35, 35);(48, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_5b.branch5x5\_2.conv;(48, 35, 35);(64, 35, 35);(5, 5);(1, 1);(2, 2);(1, 1);1;No;3;General
Mixed\_5b.branch3x3dbl\_2.conv;(64, 35, 35);(96, 35, 35);(3, 3);(1, 1);(1, 1);(1, 1);1;No;4;General
Mixed\_5b.branch3x3dbl\_3.conv;(96, 35, 35);(96, 35, 35);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
Mixed\_5b.branch\_pool.conv;(192, 35, 35);(32, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_5c.branch1x1.conv;(256, 35, 35);(64, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
Mixed\_5c.branch5x5\_1.conv;(256, 35, 35);(48, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_5d.branch1x1.conv;(288, 35, 35);(64, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;4;Dense
Mixed\_5d.branch5x5\_1.conv;(288, 35, 35);(48, 35, 35);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_6a.branch3x3.conv;(288, 35, 35);(384, 17, 17);(3, 3);(2, 2);(0, 0);(1, 1);1;No;1;General
Mixed\_6a.branch3x3dbl\_3.conv;(96, 35, 35);(96, 17, 17);(3, 3);(2, 2);(0, 0);(1, 1);1;No;1;General
Mixed\_6b.branch1x1.conv;(768, 17, 17);(192, 17, 17);(1, 1);(1, 1);(0, 0);(1, 1);1;No;12;Dense
Mixed\_6b.branch7x7\_1.conv;(768, 17, 17);(128, 17, 17);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
Mixed\_6b.branch7x7\_2.conv;(128, 17, 17);(128, 17, 17);(1, 7);(1, 1);(0, 3);(1, 1);1;No;2;Dense mix
Mixed\_6b.branch7x7\_3.conv;(128, 17, 17);(192, 17, 17);(7, 1);(1, 1);(3, 0);(1, 1);1;No;1;Dense mix
Mixed\_6b.branch7x7dbl\_2.conv;(128, 17, 17);(128, 17, 17);(7, 1);(1, 1);(3, 0);(1, 1);1;No;2;Dense mix
Mixed\_6b.branch7x7dbl\_5.conv;(128, 17, 17);(192, 17, 17);(1, 7);(1, 1);(0, 3);(1, 1);1;No;1;Dense mix
Mixed\_6c.branch7x7\_1.conv;(768, 17, 17);(160, 17, 17);(1, 1);(1, 1);(0, 0);(1, 1);1;No;4;Dense
Mixed\_6c.branch7x7\_2.conv;(160, 17, 17);(160, 17, 17);(1, 7);(1, 1);(0, 3);(1, 1);1;No;4;Dense mix
Mixed\_6c.branch7x7\_3.conv;(160, 17, 17);(192, 17, 17);(7, 1);(1, 1);(3, 0);(1, 1);1;No;2;Dense mix
Mixed\_6c.branch7x7dbl\_2.conv;(160, 17, 17);(160, 17, 17);(7, 1);(1, 1);(3, 0);(1, 1);1;No;4;Dense mix
Mixed\_6c.branch7x7dbl\_5.conv;(160, 17, 17);(192, 17, 17);(1, 7);(1, 1);(0, 3);(1, 1);1;No;2;Dense mix
Mixed\_6e.branch7x7\_2.conv;(192, 17, 17);(192, 17, 17);(1, 7);(1, 1);(0, 3);(1, 1);1;No;4;Dense mix
Mixed\_6e.branch7x7\_3.conv;(192, 17, 17);(192, 17, 17);(7, 1);(1, 1);(3, 0);(1, 1);1;No;4;Dense mix
AuxLogits.conv0.conv;(768, 5, 5);(128, 5, 5);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
AuxLogits.conv1.conv;(128, 5, 5);(768, 1, 1);(5, 5);(1, 1);(0, 0);(1, 1);1;No;1;General
Mixed\_7a.branch3x3\_2.conv;(192, 17, 17);(320, 8, 8);(3, 3);(2, 2);(0, 0);(1, 1);1;No;1;General
Mixed\_7a.branch7x7x3\_4.conv;(192, 17, 17);(192, 8, 8);(3, 3);(2, 2);(0, 0);(1, 1);1;No;1;General
Mixed\_7b.branch1x1.conv;(1280, 8, 8);(320, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7b.branch3x3\_1.conv;(1280, 8, 8);(384, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7b.branch3x3\_2a.conv;(384, 8, 8);(384, 8, 8);(1, 3);(1, 1);(0, 1);(1, 1);1;No;4;Dense mix
Mixed\_7b.branch3x3\_2b.conv;(384, 8, 8);(384, 8, 8);(3, 1);(1, 1);(1, 0);(1, 1);1;No;4;Dense mix
Mixed\_7b.branch3x3dbl\_1.conv;(1280, 8, 8);(448, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7b.branch3x3dbl\_2.conv;(448, 8, 8);(384, 8, 8);(3, 3);(1, 1);(1, 1);(1, 1);1;No;2;General
Mixed\_7b.branch\_pool.conv;(1280, 8, 8);(192, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7c.branch1x1.conv;(2048, 8, 8);(320, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7c.branch3x3\_1.conv;(2048, 8, 8);(384, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7c.branch3x3dbl\_1.conv;(2048, 8, 8);(448, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
Mixed\_7c.branch\_pool.conv;(2048, 8, 8);(192, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/mobilenet_v2_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
features.0.0;(3, 256, 256);(32, 128, 128);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
features.1.conv.0.0;(32, 128, 128);(32, 128, 128);(3, 3);(1, 1);(1, 1);(1, 1);32;No;1;General
features.1.conv.1;(32, 128, 128);(16, 128, 128);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.2.conv.0.0;(16, 128, 128);(96, 128, 128);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.2.conv.1.0;(96, 128, 128);(96, 64, 64);(3, 3);(2, 2);(1, 1);(1, 1);96;No;1;General
features.2.conv.2;(96, 64, 64);(24, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.3.conv.0.0;(24, 64, 64);(144, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
features.3.conv.1.0;(144, 64, 64);(144, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);144;No;1;General
features.3.conv.2;(144, 64, 64);(24, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.4.conv.1.0;(144, 64, 64);(144, 32, 32);(3, 3);(2, 2);(1, 1);(1, 1);144;No;1;General
features.4.conv.2;(144, 32, 32);(32, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.5.conv.0.0;(32, 32, 32);(192, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
features.5.conv.1.0;(192, 32, 32);(192, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);192;No;2;General
features.5.conv.2;(192, 32, 32);(32, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
features.7.conv.1.0;(192, 32, 32);(192, 16, 16);(3, 3);(2, 2);(1, 1);(1, 1);192;No;1;General
features.7.conv.2;(192, 16, 16);(64, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.8.conv.0.0;(64, 16, 16);(384, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;4;Dense
features.8.conv.1.0;(384, 16, 16);(384, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);384;No;4;General
features.8.conv.2;(384, 16, 16);(64, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
features.11.conv.2;(384, 16, 16);(96, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.12.conv.0.0;(96, 16, 16);(576, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
features.12.conv.1.0;(576, 16, 16);(576, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);576;No;2;General
features.12.conv.2;(576, 16, 16);(96, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
features.14.conv.1.0;(576, 16, 16);(576, 8, 8);(3, 3);(2, 2);(1, 1);(1, 1);576;No;1;General
features.14.conv.2;(576, 8, 8);(160, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.15.conv.0.0;(160, 8, 8);(960, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
features.15.conv.1.0;(960, 8, 8);(960, 8, 8);(3, 3);(1, 1);(1, 1);(1, 1);960;No;3;General
features.15.conv.2;(960, 8, 8);(160, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
features.17.conv.2;(960, 8, 8);(320, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
features.18.0;(320, 8, 8);(1280, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/resnet18_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1;(3, 256, 256);(64, 128, 128);(7, 7);(2, 2);(3, 3);(1, 1);1;No;1;General
layer1.0.conv1;(64, 64, 64);(64, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);1;No;4;General
layer2.0.conv1;(64, 64, 64);(128, 32, 32);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer2.0.conv2;(128, 32, 32);(128, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
layer2.0.downsample.0;(64, 64, 64);(128, 32, 32);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer3.0.conv1;(128, 32, 32);(256, 16, 16);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer3.0.conv2;(256, 16, 16);(256, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
layer3.0.downsample.0;(128, 32, 32);(256, 16, 16);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer4.0.conv1;(256, 16, 16);(512, 8, 8);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer4.0.conv2;(512, 8, 8);(512, 8, 8);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
layer4.0.downsample.0;(256, 16, 16);(512, 8, 8);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/resnet50_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1;(3, 256, 256);(64, 128, 128);(7, 7);(2, 2);(3, 3);(1, 1);1;No;1;General
layer1.0.conv1;(64, 64, 64);(64, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer1.0.conv2;(64, 64, 64);(64, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
layer1.0.conv3;(64, 64, 64);(256, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;4;Dense
layer1.1.conv1;(256, 64, 64);(64, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
layer2.0.conv1;(256, 64, 64);(128, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer2.0.conv2;(128, 64, 64);(128, 32, 32);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer2.0.conv3;(128, 32, 32);(512, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;4;Dense
layer2.0.downsample.0;(256, 64, 64);(512, 32, 32);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer2.1.conv1;(512, 32, 32);(128, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
layer2.1.conv2;(128, 32, 32);(128, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);1;No;3;General
layer3.0.conv1;(512, 32, 32);(256, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer3.0.conv2;(256, 32, 32);(256, 16, 16);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer3.0.conv3;(256, 16, 16);(1024, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;6;Dense
layer3.0.downsample.0;(512, 32, 32);(1024, 16, 16);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer3.1.conv1;(1024, 16, 16);(256, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;5;Dense
layer3.1.conv2;(256, 16, 16);(256, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);1;No;5;General
layer4.0.conv1;(1024, 16, 16);(512, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer4.0.conv2;(512, 16, 16);(512, 8, 8);(3, 3);(2, 2);(1, 1);(1, 1);1;No;1;General
layer4.0.conv3;(512, 8, 8);(2048, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;3;Dense
layer4.0.downsample.0;(1024, 16, 16);(2048, 8, 8);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer4.1.conv1;(2048, 8, 8);(512, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
layer4.1.conv2;(512, 8, 8);(512, 8, 8);(3, 3);(1, 1);(1, 1);(1, 1);1;No;2;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/resnext101_32x8d_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
conv1;(3, 256, 256);(64, 128, 128);(7, 7);(2, 2);(3, 3);(1, 1);1;No;1;General
layer1.0.conv1;(64, 64, 64);(256, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;2;Dense
layer1.0.conv2;(256, 64, 64);(256, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);32;No;3;General
layer1.0.conv3;(256, 64, 64);(256, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;5;Dense
layer2.0.conv1;(256, 64, 64);(512, 64, 64);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer2.0.conv2;(512, 64, 64);(512, 32, 32);(3, 3);(2, 2);(1, 1);(1, 1);32;No;1;General
layer2.0.conv3;(512, 32, 32);(512, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;7;Dense
layer2.0.downsample.0;(256, 64, 64);(512, 32, 32);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer2.1.conv2;(512, 32, 32);(512, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);32;No;3;General
layer3.0.conv1;(512, 32, 32);(1024, 32, 32);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer3.0.conv2;(1024, 32, 32);(1024, 16, 16);(3, 3);(2, 2);(1, 1);(1, 1);32;No;1;General
layer3.0.conv3;(1024, 16, 16);(1024, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;45;Dense
layer3.0.downsample.0;(512, 32, 32);(1024, 16, 16);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer3.1.conv2;(1024, 16, 16);(1024, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);32;No;22;General
layer4.0.conv1;(1024, 16, 16);(2048, 16, 16);(1, 1);(1, 1);(0, 0);(1, 1);1;No;1;Dense
layer4.0.conv2;(2048, 16, 16);(2048, 8, 8);(3, 3);(2, 2);(1, 1);(1, 1);32;No;1;General
layer4.0.conv3;(2048, 8, 8);(2048, 8, 8);(1, 1);(1, 1);(0, 0);(1, 1);1;No;5;Dense
layer4.0.downsample.0;(1024, 16, 16);(2048, 8, 8);(1, 1);(2, 2);(0, 0);(1, 1);1;No;1;Down
layer4.1.conv2;(2048, 8, 8);(2048, 8, 8);(3, 3);(1, 1);(1, 1);(1, 1);32;No;2;General


==> exp/exp01_conv2d_vs_einconv2d/results/layer_details/vgg16_in_3_256_256_out_1000.csv <==
Name;Input shape;Output shape;Kernel size;Stride;Padding;Dilation;Groups;Bias;Count;Type
features.0;(3, 256, 256);(64, 256, 256);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.2;(64, 256, 256);(64, 256, 256);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.5;(64, 128, 128);(128, 128, 128);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.7;(128, 128, 128);(128, 128, 128);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.10;(128, 64, 64);(256, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.12;(256, 64, 64);(256, 64, 64);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;2;Gen.
features.17;(256, 32, 32);(512, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;1;Gen.
features.19;(512, 32, 32);(512, 32, 32);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;2;Gen.
features.24;(512, 16, 16);(512, 16, 16);(3, 3);(1, 1);(1, 1);(1, 1);1;Yes;3;Gen.


==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
Input size: (1, 3, 256, 256)
Output size: (1, 64, 63, 63)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.417e+13
  Optimized FLOP count:  1.195e+9
   Theoretical speedup:  2.023e+4
  Largest intermediate:  1.441e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 256, 15, 15)
Output size: (1, 256, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.194e+11
  Optimized FLOP count:  2.758e+8
   Theoretical speedup:  4.331e+2
  Largest intermediate:  1.728e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
Input size: (1, 64, 31, 31)
Output size: (1, 192, 31, 31)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.135e+12
  Optimized FLOP count:  6.667e+8
   Theoretical speedup:  1.702e+3
  Largest intermediate:  9.226e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 192, 15, 15)
Output size: (1, 384, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.344e+11
  Optimized FLOP count:  3.103e+8
   Theoretical speedup:  4.331e+2
  Largest intermediate:  2.592e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 384, 15, 15)
Output size: (1, 256, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.792e+11
  Optimized FLOP count:  4.111e+8
   Theoretical speedup:  4.358e+2
  Largest intermediate:  2.592e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-32-generic", "version": "#33~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon Jan 30 17:03:34 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.000946497999393614;0.006573006001417525;0.12181678399792872;0.03463561700118589;6.944553507380475;3.5170958263500207;1.974513590261602;[0.001116634000936756, 0.0010652900018612854, 0.0010245570010738447, 0.0010304980023647659, 0.0010551269988354761, 0.0010361060012655798, 0.0017697160001262091, 0.001595047000591876, 0.0012731700007861946, 0.001265644998056814, 0.0013129040016792715, 0.001303009001276223, 0.0011538270009623375, 0.001202961997478269, 0.0011630760018306319, 0.0011480839966679923, 0.001122616999055026, 0.0012725599990517367, 0.001216420998389367, 0.0012201309982629027, 0.0010275179993186612, 0.0011675639980239794, 0.0012394739969749935, 0.0010651099983078893, 0.0015637470023648348, 0.0011085679980169516, 0.0011369829990144353, 0.0012671949989453424, 0.0016675160004524514, 0.0015478870009246748, 0.001118154999858234, 0.0010645930015016347, 0.0010194440001214389, 0.001451870997698279, 0.001551690002088435, 0.0013027860004513059, 0.001198877002025256, 0.0011715719992935192, 0.0012504269980126992, 0.0010274230007780716, 0.0010960610015899874, 0.0011277089979557786, 0.0011863200015795883, 0.0012283519972697832, 0.0012024809984723106, 0.0011565320019144565, 0.0010753379974630661, 0.001150299998698756, 0.0010546949997660704, 0.000946497999393614];[0.0091672570015362, 0.006858935001218924, 0.010694166001485428, 0.007607250001456123, 0.006740625998645555, 0.0067316140011826064, 0.0067871369974454865, 0.00685029700252926, 0.006757922998076538, 0.00678666200110456, 0.011336121999192983, 0.006822471001214581, 0.006796888999815565, 0.006854197999928147, 0.00683581100020092, 0.006736736999300774, 0.00692183300270699, 0.006767230999685125, 0.007358939001278486, 0.011745210002118256, 0.006695433999993838, 0.006865014998766128, 0.006808501999330474, 0.006786473000829574, 0.006740183001966216, 0.0066195919971505646, 0.007774107998557156, 0.011587627999688266, 0.006775262001610827, 0.006604966998565942, 0.007014246999460738, 0.006899133000842994, 0.006715450002957368, 0.006874137001432246, 0.006985927000641823, 0.0107262389974494, 0.006760301999747753, 0.006573006001417525, 0.006903191999299452, 0.006805073000577977, 0.006826378998084692, 0.006939532999240328, 0.00696429699746659, 0.010583061000943417, 0.006794794997404097, 0.0067498009993869346, 0.006893311998283025, 0.006824381998740137, 0.006646944999374682, 0.006863342998258304];[0.12426304499967955, 0.1293258719961159, 0.12587751099999878, 0.126281401997403, 0.12531667499933974, 0.1259381649979332, 0.1265289019975171, 0.12310047499704524, 0.12432015800004592, 0.12467765999826952, 0.12405756999578443, 0.12556077799672494, 0.12855732800016995, 0.12665485899924533, 0.12336124399735127, 0.12460427399855689, 0.12349113700474845, 0.1235517669992987, 0.12403681400246569, 0.1243303269984608, 0.12421301600625156, 0.12783627699900535, 0.12420109500089893, 0.1253483469990897, 0.12479607799832593, 0.12541502200474497, 0.12418245100343484, 0.12835671300126705, 0.12479988699851674, 0.1240734219973092, 0.12181678399792872, 0.12407608700232231, 0.12680099899807828, 0.1249759999991511, 0.1240690539998468, 0.13572424700396368, 0.12552219699864509, 0.134925406997354, 0.1240846189975855, 0.12799726899902453, 0.13582145600230433, 0.12388877299599699, 0.13483443999939482, 0.1241112450043147, 0.12562127800265444, 0.12404921499910415, 0.12449544000264723, 0.12449207199824741, 0.12380832800045027, 0.12784160999945016];[0.03463561700118589, 0.03706718300236389, 0.0372084900009213, 0.03666292399793747, 0.03647936400011531, 0.0361457929975586, 0.03690328799712006, 0.03722096100318595, 0.03749283400247805, 0.0362845709969406, 0.03779396599929896, 0.03709920400069677, 0.03714166200370528, 0.03663315199810313, 0.03763875500226277, 0.03729487299642642, 0.03697354500400252, 0.03774202499698731, 0.036359682999318466, 0.03680443299890612, 0.03750103499987745, 0.03777042000001529, 0.037047974998131394, 0.03791038100098376, 0.036845334001554875, 0.03699210199920344, 0.03724081800100976, 0.03777285200339975, 0.03745732200331986, 0.036485625998466276, 0.03720776899717748, 0.03711855000074138, 0.03679239600387518, 0.03785634599989862, 0.037601374002406374, 0.037161399002798134, 0.036448647999350214, 0.03714701999706449, 0.037300629999663215, 0.03668238700265647, 0.03790259899687953, 0.03730117500163033, 0.03683469600218814, 0.036106537001614925, 0.03792334800164099, 0.03675678899890045, 0.03709030000391067, 0.03675005400145892, 0.03812937900511315, 0.03674449500249466]
features.3;0.0017811660000006668;0.004830702000617748;0.2507237220015668;0.2370450250018621;2.712100949948483;1.0577050583516665;2.5641372597527674;[0.0022057509995647706, 0.0026676660017983522, 0.00235943399820826, 0.001992598998185713, 0.0019894849974662066, 0.0018954469996970147, 0.001906424997287104, 0.0020232570022926666, 0.001977525997062912, 0.0019341920014994685, 0.001975471001060214, 0.0019199400012439582, 0.0019155869995302055, 0.001799810997908935, 0.001789587000530446, 0.0018002000033447985, 0.0018488719979359303, 0.0018089719997078646, 0.0018262459998368286, 0.002017402002820745, 0.001913429001433542, 0.0018209939989901613, 0.0018063869974866975, 0.0017811660000006668, 0.002365657001064392, 0.002672557999176206, 0.0018969509983435273, 0.00185398699977668, 0.0019076520002272446, 0.0018992319965036586, 0.0018938900029752403, 0.0019461189986031968, 0.0019798440007434692, 0.0019649540008686017, 0.0020456040001590736, 0.0019643519990495406, 0.0020224339968990535, 0.002089590001560282, 0.0020561570017889608, 0.0020129819968133233, 0.002171723997889785, 0.0021042109983682167, 0.0021599569990939926, 0.002604273999168072, 0.0023096900004020426, 0.0022862589976284653, 0.002242302998638479, 0.0022325860009004828, 0.002210534003097564, 0.0022140639994177036];[0.0052862269985780586, 0.007398392001050524, 0.005622017000860069, 0.005231618997640908, 0.00513487300122506, 0.004830702000617748, 0.0049698650000209454, 0.004939659000228858, 0.005465031001222087, 0.0055276279999816325, 0.006736307001119712, 0.0049290620008832775, 0.004870795997703681, 0.004960219001077348, 0.0049457640016044024, 0.0049296389988739975, 0.005549299999984214, 0.005029970001487527, 0.007366401001490885, 0.005176350998226553, 0.005101058999571251, 0.005019786000048043, 0.005039896001107991, 0.005694126997696003, 0.005846362997544929, 0.0051038509991485626, 0.007084614000632428, 0.005073650998383528, 0.005054406999988714, 0.005059312003140803, 0.00503606399797718, 0.005078947000583867, 0.005607062998024048, 0.005069626000477001, 0.0069123470020713285, 0.005030493000958813, 0.005029304000345292, 0.0050304070027777925, 0.005040365002059843, 0.0050440279992471915, 0.0056699600027059205, 0.0050291150000703055, 0.007500588002585573, 0.005207997000979958, 0.005060957002569921, 0.005206063000514405, 0.005202373999054544, 0.0051386190025368705, 0.005907267001020955, 0.005129040000610985];[0.25213390899807564, 0.2545472300007532, 0.25298564600234386, 0.252845842998795, 0.2555340590006381, 0.25493143600033363, 0.25293729300028645, 0.2520159240011708, 0.25157995199697325, 0.2527636969971354, 0.25193953000052716, 0.2540863120011636, 0.25546192199908546, 0.2528396760026226, 0.25399569399814936, 0.2519026810005016, 0.2532435489993077, 0.2524145160059561, 0.2522670559992548, 0.2525846460048342, 0.25354457599678426, 0.25270850499509834, 0.25378410700068343, 0.25541210799929104, 0.2522168379982759, 0.25251511599708465, 0.25416406500153244, 0.25420975500310306, 0.2527258129994152, 0.2531118280021474, 0.2534550210002635, 0.2525119369965978, 0.252171157997509, 0.2512997269986954, 0.25439823400301975, 0.25399963499512523, 0.25381916299738805, 0.2519177200010745, 0.25204251800096245, 0.2516950409990386, 0.2537282420016709, 0.25244949799525784, 0.2507237220015668, 0.2520997370011173, 0.25193913700422854, 0.2526123089992325, 0.2523981529993762, 0.25412406399846077, 0.2530057219992159, 0.2519299109990243];[0.2378872469998896, 0.23880811000344693, 0.23726252800406655, 0.2388708090002183, 0.2370450250018621, 0.23878118600259768, 0.23919445499996073, 0.23742271000082837, 0.23883189399930416, 0.2415438680036459, 0.24048919600681984, 0.2391103740010294, 0.23855238900068798, 0.23831582099955995, 0.23908110900083557, 0.23959151099916198, 0.23788538900043932, 0.24257630400097696, 0.23982799800432986, 0.23916871700203046, 0.23923610400379403, 0.24095873199621565, 0.23904773500180454, 0.23897617200418608, 0.24055045500062988, 0.24019327100540977, 0.2391782119993877, 0.23726723399886396, 0.23890152799867792, 0.23883380700135604, 0.23762758300290443, 0.23933392700200784, 0.23808558299424476, 0.24155578600039007, 0.24147506399822305, 0.24034453600324923, 0.23946789799447288, 0.23929912699531997, 0.23867017300290172, 0.23876413900143234, 0.2392724229976011, 0.2382120139991457, 0.23753936299908673, 0.2404968530026963, 0.23930901200219523, 0.24039086199991289, 0.24040907199741923, 0.23895580699536367, 0.23911402500016266, 0.2380616740010737]
features.6;0.001140534001024207;0.0029211410001153126;0.2169601670029806;0.21225776699793641;2.561204661581425;1.0221541952106274;2.5056930486438564;[0.002214206000644481, 0.0021087439999973867, 0.002794431999063818, 0.002087500000925502, 0.002000739001232432, 0.0020531210029730573, 0.001226864998898236, 0.0012576660010381602, 0.001226857002620818, 0.0011891659996763337, 0.0011613130009209272, 0.0012079159969289321, 0.001181071002065437, 0.0011698159978550393, 0.001182369000161998, 0.001287462997424882, 0.0011778919979406055, 0.001172338001197204, 0.0011944380021304823, 0.001140534001024207, 0.0011648760009848047, 0.0011942900018766522, 0.0011950459993386175, 0.0011469290002423804, 0.0012440350001270417, 0.0012174559997220058, 0.0011872230024891905, 0.0013211859986768104, 0.0014483849990938324, 0.0012732120012515225, 0.0012791430017387029, 0.0012595490006788168, 0.001201282000693027, 0.0012815879999834578, 0.0014101410015427973, 0.0021828139979334082, 0.0026466960007383022, 0.0013935989991296083, 0.0012664980022236705, 0.00129526400269242, 0.0012974940000276547, 0.0014132210017123725, 0.0013494310005626176, 0.0013254779987619258, 0.0014746269989700522, 0.001340265000180807, 0.0013045080013398547, 0.0013367350002226885, 0.001353873001789907, 0.0013466870004776865];[0.003187046000675764, 0.005282082998746773, 0.0031737649987917393, 0.0029211410001153126, 0.0029297379987838212, 0.002946476000943221, 0.002952662998723099, 0.0029445110012602527, 0.003007561001140857, 0.003375446998688858, 0.00300485700063291, 0.004634023000107845, 0.0029843379998055752, 0.003044752997084288, 0.0029868359997635707, 0.002981491998070851, 0.0030385169993678574, 0.0030271920004452113, 0.0037423479989229236, 0.0030768739998165984, 0.005245080999884522, 0.0030570060007448774, 0.0030368689986062236, 0.0030540779989678413, 0.0030755410007259343, 0.0030469289995380677, 0.0030718980015080888, 0.0035671090008690953, 0.003052243002457544, 0.004611121003108565, 0.0030992000029073097, 0.003116464002232533, 0.003122830999927828, 0.003194864999386482, 0.0030721859984623734, 0.003132248999463627, 0.0037869900006626267, 0.0031347920012194663, 0.004687765998824034, 0.0031369560019811615, 0.003135110000584973, 0.0031189250003080815, 0.0031472160007979255, 0.003088634999585338, 0.0038772070001868997, 0.0031111790012801066, 0.0052913379986421205, 0.0031210200031637214, 0.0030778460022702347, 0.0031054039973241743];[0.22249166000256082, 0.22717950500009465, 0.2250467479971121, 0.2253454290002992, 0.23251853600231698, 0.2274280479978188, 0.22595979900142993, 0.2262806910002837, 0.222940561001451, 0.22265574999983073, 0.22013936299845227, 0.22333963200071594, 0.22181008600091445, 0.2223931909975363, 0.22351074000107474, 0.2216770240047481, 0.2274191139949835, 0.22623884999848087, 0.2246268050002982, 0.22088607700061402, 0.2223634950023552, 0.2214291059972311, 0.2169601670029806, 0.21957230500265723, 0.21975820900479448, 0.22061700699850917, 0.21835362799902214, 0.2242879549994541, 0.21861972600163426, 0.21868169399749604, 0.22116774900860037, 0.22072163399934652, 0.2212778100001742, 0.22047478600143222, 0.2228539579991775, 0.22429389999888372, 0.21849524700155598, 0.22054010800275137, 0.2219364199991105, 0.2186027040006593, 0.22269829599827062, 0.2227722680036095, 0.23728638300235616, 0.22200337200047215, 0.21930784999858588, 0.22349197999938042, 0.2213191420014482, 0.2230139350031095, 0.22292371399817057, 0.2213578140035679];[0.21524910000516684, 0.22198415300590568, 0.2187874700030079, 0.21429618800175376, 0.21400401599748875, 0.21925159499733127, 0.21620901400092407, 0.21412897399932262, 0.21387719600170385, 0.2189944120036671, 0.2188188150030328, 0.2149509640003089, 0.21707669799798168, 0.21755456699611386, 0.21248818899766775, 0.2144642740022391, 0.21561275199928787, 0.21389129099770798, 0.21405282700288808, 0.21944100900145713, 0.21425423100299668, 0.21531930600031046, 0.214352646999032, 0.21395650000340538, 0.21387360000153421, 0.21520183100074064, 0.21674272599921096, 0.21395024299636134, 0.2139394120022189, 0.215597633003199, 0.21900831799575826, 0.21434283499911544, 0.2908223550002731, 0.21379242799957865, 0.21225776699793641, 0.21817099599866197, 0.21577023999634548, 0.2170503249981266, 0.21727228200688842, 0.2141642500027956, 0.21988993199920515, 0.21665390799898887, 0.21552834899557638, 0.21375159800300025, 0.2139532599976519, 0.21612661100152764, 0.21384402900002897, 0.21396711299894378, 0.2156278700058465, 0.21414390599966282]
features.8;0.0016565379992243834;0.0038756030007789377;0.2867813790071523;0.28377657800228917;2.339579896503162;1.0105886152621055;2.3150665475252463;[0.0025417260003450792, 0.0024187140006688423, 0.002447178998409072, 0.0024012510002648924, 0.0025453460002609063, 0.0025496420021227095, 0.0024137860018527135, 0.0024377739973715506, 0.0024344880002900027, 0.002448819999699481, 0.002464638000674313, 0.002475228000548668, 0.002508569999918109, 0.0025204939993273, 0.002504379997844808, 0.0025503340002615005, 0.0025219749986717943, 0.0025714279981912114, 0.0025963600019167643, 0.0025955179989978205, 0.002593901001091581, 0.0026627699990058318, 0.0027005259980796836, 0.0016565379992243834, 0.0016705920024833176, 0.0016606610006419942, 0.0017408570020052139, 0.0017091510017053224, 0.0017634399991948158, 0.0017801880021579564, 0.0017398000018147286, 0.0017815800019889139, 0.0017789220000850037, 0.0018150399992009625, 0.001768232999893371, 0.0017999040028371383, 0.0017330080008832738, 0.0018494399992050603, 0.0018301090021850541, 0.0018771750001178589, 0.0018532860012783203, 0.001797326000087196, 0.0019050959999731276, 0.001912894000270171, 0.001848732998041669, 0.0018201349994342308, 0.001830617999075912, 0.001835531998949591, 0.0019494469997880515, 0.0018862920005631167];[0.0042494769986660685, 0.003967053002270404, 0.003905559002305381, 0.0038756030007789377, 0.0038849780030432157, 0.003893171000527218, 0.003943316998629598, 0.004249169996910496, 0.003946487999201054, 0.003934459997253725, 0.003948158999264706, 0.00397836299816845, 0.00393944900133647, 0.003936255998269189, 0.003926968998712255, 0.003971680001995992, 0.003969010002037976, 0.003966980999393854, 0.00397925600191229, 0.003969653000240214, 0.0039045939993229695, 0.00395363400093629, 0.00401819900071132, 0.004017040999315213, 0.004021943001134787, 0.004010655000456609, 0.004030653999507194, 0.003999014999862993, 0.004022965000331169, 0.004109712997887982, 0.004024375000881264, 0.004021078002551803, 0.004006448998552514, 0.004274258997611469, 0.0040219559996330645, 0.004027531998872291, 0.0040145550010493025, 0.0040274849998240825, 0.004010927001218079, 0.004117761000088649, 0.0040214969994849525, 0.004039000003103865, 0.004037156999402214, 0.004046385998663027, 0.0040153659974748734, 0.004060523002408445, 0.003978837998147355, 0.004024402998766163, 0.004016063001472503, 0.004029723000712693];[0.30844093700579833, 0.28935446799732745, 0.2875268979987595, 0.28884953900342225, 0.29305434900015825, 0.28919464699720265, 0.2891870439998456, 0.29123565099507687, 0.2933299940013967, 0.29569894099768135, 0.29155246400114265, 0.2923257790025673, 0.28982283900040784, 0.2915976359981869, 0.28860833200087654, 0.29575716099861893, 0.2958212640005513, 0.2915589309995994, 0.2887638549982512, 0.2923467129949131, 0.2935826030006865, 0.295338506999542, 0.29279694800061407, 0.2897121959977085, 0.2922018909994222, 0.29561776099944836, 0.29243683500317275, 0.29437186299765017, 0.29324592700140784, 0.2937245599969174, 0.2918261280065053, 0.28936196499853395, 0.29618890000347164, 0.29118170800211374, 0.2968964729952859, 0.2872701319938642, 0.2942445940061589, 0.2902314210004988, 0.29323913200278184, 0.29114931599542615, 0.29189347400097176, 0.292038377996505, 0.2942767679996905, 0.2867813790071523, 0.2874288209968654, 0.2892425200006983, 0.2930865329981316, 0.2895218319936248, 0.2895674239989603, 0.2949834829996689];[0.2844942580013594, 0.2855921859991213, 0.28377657800228917, 0.28918114300176967, 0.28484438600207795, 0.28469741900698864, 0.2906718609992822, 0.2867429789985181, 0.3195530509983655, 0.2892259770051169, 0.28637260799951036, 0.28647550699679414, 0.2853635610008496, 0.2898804120013665, 0.2880730860015319, 0.290186090998759, 0.2849970549978025, 0.28676198099856265, 0.285372099995584, 0.28886016699834727, 0.2888436469984299, 0.2866331830009585, 0.29056516499986174, 0.29057279000335257, 0.2890016769997601, 0.29138595699259895, 0.2861566689971369, 0.28867651999826194, 0.28722773199842777, 0.2885828179969394, 0.2865292620008404, 0.28512103499815566, 0.2923005459997512, 0.2912241330050165, 0.2865282680031669, 0.28626900400195154, 0.2848848180001369, 0.29173819400239154, 0.2881665610075288, 0.28609679299552226, 0.28674652699919534, 0.2849587079981575, 0.28650071599986404, 0.2855788870001561, 0.29093073600233765, 0.2853561619958782, 0.28485941699909745, 0.2895916399975249, 0.2847952490010357, 0.2853347469972505]
features.10;0.0009712909995869268;0.0024308280007971916;0.19177910600046744;0.18849869900077465;2.5026773663412722;1.0174028097651715;2.4598687386355063;[0.0018506259984860662, 0.0015767250006319955, 0.0015666990002500825, 0.0016242279998550657, 0.0010667759997886606, 0.0010640830005286261, 0.0010612389996822458, 0.001033624997944571, 0.001019213999825297, 0.0010337649982830044, 0.0010770810004032683, 0.001036293000652222, 0.0010434389987494797, 0.0010511930013308302, 0.0011187800009793136, 0.0010330330005672295, 0.0010445500010973774, 0.0010416430013719946, 0.0010412799965706654, 0.0009782149973034393, 0.001008610001008492, 0.0009938059993146453, 0.0011426119999669027, 0.0009899559991026763, 0.0010420459984743502, 0.0009825609995459672, 0.0010117620004166383, 0.0009712909995869268, 0.0009748369993758388, 0.0010111949995916802, 0.0010250909981550649, 0.0010027130010712426, 0.0010103109998453874, 0.0010419740028737579, 0.0010046269999293145, 0.001051319999533007, 0.0011921019977307878, 0.0010881029993470293, 0.0011741319976863451, 0.0010681559979275335, 0.001057571000274038, 0.001072781000402756, 0.0010718619996623602, 0.001047843001288129, 0.0010619249987939838, 0.0011055229988414794, 0.0010760770019260235, 0.0010704129999794532, 0.0010752950001915451, 0.0010995449993060902];[0.002502915001969086, 0.0025364520006405655, 0.0025306299976364244, 0.002536738000344485, 0.0024308280007971916, 0.002484247997927014, 0.0025026260009326506, 0.00274847599939676, 0.002484811000613263, 0.0024853150025592186, 0.002495336000720272, 0.0025149050015897956, 0.0025602069981687237, 0.0024957350033218972, 0.0025426719985262025, 0.002507338998839259, 0.002527165001083631, 0.0025463819983997382, 0.0025888540003506932, 0.0025695809999888297, 0.002574444999481784, 0.002579859999968903, 0.002580827997007873, 0.002571209999587154, 0.002576932001829846, 0.002583634999609785, 0.002568587999121519, 0.0025930220035661478, 0.0025766010003280826, 0.0026482400025997777, 0.0026555779986665584, 0.0026352029999543447, 0.0026395540007797536, 0.0026641149997885805, 0.002680294001038419, 0.002615094999782741, 0.002659409001353197, 0.0026320350007154047, 0.0026328179992560763, 0.002636027998960344, 0.002668329998414265, 0.002653348998137517, 0.0026529409988143016, 0.002625654000439681, 0.002728491999732796, 0.0026801049971254542, 0.0026172090001637116, 0.002640038001118228, 0.00265147100071772, 0.002678059998288518];[0.1926509900004021, 0.193072251004196, 0.1952220999992278, 0.19763134200547938, 0.19298250099745928, 0.19936636300190003, 0.1981277049962955, 0.19696073299928685, 0.19951906200367375, 0.196655223997368, 0.19515878599850112, 0.19620257299902732, 0.1971078149981622, 0.20221097200192162, 0.19635896799809416, 0.19573145199683495, 0.1970015759980015, 0.19657356300012907, 0.1971031649991346, 0.19184069500261103, 0.19523797299916623, 0.1943030889997317, 0.19549481699505122, 0.19373584399727406, 0.19407494299593964, 0.2040840580011718, 0.19708314500167035, 0.1941255390047445, 0.1937557920027757, 0.19655384899670025, 0.19628435599952354, 0.196068394001486, 0.19177910600046744, 0.19681061700248392, 0.1970478869989165, 0.19729486600044766, 0.19718276600178797, 0.19608795500244014, 0.19180176900044899, 0.19716386899744975, 0.19717310600390192, 0.19640024999898742, 0.19795724299910944, 0.19766106799943373, 0.19750067199856858, 0.19206738999855588, 0.1960825090027356, 0.1958501740009524, 0.19734794800024247, 0.1968749799998477];[0.1913335190001817, 0.1897306960017886, 0.19137420299375663, 0.1897784770008002, 0.18965968200063799, 0.18992617200274253, 0.19326424200335168, 0.19284569000228657, 0.19114685699969414, 0.19157574600467342, 0.19416117899891105, 0.19153030300003593, 0.19150133400034974, 0.19166767000206164, 0.19160372799888137, 0.19115595600305824, 0.1939271529990947, 0.1926692200031539, 0.1898432039997715, 0.1920072729990352, 0.19139911199818016, 0.19138765999741736, 0.19030536599893821, 0.18981022499428946, 0.19057880799664417, 0.19264843599739834, 0.19156359499902464, 0.19320160200004466, 0.19054346200209693, 0.1913579079991905, 0.1895659270012402, 0.1923230699976557, 0.18849869900077465, 0.19361749200106715, 0.19087757599845645, 0.19151946799684083, 0.19484757099780836, 0.19511265799883404, 0.19169349699950544, 0.19163736699920264, 0.18994400700103142, 0.18991342200388317, 0.19428368599619716, 0.19209208300162572, 0.19058264000341296, 0.19143734200042672, 0.1915368509980908, 0.19181380600275588, 0.18893113100057235, 0.19145736500286148]


==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
Input size: (32, 3, 256, 256)
Output size: (32, 64, 63, 63)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
Input size: (32, 64, 31, 31)
Output size: (32, 192, 31, 31)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (32, 192, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (32, 384, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-32-generic", "version": "#33~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon Jan 30 17:03:34 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.038395609000872355;0.2183274090057239;4.3555842409987235;1.216475162000279;5.686259827282944;3.580495826841818;1.5881207805508095;[0.04115009899396682, 0.039909358994918875, 0.038495628999953624, 0.039716953004244715, 0.0401523980035563, 0.04001919800066389, 0.040557688000262715, 0.03996646399900783, 0.03984164800203871, 0.040587932999187615, 0.03842599600466201, 0.04034838399820728, 0.04100228299648734, 0.039620466995984316, 0.040004465998208616, 0.03989736199582694, 0.03967349800223019, 0.038395609000872355, 0.03999451999698067, 0.03982006400474347, 0.04010238900082186, 0.040035001999058295, 0.039867263003543485, 0.03880359499453334, 0.04005993500322802, 0.040301985005498864, 0.04024785900401184, 0.04088351300015347, 0.03987797600711929, 0.04086710100091295, 0.04006773100263672, 0.04013352200126974, 0.04000023899425287, 0.03989514800196048, 0.03994889999739826, 0.03987735100236023, 0.04007606999948621, 0.04087783999420935, 0.039907947000756394, 0.04044486500060884, 0.040778564994980115, 0.03982425200229045, 0.0407737770001404, 0.03990117600187659, 0.04005162399698747, 0.04082863700023154, 0.040037257997028064, 0.038614674005657434, 0.04077225800574524, 0.040073014999506995];[0.23389471300470177, 0.2314135479973629, 0.2412873520006542, 0.23472341000160668, 0.22532933699403657, 0.22460542599583277, 0.23654913999780547, 0.2350371240027016, 0.23223420300200814, 0.2254629449962522, 0.22369799899752252, 0.2218570949989953, 0.22135678899940103, 0.23313269000209402, 0.23387933099729707, 0.22010837099514902, 0.22581510199961485, 0.23355864099721657, 0.22625269499985734, 0.22618129399779718, 0.2317164749983931, 0.2290223590025562, 0.2183274090057239, 0.23410331299965037, 0.23522070000035455, 0.23435998399509117, 0.22340518899727613, 0.24105318199872272, 0.22769210299884435, 0.2256887739931699, 0.23636250399431447, 0.24873548799951095, 0.23302770799637074, 0.22997575200133724, 0.22699587500392227, 0.23510450799949467, 0.2325688029959565, 0.2333952560002217, 0.2255663559990353, 0.23336881699651713, 0.23270339600276202, 0.2420503980029025, 0.22684595099417493, 0.21904308299417607, 0.2319624469964765, 0.22525082400534302, 0.22443100999953458, 0.22529164599836804, 0.23112715200113598, 0.23947798200242687];[4.443277085003501, 4.537030516003142, 4.3555842409987235, 4.359752485004719, 4.381080507009756, 4.58357070999773, 4.595967702000053, 4.562908478990721, 4.5690444329957245, 4.560371879997547, 4.565712381001504, 4.605330240003241, 4.547234518999176, 4.598883912003657, 4.583306544998777, 4.586908504999883, 4.564448198005266, 4.559270391997416, 4.5385365599941, 4.5833669240018935, 4.5487460249933065, 4.5439168690063525, 4.562411785002041, 4.6236807870009216, 5.411977989009756, 4.747038802997849, 4.515436537003552, 4.499575766007183, 4.572735756002658, 4.663685543993779, 4.557803039009741, 4.535027190999244, 4.516416235004726, 4.515000058992882, 4.501987938994716, 4.528499868996732, 4.6006982370017795, 4.4984861179982545, 4.522678629000438, 4.49810651900043, 4.527642973000184, 4.519062175997533, 4.504658971003664, 4.5363192910008365, 4.5054407610005, 4.514201968995621, 4.500418774005084, 4.53860959099984, 4.548398165992694, 4.550814875001379];[1.2165596680060844, 1.2174853370088385, 1.2236568949956563, 1.2309976989999996, 1.2228543630044442, 1.2345069869916188, 1.2443388259998756, 1.221401855997101, 1.2225014719952014, 1.2284831779979868, 1.2266612950043054, 1.2297670090047177, 1.2452436310049961, 1.2178612569987308, 1.2220320430060383, 1.220293369005958, 1.2334777220021351, 1.2245022969946149, 1.2204314810005599, 1.2220713839997188, 1.2432001049965038, 1.2202638980015763, 1.2338505559964688, 1.2280440389949945, 1.2249438220023876, 1.2303614749980625, 1.225652976994752, 1.216475162000279, 1.2238653450040147, 1.222935639001662, 1.2185306059909635, 1.2345906390037271, 1.2321614340035012, 1.2268008240062045, 1.2379335560108302, 1.227372519999335, 1.2317955929975142, 1.2260224750061752, 1.2239647899987176, 1.2174339559933287, 1.2293538200028706, 1.2287869440042414, 1.2319406530004926, 1.225159342007828, 1.2351536529968143, 1.2189451919985004, 1.233082958002342, 1.2335780770008569, 1.222686821995012, 1.21967073000269]
features.3;0.062275089003378525;0.18031735400290927;8.663892896998732;7.7810879810058395;2.8954973310937664;1.113455202941784;2.600461449588426;[0.062275089003378525, 0.07157918700249866, 0.07764829500229098, 0.07880138500331668, 0.0800816679984564, 0.07983257699379465, 0.0798073990008561, 0.07989295500010485, 0.07979984499979764, 0.07991720399877522, 0.07985873100551544, 0.07975601499492768, 0.08364704699488357, 0.07973990400205366, 0.07971076499961782, 0.07972161399811739, 0.07971149099466857, 0.07966510700498475, 0.07977835299971048, 0.07977338199998485, 0.07978292200277792, 0.07979663099831669, 0.07963301400013734, 0.07966980199853424, 0.0795568590037874, 0.08042677200137405, 0.07962282899825368, 0.07956433400249807, 0.07960602400271455, 0.0792348300019512, 0.07964128299499862, 0.07980458499514498, 0.07927871400170261, 0.07965459100523731, 0.07920125999953598, 0.07955393000156619, 0.07915924600092694, 0.07916616299917223, 0.07919526100158691, 0.07919052799843485, 0.07965986099588918, 0.07959484899765812, 0.07919800800300436, 0.07926245200360427, 0.07916286100225989, 0.07919773199682822, 0.07953298900247319, 0.07924247299524723, 0.07816603800165467, 0.07893465500092134];[0.18307064300461207, 0.18352015699929325, 0.18247315699409228, 0.18262537400005385, 0.18271158099378226, 0.18230682700232137, 0.18255953000334557, 0.18263046999345534, 0.18242754699895158, 0.1822912100033136, 0.18442374100413872, 0.1823140999986208, 0.18062037399795372, 0.18253344699769514, 0.18201947699708398, 0.18051001900312258, 0.18236816800344968, 0.18201368500012904, 0.18043877099989913, 0.18999814100243384, 0.18116110499977367, 0.18198466600006213, 0.18043205700087128, 0.18230534000031184, 0.18040246700547868, 0.19078302400157554, 0.18035804799728794, 0.18194290599785745, 0.18439290999958757, 0.18187223599670688, 0.18041793000156758, 0.18200957700173603, 0.18990658399707172, 0.18050946199946338, 0.18252440999640385, 0.18075310599670047, 0.18202388899953803, 0.1840028840015293, 0.18031735400290927, 0.18197862499800976, 0.1805583560053492, 0.18055352399824187, 0.18199811700469581, 0.18070946900115814, 0.18206531400210224, 0.18052929199620849, 0.1852711389947217, 0.18057417800446274, 0.18197676200361457, 0.18059484099649126];[8.703148958993552, 8.693916346994229, 8.664451675002056, 8.683173653989797, 8.67500876000122, 8.70667005499854, 9.076733552996302, 8.732793507995666, 8.713690184005827, 8.681348343008722, 8.663892896998732, 8.697300914012885, 9.263215150000178, 9.097695687007217, 8.68150343299203, 8.674995009001577, 9.101987769994594, 8.754103011000552, 9.134289939000155, 8.9323837270058, 8.738051702006487, 8.699989363005443, 8.690223636993323, 8.730383405003522, 8.691371403998346, 8.687701830007427, 8.719799416998285, 8.94100919199991, 9.202077280002413, 9.16703087699716, 9.174309167996398, 8.934320216001652, 8.737368085996422, 8.706094035987917, 8.682675312003994, 8.699580832006177, 9.294867823999084, 9.197339782011113, 8.688037385007192, 9.20171558799484, 8.73294796499249, 9.214047343004495, 9.17910800599202, 9.179122412999277, 9.159987484999874, 8.726835699999356, 8.728020932998334, 9.307368984002096, 9.147397033004381, 9.153620220997254];[8.213577572008944, 8.196538643998792, 8.21083414399618, 8.830054277997988, 8.790029097996012, 8.612315325000964, 8.664937401990755, 8.673036548003438, 8.206549631002417, 8.845672458999616, 8.22387836100097, 8.192039222005405, 8.223381239993614, 8.833840936997149, 8.20205203700607, 8.17519234099018, 8.631530270999065, 8.213267844999791, 8.218631241994444, 8.843881817003421, 8.716474432003452, 8.479873101998237, 8.592149766998773, 8.204183091998857, 8.220548489000066, 8.207049565004127, 8.24173167799745, 8.20940962700115, 8.746925364001072, 8.249902953000856, 8.19591011999728, 8.212802030007879, 8.196094043996709, 8.182098301003862, 7.954757014995266, 8.20680200100469, 8.35113585999352, 8.219488424991141, 7.925833982000768, 8.989472840999952, 7.7810879810058395, 8.760368343006121, 8.251641921997361, 8.206989622995025, 8.899467897004797, 8.789780963001249, 8.868118048005272, 8.724982459003513, 8.216918687998259, 8.21544923899637]
features.6;0.033293437998509035;0.06126221500016982;6.579168963995471;6.674142788993777;1.8400687547772416;0.9857698841632628;1.8666311320102067;[0.0340355680018547, 0.033293437998509035, 0.03371727799822111, 0.036086439999053255, 0.03955348999443231, 0.0401184820002527, 0.041199193001375534, 0.042656261000956874, 0.043043541998486035, 0.04311861199676059, 0.04381414700037567, 0.04334118199767545, 0.04393202699429821, 0.04369034099363489, 0.04372171900467947, 0.043915998001466505, 0.043511161995411385, 0.043900839002162684, 0.043829855996591505, 0.04379029900155729, 0.044673268996120896, 0.04370054900209652, 0.043231268995441496, 0.0436587989970576, 0.04394379099539947, 0.047963517004973255, 0.043601892997685354, 0.04337583600135986, 0.04363874000409851, 0.04372783100552624, 0.043651723994116765, 0.04329411999788135, 0.04380493400094565, 0.043768997995357495, 0.04380908200255362, 0.04359904900047695, 0.043297709002217744, 0.043614235997665673, 0.0436964580003405, 0.04396881499997107, 0.04381956799625186, 0.04374045200529508, 0.043825167005707044, 0.04389477700169664, 0.043528221001906786, 0.043750142998760566, 0.04341116800060263, 0.04383221200259868, 0.04391924400260905, 0.04384250000293832];[0.06145143100002315, 0.06264637300046161, 0.061643649998586625, 0.061859400004323106, 0.06161964800412534, 0.061832847000914626, 0.06173673000012059, 0.06191876599768875, 0.06183672900078818, 0.06425331199716311, 0.06186633500328753, 0.06158282000251347, 0.061788135004462674, 0.06172299399622716, 0.06164966899814317, 0.06175565500598168, 0.062212703000113834, 0.06145397599902935, 0.061500830997829325, 0.06145887899765512, 0.06138691899832338, 0.061573578997922596, 0.061409511996316724, 0.06145853300404269, 0.06151332399895182, 0.06148794299951987, 0.061463719997846056, 0.06164966399956029, 0.06143208900175523, 0.06640895800228463, 0.061363371001789346, 0.06144279099680716, 0.06159016899619019, 0.06154899100511102, 0.06138533200282836, 0.061478275994886644, 0.061562479997519404, 0.06164737100334605, 0.06142731400177581, 0.06146214699401753, 0.06126221500016982, 0.0616820249997545, 0.06155840000428725, 0.06168265399901429, 0.06155848000344122, 0.06169794900051784, 0.06142111599911004, 0.06130064000171842, 0.061342047003563493, 0.06385644800320733];[7.059033127996372, 7.1029421130078845, 7.074240951995307, 7.098471154997242, 7.069451242008654, 7.100000076003198, 7.070650861998729, 6.726974955003243, 7.059005944000091, 7.53965511899878, 7.085307954999735, 7.202402517999872, 7.121406739999657, 7.825426025992783, 7.092159766994882, 7.77238884500548, 7.116149597000913, 7.083811797005183, 7.711458318997757, 7.08144654899661, 7.082812696993642, 7.2640575080004055, 6.579168963995471, 7.2234131380027975, 7.788359307014616, 7.7846425070019905, 7.092784622007457, 7.859029767998436, 7.088009028993838, 7.73652073500125, 7.705025281000417, 6.6328698030047235, 7.796901093999622, 7.119700382005249, 7.628894036002748, 7.6693762249924475, 6.955254715008778, 7.817588399004308, 7.031238249001035, 7.088500720004959, 7.120796367998992, 7.068955551003455, 7.077272888011066, 7.33912731899909, 7.7237435019997065, 7.791765485999349, 6.8707766869993065, 7.08546960100648, 7.090255691000493, 7.526792580996698];[7.120488849999674, 7.653131478007708, 7.618233403998602, 7.1491923139983555, 6.815140585997142, 7.769679500997881, 7.620955899001274, 6.8784199110014015, 7.679701323999325, 6.858378345008532, 7.1183576280018315, 7.743987756999559, 6.842463890003273, 7.207770264001738, 7.037281566001184, 7.739964978005446, 7.59344373899512, 7.1160805039980914, 7.060489121999126, 7.603335188992787, 6.918693831001292, 7.002254652004922, 6.979643163009314, 7.035793945004116, 7.485786633005773, 7.030937170995458, 7.159474324995244, 7.2112956089986255, 7.694093442005396, 7.708007554007054, 6.82629074799479, 7.016473680989293, 7.0428085809980985, 7.006409023000742, 7.034070130001055, 6.99594999000692, 7.011881575010193, 7.0091294559970265, 7.659436108006048, 7.75496356900112, 7.037069418009196, 6.85726073099795, 6.674142788993777, 7.773524525997345, 7.018946040996525, 7.070639494995703, 7.13161964599567, 6.983513359991775, 6.996824284993636, 6.866362275002757]
features.8;0.04392394900060026;0.08321006600453984;9.089439775998471;8.939392937005323;1.8944122260820104;1.01678490251525;1.863139609366493;[0.044541666997247376, 0.044082407002861146, 0.04412699700333178, 0.04392394900060026, 0.04965405000257306, 0.054535164999833796, 0.057229060999816284, 0.05879576999723213, 0.058892727000056766, 0.059064765002403874, 0.058844678998866584, 0.05884614700335078, 0.059005871997214854, 0.05902350600081263, 0.058928388003550936, 0.05885778600350022, 0.058875249000266194, 0.05895251699985238, 0.05905153999628965, 0.05860723299701931, 0.058888080005999655, 0.0588539509990369, 0.05883618500229204, 0.058918615999573376, 0.058851435998803936, 0.05892560400388902, 0.058969120000256225, 0.05892449300154112, 0.05906142300227657, 0.058928220001689624, 0.05893042199750198, 0.058955312000762206, 0.058980584995879326, 0.05899525900167646, 0.059216763998847455, 0.05885416799719678, 0.05904780600394588, 0.05892650599707849, 0.058967869998014066, 0.059164924001379404, 0.058843286002229434, 0.05897383300180081, 0.05896994099748554, 0.0588932009995915, 0.05885291199956555, 0.059171061002416536, 0.05888863500149455, 0.05884416700428119, 0.05891609799436992, 0.058934332002536394];[0.08452904099976877, 0.0837069760018494, 0.08439201200235402, 0.08380237100209342, 0.08374899800401181, 0.08356623000145191, 0.08357591299863998, 0.08348215799924219, 0.08347651700023562, 0.08345980500598671, 0.08367108100355836, 0.08355618500354467, 0.08354203699855134, 0.08395980199566111, 0.08389630999590736, 0.08352292500057956, 0.08377525700052502, 0.08343745500314981, 0.08359392599959392, 0.08349363199522486, 0.08364588800031925, 0.08341421699878993, 0.08404935900034616, 0.0841986800005543, 0.08344138400570955, 0.08389670900214696, 0.083636668001418, 0.08356276700214949, 0.0834628509983304, 0.08343623599648708, 0.08325819700257853, 0.08363273499708157, 0.08342878099938389, 0.08362354800192406, 0.08354735499597155, 0.083358727999439, 0.08337957900221227, 0.08361113799765008, 0.08358038299775217, 0.08358826600306202, 0.08356072100286838, 0.0836040319991298, 0.0836091560049681, 0.08347533600317547, 0.08363155400002142, 0.08340023900382221, 0.08340616799978307, 0.08321006600453984, 0.08349397299753036, 0.08341608999762684];[10.290836555999704, 9.36833681200369, 9.410891188003006, 9.41872857499402, 9.501094288003515, 9.85631013901002, 10.211206123996817, 9.392420230993594, 10.159742970005027, 10.060792733995186, 10.047512780998659, 9.525211388005118, 10.283178680001583, 9.370552143009263, 9.426399853000476, 9.922992716994486, 9.433673440995335, 10.135552656007349, 10.200788958994963, 10.105698456005484, 9.438652923003247, 9.429387014002714, 10.13346119900234, 10.197131943998102, 9.437871347996406, 9.908278118993621, 9.762612525002623, 10.090234292998502, 9.435052316002839, 9.474772967005265, 9.433516809003777, 9.089439775998471, 9.17984731199249, 10.174407482008974, 10.061732860995107, 10.218405526000424, 10.349515823996626, 9.773291854995477, 9.42783236199466, 9.461154090000491, 10.237780542993278, 9.785948119999375, 9.4358644189997, 9.821122308996564, 9.399521013001504, 9.426608797009976, 10.256307786999969, 10.33772819700971, 9.426870888994017, 9.430669217996183];[9.31276946500293, 9.339831575001881, 10.069302806004998, 9.997401970002102, 9.253003199999512, 9.322205361997476, 9.37857856899791, 9.333880319005402, 9.315529078005056, 10.19468539099762, 9.259341664997919, 9.321339047994115, 10.25369742300245, 9.231343125000421, 9.349872386992502, 10.225447488999635, 9.312674145992787, 9.347258771995257, 10.352226786999381, 9.252184777993534, 9.395159132007393, 10.10669968098955, 10.07022612199944, 9.425964695001312, 9.356412532994, 9.344294896996871, 9.424366562001524, 9.344665486001759, 10.148429818997101, 9.348572875998798, 9.758244181000919, 9.773483117998694, 10.120047045995307, 8.939392937005323, 9.333164558993303, 10.052401247005037, 9.376540825003758, 9.362835994994384, 9.335492575999524, 10.238645558005373, 9.339658668999618, 10.203327235998586, 9.805807398006436, 9.39314070900582, 10.012982804000785, 9.966331872004957, 10.132740365996142, 9.299938834003115, 10.01560584300023, 10.155370077009138]
features.10;0.029860663002182264;0.057601982000051066;5.9114897929976;5.938844395997876;1.9290255543167754;0.995393951890925;1.9379518537883957;[0.030750450998311862, 0.030110506995697506, 0.029895028994360473, 0.030068494997976813, 0.030352738001965918, 0.029908676995546557, 0.0303764999989653, 0.029993937998369802, 0.030055388000619132, 0.030608783999923617, 0.03016998900420731, 0.029860663002182264, 0.030020883998076897, 0.030147119003231637, 0.03011503300513141, 0.0298966170012136, 0.031001493000076152, 0.030070132997934707, 0.03022373199928552, 0.030267162997915875, 0.030075831004069187, 0.029938774001493584, 0.030475874998955987, 0.029918478001491167, 0.030094135996478144, 0.030246417001762893, 0.030008570000063628, 0.030033752002054825, 0.030133256994304247, 0.030493448000925127, 0.03301387700048508, 0.0357982559944503, 0.03774651000276208, 0.03865548600151669, 0.03923351099365391, 0.04030661099386634, 0.040150171000277624, 0.04038209799909964, 0.04030148500169162, 0.04023676500219153, 0.04058588000043528, 0.04039850300614489, 0.04071455800294643, 0.04029518199968152, 0.04024044599646004, 0.04024247899360489, 0.04062056999828201, 0.040310798001883086, 0.040223235002486035, 0.04062220900232205];[0.05867090699757682, 0.06239760899916291, 0.0609617590016569, 0.058984155002690386, 0.05867492299876176, 0.05854531099612359, 0.05811572299717227, 0.05771208099758951, 0.058787324000149965, 0.06032488200435182, 0.058761587999470066, 0.058012412999232765, 0.05788790000224253, 0.05912924099538941, 0.05821730100433342, 0.05853181299607968, 0.05846534900047118, 0.05853663900052197, 0.058283082995330915, 0.05888829600007739, 0.05802937699627364, 0.05887742099730531, 0.05810348399973009, 0.05881817699992098, 0.05833816100494005, 0.05917088899877854, 0.058011840999824926, 0.059053031996882055, 0.05789808999543311, 0.05868596299842466, 0.05792439399374416, 0.058882875004201196, 0.05786556399834808, 0.05884591799986083, 0.05784553800185677, 0.05890811699646292, 0.05778721100068651, 0.05861830299545545, 0.05762832300388254, 0.05896568599564489, 0.05766423999739345, 0.05888005800079554, 0.05794822099414887, 0.05874048500118079, 0.05788636200304609, 0.05868346599891083, 0.057601982000051066, 0.05871226899762405, 0.05773994600167498, 0.05867561700142687];[6.673025653995865, 5.9114897929976, 6.625932139002543, 6.260272921004798, 6.815004535004846, 6.291027592000319, 7.006711175999953, 6.959382506996917, 6.152869325000211, 6.32859669400932, 6.311820651011658, 6.284643002996745, 6.323603440992883, 6.2833686219964875, 6.321990029995504, 7.091727959996206, 6.205680999999458, 6.304917663997912, 6.324541290996422, 7.140100864991837, 6.198687509000592, 6.289378183006193, 6.32832882799994, 6.2818384939891985, 6.297334970004158, 6.989162942998519, 6.337942695987294, 7.127183247997891, 6.121506642994063, 6.989430560999608, 6.523210131992528, 6.928764185002365, 6.541942297997593, 6.143618629001139, 7.186865637995652, 6.511085521000496, 6.958799783002178, 6.9571023840035195, 6.501401288987836, 6.874668133001251, 6.903600937992451, 6.078642491011124, 6.980404953006655, 6.2508230000021285, 6.966731208005513, 6.269282460001705, 6.324145956001303, 6.292048270013765, 7.108879819999856, 6.33839417299896];[6.868034105995321, 6.245049107994419, 6.829480400003376, 6.050230384003953, 6.257661267001822, 6.230834509995475, 6.617671511994558, 6.1119559520084294, 6.219259409997903, 6.230992956996488, 6.220588961994508, 6.2220608860006905, 6.211105483002029, 6.910192100003769, 6.249082455011376, 6.7902372799944715, 6.228329334997397, 6.220815162996587, 6.2290384139923844, 6.7233434340014355, 6.900428225002543, 6.496841861997382, 6.2210165449942, 6.240742199996021, 6.905506429997331, 6.880954700995062, 6.13073575499584, 6.905060297998716, 6.5082286249962635, 6.075548698987404, 7.061071716998413, 6.904295985994395, 6.307700664998265, 6.832489355998405, 6.17183520400431, 6.217078681998828, 6.923277872992912, 6.229732141007844, 6.226599344998249, 6.213815168994188, 6.214162762000342, 6.25746846000402, 5.938844395997876, 6.53409080801066, 7.02489617500396, 6.290306614995643, 6.652825602002849, 6.517437793991121, 7.041738405998331, 6.6282271329982905]


==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 63, 63)
---
  Complete contraction:  ezdl,vhd,ujl,nzvu->enhj
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        vhd,ezdl->vhezl                  ujl,nzvu,vhezl->enhj
   7           GEMM      vhezl,ujl->vhezuj                     nzvu,vhezuj->enhj
   7           TDOT      vhezuj,nzvu->enhj                            enhj->enhj

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
Output size: (32, 192, 31, 31)
---
  Complete contraction:  ezdl,vhd,ujl,nzvu->enhj
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        vhd,ezdl->vhezl                  ujl,nzvu,vhezl->enhj
   7           TDOT      vhezl,nzvu->helnu                       ujl,helnu->enhj
   6           TDOT        helnu,ujl->enhj                            enhj->enhj

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0375115640000558;0.2066397199999983;4.247339383000167;4.500315582999974;5.5086937990559575;0.9437870088587944;5.8367976538657205;[0.04042329099991093, 0.039103894999925615, 0.0391565749999927, 0.03894885899990186, 0.039434001000017815, 0.03751156400005584, 0.04010565199996563, 0.03795979999995325, 0.04260022400001162, 0.04044138100005057, 0.04049995599996237, 0.04889354200008711, 0.04196577000004709, 0.043400210999948285, 0.040505408999933934, 0.03985645199998089, 0.043789653999965594, 0.04123438700003135, 0.041033133000041744, 0.04079035099994144, 0.04031257700000879, 0.03851223900005607, 0.044129261999955816, 0.04008401600003708, 0.039506992000042374, 0.03911566299996139, 0.03907848599999397, 0.03938515100003315, 0.04012107599999126, 0.039752844999952686, 0.04085856299991519, 0.03951058399991325, 0.03788538900005278, 0.03946568499998193, 0.037985823999974855, 0.03904809699997713, 0.03940921799994612, 0.05267418900007215, 0.0404916579999508, 0.042065921000016715, 0.041126752999957716, 0.03938188799997988, 0.0395829929999536, 0.04039900500004023, 0.050075997000021744, 0.040908758999989914, 0.03939045799995711, 0.04721133499992902, 0.040572883999971054, 0.03998081899999306];[0.2075953410000011, 0.20696063699995193, 0.2191767820000905, 0.21493679100001373, 0.20781590100000358, 0.21785825300003125, 0.206655684999987, 0.23428973899990524, 0.20990738800003328, 0.2077080090000436, 0.21538775500005158, 0.21874482900000203, 0.2370955920000597, 0.21527464500002225, 0.21829414800004088, 0.20864091099997495, 0.20965904399997726, 0.21233030799999142, 0.21544260000007398, 0.2066397199999983, 0.207821899999999, 0.21502842699999292, 0.217522398999904, 0.20970903599993562, 0.20780443500007095, 0.2087676639999927, 0.21011748299997635, 0.21427645599999323, 0.220684866000056, 0.21757722199993168, 0.20777929600001244, 0.2122237659999655, 0.20843771900001684, 0.2090089480000188, 0.21807937100004438, 0.20886291699991943, 0.21880231900001945, 0.2078510459999734, 0.20883799000000636, 0.2134105359999694, 0.2107423170000402, 0.21654665600010503, 0.20799673999999868, 0.21661980199996833, 0.21755773899997166, 0.2101016220000247, 0.21596458799990614, 0.2085527719999618, 0.21722478899994258, 0.2166722029999164];[4.498156798999958, 4.260871199999997, 4.253505248000124, 4.247339383000167, 4.2662104959998715, 4.247797558000002, 4.249672450999924, 4.248363619000202, 4.265014496000049, 4.447273909999808, 4.248430724000059, 4.517481092999901, 4.484293356999956, 4.495953475999954, 4.489338664999877, 4.496235813999988, 4.49014601500005, 4.520702549999896, 4.50811787400005, 4.518887571999926, 4.505925844999865, 4.520646616000022, 4.544156208000004, 4.504341694000004, 4.48191400099995, 4.5143569430000525, 4.505476403999978, 4.533507755000073, 4.535354176999931, 4.501470953999956, 4.523234709000008, 4.5040728640000225, 4.517694534000157, 4.513223561000132, 4.515332635999812, 4.506052846000102, 4.504235115000256, 4.505610629000103, 4.545641743000033, 4.537104015000068, 4.538160065000284, 4.550988836999977, 4.520417462999831, 4.518499652999708, 4.497174277000113, 4.526219475000289, 4.504818576999924, 4.505025891999821, 4.533877746999906, 4.560163738000028];[4.535989367999946, 4.54943054499995, 4.531921683999826, 4.510825941999883, 4.521139810000022, 4.526367354000513, 4.557600830999945, 4.536271958000043, 4.535787668999774, 4.519260639000095, 4.531401385000208, 4.536228363999953, 4.537197884000079, 4.576373527999976, 4.545263320000004, 4.528599859000224, 4.5262980480001715, 4.5156375199999275, 4.5428928290000385, 4.539899031999994, 4.527684797999882, 4.532669033000047, 4.544573080999953, 4.5291943100000935, 4.507909013000017, 4.550109984999835, 4.533088471999918, 4.5285211399996115, 4.545969489000072, 4.548866884999825, 4.530770176000033, 4.532106476999843, 4.532006068999863, 4.5448827439997785, 4.51644715700013, 4.571045984999728, 4.562766244000386, 4.5588480799999616, 4.509044144999962, 4.522358014000247, 4.551319632000059, 4.517479132000062, 4.520467119000159, 4.518239061000031, 4.500315582999974, 4.531026387999873, 4.539308428999902, 4.529181969000092, 4.54008961500017, 4.542109391000167]
features.3;0.065845907000039;0.1464885929999582;8.034279728000001;8.042184792999706;2.22471828051319;0.999017050067466;2.2269072188136825;[0.065845907000039, 0.0726421389999814, 0.0768818399999418, 0.07870349800009535, 0.07956977100002405, 0.0792074370001501, 0.07910676799997418, 0.07941642199989474, 0.07953479800016794, 0.07965663799996037, 0.07914942000002156, 0.07959445099982076, 0.07901362999996309, 0.07908501599990814, 0.0796338579998519, 0.07941890900019644, 0.07951677400001245, 0.0795323949998874, 0.07947317699995438, 0.08021479900003214, 0.07945348699990973, 0.07954753300009543, 0.07909219599991957, 0.07906577299991113, 0.07943070700002863, 0.07916742600014004, 0.07904367000014645, 0.07906069499995283, 0.07916740400014532, 0.07942828599993845, 0.07906673899992711, 0.07912660400006644, 0.07905750200006878, 0.07898898999997073, 0.07907904399985455, 0.07911419799984287, 0.07895651599983466, 0.07900377999999364, 0.07900305799989837, 0.07894582299991271, 0.07890917299982902, 0.07887144599999374, 0.07887127200001487, 0.07905968299996857, 0.07881952299999284, 0.07889735799994924, 0.07889470500003881, 0.07897686399996928, 0.07896453299986206, 0.07883419999984653];[0.14727227200000925, 0.15759450599989577, 0.1769512539999596, 0.17719647400008398, 0.16801693100001103, 0.16754341599994405, 0.1467526410001483, 0.1473009449998699, 0.16840449599999374, 0.14670104200013157, 0.16803278199995475, 0.16767315400011285, 0.14664135800012446, 0.14667377099999612, 0.1472378519999893, 0.14693928700012293, 0.14717559499990784, 0.14719237799999974, 0.16842471899985867, 0.1774605769999198, 0.14676426699998046, 0.1471357769999031, 0.14760471799991137, 0.14745429699996748, 0.17696782099983466, 0.17661801899998864, 0.1464885929999582, 0.16848483200010378, 0.1676209160000326, 0.1465775849999318, 0.1468682740000986, 0.1471297880000293, 0.14749364899989814, 0.16817347899996093, 0.14681676600002902, 0.14679583600013757, 0.16803717999982837, 0.1465347619998738, 0.14711674599993785, 0.14704492999999275, 0.17805839299990112, 0.1780445519998466, 0.14673216899996078, 0.14684719299998505, 0.14700400300012006, 0.1683251960000689, 0.14656076200003554, 0.14664302999995016, 0.16798026299989033, 0.14655879399992955];[8.073433689999774, 8.049630302999958, 8.081034582000257, 8.047109055000192, 8.082572429000265, 9.833836375999908, 10.369906764000007, 9.940856759999633, 9.839823558999797, 10.07897514299998, 8.048410233999903, 8.052802074000056, 8.059938494999642, 8.05922467099981, 8.077521652999621, 8.079269838000528, 8.078525112000534, 8.066209300999617, 8.076843008000196, 8.06689190499992, 8.063816165999924, 8.067542476000199, 8.113480654000341, 8.047692735000055, 8.117303003000416, 8.047074923999844, 8.077443779999612, 8.065194651000638, 8.06350731900011, 8.078087275999678, 8.069443828000203, 8.070033706999766, 8.06151218199966, 8.069339785000011, 8.124506063999888, 8.034279728000001, 8.055046637000032, 8.072138205000101, 8.060966482999902, 8.1182266969995, 8.083079071999691, 8.073415053999724, 8.126472224000281, 8.064040762999866, 8.06788705199915, 8.062593050000032, 8.081216282999776, 8.068638043000192, 8.14281360699988, 8.124864871000227];[8.056039214000066, 8.086727412000073, 8.0670283139998, 8.07117736500004, 8.071625515000505, 8.055647098000009, 8.042184792999706, 8.060829078999632, 8.079500840999572, 8.084099491000416, 8.06266381999967, 8.076842290000059, 8.123482860000422, 8.08094282400043, 8.119770441000128, 8.091105571999378, 8.063505989000078, 8.07408776300008, 8.060844343000099, 8.052582682999855, 8.059921041000052, 8.068109913000171, 8.126314072000241, 8.065342956000222, 8.11840386799986, 8.075343017999785, 8.061720159000288, 8.066948201999821, 8.048169356999551, 8.074675393999769, 8.072579401999974, 8.077171317999728, 8.115649226000187, 8.068147372000567, 8.125295381000797, 8.068135467000047, 8.056910800999958, 8.11936963800008, 8.059924156999841, 8.06976712300002, 8.075133451000056, 8.068712877999587, 8.08154132699974, 8.079920139000023, 8.095550269000341, 8.095068828999956, 8.082123635999778, 8.090396488999886, 8.12882375199979, 8.075549480000518]
features.6;0.03256496199992398;0.05368483500024013;6.733187384999837;7.454751788998692;1.6485459126396478;0.9032074541953631;1.8252129175664094;[0.035338284999852476, 0.03279056499923172, 0.03317491199959477, 0.032738275000156136, 0.03292728500036901, 0.032659776999935275, 0.0330291380005292, 0.032738849999986996, 0.033181370999955107, 0.03299133400014398, 0.03281067299940332, 0.033515107999846805, 0.03287788400029967, 0.03288725699985662, 0.03295190500011813, 0.03346079200036911, 0.03256496199992398, 0.03283481899961771, 0.033848609999949986, 0.03308217300036631, 0.03295946799971716, 0.03285194500040234, 0.0326488930004416, 0.03279182900041633, 0.032944790000328794, 0.03285559200048738, 0.03317983200031449, 0.033890781000081915, 0.0330864739999015, 0.03278181099994981, 0.03287006200025644, 0.033038798999768915, 0.03310658499958663, 0.032904806999795255, 0.03316253000048164, 0.03296322699952725, 0.03337734500018996, 0.03294468900003267, 0.032949606999864045, 0.03289074899930711, 0.0328672830000869, 0.03300302699972235, 0.03304090900019219, 0.03335870900082227, 0.03317668500039872, 0.035401434999585035, 0.03292505799981882, 0.03323806400021567, 0.032960327999717265, 0.03309280299981765];[0.05632611300006829, 0.059406487999694946, 0.05783914400035428, 0.05971121599941398, 0.05723087600017607, 0.05870613699971727, 0.057832800000142015, 0.05877742200027569, 0.06048829100018338, 0.060151959999529936, 0.05725386099948082, 0.057645390999823576, 0.05718923000040377, 0.05868612299946108, 0.05819845499991061, 0.057393030000639556, 0.05841305000012653, 0.06171405700024479, 0.057711169999492995, 0.05718813100065745, 0.059634586999891326, 0.06021704900012992, 0.05782243599969661, 0.05822866200014687, 0.05889279900020483, 0.06346726399988256, 0.058141159000115294, 0.05752330700033781, 0.05825099100002262, 0.05453919499996118, 0.05826946700017288, 0.0591463479995582, 0.056828342000699195, 0.05934581200017419, 0.05368483500024013, 0.05493278399990231, 0.057615546000306495, 0.05921039400072914, 0.057721725999726914, 0.05754078900008608, 0.05888646099992911, 0.057744781999645056, 0.058200260999910824, 0.05746068299959006, 0.057468083999992814, 0.058370841999931145, 0.05877300700012711, 0.05845779500032222, 0.059318850999261485, 0.058628586999475374];[6.882313713998883, 6.737818858998253, 6.733187384999837, 6.740268350999031, 6.764025125000444, 6.789168085999336, 7.38301388400032, 7.407323073000043, 7.408184565000738, 7.386674563998895, 7.399568770000769, 7.384799530999771, 7.377750784999989, 7.426409611999588, 7.391296687001159, 7.3865275910011405, 7.387597877001099, 7.384508570000435, 7.393026087999715, 7.449740220000422, 7.401987448000909, 7.409064461000526, 7.400933822999832, 7.39637645699986, 7.449902913000187, 7.4012870469996415, 7.427442735000113, 7.409043699000904, 7.4635827820002305, 7.429540615999031, 7.442994354000803, 7.448615622000943, 7.4257923850000225, 7.401943688000756, 7.4345701689990165, 7.4254883049989076, 7.423293264999302, 7.4984062439998524, 7.431900119999227, 7.4602826360005565, 7.439773850000165, 7.458381923000161, 7.419581962999473, 7.470715970998754, 7.443168366999998, 7.437956071999906, 7.51355406499988, 7.458154721999563, 7.473656115998892, 7.454283445999863];[7.454984529000285, 7.456325794000804, 7.470086858999821, 7.4885059490006824, 7.4823807780003335, 7.487658344999545, 7.476086616999055, 7.505131328000061, 7.478335189999598, 7.471897495998746, 7.4784929190000184, 7.484337666000101, 7.49580730300022, 7.475402562000454, 7.480437416999848, 7.486416616000497, 7.475950990999991, 7.485232915999404, 7.488668622999285, 7.499061886001073, 7.480551045999164, 7.492188333999366, 7.474320268000156, 7.475066787999822, 7.473875032999786, 7.474479298000915, 7.4929915699995036, 7.473273868000433, 7.465547107999555, 7.4758827899995595, 7.489063767999141, 7.464687396000045, 7.484560568000234, 7.471163559999695, 7.478508350000084, 7.499030156000117, 7.482996157998969, 7.501832117000049, 7.454751788998692, 7.488292383999578, 7.47273557599965, 7.473276702999101, 7.474543247000838, 7.463027898999826, 7.460029776999363, 7.477906586000245, 7.489870189001522, 7.487865531999887, 7.476166545000524, 7.482661628000642]
features.8;0.04409839100026147;0.08179193200066948;9.92582757800028;9.91395075699802;1.8547600070076142;1.0011979907196813;1.8525406804645856;[0.04409839100026147, 0.047775752000234206, 0.05396791899966047, 0.05678564699974231, 0.05857568500050547, 0.0590229339995858, 0.059323240999219706, 0.059060657000372885, 0.059220962999461335, 0.05922268799986341, 0.05929592399934336, 0.05940456999996968, 0.05915002500023547, 0.060881174000314786, 0.05926910800008045, 0.06020807799995964, 0.057699762000083865, 0.06608876800055441, 0.05809100100032083, 0.059092098000292026, 0.059313218999704986, 0.059118285000295145, 0.0593383929999618, 0.05924341499940056, 0.059175763999519404, 0.05946794799911004, 0.059226633999969636, 0.059055203999378136, 0.05951249800000369, 0.059220533999905456, 0.05925822200060793, 0.05943333300001541, 0.05924573500033148, 0.0591803159995834, 0.05911071900027309, 0.05914540399953694, 0.059458696000547206, 0.05946953799957555, 0.05935716099975252, 0.059267536000334076, 0.05995970100047998, 0.05917838500045036, 0.05925865600056568, 0.05920408800011501, 0.05912880699997913, 0.05931936599972687, 0.05923654600064765, 0.059463984000103665, 0.05934246500055451, 0.05919821499992395];[0.08461834899935639, 0.08572591000029206, 0.08692327900007513, 0.08482784900024853, 0.08890707099999418, 0.0839238110002043, 0.08329778100051044, 0.08406053599992447, 0.0833559590000732, 0.08301209399996878, 0.08364583599995967, 0.08867720399939572, 0.08458092500040948, 0.08296421600061876, 0.08333798200055753, 0.08419628900082898, 0.08428778899997269, 0.08672778799973457, 0.08435913699941011, 0.08271815599982801, 0.08374408700001368, 0.08420362299966655, 0.08374357899992901, 0.08444055800009664, 0.08179193200066948, 0.08664181499989354, 0.08478196700070839, 0.0830073410006662, 0.0822418480001943, 0.08212826899944048, 0.0831600810006421, 0.08682002099976671, 0.08629868300067756, 0.08352974500030541, 0.08226401600040845, 0.08331889700002648, 0.08376783299991075, 0.08231057599914493, 0.08505441200031783, 0.08879964600055246, 0.08771352300027502, 0.08466960500027199, 0.08908442499978264, 0.0834277909998491, 0.08326578800006246, 0.0838989270005186, 0.08358626900007948, 0.08215496600041661, 0.08273765800004185, 0.08311888200023532];[9.94472951699936, 9.955888778000372, 9.977235731998917, 9.98698679500012, 9.993327554999269, 9.970399091000218, 9.967080592999991, 9.981990966999547, 9.933911042000545, 9.952932830001373, 9.947153047999564, 9.933767923999767, 9.94956050899873, 9.955531534000329, 9.991992810999363, 10.07895169800031, 9.966763923001054, 9.959202064999772, 9.959372634999454, 9.960103594999964, 9.93740792599965, 9.97423119099949, 10.01012496399926, 9.953475963000528, 9.942269944000145, 9.989724205999664, 10.019660506999571, 9.99180996999985, 9.962993014999483, 10.04559840299953, 9.961110168999767, 9.95266076400003, 9.970200630000363, 9.994331503000467, 9.960812837999583, 9.92582757800028, 9.978326820999428, 9.981217503999687, 9.955763508000018, 9.966864328000156, 9.96734392200051, 9.971593154000402, 9.948250892000033, 9.987793519000661, 9.942309438000848, 9.986003714999242, 9.968986634999965, 9.984532049000336, 9.954482029999781, 9.982438841000658];[9.949943163999706, 10.00428995600123, 9.95003817900033, 9.966300258000956, 9.988310959000955, 9.954691406000165, 9.961137281999981, 9.953798505000123, 9.979076657000405, 9.958344502000728, 9.975279706999572, 9.958006738999757, 9.983286418000716, 9.986998643000334, 9.983837611000126, 9.954568550000658, 9.984521196999594, 9.963165814000604, 9.961430161999488, 9.967419875000814, 9.95084485499956, 9.961989348000316, 9.965800207999564, 9.978280522000205, 9.947970683999301, 9.953257318000396, 9.953160508999645, 9.939590255999065, 9.925769314999343, 9.945388181000453, 9.945433495000543, 9.971863415998087, 9.95938147599918, 10.020213743999193, 9.961659803000657, 9.940884349001863, 9.955046005999975, 9.968967224000153, 9.952312236997386, 9.939762943997266, 9.963524801998574, 9.97248898899852, 9.91395075699802, 9.950702947000536, 10.018597854998006, 9.99752106500091, 9.95695612200143, 9.950912406000498, 9.956968031001452, 9.942082579998896]
features.10;0.029681027999686194;0.05727099800060387;6.626456655998481;6.621693358001721;1.929549003532134;1.0007193474145106;1.9281619851933276;[0.029988405000040075, 0.029681027999686194, 0.03165785600140225, 0.033573384000192164, 0.03625779100002546, 0.037245573999825865, 0.038309667999783414, 0.03832227100065211, 0.03965145000074699, 0.04003681799986225, 0.03995833499902801, 0.04010072100027173, 0.039911956000651116, 0.04033462599909399, 0.040028708999670926, 0.039989756000068155, 0.03982252800051356, 0.03977856199890084, 0.04019311500087497, 0.05898082500061719, 0.042175967999355635, 0.03911637300006987, 0.03986503300075128, 0.04035108000061882, 0.040051167999990867, 0.039950221000253805, 0.039883073999590124, 0.0401965030014253, 0.04036621900013415, 0.03995023199968273, 0.0403119130005507, 0.0399997219992656, 0.040129348999471404, 0.04021908499998972, 0.04048765299921797, 0.040032822000284796, 0.03996265199930349, 0.04024478899918904, 0.0397572809997655, 0.04013231200042355, 0.04046420200029388, 0.0396809600006236, 0.040101094000419835, 0.04036354200070491, 0.04009286099972087, 0.04006541099988681, 0.040024691999860806, 0.03994657200018992, 0.04015634300048987, 0.04056231799950183];[0.0634801010000956, 0.057626315001471085, 0.0629543509985524, 0.05728026799988584, 0.05766472299910674, 0.05777358900013496, 0.0605988930001331, 0.057681084999785526, 0.05767792799997551, 0.061929207000503084, 0.0626108779997594, 0.06043263500032481, 0.05789275099959923, 0.06278102699980082, 0.05909896699995443, 0.0635258080001222, 0.05770161200052826, 0.06309674099975382, 0.0630601739994745, 0.06278334399939922, 0.06024251800045022, 0.06350669299899891, 0.058931560000928584, 0.06289360399932775, 0.05867218099956517, 0.061155170000347425, 0.0627341740000702, 0.06204339499890921, 0.06030111099971691, 0.06314444700001332, 0.057602648999818484, 0.061967693000042345, 0.06162717200095358, 0.06357940799898643, 0.05727099800060387, 0.06304507900131284, 0.057532265998816, 0.06252616499841679, 0.0626221379989147, 0.06323641299968585, 0.0578088909987855, 0.06325293199915905, 0.06083661299999221, 0.06033051499980502, 0.061587439999129856, 0.05781338900123956, 0.0574028820010426, 0.06264578999980586, 0.06357388399919728, 0.0628826560005109];[6.626456655998481, 6.64613382600146, 6.639870441000312, 6.655151200002365, 6.650700585001687, 6.647931301999051, 6.646964936000586, 6.643918524998298, 6.646419891998448, 6.653441409998777, 6.627662212000359, 6.63433202500164, 6.649192694998419, 6.644208095001886, 6.636404915001549, 6.649523820999093, 6.646837830001459, 6.65465874399888, 6.638169725001717, 6.651403455000036, 6.651079060000484, 6.656824972002141, 6.641707660997781, 6.637330596000538, 6.647645515000477, 6.650142349999442, 6.646822207998412, 6.6524202979999245, 6.654121424999175, 6.649037320999923, 6.63779710900053, 6.640799284001332, 6.655442573999608, 6.646494438000445, 6.633719993000341, 6.649301417997776, 6.653558490999785, 6.657844076000401, 6.63826613099809, 6.643952203003209, 6.651018386999567, 6.649734809996517, 6.64537117799955, 6.647622516999036, 6.65737715999785, 6.644168138998793, 6.639811688000918, 6.640174269999989, 6.652399557999161, 6.633158999000443];[6.644932216000598, 6.646764909000922, 6.677452500000072, 6.651500556001338, 6.630359226999644, 6.637873347001005, 6.6609729589999915, 6.644034278000618, 6.64127001900124, 6.634415669997907, 6.660308657001224, 6.644549079999706, 6.637569918000736, 6.65333272099997, 6.657522225999855, 6.637061587998687, 6.6434907100010605, 6.62499911300074, 6.653444328998376, 6.630290699999023, 6.629488986001888, 6.6390185879990895, 6.656716776000394, 6.630555112000366, 6.643451931999152, 6.645876928998405, 6.6554661609989125, 6.630624370998703, 6.651360506000856, 6.621693358001721, 6.653643348001424, 6.633054160001848, 6.649429811001028, 6.635958963999656, 6.664064044998668, 6.644676523999806, 6.6878325440011395, 6.640715454997917, 6.660937455000749, 6.649507453999831, 6.657023990999733, 6.635813907001648, 6.662783677998959, 6.642875978999655, 6.645930874001351, 6.6317564960008895, 6.627014249001149, 6.633616303999588, 6.650880741999572, 6.643172557000071]


==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 63, 63)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
Output size: (32, 192, 31, 31)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.00244925101287663;0.018302946002222598;;;7.472874730273523;;;[0.002542112022638321, 0.0024664640659466386, 0.0024516989942640066, 0.002493120962753892, 0.002454193076118827, 0.002463201992213726, 0.002452586079016328, 0.0024619490141049027, 0.0024629770778119564, 0.002467278973199427, 0.002505120006389916, 0.002496322966180742, 0.002478930982761085, 0.002508210949599743, 0.0025098969927057624, 0.002503134892322123, 0.0025128459092229605, 0.0025090350536629558, 0.0024943710304796696, 0.0025042110355570912, 0.0024775119964033365, 0.0024969319347292185, 0.0024726890260353684, 0.0024935909314081073, 0.0025125350803136826, 0.0024719780776649714, 0.00244925101287663, 0.0024631209671497345, 0.002466558013111353, 0.0024729690048843622, 0.002462834003381431, 0.0024603429483249784, 0.0024545510532334447, 0.0024583160411566496, 0.002453451044857502, 0.00247477600350976, 0.0024595019640401006, 0.0024523340398445725, 0.0024652989814057946, 0.0024549259105697274, 0.0024588560918346047, 0.002463013050146401, 0.002476664027199149, 0.002450605039484799, 0.0024523520842194557, 0.0024630429688841105, 0.0024507041089236736, 0.002457916969433427, 0.0024593729758635163, 0.0024666039971634746];[0.020104611990973353, 0.020076132961548865, 0.020091651938855648, 0.019609810900874436, 0.019624677021056414, 0.019596041995100677, 0.019619175931438804, 0.019609530922025442, 0.018729140982031822, 0.01872401498258114, 0.018731549964286387, 0.018713410943746567, 0.018719486892223358, 0.018710864009335637, 0.01873174903448671, 0.018727147951722145, 0.018722126027569175, 0.01875958510208875, 0.018327274941839278, 0.018337088986299932, 0.01835691195446998, 0.018359859008342028, 0.018579816911369562, 0.018362076953053474, 0.018315386027097702, 0.018334582913666964, 0.018332556006498635, 0.01832263998221606, 0.018302946002222598, 0.018312055966816843, 0.01831955905072391, 0.01834339101333171, 0.018324068980291486, 0.018591183004900813, 0.018314421991817653, 0.018318418064154685, 0.018321515060961246, 0.018331900937482715, 0.018324202043004334, 0.01831384201068431, 0.018890258972533047, 0.01960235193837434, 0.01960305799730122, 0.019603733904659748, 0.023203783086501062, 0.020077998051419854, 0.02008255897089839, 0.020083550014533103, 0.018739816965535283, 0.01870189909823239];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.002666161977685988;0.007434820989146829;;;2.7885856340955133;;;[0.0027089769719168544, 0.002678124001249671, 0.002667695051059127, 0.0026678930735215545, 0.0026692859828472137, 0.002693873015232384, 0.002678996999748051, 0.002672848990187049, 0.0026687439531087875, 0.002684710081666708, 0.0026828949339687824, 0.0026737790321931243, 0.0026714919367805123, 0.0026789859402924776, 0.002666161977685988, 0.0026809070259332657, 0.002687804982997477, 0.0026750019751489162, 0.002673540962859988, 0.0026724640047177672, 0.002673046081326902, 0.0026871829759329557, 0.0026887180283665657, 0.002680853009223938, 0.0026783630019053817, 0.0026765980292111635, 0.002670155023224652, 0.0026669129729270935, 0.0026740279281511903, 0.002685394953005016, 0.002672118949703872, 0.0026709280209615827, 0.002671313937753439, 0.002678327029570937, 0.0026824430096894503, 0.0026842469815164804, 0.002855893922969699, 0.0028488090028986335, 0.0028690489707514644, 0.00286103505641222, 0.002869090996682644, 0.002865014015696943, 0.002869758987799287, 0.0028681450057774782, 0.00286112108733505, 0.0028794819954782724, 0.0028744209557771683, 0.0028685410507023335, 0.002865278976969421, 0.0028826449997723103];[0.011231102049350739, 0.011227114009670913, 0.011220017913728952, 0.011223716079257429, 0.01121795701328665, 0.011481196037493646, 0.011221665074117482, 0.009909640066325665, 0.009743668953888118, 0.009738393011502922, 0.009730635094456375, 0.009734036982990801, 0.009705804055556655, 0.009300583973526955, 0.008712143986485898, 0.008712655981071293, 0.008716815034858882, 0.008702318998984993, 0.008686703979037702, 0.008688672096468508, 0.008006515097804368, 0.007962047937326133, 0.007959073060192168, 0.007943228003568947, 0.007970930077135563, 0.007963407086208463, 0.008284352952614427, 0.007959804031997919, 0.007949784980155528, 0.007959809037856758, 0.00796699698548764, 0.007958720903843641, 0.007961309980601072, 0.007439234992489219, 0.007451191078871489, 0.007451395038515329, 0.007463681045919657, 0.007455929997377098, 0.007458162028342485, 0.007451600045897067, 0.0074548759730532765, 0.007453062920831144, 0.007452684920281172, 0.007444589049555361, 0.0075067940633744, 0.007448252057656646, 0.00746145099401474, 0.007766930037178099, 0.0074582850793376565, 0.007434820989146829];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0010357770370319486;0.004680529935285449;;;4.5188585650611195;;;[0.0010724730091169477, 0.0010531229199841619, 0.0010401420295238495, 0.0010476979659870267, 0.0010445229709148407, 0.0010581109672784805, 0.0010488759726285934, 0.0010578769724816084, 0.0010496838949620724, 0.0010496530449017882, 0.001041945070028305, 0.0010514509631320834, 0.001051530009135604, 0.0010565980337560177, 0.0010475179878994823, 0.0010688579641282558, 0.0010435059666633606, 0.0010469760745763779, 0.0010362840257585049, 0.0010484070517122746, 0.0010393899865448475, 0.0010491509456187487, 0.0010461800266057253, 0.0010406989604234695, 0.0010424259817227721, 0.0010507480474188924, 0.0010357770370319486, 0.001038688002154231, 0.001036731991916895, 0.0010526409605517983, 0.0013675959780812263, 0.0013764699688181281, 0.0013669360196217895, 0.00137702701613307, 0.0013711811043322086, 0.0013766579795628786, 0.0013727350160479546, 0.0013776930281892419, 0.0013866289518773556, 0.0013771280646324158, 0.0013822669861838222, 0.0013961370568722486, 0.0013725809985771775, 0.0013977349735796452, 0.001404518960043788, 0.0014055490028113127, 0.0014000299852341413, 0.0013998670037835836, 0.0014017249923199415, 0.0014084969880059361];[0.004843021975830197, 0.004689965979196131, 0.005008106003515422, 0.004680529935285449, 0.004785955999977887, 0.00479683605954051, 0.004788134945556521, 0.00479444395750761, 0.0047920269425958395, 0.004787042969837785, 0.004810444079339504, 0.004788659047335386, 0.004797855042852461, 0.004893328994512558, 0.004882180015556514, 0.004890155978500843, 0.004973836010321975, 0.004896093043498695, 0.004898765007965267, 0.004905876936390996, 0.004891094984486699, 0.004899326013401151, 0.0049187400145456195, 0.0052125409711152315, 0.004885400063358247, 0.004886782029643655, 0.004886516951955855, 0.0048964329762384295, 0.004886726965196431, 0.004876360995694995, 0.004892879049293697, 0.004895696067251265, 0.0048807269195094705, 0.004898904007859528, 0.004893906065262854, 0.004883271991275251, 0.00488364789634943, 0.004892361001111567, 0.004903162945993245, 0.004894439014606178, 0.004887888906523585, 0.004925493034534156, 0.005034985952079296, 0.0050044331001117826, 0.005395861924625933, 0.005007397965528071, 0.004979909979738295, 0.004971898044459522, 0.004966834094375372, 0.004965889034792781];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.001857314957305789;0.006152783054858446;;;3.312730041103874;;;[0.0018736299825832248, 0.0018580830655992031, 0.0018601600313559175, 0.0018608629470691085, 0.0018702150555327535, 0.0018630459671840072, 0.0019098580814898014, 0.0018681150395423174, 0.0018790060421451926, 0.001866852049715817, 0.0018644389929249883, 0.0018689680146053433, 0.0018851630156859756, 0.00189201592002064, 0.001857314957305789, 0.0018670179415494204, 0.0018741959938779473, 0.0018724099500104785, 0.0018999939784407616, 0.0018695649923756719, 0.0018702569650486112, 0.0018791649490594864, 0.0018626810051500797, 0.001904653967358172, 0.0018655589083209634, 0.0018624250078573823, 0.001862403005361557, 0.0018682259833440185, 0.0019080020720139146, 0.001857368042692542, 0.0018739249790087342, 0.0018720419611781836, 0.0018781420076265931, 0.0018801819533109665, 0.0018623870564624667, 0.0018660830100998282, 0.00188604393042624, 0.00192408193834126, 0.0019255110528320074, 0.0018836030503734946, 0.0018667900003492832, 0.0018839329713955522, 0.0018905489705502987, 0.0018733390606939793, 0.0018683159723877907, 0.0018801790429279208, 0.0018725590780377388, 0.0018661899957805872, 0.0018695639446377754, 0.0018709639552980661];[0.006164176040329039, 0.006170625914819539, 0.006262770039029419, 0.006194521090947092, 0.006166688981465995, 0.006165712024085224, 0.006167876999825239, 0.006170012056827545, 0.006157733965665102, 0.0061732379253953695, 0.006152783054858446, 0.006166573031805456, 0.006172748981043696, 0.0066583550069481134, 0.0061676319455727935, 0.0061623770743608475, 0.006163396057672799, 0.006167392944917083, 0.006171507062390447, 0.006172273075208068, 0.006163852987810969, 0.0061618409818038344, 0.006156248040497303, 0.0061797460075467825, 0.006170814041979611, 0.006160270073451102, 0.00617364002391696, 0.006160786026157439, 0.006168863968923688, 0.006179159041494131, 0.006168558029457927, 0.006171733024530113, 0.0061751799657940865, 0.006172174937091768, 0.006505905999802053, 0.006174145033583045, 0.0061609819531440735, 0.006167543935589492, 0.006165612023323774, 0.006166000966913998, 0.0061660310020670295, 0.0061631620628759265, 0.006168371997773647, 0.0061592720448970795, 0.0061544550117105246, 0.006180866039358079, 0.006164976977743208, 0.006169918924570084, 0.006164695951156318, 0.006167098064906895];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0013119400246068835;0.004411272006109357;;;3.3624037100561615;;;[0.0013961180811747909, 0.0013246000744402409, 0.001326809055171907, 0.0013599820667877793, 0.0013347129570320249, 0.001335888053290546, 0.0013482599752023816, 0.0013272049836814404, 0.0013320220168679953, 0.0013266640016809106, 0.0013383700279518962, 0.00132758601102978, 0.0013372040120884776, 0.0013882789062336087, 0.001346232951618731, 0.0013294150121510029, 0.0013143690302968025, 0.0013119400246068835, 0.0013216870138421655, 0.001316414913162589, 0.0013212329940870404, 0.0013360560405999422, 0.001321439049206674, 0.0013182470574975014, 0.001337043009698391, 0.001326967030763626, 0.001329042948782444, 0.0013261600397527218, 0.0013277840334922075, 0.0013335120165720582, 0.0013263719156384468, 0.0013264530571177602, 0.0013269060291349888, 0.0013338830322027206, 0.0013338610297068954, 0.0013180460082367063, 0.0013373680412769318, 0.0013382360339164734, 0.0013253299985080957, 0.0013289699563756585, 0.0013514159945771098, 0.001317156944423914, 0.0013309660134837031, 0.0013228938914835453, 0.0013178189983591437, 0.0013134590117260814, 0.0013192020123824477, 0.0013170019956305623, 0.001325162942521274, 0.0013213789789006114];[0.004432811983861029, 0.004425482009537518, 0.004426565021276474, 0.004842969006858766, 0.004411272006109357, 0.004451871966011822, 0.004425978986546397, 0.0044234649976715446, 0.004433379042893648, 0.004416158073581755, 0.004427655949257314, 0.004414189024828374, 0.004438766976818442, 0.004424795042723417, 0.004424066981300712, 0.004417245974764228, 0.004427816020324826, 0.004421919002197683, 0.004417576012201607, 0.004423536942340434, 0.004422627971507609, 0.004421167075634003, 0.004428896005265415, 0.004427443956956267, 0.004772812942974269, 0.0044188270112499595, 0.004427334992215037, 0.0044233930530026555, 0.004430503002367914, 0.004420223063789308, 0.004422807018272579, 0.004426268977113068, 0.004426407045684755, 0.004422249970957637, 0.004428170039318502, 0.004436913994140923, 0.004419054021127522, 0.004433113033883274, 0.004430348053574562, 0.0044263770105317235, 0.00441835296805948, 0.004417577991262078, 0.004414801020175219, 0.004453005967661738, 0.004426144063472748, 0.004766308004036546, 0.004421946941874921, 0.0044459570199251175, 0.004423135076649487, 0.0044217780232429504];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 63, 63)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
Output size: (32, 192, 31, 31)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.002442123950459063;0.017938181990757585;;;7.345320038888943;;;[0.0025490500265732408, 0.002520131994970143, 0.002491949941031635, 0.0024760119849815965, 0.002505087060853839, 0.002504764939658344, 0.0025371399242430925, 0.002460181014612317, 0.002529993071220815, 0.002477303030900657, 0.002504133968614042, 0.0024657469475641847, 0.002526266034692526, 0.002495235064998269, 0.002473567030392587, 0.0024688640842214227, 0.0024827399756759405, 0.002474519074894488, 0.0025032369885593653, 0.0024577940348535776, 0.0024465960450470448, 0.0024504410102963448, 0.002445177990011871, 0.0024496240075677633, 0.0024504209868609905, 0.0024483950110152364, 0.0024456570390611887, 0.00245031900703907, 0.0024487980408594012, 0.002442123950459063, 0.002452417043969035, 0.002447976963594556, 0.0024466949980705976, 0.002447984996251762, 0.002449658000841737, 0.0024447329342365265, 0.0024426999734714627, 0.002443811041302979, 0.0024518879363313317, 0.00245495093986392, 0.0024527449859306216, 0.002455007052049041, 0.0024636670714244246, 0.002446713042445481, 0.002449341001920402, 0.002446866943500936, 0.00244389905128628, 0.002450586063787341, 0.0024525929475203156, 0.0024635830195620656];[0.018841667100787163, 0.01881983201019466, 0.018828559899702668, 0.018815146991983056, 0.019226831034757197, 0.01880385703407228, 0.018821520963683724, 0.01880027598235756, 0.018832798930816352, 0.01880366005934775, 0.018825895036570728, 0.018814977956935763, 0.018800514983013272, 0.01881096896249801, 0.018816158059053123, 0.018817228032276034, 0.018822993035428226, 0.018809897010214627, 0.01882805395871401, 0.018800565972924232, 0.018828259082511067, 0.018802279024384916, 0.018814831040799618, 0.018794737989082932, 0.01882068405393511, 0.018811744987033308, 0.01839691400527954, 0.018347368924878538, 0.01837624702602625, 0.01836089405696839, 0.01837489998433739, 0.017965929000638425, 0.01796046900562942, 0.017956977942958474, 0.01795891998335719, 0.017961211036890745, 0.017963303020223975, 0.017969600041396916, 0.017961123026907444, 0.017938181990757585, 0.01796776195988059, 0.0179608219768852, 0.017963823047466576, 0.017956341966055334, 0.018049250007607043, 0.017968130996450782, 0.017957133008167148, 0.017942645004950464, 0.01795507303904742, 0.017946926993317902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.002847582916729152;0.00726927095092833;;;2.5527864028901064;;;[0.002867729985155165, 0.0028544000815600157, 0.0028532228898257017, 0.002862746943719685, 0.002854836988262832, 0.002849030075594783, 0.0028550359420478344, 0.0028552139410749078, 0.0028519720071926713, 0.0028538350015878677, 0.002861197921447456, 0.002867143019102514, 0.002850907971151173, 0.0028604649705812335, 0.002866588067263365, 0.0028638760559260845, 0.002868265029974282, 0.0028573459712788463, 0.002857172046788037, 0.0028507409151643515, 0.0028525200905278325, 0.002863507019355893, 0.0028611780144274235, 0.0028697180096060038, 0.0028615110786631703, 0.0028476760489866138, 0.0028572259470820427, 0.002850183052942157, 0.0028503540670499206, 0.0028486010851338506, 0.0028599599609151483, 0.002864810056053102, 0.002851627068594098, 0.002854960970580578, 0.002860423061065376, 0.0028701568953692913, 0.002951818984001875, 0.002860665088519454, 0.002858797903172672, 0.002861698972992599, 0.002865077927708626, 0.0028510470874607563, 0.002847582916729152, 0.002856126055121422, 0.002854841062799096, 0.0028548151021823287, 0.0028600840596482158, 0.0028545920504257083, 0.002859044005163014, 0.0028586500557139516];[0.011131910025142133, 0.011015551048330963, 0.01097049901727587, 0.01054140308406204, 0.010535984998568892, 0.01053423504345119, 0.010541138937696815, 0.01055032096337527, 0.010502838995307684, 0.009110547020100057, 0.009110225015319884, 0.009108600090257823, 0.009111994062550366, 0.009111741092056036, 0.009079537936486304, 0.00871590105816722, 0.008706436026841402, 0.009019730030559003, 0.008692719042301178, 0.008707114029675722, 0.008710931986570358, 0.008700443897396326, 0.007955863955430686, 0.007957517053000629, 0.007952461019158363, 0.007950165076181293, 0.007948955986648798, 0.00823934597428888, 0.007955317036248744, 0.007953139021992683, 0.007960026967339218, 0.007957421941682696, 0.007960296934470534, 0.007954503991641104, 0.0079452870413661, 0.007516100071370602, 0.0075336500303819776, 0.007805526023730636, 0.007517203106544912, 0.007517816964536905, 0.0075132729252800345, 0.007517424994148314, 0.007289670989848673, 0.0072922949912026525, 0.00726927095092833, 0.0073109709192067385, 0.007290562032721937, 0.007587276981212199, 0.00729632203001529, 0.007290565059520304];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0010240119881927967;0.0032193519873544574;;;3.1438616192726947;;;[0.0010395010467618704, 0.0010362840257585049, 0.0010309970239177346, 0.0010300710564479232, 0.0010265660239383578, 0.0010347019415348768, 0.0010246910387650132, 0.0010366430506110191, 0.0010269469348713756, 0.0010340010048821568, 0.0010291070211678743, 0.0010300889844074845, 0.0010256150271743536, 0.0010452140122652054, 0.00102665601298213, 0.0010295379906892776, 0.0010295759420841932, 0.0010371679672971368, 0.0010247289901599288, 0.0010307850316166878, 0.0010311589576303959, 0.0010352759854868054, 0.0010243889410048723, 0.0010369790252298117, 0.001028246944770217, 0.0010332040255889297, 0.0010249000042676926, 0.0010335450060665607, 0.0010309780482202768, 0.0010361470049247146, 0.001026276033371687, 0.0010296800173819065, 0.001026056008413434, 0.0010340160224586725, 0.0010246769525110722, 0.0010332330130040646, 0.0010269880294799805, 0.0010312540689483285, 0.0010240119881927967, 0.001035096007399261, 0.0010256030363962054, 0.0010305900359526277, 0.001028998987749219, 0.0010303379967808723, 0.001025745994411409, 0.0010330559452995658, 0.001025008037686348, 0.0010375799611210823, 0.0010269280755892396, 0.0010350350057706237];[0.0032193519873544574, 0.004385656910017133, 0.0043936180882155895, 0.004383073071949184, 0.004382706014439464, 0.004693557973951101, 0.004374347976408899, 0.004379363032057881, 0.004383079940453172, 0.004376270924694836, 0.004378675017505884, 0.004383343970403075, 0.004375634947791696, 0.00437332596629858, 0.0043730230536311865, 0.004637371050193906, 0.004374278010800481, 0.004373218980617821, 0.004378376062959433, 0.004391888971440494, 0.004377354052849114, 0.004371337941847742, 0.004377282923087478, 0.004372200928628445, 0.004371730028651655, 0.004634025041013956, 0.004375435994006693, 0.004377373959869146, 0.0043752959463745356, 0.0043741329573094845, 0.004381750011816621, 0.004465096979402006, 0.004464145051315427, 0.004458748968318105, 0.004475962952710688, 0.004711465910077095, 0.004459945950657129, 0.004462971002794802, 0.00446120195556432, 0.00446200801525265, 0.0044933760073035955, 0.004459380987100303, 0.00446343794465065, 0.004457626957446337, 0.004457220900803804, 0.004788054036907852, 0.004463577060960233, 0.004461281932890415, 0.004464227007701993, 0.004472609958611429];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.0018434730591252446;0.006161128985695541;;;3.342131285943006;;;[0.001855717971920967, 0.0018496530828997493, 0.0018451459472998977, 0.0018516030395403504, 0.001855331938713789, 0.0018508580978959799, 0.001847572042606771, 0.0018508760258555412, 0.00185007497202605, 0.001855714013800025, 0.0018500309670343995, 0.0018468560883775353, 0.0018538970034569502, 0.0018527189968153834, 0.0018437140388414264, 0.0018528379732742906, 0.0018510360969230533, 0.0018486320041120052, 0.0018569150706753135, 0.0018509150249883533, 0.0018512359820306301, 0.001854108995757997, 0.0018434730591252446, 0.0018492399249225855, 0.0018480319995433092, 0.0018531939713284373, 0.0018465720349922776, 0.0018542080651968718, 0.0018566889921203256, 0.0018517110729590058, 0.0018481709994375706, 0.0018468779744580388, 0.0018473060335963964, 0.0018470330396667123, 0.001846649101935327, 0.001854817965067923, 0.0018550889799371362, 0.001851369976066053, 0.0018457609694451094, 0.0018462230218574405, 0.00184920197352767, 0.0018526880303397775, 0.001846326980739832, 0.0018526270287111402, 0.0018476760014891624, 0.0018535669660195708, 0.00184858706779778, 0.0018521338934078813, 0.0018505940679460764, 0.0018454969394952059];[0.0061852020444348454, 0.00617493293248117, 0.006186962011270225, 0.006543667055666447, 0.006169202039018273, 0.006169346044771373, 0.006169989006593823, 0.006168933003209531, 0.006171385990455747, 0.006170580978505313, 0.006167736952193081, 0.0061674730386585, 0.006175132934004068, 0.006478712079115212, 0.006163814920000732, 0.006167048937641084, 0.006163314916193485, 0.0061730260495096445, 0.006172086927108467, 0.00616134109441191, 0.006165454047732055, 0.006176550057716668, 0.006165744969621301, 0.00646091706585139, 0.006168602965772152, 0.006165619939565659, 0.006165631930343807, 0.006166038918308914, 0.006161128985695541, 0.0061643829103559256, 0.006169037078507245, 0.006162785924971104, 0.0061731969472020864, 0.0064641619101166725, 0.006164144026115537, 0.006161266937851906, 0.006168043939396739, 0.006161743076518178, 0.006163961952552199, 0.006166373961605132, 0.006164905033074319, 0.006165616912767291, 0.006169570959173143, 0.006463877041824162, 0.006165105965919793, 0.006169197964482009, 0.006165479891933501, 0.006166936014778912, 0.006168068037368357, 0.006171085988171399];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0013088190462440252;0.00438481499440968;;;3.350207201670066;;;[0.001321992021985352, 0.0013257699320092797, 0.0013178640510886908, 0.0013289309572428465, 0.0013212129706516862, 0.0013101299991831183, 0.0013166769640520215, 0.0013200730318203568, 0.0013088190462440252, 0.0013222950510680676, 0.0013175380881875753, 0.0013224199647083879, 0.0013239840045571327, 0.0013141679810360074, 0.001314171007834375, 0.001319470931775868, 0.0013119600480422378, 0.0013125359546393156, 0.0013211379991844296, 0.0013152520405128598, 0.0013165499549359083, 0.0013162250397726893, 0.0013146820710971951, 0.0013129370054230094, 0.0013165130512788892, 0.0013132350286468863, 0.0013177769724279642, 0.001325793913565576, 0.0013190510217100382, 0.0013201490510255098, 0.0013151840539649129, 0.0013190950267016888, 0.001318889087997377, 0.0013166539138182998, 0.0013286159373819828, 0.001312405918724835, 0.0013154949992895126, 0.0013128849677741528, 0.001317362068220973, 0.001314489054493606, 0.0013202630216255784, 0.0013345329789444804, 0.0013249809853732586, 0.0013376069255173206, 0.0013195009669288993, 0.0013171799946576357, 0.0013167860452085733, 0.0013210679171606898, 0.0013233639765530825, 0.001311805914156139];[0.004409483051858842, 0.004775800043717027, 0.004407183034345508, 0.004405332962051034, 0.004398926976136863, 0.004392012022435665, 0.0043881849851459265, 0.004399296012707055, 0.004392033908516169, 0.00439530098810792, 0.0043989409459754825, 0.0046726519940420985, 0.004401106969453394, 0.004393966984935105, 0.004402451915666461, 0.0043893789406865835, 0.0043888859217986465, 0.00438481499440968, 0.004385486012324691, 0.004386130953207612, 0.004389954032376409, 0.004388503031805158, 0.004393105045892298, 0.004401639918796718, 0.004399948054924607, 0.004392800969071686, 0.004401915008202195, 0.004393436014652252, 0.004403779981657863, 0.004388699075207114, 0.0043924369383603334, 0.004387942026369274, 0.004402949940413237, 0.004394985968247056, 0.0043863169848918915, 0.0043901229510083795, 0.004391127033159137, 0.004391685943119228, 0.004389038076624274, 0.004392212023958564, 0.004386569024063647, 0.004399265977554023, 0.004386134096421301, 0.004387927008792758, 0.004398233024403453, 0.00438784109428525, 0.004389766021631658, 0.004388172063045204, 0.004387944005429745, 0.004388035973533988];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (128, 3, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (128, 96, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
Input size: (128, 96, 33, 33)
Output size: (128, 96, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (128, 96, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (128, 192, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
Input size: (128, 192, 17, 17)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (128, 192, 8, 8)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
Input size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
Input size: (128, 192, 6, 6)
Output size: (128, 100, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jihfc->igebjfc                edf,bac,igebjfc->jigda
   8           TDOT    igebjfc,edf->igbjcd                     bac,igbjcd->jigda
   7           TDOT      igbjcd,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0169177479983773;0.0176277010032208;0.1591844560025492;0.1288073579926276;1.041964982863656;1.235833561710506;0.8431272746966686;[0.016917747998377308, 0.017419699994206894, 0.01779407000140054, 0.01842759300052421, 0.019168680999428034, 0.019571714001358487, 0.019612755997513887, 0.01960539200081257, 0.019622421998064965, 0.01994359399395762, 0.02008363900677068, 0.01952030500251567, 0.02486657500412548, 0.019648649002192542, 0.019693371999892406, 0.019993536996480543, 0.019554542006517295, 0.01961627499986207, 0.020035244000609964, 0.02022157600003993, 0.01975127000332577, 0.01964433900138829, 0.019875830999808386, 0.020243300998117775, 0.019562927998777013, 0.019713781999598723, 0.021689271001378074, 0.01980759800062515, 0.019717741997737903, 0.019860357002471574, 0.01961781600402901, 0.019832411999232136, 0.01954903700243449, 0.01971175699873129, 0.020044969001901336, 0.02029762000165647, 0.019571416996768676, 0.020278433999919798, 0.01960621300531784, 0.019682230995385908, 0.01966207400255371, 0.019747235004615504, 0.02008526500139851, 0.019707501996890642, 0.019573245001083706, 0.019585102003475185, 0.020116317995416466, 0.020330687999376096, 0.019626833003712818, 0.02006713800074067];[0.017760390001058113, 0.018365688003541436, 0.018257055002322886, 0.018164533001254313, 0.018287341001268942, 0.01826139300101204, 0.01773445599974366, 0.020779414000571705, 0.01818222900328692, 0.01850200499757193, 0.017793266000808217, 0.01812003899976844, 0.018209242000011727, 0.017769717996998224, 0.018186638997576665, 0.018811782996635884, 0.01827030099957483, 0.017704484998830594, 0.018996595994394738, 0.018278375995578244, 0.01821190099872183, 0.017627701003220864, 0.018336725996050518, 0.018229026994958986, 0.01776056100061396, 0.01830531800078461, 0.01821780699538067, 0.01813843700074358, 0.018372095000813715, 0.017718146998959128, 0.018267113002366386, 0.018282617995282635, 0.0176386579987593, 0.018134265999833588, 0.018322566997085232, 0.01765356800024165, 0.018245170002046507, 0.018205576001491863, 0.01813011599733727, 0.017731891995936166, 0.018213627001387067, 0.018128299998352304, 0.017693916997814085, 0.01815643499867292, 0.017761411996616516, 0.01811471000110032, 0.018231245994684286, 0.017670920002274215, 0.018201664002845064, 0.018206362998171244];[0.16279679400031455, 0.15966244500305038, 0.1593421770085115, 0.15951959599624388, 0.1640765820047818, 0.1607898810034385, 0.1598776699975133, 0.16580109800270293, 0.16110616899823071, 0.1605985240021255, 0.16357337399676908, 0.1626727109978674, 0.16465813900867943, 0.15918445600254927, 0.16295630600507138, 0.16278500900079962, 0.16229338599805487, 0.16356513099890435, 0.1652775059992564, 0.1653653769972152, 0.16065173901006347, 0.16179153499979293, 0.1645272409878089, 0.1640306609988329, 0.1634806140064029, 0.1633107520028716, 0.1657780579989776, 0.1645170039992081, 0.16210394799418282, 0.16485935999662615, 0.16439950100175338, 0.16452328800369287, 0.16418087500642287, 0.16443703699769685, 0.16292682900530053, 0.1618556179892039, 0.1595985380045022, 0.16225317300268216, 0.16386750299716368, 0.1638295169977937, 0.16528317599295406, 0.16377389199624304, 0.16497526999592083, 0.16239431999565568, 0.16123523699934594, 0.1609355420077918, 0.16226288198959082, 0.16506119800033048, 0.16339665099076228, 0.16555181000148878];[0.13212594899960095, 0.1310926640071557, 0.13095480899937684, 0.1320992640030454, 0.13221400999464095, 0.1306300460055354, 0.1305639210040681, 0.13104582400410436, 0.13082447999477154, 0.13087004500994226, 0.1307260059984401, 0.1307281379995402, 0.1310552020004252, 0.12880735799262766, 0.13320827599818585, 0.13351820499519818, 0.13111713300895644, 0.12977251400297973, 0.12927805700019235, 0.12913523099996382, 0.13071225999010494, 0.13075006600411143, 0.1308092109975405, 0.13072408299922245, 0.13073147201066604, 0.13102558899845462, 0.12963648600270972, 0.13089686700550374, 0.13056708499061642, 0.13206813400029205, 0.12931991100049345, 0.1301079720069538, 0.13248077700700378, 0.1293411799997557, 0.12989997299882816, 0.12906853100139415, 0.12968564900074853, 0.13197269199736184, 0.13097144299536012, 0.129271763995348, 0.13285196200740756, 0.1301908370005549, 0.13235768900631228, 0.12937653499830049, 0.1311756139912177, 0.1305495519991382, 0.1306282990044565, 0.13211788900662214, 0.13139962399873184, 0.129646537003282]
conv2.1;0.09073303100012708;0.25273881900011474;16.143493440000157;16.091989520000425;2.785521614501788;1.0032005936826964;2.776634734910079;[0.09158549900007529, 0.09073303100012708, 0.09145031799994285, 0.09115022100013448, 0.09191708999992443, 0.09157273699997859, 0.09101739500010808, 0.09147302400015178, 0.09181383800000731, 0.10380493100001331, 0.09190200700004425, 0.0912737000001016, 0.09197485900017455, 0.09179435600003671, 0.0960406359999979, 0.09169120900014605, 0.09204408200002945, 0.09291327999994792, 0.09181492400011848, 0.09134585899982994, 0.09284422999985509, 0.09172053999986929, 0.0920719180001015, 0.0913156709998475, 0.09486722800011194, 0.09290838099991561, 0.09208200199987004, 0.09192000000007283, 0.09279770200009807, 0.09240663000014138, 0.09265507100008108, 0.09220456899993223, 0.09215307800013761, 0.0940826510000079, 0.09219246799989378, 0.09221532900005514, 0.09325461399998858, 0.09288446699997621, 0.09775568500003828, 0.0930114150000918, 0.09277238799995757, 0.09416573299995434, 0.09328612700005579, 0.09687637799993354, 0.09486936600001172, 0.09295254999983626, 0.09230698399983339, 0.09285472999999911, 0.09322361500016996, 0.09396722800011048];[0.25273881900011474, 0.25379804800013517, 0.25446686500004034, 0.2544154239999443, 0.2551306410000507, 0.258705738000117, 0.25782255099989015, 0.25521205499990174, 0.25850593599989224, 0.25688168200008477, 0.2547633560000122, 0.25742884800001775, 0.25594821499998943, 0.2541033889999653, 0.2556629329999396, 0.2601497079999717, 0.25700947600012114, 0.2617436559999078, 0.2801755979999143, 0.2841357780000635, 0.28450943999996525, 0.2823631899998418, 0.2842471880001085, 0.28467627599980005, 0.2832609600000069, 0.2848725999999715, 0.2859418979999191, 0.2830456689998755, 0.2821874960000059, 0.2798109119999026, 0.28286329699994894, 0.28442952199998217, 0.2818911100000605, 0.2810724640000899, 0.2818697440000051, 0.2818119860000934, 0.28164528000002065, 0.28035667399990416, 0.29997791300002064, 0.28068412800007536, 0.2801332179999463, 0.2822741320001114, 0.2817419880000216, 0.28071066799998334, 0.28169740799989995, 0.2805165549998492, 0.2799981339999249, 0.2797990359999858, 0.27991943600000013, 0.28002290099993843];[16.143493440000157, 17.126263017999918, 17.142153835000045, 17.69620413299981, 17.034869500999775, 17.024089445999834, 17.049940907999826, 16.974866778999967, 17.08823467100001, 17.032516414999918, 16.990906222999456, 17.02564095999969, 17.000734828000077, 17.070253993999813, 17.11483416699957, 17.27517188899992, 16.990598091000265, 16.99004653899965, 17.106520833000104, 17.1182608539998, 17.083475455000098, 17.044489636000435, 17.046902793999834, 17.088103179999962, 17.0993790170005, 17.00581576200011, 17.080839814999763, 17.11262790300043, 17.046220564999658, 17.079266070000358, 17.071883192000314, 17.047110701999827, 17.050610951999715, 17.040894353000112, 17.053835460999835, 17.054963178000435, 17.090924202000224, 17.09512078399939, 17.09966774700024, 17.011143318999984, 16.98288853000031, 17.046038060999763, 17.081013271999836, 17.06515864300036, 17.13957592000088, 17.092666363999797, 17.100995210999372, 17.12977145900004, 17.260585876999812, 17.09065261900014];[16.14236093799991, 16.195778812999833, 16.225596849999874, 16.163681878999796, 16.20385908300068, 16.105081435999637, 16.135573705999832, 16.12199540399979, 16.168477250999786, 16.217253644000266, 16.19188651099921, 16.15353652399972, 16.144424087000516, 16.16062360000069, 16.186096438000277, 16.22576577700056, 16.16865916400002, 16.178824730999622, 16.149923205999585, 16.184753384000032, 16.17161209599999, 16.190684493000845, 16.23441427999842, 16.168810549998852, 16.112806211000134, 16.091989520000425, 16.115285132999816, 16.16774457199972, 16.176166883000406, 16.18979339999987, 16.219252176999362, 16.113071413999023, 16.143423175000862, 16.144775516000664, 16.21087971200086, 16.179957951000688, 16.19240934700065, 16.11962800299989, 16.173112555999978, 16.208203794000838, 16.182908465000764, 16.23366899499979, 16.234451870999692, 16.173489916999642, 16.17606774000069, 16.096454300000914, 16.194784604999768, 16.228755230999923, 16.2126706930012, 16.219453121999322]
conv3.1;0.033215067999663006;0.11529772700032481;1.5268249420005304;1.2144770629993218;3.471247657885108;1.2571871371780556;2.761122473521995;[0.033215067999663006, 0.03416038299928914, 0.03438341000037326, 0.03495524099980685, 0.03463032800027577, 0.03615835900018283, 0.0348328970003422, 0.03482226100004482, 0.0358119259999512, 0.03502846699939255, 0.03453037700001005, 0.03528294799980358, 0.03499612899940985, 0.035088885999357444, 0.03481396999995923, 0.03497358700042241, 0.03500568100025703, 0.03618554800050333, 0.03495509000003949, 0.03472689899990655, 0.03488420399935421, 0.03517555500002345, 0.03492456399999355, 0.035043034000409534, 0.03476892900016537, 0.035042426000472915, 0.0348854180001581, 0.03503795200049353, 0.03467416199964646, 0.03523663299984037, 0.035906627000258595, 0.036244412999622, 0.03472800700001244, 0.03503977499985922, 0.0347306949997801, 0.03517187000034028, 0.03463302799991652, 0.034959263000018836, 0.03485064699998475, 0.03504558900021948, 0.03467957499924523, 0.035093321000204014, 0.034633082000254944, 0.03515339300065534, 0.03486256600081106, 0.03620524199959618, 0.03465362599945365, 0.03507454800001142, 0.03470594899954449, 0.03488122399994609];[0.11529772700032481, 0.11813068199990084, 0.11826406799991673, 0.11900191299992002, 0.11840305099940451, 0.11919619800028158, 0.11824967299980926, 0.11825347899957706, 0.11966389699955471, 0.1188847759995042, 0.11918437700023787, 0.11925816400071199, 0.11874739100039733, 0.11925454799984436, 0.1190124509994348, 0.11935947100027988, 0.11858010499963711, 0.11906719699982204, 0.11825793299976795, 0.119273708000037, 0.11840385800041986, 0.11908900399976119, 0.11838665899995249, 0.11872219600081735, 0.11829774899979384, 0.11861769600000116, 0.11858050399951026, 0.1185792339992986, 0.11870457300028647, 0.11862539100002323, 0.11848124700009066, 0.11834818100032862, 0.11791193899989594, 0.11852486799944018, 0.11819276799997169, 0.11918207300004724, 0.1179462970003442, 0.12111802300023555, 0.11973063400000683, 0.11898131400084822, 0.11800279399994906, 0.12166583799989894, 0.12181945700012875, 0.11926301199946465, 0.11796136600059981, 0.1183319659994595, 0.11787277199982782, 0.11848987299981673, 0.11802536100003636, 0.11859828099932201];[1.5268249420005304, 1.5456099399998493, 1.7432494560007399, 1.7372227109999585, 1.5364789139994173, 1.5413192519999939, 1.6346361339992654, 1.543673932999809, 1.7621703250006249, 1.554302233999806, 1.5446198560011908, 1.751204765001603, 1.6119031910011472, 1.82263155200053, 1.6403060960001312, 1.719795024000632, 1.6062677109994183, 1.5379003380003269, 1.557619660000455, 1.5402367569986382, 1.8410241050005425, 1.6555293740002526, 1.6377458210008626, 1.6163404440003433, 1.5380527090001124, 1.5482943769993653, 1.6300376819999656, 1.5525539459995343, 1.5328761970004052, 1.555943058999219, 1.7210433669997656, 1.538440676999926, 1.545007386001089, 1.527250492001258, 1.561681669999416, 1.5479573949996848, 1.5320399480006017, 1.5354130389996499, 1.5394352579996848, 1.5578024289998211, 1.5324410069988517, 1.6470468709994748, 1.5356432050002695, 1.5355038779998722, 1.6343667849987469, 1.5373810930004765, 1.552376384001036, 1.7685593579999477, 1.5326576449988352, 1.5355948549986351];[1.2387675190011578, 1.2276961450015733, 1.2366350209986194, 1.234369015000084, 1.2189477600004466, 1.2144770629993218, 1.2248688480003693, 1.292687155000749, 1.3142580340008863, 1.216933641999276, 1.2333793609996064, 1.2231019970004127, 1.223902055000508, 1.328005779000705, 1.2983778520010674, 1.2377509680000003, 1.3178003359989816, 1.222871512999518, 1.310742521000975, 1.2188680720000775, 1.2214096799998515, 1.238653112000975, 1.2327444689990443, 1.219295360000615, 1.236665054999321, 1.2186175049992016, 1.224256780998985, 1.2416326649999974, 1.2963624340000024, 1.220657052000206, 1.2394476099998428, 1.2209035050000239, 1.237772182000299, 1.225821628999256, 1.3165834250003172, 1.2362043160001122, 1.219815798000127, 1.3342992229991069, 1.3005184799994822, 1.2416702550008267, 1.4581379919991377, 1.2373417589997189, 1.2229309910007942, 1.2242091859998254, 1.2231807950001894, 1.2245133049991637, 1.3549275849991318, 1.2405552459995306, 1.228903781999179, 1.2206003989995224]
conv4.1;0.04470264700012194;0.12054639999951178;2.4148382970006423;2.256247075999454;2.6966277858038907;1.070289828932382;2.5195304233562483;[0.04470264700012194, 0.04736474799938151, 0.0497619850002593, 0.0528968270000405, 0.05319313699965278, 0.05271223699946859, 0.05418379900038417, 0.054204941000534745, 0.05420384399985778, 0.05412459299986949, 0.053827407999961, 0.054314564000378596, 0.053254639000442694, 0.054297784999107535, 0.05405927000083466, 0.05421581800055719, 0.052618729000641906, 0.054013016999306274, 0.052904221000062535, 0.05439266600023984, 0.05313374399975146, 0.05400626899972849, 0.05924596299973928, 0.05415927099966211, 0.05382089500017173, 0.053734428999632655, 0.05367179299992131, 0.053664827999455156, 0.054015658000025724, 0.053374916999928246, 0.053334229000029154, 0.05222766400038381, 0.05401194200021564, 0.05478941000001214, 0.0538408630000049, 0.05402637799943477, 0.052488617000562954, 0.05389013799958775, 0.05286428900035389, 0.054093316000034974, 0.05522898800063558, 0.054449733999717864, 0.05421540300085326, 0.053873484000177996, 0.053293522999410925, 0.05401851300030103, 0.05371520900007454, 0.05323977100033517, 0.054002161000425986, 0.05366995800068253];[0.12371492700003728, 0.12198416699993686, 0.12149523199968826, 0.12203172399949835, 0.12297831700016104, 0.12209014500058402, 0.12421104700024443, 0.12095095600034256, 0.1219762559994706, 0.12128764200042497, 0.12129608499981259, 0.13087346199972671, 0.12140004199955001, 0.12726306900003692, 0.12160935300016718, 0.12150535399996443, 0.12399195000034524, 0.12294835600005172, 0.12164080500042473, 0.12657601499995508, 0.12140756500048155, 0.12430212399976881, 0.12153119799950218, 0.12770317800004705, 0.12329753799986065, 0.1237982650000049, 0.12099578100060171, 0.123315982999884, 0.12477112100077647, 0.12443058299959375, 0.12163137100014865, 0.12114335800015397, 0.12244076299975859, 0.12187190199983888, 0.12379780099945492, 0.1222996950000379, 0.1224777309998899, 0.12291069200000493, 0.12161520200061204, 0.12616086000070936, 0.12444378199961648, 0.12245860100028949, 0.12266486199951032, 0.12330351400032669, 0.1216867800003456, 0.12054639999951178, 0.12271826500000316, 0.1217485619999934, 0.1224158980003267, 0.12286924100044416];[2.4273182199995063, 2.4414630290002606, 2.4671651210001073, 2.437727434000408, 2.6153277209996304, 2.4383038080004553, 2.4407729090007706, 2.446216803000425, 2.4477026399999886, 2.46768940200036, 2.46024956599922, 2.5861778549997325, 2.466671875999964, 2.498369468999954, 2.604297511000368, 2.6074524430005113, 2.475185617000534, 2.439925332999337, 2.5824545679997755, 2.7053077050004504, 2.452887040999485, 3.0823676310001247, 2.629115054000067, 2.4469667319999644, 2.5931635639999513, 2.4562143229995854, 2.646767590998934, 2.4403953859991816, 2.6024693569997908, 2.44837892599935, 2.444791288999113, 2.4352103319997696, 2.4446865740010253, 2.81368533299883, 2.4726745580010174, 2.446652560000075, 2.4313679509987196, 3.402061539999522, 2.4148382970006423, 2.4710396410000612, 2.441348690000268, 2.4459637540003314, 2.7080772380013514, 2.4439668410004742, 3.5039113419998102, 2.4699661539998488, 2.447487104001084, 2.445619677999275, 2.4432587080000303, 2.5780064309992667];[2.4893507599999793, 2.4592446609995022, 2.303599358999236, 2.2878263960001277, 2.2855492030003006, 2.325373963999482, 2.3182734209995033, 2.3116185469998527, 2.2798123489992577, 2.2893359270001383, 2.3267561860011483, 2.28873477200068, 2.2934428280004795, 2.3197105449989976, 2.295396395998978, 2.313412726999559, 2.4728814109994346, 2.3194885460006844, 2.2917472810004256, 2.7029929779992017, 2.301534608000111, 2.295281910000085, 2.4288641330003884, 2.297473169001023, 2.296527650999451, 2.2859593390003283, 2.318100912999398, 2.274611648998871, 2.2976129880007647, 2.256247075999454, 2.2851744009994945, 2.323794730999907, 2.318619391999164, 2.2987217700001565, 2.5487226819986972, 2.5205926589997034, 2.2846354530001918, 2.29840290500033, 2.293325532000381, 2.293851633000486, 2.312529828001061, 2.4464131110007656, 2.3338618210000277, 2.6194841139995333, 2.3241220759991847, 2.2914562080004544, 2.306035819000499, 2.270447738999792, 2.4730735430002824, 2.425955624999915]
conv5.1;0.09288913999989745;0.23986615499961772;4.488811347999217;4.183612120999896;2.5822841615271983;1.0729511288743414;2.406711817560912;[0.09288913999989745, 0.10192257899961987, 0.10414850999950431, 0.10530818799998087, 0.10557776899986493, 0.10721977499997593, 0.10553421399981744, 0.10492154799976561, 0.10575383400009741, 0.10797193300004437, 0.10474975499982975, 0.10796379600014916, 0.1051442819998556, 0.10484502899998915, 0.10620689899951685, 0.10509796499991353, 0.10686837600042054, 0.10485767799946188, 0.10649525600001652, 0.1049535760002982, 0.10484911699950317, 0.1051270169991767, 0.10550995099947613, 0.10543082500043965, 0.10479446500085032, 0.10777249700004177, 0.10519119399941701, 0.10506723999969836, 0.1047771309995369, 0.10486544800005504, 0.10467066299952421, 0.10701309600062814, 0.10478422800042608, 0.10474620300010429, 0.10491147999982786, 0.10500670500005072, 0.10399795400007861, 0.10486381100054132, 0.10488129100031074, 0.10490119699989009, 0.10458734300027572, 0.10493676199985202, 0.10415729800024565, 0.10719536099986726, 0.10487966900018364, 0.10474275999968086, 0.10490753899921401, 0.10721445499984839, 0.10499840600004973, 0.10418532399944525];[0.2435454860005848, 0.24314070000036736, 0.2451258000000962, 0.2430452039998272, 0.24298609099969326, 0.24454671400053485, 0.24226449899924773, 0.2440800840004158, 0.2437152309994417, 0.24248458000056416, 0.2435862749998705, 0.24825776899979246, 0.24213940400022693, 0.246235873999467, 0.24558096300006582, 0.24480788800065056, 0.243256226000085, 0.2436109709997254, 0.2452884090007501, 0.2423218679996353, 0.24364640099975077, 0.24422128300011536, 0.2445220170002358, 0.2440419100003055, 0.24201060099949245, 0.24268856400067307, 0.2454685309994602, 0.24491883600057918, 0.24312770899996394, 0.24165029499999946, 0.24283509099950606, 0.24529644199992617, 0.24100581599941506, 0.24403046400038875, 0.2419466020000982, 0.242379933999473, 0.24417317700044805, 0.2450788249998368, 0.24234130500008177, 0.24125043399999413, 0.24325158200008445, 0.2877603140004794, 0.23986615499961772, 0.2437730139999985, 0.24377847600044333, 0.2439705890001278, 0.24172091499985981, 0.2429378060005547, 0.24439794099998835, 0.24244031599937443];[4.488811347999217, 4.58271993300059, 4.611202001000493, 4.61053458600054, 4.559452666001562, 4.608857325999452, 4.51741948200015, 4.591453405999346, 4.659756785000354, 4.67207198199867, 4.5106870190002155, 4.577098371999455, 4.682759017000535, 4.584897122000257, 4.647911650999049, 4.710032975000104, 4.55004689999987, 4.7271653840007275, 4.516366617999665, 4.522068879999097, 4.609528255000441, 4.611328619000233, 4.577665945999797, 4.6525801890002185, 4.611720185000195, 4.563088748999689, 4.625368795002032, 4.594565014999716, 4.6148636759980945, 4.567683002000194, 4.64363325999966, 4.592336164000699, 4.682489484001053, 4.566667231998508, 4.575982424999893, 4.637400675999743, 4.6231150209996486, 4.661481776999608, 4.665284858998348, 4.666306281998914, 4.571328879999783, 4.70930279499953, 4.550450837999051, 4.660282379000819, 4.514429459000894, 4.513103606999721, 4.61972542500007, 4.6558599530008, 4.531032791999678, 4.7937443969995];[4.29024562900031, 4.318598761999965, 4.183612120999896, 4.3406897559989375, 4.3454650759995275, 4.322286539999368, 4.279729883998698, 4.274737828999605, 4.2470382819992665, 4.299034418999327, 4.291390006000256, 4.29841998000029, 4.316965316999813, 4.284283641000911, 4.258258084000772, 4.260776281999824, 4.27910802399856, 4.25120271600008, 4.354478913001003, 4.473648514999695, 4.2398099510000975, 4.254186707000372, 4.406453413000236, 4.211950468001305, 4.332946488000744, 4.386534684999788, 4.215796559999944, 4.276849373000005, 4.31031645099938, 4.284795489999851, 4.320699844000956, 4.327168944000732, 4.356289526000182, 4.290650192999237, 4.236739023999689, 4.354212205999829, 4.275581798999156, 4.227360328000941, 4.311002378000012, 4.353382403999603, 4.285464528000375, 4.333302369999728, 4.370443003000219, 4.2764242899993405, 4.40246973199919, 4.21998908400019, 4.440763907000473, 4.368020246000015, 4.257565125999463, 4.290016666000156]
conv6.1;0.028718626000227232;0.06871575900004245;1.8525418829995033;1.7723110359984275;2.392724463889698;1.0452690556970312;2.2890991088357864;[0.028757276000760612, 0.028718626000227232, 0.028883952999422036, 0.028951934999895457, 0.029399849000583345, 0.02991362400007347, 0.030190648000825604, 0.03035518399974535, 0.03067080100026942, 0.030873845999849436, 0.031088450999959605, 0.031187651999971422, 0.03130945199973212, 0.03124695899987273, 0.03145055700042576, 0.031412442999680934, 0.031178248000287567, 0.03120309400037513, 0.0314513880002778, 0.03135008400022343, 0.03110659800040594, 0.031248719999894092, 0.031163255000137724, 0.0311364399995, 0.03127988300002471, 0.031350309000117704, 0.03129356200042821, 0.030943463000767224, 0.031131419999837817, 0.031143620999500854, 0.031226787000377954, 0.031100645999686094, 0.03136098199956905, 0.03100269400056277, 0.0312558989999161, 0.031231662999744003, 0.031189701000585046, 0.031190917999992962, 0.03101381800024683, 0.03093722700032231, 0.031167004999588244, 0.031288065999433456, 0.030968961999860767, 0.03097103700019943, 0.031182441999590083, 0.031172435999906156, 0.031024572000205808, 0.030989429000328528, 0.03106132799985062, 0.031127216000641056];[0.06988258699948346, 0.07116483299978427, 0.06873296999947343, 0.07115960700048163, 0.06934552900020208, 0.07127537499945902, 0.06946634899941273, 0.07144597400019848, 0.06959533799999917, 0.07061176800016256, 0.06921282099938253, 0.0705211539998345, 0.0694034650005051, 0.07057096200060187, 0.0689247840000462, 0.07146766200003185, 0.06943512999987433, 0.07188548500016623, 0.06898976499996934, 0.07126785799937352, 0.06963292500040552, 0.07125191300019651, 0.06918747300005634, 0.07102016099997854, 0.06934896799975832, 0.07133357699967746, 0.07001822299935156, 0.07065523300025234, 0.0689422489995195, 0.07069394999962242, 0.06928659599998355, 0.07106807899981504, 0.06977119200018933, 0.0706538439999349, 0.06888857299964002, 0.07126655900083279, 0.06966985000053683, 0.07068064200029767, 0.06871575900004245, 0.07066072399993573, 0.06978788499964139, 0.07319638900025893, 0.06896136599971214, 0.07120749699970474, 0.06914098300057958, 0.07057678399996803, 0.06898792999982106, 0.07137796900042304, 0.06887061199995514, 0.07093696199990518];[1.9171115520002786, 1.9199281619994508, 1.911157173999527, 1.882620632999533, 1.881628470000578, 1.8800999779996346, 1.8843416550007532, 1.950150768999265, 1.8936638110008062, 1.9184636790005243, 1.8881354450004437, 1.9005180919994018, 1.8957404630000383, 1.8778820980005548, 1.8792667400002756, 1.8784997029988517, 1.9054662620010276, 1.8926272329999847, 1.8967244769992249, 1.8755630619998556, 1.8756792300009693, 1.9116447790001985, 1.8788316549998854, 1.9123419410007045, 1.881143379000605, 1.8817796910007019, 1.8525418829995033, 1.878486931000225, 1.8846312600007877, 1.9133372869991945, 1.9091097180007637, 1.8786960329989597, 1.910616471999674, 1.8877834409995558, 1.8802186900002198, 1.8895494879998296, 1.8887088110004697, 1.9090345489994434, 1.8778104489992984, 1.9125085140003648, 1.8809160660002817, 1.9222884770015298, 1.9133183209996787, 1.8797244919996956, 1.9382156670008044, 1.91618026299966, 1.9044474410020484, 1.90803356899778, 1.878235473001041, 1.8900344550020236];[1.8427582420008548, 1.7952678870024101, 1.793695894000848, 1.8307256270018115, 1.8275034640009835, 1.7939937519986415, 1.8264832240001851, 1.7854602059996978, 1.8000543289981579, 1.7899176970004191, 1.7872470339989377, 1.7975453609997203, 1.8193649069999083, 1.7933395669988386, 1.7906707850015664, 1.8210519780004688, 1.7873512460009806, 1.7927170980001392, 1.825459879997652, 1.8163107130003482, 1.8275953300017136, 1.8319065130017407, 1.8249430560008477, 1.8276011510006356, 1.8253492309977446, 1.792262307002602, 1.8022415840023314, 1.7723110359984275, 1.7925559730010718, 1.7934599810014333, 1.7931156709983043, 1.7919356860002154, 1.7950479939991055, 1.7949244539995561, 1.7904245010013256, 1.7925796029994672, 1.7937414779989922, 1.8077436580006179, 1.828517849000491, 1.8036689489999844, 1.8393875089986977, 1.7939038219992653, 1.8255594639995252, 1.8145948670007783, 1.829900341001121, 1.7945451060004416, 1.8010161840011278, 1.7939473430033104, 1.8063801719999901, 1.7989462500008813]
conv7.0;0.013655861999723129;0.03198484700078552;1.5068896529992344;1.4931895419995271;2.3422063727235973;1.0091750649293736;2.3209118557517225;[0.013655861999723129, 0.014070770999751403, 0.013866854998923372, 0.013949047999631148, 0.01367573000061384, 0.014227753999875858, 0.015105587999642012, 0.01553188799880445, 0.01609208599984413, 0.01621209299992188, 0.016610615000899998, 0.01655542200023774, 0.01720322000073793, 0.017294040000706445, 0.017168577998745604, 0.01748591999967175, 0.017656734999036416, 0.01765024300038931, 0.017661439000221435, 0.017677813000773313, 0.01765562099899398, 0.017697250999844982, 0.01772559199889656, 0.017171259998576716, 0.017784478000976378, 0.017765663998943637, 0.017534012000396615, 0.017787156999474973, 0.01771677900069335, 0.0176699669991649, 0.01768837599956896, 0.01782625700070639, 0.017695992000881233, 0.01723992999905022, 0.01775101800012635, 0.017798173999835853, 0.017558626001118682, 0.01829194899983122, 0.017756245000782656, 0.017281024000112666, 0.01777980199949525, 0.017756277000444243, 0.017598422999071772, 0.017684267999356962, 0.018361761000051047, 0.017432695000024978, 0.01758922699991672, 0.017685603999780142, 0.017505293000795064, 0.017737804000717006];[0.03255225399880146, 0.033588480999242165, 0.03320091100067657, 0.03289333500106295, 0.03322962899983395, 0.03328970099937578, 0.033661887000562274, 0.03325025199956144, 0.03294911099874298, 0.03325455899903318, 0.03336907700031588, 0.033263604000239866, 0.03198484700078552, 0.033556498998223105, 0.03305116999945312, 0.032401812000898644, 0.0323023649998504, 0.0335634819984989, 0.033595618999243015, 0.03333700599978329, 0.03349816199988709, 0.032766616001026705, 0.03262668899878918, 0.03338994600017031, 0.033362702999511384, 0.033369410000887, 0.032952982999631786, 0.03390474399930099, 0.0330356850008684, 0.03346366200094053, 0.032019198000853066, 0.03377283699956024, 0.03320357000120566, 0.033424855000703246, 0.03279245500016259, 0.03372017099900404, 0.03356881699983205, 0.03303367199987406, 0.03316730299957271, 0.03336244000092847, 0.03326161599943589, 0.03315056399878813, 0.03347465899969393, 0.032994025999869336, 0.032757206998212496, 0.0327396860011504, 0.033050989999537705, 0.03379187400059891, 0.033544407999215764, 0.03272108199962531];[1.5139689099996758, 1.516192614002648, 1.5274456060014927, 1.5181090290006978, 1.5446228660002816, 1.5242721629983862, 1.5179018279977754, 1.5454870909998135, 1.5165162380035326, 1.5355888930025685, 1.5172434080013772, 1.5493577899978845, 1.62826780299838, 1.52800434099845, 1.544264080002904, 1.5217679630004568, 1.589865251999072, 1.5284463040006813, 1.5334933739995904, 1.5453499909981474, 1.547739782001372, 1.58219300899691, 1.522086744002081, 1.5508086279987765, 1.5217928649999521, 1.5177817570020125, 1.5171699679995072, 1.5211260470023262, 1.5178242190013407, 1.5241270739988977, 1.517572372997165, 1.5175673670000833, 1.5222834419982973, 1.5224653109999053, 1.5248480959999142, 1.549459897001725, 1.5224222830001963, 1.5226886720010953, 1.5182370639995497, 1.5213455540015275, 1.5177893310010404, 1.5223623020010564, 1.5224124109990953, 1.521554519998972, 1.5068896529992344, 1.5270606209996913, 1.554096763002235, 1.5593577229992661, 1.5446365809984854, 1.5246517850009695];[1.5189331970013882, 1.4982815720013605, 1.5224914190002892, 1.502068407000479, 1.5346865570008958, 1.4980825609982276, 1.5264529600008245, 1.4981096340015938, 1.4971397670014994, 1.501516170998002, 1.5262550370007375, 1.521578126001259, 1.5260022250004113, 1.501316117000897, 1.5035863169978256, 1.5210784239989152, 1.5031315110009018, 1.4938069160016312, 1.4990219620012795, 1.5209161279981345, 1.4972459559994604, 1.5206773439986137, 1.5072112249999918, 1.5231368019994989, 1.5031737280005473, 1.5215119980002783, 1.498300728000686, 1.50572502599789, 1.5208322140024393, 1.5288066230004915, 1.4931895419995271, 1.4936186199993244, 1.4982591509997292, 1.4977017549990705, 1.531612328999472, 1.526893653001025, 1.4983474329983437, 1.4938777910010685, 1.497279952001918, 1.5262289280017285, 1.526571452999633, 1.5089071220008918, 1.5221131629987212, 1.4935509610004374, 1.4985213710006065, 1.5212630039986834, 1.5316103820005083, 1.4946388059997844, 1.5213713470002403, 1.4983547310002905]
conv8.1;0.0022750240004825173;0.005353767000997323;0.16412779899837915;0.1739798319995316;2.353279349959308;0.943372557106625;2.494538697603144;[0.0022750240004825173, 0.002396378000412369, 0.002561461000368581, 0.002966412999739987, 0.0030167460008669877, 0.002963700999316643, 0.0030627889991592383, 0.003025666001121863, 0.0030423799998970935, 0.003051113999390509, 0.003034675999515457, 0.003051208999750088, 0.003035820998775307, 0.0030468309996649623, 0.0030481740013783565, 0.0030436329998337897, 0.003032886001165025, 0.003045113999178284, 0.0030749369998375187, 0.003053796999665792, 0.003055339999264106, 0.0030433740012085764, 0.0029918130003352417, 0.0029687610003747977, 0.0029591000002255896, 0.0029850289993191836, 0.002998828000272624, 0.002968521999719087, 0.0029832899999746587, 0.0029196880004747072, 0.003017917000761372, 0.002980815001137671, 0.002966214999105432, 0.002995269000166445, 0.002911502999268123, 0.003111696998530533, 0.0029858599991712254, 0.0029942059991299175, 0.002957986000183155, 0.0029844349992345087, 0.0029484080005204305, 0.00298664500041923, 0.0030295899996417575, 0.0029609610010083998, 0.0029863670006307075, 0.0029136600005585933, 0.0029402159998426214, 0.0029869630016037263, 0.002954740999484784, 0.002999880000061239];[0.006195681999088265, 0.005587487999946461, 0.005499013001099229, 0.00567716399928031, 0.005392848001065431, 0.005576669998845318, 0.0055029920004017185, 0.005519704000107595, 0.0054356170003302395, 0.005575716000748798, 0.005443235000711866, 0.005561858000874054, 0.005365576000258443, 0.00556453300123394, 0.005479339000885375, 0.005540621999898576, 0.005391999000494252, 0.005543967001358396, 0.0054316330006258795, 0.005550265999772819, 0.005380880000302568, 0.005586775998381199, 0.005455725999127026, 0.005532585999389994, 0.0053977779989509145, 0.005522473000382888, 0.0055184779994306155, 0.005516747000001487, 0.0054068690005806275, 0.005568723998294445, 0.005480617001012433, 0.005526015000214102, 0.005353767000997323, 0.0055857919996924466, 0.005496453999512596, 0.005511145000127726, 0.005366852001316147, 0.005571818999669631, 0.005459645999508211, 0.005560046000027796, 0.005376704000809696, 0.005592632000116282, 0.0054766089997428935, 0.005546627999137854, 0.005383853998864652, 0.005530807000468485, 0.005489912000484765, 0.0055387190004694276, 0.005382385999837425, 0.005561994999879971];[0.16412779899837915, 0.1799929910030187, 0.18120096399798058, 0.18020969799908926, 0.18080607599949872, 0.18071472899828223, 0.18056340900147916, 0.1800662760015257, 0.1815901859990845, 0.18361135700070008, 0.18316677400071057, 0.18100913300077082, 0.18167410100068082, 0.17999973199948727, 0.17963846300153818, 0.17944463799904042, 0.18048964100125886, 0.17980019400056335, 0.1800494510007411, 0.18033344499963277, 0.19568341800004418, 0.18108286000278895, 0.18132908600091469, 0.18048593899948173, 0.18100835100085533, 0.18420103500102414, 0.1804928049987211, 0.18081156100015505, 0.17995763799990527, 0.1806247180011269, 0.18440494100104843, 0.180095366000387, 0.18024933999913628, 0.17992471300021862, 0.1838861479991465, 0.17997536700022465, 0.18059995700059517, 0.18362365400025737, 0.18990828600180976, 0.1838429229974281, 0.18048256300062349, 0.1802620710022893, 0.17974293400038732, 0.18436196599941468, 0.184214990998953, 0.1808454410002014, 0.17966793899904587, 0.18010197799958405, 0.18043886200212, 0.1800768480024999];[0.1789838829972723, 0.17661399400094524, 0.17657661400153302, 0.1763318489993253, 0.1769317240014061, 0.17765704399971582, 0.17962708800041582, 0.175912534001327, 0.1770033959983266, 0.17476642499786976, 0.1784517420001066, 0.17678598000202328, 0.17533028299658326, 0.17915100999744027, 0.17632683999909204, 0.1797989869992307, 0.17943392399865843, 0.1806925169985334, 0.17562082600124995, 0.176677022000149, 0.17690263900112768, 0.17559440700097184, 0.17565841499890666, 0.17935321500044665, 0.17775368299953698, 0.17704685899843753, 0.1757758850017126, 0.1788292420005746, 0.1812381589988945, 0.1807655539996631, 0.1763541680011258, 0.1765248639985657, 0.17677824099882855, 0.1809642049993272, 0.1803471659986826, 0.1739798319995316, 0.17664931699800945, 0.17480358100146987, 0.1762591570004588, 0.17631848100063507, 0.17715642700204626, 0.1761104590004834, 0.17656534500019916, 0.17662099100016349, 0.1811692419978499, 0.17957573500098079, 0.17700160500135098, 0.17646540399982769, 0.17736150700147846, 0.18068883799969626]
conv9.1;0.0014778390013816534;0.003228446999855805;0.07701982199978374;0.07255516599980183;2.184572877585097;1.0615346397249523;2.0579383807495235;[0.0015486929987673648, 0.0016760920007072855, 0.0014862039988656761, 0.0015152939995459747, 0.0015421280004375149, 0.0015177250006672693, 0.001503842999227345, 0.0014937859996280167, 0.0015024189997348003, 0.0015501340003538644, 0.001520787000117707, 0.0015179779984464403, 0.00151228600043396, 0.0015476410007977393, 0.0015177299992501503, 0.00154447299973981, 0.001521324998975615, 0.001510246998805087, 0.0015191140009847004, 0.0015337229997385293, 0.0015204400006041396, 0.0015310590006265556, 0.0015182260012807092, 0.0015213340011541732, 0.0015122810000320897, 0.0015268810002453392, 0.0014934860009816475, 0.0015401009986817371, 0.0015401929995277897, 0.0015068089996930212, 0.0015053870010888204, 0.0015401159998873482, 0.001507692999439314, 0.0015088749987626215, 0.0014947420004318701, 0.0015097670002433006, 0.00152002499999071, 0.0015089400003489573, 0.0014778390013816534, 0.0015076619984029094, 0.0015491430003748974, 0.0015171429986367002, 0.0015342990009230562, 0.0015172710009210277, 0.0014992719989095349, 0.0015575840006931685, 0.0015531160006503342, 0.0015385899987450102, 0.0015528280000580708, 0.0015374630002042977];[0.003945288999602781, 0.0034367099997325568, 0.003469657000096049, 0.003299533000244992, 0.003228446999855805, 0.003548426999259391, 0.003434647000176483, 0.0037711509994551307, 0.0033296399997198023, 0.0036674050006695325, 0.0035087590003968216, 0.003294398999059922, 0.00327875800030597, 0.0034623979991010856, 0.003938760000892216, 0.003388842998901964, 0.0032777460000943393, 0.00346878900018055, 0.003506429999106331, 0.0033741470015229424, 0.0033425569999963045, 0.0038688340009684907, 0.003564749998986372, 0.0033663840004010126, 0.003375287000380922, 0.003470882998954039, 0.0035264829984953394, 0.003336843999932171, 0.0037978860000293935, 0.0034559470004751347, 0.003487439000309678, 0.0033609040001465473, 0.003353498001160915, 0.003448542000114685, 0.003520352000123239, 0.0038000240001565544, 0.0033582029991521267, 0.003469659000984393, 0.0036071009999432135, 0.0033647000000200933, 0.0033789950011851033, 0.00348747799944249, 0.003943456000342849, 0.0034146380003221566, 0.003317466000225977, 0.0034347170003456995, 0.0035099800006719306, 0.003360546999829239, 0.0033060760015359847, 0.00396830999852682];[0.08135646399932739, 0.07719510700007959, 0.08362454999951296, 0.08171962999949756, 0.07781797200004803, 0.07899281199934194, 0.08173954999801936, 0.07882720100133156, 0.07981189800011634, 0.08251550999739266, 0.09219182399829151, 0.08373331899929326, 0.07776697199915361, 0.07781545400030154, 0.08074386999942362, 0.084388007002417, 0.0821889029994054, 0.08401539900114585, 0.08327694899890048, 0.08535516000119969, 0.0869430509974336, 0.07701982199978374, 0.07943997900110844, 0.07713970300210349, 0.08183882399862341, 0.07899248099965916, 0.08216090600035386, 0.07936473299923819, 0.08198785000058706, 0.09146691900059523, 0.08674858900121762, 0.07883741999830818, 0.08245429199996579, 0.07859561800069059, 0.08259095200082811, 0.0830839879999985, 0.07761233700148296, 0.084306545999425, 0.07837855999969179, 0.07774992699887662, 0.07796508199862728, 0.07821825900100521, 0.0891046880005888, 0.08214282600056322, 0.07744375099900935, 0.08258348500021384, 0.08339297600105056, 0.0818111559983663, 0.08255806400120491, 0.08055922999847098];[0.07280848899972625, 0.07990755200080457, 0.07351023399860424, 0.07985767699938151, 0.0829947429974709, 0.07258158500189893, 0.0747930469988205, 0.07808667500285082, 0.0729899790003401, 0.08182838599896058, 0.07800818700161471, 0.07749943700036965, 0.07481102299971099, 0.07345187399914721, 0.08471308599837357, 0.07820584200089797, 0.07875669500026561, 0.07727953299945511, 0.07802067999909923, 0.07548464600040461, 0.07380919799834373, 0.07643966900104715, 0.07872543000121368, 0.08039118999840866, 0.07255516599980183, 0.0727189429999271, 0.08647638799993729, 0.0735346279998339, 0.07762958300008904, 0.0822258160005731, 0.07810851800059027, 0.0789654040017922, 0.0732430360003491, 0.07953097499921569, 0.0749573680004687, 0.07884999500129197, 0.07758088199989288, 0.07752374399751716, 0.07296197199866583, 0.07283608400030062, 0.07961583299947961, 0.07521559399901889, 0.07924656199975288, 0.07375670100009302, 0.072804814999472, 0.07326773999920988, 0.0738761840020743, 0.07404006099932303, 0.07841710100001364, 0.07801969699903566]


==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
Output size: (128, 96, 16, 16)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 100, 6, 6)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.015963332989485934;0.014331287005916238;0.16755094201653264;0.16545405800570734;0.8977628303159105;1.0126735121283816;0.8865274143776526;[0.016164824017323554, 0.015987502003554255, 0.01606958798947744, 0.015963332989485934, 0.015998799994122237, 0.016030861996114254, 0.0160150530282408, 0.016083325986983255, 0.01598877101787366, 0.01596965899807401, 0.015982739016180858, 0.015988703002221882, 0.016037989989854395, 0.015999691997421905, 0.01603775200783275, 0.01602466800250113, 0.016006812977138907, 0.01601421501254663, 0.01600099800270982, 0.016056277992902324, 0.01601514799403958, 0.015990441985195503, 0.016016586014302447, 0.01607104900176637, 0.016036512999562547, 0.016085862007457763, 0.01602660198113881, 0.016003873985027894, 0.016105054994113743, 0.016000611998606473, 0.016063361981650814, 0.016013757995096967, 0.016038511996157467, 0.01597351100645028, 0.016040613991208375, 0.016024362004827708, 0.015980761003447697, 0.0160329130012542, 0.016011706000426784, 0.015985897014616057, 0.016039857000578195, 0.016013651009416208, 0.015984790021320805, 0.015999239985831082, 0.01604802001384087, 0.01601098699029535, 0.016011227999115363, 0.01601964299334213, 0.015969022002536803, 0.01598018201184459];[0.015108577004866675, 0.014331287005916238, 0.01524314598646015, 0.014817707007750869, 0.015111810993403196, 0.015117420989554375, 0.015104271995369345, 0.01504563499474898, 0.01507100701564923, 0.015540923981461674, 0.01513035100651905, 0.01528206598595716, 0.015127965016290545, 0.015258619008818641, 0.015134580986341462, 0.015388789994176477, 0.015303449996281415, 0.015353344002505764, 0.01510629098629579, 0.015329260990256444, 0.015149124985327944, 0.01544882301823236, 0.015130642015719786, 0.015294626995455474, 0.015098189993295819, 0.015258013008860871, 0.01511201198445633, 0.015308577014366165, 0.015192496008239686, 0.015426639991346747, 0.015111624990822747, 0.015405865997308865, 0.015145657991524786, 0.01517490900005214, 0.015189080004347488, 0.01535588302067481, 0.015118057985091582, 0.015337610006099567, 0.015157213987549767, 0.015281541011063382, 0.015164664975600317, 0.015345994994277135, 0.015127207996556535, 0.015187106997473165, 0.015128683997318149, 0.015308531001210213, 0.015118825976969674, 0.01530793498386629, 0.015142741991439834, 0.015266050002537668];[0.17030686896760017, 0.1712423329881858, 0.16820196999469772, 0.17062639602227136, 0.17379434904432856, 0.16815134600619785, 0.16947373599396087, 0.17082956599188037, 0.17097472900059074, 0.16835614398587495, 0.17116002799593844, 0.16953235401888378, 0.16983241902198642, 0.16869983996730298, 0.16961650902521797, 0.17021321298670955, 0.16820871498202905, 0.1712864360306412, 0.16755094201653264, 0.1708785539958626, 0.169441831036238, 0.17163620100473054, 0.16919541600509547, 0.17061610298696905, 0.1746451210055966, 0.17026784401969053, 0.17960554201272316, 0.1716418190044351, 0.17055665899533778, 0.16990368999540806, 0.17073824600083753, 0.16984871399472468, 0.17074767799931578, 0.17001618398353457, 0.1711861929798033, 0.17240941402269527, 0.16844216498429887, 0.17123296001227573, 0.16930595799931325, 0.17113440498360433, 0.17074549302924424, 0.16878232100862078, 0.17023114001494832, 0.17035128094721586, 0.16976254899054766, 0.17012470302870497, 0.17073529999470338, 0.16999807904358022, 0.16946277298848145, 0.16961526399245486];[0.16923944500740618, 0.16924528297386132, 0.16988391199265607, 0.1702431779995095, 0.16963194496929646, 0.17055556294508278, 0.16545405800570734, 0.17836416701902635, 0.16739102499559522, 0.17125596400001086, 0.1672679259791039, 0.17291935099638067, 0.16978228598600253, 0.1692814310081303, 0.16674223501468077, 0.1708640800206922, 0.1741490049753338, 0.16723736401763745, 0.17022525999345817, 0.16705089798779227, 0.16725681198295206, 0.17025957303121686, 0.16933275599149056, 0.17033121502026916, 0.16825057001551613, 0.17178759700618684, 0.17086448197369464, 0.17510479598422535, 0.16568464797455817, 0.1703283260576427, 0.17325848201289773, 0.17074222399969585, 0.17584972898475826, 0.16549213201506063, 0.16983358698780648, 0.16669516600086354, 0.1658340289723128, 0.17031810601474717, 0.16828720702324063, 0.16848011102410965, 0.17059878900181502, 0.16823054899577983, 0.17027894299826585, 0.17255560201010667, 0.16781019503832795, 0.16991365398280323, 0.1662221130100079, 0.1699126560415607, 0.17034380897530355, 0.1691379749972839]
conv2.1;0.10768527901382186;0.30418077801004983;16.70295074401656;16.68631714800722;2.824720154841285;1.0009968404568728;2.8219071636150543;[0.10768527901382186, 0.11118423301377334, 0.11290332998032682, 0.11144006697577424, 0.11159571900498122, 0.11160189300426282, 0.11213477401179262, 0.1110810219834093, 0.11146404899773188, 0.11162200101534836, 0.11229527500108816, 0.11134504101937637, 0.11071931198239326, 0.11120293498970568, 0.11187790500116535, 0.15134375498746522, 0.11127426198800094, 0.11129063199041411, 0.11297380199539475, 0.11147022401564755, 0.11086345798685215, 0.11150670697679743, 0.11161680400255136, 0.11087282598600723, 0.11188873401260935, 0.11063487597857602, 0.11213386198505759, 0.11103004199685529, 0.11062762199435383, 0.11125480799819343, 0.11210944500635378, 0.1107335900014732, 0.11108065998996608, 0.11129117399104871, 0.11140904802596197, 0.11045565799577162, 0.11118638201151043, 0.11130503501044586, 0.11148961397702806, 0.11051650100853294, 0.11803551099728793, 0.11088947398820892, 0.11177849202067591, 0.11056006798753515, 0.11048543898505159, 0.11157744799857028, 0.11215751600684598, 0.11116621200926602, 0.11117955599911511, 0.11122591598541476];[0.30418077801004983, 0.30678261298453435, 0.30704273798619397, 0.3059356619778555, 0.305915997014381, 0.30708009799127467, 0.30575045899604447, 0.30434386600973085, 0.30924515501828864, 0.30504758897586726, 0.30637627400574274, 0.308859046024736, 0.3057807529985439, 0.30728803100646473, 0.3080702410079539, 0.30674825198366307, 0.3056679889850784, 0.3083299099816941, 0.3067100769840181, 0.3054760220111348, 0.30718784499913454, 0.30634267802815884, 0.30681730998912826, 0.30832526201265864, 0.3064468159864191, 0.3050123280263506, 0.3073633699968923, 0.30723570499685593, 0.3449376590142492, 0.307300156011479, 0.3071489189751446, 0.3086184909916483, 0.3075665590004064, 0.30740578699624166, 0.30765396199421957, 0.3081370419822633, 0.306395038991468, 0.305673121009022, 0.30631153500871733, 0.3061817260168027, 0.30641736098914407, 0.30839869400369935, 0.30760648200521246, 0.30699512897990644, 0.3088169939874206, 0.30525718702119775, 0.3074080279911868, 0.3082191070134286, 0.305326220986899, 0.3055688299937174];[16.83315286700963, 16.78877991999616, 16.80229594098637, 16.83543113601627, 16.80545259398059, 16.766199704958126, 16.78287277900381, 16.77638284600107, 16.793760155007476, 16.80391165902256, 16.725726960983593, 16.8200315850263, 17.02876386299613, 16.818013846990652, 16.93081797400373, 16.77310692303581, 16.750140586984344, 16.806489515001886, 16.769841185974656, 16.77289627902792, 16.75099952198798, 16.74396862499998, 16.760570284968708, 16.75459366198629, 16.82494989800034, 16.81483973300783, 16.753046165016713, 16.740080852992833, 16.8070515919826, 16.785806165018585, 17.037424280977575, 16.733316339028534, 16.729327544016996, 16.70295074401656, 16.75521893298719, 16.752136284048902, 16.747359389963094, 16.730969604017446, 16.77649248301168, 16.763846578018274, 16.778399672009982, 16.794416817981983, 16.796043487964198, 16.84802840699558, 16.74855483599822, 16.7286857359868, 16.74885210202774, 16.752046705019893, 16.751372176979203, 16.755657394009177];[17.042998271004763, 16.77024091099156, 16.761809766001534, 17.03058487997623, 16.77295046998188, 16.779956176993437, 16.735267970041605, 16.997646700037876, 16.713555241003633, 16.780035811971175, 16.728059997985838, 16.761801814980572, 16.80013066797983, 16.781349117984064, 16.748630743968533, 16.75771984399762, 16.762240871990798, 16.903610967012355, 16.772928095044335, 16.71336880995659, 16.709948144038208, 16.766063264018157, 16.76091178000206, 16.764300485985586, 16.772842211008538, 16.68631714800722, 16.78461788399727, 16.798696011974243, 16.807152191002388, 16.84813695200137, 16.85714090502006, 16.800297462992603, 16.765200771013042, 16.774647961981827, 16.80240990500897, 16.785548682993976, 16.838010868959827, 16.825623341981554, 16.832152510003652, 16.816773383994587, 16.840330728009576, 16.792506355966907, 16.78039463001187, 16.851541122043272, 16.804081781971036, 16.81873487198027, 16.811995585012482, 16.796315887972014, 16.779483442980563, 16.723168595024617]
conv3.1;0.032916714990278706;0.11414544199942611;1.552572804997908;1.567223516991362;3.467704539567107;0.9906518043950876;3.500427217900803;[0.032916714990278706, 0.03372938500251621, 0.03407614800380543, 0.0345205299963709, 0.034456191991921514, 0.03452140497392975, 0.034856301004765555, 0.03496092799468897, 0.03452112298691645, 0.03474258998176083, 0.03483433500514366, 0.034687740000663325, 0.03449643400381319, 0.034873054013587534, 0.03460829000687227, 0.0345374470052775, 0.034784040006343275, 0.03492616201401688, 0.03452206600923091, 0.034779126988723874, 0.03431476600235328, 0.03482957900268957, 0.034830016986234114, 0.034775931999320164, 0.034654916991712525, 0.03475954700843431, 0.03450468697701581, 0.03466590298921801, 0.0346053350076545, 0.034664335020352155, 0.034317252022447065, 0.03483927302295342, 0.034547905990621075, 0.03449784099939279, 0.03455455499351956, 0.03477092401590198, 0.03481152901076712, 0.034712858992861584, 0.03460221702698618, 0.034763550997013226, 0.03449967902270146, 0.03471320201060735, 0.03449247102253139, 0.03462508201482706, 0.04002383997431025, 0.03469875798327848, 0.03456899098819122, 0.034749354992527515, 0.03453518098103814, 0.03470875500352122];[0.11414544199942611, 0.11741191599867307, 0.11710182999377139, 0.11848468301468529, 0.11770679999608546, 0.11819840001408011, 0.11782713700085878, 0.11828273799619637, 0.11726605499279685, 0.11860890701063909, 0.117285048996564, 0.11825725497328676, 0.11719766099122353, 0.1182450920168776, 0.11706466798204929, 0.11810868000611663, 0.11745913600316271, 0.11774044999037869, 0.11717550200410187, 0.1182229109981563, 0.11752395599614829, 0.11829517199657857, 0.11767453802167438, 0.11853016901295632, 0.11673244001576677, 0.11782176999258809, 0.117395690002013, 0.11798875298700295, 0.11757127399323508, 0.11827973299659789, 0.1179735169862397, 0.11842023298959248, 0.11758137098513544, 0.11860631697345525, 0.11709525500191376, 0.11842980599612929, 0.11755505600012839, 0.11954257398610935, 0.133094399003312, 0.11873507298878394, 0.11807322700042278, 0.11839334198157303, 0.117434540996328, 0.11813386500580236, 0.11732910599675961, 0.11813287099357694, 0.11746950200176798, 0.11774487898219377, 0.11710557399783283, 0.11794360101339407];[1.5753671280108392, 1.5846788499911781, 1.5758588079770561, 1.552572804997908, 1.581553475029068, 1.5919077860016841, 1.5787671700236388, 1.5748114499729127, 1.5798342220077757, 1.5782564890105277, 1.5966858830070123, 1.5789752649725415, 1.589757827023277, 1.579363971017301, 1.5731777650362346, 1.572361832979368, 1.5793704279640224, 1.585167911980534, 1.574483689997578, 1.5645873399917036, 1.5880313689995091, 1.5763644879916683, 1.6151715249870904, 1.5891854820074514, 1.5827021029836033, 1.5809114790172316, 1.576928611000767, 1.5748446880024858, 1.7513038090255577, 1.599888513010228, 1.5896891920128837, 1.5780435980123002, 1.5780605909822043, 1.5799131319799926, 1.747969689022284, 1.5936212759988848, 1.5789767010137439, 1.5809794340166263, 1.57797424698947, 1.583545116969617, 1.5947607739944942, 1.589472872990882, 1.58777040001587, 1.5905086169950664, 1.5818448479985818, 1.6273912150063552, 1.5797145350079518, 1.5714855399855878, 1.5917605810100213, 1.5749505989952013];[1.5771960589918308, 1.5728598489949945, 1.5937116220011376, 1.5920143149560317, 1.5896902500244323, 1.5762343570240773, 1.590971716970671, 1.5828734629612882, 1.5687713209772483, 1.804702672030544, 1.5948377829918172, 1.5743581049900968, 1.567223516991362, 1.6179009900079109, 1.578340167994611, 1.6766901630035136, 1.5782689830230083, 1.5731793440063484, 1.5867476059647743, 1.5900892349891365, 1.5764041239744984, 1.590317098016385, 1.5885317680076696, 1.5765626700303983, 1.621790033968864, 1.5906212520203553, 1.5723641050281003, 1.574315503006801, 1.5778263149841223, 1.577507087989943, 1.5838594410161022, 1.5894909939961508, 1.580112090043258, 1.6780909769877326, 1.594700749963522, 1.5884367329708766, 1.8339793380291667, 1.65984941701754, 1.7955765160149895, 1.7612753060238902, 1.6473597459844314, 1.6741323150054086, 1.650966283021262, 1.8613495170138776, 1.7909590949711856, 1.5780406899866648, 1.6516068759956397, 1.601135662989691, 1.5702275570074562, 1.6631581380206626]
conv4.1;0.043787069007521495;0.12100964301498607;2.456012358015869;2.4674733609717805;2.763593128240662;0.9953551664884447;2.776489459526752;[0.043787069007521495, 0.045672592998016626, 0.04818095700466074, 0.04981712400331162, 0.051353012007893994, 0.05201189799117856, 0.05282728699967265, 0.052863821998471394, 0.05301131200394593, 0.05309608799871057, 0.05313379300059751, 0.05317457401542924, 0.0531131710158661, 0.05293501901905984, 0.05306523301987909, 0.052976266015321016, 0.0529471640184056, 0.052903006988344714, 0.05314487899886444, 0.05304965400137007, 0.05314837201149203, 0.05300031098886393, 0.05306161197950132, 0.05297911202069372, 0.05308279101154767, 0.055072952003683895, 0.05316827000933699, 0.052888755017193034, 0.05302052799379453, 0.052855147019727156, 0.052909938007360324, 0.05294725700514391, 0.052947290998417884, 0.05290458499803208, 0.053496010979870334, 0.05282154501765035, 0.05285185400862247, 0.05291473300894722, 0.05288787401514128, 0.052810342982411385, 0.052896654000505805, 0.052823858975898474, 0.05283251099172048, 0.05282988600083627, 0.05295094900066033, 0.053086029016412795, 0.05287432900513522, 0.05287647698423825, 0.052835263981251046, 0.052810394001426175];[0.12149575300281867, 0.12100964301498607, 0.12298464702325873, 0.12353552001877688, 0.12351412599673495, 0.12268861502525397, 0.12199605198111385, 0.12192742701154202, 0.12142250497709028, 0.12238883902318776, 0.1223252959898673, 0.12205133400857449, 0.12254034299985506, 0.12262209501932375, 0.12317598599474877, 0.1225791129982099, 0.12250965897692367, 0.12270841299323365, 0.12322817000676878, 0.12331287100096233, 0.12476236998918466, 0.12161050800932571, 0.12240618700161576, 0.12246958902687766, 0.12227644500671886, 0.12191092100692913, 0.12252390899811871, 0.12243633100297302, 0.12239571800455451, 0.12277483398793265, 0.12268217900418676, 0.12237445398932323, 0.12421738298144192, 0.12326175600173883, 0.12183088198071346, 0.12341411100351252, 0.12215742401895113, 0.12225551798474044, 0.12455855999724008, 0.121894844021881, 0.12237818699213676, 0.12181089099613018, 0.1229015110002365, 0.12247414101148024, 0.1220858290034812, 0.12322898299316876, 0.12240203598048538, 0.12311436200980097, 0.12102748101460747, 0.12214207800570875];[2.602132812986383, 2.4967918239999563, 2.475334099959582, 2.744099779985845, 2.4759700399881694, 2.5044805130164605, 2.4940891880251, 2.513805601018248, 2.4795542909996584, 2.50738020503195, 2.4786540099885315, 2.486332365020644, 2.512730908987578, 2.4787575289956294, 2.471688589983387, 2.8591701980039943, 2.456012358015869, 2.486927131016273, 2.475078186020255, 2.4691311189963017, 2.5228952809993643, 2.5016061089991126, 2.4807404320163187, 2.5044913389720023, 2.524272045993712, 2.4791189640236553, 2.504493859014474, 2.475371410982916, 2.6724513210356236, 2.4872505020175595, 2.472052420984255, 2.4790623710141517, 2.502996908966452, 2.776702784030931, 2.491994745010743, 2.4837692020228133, 3.257036168972263, 2.664640801027417, 2.6771682550315745, 2.8186642010114156, 2.504945571999997, 2.5118684110348113, 2.506626510003116, 2.635201731027337, 2.5080900420143735, 2.6258203400066122, 2.471028028987348, 2.4801181300135795, 2.500129414984258, 2.476649591990281];[2.5175227250147145, 2.4759045229875483, 2.496950203028973, 2.5023190950159915, 2.4729746190132573, 2.665865483984817, 2.4674733609717805, 2.4771151089807972, 2.481555696023861, 2.5267277079692576, 2.475173257989809, 2.502305650006747, 2.4789641269599088, 2.4700311360065825, 2.640497540036449, 2.478899988986086, 2.6581029380322434, 2.512969005969353, 2.505450220021885, 2.487949981004931, 2.5068383880134206, 2.6132242899911944, 2.527413751988206, 2.6559545949858148, 2.829732102982234, 2.6405624710023403, 2.511550461000297, 2.4852969349885825, 2.6960499760170933, 2.4864575440005865, 2.4807370839989744, 2.484654482017504, 2.4860535010229796, 2.48057941897423, 2.488956661953125, 2.68388966404018, 2.5144115510047413, 2.499429125979077, 2.6387500199780334, 2.4959309920377564, 2.4999699360050727, 2.7135476249677595, 2.4787261039891746, 2.5217136010178365, 2.4825758609804325, 2.4718135300208814, 2.4885940800304525, 2.470502932992531, 2.527005578042008, 2.48374322798918]
conv5.1;0.09506975099793635;0.24265484500210732;4.803102080040844;4.775499936018605;2.5523875097492845;1.0057799485691652;2.5377196208577653;[0.09506975099793635, 0.10291373898508027, 0.10491939200437628, 0.10533239197684452, 0.1055336840217933, 0.1059430600143969, 0.10603323197574355, 0.10568619400146417, 0.10556533499038778, 0.10557879999396391, 0.10608973700436763, 0.10541987701435573, 0.1106149050174281, 0.10502217200701125, 0.10516127501614392, 0.1050681940105278, 0.10500033799326047, 0.10513434399035759, 0.10502596900914796, 0.10502095799893141, 0.10516187699977309, 0.10587239402229898, 0.105601071001729, 0.10483252900303341, 0.1055726470076479, 0.10559408899280243, 0.1052388499956578, 0.1050635089923162, 0.10502465601894073, 0.10500697698444128, 0.10521316499216482, 0.1050687360111624, 0.10489683601190336, 0.10492654598783702, 0.10508396298973821, 0.1050545230100397, 0.10510606999741867, 0.10694555100053549, 0.10535330799757503, 0.1051817630068399, 0.10484104498755187, 0.10478409400093369, 0.10508799299714155, 0.10473613499198109, 0.10488376001012512, 0.10494618397206068, 0.10532618701108731, 0.10485662400606088, 0.10495451599126682, 0.10492138299741782];[0.24777829099912196, 0.2474073839839548, 0.24866637302329764, 0.2474425779946614, 0.24749335399246775, 0.24753333098487929, 0.24843674901057966, 0.2472581309848465, 0.24760797698399983, 0.24782651700661518, 0.2473068559775129, 0.24879214400425553, 0.24833672598470002, 0.2471446069830563, 0.24645677098305896, 0.248195674008457, 0.25037205099943094, 0.2878039370116312, 0.24265484500210732, 0.24856193299638107, 0.2470852910191752, 0.24671237202710472, 0.24648742398130707, 0.25345942098647356, 0.24881209802697413, 0.2466057970013935, 0.2472770500171464, 0.24864541902206838, 0.24732595999375917, 0.2455956179765053, 0.24557919698418118, 0.2478700240026228, 0.24651796999387443, 0.24559615898760967, 0.246898686978966, 0.24649638502160087, 0.2459478090167977, 0.24709671299206093, 0.24781328800600022, 0.2472916830156464, 0.24584347501513548, 0.24565261299721897, 0.24793212598888204, 0.250506619020598, 0.24661455798195675, 0.24867569000343792, 0.24782327798311599, 0.247538250987418, 0.2490332770103123, 0.24852328401175328];[4.842298009025399, 4.887831693020416, 4.811249560996657, 4.839852919976693, 4.828502208983991, 4.865103317977628, 4.865695990010863, 4.873966772982385, 4.815654195001116, 4.827394069987349, 4.884920459997375, 4.875124671001686, 4.806302231969312, 4.857128217001446, 4.821652081009233, 4.869144749012776, 4.8261040009965654, 4.818100389034953, 4.809782511001686, 4.814296067022951, 4.846662961004768, 4.824974643997848, 4.853085567970993, 4.817302944982657, 4.822537238011137, 4.8040539489884395, 4.803282392997062, 4.868375870020827, 4.810327041981509, 4.81499713199446, 4.8284117889998015, 4.822250713972608, 4.868938030034769, 4.8649000620062, 4.837699494033586, 4.859377908956958, 4.864381100022001, 4.85342736900202, 4.871076108014677, 4.8076876230188645, 4.856712234002771, 4.8219644149939995, 4.803102080040844, 4.8200873239547946, 4.813938020030037, 4.809085803019116, 4.829887509957189, 4.818011334980838, 4.84065246002865, 4.825982304988429];[4.81733869301388, 4.805318497034023, 4.798678904975532, 4.86926381001831, 4.820363189995987, 4.823153323988663, 4.845234846987296, 4.827138057036791, 4.883765748993028, 4.846559418016113, 4.876292950037168, 4.881558976019733, 4.848993185005384, 4.926340802951017, 4.843570729979547, 4.813725916988915, 4.853299691021675, 4.826070919953054, 4.8198702890076675, 4.8554131939890794, 4.837423578981543, 4.89255706500262, 4.836336995998863, 4.88674979400821, 4.825133674981771, 4.830661194981076, 4.802330304024508, 4.817113457014784, 4.806043000979116, 4.812962026975583, 4.822041164006805, 4.8130686069780495, 4.80440674899728, 4.813300430017989, 4.819467306981096, 4.824155583017273, 4.851876753964461, 4.834658991952892, 4.848169011005666, 4.800591336010257, 4.800766514992574, 4.787202747043921, 4.775499936018605, 4.833242049993714, 4.788503017014591, 4.788273379992461, 4.81733772699954, 4.783076441963203, 4.7905037729942705, 4.842136548017152]
conv6.1;0.027583926013903692;0.07344489399110898;1.8440451839996967;1.8292962119739968;2.6625975560581567;1.0080626483175101;2.641301669595754;[0.027583926013903692, 0.02865816600387916, 0.028643527009990066, 0.028688363992841914, 0.02888692999840714, 0.029375832004006952, 0.030107255995972082, 0.030160817987052724, 0.03058340202551335, 0.03071757100406103, 0.030956253001932055, 0.031096338003408164, 0.031239730975357816, 0.031201587000396103, 0.030989948019851, 0.031178153003565967, 0.03105668700300157, 0.03119351001805626, 0.031112296011997387, 0.03113802900770679, 0.031186798005364835, 0.030957966984715313, 0.031252481014234945, 0.031010217004222795, 0.031270382984075695, 0.031034846004331484, 0.031216017989208922, 0.031160954997176304, 0.03109188299276866, 0.03093683600309305, 0.031166132976068184, 0.03116810999927111, 0.03090478800004348, 0.030939185002353042, 0.031001278024632484, 0.03095651901094243, 0.03091544398921542, 0.031050720979692414, 0.030961768003180623, 0.03102638802374713, 0.03100745999836363, 0.031045006006024778, 0.03103382798144594, 0.031034603016451, 0.031012139021186158, 0.030958148010540754, 0.030962482007453218, 0.03112983299070038, 0.030972317996202037, 0.030920663994038478];[0.07505897100782022, 0.07404622100875713, 0.07557625000481494, 0.07513534798636101, 0.07398139400174841, 0.07398225401993841, 0.07393166000838391, 0.07454607301042415, 0.07467207699664868, 0.07464264598092996, 0.07404557999689132, 0.07503023199387826, 0.07499883201671764, 0.07471308999811299, 0.07446165999863297, 0.0745458050223533, 0.07438853799249046, 0.07480325299547985, 0.07443550298921764, 0.0736841430189088, 0.07539722102228552, 0.07418214800418355, 0.07373870600713417, 0.0737507579906378, 0.07501086901174858, 0.0737273849954363, 0.07510351401288062, 0.07575789099792019, 0.07571912198909558, 0.07345690499641933, 0.07574411999667063, 0.0745341629954055, 0.07413009498850442, 0.07455142398248427, 0.07490284001687542, 0.07393298298120499, 0.07418094301829115, 0.07505048901657574, 0.07484905602177605, 0.07485815498512238, 0.07347646099515259, 0.07468189898645505, 0.07513127598213032, 0.07605878199683502, 0.07523255498381332, 0.07395310699939728, 0.07344489399110898, 0.07510538600035943, 0.07367848500143737, 0.07445511900004931];[1.8629073720076121, 1.872917004977353, 1.8737581839959603, 1.8694086740142666, 1.8723269979527686, 1.8755067129677627, 1.8673127200163435, 1.9036605559813324, 1.9035661420202814, 1.9086757020268124, 1.8972562880371697, 1.8894118170137517, 1.880727576004574, 1.877315099001862, 1.8735631369636394, 1.8745742739993148, 1.9521466419682838, 1.9007620950287674, 1.874089302989887, 1.8729766769974958, 1.8980852179811336, 1.8774566820356995, 1.916237304045353, 1.8762189289845992, 1.8734755040204618, 1.878742003988009, 1.9160003760189284, 1.8777149010275025, 1.872157587989932, 1.8803930029680487, 1.8711038409965113, 1.9006130350171588, 1.8440451839996967, 1.9018934890336823, 1.8697530220088083, 1.9058949660102371, 1.8745819149771705, 1.872646209987579, 1.872874517022865, 1.8731430619955063, 1.8978781979822088, 1.8689763059956022, 1.8611449339659885, 1.8754507309931796, 1.9119677559938282, 1.8750781290291343, 1.8736123379785568, 1.8728689130221028, 1.8725166819931474, 1.9345411829999648];[1.9072277609957382, 1.8708320200094022, 1.8292962119739968, 1.8704300569952466, 1.9025241899653338, 1.8730889400176238, 1.8745486220286693, 1.8743758470227476, 1.8760018910106737, 1.8731858060054947, 1.9060536319739185, 1.8725800870161038, 1.86801220398047, 1.8729269609902985, 1.9042196350055747, 1.8854661009681877, 1.8772066709934734, 1.916876445960952, 1.8708278759440873, 1.8712954870134126, 1.8768515339761507, 1.953190642001573, 1.8845057399885263, 1.8741804419842083, 1.8729446670331527, 1.8861401810136158, 1.9142000259889755, 1.8725033899536356, 1.8743256220186595, 1.8731095429684501, 1.875776275031967, 1.870469855988631, 1.8746455310028978, 1.8852448920079041, 1.86868110197247, 1.8709579769638367, 1.8734297680202872, 1.8744626590050757, 1.874725759960711, 1.9087953269772697, 1.8984067519777454, 1.8874144900182728, 1.868558385031065, 1.8829507190384902, 1.8994063830177765, 1.8735474990098737, 1.870281794021139, 1.8861818170116749, 1.8725543749751523, 1.9007417620159686]
conv7.0;0.013794148981105536;0.0312204509973526;1.4657766679883935;1.4959427900030278;2.2633111357660884;0.979834708776147;2.309890755546979;[0.01415877600084059, 0.014010911982040852, 0.013794148981105536, 0.013960903015686199, 0.014097829989623278, 0.014582212024834007, 0.015003331995103508, 0.015862304979236796, 0.015922432008665055, 0.016194108000490814, 0.016527018015040085, 0.01692950099823065, 0.016938075015787035, 0.016962376976152882, 0.017213024984812364, 0.01765496499137953, 0.017609358008485287, 0.01795675398898311, 0.01775142500991933, 0.017521490022772923, 0.01769705899641849, 0.017435949994251132, 0.017557669983943924, 0.017922281986102462, 0.017722278978908435, 0.017567375005455688, 0.017651118017965928, 0.017916921991854906, 0.01754994399379939, 0.01791509601753205, 0.01745780897908844, 0.017700374010019004, 0.017651688976911828, 0.0176293539989274, 0.017600524006411433, 0.017439585004467517, 0.017948888998944312, 0.01766717599821277, 0.01765184398391284, 0.017465482000261545, 0.01752238199696876, 0.017602576001081616, 0.017846192989964038, 0.017795402003685012, 0.017673797003226355, 0.017931252979906276, 0.017697759001748636, 0.017631275026360527, 0.017430538980988786, 0.01756998000200838];[0.032314901996869594, 0.03252816598978825, 0.03211118097533472, 0.032702402997529134, 0.03194054399500601, 0.03198234300361946, 0.03237235700362362, 0.032146587007446215, 0.031392112985486165, 0.03201138801523484, 0.032632568007102236, 0.03274893300840631, 0.03148977298405953, 0.032049919973360375, 0.031768692017067224, 0.03210603600018658, 0.03179017797810957, 0.032692139997379854, 0.03172478501801379, 0.03252762198098935, 0.03164443498826586, 0.03266581799834967, 0.03164034101064317, 0.03324754099594429, 0.03138151598977856, 0.03317290500854142, 0.031785587983904406, 0.032031962007749826, 0.0312204509973526, 0.03269081501639448, 0.03183894598623738, 0.03222502599237487, 0.03234804002568126, 0.032350020977901295, 0.03192626201780513, 0.03257857001153752, 0.03143472099327482, 0.03245309597696178, 0.03255981099209748, 0.03279923100490123, 0.031622190988855436, 0.03267770999809727, 0.03155400202376768, 0.03224195400252938, 0.0320383140060585, 0.032485814997926354, 0.031925390008836985, 0.03355022601317614, 0.031304021016694605, 0.032685377984307706];[1.4779049710195977, 1.5133115900098346, 1.521413065987872, 1.5146754989982583, 1.5200295019894838, 1.5240171409968752, 1.5064188649994321, 1.5193346190208104, 1.5527780459960923, 1.5042745549872052, 1.5054235309944488, 1.5061751829925925, 1.499006419966463, 1.4909008649992757, 1.5206260819977615, 1.5215119310014416, 1.5283970149757806, 1.5102774469705764, 1.4974376859900076, 1.502775147993816, 1.5256698900193442, 1.5099833779677283, 1.507357445982052, 1.524579239950981, 1.5070885179447941, 1.5066123980213888, 1.5049537389713805, 1.5019580659572966, 1.5046736130025238, 1.5147839770070277, 1.5085834309866186, 1.5021184840006754, 1.506272507016547, 1.4657766679883935, 1.525797527981922, 1.5117607069842052, 1.5248757650260814, 1.5052798710239585, 1.5195587539928965, 1.5242937169678044, 1.5253053549968172, 1.5018957410065923, 1.5013286609901115, 1.4961989049916156, 1.5249333870015107, 1.5213085220311768, 1.5085544009925798, 1.5202826140157413, 1.5050504679966252, 1.4867285120126326];[1.5048238489835057, 1.4982874729903415, 1.5049102210032288, 1.5028989269922022, 1.5072645800246391, 1.5022556930198334, 1.5236537759774365, 1.4959427900030278, 1.5036975030379836, 1.5227494429855142, 1.515333056973759, 1.5207137199759018, 1.5181060069880914, 1.5141415869875345, 1.513026783009991, 1.5012047500349581, 1.5036125030310359, 1.5033169680391438, 1.5030255690217018, 1.5278343930258416, 1.5066056880168617, 1.5296520170231815, 1.513827112998115, 1.504610847972799, 1.5270777539990377, 1.4975859060068615, 1.5242087230144534, 1.524907106970204, 1.5240788229566533, 1.5124893639876973, 1.5011486139846966, 1.4983686440100428, 1.519214990985347, 1.5275607119838241, 1.5110339850070886, 1.5035814180155285, 1.5194822009943891, 1.5060893650224898, 1.501579444971867, 1.510386133013526, 1.527587812015554, 1.5028000730380882, 1.504162826022366, 1.5053140509990044, 1.527253483014647, 1.5134012710186653, 1.5039221710176207, 1.5132406690099742, 1.5031186149572022, 1.5073098499851767]
conv8.1;0.002306457987288013;0.0027375539939384907;0.12608404498314485;0.1477801640285179;1.1869082415662686;0.8531865275153826;1.3911474259008023;[0.002363708976190537, 0.002306457987288013, 0.0025256419903598726, 0.0029621310241054744, 0.002964243001770228, 0.0030027350003365427, 0.00301522298832424, 0.0030268050031736493, 0.003028076986083761, 0.0030143590120133013, 0.0030244480003602803, 0.003029350016731769, 0.003073013009270653, 0.002993226982653141, 0.0029721780156251043, 0.002994419017340988, 0.0030426699959207326, 0.003023648983798921, 0.0029955199861433357, 0.0030092789966147393, 0.003019291994860396, 0.0029971899930387735, 0.0033350590092595667, 0.0029221230070106685, 0.003035567991901189, 0.003012913017300889, 0.003018043003976345, 0.003028346982318908, 0.0030383869889192283, 0.0030147950164973736, 0.002982003992656246, 0.0030224299989640713, 0.003054520988371223, 0.0029623009904753417, 0.0030134739936329424, 0.003081458999076858, 0.0030188240052666515, 0.0030258619808591902, 0.00300489499932155, 0.003002011013450101, 0.003038999013369903, 0.0030143090116325766, 0.0030039669945836067, 0.003003252000780776, 0.0030239610059652478, 0.0030094610119704157, 0.003005434002261609, 0.0030125060002319515, 0.0030281819927040488, 0.003007421997608617];[0.0029327890079002827, 0.0028092619904782623, 0.0028471449913922697, 0.0028622930112760514, 0.002843964990461245, 0.0027554919943213463, 0.002853940997738391, 0.0028417280118446797, 0.0028654320049099624, 0.0028452789993025362, 0.0027626499941106886, 0.002836525993188843, 0.0028836840065196157, 0.0028204150148667395, 0.002875809994293377, 0.0027962480089627206, 0.002816905005602166, 0.0028182340029161423, 0.0028698620153591037, 0.002850365999620408, 0.0028239380044396967, 0.002818419015966356, 0.0028279820107854903, 0.0028392139938659966, 0.0028651510074269027, 0.002766129997326061, 0.002889820985728875, 0.002832994010532275, 0.002848746022209525, 0.0027375539939384907, 0.0027585840143729, 0.00283599499380216, 0.0028261600236874074, 0.0027689969865605235, 0.0028472120175138116, 0.0027761280070990324, 0.0028627100109588355, 0.0027888940239790827, 0.0028762290021404624, 0.002872928016586229, 0.0028210659802425653, 0.002789243997540325, 0.0028525899979285896, 0.0028559009952005, 0.002844175003701821, 0.002803979004966095, 0.0028374670073390007, 0.00284007700975053, 0.002861262997612357, 0.002818531997036189];[0.12608404498314485, 0.13839374700910412, 0.149414193991106, 0.14934426100808196, 0.14990447700256482, 0.15056998800719157, 0.14947508199838921, 0.148868181015132, 0.1495790969929658, 0.1484615249792114, 0.1488486400048714, 0.14952919402276166, 0.14868397000827827, 0.14902151600108482, 0.1488076139939949, 0.14963385599548928, 0.14858701100456528, 0.1488475129881408, 0.14896869400399737, 0.1485649440146517, 0.14871858901460655, 0.14934578599059023, 0.1486438160063699, 0.14912874801666476, 0.14918102999217808, 0.14898674699361436, 0.1492448759963736, 0.14897358999587595, 0.14891764498315752, 0.1486771859927103, 0.14917313298792578, 0.14939888200024143, 0.1492667900165543, 0.14919957099482417, 0.14920037201954983, 0.14904639098676853, 0.1486758200044278, 0.14935396498185582, 0.14871798199601471, 0.14770268500433303, 0.14920901900040917, 0.1495664809772279, 0.14943693100940436, 0.1492623630037997, 0.14889310000580736, 0.14871276897611097, 0.1494212950055953, 0.1492510179814417, 0.1488439090026077, 0.1490785960049834];[0.14922842400847003, 0.14946201699785888, 0.14911417302209884, 0.14895118700223975, 0.149021149991313, 0.14901148300850764, 0.14915831299731508, 0.14873779800836928, 0.14893142599612474, 0.1477801640285179, 0.14935567299835384, 0.14954790400224738, 0.14940206101164222, 0.14939989298, 0.14941315501346253, 0.14929735398618504, 0.14953369001159444, 0.1491082439897582, 0.14892137597780675, 0.14972677401965484, 0.14897541899699718, 0.1493972160096746, 0.14932374999625608, 0.14900270701036789, 0.1519138499861583, 0.15003900398733094, 0.1491434590134304, 0.1501316750072874, 0.149009938002564, 0.148837655026, 0.149212775984779, 0.1495205110113602, 0.1488446150033269, 0.1483824269962497, 0.14924206500290893, 0.1488098299887497, 0.14865351800108328, 0.1488699439796619, 0.14935374798369594, 0.1487921169900801, 0.14902033298858441, 0.14868771997862495, 0.14872115501202643, 0.148869067983469, 0.1490051530126948, 0.1490815450088121, 0.14917867697658949, 0.14895989798242226, 0.1488250210240949, 0.1492280040110927]
conv9.1;0.0014954119978938252;0.0016853479901328683;0.08038248599041253;0.07928103400627151;1.1270124838549869;1.0138930072992476;1.1115694414907356;[0.001641170005314052, 0.0015631740097887814, 0.0015688709972891957, 0.0015503139875363559, 0.0015548900119028986, 0.0015582219930365682, 0.001559561991598457, 0.0015504499897360802, 0.0015533499827142805, 0.0015585410001222044, 0.0015737549983896315, 0.0015129070088732988, 0.0015369640022981912, 0.0015308859874494374, 0.001529247994767502, 0.0015538370062131435, 0.0015241030196193606, 0.0015115239948499948, 0.001552639005240053, 0.0015272870077751577, 0.0015506650088354945, 0.0015475000254809856, 0.0015369980246759951, 0.001519654004368931, 0.0015441750001627952, 0.0015246339899022132, 0.0015333460178226233, 0.0015232320001814514, 0.0015351600013673306, 0.0014954119978938252, 0.001542254991363734, 0.0015247909759636968, 0.0015346530126407743, 0.001537771022412926, 0.0015299410151783377, 0.0015386400045827031, 0.001531951013021171, 0.0015147409867495298, 0.0015619510086253285, 0.0015420140116475523, 0.001545432023704052, 0.001549134001834318, 0.001546220009913668, 0.0015542700130026788, 0.0015506980125792325, 0.0015556940052192658, 0.00156874701497145, 0.001525295985629782, 0.0015546409995295107, 0.0015812659985385835];[0.0017223820032086223, 0.0016994199831970036, 0.001714313984848559, 0.0017212890088558197, 0.001704091002466157, 0.0016853479901328683, 0.0017418359930161387, 0.0017217760032508522, 0.0020135630038566887, 0.0017176980036310852, 0.0017559999832883477, 0.0017074619827326387, 0.0017346910026390105, 0.0017459529917687178, 0.001707863004412502, 0.0017335129959974438, 0.001991622004425153, 0.0017472599865868688, 0.0017211939848493785, 0.0017328059766441584, 0.001753663003910333, 0.001724522007862106, 0.0017814379825722426, 0.0017360190104227513, 0.0022279919940046966, 0.0017453279870096594, 0.001779448997694999, 0.001752465992467478, 0.001773618016159162, 0.0017459039809182286, 0.0017544800066389143, 0.0017490210011601448, 0.002182218013331294, 0.0017724189965520054, 0.0017569240008015186, 0.0017525570001453161, 0.001772126997821033, 0.0017586210160516202, 0.0017581610009074211, 0.0017734840221237391, 0.002189831022405997, 0.0017851870215963572, 0.0017507229931652546, 0.0017852410092018545, 0.0017482420080341399, 0.0017878029902931303, 0.0017471769824624062, 0.001754519995301962, 0.0021830570185557008, 0.0017675510025583208];[0.0813171330082696, 0.08120548599981703, 0.08041155099635944, 0.08117128399317153, 0.08110125799430534, 0.0805698620097246, 0.08116624099784531, 0.08143617201130837, 0.08089576099882834, 0.08102024099207483, 0.0815655019832775, 0.0811912810022477, 0.08129356999415904, 0.08044384501408786, 0.08128058098373003, 0.0811787540151272, 0.08182251601829194, 0.08054886999889277, 0.08045688600395806, 0.0805407710140571, 0.08122414999525063, 0.08181723399320617, 0.08091816800879315, 0.08067092599230818, 0.0811986810003873, 0.08086388098308817, 0.08038248599041253, 0.08084522100398317, 0.08095584501279518, 0.08060845301952213, 0.08134544501081109, 0.08150147201376967, 0.08149464702000841, 0.08108634798554704, 0.08156567200785503, 0.08128295998903923, 0.08062105401768349, 0.08141404599882662, 0.08124702802160755, 0.08165156899485737, 0.08100738198845647, 0.0815898319997359, 0.08129263401497155, 0.08163334100390784, 0.08148359402548522, 0.08131135199801065, 0.080413438990945, 0.0816586319997441, 0.08122902302420698, 0.08118652398115955];[0.08096209698123857, 0.08062105398857966, 0.0818371070199646, 0.08144736898248084, 0.08065324899507686, 0.08084219601005316, 0.08059109697933309, 0.08090981299756095, 0.08088929101359099, 0.08090887198341079, 0.08051129398518242, 0.08046347898198292, 0.0809957530000247, 0.08088393701473251, 0.08112388898734935, 0.08091173900174908, 0.08055438898736611, 0.08134720698581077, 0.08098088699625805, 0.08118671100237407, 0.08088249099091627, 0.08126574501511641, 0.08158972000819631, 0.08166698899003677, 0.08138299401616678, 0.08141182200051844, 0.07928103400627151, 0.08127389501896687, 0.08059727700310759, 0.08062860899372026, 0.0807400010235142, 0.08059113801573403, 0.0805635090218857, 0.08124659000895917, 0.08063756499905139, 0.0814300480124075, 0.08141802399768494, 0.08067373200901784, 0.08120739500736818, 0.08044487700681202, 0.08156196499476209, 0.08126115397317335, 0.08129027599352412, 0.08126799101592042, 0.08135790101368912, 0.08158022398129106, 0.08096231598756276, 0.08095766199403442, 0.08042315798229538, 0.08005870200577192]


==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (32, 3, 34, 34)
Output size: (32, 96, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.927e+11
  Optimized FLOP count:  2.513e+8
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (32, 96, 34, 34)
Output size: (32, 96, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.257e+13
  Optimized FLOP count:  7.099e+9
   Theoretical speedup:  1.770e+3
  Largest intermediate:  1.003e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
Input size: (32, 96, 33, 33)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.960e+12
  Optimized FLOP count:  2.147e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (32, 96, 18, 18)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.761e+12
  Optimized FLOP count:  3.068e+9
   Theoretical speedup:  5.740e+2
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (32, 192, 18, 18)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.522e+12
  Optimized FLOP count:  6.137e+9
   Theoretical speedup:  5.740e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
Input size: (32, 192, 17, 17)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
Input size: (32, 192, 8, 8)
Output size: (32, 192, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.784e+10
  Optimized FLOP count:  8.104e+8
   Theoretical speedup:  1.207e+2
  Largest intermediate:  1.991e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
Input size: (32, 192, 6, 6)
Output size: (32, 192, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.115e+9
  Optimized FLOP count:  9.024e+7
   Theoretical speedup:  6.776e+1
  Largest intermediate:  2.212e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
Input size: (32, 192, 6, 6)
Output size: (32, 100, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.185e+9
  Optimized FLOP count:  4.700e+7
   Theoretical speedup:  6.776e+1
  Largest intermediate:  1.152e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jihfc->igebjfc                edf,bac,igebjfc->jigda
   8           TDOT    igebjfc,edf->igbjcd                     bac,igbjcd->jigda
   7           TDOT      igbjcd,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.004263140996044967;0.005050068997661583;0.03652668400172843;0.03158710200659698;1.1845887814516738;1.1563797145461403;1.0243942941498287;[0.004814593004994094, 0.004822410999622662, 0.004493824002565816, 0.004463860001123976, 0.004361120001703966, 0.004473700995731633, 0.0043429680008557625, 0.004522720999375451, 0.0045741470021312125, 0.004797057998075616, 0.0044038679989171214, 0.004500744995311834, 0.00433978399814805, 0.004504324002482463, 0.0043418190034572035, 0.004504443997575436, 0.004328811002778821, 0.004467994003789499, 0.0043530429975362495, 0.004476369002077263, 0.0043714959974749945, 0.0045095269961166196, 0.004330798998125829, 0.00446950599871343, 0.004381603001093026, 0.004474490000575315, 0.00438803099677898, 0.004530145000899211, 0.0043398139969212934, 0.004499978000239935, 0.0043275680000078864, 0.004464124001970049, 0.004344134002167266, 0.004514642998401541, 0.004357708996394649, 0.004488755999773275, 0.004310102995077614, 0.004474642999412026, 0.00434180699812714, 0.004501602001255378, 0.004329512004915159, 0.00453254899912281, 0.004343553999206051, 0.004490523999265861, 0.0043119769979966804, 0.004330412004492246, 0.0043597440017038025, 0.0043219669969403185, 0.004263140996044967, 0.004490482002438512];[0.005943707001279108, 0.0050919959976454265, 0.005110127000079956, 0.005439366002974566, 0.005160242995771114, 0.005054756002209615, 0.005388500001572538, 0.005073553998954594, 0.005114667997986544, 0.0056347809950239025, 0.005096328000945505, 0.005066468998847995, 0.0053104710023035295, 0.005072830004792195, 0.00521337499958463, 0.005365447002986912, 0.005193501994654071, 0.005088646998046897, 0.0054342090006684884, 0.005329567997250706, 0.005126322001160588, 0.005380408001656178, 0.005100611997477245, 0.005057991002104245, 0.005745381000451744, 0.005077647001598962, 0.005078866000985727, 0.005373423999117222, 0.005091609004011843, 0.0055356709999614395, 0.0053371309986687265, 0.0055591530035599135, 0.0050870690029114485, 0.00546908300020732, 0.005090097998618148, 0.0051072089991066605, 0.0054318000038620085, 0.005095517000881955, 0.005129454002599232, 0.005408217002695892, 0.005212336000113282, 0.005080653005279601, 0.005952722000074573, 0.005050068997661583, 0.005508231995918322, 0.0053698869960499, 0.005140291003044695, 0.005070085004263092, 0.00531992699688999, 0.005210518000239972];[0.03726076000020839, 0.03652668400172843, 0.0388987830010592, 0.04020273299829569, 0.04025143099715933, 0.04258251399733126, 0.04247937200125307, 0.04053087998909177, 0.04036408899264643, 0.042415724994498305, 0.04269712899986189, 0.04044581199559616, 0.040124980005202815, 0.0427396770028281, 0.03973303799284622, 0.04019410400360357, 0.04003487999580102, 0.04024137700616848, 0.0429308380043949, 0.040287802992679644, 0.040172628992877435, 0.039786970999557525, 0.03985874600766692, 0.04026012900430942, 0.03983493499981705, 0.03989120699407067, 0.04229664000013145, 0.04051266500755446, 0.04260688700014725, 0.04007569800160127, 0.040251938000437804, 0.042478622002818156, 0.040195891007897444, 0.04261774799670093, 0.04034556500118924, 0.040135060997272376, 0.042785784004081506, 0.04379431399866007, 0.04121743099676678, 0.042878804000793025, 0.040272609003295656, 0.04020918100286508, 0.04065539800649276, 0.04022000200347975, 0.03987048599810805, 0.042321615990658756, 0.04007093300606357, 0.04052996799873654, 0.03984660599962808, 0.04017619099613512];[0.03317235100257676, 0.032395807007560506, 0.03306027099461062, 0.03333409599872539, 0.033407332994102035, 0.032168331010325346, 0.03234405900002457, 0.03246503400441725, 0.031992824995541014, 0.032375378999859095, 0.032956948001810815, 0.03342716599581763, 0.03158710200659698, 0.033400574007828254, 0.033275200010393746, 0.03281977400183678, 0.032391719993029255, 0.03208415699918987, 0.032118995004566386, 0.032419715003925376, 0.03299893699295353, 0.03251992599689402, 0.032376376999309286, 0.032054613999207504, 0.03269486199860694, 0.03267762400355423, 0.03239477800525492, 0.032406049002020154, 0.03194688600342488, 0.033143165994260926, 0.03291730999626452, 0.03201293499296298, 0.03234983699803706, 0.03224181800032966, 0.03249775699805468, 0.032311609997123014, 0.03198725700349314, 0.032470282007125206, 0.03247284999815747, 0.032294845004798844, 0.03237064299173653, 0.031947335992299486, 0.03255658499983838, 0.032507029005500954, 0.032579153004917316, 0.031835663998208474, 0.03299934300594032, 0.032331703005183954, 0.03267653399234405, 0.03236190400639316]
conv2.1;0.022283974001766182;0.0764384069989319;4.2637069529955625;4.013356349998503;3.4301963820669306;1.0623793606060306;3.2287867302977227;[0.022490212999400683, 0.022283974001766182, 0.022371232000296004, 0.02257908199680969, 0.02275708500383189, 0.023234084001160227, 0.023680041995248757, 0.02406994999910239, 0.02540441900055157, 0.0249453389988048, 0.024897557006624993, 0.025049793999642134, 0.025180202996125445, 0.025056121005036402, 0.02534948699758388, 0.025740127006429248, 0.025539365997246932, 0.025699506004457362, 0.025753374000487383, 0.025502591000986286, 0.025773433997528628, 0.025430899004277308, 0.025168936997943092, 0.025597635001759045, 0.025278338995121885, 0.02538694599934388, 0.025177374001941644, 0.025182331999531016, 0.02542311800061725, 0.02540256700012833, 0.025161481004033703, 0.025300324996351264, 0.02500470799714094, 0.025095078999584075, 0.02541895699687302, 0.025455244998738635, 0.025215959998604376, 0.0256774419976864, 0.025482885001110844, 0.025167495994537603, 0.025736809002410155, 0.025359018000017386, 0.025097860998357646, 0.025645858004281763, 0.025059824998606928, 0.025229887003661133, 0.02543354299996281, 0.0250794079984189, 0.025085850000323262, 0.025679906000732444];[0.0764384069989319, 0.07765089999884367, 0.07832157899974845, 0.07836938399850624, 0.07842972499929601, 0.07866992599883815, 0.07849477900163038, 0.07921627199539216, 0.07916730100259883, 0.08520343200507341, 0.0788410989989643, 0.07853383199835662, 0.07935065199853852, 0.07855187899986049, 0.07853802700265078, 0.07957851300307084, 0.07840192999719875, 0.07910295500187203, 0.078195150999818, 0.07859912300045835, 0.07865311500063399, 0.07924173699575476, 0.07869657000264851, 0.0785747820045799, 0.07883722399856197, 0.07836327699624235, 0.07947367699671304, 0.07971365999401314, 0.07854704499914078, 0.08040446200175211, 0.07839839799999027, 0.07857478899677517, 0.07877315200312296, 0.07831144000374479, 0.07956044499587733, 0.07768716199643677, 0.07889431100193178, 0.07895803100109333, 0.07869785100047011, 0.07822968500113348, 0.07850095400499413, 0.0792257509965566, 0.07869068100262666, 0.07792566800344503, 0.07991041399509413, 0.0787656570028048, 0.07749825099745067, 0.07828365499881329, 0.07937799399951473, 0.0777547739999136];[4.303655618001358, 4.281011419996503, 4.331443384005979, 4.285254515998531, 4.271844732997124, 4.316731543993228, 4.285527083004126, 4.271690822999517, 4.3137227699990035, 4.2881293240061495, 4.268686492992856, 4.2755027809980675, 4.2637069529955625, 4.367534050004906, 4.272284633996605, 4.311505224010034, 4.296995084005175, 4.281936717998178, 4.293444387993077, 4.277647278999211, 4.282370490007452, 4.294948202004889, 4.286413579007785, 4.279508778003219, 4.28486532199895, 4.271428708991152, 4.313811299994995, 4.35789332499553, 4.943421734991716, 4.478618323002593, 4.359850749999168, 4.323807349006529, 4.345372399009648, 4.304391174002376, 4.364415962001658, 4.320431498992548, 4.313225426994904, 4.321410677002859, 4.349714459007373, 4.3343325659952825, 4.334618816006696, 4.399605862003227, 4.348316823001369, 4.355484956991859, 4.323723996996705, 4.332349927994073, 4.3061772729925, 4.35352922900347, 4.604082149999158, 5.8163667660046485];[4.083891727001173, 4.091954215000442, 4.126436760008801, 4.100891928996134, 4.068558930004656, 4.033101384004112, 4.024784815002931, 4.0297347030063975, 4.013356349998503, 4.039693858008832, 4.034769600992149, 4.035739050996199, 4.0378330840030685, 4.048619503002556, 4.039348844991764, 4.028546912995807, 4.051555306999944, 4.04298554900015, 4.03321280900127, 4.052308213002107, 4.04548844400415, 4.039500548999058, 4.0453848609977285, 4.0377187989870436, 4.049889490001078, 4.044421847000194, 4.043589975997747, 4.039225549997354, 4.041398703993764, 4.067665765993297, 4.044935158002772, 4.048009060003096, 4.046110175004287, 4.067273592001584, 4.039499254002294, 4.036947111999325, 4.025672885989479, 4.03909140900214, 4.0369546720030485, 4.020491711002251, 4.027575620995776, 4.036059556994587, 4.03174326599401, 4.04413474300236, 4.031910229001369, 4.025334221005323, 4.019538937995094, 4.045579517005535, 4.041109766003501, 4.046490355001879]
conv3.1;0.007946885001729243;0.02693903500039596;0.3659807539952453;0.29354387600324117;3.3898860993375424;1.2467667831408085;2.718941621782598;[0.007946885001729243, 0.00820239099994069, 0.008114937001664657, 0.008106686000246555, 0.008069691000855528, 0.008067191993177403, 0.008085233996098395, 0.008058776002144441, 0.008163250997313298, 0.008165464998455718, 0.00828574499610113, 0.008437153999693692, 0.008481791999656707, 0.008606319999671541, 0.008640795000246726, 0.00923270500061335, 0.008832872998027597, 0.008817589005047921, 0.008824116004689131, 0.008806988000287674, 0.008824604999972507, 0.00880497199977981, 0.00884436399792321, 0.008809305996692274, 0.009066339996934403, 0.008799477996944916, 0.008891006000339985, 0.009007285996631254, 0.009204135996697005, 0.008779843999946024, 0.0088511389985797, 0.008992522001790348, 0.00887223299650941, 0.008971622999524698, 0.008795761001238134, 0.00889637599902926, 0.009059180003532674, 0.008824434997222852, 0.008920827000110876, 0.008975151002232451, 0.009038789001351688, 0.008775919006438926, 0.008932375996664632, 0.009039473996381275, 0.008829503000015393, 0.008856802000082098, 0.009030296001583338, 0.008973087002232205, 0.008845314005156979, 0.008904283997253515];[0.0279426240012981, 0.027064428002631757, 0.02739121999911731, 0.026995710002665874, 0.027435579999291804, 0.02709118599887006, 0.027632987999822944, 0.027177637995919213, 0.02748156400048174, 0.027225521000218578, 0.027622333000181243, 0.027191403998585884, 0.02713385200331686, 0.0275384810011019, 0.027305711999360938, 0.02699693799513625, 0.027347850998921786, 0.027423555999121163, 0.027179158001672477, 0.02705947100184858, 0.027151980000780895, 0.02752034600416664, 0.02715653400082374, 0.027088208000350278, 0.02731813400168903, 0.02693903500039596, 0.02714844300498953, 0.027362514003471006, 0.03440439699625131, 0.027293298997392412, 0.027139019999594893, 0.02694027999677928, 0.027376334997825325, 0.027604839000559878, 0.027461521000077482, 0.02715885300131049, 0.027138051998917945, 0.02711205599916866, 0.028038886994181667, 0.02718818699941039, 0.027592614002060145, 0.027353199002391193, 0.02785143000073731, 0.02723395799694117, 0.02783559399540536, 0.02726973400422139, 0.027516184003616218, 0.027555034001125023, 0.027167284999450203, 0.02713624099851586];[0.3781303870055126, 0.3751252300062333, 0.37322839300031774, 0.376551997003844, 0.37412241000129143, 0.37490564200561494, 0.38003924299846403, 0.37934784900426166, 0.37584004000382265, 0.38069250799162546, 0.38312532500276575, 0.3748930410001776, 0.376449658004276, 0.37693056499847444, 0.37585762298840564, 0.3659807539952453, 0.38227819200983504, 0.3783907619945239, 0.3782328810048057, 0.38592825099476613, 0.3842949659956503, 0.3746446250079316, 0.38040772100066533, 0.37818142200558214, 0.3736637609981699, 0.3774499529899913, 0.3796559120019083, 0.3743461310004932, 0.3781721839986858, 0.38418995500251185, 0.3778151189981145, 0.37778808599250624, 0.374691756995162, 0.37998435499321204, 0.37785443299799226, 0.3791024469974218, 0.3785686889968929, 0.37724331100616837, 0.37830841800314374, 0.37981394399685087, 0.375660350000544, 0.3752500019982108, 0.37989955700322753, 0.3768951480014948, 0.3767027069989126, 0.3754002319983556, 0.3750248429932981, 0.3832909440025105, 0.3798181279998971, 0.3792264610019629];[0.29818127599719446, 0.29868665899994085, 0.2942444029977196, 0.29354387600324117, 0.2970308849980938, 0.29806415200437186, 0.29649831400456605, 0.30111313699308084, 0.2989434280025307, 0.29966660200443584, 0.3014825869977358, 0.29676703899895074, 0.3002893939992646, 0.29438391599978786, 0.298225217993604, 0.2981665769984829, 0.2975524880021112, 0.31385208999563474, 0.3010146920059924, 0.297393467008078, 0.29496031499729725, 0.29907630100206006, 0.2942421629995806, 0.2975911169924075, 0.29842072499741334, 0.30110652800794924, 0.2965881519994582, 0.3010526250000112, 0.3035516880117939, 0.3032487399977981, 0.30229786499694455, 0.29857941899535945, 0.30081707499630284, 0.29858528701151954, 0.29763829900184646, 0.30066446300043026, 0.2991701579958317, 0.3018368400007603, 0.29836951800098177, 0.2993761980033014, 0.2989043890047469, 0.29878635500062956, 0.3015942920028465, 0.30170585701125674, 0.29701707599451765, 0.30117039500328247, 0.3050399790008669, 0.29815519200928975, 0.2994069869891973, 0.30209924600058]
conv4.1;0.01082817400310887;0.025955659002647735;0.5905089820007561;0.5571604339929763;2.397048569333631;1.0598544799184362;2.2616770648722477;[0.010924219001026358, 0.01082817400310887, 0.011391744999855291, 0.015034947995445691, 0.015108214000065345, 0.014664876005554106, 0.014895438995154109, 0.015330342001107056, 0.015411820997542236, 0.014733273994352203, 0.01491729800181929, 0.014725262997671962, 0.015413028995681088, 0.014717587000632193, 0.014721066996571608, 0.01520018299925141, 0.015304685999581125, 0.014898045999871101, 0.015354290000686888, 0.014898193003318738, 0.015516030995058827, 0.014756394004507456, 0.014910882004187442, 0.014874453998345416, 0.014716667996253818, 0.01544444399769418, 0.014894632004143205, 0.01494894600182306, 0.015207407996058464, 0.01485172499815235, 0.015352746995631605, 0.014729877999343444, 0.01555309700052021, 0.01475403799850028, 0.015339385005063377, 0.014691058000607882, 0.015383639998617582, 0.014725973000167869, 0.015533773999777623, 0.015502285001275595, 0.015356320996943396, 0.015000935003627092, 0.015753014995425474, 0.015453640000487212, 0.015208215998427477, 0.015406830003485084, 0.014873046005959623, 0.014837057999102399, 0.014811210996413138, 0.014677694001875352];[0.026986827004293445, 0.026146315998630598, 0.026324247002776247, 0.026005646999692544, 0.025955659002647735, 0.026088230006280355, 0.026102495001396164, 0.02608904300723225, 0.026557022996712476, 0.02705176499875961, 0.02719841100042686, 0.02677416199730942, 0.027451873997051734, 0.027749344997573644, 0.027171923997229896, 0.027979979997326154, 0.027837212997837923, 0.028182186993944924, 0.027525202996912412, 0.027788455998233985, 0.028219867002917454, 0.02840026799822226, 0.027916084000025876, 0.0282527300005313, 0.028359399002511054, 0.028411718994902913, 0.0285891819949029, 0.028712031999020837, 0.028674649001914077, 0.028111916995840147, 0.02830309899582062, 0.02834386999893468, 0.02779929000098491, 0.028295519994571805, 0.028667971993854735, 0.028517853999801446, 0.027941490996454377, 0.028285535001487006, 0.028033171998686157, 0.03185652400134131, 0.028118877999077085, 0.02870162299950607, 0.02874030900420621, 0.027717545999621507, 0.02832427099929191, 0.02831197500199778, 0.028785855996829923, 0.028629054002522025, 0.02812077399721602, 0.028624904000025708];[0.5979756999950041, 0.5921007769939024, 0.5930551199999172, 0.6057911809912184, 0.6031867640049313, 0.6041985409974586, 0.6514116199978162, 0.6056499920014176, 0.5946584579942282, 0.5972134010007721, 0.6023411749993102, 0.6016476100121508, 0.6040921529929619, 0.6016133279990754, 0.5976303349962109, 0.59780876700097, 0.5959040460002143, 0.5970703590064659, 0.6047721979994094, 0.5985285700007807, 0.5985856539991801, 0.6034220079964143, 0.5989679919948685, 0.6030571419978514, 0.6037325159995817, 0.6021415299983346, 0.5979579430058948, 0.5986441999993986, 0.6059235990032903, 0.597428172994114, 0.5966982020108844, 0.6035058409906924, 0.6059571709993179, 0.5968837800028268, 0.5993935810038238, 0.5905089820007561, 0.5958162399983848, 0.5994910050067119, 0.5995737830016878, 0.597002850001445, 0.5973972149949986, 0.6262377029997879, 0.5985608610062627, 0.6009518129940261, 0.5986083519892418, 0.5951153910136782, 0.6022939590038732, 0.5973919179959921, 0.6007265480002388, 0.6035855670052115];[0.5585620810015826, 0.5653971220017411, 0.5650517710018903, 0.5617080780066317, 0.5578346800029976, 0.5588769710011547, 0.5618755410032463, 0.5571604339929763, 0.5594337930015172, 0.5607984980015317, 0.5601917039894033, 0.5589245599985588, 0.5682705189901753, 0.5622141790008754, 0.564666105005017, 0.5587042670013034, 0.5641602280011284, 0.5652103339962196, 0.5653719910042128, 0.5652122130049975, 0.5579125320000458, 0.5658039530026144, 0.5656877779983915, 0.5628098410015809, 0.5794096350000473, 0.5587090619956143, 0.5668954240027233, 0.5592330619911081, 0.5654088169976603, 0.558767111004272, 0.5625418309937231, 0.5596085200013476, 0.56792793799832, 0.5672118510046857, 0.5650095410092035, 0.5591449500061572, 0.561575157000334, 0.5766431360025308, 0.5662203660103842, 0.5628730010066647, 0.5660761109902523, 0.5611609520055936, 0.5605335189975449, 0.5785965149989352, 0.5631754619971616, 0.5621656420044019, 0.5656125709938351, 0.5644721079952433, 0.565546091995202, 0.5633395770128118]
conv5.1;0.021387276996392757;0.0643904409953393;1.1895703570044134;1.1129568079995806;3.010689065569198;1.0688378456865162;2.8167874834516433;[0.02177095299703069, 0.021387276996392757, 0.021791636005218606, 0.023567778000142425, 0.024523083004169166, 0.025433315000555012, 0.02569705199857708, 0.026171310993959196, 0.028116453002439812, 0.027099052000266965, 0.027655694997520186, 0.02781473000504775, 0.027325602000928484, 0.027462056998047046, 0.02825042100448627, 0.02750712299894076, 0.027332275007211138, 0.028252662996237632, 0.02761051300331019, 0.027741742000216618, 0.02799744599906262, 0.027192059002118185, 0.027703560997906607, 0.027544141994439997, 0.028004140993289184, 0.027342702000169083, 0.028290777001529932, 0.027424530002463143, 0.027286019001621753, 0.028079497002181597, 0.02726834399800282, 0.027720556005078834, 0.027790797998022754, 0.027604522001638543, 0.02773515900480561, 0.027806420002889354, 0.027238793998549227, 0.027623130998108536, 0.027482860001327936, 0.027710558999388013, 0.027728986002330203, 0.027783762001490686, 0.02717223099898547, 0.027699898993887473, 0.027552209001441952, 0.02732142600143561, 0.027572794999286998, 0.027706556997145526, 0.027813243003038224, 0.02741398900252534];[0.0661664790022769, 0.06599705899861874, 0.06589761799841654, 0.06580982099694666, 0.06608235200110357, 0.06536535999475745, 0.06802031299594091, 0.06491442900005495, 0.0676450980026857, 0.0643904409953393, 0.06641030700120609, 0.0659741820054478, 0.06600093100132653, 0.06694554999558022, 0.06574929400085239, 0.06639842799631879, 0.06779190399538493, 0.06518985900038388, 0.06568915800016839, 0.0676083349972032, 0.06600469999830239, 0.06492134400468785, 0.06677858700277284, 0.06439811099699, 0.06533574399509234, 0.0662324040022213, 0.06581035700219218, 0.06607429199357284, 0.06757652999658603, 0.06554230500478297, 0.0663328119990183, 0.06648326700087637, 0.06742435300111538, 0.0662585520040011, 0.06596140400506556, 0.0662961109992466, 0.06517712499771733, 0.06547924099868396, 0.06728676599595929, 0.0646979189987178, 0.06597543300449615, 0.06697086799977114, 0.06667523000214715, 0.06513395300135016, 0.06516716700571124, 0.06745225999475224, 0.06689951199950883, 0.06547839000268141, 0.0673630309975124, 0.0654770550027024];[1.1920332730005612, 1.2049113999964902, 1.2039919980015839, 1.1981861499953084, 1.1921629779899376, 1.2058792520037969, 1.193848415001412, 1.210321937003755, 1.19452820000879, 1.2024214519988163, 1.1932381389924558, 1.1929958049950073, 1.193041316990275, 1.2177563880031812, 1.193210553006793, 1.205668386995967, 1.200379959991551, 1.1982176689998596, 1.2027470619941596, 1.1931548790016677, 1.2017702589946566, 1.2047455790016102, 1.1969193379991339, 1.196817573007138, 1.2041359010036103, 1.1919330559903756, 1.2045062349934597, 1.2031215569877531, 1.1959836060050293, 1.1911281709981267, 1.1895703570044134, 1.1964398449999862, 1.20698594199348, 1.2022274070041021, 1.1943440440008999, 1.1921457930002362, 1.2101697779871756, 1.206457581007271, 1.204524439999659, 1.197969639004441, 1.1945215230080066, 1.2051060489975498, 1.1960729700076627, 1.1924822079890873, 1.1939633519941708, 1.1956063649995485, 1.208925166996778, 1.2033201220037881, 1.2062205590045778, 1.1941595889948076];[1.1440972669952316, 1.1251987790165003, 1.1194200919999275, 1.117834335003863, 1.1177523239966831, 1.1167981319886167, 1.128994637991127, 1.1238786409958266, 1.1186893260019133, 1.1297410710030817, 1.1203439949968015, 1.117679026996484, 1.1284062249978888, 1.1188924080051947, 1.130732153003919, 1.13577216900012, 1.1261508840034367, 1.1142744809985743, 1.1270712130062748, 1.1183746109963977, 1.1240172569960123, 1.1234745260007912, 1.1291046050100704, 1.1318923279977753, 1.1173708610076574, 1.1380524290070753, 1.126999482003157, 1.1310638719951385, 1.1339643960018293, 1.118666251997638, 1.1226674910067231, 1.128511492999678, 1.1175462109968066, 1.125474952001241, 1.1154919960026746, 1.1129568079995806, 1.130282004007313, 1.1287583730008919, 1.127929692993348, 1.1293520869949134, 1.1244017659919336, 1.1301644809936988, 1.1198696169958566, 1.1176951240049675, 1.1283113819954451, 1.1225570879978477, 1.129854544000409, 1.137148455993156, 1.1265097729992704, 1.1245531660097186]
conv6.1;0.0065128659989568405;0.017087320993596222;0.4174397730093915;0.401261027000146;2.6236254509663;1.04031975427616;2.521941393674469;[0.006695039999613073, 0.0065381390013499185, 0.006597018997126725, 0.00654723900515819, 0.006536350003443658, 0.006593799000256695, 0.006896298997162376, 0.00651567099703243, 0.0065128659989568405, 0.006638644998020027, 0.006845434996648692, 0.006998951001150999, 0.0069658450011047535, 0.00715834600123344, 0.007189453004684765, 0.007369270999333821, 0.0073585119971539825, 0.007497651000448968, 0.007584632003272418, 0.00759670900151832, 0.0075886199992964976, 0.007685464996029623, 0.007848367000406142, 0.007813114003511146, 0.007844161002140027, 0.007833230993128382, 0.007880035002017394, 0.007851853995816782, 0.007802918000379577, 0.0078086159992381, 0.008097664001979865, 0.008119566002278589, 0.008072937998804264, 0.008078792001469992, 0.008073717006482184, 0.008096846999251284, 0.008071293996181339, 0.007812422998540569, 0.007864113002142403, 0.00807522300601704, 0.008073787001194432, 0.008095416000287514, 0.008121218001178931, 0.008159315002558287, 0.008081222003966104, 0.008049629999732133, 0.00805798400688218, 0.007847018998290878, 0.007798948994604871, 0.008075777004705742];[0.01760035500046797, 0.017087320993596222, 0.017153982000309043, 0.017145655998319853, 0.017130068001279142, 0.017161061005026568, 0.01710176299820887, 0.017156800997327082, 0.017150938001577742, 0.01752612199925352, 0.017464905002270825, 0.017098330004955642, 0.017213725004694425, 0.01714528300362872, 0.01712967100320384, 0.01717350500257453, 0.01720452299923636, 0.017180763999931514, 0.017106475002947263, 0.017162037001980934, 0.01729879900085507, 0.01763069500157144, 0.017205260999617167, 0.017696133996651042, 0.017096725998271722, 0.01713097400352126, 0.017120772005000617, 0.01725736100343056, 0.017687694999040104, 0.017116364993853495, 0.017391107001458295, 0.017100543998822104, 0.017731480998918414, 0.017147669997939374, 0.017098282994993497, 0.017193801002576947, 0.017110134001995903, 0.01720045300316997, 0.017183083997224458, 0.017136469003162347, 0.01711041900125565, 0.01739769800042268, 0.018230950001452584, 0.01734968100208789, 0.017113374997279607, 0.017218436994880904, 0.01715704399975948, 0.017471609004132915, 0.01713381300214678, 0.017257562001759652];[0.43395090300327865, 0.43283049499586923, 0.4357844420010224, 0.43748564200359397, 0.43859261000034166, 0.43526174200087553, 0.4301298179998412, 0.43201193300046725, 0.43014876399684, 0.4325094050000189, 0.4324588599993149, 0.4321677859988995, 0.43259272500290535, 0.4344535339914728, 0.43584226699749706, 0.4371618910081452, 0.4343822710070526, 0.43257127300603315, 0.436944590001076, 0.43318428500788286, 0.4282059649922303, 0.4272976300053415, 0.43043126499833306, 0.4393784309941111, 0.4331062720011687, 0.4174397730093915, 0.4360872680117609, 0.42919310800061794, 0.43135663300199667, 0.4355121600019629, 0.4339127670027665, 0.4296887139935279, 0.43434658200567355, 0.4366244609991554, 0.4312189439951908, 0.42895932399551384, 0.43682037699909415, 0.4353073390011559, 0.436307506999583, 0.43604916400363436, 0.43377869100368116, 0.4322955320094479, 0.4354075089941034, 0.4319300379938795, 0.43360666299122386, 0.431215422002424, 0.43729600599908736, 0.4310305279941531, 0.42959590200916864, 0.43008157500298694];[0.41585231100179954, 0.4109984419992543, 0.42456399200455053, 0.40855858600116335, 0.41442554800596554, 0.4158702840068145, 0.4166974269974162, 0.41610932200273965, 0.41670249199523823, 0.4171764820057433, 0.41238299001270207, 0.4142481200033217, 0.4092500160113559, 0.4146985730039887, 0.4146999509903253, 0.4123335189942736, 0.4189201289918856, 0.4111047879923717, 0.4108731469968916, 0.41139367199502885, 0.4154073959944071, 0.4110796389868483, 0.41355453300639056, 0.4114918419945752, 0.41802685499715153, 0.41707244599820115, 0.41148883199639386, 0.41328121799597284, 0.41332217900344403, 0.41119063799851574, 0.401261027000146, 0.415550819998316, 0.41356086900486844, 0.41369856099481694, 0.41061233499931404, 0.41717385000083596, 0.41640827400260605, 0.41217635200882796, 0.413070484995842, 0.40947433200199157, 0.4094799059967045, 0.4104096040027798, 0.4167477180089918, 0.41242703800526215, 0.4105566760044894, 0.41499129800649825, 0.4153615639952477, 0.41101891200378304, 0.41515439200156834, 0.41139057299733395]
conv7.0;0.0030101820011623204;0.008711485003004782;0.3337282719949144;0.32176566399721196;2.8940060765897275;1.037178012871523;2.7902694047450978;[0.003196163997927215, 0.0035325229982845485, 0.0033209429966518655, 0.0037840440054424107, 0.0030635220027761534, 0.0031813879977562465, 0.0033982250024564564, 0.0035755659991991706, 0.0035441830041236244, 0.0033845660000224598, 0.003050168998015579, 0.0031842449971009046, 0.003183692999300547, 0.003166075999615714, 0.0033743820022209547, 0.0030101820011623204, 0.0031136520046857186, 0.0030286379987956025, 0.0030467809992842376, 0.003121014997304883, 0.003159510000841692, 0.0031933400023262948, 0.0032424980017822236, 0.0033009619946824387, 0.0032884219981497154, 0.003407705000427086, 0.0034121520002372563, 0.0033870000042952597, 0.0035141879998263903, 0.0035573139975895174, 0.0034967890023835935, 0.0036307139962445945, 0.0036429819956538267, 0.0036261480054236017, 0.003636377994553186, 0.003792598996369634, 0.00376258599862922, 0.0037783049992867745, 0.003769167000427842, 0.0037497149969567545, 0.003909689003194217, 0.0038929930015001446, 0.004420541001309175, 0.0038994830028968863, 0.0038868530027684756, 0.003901406002114527, 0.003909097998985089, 0.004379246005555615, 0.004048782997415401, 0.0040469220039085485];[0.00894826799776638, 0.00875467299920274, 0.008811553998384625, 0.008742156001972035, 0.008762984994973522, 0.008772031003900338, 0.008779064999544062, 0.00876940800662851, 0.008783432000200264, 0.008733853006560821, 0.008805468001810368, 0.008736061994568445, 0.008794611996563617, 0.008788178995018825, 0.008785032994637731, 0.008775310001510661, 0.008821010000247043, 0.008772152003075462, 0.008786576996499207, 0.008738440003071446, 0.00878905600256985, 0.008711485003004782, 0.008811180996417534, 0.008765966005739756, 0.008856761996867135, 0.00877589599986095, 0.008806067999103107, 0.008744683997065295, 0.008792298998741899, 0.008749166001507547, 0.008787366998149082, 0.008776631999353413, 0.008792061998974532, 0.008760826996876858, 0.008804886994767003, 0.008769340005528647, 0.008794396999292076, 0.008753778995014727, 0.008793580003839452, 0.008737373995245434, 0.008793314998911228, 0.008755420996749308, 0.008808530998066999, 0.008738908996747341, 0.008768512001552153, 0.00875411100423662, 0.008808806000160985, 0.008742643003643025, 0.008801174997643102, 0.008761327997490298];[0.3382166310111643, 0.3368957610000507, 0.33565186499617994, 0.3393619840135216, 0.34000722900236724, 0.34138885799620766, 0.341823470997042, 0.33661034199758433, 0.3374174420023337, 0.3386085770034697, 0.3396460660005687, 0.3407842980013811, 0.34081276199867716, 0.3413766659941757, 0.3385789800013299, 0.3400903150031809, 0.34145994399295887, 0.3361289960084832, 0.34049469500314444, 0.33901400300237583, 0.33947372100374196, 0.33912361200054875, 0.3418677139998181, 0.339743948992691, 0.33547085499594687, 0.33780155200656736, 0.3377931249924586, 0.33963161399879027, 0.3385920340078883, 0.3416407009935938, 0.3439568740068353, 0.3437711770020542, 0.3371617270022398, 0.3368612150006811, 0.3412166869966313, 0.3337282719949144, 0.3341199679998681, 0.3393610409984831, 0.3430796320026275, 0.3388910810026573, 0.336695295998652, 0.3385620920016663, 0.3424245139976847, 0.3341088070010301, 0.3410893309992389, 0.3365130189995398, 0.34031018600217067, 0.33841475000372157, 0.33847767299448606, 0.33747739100363106];[0.32984557899908395, 0.3271642999970936, 0.3328859450048185, 0.32838726200861856, 0.33240894899790874, 0.33412135900289286, 0.3302152849864797, 0.3277320939960191, 0.33043122299568495, 0.32176566399721196, 0.33035360999929253, 0.32591802900424227, 0.3328261470014695, 0.3308563260070514, 0.3277180419972865, 0.3254022169930977, 0.33360635099961655, 0.3321903830001247, 0.329038555995794, 0.32525108200206887, 0.32615963200078113, 0.32943943700229283, 0.3307205620003515, 0.32981825900787953, 0.3330063899993547, 0.3299859609978739, 0.32779328300239285, 0.3294031949917553, 0.3276808339942363, 0.3326917190061067, 0.3350486430063029, 0.33193761599977734, 0.33012905899522593, 0.32292376299301395, 0.32970872500300175, 0.3262978290003957, 0.3301181959977839, 0.326244633004535, 0.323935194996011, 0.3299253690056503, 0.33495141800813144, 0.32582658400497166, 0.32577955300803296, 0.3333532659962657, 0.3273111769958632, 0.32993688500573626, 0.3261808330062195, 0.3342417929961812, 0.35965718099760124, 0.3321305090066744]
conv8.1;0.0003852660011034459;0.001157841004896909;0.04565610999998171;0.04355338599998504;3.0053028338361547;1.0482792313781848;2.8668915150451357;[0.0005845300038345158, 0.0005135710016475059, 0.0005759609994129278, 0.0005969159974483773, 0.0005516200035344809, 0.0005401250018621795, 0.0005486579975695349, 0.0005507759997271933, 0.0006288980002864264, 0.0005446050054160878, 0.00059468399558682, 0.0005612610038951971, 0.0005517989993677475, 0.0005487469970830716, 0.0005425510025816038, 0.0005539379999390803, 0.0005489309987751767, 0.000557506995392032, 0.0005723340000258759, 0.0005814940013806336, 0.0005607139974017628, 0.0005587380001088604, 0.0005588229978457093, 0.0005865589992026798, 0.0005837130011059344, 0.0005748260009568185, 0.0005727590032620355, 0.0005695689978892915, 0.0005734259975724854, 0.000569773001188878, 0.0006050599986338057, 0.0006033530007698573, 0.0005864549966645427, 0.0005841650054208003, 0.00041261799924541265, 0.000424190002377145, 0.0003852660011034459, 0.000392205998650752, 0.0004068729977007024, 0.00038779000169597566, 0.0003954979983973317, 0.00038913100434001535, 0.0004297990017221309, 0.0004147380022914149, 0.0004007969982922077, 0.0004175529975327663, 0.0004033720033476129, 0.0004107489949092269, 0.00040725099825067446, 0.00039598799776285887];[0.0011877750002895482, 0.0011635040063993074, 0.0011667110011330806, 0.0012196139941806905, 0.0011896669966517948, 0.001157841004896909, 0.0011655359994620085, 0.0012094289995729923, 0.001195750999613665, 0.001181000996439252, 0.0012136760051362216, 0.0012116069992771372, 0.0012081609966116957, 0.0012221090000821277, 0.0012035219988320023, 0.0012233460001880303, 0.001235038995218929, 0.0011914050046470948, 0.0011995349996141158, 0.001227052001922857, 0.0012247350023244508, 0.0011952279965044, 0.0012281849994906224, 0.0012352109988569282, 0.0013063510050415061, 0.0012324299968895502, 0.0012214210000820458, 0.0012535679998109117, 0.001243491999048274, 0.0012101510001230054, 0.0012457180055207573, 0.001234880997799337, 0.0012362339984974824, 0.0012278389986022376, 0.0014164319945848547, 0.001294052999583073, 0.001265065002371557, 0.0012546479993034154, 0.0012463989987736568, 0.0012540079987957142, 0.0012620150009752251, 0.0012463719976949506, 0.0012721870007226244, 0.001262666002730839, 0.00129386499611428, 0.0012439970014384016, 0.0012423549997038208, 0.0012739469966618344, 0.001300265997997485, 0.0012876850014436059];[0.045928713989269454, 0.04587642499973299, 0.045886383988545276, 0.045723661001829896, 0.04584591599996202, 0.045974290995218325, 0.04653386599966325, 0.046013502003916074, 0.04592968199722236, 0.04587971400178503, 0.04588933099876158, 0.04567472400231054, 0.04594624799938174, 0.04588232099922607, 0.045952299995406065, 0.04590969300625147, 0.046747250999032985, 0.045850890994188376, 0.045896802010247484, 0.04587260400876403, 0.04671106699970551, 0.045695027998590376, 0.045695467000768986, 0.04586343299160944, 0.04568416099209571, 0.0458438150017173, 0.04587617600191152, 0.04565610999998171, 0.04589498099812772, 0.04585863900865661, 0.04569135500059929, 0.04571644800307695, 0.045945817000756506, 0.04592803599371109, 0.04589927699271357, 0.046630983997602016, 0.04595600600441685, 0.04596632399625378, 0.0458971069965628, 0.04582011201273417, 0.04586304500116967, 0.04588005298865028, 0.046795241003565025, 0.04601113700482529, 0.04588579300616402, 0.0458111540065147, 0.045858468998631, 0.04589058100100374, 0.04586364000715548, 0.04587146799894981];[0.04408135900303023, 0.04356102499878034, 0.04437789000076009, 0.04445988600491546, 0.04372255499038147, 0.04476956399594201, 0.043784052002592944, 0.04447742399497656, 0.044420192993129604, 0.043889949993172195, 0.04355338599998504, 0.04446834200643934, 0.04443054099829169, 0.04464677999931155, 0.043771987009677105, 0.04402845000004163, 0.04446168900176417, 0.04433847900509136, 0.04488776099606184, 0.04434579901135294, 0.0437601230078144, 0.04435688999365084, 0.0444874740060186, 0.04652715599513613, 0.04451718599739252, 0.04481222800677642, 0.04445237400068436, 0.04447723300108919, 0.04448572700493969, 0.044460263998189475, 0.043758996987889986, 0.04360550199635327, 0.04440413599513704, 0.04436565099604195, 0.044271203005337156, 0.04451017199608032, 0.04401653999957489, 0.04446815000119386, 0.04449396699783392, 0.043718979992263485, 0.0440771420035162, 0.044368341004883405, 0.04374693600402679, 0.04367465899849776, 0.04439686900150264, 0.044475396993220784, 0.04381822099821875, 0.04441377399780322, 0.04383998299454106, 0.044376617996022105]
conv9.1;0.00021706800180254504;0.0007992509999894537;0.0193280120001873;0.01868685700901551;3.6820304851586965;1.0343104777257333;3.559888993153036;[0.0004269860000931658, 0.00034773699735524133, 0.0004045000023324974, 0.00033699300547596067, 0.00039601200114702806, 0.0003267410065745935, 0.0003878479983541183, 0.00033094500395236537, 0.0003802840001299046, 0.0003333220010972582, 0.00034234600025229156, 0.00041004100057762116, 0.000345722000929527, 0.00033073200029321015, 0.0004067349946126342, 0.00034224499540869147, 0.0003260249941376969, 0.0003460040024947375, 0.00034569299896247685, 0.00048634500126354396, 0.0003509130037855357, 0.0005155609978828579, 0.0003489139999146573, 0.000324902001011651, 0.0003334380016895011, 0.00032789100077934563, 0.0002237330045318231, 0.00022380299924407154, 0.0003696019994094968, 0.00024750099692028016, 0.0002649329981068149, 0.00041229600174119696, 0.00024951299565145746, 0.00036551900120684877, 0.00021706800180254504, 0.00022172700118971989, 0.00022269000328378752, 0.00023483899713028222, 0.00023126500309444964, 0.00031615400075679645, 0.00023233899992192164, 0.0002282290006405674, 0.0003246440028306097, 0.0002380439982516691, 0.0002950389971374534, 0.00022523700317833573, 0.00023952400078997016, 0.00024906899488996714, 0.00029485500272130594, 0.00023536499793408439];[0.001242011996509973, 0.0008372569936909713, 0.0008673960037413053, 0.000859669002238661, 0.0008655019992147572, 0.0008840340015012771, 0.0008160220022546127, 0.0008319859989569522, 0.0008096809979178943, 0.0007992509999894537, 0.0008133170049404725, 0.0008155890027410351, 0.0008352000004379079, 0.000835376005852595, 0.0008274549982161261, 0.0008191890010493807, 0.0008474780042888597, 0.0008212870015995577, 0.0008206640050048009, 0.0008502910059178248, 0.0008568429984734394, 0.0008485450016451068, 0.0008719370016478933, 0.0008506189988111146, 0.0008416679993388243, 0.0008491550033795647, 0.000872341996000614, 0.0008713830029591918, 0.0008927180024329573, 0.0009396780005772598, 0.0008590110010118224, 0.0008665279965498485, 0.0008630730008007959, 0.0008681620020070113, 0.000888695998582989, 0.0008851359962136485, 0.000868207003804855, 0.000883474996953737, 0.0008698050005477853, 0.0008843810064718127, 0.0009022450030897744, 0.0008673810007167049, 0.0008662449981784448, 0.0008635929989395663, 0.0009500060041318648, 0.0009136170046986081, 0.0009105810022447258, 0.0009034389950102195, 0.000926669999898877, 0.0008847770004649647];[0.019418533011048567, 0.019523508999554906, 0.019962762999057304, 0.019417216994042974, 0.01983728600316681, 0.019891404997906648, 0.02001349100464722, 0.020059284994204063, 0.019824843991955277, 0.019493208004860207, 0.01935259500896791, 0.019406106999667827, 0.01987303300120402, 0.019426115992246196, 0.019967398002336267, 0.019410136999795213, 0.019627200010290835, 0.019959273005952127, 0.019851513003231958, 0.019865180001943372, 0.019502700990415178, 0.020114744002057705, 0.020032211992656812, 0.01941694500419544, 0.019709114996658172, 0.019387702996027656, 0.01940252100030193, 0.019479388000036124, 0.019971631998487283, 0.020070136997674126, 0.019960489000368398, 0.019398861993977334, 0.01942859999689972, 0.01954012399801286, 0.019650861002446618, 0.020020545991428662, 0.019403589998546522, 0.019504032999975607, 0.019667219996335916, 0.0193280120001873, 0.019438300987530965, 0.019957036995037924, 0.019934809999540448, 0.019516688007570338, 0.019482620002236217, 0.01962136999645736, 0.019673103000968695, 0.019877528000506572, 0.020020375995954964, 0.01966672200796893];[0.018824263992428314, 0.018848994994186796, 0.01877630200033309, 0.018896318011684343, 0.01879716901021311, 0.018776263990730513, 0.018967689997225534, 0.0187049659944023, 0.018991855999047402, 0.018866685008106288, 0.018850526001187973, 0.01871977200062247, 0.01870542899268912, 0.01878309199673822, 0.01887784899736289, 0.019197590998373926, 0.018832445988664404, 0.018727918002696242, 0.01891413999692304, 0.01868685700901551, 0.018857452996599022, 0.018834243004675955, 0.018695652004680596, 0.018742490006843582, 0.01875373000075342, 0.019284652000351343, 0.018727319002209697, 0.01872907100187149, 0.01883929598989198, 0.018873266002628952, 0.01870656100072665, 0.01877665399661055, 0.018816930998582393, 0.018875314999604598, 0.018869047999032773, 0.01879453799483599, 0.018741182997473516, 0.018774150994431693, 0.018840334996639285, 0.018886201993154828, 0.018774636992020532, 0.018820272001903504, 0.018788777000736445, 0.018748672999208793, 0.018879956005548593, 0.01882011199631961, 0.018850276996090543, 0.018897218993515708, 0.018838392999896314, 0.01885600199602777]


==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
Output size: (128, 96, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 100, 6, 6)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0004201300907880068;0.0010118900099769235;;;2.4085159148657898;;;[0.0005667000077664852, 0.0005448979791253805, 0.0005433339392766356, 0.0005423439433798194, 0.0005427560536190867, 0.0005510019836947322, 0.0005428299773484468, 0.0005445940187200904, 0.0005434260237962008, 0.0005433630431070924, 0.0005413510370999575, 0.0005549580091610551, 0.0005438500083982944, 0.0005415910854935646, 0.0005436650244519114, 0.0005419600056484342, 0.000542274909093976, 0.0005426279967650771, 0.000544039998203516, 0.000544391106814146, 0.00042677996680140495, 0.00042611907701939344, 0.0004281450528651476, 0.0004278559936210513, 0.00042698998004198074, 0.00042761897202581167, 0.000427540042437613, 0.00042575900442898273, 0.00042716506868600845, 0.0004269559867680073, 0.00042642594780772924, 0.00042754795867949724, 0.0004257899709045887, 0.0004287420306354761, 0.0004268479533493519, 0.00042757601477205753, 0.0004263640148565173, 0.0004275590181350708, 0.00042574701365083456, 0.00042839895468205214, 0.0004295740509405732, 0.0004240740090608597, 0.0004289550706744194, 0.00042888300959020853, 0.0004251260543242097, 0.0004232010105624795, 0.0004276930121704936, 0.0004215619992464781, 0.0004201300907880068, 0.0004272210644558072];[0.0011350370477885008, 0.0010626119328662753, 0.0010397720616310835, 0.0010502389632165432, 0.0010355599224567413, 0.0010208230232819915, 0.0010304480092599988, 0.001022996031679213, 0.0010178369702771306, 0.0010315300896763802, 0.0010265059536322951, 0.001013954053632915, 0.0010211060289293528, 0.001018721959553659, 0.0010179979726672173, 0.0010249479673802853, 0.0010176559444516897, 0.0010206779697909951, 0.0010357979917898774, 0.001018475042656064, 0.00102232804056257, 0.0010219799587503076, 0.0010403069900348783, 0.0010418419260531664, 0.0010227210586890578, 0.0010201589902862906, 0.0010148020228371024, 0.0010193400084972382, 0.0010271660285070539, 0.001013280008919537, 0.0010204339632764459, 0.0010127380955964327, 0.0010221840348094702, 0.0010191260371357203, 0.0010169459274038672, 0.0013207340380176902, 0.0010217060334980488, 0.0010363149922341108, 0.001035877037793398, 0.0010172699112445116, 0.0010199130047112703, 0.0010156460339203477, 0.001021267962642014, 0.001013531000353396, 0.0010168689768761396, 0.0010188159067183733, 0.0010118900099769235, 0.0014031910104677081, 0.001020935014821589, 0.0010194240603595972];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.003091120976023376;0.019356135046109557;;;6.261849729029557;;;[0.0031215790659189224, 0.0030996049754321575, 0.003091120976023376, 0.003094521933235228, 0.0030950449872761965, 0.0031037040753290057, 0.003902059979736805, 0.004036794998683035, 0.004032579017803073, 0.004183850949630141, 0.004353196010924876, 0.0044791060499846935, 0.00454633601475507, 0.004694395000115037, 0.004777331021614373, 0.004772339016199112, 0.0047744360053911805, 0.0047719599679112434, 0.004771816893480718, 0.0047805310459807515, 0.004776214947924018, 0.004771249950863421, 0.004777736030519009, 0.004772513057105243, 0.004772732965648174, 0.004780658055096865, 0.004775027045980096, 0.0047743209870532155, 0.004789058002643287, 0.00477840902749449, 0.0047771320678293705, 0.00477392808534205, 0.004775574081577361, 0.004771940992213786, 0.004777985974214971, 0.004774647997692227, 0.0047671779757365584, 0.004780235001817346, 0.0047791480319574475, 0.004764924990013242, 0.004776230081915855, 0.004773330991156399, 0.004771726904436946, 0.004778361995704472, 0.00477023096755147, 0.0047708130441606045, 0.004774543922394514, 0.004772703978233039, 0.004775313078425825, 0.004772371030412614];[0.0194904999807477, 0.01936430297791958, 0.019364402978681028, 0.01939727005083114, 0.01938017806969583, 0.019411548972129822, 0.019362027058377862, 0.01989881694316864, 0.01938053499907255, 0.019416962983086705, 0.019386306987144053, 0.019406385021284223, 0.019395840005017817, 0.01941583806183189, 0.01939246302936226, 0.019402563921175897, 0.019356135046109557, 0.019390207016840577, 0.019382347934879363, 0.019770308048464358, 0.019366411957889795, 0.019380712998099625, 0.019393758033402264, 0.019403032958507538, 0.019384355982765555, 0.01941206702031195, 0.019366884022019804, 0.019393533002585173, 0.019392919028177857, 0.019408385967835784, 0.019393928931094706, 0.019763210089877248, 0.019390647998079658, 0.019383186008781195, 0.019396063988097012, 0.01941053499467671, 0.019395316019654274, 0.01941016607452184, 0.019396775984205306, 0.019409456057474017, 0.019396440009586513, 0.01940152095630765, 0.019365441985428333, 0.019767713034525514, 0.01940204994753003, 0.019399562967009842, 0.019403491052798927, 0.019404765102081, 0.019387516076676548, 0.019390903995372355];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0028555659810081124;0.008561824914067984;;;2.9982934980354985;;;[0.0028891729889437556, 0.0028733679791912436, 0.0028634140035137534, 0.0028613730100914836, 0.002862891065888107, 0.0028600289952009916, 0.002863384084776044, 0.0028596000047400594, 0.0028611139860004187, 0.002860562060959637, 0.0028628410072997212, 0.002858521998859942, 0.0028634110931307077, 0.0028677929658442736, 0.0028598069911822677, 0.0028593289898708463, 0.0028623950202018023, 0.0028660639654845, 0.0028694160282611847, 0.0028599329525604844, 0.0028607910498976707, 0.002861590008251369, 0.002861102926544845, 0.002859454951249063, 0.0028611200395971537, 0.002864785958081484, 0.002867031958885491, 0.0028584249084815383, 0.0028630910674110055, 0.0028625510167330503, 0.0028555659810081124, 0.0028627110878005624, 0.002859356114640832, 0.002858566935174167, 0.0028602309757843614, 0.0028600209625437856, 0.002862347988411784, 0.0028645520796999335, 0.0028606060659512877, 0.0028625979321077466, 0.002862530993297696, 0.00285815610550344, 0.0028606050182133913, 0.002863441943190992, 0.0028579350328072906, 0.0028645569691434503, 0.0028627680148929358, 0.0028601400554180145, 0.002857737010344863, 0.002862177905626595];[0.008605001959949732, 0.008571877027861774, 0.008571596932597458, 0.009058075025677681, 0.008564713061787188, 0.008561824914067984, 0.008575640036724508, 0.008566544973291457, 0.008579269982874393, 0.008574871928431094, 0.008573084021918476, 0.00856388988904655, 0.0085790780140087, 0.008576838998124003, 0.008564405958168209, 0.008570355013944209, 0.00857739697676152, 0.008573328028433025, 0.008570046979002655, 0.008576772059313953, 0.008573109051212668, 0.008574118022806942, 0.008575538988225162, 0.00857324106618762, 0.008619645959697664, 0.008568217046558857, 0.008584026945754886, 0.008587519987486303, 0.008578498032875359, 0.008578252978622913, 0.008585533942095935, 0.0085775040788576, 0.008569574914872646, 0.008571090991608799, 0.008570960955694318, 0.008579730056226254, 0.008588058990426362, 0.008576333057135344, 0.00858168990816921, 0.008578213048167527, 0.008573231054469943, 0.008572307997383177, 0.008570486912503839, 0.008573957020416856, 0.00857340800575912, 0.008580407942645252, 0.008571631973609328, 0.008589164004661143, 0.00857656099833548, 0.008573811035603285];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0017466699937358499;0.008577928994782269;;;4.91101869588739;;;[0.0017901010578498244, 0.0017472549807280302, 0.0017540890257805586, 0.0017586919711902738, 0.0017522320849820971, 0.0017620220314711332, 0.001757442019879818, 0.001749723101966083, 0.0017527559539303184, 0.0017749159596860409, 0.001746932975947857, 0.0017553550424054265, 0.0017591179348528385, 0.0017567839240655303, 0.0017568340990692377, 0.0017602639272809029, 0.00174990005325526, 0.0017576758982613683, 0.0017711439868435264, 0.001754074008204043, 0.0017562309512868524, 0.0017607019981369376, 0.0017572740325704217, 0.0017542130080983043, 0.0017610330833122134, 0.001753257936798036, 0.001757933059707284, 0.0017630779184401035, 0.0017516040243208408, 0.001753443037159741, 0.0017650319496169686, 0.0017562570283189416, 0.0017529999604448676, 0.001763202017173171, 0.0017598550766706467, 0.001759143895469606, 0.001768016954883933, 0.0017498040106147528, 0.0017608189955353737, 0.0017619699938222766, 0.0017550219781696796, 0.0017479810630902648, 0.0017667269567027688, 0.0017466699937358499, 0.0017613830277696252, 0.0017613749951124191, 0.001750109950080514, 0.001757184974849224, 0.0017576980171725154, 0.0017514460487291217];[0.008605181006714702, 0.0086046940414235, 0.008584014954976737, 0.008584587019868195, 0.008603035937994719, 0.008595891995355487, 0.008599433000199497, 0.00859167892485857, 0.00858869799412787, 0.008600473986007273, 0.008582087000831962, 0.008589948993176222, 0.00859678303822875, 0.008579961955547333, 0.008581188041716814, 0.008580771973356605, 0.008582141948863864, 0.008579317945986986, 0.008591154008172452, 0.008589548990130424, 0.008588799042627215, 0.008597588050179183, 0.008594436920247972, 0.008584661060012877, 0.008587636053562164, 0.00858165300451219, 0.00858578400220722, 0.008591683930717409, 0.008591392077505589, 0.00858684501145035, 0.00858238898217678, 0.00859787198714912, 0.008588208933360875, 0.008577928994782269, 0.008596190949901938, 0.00859224796295166, 0.008592386962845922, 0.00859384995419532, 0.008591065998189151, 0.008586055017076433, 0.00858147896360606, 0.008583697956055403, 0.008581941947340965, 0.008582893060520291, 0.00860332406591624, 0.008586546988226473, 0.008586889947764575, 0.008597746025770903, 0.008581729955039918, 0.00858829589560628];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.0029085399582982063;0.01669384294655174;;;5.739595531057908;;;[0.0029369828989729285, 0.002917962963692844, 0.0029226919868960977, 0.0029204729944467545, 0.002918455982580781, 0.0029085460118949413, 0.002933070994913578, 0.002912336029112339, 0.0029355610022321343, 0.0029224390164017677, 0.0029085399582982063, 0.0029330370016396046, 0.002921517938375473, 0.0029135330114513636, 0.002935789991170168, 0.002920857979916036, 0.002916830009780824, 0.002931982045993209, 0.0029240340227261186, 0.002919174963608384, 0.0029386660316959023, 0.0029150129994377494, 0.002912342082709074, 0.002940919017419219, 0.0029283768963068724, 0.0029134199721738696, 0.002927902969531715, 0.0029189130291342735, 0.002911785035394132, 0.002930206013843417, 0.002919411053881049, 0.0029216960538178682, 0.002937573939561844, 0.00291977496817708, 0.0029209799831733108, 0.002932900097221136, 0.002915889024734497, 0.0029208349296823144, 0.002938557998277247, 0.0029215440154075623, 0.0029132269555702806, 0.0029362860368564725, 0.0029277040157467127, 0.002914968994446099, 0.002942316932603717, 0.0029194819508120418, 0.002923593041487038, 0.00293600105214864, 0.002922412008047104, 0.0029197429539635777];[0.016732980962842703, 0.016714580939151347, 0.016718565952032804, 0.016721216030418873, 0.016705224057659507, 0.016707080998457968, 0.016696122009307146, 0.016705021960660815, 0.016702545923180878, 0.016705450019799173, 0.01710823201574385, 0.01669660909101367, 0.01670175394974649, 0.016698345076292753, 0.016698676045052707, 0.016707738977856934, 0.016699773026630282, 0.016700899926945567, 0.016705299029126763, 0.016701254062354565, 0.01670267805457115, 0.016701956978067756, 0.016698352992534637, 0.01669851306360215, 0.016706035006791353, 0.016697637969627976, 0.01669884193688631, 0.01669928408227861, 0.016698507010005414, 0.016698386054486036, 0.01670669310260564, 0.016704631969332695, 0.016697707935236394, 0.016702513908967376, 0.016698791994713247, 0.016698179999366403, 0.016698485938832164, 0.016697074053809047, 0.01670739706605673, 0.01669493899680674, 0.01669768209103495, 0.016696732956916094, 0.01669625798240304, 0.01670217199716717, 0.01670201704837382, 0.01669934904202819, 0.016694873105734587, 0.01669384294655174, 0.016695944010280073, 0.016702595981769264];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.0022380469599738717;0.005125581985339522;;;2.2902030551670647;;;[0.0022820730227977037, 0.00224250799510628, 0.0022438809974119067, 0.0022433230187743902, 0.0022472109412774444, 0.0022431309334933758, 0.002243409981019795, 0.0022395000560209155, 0.002240797970443964, 0.002244219067506492, 0.002249217010103166, 0.0022442759945988655, 0.0022435530554503202, 0.002243233029730618, 0.0022424079943448305, 0.002240348025225103, 0.0022408849326893687, 0.0022425790084525943, 0.0022434270940721035, 0.0022468758979812264, 0.002249162062071264, 0.0022457969607785344, 0.002240121946670115, 0.0022380469599738717, 0.002240845002233982, 0.002243913011625409, 0.002244021976366639, 0.0022420400055125356, 0.00224561698269099, 0.0022422040347009897, 0.0022440929897129536, 0.0022443289635702968, 0.0022451539989560843, 0.002244174014776945, 0.002244162023998797, 0.0022472430719062686, 0.0022483411012217402, 0.002242085989564657, 0.002255990984849632, 0.0022441279143095016, 0.002246096031740308, 0.002243552007712424, 0.0022472419077530503, 0.0022439969470724463, 0.0022439369931817055, 0.002250176970846951, 0.002240421948954463, 0.0022427369840443134, 0.0022467380622401834, 0.002245135954581201];[0.005158107960596681, 0.005139008047990501, 0.00513405806850642, 0.005132982973009348, 0.005137189058586955, 0.005139296059496701, 0.005135659012012184, 0.005134915001690388, 0.005129545112140477, 0.00513067003339529, 0.0051301909843459725, 0.005135723971761763, 0.005150731070898473, 0.005126848933286965, 0.005149064934812486, 0.005133186001330614, 0.005132864927873015, 0.005130491917952895, 0.005134916049428284, 0.005139771034009755, 0.005132985999807715, 0.005126284086145461, 0.00514731602743268, 0.005147196934558451, 0.005133321974426508, 0.005125581985339522, 0.0051334010204300284, 0.005139283020980656, 0.005139817949384451, 0.005128414020873606, 0.005135436076670885, 0.00512944592628628, 0.005134492996148765, 0.005128053016960621, 0.005130238016135991, 0.00513478007633239, 0.005128565011546016, 0.005131150013767183, 0.005139018991030753, 0.0051301500061526895, 0.005142926936969161, 0.00512855697888881, 0.005137971020303667, 0.005127246957272291, 0.00513307296205312, 0.005140310036949813, 0.005141269066371024, 0.0051297059981152415, 0.005130202975124121, 0.005136113031767309];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0008264060597866774;0.0025818090653046966;;;3.124141013645455;;;[0.000861724023707211, 0.0008335539605468512, 0.0008289450779557228, 0.0008288469398394227, 0.0008322519715875387, 0.0008314779261127114, 0.0008312480058521032, 0.0008307639509439468, 0.0008295599836856127, 0.0008272159611806273, 0.0008289350662380457, 0.0008316659368574619, 0.0008284079376608133, 0.0008308750111609697, 0.0008286830270662904, 0.0008312249556183815, 0.0008273570565506816, 0.0008293279679492116, 0.0008303959621116519, 0.0008298159809783101, 0.0008325909730046988, 0.0008317079627886415, 0.0008287429809570312, 0.0008293850114569068, 0.0008277939632534981, 0.0008297560270875692, 0.0008306159870699048, 0.0008318520849570632, 0.0008305449737235904, 0.0008279039757326245, 0.000828498974442482, 0.0008279100293293595, 0.0008298930479213595, 0.0008288529934361577, 0.0008313320577144623, 0.0008305460214614868, 0.0008300639456138015, 0.0008286399533972144, 0.0008317480096593499, 0.000827681040391326, 0.0008297270396724343, 0.0008310909615829587, 0.0008288130629807711, 0.0008282590424641967, 0.0008264060597866774, 0.0008276490261778235, 0.0008299830369651318, 0.0008384870598092675, 0.0008314739679917693, 0.0008364709792658687];[0.0026104699354618788, 0.002595050958916545, 0.0025955449091270566, 0.002587576978839934, 0.002592644072137773, 0.0025897329906001687, 0.0025887900264933705, 0.002582842018455267, 0.002587090013548732, 0.0025890989927574992, 0.00258944695815444, 0.002589378971606493, 0.0025864120107144117, 0.002585837966762483, 0.0025882800109684467, 0.002594582038000226, 0.002594246994704008, 0.0025861930334940553, 0.0025922319618985057, 0.002584251924417913, 0.002590666990727186, 0.0025885539362207055, 0.0025864189956337214, 0.002589620999060571, 0.0026036129565909505, 0.0025905349757522345, 0.002587452996522188, 0.002583371941000223, 0.002590679912827909, 0.002605674904771149, 0.0025818090653046966, 0.0025991119910031557, 0.002589208073914051, 0.0025855599669739604, 0.002588368020951748, 0.0025846409844234586, 0.002589298994280398, 0.0025889190146699548, 0.0025888700038194656, 0.0025900519685819745, 0.002588462084531784, 0.0025839490117505193, 0.0025865499628707767, 0.0025953410658985376, 0.0025843570474535227, 0.002586551010608673, 0.002601565094664693, 0.0025928979739546776, 0.0025896820006892085, 0.0025879029417410493];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0002957700053229928;0.0008196620037779212;;;2.771281702087462;;;[0.0003230179427191615, 0.00030290300492197275, 0.0002979469718411565, 0.0002975170500576496, 0.00029743893537670374, 0.00031172798480838537, 0.0002973449882119894, 0.00029811495915055275, 0.0002968639601022005, 0.0002975940005853772, 0.0002982639707624912, 0.00029675301630049944, 0.0002998730633407831, 0.00029949506279081106, 0.00029816594906151295, 0.00029803102370351553, 0.0002981770085170865, 0.0002958150580525398, 0.00029817200265824795, 0.00029726990032941103, 0.00029817596077919006, 0.0002984770108014345, 0.0002969850320369005, 0.0002968789776787162, 0.0003032069653272629, 0.000298626022413373, 0.0002980580320581794, 0.0002976099494844675, 0.0003000899450853467, 0.0002957700053229928, 0.0002975999377667904, 0.00029778596945106983, 0.0002991779474541545, 0.0002974380040541291, 0.0002977189142256975, 0.0002973870141431689, 0.0003031690139323473, 0.00029745802748948336, 0.0002972009824588895, 0.00029765896033495665, 0.0002971179783344269, 0.0002979279961436987, 0.00029772601556032896, 0.00029727304354310036, 0.0003007780760526657, 0.00029600795824080706, 0.00029716198332607746, 0.00029861892107874155, 0.0003001370932906866, 0.00029831298161298037];[0.0009106959914788604, 0.0008597309933975339, 0.0008499360410496593, 0.0008426780113950372, 0.0008464849088340998, 0.0008341299835592508, 0.000841352972202003, 0.0008353469893336296, 0.0008214969420805573, 0.0008273789426311851, 0.0008258840534836054, 0.0008278760360553861, 0.000822142930701375, 0.0008399189682677388, 0.0008262059418484569, 0.0008259780006483197, 0.00085117993876338, 0.0008261300390586257, 0.0008264300413429737, 0.0011749309487640858, 0.000825362978503108, 0.0008266349323093891, 0.0008239169837906957, 0.0008235169807448983, 0.0008257470326498151, 0.0008237919537350535, 0.0008276179432868958, 0.0008315880550071597, 0.0008215309353545308, 0.000823040958493948, 0.0008392710005864501, 0.0011470230529084802, 0.0008210950763896108, 0.0008440070087090135, 0.0008222080068662763, 0.0008297549793496728, 0.0008196620037779212, 0.0008272440172731876, 0.0008324539521709085, 0.0008214690024033189, 0.0008298280881717801, 0.0008347940165549517, 0.0008249969687312841, 0.0011385190300643444, 0.0008442719699814916, 0.0008265780052170157, 0.0008248290978372097, 0.0008244810160249472, 0.0008241590112447739, 0.0008249130332842469];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0002352569717913866;0.0007515869801864028;;;3.194749020457809;;;[0.00026854698080569506, 0.00024221604689955711, 0.00023788795806467533, 0.00023725396022200584, 0.00023894896730780602, 0.00023678794968873262, 0.00023832195438444614, 0.00023780495394021273, 0.00023836002219468355, 0.00023705395869910717, 0.00023823801893740892, 0.00023880007211118937, 0.0002406530547887087, 0.00023797503672540188, 0.0002392410533502698, 0.00023754197172820568, 0.0002409729640930891, 0.00023901904933154583, 0.00023683602921664715, 0.00023674697149544954, 0.00023671600501984358, 0.00023604498710483313, 0.000244865077547729, 0.00023883196990936995, 0.00023983605206012726, 0.00023953593336045742, 0.0002383680548518896, 0.00023714499548077583, 0.00023709703236818314, 0.00023680005688220263, 0.0002382750390097499, 0.00023665593471378088, 0.00023881893139332533, 0.00023739796597510576, 0.0002380170626565814, 0.00023918109945952892, 0.00023707107175141573, 0.00023647595662623644, 0.00024182302877306938, 0.00024104700423777103, 0.00023790996056050062, 0.00023767701350152493, 0.0002365669934079051, 0.00023901602253317833, 0.0002365990076214075, 0.0002352569717913866, 0.00023639504797756672, 0.00023703498300164938, 0.0002367320703342557, 0.00023631099611520767];[0.0008689860114827752, 0.0008090289775282145, 0.0007949469145387411, 0.0012790490873157978, 0.0007721889996901155, 0.0007636230438947678, 0.0007613459601998329, 0.0007570849265903234, 0.0007552619790658355, 0.0007756169652566314, 0.0007642689161002636, 0.0007578820222988725, 0.0007627669256180525, 0.0007654760265722871, 0.0007666189922019839, 0.0010812560794875026, 0.0007776749553158879, 0.0007593990303575993, 0.0007669639308005571, 0.000764276017434895, 0.000761769013479352, 0.000856005004607141, 0.000766028999350965, 0.000767520978115499, 0.0007626829901710153, 0.0007585790008306503, 0.0007588309235870838, 0.00109081098344177, 0.000781344948336482, 0.0007749759824946523, 0.0007677560206502676, 0.0007579730590805411, 0.000765198958106339, 0.000784121104516089, 0.0007515869801864028, 0.0007733470993116498, 0.0007711600046604872, 0.0007742680609226227, 0.0007684259908273816, 0.0010917990002781153, 0.0007710889913141727, 0.0007776441052556038, 0.0007573019247502089, 0.0007640740368515253, 0.000765913981013, 0.0007921040523797274, 0.0007621339755132794, 0.0007797579746693373, 0.0007665060693398118, 0.0007652509957551956];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
Output size: (128, 96, 32, 32)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
Output size: (128, 96, 16, 16)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
Output size: (128, 192, 16, 16)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
Output size: (128, 100, 6, 6)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.00041935709305107594;0.0009445430478081107;;;2.2523597751405373;;;[0.0005618910072371364, 0.0005468970630317926, 0.0005441849352791905, 0.0005434929626062512, 0.0005459720268845558, 0.0005427909782156348, 0.0005422550020739436, 0.0005675950087606907, 0.0005409569712355733, 0.0005454089259728789, 0.0005433059995993972, 0.00054426200222224, 0.0005418820073828101, 0.0005434119375422597, 0.0005439260276034474, 0.0005424270639196038, 0.0005443230038508773, 0.0005421299720183015, 0.0005416690837591887, 0.0004947970155626535, 0.0004264409653842449, 0.00043001293670386076, 0.00043024192564189434, 0.00042696704622358084, 0.0004268479533493519, 0.0004293830133974552, 0.00042729591950774193, 0.00042869499884545803, 0.0004287610063329339, 0.00042817299254238605, 0.00042699999175965786, 0.0004312860546633601, 0.00042975798714905977, 0.0004273389931768179, 0.0004334609257057309, 0.0004277540137991309, 0.00042676005978137255, 0.0004290989600121975, 0.0004277080297470093, 0.00042623805347830057, 0.00042979500722140074, 0.00042561895679682493, 0.00042364606633782387, 0.0004299089778214693, 0.0004241199931129813, 0.00042261998169124126, 0.0004276999970898032, 0.00042305595707148314, 0.00041935709305107594, 0.00042719696648418903];[0.001038793008774519, 0.0009966290090233088, 0.0009736190550029278, 0.0009624119848012924, 0.0009544159984216094, 0.0009574090363457799, 0.0009705490665510297, 0.0009535580174997449, 0.0009614520240575075, 0.0009610209381207824, 0.0010023489594459534, 0.0009476080304011703, 0.0009581949561834335, 0.0009459470165893435, 0.0009493230609223247, 0.0009514569537714124, 0.0009453429374843836, 0.0009483210742473602, 0.0009558780584484339, 0.0009546789806336164, 0.0009473919635638595, 0.0009517850121483207, 0.001228309003636241, 0.0009464049944654107, 0.0009502259781584144, 0.000944636994972825, 0.0009484190959483385, 0.0009508960647508502, 0.0009540989995002747, 0.0009590350091457367, 0.0009537209989503026, 0.0009478760184720159, 0.0009473509853705764, 0.0009474499383941293, 0.0012300199596211314, 0.0009469999931752682, 0.0009476740378886461, 0.0009479220025241375, 0.000949117005802691, 0.0009455579565837979, 0.0009519039886072278, 0.0009583609644323587, 0.0009511139942333102, 0.0009523399639874697, 0.0009488030336797237, 0.0009477540152147412, 0.0013057499891147017, 0.0009562510531395674, 0.0009669420542195439, 0.0009445430478081107];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0030974639812484384;0.018828924046829343;;;6.078819369915744;;;[0.0031087130773812532, 0.003102038986980915, 0.0030980109004303813, 0.0030980700394138694, 0.0031004990451037884, 0.0030974639812484384, 0.0038974599447101355, 0.004040766041725874, 0.004237410030327737, 0.004235650063492358, 0.00436707295011729, 0.0045470320619642735, 0.004546693991869688, 0.004706225008703768, 0.004778522998094559, 0.0047784969210624695, 0.004777601920068264, 0.00477808597497642, 0.004774047061800957, 0.004780158982612193, 0.004780295072123408, 0.004774419940076768, 0.004780986928381026, 0.004776017041876912, 0.004772968008182943, 0.004778350004926324, 0.0047820559702813625, 0.004773078020662069, 0.004781175055541098, 0.004776467918418348, 0.004773218999616802, 0.00478516798466444, 0.004778592963702977, 0.004779699956998229, 0.004822365008294582, 0.004789729020558298, 0.004769303021021187, 0.004781291005201638, 0.0047759650042280555, 0.004773076041601598, 0.0047837679740041494, 0.004776134970597923, 0.004774166038259864, 0.004779948969371617, 0.004780121031217277, 0.004774723085574806, 0.004784496035426855, 0.00477744999807328, 0.0047769800294190645, 0.004772223997861147];[0.018977066967636347, 0.018882419914007187, 0.018871788983233273, 0.01887008990161121, 0.018877114984206855, 0.018851645989343524, 0.018858409021049738, 0.018842346034944057, 0.018828924046829343, 0.01884177199099213, 0.01885278697591275, 0.018856387003324926, 0.018866930971853435, 0.01886366994585842, 0.018862804980017245, 0.01886884297709912, 0.01886119495611638, 0.018884844961576164, 0.018877177964895964, 0.018876861897297204, 0.01886453793849796, 0.018857485963962972, 0.01886898302473128, 0.018865476013161242, 0.01885393203701824, 0.018872059998102486, 0.018839161028154194, 0.018864243058487773, 0.01886758499313146, 0.018872469081543386, 0.01887535792775452, 0.018856883980333805, 0.018863130011595786, 0.018862116965465248, 0.018836981034837663, 0.01884576107840985, 0.018850566004402936, 0.018865016056224704, 0.018876367015764117, 0.018859873991459608, 0.018923772033303976, 0.018888509017415345, 0.01886646798811853, 0.01888280501589179, 0.01887036394327879, 0.018859947915188968, 0.018860977957956493, 0.01885345100890845, 0.01887269993312657, 0.01885724498424679];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0028572279261425138;0.007771722041070461;;;2.7200217280400545;;;[0.0028883609920740128, 0.0028647789731621742, 0.002868322073481977, 0.0028621340170502663, 0.0028693689964711666, 0.002863222034648061, 0.0028617719653993845, 0.002860959037207067, 0.0028595461044460535, 0.0028626560233533382, 0.0028611179441213608, 0.0028607459971681237, 0.0028646040009334683, 0.002864472917281091, 0.002865836024284363, 0.0028605120023712516, 0.0028572279261425138, 0.002862093038856983, 0.0028605610132217407, 0.0028702319832518697, 0.0028610120061784983, 0.002861763001419604, 0.0028604789404198527, 0.002860916079953313, 0.0028627499705180526, 0.0028624689439311624, 0.0028714819345623255, 0.0028608939610421658, 0.0028617470525205135, 0.002865792950615287, 0.0028576350305229425, 0.002865315997041762, 0.0028615270275622606, 0.002864462905563414, 0.002863883040845394, 0.0028590100118890405, 0.002860981971025467, 0.0028593919705599546, 0.0028604479739442468, 0.0028617149218916893, 0.0028616839554160833, 0.0028667310252785683, 0.0028598170028999448, 0.0028622359968721867, 0.002860208973288536, 0.002860486041754484, 0.0028602860402315855, 0.002858166000805795, 0.0028600830119103193, 0.0028630479937419295];[0.007801863015629351, 0.007792219985276461, 0.007781151100061834, 0.007774711004458368, 0.007778738043271005, 0.007774632074870169, 0.0077733009820804, 0.00778114702552557, 0.007787048001773655, 0.0077790250070393085, 0.007774516008794308, 0.007774773985147476, 0.007774499012157321, 0.007776393904350698, 0.0077822679886594415, 0.008091824012808502, 0.007776387967169285, 0.007782665081322193, 0.007779038976877928, 0.007782466011121869, 0.007777872961014509, 0.0077803609892725945, 0.007775879930704832, 0.007785898982547224, 0.0077755110105499625, 0.007777936989441514, 0.007775963982567191, 0.007774583995342255, 0.008089503040537238, 0.0077771799406036735, 0.007777312071993947, 0.007780345971696079, 0.007788415066897869, 0.007776446989737451, 0.007775407982990146, 0.00777868798468262, 0.007779486011713743, 0.007774996920488775, 0.007777869002893567, 0.00777690508402884, 0.007771722041070461, 0.008108061039820313, 0.007775367936119437, 0.0077755049569532275, 0.007780489046126604, 0.00778016506228596, 0.007787236012518406, 0.007776344078592956, 0.007777135004289448, 0.007782025961205363];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.001746336929500103;0.007774384925141931;;;4.451824154785173;;;[0.0017829870339483023, 0.0017560049891471863, 0.0017575860256329179, 0.001767499023117125, 0.0017484120326116681, 0.0017501020338386297, 0.001766002969816327, 0.001754384022206068, 0.0017582520376890898, 0.0017597600817680359, 0.0017506699077785015, 0.0017536320956423879, 0.0017648199573159218, 0.001748736947774887, 0.0017508449964225292, 0.001760654035024345, 0.001746336929500103, 0.0017538079991936684, 0.0017602740554139018, 0.0017521699192002416, 0.0017538469983264804, 0.001769652939401567, 0.001747625065036118, 0.0017501750262454152, 0.0017576810205355287, 0.001754377968609333, 0.0017609490314498544, 0.001755434088408947, 0.0017485790885984898, 0.0017495820065960288, 0.0017594819655641913, 0.0017529219621792436, 0.0017547480529174209, 0.0017603010637685657, 0.0017497730441391468, 0.00175277900416404, 0.0017667310312390327, 0.001749326940625906, 0.0017534190556034446, 0.0017623129533603787, 0.0017522010020911694, 0.001760132028721273, 0.001766013097949326, 0.001746651018038392, 0.0017536981031298637, 0.0017578930128365755, 0.001755987061187625, 0.0017553410725668073, 0.0017645030748099089, 0.0017522340640425682];[0.007813179050572217, 0.007796189980581403, 0.008263039984740317, 0.007785337045788765, 0.0077811540104448795, 0.007787814014591277, 0.007787834038026631, 0.007784879999235272, 0.007785003981553018, 0.007779705920256674, 0.007788731949403882, 0.00778719806112349, 0.007788832997903228, 0.007777377963066101, 0.007784432964399457, 0.008123493054881692, 0.007774842088110745, 0.007775029982440174, 0.007776002981700003, 0.007785242982208729, 0.007784873014315963, 0.007781507098115981, 0.007779340958222747, 0.00778212898876518, 0.007783257984556258, 0.0077818629797548056, 0.007789892959408462, 0.007798967999406159, 0.008128943969495595, 0.007782274973578751, 0.007778477971442044, 0.007780379033647478, 0.007774384925141931, 0.0077786550391465425, 0.007782335043884814, 0.007787252892740071, 0.007785669062286615, 0.00777992291841656, 0.007777711027301848, 0.007779837003909051, 0.007785971974954009, 0.008164194063283503, 0.00777516805101186, 0.0077785850735381246, 0.007780162966810167, 0.007778419996611774, 0.007775770965963602, 0.007780139916576445, 0.007781204069033265, 0.007778774946928024];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.0029107340378686786;0.015115260961465538;;;5.192937851695086;;;[0.002929624984972179, 0.0029107340378686786, 0.002923793043009937, 0.002941398066468537, 0.0029149960028007627, 0.002916945028118789, 0.0029338460881263018, 0.002914605080150068, 0.002936430973932147, 0.002921008039265871, 0.00292349501978606, 0.0029326409567147493, 0.002923702006228268, 0.002911399002186954, 0.0029296180000528693, 0.0029232280794531107, 0.0029137629317119718, 0.002944358973763883, 0.002928231959231198, 0.002916884026490152, 0.0029369640396907926, 0.0029198210686445236, 0.002924502012319863, 0.002935991040430963, 0.00292374799028039, 0.002916024997830391, 0.002936688018962741, 0.0029192579677328467, 0.002916746074333787, 0.0029291179962456226, 0.002924226108007133, 0.0029153929790481925, 0.002931517083197832, 0.002919325022958219, 0.0029173780931159854, 0.0029398530023172498, 0.00292395893484354, 0.0029110030736774206, 0.0029398580081760883, 0.002928592963144183, 0.00291877007111907, 0.002936547971330583, 0.0029249570798128843, 0.0029148239409551024, 0.0029610199853777885, 0.002927097026258707, 0.0029127090238034725, 0.002935278113000095, 0.0029225830221548676, 0.002915044082328677];[0.015164221986196935, 0.015144677017815411, 0.015142354997806251, 0.015127994935028255, 0.015126713900826871, 0.01513014396186918, 0.015129802981391549, 0.015126726939342916, 0.015134970075450838, 0.015127851977013052, 0.015120757045224309, 0.015133313951082528, 0.015122554963454604, 0.015129979001358151, 0.015146567020565271, 0.015470061916857958, 0.015134796965867281, 0.015124932047910988, 0.01512120699044317, 0.015128070022910833, 0.015127324033528566, 0.015122105018235743, 0.015122795011848211, 0.015125392936170101, 0.015129556995816529, 0.015129170031286776, 0.015121852979063988, 0.01512535393703729, 0.015462297946214676, 0.015126641024835408, 0.015124448924325407, 0.01512249803636223, 0.015140753937885165, 0.015125438920222223, 0.01512468105647713, 0.015132296015508473, 0.015125434030778706, 0.01513276796322316, 0.015126570011489093, 0.015122442971915007, 0.01512378896586597, 0.015448012039996684, 0.015124454046599567, 0.015124174999073148, 0.015127256978303194, 0.015115260961465538, 0.015123725053854287, 0.015118932002224028, 0.015125829027965665, 0.0151303440798074];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.002239592024125159;0.0050819129683077335;;;2.269124426933453;;;[0.002278447966091335, 0.002241876907646656, 0.0022449700627475977, 0.0022504039807245135, 0.0022441319888457656, 0.002241660957224667, 0.0022436559665948153, 0.002240194007754326, 0.0022446130169555545, 0.0022435380378738046, 0.0022452770499512553, 0.002241694019176066, 0.0022440310567617416, 0.002245439914986491, 0.0022417519940063357, 0.002243929891847074, 0.0022487069945782423, 0.002245286013931036, 0.0022469429532065988, 0.0022430348908528686, 0.0022435429273173213, 0.0030283069936558604, 0.002247122931294143, 0.0022412119433283806, 0.002241316018626094, 0.0022407849319279194, 0.0022418360458686948, 0.002239592024125159, 0.0022458239691331983, 0.002246137009933591, 0.0022444510832428932, 0.0022422090405598283, 0.002240990987047553, 0.0022411770187318325, 0.002246737014502287, 0.002242653979919851, 0.002245203941129148, 0.002242931048385799, 0.0022483449429273605, 0.0022428110241889954, 0.0022431990364566445, 0.002244223956950009, 0.0022467769449576735, 0.002246346091851592, 0.0022435280261561275, 0.0022431890247389674, 0.0022457799641415477, 0.0022437230218201876, 0.0022435090504586697, 0.0022422060137614608];[0.005110118072479963, 0.00510864204261452, 0.005113826016895473, 0.005084839998744428, 0.005101656075567007, 0.005088040023110807, 0.005090694990940392, 0.005093025974929333, 0.005096912034787238, 0.005092122941277921, 0.005091891041956842, 0.005086215096525848, 0.0050909529672935605, 0.005087045021355152, 0.0050819129683077335, 0.005428976030088961, 0.005086089018732309, 0.005085677024908364, 0.005085607059299946, 0.005089145037345588, 0.00508968997746706, 0.005087988916784525, 0.005090432008728385, 0.005084582953713834, 0.00509847397916019, 0.005088233039714396, 0.005085262004286051, 0.00508506502956152, 0.005424114991910756, 0.005084151984192431, 0.005087178084068, 0.005102367955259979, 0.005085197975859046, 0.0050878970650956035, 0.005100892041809857, 0.005086429067887366, 0.005086761084385216, 0.005086429067887366, 0.005099607049487531, 0.005090131075121462, 0.005093146930448711, 0.005415646941401064, 0.005094316904433072, 0.005088835023343563, 0.005100902053527534, 0.0050870709819719195, 0.0050914689199998975, 0.005084621952846646, 0.005091176019050181, 0.0050911110593006015];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0008266540244221687;0.0025074859149754047;;;3.033295478998167;;;[0.0008466810686513782, 0.0008311729179695249, 0.0008289000252261758, 0.0008266540244221687, 0.000827668933197856, 0.0008335569873452187, 0.0008318451000377536, 0.0008310269331559539, 0.0008349419804289937, 0.0008325140224769711, 0.0008325519738718867, 0.0008305469527840614, 0.0008303070208057761, 0.0008304939838126302, 0.000830075005069375, 0.0008280610200017691, 0.0008281279588118196, 0.0008290689438581467, 0.0008320340421050787, 0.0008271780097857118, 0.0008280120091512799, 0.0008338040206581354, 0.0008309290278702974, 0.0008291160920634866, 0.0008271250408142805, 0.0008323080837726593, 0.0008311340352520347, 0.000826900009997189, 0.0008292520651593804, 0.0008291859412565827, 0.0008294000290334225, 0.000831330893561244, 0.0008295610314235091, 0.0008291619597002864, 0.0008282290073111653, 0.0008324469672515988, 0.0008302340283989906, 0.0008288350654765964, 0.0008326409151777625, 0.0008300449699163437, 0.0008305070223286748, 0.0008290400728583336, 0.0008305290248245001, 0.0008283080533146858, 0.0008319370681419969, 0.0008375910110771656, 0.0008302860660478473, 0.0008288760436698794, 0.000827968935482204, 0.0008300539338961244];[0.0025443140184506774, 0.002525261021219194, 0.0029855179600417614, 0.0025263240095227957, 0.0025117150507867336, 0.002524105948396027, 0.0025241379626095295, 0.0025118059711530805, 0.0025136639596894383, 0.002516023931093514, 0.0025154099566861987, 0.0025144809624180198, 0.0025319780688732862, 0.0025177430361509323, 0.002510752994567156, 0.0028490760596469045, 0.0025093170115724206, 0.00251009501516819, 0.002514092018827796, 0.0025101000210270286, 0.0025129030691459775, 0.0025074859149754047, 0.0025140480138361454, 0.002516378997825086, 0.002525937044993043, 0.0025264068972319365, 0.0025280789704993367, 0.0025164170656353235, 0.002849307027645409, 0.002514054998755455, 0.0025316860992461443, 0.0025127740809693933, 0.0025109840789809823, 0.0025226150173693895, 0.002513210056349635, 0.0025106120156124234, 0.0025098089827224612, 0.0025115240132436156, 0.002512341015972197, 0.00251360097900033, 0.0025163759710267186, 0.002877273946069181, 0.0025132850278168917, 0.0025104969972744584, 0.00251046905759722, 0.0025077719474211335, 0.0025117279728874564, 0.002524913987144828, 0.00251610204577446, 0.0025115039898082614];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.00029686407651752234;0.00034249399323016405;;;1.1537064276955329;;;[0.00032537197694182396, 0.00030168495140969753, 0.0002987059997394681, 0.00029768398962914944, 0.00029900006484240294, 0.00029998505488038063, 0.00029703101608902216, 0.00029821100179105997, 0.00029714207630604506, 0.00029716198332607746, 0.00029764894861727953, 0.0002972109941765666, 0.0003019060241058469, 0.0002987820189446211, 0.0003003639867529273, 0.0002986879553645849, 0.0002979980781674385, 0.00029686407651752234, 0.0002972970250993967, 0.000297312973998487, 0.00030302698723971844, 0.0002983970334753394, 0.00029756303410977125, 0.00029702496249228716, 0.0003012620145455003, 0.00029784999787807465, 0.000299150007776916, 0.0003091590479016304, 0.00030063604936003685, 0.0002983040176331997, 0.0002974179806187749, 0.0002973289228975773, 0.00029837898910045624, 0.0002974909730255604, 0.0002971719950437546, 0.0003075270215049386, 0.0003008899511769414, 0.0003007720224559307, 0.00029801297932863235, 0.00029793393332511187, 0.00030002405401319265, 0.0002995349932461977, 0.000298887025564909, 0.00031738600227981806, 0.0002977279946208, 0.0002980940043926239, 0.0002969179768115282, 0.00029830296989530325, 0.00030013301875442266, 0.00029814906883984804];[0.00041424192022532225, 0.0003741900436580181, 0.0003699050284922123, 0.0003597990144044161, 0.0003641450311988592, 0.00035749597009271383, 0.00036079506389796734, 0.00036213104613125324, 0.00035528000444173813, 0.0003576059825718403, 0.0003568929387256503, 0.0003589930711314082, 0.0003557029413059354, 0.00035461701918393373, 0.0003547780215740204, 0.0003639049828052521, 0.00035469711292535067, 0.000358936027623713, 0.00035798700992017984, 0.0003646239638328552, 0.00035671796649694443, 0.00035312201362103224, 0.0003622740041464567, 0.0003567519597709179, 0.0003541760379448533, 0.0003648779820650816, 0.00035429990384727716, 0.00036659196484833956, 0.0003562740748748183, 0.00035526196006685495, 0.00035425403621047735, 0.00035513401962816715, 0.00036707299295812845, 0.00038632797077298164, 0.00035299407318234444, 0.00035451992880553007, 0.00035508000291883945, 0.00035894697066396475, 0.00035467499401420355, 0.0003560560289770365, 0.0003558120224624872, 0.0003558469470590353, 0.00035568501334637403, 0.00035453401505947113, 0.00036384700797498226, 0.00037049397360533476, 0.00035500293597579, 0.00034249399323016405, 0.0007542259991168976, 0.00035479001235216856];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0002350559225305915;0.0003005609614774585;;;1.2786785299500028;;;[0.00028220994863659143, 0.00024241989012807608, 0.00023848004639148712, 0.00023775710724294186, 0.00023889809381216764, 0.00023789401166141033, 0.00023795105516910553, 0.00023873394820839167, 0.00024628802202641964, 0.00024246901739388704, 0.00023910508025437593, 0.00023726699873805046, 0.00023945793509483337, 0.00023757899180054665, 0.0002378139179199934, 0.000237233005464077, 0.00023998809047043324, 0.00023739703465253115, 0.00024105701595544815, 0.0002362229861319065, 0.00023729901295155287, 0.00023581506684422493, 0.00023852998856455088, 0.00023718702141195536, 0.00023790495470166206, 0.0002396049676463008, 0.00023781904019415379, 0.00023800996132194996, 0.00023893092293292284, 0.0002375550102442503, 0.00023840100038796663, 0.00023841706570237875, 0.0002445050049573183, 0.00023998692631721497, 0.0002418559743091464, 0.00023644499015063047, 0.0002377079799771309, 0.0002364619867876172, 0.00024051195941865444, 0.00023754907306283712, 0.0002386999549344182, 0.00023684999905526638, 0.0002384569961577654, 0.00023726897779852152, 0.0002374789910390973, 0.0002390469890087843, 0.00023630296345800161, 0.0002350559225305915, 0.00023682205937802792, 0.00023669202346354723];[0.0003643579548224807, 0.0003350040642544627, 0.00030997395515441895, 0.000306837959215045, 0.00030085898470133543, 0.0003027200000360608, 0.0003005609614774585, 0.00030355295166373253, 0.0003033379325643182, 0.00030125794000923634, 0.00030257494654506445, 0.00030313595198094845, 0.00030106096528470516, 0.0003038829891011119, 0.000305524910800159, 0.0003031949745491147, 0.0003039849689230323, 0.00030251697171479464, 0.0003028319915756583, 0.00030338799115270376, 0.0003036350244656205, 0.00030611606780439615, 0.00030653702560812235, 0.00030538602732121944, 0.0003043770557269454, 0.00030440103728324175, 0.00030480604618787766, 0.0003033450338989496, 0.00030254002194851637, 0.0003064780030399561, 0.00030317099299281836, 0.000306163914501667, 0.00030603003688156605, 0.0003129789838567376, 0.0003056999994441867, 0.0003050020895898342, 0.00030546903144568205, 0.00030554900877177715, 0.00030314596369862556, 0.0003054389962926507, 0.0003041670424863696, 0.00030697393231093884, 0.0003078579902648926, 0.00030631094705313444, 0.00030735600739717484, 0.00030530302319675684, 0.00030789198353886604, 0.00030601408798247576, 0.000306691974401474, 0.00030952703673392534];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
Output size: (128, 64, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
Output size: (128, 96, 12, 12)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
Output size: (128, 128, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.009303773999818077;0.022502535000057833;0.18575475200032088;0.14874373299880972;2.418645917290966;1.2488240563507125;1.9367387303209729;[0.009675422000327671, 0.009375734999593988, 0.009694914000647259, 0.00930397600041033, 0.01042083599986654, 0.009331051999652118, 0.009929105999617605, 0.009303773999818077, 0.009999591999985569, 0.009329367000646016, 0.009631498999624455, 0.009665137999945728, 0.00999814900023921, 0.009346210999865434, 0.00998320600047009, 0.009329213000455638, 0.00969249799982208, 0.009316550999756146, 0.010407007000139856, 0.009380653999869537, 0.009993222000048263, 0.009364157999698364, 0.01006299599976046, 0.009341857000435994, 0.010003929000049538, 0.009661409000727872, 0.010006896000049892, 0.009351253999739129, 0.009678358000201115, 0.00930425299975468, 0.009756272999766225, 0.009397542000442627, 0.013394865000009304, 0.009314006000749941, 0.009676331000264327, 0.009353116999591293, 0.009989825000047858, 0.00930535499992402, 0.009993482000027143, 0.009665523999501602, 0.009983545999602939, 0.009368369999720016, 0.010015666999606765, 0.009337642999525997, 0.009717722999994294, 0.009348910999506188, 0.00981977699939307, 0.009355930999845441, 0.009692346000520047, 0.009387162999701104];[0.041503250999994634, 0.024927366000156326, 0.02376034000008076, 0.028764315000444185, 0.027646205000564805, 0.027695181000126468, 0.02786190599999827, 0.027677335000589665, 0.02667824899981497, 0.03485053799977322, 0.027603196000200114, 0.02685417500015319, 0.027693510000062815, 0.030833560000246507, 0.0278357249999317, 0.028318165999735356, 0.030745233999368793, 0.027390010999624792, 0.030354794999766455, 0.027719462999812094, 0.028525427000204218, 0.03036097200038057, 0.027735454000321624, 0.02925774400046066, 0.027533767999557313, 0.02259282599970902, 0.023989508999875397, 0.029773111999929824, 0.02785168100035662, 0.027860119999786548, 0.027906768999855558, 0.02921988100024464, 0.027907476999644132, 0.030883514000379364, 0.028089250000448374, 0.027891906000149902, 0.025577477000297222, 0.02423230699969281, 0.026109753999662644, 0.029452626000420423, 0.02777144399988174, 0.022502535000057833, 0.024029946000155178, 0.029838344000381767, 0.028088830999877246, 0.02803416999995534, 0.028059158999894862, 0.029222029999800725, 0.027919666000343568, 0.029416086000310315];[0.18879985000057786, 0.18575475200032088, 0.1868693930000518, 0.18694454900014534, 0.1885200579999946, 0.18987185699916154, 0.18713973600097233, 0.18789201999970828, 0.18851122700016276, 0.18702214500081027, 0.18812440700094157, 0.18806329400013055, 0.18670214200028568, 0.18777330500051903, 0.18694093800058909, 0.1912881930002186, 0.18837951199930103, 0.1897480639991045, 0.19513101799930155, 0.18910395599959884, 0.1882744870008537, 0.18673377100003563, 0.18856095900082437, 0.18693542500022886, 0.18698220499936724, 0.186998269000469, 0.1886140329997943, 0.18802592799966078, 0.1875362259997928, 0.18643890600014856, 0.18835644500086346, 0.188200055001289, 0.18692362300043897, 0.1948135700004059, 0.18687608699929115, 0.1911348840003484, 0.18806525699983467, 0.18808009600070363, 0.1861962789989775, 0.1915514640013498, 0.18781727900022815, 0.19295449299988832, 0.1875461030003862, 0.18950413499896968, 0.19444934900093358, 0.18781413999931829, 0.18815476700001454, 0.1884670110011939, 0.1877599809995445, 0.19529114399938408];[0.14874373299880972, 0.15495941100107302, 0.1545911570001408, 0.1659553039999082, 0.16454206100115698, 0.16459438999936538, 0.16461323099974834, 0.16381900899887114, 0.16518442799952027, 0.16300430899991625, 0.16338111299955926, 0.16506458100047894, 0.16433961300117517, 0.16364801500003523, 0.16331206900122197, 0.16384872399885353, 0.1632811200006472, 0.16279972700067447, 0.16273518400066678, 0.16252710099979595, 0.16639187499913533, 0.16271204400072747, 0.16306827400057955, 0.16318872699866915, 0.16838038800051436, 0.16702527300003567, 0.16273466299935535, 0.16348895899955096, 0.16277953200005868, 0.16294347500024742, 0.16529681400152185, 0.16585198099983245, 0.16343599199990422, 0.16380768200087914, 0.16242070299995248, 0.16282510299970454, 0.16351742899860255, 0.1633505759991749, 0.16493794500001968, 0.16299127100046462, 0.1632136719999835, 0.16338790499958122, 0.16310663999956887, 0.16540893299861636, 0.16565507700033777, 0.16197901999930764, 0.1627213900010247, 0.16349821299991163, 0.16590416799954255, 0.16432785299912211]
conv2.0;0.009207062999848858;0.03346792799948162;0.5300612780001757;0.533183659000315;3.6350275869765443;0.9941438921703011;3.656440094442434;[0.009207062999848858, 0.011713619999682123, 0.011692235000737128, 0.01172588099962013, 0.011541301999386633, 0.011717724999471102, 0.011451258000306552, 0.01167764799993165, 0.01148082700001396, 0.012444557999515382, 0.012084670000149345, 0.01168888899974263, 0.01141310799994244, 0.011731951000001573, 0.01159032599935017, 0.01172073999987333, 0.011462110999673314, 0.011703914999998233, 0.011759409000660526, 0.011738323999452405, 0.011510948999784887, 0.011675516999275715, 0.011490261000290047, 0.011732433999895875, 0.011553012000149465, 0.011688980999679188, 0.011855817000650859, 0.011699087000124564, 0.011566735000087647, 0.011691290000271692, 0.011506022999128618, 0.011753529000088747, 0.011468208999758644, 0.011708709000231465, 0.011621380999713438, 0.011681218000376248, 0.011463494000054197, 0.011697418000039761, 0.011598934000176087, 0.01173354799993831, 0.011470487000224239, 0.011720899000465579, 0.011484419999760576, 0.01173884200034081, 0.011504909999530355, 0.012274493000404618, 0.01148834900050133, 0.011709977999998955, 0.011476877999484714, 0.011688933999721485];[0.0342111339996336, 0.03361333300017577, 0.03439994700056559, 0.03393304299970623, 0.033975498000472726, 0.03390065900021, 0.03412946699972963, 0.033860034000099404, 0.03393099999993865, 0.03380794500026241, 0.03395541400004731, 0.03411307599981228, 0.03432540700032405, 0.033698608999657154, 0.03399338799954421, 0.03375322299962136, 0.03401053000015963, 0.03422858499925496, 0.03378304099987872, 0.03346792799948162, 0.03373258200008422, 0.033927512999980536, 0.033663494999927934, 0.033517720000418194, 0.03375394700015022, 0.03396321699983673, 0.0337888819994987, 0.03382232599960844, 0.03352029799953016, 0.033942631000172696, 0.03371480000078009, 0.03354150999984995, 0.03378605600028095, 0.03355591200033814, 0.03407663400048477, 0.03388809400075843, 0.033591845000046305, 0.03376607399968634, 0.03406232399993314, 0.03401210900028673, 0.033557919000486436, 0.03402384200035158, 0.03379622299962648, 0.03375009399951523, 0.033824603000539355, 0.033567293999112735, 0.03395426099996257, 0.033902172000125574, 0.03376472700074373, 0.03356109299966192];[0.5300612780001757, 0.5641039989995988, 0.6024636039992401, 0.6072763980009768, 0.6028744509994794, 0.5983098520000567, 0.6041609029998654, 0.6045338379999521, 0.6021087339995574, 0.6074923719997969, 0.6023357559988654, 0.6069135960015046, 0.5986176319993319, 0.6002038939996055, 0.5998076559990295, 0.6066841199999544, 0.607161642000392, 0.6007673660005821, 0.6067986880007084, 0.606851669000207, 0.6028130710010373, 0.6025265340003898, 0.6011942889990678, 0.6336038670006019, 0.6466035789999296, 0.601457496999501, 0.6014293980015282, 0.6026273690004018, 0.6070966399993267, 0.6032012439991377, 0.6028954099992916, 0.6058096610004213, 0.6069499129989708, 0.6043273509994833, 0.6002044709994152, 0.6000058380004702, 0.6067076409999572, 0.6083596929993291, 0.6022072360010498, 0.6082439339998018, 0.6049547319998965, 0.6025717940010509, 0.6021416580006189, 0.6095763359990087, 0.6001444459998311, 0.599519293999947, 0.602137438999307, 0.6086181499995291, 0.6035883710001144, 0.6073363559989957];[0.5531466599986743, 0.5533985940001003, 0.5628333699996801, 0.5538150949996634, 0.5520526649997919, 0.5536543360003634, 0.5573969510005554, 0.5557839750008498, 0.5597262399996907, 0.5548976279997078, 0.5547725320002428, 0.5548685610001485, 0.5531881119995887, 0.533183659000315, 0.5514864239994495, 0.5526186110000708, 0.5556051089988614, 0.5539087619990823, 0.5583877039998697, 0.5601850029997877, 0.5524769749999905, 0.559162176999962, 0.5577071359994079, 0.5546114189992295, 0.5525961089997509, 0.5539148520001618, 0.5601371760003531, 0.5536984800000937, 0.5583437749992299, 0.5532534400008444, 0.5533744839995052, 0.5573318019996805, 0.5547439130004932, 0.5581171169997106, 0.5593842500002211, 0.5630276539995975, 0.5554482700008521, 0.5538889290000952, 0.557585607002693, 0.5537684360006097, 0.5519238719989517, 0.5580180169999949, 0.5610456320009689, 0.5549088650004705, 0.5626245380026376, 0.5530817939998087, 0.5570258860007016, 0.5581253909986117, 0.5583875049997005, 0.559546122998654]
conv3.1;0.004331498999817995;0.01440615299907222;0.46018571100103145;0.4469059479997668;3.3259047271343127;1.0297148942874925;3.2299277650399145;[0.004568350001136423, 0.004331498999817995, 0.004453100000318955, 0.00448049899932812, 0.004549090001091827, 0.004463888999453047, 0.004909753999527311, 0.00444225699902745, 0.00437923800018325, 0.004473674000109895, 0.004478630000448902, 0.004589764001138974, 0.004982603999451385, 0.00472970400005579, 0.004698676999396412, 0.004744940999444225, 0.004987018999599968, 0.00499100900015037, 0.00517054299962183, 0.005122780999954557, 0.005391173001044081, 0.005185255999094807, 0.005504278000444174, 0.005320441001458676, 0.005358522999813431, 0.005513453999810736, 0.005625859001156641, 0.00548005199925683, 0.005520151999007794, 0.005484098999659182, 0.0055078000004868954, 0.005679759000486229, 0.006161901999803376, 0.005711977000828483, 0.005723412001316319, 0.005713119000574807, 0.005692644999726326, 0.005703930000890978, 0.005568927999775042, 0.005573442000240902, 0.005700918000002275, 0.0057913700002245605, 0.005709929999284213, 0.005689747000360512, 0.005743009000070742, 0.006096872999478364, 0.005912743999942904, 0.005929629000092973, 0.005905407000682317, 0.005936692001341726];[0.014424613998926361, 0.014728637999724015, 0.014539948999299668, 0.0147435509989009, 0.014501442001346732, 0.014711605999764288, 0.014540345000568777, 0.014626169000621303, 0.014633909999247408, 0.014564308999979403, 0.015095610000571469, 0.014637324000432272, 0.014630016999944928, 0.014689232999444357, 0.014541226999426726, 0.01458033900053124, 0.014527692001138348, 0.014925015999324387, 0.0146549099990807, 0.014603088000512798, 0.014638269001807203, 0.014649421000285656, 0.014707684000313748, 0.014536325999870314, 0.014645117998952628, 0.014496157999019488, 0.014560344001438352, 0.01440615299907222, 0.014740255999640794, 0.014874449998387718, 0.014550696998412604, 0.014493532000415144, 0.014657359999546316, 0.014629307999712182, 0.014666158000181895, 0.014606155998990289, 0.014621823998822947, 0.01453928699993412, 0.014494958000796032, 0.014510685001368984, 0.014646733001427492, 0.014993927999967127, 0.014615886000683531, 0.014599935999285663, 0.014674341000500135, 0.014527503999488545, 0.014471644999503042, 0.014500209001198527, 0.014690224001242314, 0.014494557000944042];[0.4622404700021434, 0.4718445479993534, 0.4930391119996784, 0.49496922100115626, 0.48600963299941213, 0.49186945599831233, 0.4831803550005134, 0.47393247699983476, 0.4647966610009462, 0.47598681099952955, 0.4852170419999311, 0.46158370499870216, 0.47941209500095283, 0.5012425080003595, 0.46018571100103145, 0.5006865959985589, 0.46510109700102475, 0.49718557599953783, 0.501044306998665, 0.49207276299966907, 0.4851859690024867, 0.493869015999735, 0.4618835829987802, 0.4884996399996453, 0.4909892529994977, 0.47846362100062834, 0.49395415499930095, 0.48924342899954354, 0.49232387199845107, 0.4903035050010658, 0.4889253320015996, 0.49003898599949025, 0.4841348989994003, 0.48750471100174764, 0.48794936400008737, 0.46671086299829767, 0.46662864800237003, 0.4919028430012986, 0.47737850900193735, 0.46848969999882684, 0.48513823299981595, 0.4867492039975332, 0.46885537400157773, 0.47812252699986857, 0.4828399210000498, 0.4825598669995088, 0.4874952999998641, 0.47731583299901104, 0.46044950499890547, 0.46342095300133224];[0.4526101009996637, 0.46115291500063904, 0.4712747560006392, 0.47507023599973763, 0.44955654900149966, 0.4474743520022457, 0.4550322770028288, 0.4536989479984186, 0.467154855001354, 0.45732882200172753, 0.4785488629986503, 0.4504207990012219, 0.45437374399807595, 0.4662939940008073, 0.47729420099858544, 0.4793583199989371, 0.48016092400030175, 0.46257181700093497, 0.4605073069997161, 0.4900651009993453, 0.4692919420012913, 0.4563869470002828, 0.4513113129978592, 0.48180788999889046, 0.48010837100082426, 0.46022394099964004, 0.4639835639973171, 0.46626025500154356, 0.48241879799934395, 0.4469059479997668, 0.48157527500006836, 0.47828305899929546, 0.4717007370018109, 0.4806658849993255, 0.4793102569983603, 0.48528153999723145, 0.45649975999913295, 0.45685520000006363, 0.470708928998647, 0.4726278469988756, 0.4922594739982742, 0.48484783899948525, 0.4777351889988495, 0.48265664700011257, 0.48589944599916635, 0.4871872240000812, 0.46220260499831056, 0.4637966489990504, 0.4805172019987367, 0.46734886500235007]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
Output size: (128, 64, 28, 28)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
Output size: (128, 96, 12, 12)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
Output size: (128, 128, 6, 6)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.009228281996911392;0.019234962994232774;0.1752543510228861;0.19107397203333676;2.0843492863211712;0.9172068239221478;2.272496488205467;[0.009228281996911392, 0.00981209598830901, 0.009884567989502102, 0.009908439009450376, 0.00992078601848334, 0.009892845991998911, 0.009885261009912938, 0.010076100996229798, 0.009904061007546261, 0.00984394401893951, 0.0099098079954274, 0.009980201022699475, 0.009921977994963527, 0.009847227018326521, 0.009894158982206136, 0.009923751000314951, 0.009883058984996751, 0.0098204740206711, 0.009892629983369261, 0.009911136992741376, 0.00989062900771387, 0.009835867007495835, 0.009876906988210976, 0.009840270999120548, 0.009900958015350625, 0.010002749011619017, 0.009869720990536734, 0.009907928004395217, 0.009900283999741077, 0.00980123202316463, 0.00987438700394705, 0.009923592995619401, 0.009883710008580238, 0.009807683003600687, 0.009968181984731928, 0.009807207010453567, 0.009920334996422753, 0.00982602100702934, 0.00987683900166303, 0.009810733987251297, 0.00989336398197338, 0.009811472991714254, 0.009863737010164186, 0.009811680996790528, 0.0098958809976466, 0.009826320019783452, 0.010064594011055306, 0.00981546301045455, 0.009994958993047476, 0.00981102098012343];[0.019396551011595875, 0.019298819999676198, 0.01931370099191554, 0.0192767980042845, 0.019323610002174973, 0.020090584992431104, 0.019328265014337376, 0.01933774200733751, 0.0195096539973747, 0.019902738014934584, 0.019415693008340895, 0.01926660002209246, 0.019335021992446855, 0.019234962994232774, 0.019346306013176218, 0.019302141008665785, 0.019331017014337704, 0.019258616986917332, 0.01933712902246043, 0.019250198994996026, 0.019334836018970236, 0.01927971001714468, 0.019360722973942757, 0.019288170005893335, 0.022421950998250395, 0.019320535007864237, 0.019292666984256357, 0.019275060010841116, 0.01933136399020441, 0.01934909401461482, 0.019313021999550983, 0.01925151501200162, 0.019331959018018097, 0.01929700397886336, 0.019327842019265518, 0.019328942988067865, 0.019365162996109575, 0.019859943015035242, 0.019393533002585173, 0.019267662981292233, 0.019351441995240748, 0.019335699995281175, 0.019459228991763666, 0.019292809010948986, 0.019336035999003798, 0.019337474019266665, 0.019320319988764822, 0.019280983979115263, 0.019291224016342312, 0.019256753992522135];[0.1752543510228861, 0.17737905800458975, 0.17701921399566345, 0.17798602604307234, 0.18054642801871523, 0.1991741440142505, 0.19682686697342433, 0.1983574439655058, 0.19901364299585111, 0.1969419060042128, 0.19771223602583632, 0.19761456802370958, 0.1969985060277395, 0.24026746398885734, 0.19913301404449157, 0.1992322559817694, 0.19571514098788612, 0.198286969010951, 0.20017196799744852, 0.1990251689858269, 0.19681112802936696, 0.1966616099816747, 0.19690643600188196, 0.1965729349758476, 0.19660517398733646, 0.19844023601035587, 0.19913051696494222, 0.1967521280166693, 0.1947734749992378, 0.20044073901954107, 0.19892785101546906, 0.19823196402285248, 0.19834975700359792, 0.19705793398316018, 0.19821215301635675, 0.19660026096971706, 0.1961625129915774, 0.19991409199428745, 0.2004604959511198, 0.1992801369924564, 0.1984496789809782, 0.1979242299858015, 0.1966719829943031, 0.19349935301579535, 0.19765633702627383, 0.19804580003255978, 0.1959859269845765, 0.19702037901151925, 0.19846174199483357, 0.19799346197396517];[0.19575379698653705, 0.1934865759976674, 0.19339725596364588, 0.1919754450500477, 0.1964509520039428, 0.19718738604569808, 0.19520072094746865, 0.19857015504385345, 0.19488848096807487, 0.19725130998995155, 0.1966617259895429, 0.19311646299320273, 0.1933362929848954, 0.1929175520199351, 0.19323618500493467, 0.19377753001754172, 0.19472635799320415, 0.19313453798531555, 0.19268536299932748, 0.1944620760041289, 0.19557121300022118, 0.19322405100683682, 0.19657433000975288, 0.19107397203333676, 0.196274522022577, 0.19624946601106785, 0.19507393601816148, 0.19365137899876572, 0.19235243101138622, 0.191734598018229, 0.19715140503831208, 0.196886193996761, 0.1937268199690152, 0.1916402549832128, 0.19374330699793063, 0.19349846497061662, 0.1948513209936209, 0.1913275629922282, 0.19359117600833997, 0.19241305999457836, 0.1926958959957119, 0.19754453297355212, 0.2005678919958882, 0.19452098294277675, 0.19317907400545664, 0.19331206197966821, 0.19421583603252657, 0.1952382319723256, 0.19378284801496193, 0.19180329600931145]
conv2.0;0.009227857983205467;0.03157342199119739;0.5821678659704048;0.5762850810133386;3.421533149801443;1.010208116001757;3.386958682675533;[0.009227857983205467, 0.009404531010659412, 0.01178061799146235, 0.011860828002681956, 0.011937468982068822, 0.011947399005293846, 0.012017447996186092, 0.011937289993511513, 0.011988751008175313, 0.012962796987267211, 0.011944197001866996, 0.012871799001004547, 0.011921377008548006, 0.011903849022928625, 0.011916507995920256, 0.012013528001261875, 0.01196379799512215, 0.011945584992645308, 0.011935557005926967, 0.011866535991430283, 0.01200150599470362, 0.011910702014574781, 0.012771117006195709, 0.011903303995495662, 0.012942954985192046, 0.014821463992120698, 0.012048173986840993, 0.012936978018842638, 0.011977614019997418, 0.01292853700579144, 0.011934150010347366, 0.011852486000861973, 0.01191500501590781, 0.011923950019991025, 0.011902263999218121, 0.011919120006496087, 0.011834578996058553, 0.011950960993999615, 0.012046916002873331, 0.011930030974326655, 0.011910388013347983, 0.01189250301104039, 0.011919943994143978, 0.011955521011259407, 0.011927389015909284, 0.011940311000216752, 0.011900379991857335, 0.011951034015510231, 0.011889396992046386, 0.01185282799997367];[0.033932120975805447, 0.032098351017339155, 0.03196843800833449, 0.03189135200227611, 0.032227734016487375, 0.031878237990895286, 0.03208320902194828, 0.03198822500417009, 0.03243194299284369, 0.0320971219916828, 0.03189360300893895, 0.03196606200071983, 0.0322565310052596, 0.03196294300141744, 0.03225581700098701, 0.03194819900090806, 0.03259903198340908, 0.03157342199119739, 0.03203296900028363, 0.032219569984590635, 0.03222086001187563, 0.03162999599589966, 0.032161876995814964, 0.032594861986581236, 0.03289054997731, 0.03265454500797205, 0.033415521000279114, 0.03379385999869555, 0.03437450499041006, 0.03460153201012872, 0.03534813201986253, 0.03514371800702065, 0.03603862298768945, 0.03570370201487094, 0.03605721198255196, 0.0354462550021708, 0.035768288013059646, 0.03616599598899484, 0.03574518900131807, 0.03581421301350929, 0.03554207400884479, 0.035935260995756835, 0.03647500998340547, 0.03563064101035707, 0.03608339899801649, 0.035586282989243045, 0.03613864298677072, 0.03554623600211926, 0.035125981987221166, 0.035334909975063056];[0.5920190120232292, 0.5995936480176169, 0.5924600290018134, 0.5945314690179657, 0.5959342300193384, 0.6106842790031806, 0.5958278889884241, 0.5904130069829989, 0.5865983109979425, 0.6051369520137087, 0.5926120019867085, 0.5935154700127896, 0.5967956050299108, 0.6048102760105394, 0.5933325120131485, 0.6008636999758892, 0.5930894849880133, 0.5991856940090656, 0.5932008039671928, 0.6030339949938934, 0.5944509609835222, 0.5941789589705877, 0.6010510059713852, 0.6032551039825194, 0.5942757670127321, 0.5821678659704048, 0.5864177139883395, 0.5955902979767416, 0.6003991549659986, 0.5993453470000532, 0.6024155670020264, 0.6008730809844565, 0.5989153969858307, 0.6055780110182241, 0.6011692710162606, 0.586641767033143, 0.5896805829834193, 0.5883818040019833, 0.5928880710271187, 0.5906727019755635, 0.5939787549723405, 0.5835929069726262, 0.5963798409793526, 0.601160805003019, 0.6002280929533299, 0.5913487340149004, 0.5886629640299361, 0.597547686949838, 0.6015083189704455, 0.6002157039474696];[0.5947153509769123, 0.5996075470175128, 0.5974013410159387, 0.5967393379833084, 0.5959095229918603, 0.6026225999812596, 0.6034316660079639, 0.5988749239477329, 0.5910684120026417, 0.5979809899872635, 0.5925474149989896, 0.5977473040402401, 0.581131913990248, 0.5837595279735979, 0.6002578959742095, 0.5990077299939003, 0.6010352359735407, 0.6029573949926998, 0.6037178589904215, 0.6021378000150435, 0.5975441490008961, 0.5762850810133386, 0.5882308799773455, 0.5924415960034821, 0.5972904530062806, 0.5861381450085901, 0.5861768579634372, 0.5982478960067965, 0.5929315800021868, 0.5770462240034249, 0.5923441209888551, 0.5923420750186779, 0.6002603140077554, 0.5974657120241318, 0.5911656169628259, 0.6025283670169301, 0.5956520410254598, 0.5947685670107603, 0.6010298799956217, 0.5916146300151013, 0.6065880160022061, 0.5969211170449853, 0.6488687669916544, 0.5861743089626543, 0.5982652769889683, 0.5953246319841128, 0.606779825000558, 0.6031696319987532, 0.5868770649831276, 0.6001700399792753]
conv3.1;0.0044261270086281;0.014328296994790435;0.4862554610008374;0.48636214301222935;3.237208730535629;0.9997806531348611;3.2379189579086205;[0.005426418996648863, 0.004649176000384614, 0.005315569986123592, 0.004515990003710613, 0.0045656389847863466, 0.005054902983829379, 0.005204768996918574, 0.0048914960061665624, 0.004455726011656225, 0.0045648179948329926, 0.0044261270086281, 0.0045365680125541985, 0.005184417997952551, 0.004651163995731622, 0.004749716987134889, 0.004803760995855555, 0.004888336989097297, 0.004953565017785877, 0.005328581988578662, 0.005049936007708311, 0.00522171298507601, 0.005192782991798595, 0.005187242990359664, 0.005374834989197552, 0.005374172003939748, 0.005354138993425295, 0.0053523989918176085, 0.005542564002098516, 0.005521283979760483, 0.005618200986646116, 0.005516984005225822, 0.005536978016607463, 0.00552692700875923, 0.005516312987310812, 0.005718636006349698, 0.005725753988372162, 0.005731673998525366, 0.005738520005252212, 0.005790433002403006, 0.005718934000469744, 0.005705716990632936, 0.005748869007220492, 0.005743084009736776, 0.005737754981964827, 0.005735148006351665, 0.005719019012758508, 0.005702330992789939, 0.005742612993344665, 0.005718333995901048, 0.00572986199404113];[0.015262968983734027, 0.014711792988236994, 0.014811387023655698, 0.014649194985395297, 0.014729529997566715, 0.014555333997122943, 0.01452713500475511, 0.014447960013058037, 0.01472329901298508, 0.014603482995880768, 0.014662745990790427, 0.014496893010800704, 0.014653102989541367, 0.01494855500641279, 0.014640801004134119, 0.014353445003507659, 0.01462306798202917, 0.014600002992665395, 0.014447090012254193, 0.01502659500692971, 0.014583704003598541, 0.014522412995574996, 0.014575570006854832, 0.01437121699564159, 0.01466421500663273, 0.014423879008973017, 0.014888340985635296, 0.014395306003279984, 0.014698351005790755, 0.014424788008909672, 0.014596058987081051, 0.014385963004315272, 0.014708517992403358, 0.014565602003131062, 0.014458718011155725, 0.014418442005990073, 0.014650572004029527, 0.014519659976940602, 0.014428548980504274, 0.014723271015100181, 0.014395260979654267, 0.014328296994790435, 0.01461752099567093, 0.014462527993600816, 0.014598267996916547, 0.014543757977662608, 0.014629690005676821, 0.014452374016400427, 0.014699521998409182, 0.014647261996287853];[0.48784185099066235, 0.490851381997345, 0.48847327500698157, 0.5000632829905953, 0.4923815329966601, 0.4912998640211299, 0.4958621709665749, 0.4931577740062494, 0.49420433401246555, 0.4918422270275187, 0.49142966902581975, 0.49074195002322085, 0.49255297900526784, 0.49377915100194514, 0.4879553130012937, 0.48981836601160467, 0.49009083400596865, 0.4925327069940977, 0.48914119400433265, 0.4940055999904871, 0.4883802839904092, 0.4877312280004844, 0.4881796079862397, 0.49262815504334867, 0.4886331820162013, 0.4925845279940404, 0.49167750499327667, 0.4905154049920384, 0.49570815698825754, 0.4878317780094221, 0.49083869499736466, 0.491748785978416, 0.4862554610008374, 0.4943758309818804, 0.4883519950089976, 0.49190430200542323, 0.49062569200759754, 0.4917003199807368, 0.4890181990049314, 0.4935769969888497, 0.4878336370456964, 0.4879134599759709, 0.4882117270026356, 0.4895243030041456, 0.4949721549928654, 0.4907084129808936, 0.49286298698280007, 0.49470784500590526, 0.494285574008245, 0.4927117500337772];[0.48841460901894607, 0.489286116004223, 0.48871458900975995, 0.49020608997670934, 0.48766488500405103, 0.4891547739971429, 0.488953017978929, 0.4904661680338904, 0.49235567401046865, 0.48983662595856003, 0.48697637498844415, 0.49554020902724005, 0.48929021900403313, 0.4868768009764608, 0.48817136901197955, 0.4874748910078779, 0.4885485020058695, 0.4927542040240951, 0.49367608199827373, 0.49352441998780705, 0.4928447069833055, 0.494489341013832, 0.493281138013117, 0.49053531701792963, 0.4890671320317779, 0.49414382796385325, 0.4919817059999332, 0.48905009901500307, 0.4867533669748809, 0.4947067319881171, 0.48656173498602584, 0.4886806110152975, 0.4911100759927649, 0.48636214301222935, 0.48865916702197865, 0.487484659999609, 0.49224472398054786, 0.4954533969576005, 0.48989545000949875, 0.48943661100929603, 0.4885762420017272, 0.49968852402525954, 0.49347343400586396, 0.4882332590059377, 0.48698477298603393, 0.4881495650333818, 0.49307717598276213, 0.4907234520360362, 0.4939734030049294, 0.49216097104363143]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_256/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
Input size: (256, 3, 32, 32)
Output size: (256, 64, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.946e+12
  Optimized FLOP count:  3.110e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  1.505e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_256/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (256, 64, 14, 14)
Output size: (256, 96, 12, 12)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.598e+12
  Optimized FLOP count:  4.903e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_256/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
Input size: (256, 96, 8, 8)
Output size: (256, 128, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.609e+11
  Optimized FLOP count:  2.222e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_256/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_256/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.020824139999604085;0.06107272799999919;0.4176095479961077;0.33213156199781224;2.932785123474982;1.2573618281988466;2.332490980481057;[0.020824139999604085, 0.021226269000180764, 0.022628650000115158, 0.023611448999872664, 0.024094276999676367, 0.024137422002240783, 0.024763572997471783, 0.024753172001510393, 0.02442656600032933, 0.024593034002464265, 0.024456144001305802, 0.024680279999302, 0.024433009002677863, 0.024527753997972468, 0.024437257001409307, 0.02438907800024026, 0.024998958000651328, 0.024402111001109006, 0.02442345100280363, 0.024403002000326524, 0.02460084199992707, 0.024404284999036463, 0.024355080000532325, 0.024467625000397675, 0.024303137997776503, 0.024313408001034986, 0.02436967800167622, 0.0247558939990995, 0.024335984999197535, 0.024501907999365358, 0.024414911000349093, 0.02463424600136932, 0.02437553699928685, 0.02446354299900122, 0.024426071999187116, 0.024354656001378316, 0.024296030998812057, 0.024490847001288785, 0.024660319999384228, 0.02434665200053132, 0.024276085998280905, 0.02422579500125721, 0.024344105997442966, 0.02432137199866702, 0.024259558998892317, 0.024262964001536602, 0.024271160997159313, 0.024440412998956162, 0.02423743100007414, 0.02442393200180959];[0.06107272799999919, 0.0614269180005067, 0.06211325000185752, 0.06204999200053862, 0.062023317001148826, 0.061786975002178224, 0.06181094299972756, 0.06176884199885535, 0.06230832299843314, 0.061938855000335025, 0.062125216998538235, 0.061872745001892326, 0.062039447999268305, 0.06186282600174309, 0.06188203500278178, 0.061743928999931086, 0.0620926560004591, 0.061784108002029825, 0.06192112800272298, 0.06173310099984519, 0.062036357001488796, 0.06198270999811939, 0.06204537599842297, 0.06172348999825772, 0.062022263002290856, 0.061771138996846275, 0.061865907002356835, 0.061391698000079487, 0.062264868000056595, 0.06347899400134338, 0.06798015400272561, 0.06149589600317995, 0.062312643000041135, 0.06193413399887504, 0.06195985500016832, 0.061785009998857277, 0.06206272900089971, 0.06173694099925342, 0.06200372799867182, 0.06180671100082691, 0.06181322600241401, 0.062123757001245394, 0.061986826000065776, 0.06144905899782316, 0.06233064900152385, 0.06246229699900141, 0.06232613799875253, 0.06276224099929095, 0.06222620499829645, 0.061855857999034924];[0.4182019809995836, 0.4211004099997808, 0.4176095479961077, 0.4208411010040436, 0.42020158100058325, 0.4189454810039024, 0.4209576690045651, 0.42544707900015055, 0.42410375100007514, 0.4213425990019459, 0.4221410490026756, 0.42302765500426176, 0.42706555599943385, 0.42539328299608314, 0.42220478300441755, 0.4202719290005916, 0.42117529900133377, 0.42284263700275915, 0.4227411520005262, 0.4250351549962943, 0.4231187619989214, 0.4211707770009525, 0.4200391459999082, 0.42514996500176494, 0.42529229600404506, 0.422860803999356, 0.421623868001916, 0.4221799229962926, 0.4243221379983879, 0.42104597600337, 0.4239377130033972, 0.41972814200198627, 0.4379695370007539, 0.4213035469983879, 0.4209531619999325, 0.4197634099982679, 0.42319789399698493, 0.4233592009950371, 0.41851973200027714, 0.4217270369990729, 0.4236239459969511, 0.42221312200126704, 0.4220026250004594, 0.42124017399692093, 0.4178620040001988, 0.4224012490049063, 0.42427869500170345, 0.420830899001885, 0.42369551599767874, 0.42211674000282073];[0.3340465830042376, 0.33514040499721887, 0.3334668459938257, 0.33310995799911325, 0.3329192109995347, 0.3364279710003757, 0.33587590900060604, 0.33325887699902523, 0.33840383200004, 0.33322967300046, 0.33376518500153907, 0.3328689249974559, 0.33348689599733916, 0.3375973639995209, 0.3372141959989676, 0.33580274400083, 0.3345356680038094, 0.333366817998467, 0.33407792799698655, 0.33687193100195145, 0.33313736399941263, 0.33492523500171956, 0.3334203049998905, 0.3354755740001565, 0.3333682759985095, 0.33390099499956705, 0.3332693729971652, 0.33330493600078626, 0.3432299599953694, 0.3357939060006174, 0.3344791300005454, 0.3357659000030253, 0.33693341999605764, 0.33379687699925853, 0.33344997500171303, 0.3344538540004578, 0.33299542800159543, 0.3352425300035975, 0.3339709309984755, 0.33454132299812045, 0.33804371699807234, 0.33318365999730304, 0.33618604699950083, 0.336597127996356, 0.33407631299996865, 0.33213156199781224, 0.33358951799891656, 0.33879909200186376, 0.333324024999456, 0.3337877630001458]
conv2.0;0.019412036999710836;0.06613112499690033;1.1530082560020674;1.0542302499998186;3.4067071373233744;1.093696804850995;3.1148551611499893;[0.019412036999710836, 0.020359610000014072, 0.020672265000030166, 0.02013120700212312, 0.023834294002881506, 0.023711236000963254, 0.023801097999239573, 0.020631896000850247, 0.02376633300082176, 0.02389677999963169, 0.023704603001533542, 0.020194200998957967, 0.023871777000749717, 0.023818669997126563, 0.023778692000632873, 0.02381017599691404, 0.023760509000567254, 0.023840648998884717, 0.023787327998434193, 0.02383547399949748, 0.0238085869968927, 0.023828944998967927, 0.023665331002121093, 0.023949966998770833, 0.024629577001178404, 0.023889108997536823, 0.023896697999589378, 0.023924383000121452, 0.02384578000055626, 0.02391208100016229, 0.02383710999856703, 0.02370335099840304, 0.02380201299820328, 0.023811814000509912, 0.023775537996698404, 0.023873698999523185, 0.023882625999249285, 0.02393460700113792, 0.023837623000872554, 0.02017138700102805, 0.02389771000162, 0.020679172997915884, 0.02379466500133276, 0.023899706000520382, 0.02374486199914827, 0.023868386997492053, 0.023870192999311257, 0.0237983439983509, 0.023799233000318054, 0.0206119780013978];[0.0697954759998538, 0.06862856099905912, 0.06894849200034514, 0.06982546400104184, 0.07347384800232248, 0.07005847500113305, 0.06613112499690033, 0.07097544099815423, 0.07132962100149598, 0.0716233880011714, 0.07158872299987706, 0.06943278499966254, 0.07991811899773893, 0.09897416699823225, 0.07621915900017484, 0.07643476299926988, 0.07605660000263015, 0.07364488000166602, 0.07607353000275907, 0.07540317100210814, 0.07772453899815446, 0.09896799800117151, 0.10180920899802004, 0.10270252200280083, 0.07804473299984238, 0.07830390000162879, 0.07706136200067704, 0.08972836599787115, 0.10086004200275056, 0.07724196499839309, 0.0761199629996554, 0.07726845399884041, 0.07711985199784976, 0.07703707400287385, 0.10795632299777935, 0.10279149200141546, 0.1002497459994629, 0.09474416200100677, 0.11639185400053975, 0.07476068599862629, 0.07613410200065118, 0.08897735500067938, 0.0781231650034897, 0.07661073800045415, 0.07789356099965516, 0.07672413799809874, 0.07583942099881824, 0.07286222899710992, 0.07517798199842218, 0.07731636999960756];[1.153787404000468, 1.1530082560020674, 1.1664140470020357, 1.2121478829976695, 1.1593435590002628, 1.1668524880005862, 1.1717153799982043, 1.1549017560028005, 1.160064550997049, 1.202113568000641, 1.1688317370026198, 1.1632146350020776, 1.168941289997747, 1.1667015519997221, 1.158184006002557, 1.1536842210007308, 1.1581836639998073, 1.165406988995528, 1.16732641300041, 1.1607097730011446, 1.163849027001561, 1.1580141790000198, 1.1579757049985346, 1.158144931003335, 1.218229057998542, 1.1541141769994283, 1.1660895089989936, 1.1679795510026452, 1.1663324410001223, 1.1699508409983537, 1.1671522520009603, 1.1679641049995553, 1.1734137400017062, 1.155522914003086, 1.1688569859979907, 1.1689420770017023, 1.1570282160028, 1.1628092829996604, 1.1604108360043028, 1.1563364309986355, 1.1563046160008525, 1.1713236539981153, 1.1690169050016266, 1.1599856470020313, 1.169313461999991, 1.1667722429992864, 1.1683958370012988, 1.1661073109971767, 1.1685010180008248, 1.164935880995472];[1.0669173759997648, 1.065566432003834, 1.0631567790042027, 1.0654710389972024, 1.0658736180012056, 1.0720698650038685, 1.075248871002259, 1.0613231500028633, 1.067292585998075, 1.061710473997664, 1.0717906319987378, 1.0740697569963231, 1.1067557799979113, 1.0646546770003624, 1.0726638510022894, 1.0646072619965707, 1.0624246330007736, 1.0622566210004152, 1.1057726600047317, 1.0661785209958907, 1.0672456010033784, 1.0626088039971364, 1.0639269990024331, 1.0739190009990125, 1.0651711600003182, 1.074160527998174, 1.0633023279988265, 1.0678571889984596, 1.0730293470005563, 1.0728773109949543, 1.0650146640036837, 1.0741330689997994, 1.0612765790028789, 1.0852051330039103, 1.07636127799924, 1.0653480689943535, 1.0660022560005018, 1.0678087500054971, 1.0629845020011999, 1.0653349599997455, 1.0542302499998186, 1.0972827639998286, 1.0655501860019285, 1.0641928179975366, 1.063914342004864, 1.061269411999092, 1.0638543929962907, 1.0636899650016858, 1.0668446470008348, 1.062988644996949]
conv3.1;0.00937896899995394;0.027750020002713427;0.901963413998601;0.8798282809984812;2.9587495174415976;1.025158469531122;2.8861386852657467;[0.009390254999743775, 0.010156099000596441, 0.009535707002214622, 0.009506053000222892, 0.00937896899995394, 0.009911601999192499, 0.009605157996702474, 0.009658413000579458, 0.01367135499822325, 0.009655906000261893, 0.009631477998482296, 0.013422505002381513, 0.009788962001039181, 0.009818532002100255, 0.013247893999505322, 0.01003277899872046, 0.009956177000276512, 0.013099289997626329, 0.009991905000788392, 0.013768657001492102, 0.013508796997484751, 0.009845598000538303, 0.009974206001061248, 0.010012244998506503, 0.011380785999790533, 0.010553190997597994, 0.011068140000134008, 0.010750186000223039, 0.011008277000655653, 0.011266704001172911, 0.011004566000337945, 0.011278264002612559, 0.011127270001452416, 0.01178797199827386, 0.011626417999650585, 0.011649931999272667, 0.011514836001879303, 0.011608330998569727, 0.011598863002291182, 0.011355217000527773, 0.01150680900173029, 0.011457878001237987, 0.011479895998490974, 0.011631729998043738, 0.011895669998921221, 0.011622204001469072, 0.01167526000062935, 0.01176984600169817, 0.013058712000201922, 0.01170670699866605];[0.028880640002171276, 0.02870042900030967, 0.028672064003330888, 0.02858273599849781, 0.028712871000607265, 0.0284460240000044, 0.028865241001767572, 0.028855289001512574, 0.028815167999709956, 0.02872306000062963, 0.028523370001494186, 0.028425659002095927, 0.028761886002030224, 0.028338643998722546, 0.03041592500085244, 0.028141742997831898, 0.028612978003366152, 0.028626236999116372, 0.02858031199866673, 0.028601175999938278, 0.028864077001344413, 0.02863955700013321, 0.030036511001526378, 0.028585733998625074, 0.028659173996857135, 0.028768987001967616, 0.028346671002509538, 0.028512136999779614, 0.028639051000936888, 0.028513802997622406, 0.028340910001134034, 0.02882138300265069, 0.02863410000281874, 0.028402563999406993, 0.02842097600296256, 0.028555304001201876, 0.028248529000848066, 0.028866013999504503, 0.028423583000403596, 0.02829877200201736, 0.027750020002713427, 0.028324949002126232, 0.028693094001937425, 0.028544258999318117, 0.0285429759969702, 0.028267246998439077, 0.028497723000327824, 0.02851661100066849, 0.028747944998031016, 0.02866722099861363];[0.9098102009993454, 0.9074077700024645, 0.9077307880033914, 0.910075871997833, 0.9105838380019122, 0.9114867349962879, 0.9110919400009152, 0.9083109679959307, 0.9132311770044907, 0.9080169009976089, 0.905088698000327, 0.9109040609982912, 0.9050274029978027, 0.9231022799976927, 0.9084249920015282, 0.9062765709968517, 0.9135640899985447, 0.901963413998601, 0.9021351010014769, 0.9045535500044934, 0.9145992269986891, 0.9112997859956522, 0.9176023309955781, 0.9098354320049111, 0.9062250670031062, 0.9105714180041105, 0.9168548439993174, 0.9114260909991572, 0.9063738119984919, 0.9089837319988874, 0.9109263170030317, 0.9121941459961818, 0.9397445870017691, 0.9048344179973355, 0.9058137899992289, 0.9135117050027475, 0.9067440580001858, 0.9109748309965653, 0.9088876680034446, 0.906263802000467, 0.9103579180009547, 0.9090082599977904, 0.9058227579989762, 0.9116363699940848, 0.9193468910016236, 0.9078799490016536, 0.9038482449977892, 0.9079398529975151, 0.9061964459979208, 0.9154951849995996];[0.889547634000337, 0.8846848640023381, 0.8962050079971959, 0.8842053210064478, 0.8948969330012915, 0.8873982229961257, 0.8867149140023685, 0.889617973996792, 0.8862753860012162, 0.8798282809984812, 0.8863132320038858, 0.8858157399954507, 0.8851338539971039, 0.8831677130001481, 0.8857642299990403, 0.8889177850032866, 0.8857842320030613, 0.8858210420003161, 0.8868447259992536, 0.8856791159996646, 0.887700847004453, 0.8866498950010282, 0.8899060419971647, 0.8870875339998747, 0.8888831109979947, 0.8865448359938455, 0.8881041430031473, 0.8837895760043466, 0.8822952289992827, 0.8875213430001168, 0.8888617930024338, 0.8846349100022053, 0.8889156540026306, 0.8836222949976218, 0.8833856380006182, 0.886022104001313, 0.8909676410003158, 0.8858353119976528, 0.8865028549989802, 0.9449929210022674, 0.891446254994662, 0.8878460200030531, 0.8857438400009414, 0.8932147859995894, 0.8982137919992965, 0.8871818689949578, 0.8840648949990282, 0.894109267002932, 0.8873088620021008, 0.8847142570011783]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_64/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
Input size: (64, 3, 32, 32)
Output size: (64, 64, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.865e+11
  Optimized FLOP count:  7.776e+8
   Theoretical speedup:  1.269e+3
  Largest intermediate:  3.763e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_64/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
Input size: (64, 64, 14, 14)
Output size: (64, 96, 12, 12)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.995e+11
  Optimized FLOP count:  1.226e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_64/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
Input size: (64, 96, 8, 8)
Output size: (64, 128, 6, 6)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.523e+10
  Optimized FLOP count:  5.556e+8
   Theoretical speedup:  1.174e+2
  Largest intermediate:  1.991e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_64/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_64/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.004910158000711817;0.012579591002577217;0.09390413700020872;0.0820365010004025;2.5619523853924;1.1446628739047269;2.2381719926435193;[0.004910158000711817, 0.00525841600028798, 0.00545538899677922, 0.005546825999772409, 0.005671401999279624, 0.005397764001827454, 0.0054277299968816806, 0.005332000000635162, 0.005713255999580724, 0.005604288999165874, 0.005432014000689378, 0.005260425998130813, 0.00559598499967251, 0.005512895997526357, 0.006884179001644952, 0.005506752000655979, 0.005629674000374507, 0.005219473998295143, 0.005513236999831861, 0.005354971999622649, 0.005399395002314122, 0.006550431997311534, 0.005503756998223253, 0.005448775002150796, 0.005561549001868116, 0.005408142002124805, 0.005427204003353836, 0.005542812999919988, 0.005520784001419088, 0.005377674002374988, 0.0054924479991314, 0.005436994000774575, 0.0053779660011059605, 0.0055576619997737, 0.005339968000043882, 0.005282935002469458, 0.005425762999948347, 0.005412573998910375, 0.005311969998729182, 0.005541091999475611, 0.005501724001078401, 0.005443702997581568, 0.0055220940012077335, 0.005476988997543231, 0.005227577999903588, 0.0061777740011166316, 0.00532692699925974, 0.005399525001848815, 0.005591555000137305, 0.005396200998802669];[0.014841991000139387, 0.012652449000597699, 0.013106174999848008, 0.01259719799782033, 0.012965720998181496, 0.012915152001369279, 0.013123893997544656, 0.013115526002366096, 0.013152020001143683, 0.012647875002585351, 0.01305260400113184, 0.012579591002577217, 0.0132041399992886, 0.01271882299988647, 0.013133262000337709, 0.012632580001081806, 0.014066997999179875, 0.013034182997216703, 0.013044503000855912, 0.012601958998857299, 0.013057910000497941, 0.01263708600163227, 0.013175117001082981, 0.012907830998301506, 0.013085714999760967, 0.01259202599976561, 0.013429973998427158, 0.013014575000852346, 0.013704695000342326, 0.012676869999268092, 0.013033254999754718, 0.012662594999710564, 0.013066491999779828, 0.012599056000908604, 0.01310077000016463, 0.012621165999007644, 0.013060870998742757, 0.012631494999368442, 0.013153120999049861, 0.012632980000489624, 0.013184020997869084, 0.012791823002771707, 0.013135140001395484, 0.012699947001237888, 0.013159344998712186, 0.012734318999719108, 0.013121891999617219, 0.012611713998921914, 0.013122850999934599, 0.012955196001712466];[0.09779678899940336, 0.09511451500293333, 0.0949406639992958, 0.09504163500241702, 0.09553879099985352, 0.09517439000046579, 0.09530674499546876, 0.09504974399897037, 0.09493582099457853, 0.12034901400329545, 0.09439849900445552, 0.09701141600089613, 0.09441128099570051, 0.09595600199827459, 0.09462737900321372, 0.09785002300122869, 0.09595456999522867, 0.09546816399961244, 0.09390413700020872, 0.09458342900325079, 0.09772327699829475, 0.10267322099753073, 0.0949202490010066, 0.09694837000279222, 0.09691522100183647, 0.09802186699744198, 0.09532272400247166, 0.09771544900286244, 0.09816983800192247, 0.09870712599877152, 0.09838484699866967, 0.10250764299780712, 0.09741450699948473, 0.0983930850015895, 0.10240421100024832, 0.09633705300075235, 0.09869213299680268, 0.09618932399826008, 0.09668247499939753, 0.09950406400093925, 0.10454265200314694, 0.1016046250006184, 0.09694031199978781, 0.09844318699470023, 0.0985614950004674, 0.09715703400070197, 0.0968876619990624, 0.09928633300296497, 0.10237711899753776, 0.10797549200287904];[0.08401559899721178, 0.08270953300234396, 0.08405825099907815, 0.08276643800127204, 0.08530835800047498, 0.08430787900215364, 0.08287031399595435, 0.08277448999797343, 0.0841117279996979, 0.08272879500145791, 0.08306665400232305, 0.08413412400113884, 0.08474402900174027, 0.08418814100150485, 0.08409339999707299, 0.0820365010004025, 0.08432758199705859, 0.08264365300055942, 0.08279677400059882, 0.08273931599615025, 0.08263765999799944, 0.08276489899799344, 0.0843333739976515, 0.0827250990041648, 0.08277583699600655, 0.08281313600673457, 0.08281481299854931, 0.08276416800072184, 0.08298083500267239, 0.08284540499880677, 0.0830141279984673, 0.08903864599778899, 0.08427497200318612, 0.08508940799583797, 0.08427034399937838, 0.08274717399763176, 0.0827863009981229, 0.08428553499834379, 0.08407657499992638, 0.08271713099748013, 0.08426434200373478, 0.08256519700080389, 0.08402138599922182, 0.08290067699999781, 0.0828799880000588, 0.08296009400510229, 0.08300388500356348, 0.08267715400143061, 0.08290128199587343, 0.08255849999841303]
conv2.0;0.004397680997499265;0.016593962001934415;0.27146719400116126;0.24763992299995152;3.77334372624357;1.0962174059520056;3.4421490716676084;[0.0046860639995429665, 0.004495993001910392, 0.004397680997499265, 0.00455433499882929, 0.004640044000552734, 0.00468223899952136, 0.004695954998169327, 0.004693463000876363, 0.004673227998864604, 0.004651734001527075, 0.004789409002114553, 0.00479417400129023, 0.004665645999921253, 0.004618828999809921, 0.0046610889985458925, 0.004765468998812139, 0.004712118003226351, 0.005057551999925636, 0.004851926998526324, 0.004661343999032397, 0.004873373996815644, 0.004684979998273775, 0.004667240002163453, 0.0046865540025464725, 0.004644753000320634, 0.004641580999305006, 0.004793727999640396, 0.004709136999736074, 0.004774462999193929, 0.005797919002361596, 0.004878372998064151, 0.004931046001729555, 0.004933182997774566, 0.00494136799898115, 0.0050881390016002115, 0.005100063997815596, 0.005128839999088086, 0.00512118400001782, 0.005391301998315612, 0.00524772400240181, 0.0052782910024689045, 0.005233462998148752, 0.005269130997476168, 0.005273175000183983, 0.0052827450017503, 0.005271062997053377, 0.005265960000542691, 0.005306109000230208, 0.00543854200077476, 0.005394384999817703];[0.018984103997354396, 0.017504106999695068, 0.01688473199828877, 0.01725256399731734, 0.017142469001555583, 0.017077770000469172, 0.016904873999010306, 0.016904664000321645, 0.016728335998777766, 0.016675355000188574, 0.016712690998247126, 0.01710567199916113, 0.016794084996945458, 0.016947251999226864, 0.01711406299727969, 0.01697924999825773, 0.01694668099662522, 0.01683677999972133, 0.017104927999753272, 0.016885846998775378, 0.016768094999861205, 0.016730729999835603, 0.016886094999790657, 0.017027295001753373, 0.01700348499798565, 0.017028918002324644, 0.016992479999316856, 0.016860550000274088, 0.01693795599931036, 0.016843366996909026, 0.016834349000419024, 0.01675204700222821, 0.01674759500019718, 0.017485858999862103, 0.016901802002394106, 0.016949523000221234, 0.016996403002849547, 0.016965147999144392, 0.016994760000670794, 0.01714075400013826, 0.01674213700243854, 0.016759395999542903, 0.016593962001934415, 0.017076058997190557, 0.01695796700005303, 0.017022635001922026, 0.01713353600280243, 0.017496509997727117, 0.01693927700034692, 0.016923119997954927];[0.27374374899955, 0.2729761700029485, 0.2726467039974523, 0.2720486199941661, 0.2719971720034664, 0.27363274499657564, 0.2719880019976699, 0.275171949997457, 0.275013817998115, 0.27421334899554495, 0.2739443559985375, 0.27253428799667745, 0.27233676399919204, 0.27172793000136153, 0.27284606600369443, 0.27270083500116016, 0.27559631500116666, 0.2723267319961451, 0.2724981509963982, 0.2736053750013525, 0.2745710350027366, 0.2733721080039686, 0.2738680350012146, 0.2741560659997049, 0.2755872840025404, 0.2738772529992275, 0.2725292650029587, 0.27146719400116126, 0.2754052610034705, 0.2737523279974994, 0.2740065660000255, 0.2735654099997191, 0.2730448840011377, 0.2736661130002176, 0.2743850400001975, 0.2725206830036768, 0.2734455509998952, 0.2736128809992806, 0.27410433499971987, 0.2758654919998662, 0.2747238229967479, 0.27326640899991617, 0.2729895319971547, 0.27230151999901864, 0.27406809300009627, 0.2724879110028269, 0.2728768710003351, 0.27497166299508535, 0.2741076919992338, 0.2733890759955102];[0.24946922999879462, 0.24931802799983416, 0.2494812209988595, 0.24867136800821754, 0.24960986700170906, 0.24945445699995616, 0.2500137650022225, 0.2515536660030193, 0.25028479299726314, 0.2503853960042761, 0.24845121799808112, 0.2487647569978435, 0.25082115800250904, 0.24971113600258832, 0.24844748599934974, 0.24816390200066962, 0.24853267300204607, 0.2514770630041312, 0.25047220399574144, 0.24933441400207812, 0.24783028999809176, 0.25047528600043734, 0.2510929700038105, 0.24834216000454035, 0.24897010999848135, 0.24916170299547957, 0.2508856799977366, 0.2506913050019648, 0.24836234000031254, 0.2482930469996063, 0.24841910499890218, 0.24822555200080387, 0.24800821000462747, 0.25059834999774466, 0.24967725700116716, 0.25027173499620403, 0.24966681300429627, 0.24845581900444813, 0.24973214999772608, 0.24763992299995152, 0.2503340469993418, 0.24999400900196633, 0.24972406500091893, 0.2509672450032667, 0.24968938000165508, 0.2499486730011995, 0.2490611719986191, 0.25030882300052326, 0.2494000570004573, 0.24833978799870238]
conv3.1;0.0020497190016612876;0.007477069000742631;0.2245391729993571;0.21407457300301758;3.647850751582291;1.048882965639231;3.477843449730491;[0.0035132640005031135, 0.003405155999644194, 0.003385512998647755, 0.0035221510006522294, 0.002498462999938056, 0.0024111610000545625, 0.0022463620007329155, 0.0023112259987101424, 0.0021325439993233886, 0.0022600000011152588, 0.0021528590004891157, 0.0023722619989712257, 0.0020497190016612876, 0.0023030699994706083, 0.002052291001746198, 0.0022025840007700026, 0.0021419149998109788, 0.0022300359996734187, 0.0021515600019483827, 0.0024717170017538592, 0.002095890999044059, 0.0023350590017798822, 0.0021562540023296606, 0.0025026830007846, 0.0022766700021747965, 0.002422927998850355, 0.0024920420000853483, 0.002389676999882795, 0.0023416500007442664, 0.0025525940000079572, 0.0023524069983977824, 0.0024938999995356426, 0.002356622997467639, 0.0026271679998899344, 0.002463034001266351, 0.0026371919993835036, 0.002586688999144826, 0.0026508890005061403, 0.0024386090008192696, 0.0028218959996593185, 0.0025987470035033766, 0.002747020000242628, 0.0025248660022043623, 0.0028090519990655594, 0.002588827999716159, 0.002715226997679565, 0.002527590000681812, 0.002833241000189446, 0.0026162659996771254, 0.0028198319996590726];[0.007717142998444615, 0.007599031996505801, 0.007592449997900985, 0.007604359998367727, 0.007609659998706775, 0.0076463890000013635, 0.0077969359990675, 0.007538763002230553, 0.0076689210000040475, 0.0076294930004223716, 0.007677546000195434, 0.0075674930012610275, 0.007717382999544498, 0.007623973000590922, 0.007574194001790602, 0.007688400997722056, 0.007477069000742631, 0.007600765999086434, 0.0075896509988524485, 0.0076178640010766685, 0.007645795998541871, 0.00805616499928874, 0.007684367999900132, 0.007712858998274896, 0.007923826997284777, 0.007724701998085948, 0.0077830149966757745, 0.0078025749971857294, 0.007694931999139953, 0.007663991000299575, 0.007907192000857322, 0.007813390002411325, 0.0076526819975697435, 0.008020583998586517, 0.007564453997474629, 0.007653844000742538, 0.007732557998679113, 0.0076983229992038105, 0.007591489997139433, 0.0075922040014120284, 0.007597678999445634, 0.007607842002471443, 0.007734435999736888, 0.007658826001716079, 0.00775640400024713, 0.007956934998219367, 0.007766187998640817, 0.007706648000748828, 0.007820771999831777, 0.007797599999321392];[0.2251890830011689, 0.22508890899916878, 0.22639563299526344, 0.22569243500038283, 0.22655679999661515, 0.22519636700235424, 0.22581288900255458, 0.22662841499914066, 0.2250752210020437, 0.2262884860028862, 0.22706039100376074, 0.2249466859975655, 0.2268206189983175, 0.2262696110010438, 0.22551509800177882, 0.22682818000248517, 0.22508855199703248, 0.22625468499973067, 0.22510268299811287, 0.22552980400359957, 0.22599478700067266, 0.22569741199549753, 0.22650075800265768, 0.22658908399534994, 0.22711698800048907, 0.22655393600143725, 0.22615376300018397, 0.22662421999848448, 0.22544161900077597, 0.2266078960019513, 0.22645582299810485, 0.22643695099759498, 0.22571790699657868, 0.22467383399998653, 0.22528030300236423, 0.22487286999603384, 0.22531346200048574, 0.2256061820044124, 0.22637497200412326, 0.22680572500030394, 0.22562340299555217, 0.2245391729993571, 0.22669813899847213, 0.22514629199940828, 0.22560511799747474, 0.22603306800010614, 0.2248865779984044, 0.2257268829998793, 0.22559759799696621, 0.22557455800415482];[0.21462471199629363, 0.21804245700332103, 0.21785202900355216, 0.21814425900447532, 0.21759362700322527, 0.2178303100008634, 0.2187286070002301, 0.2193610379981692, 0.21854665700084297, 0.22019352600182174, 0.21892835799735622, 0.21638186299969675, 0.2177631430022302, 0.2172183579968987, 0.2177592839980207, 0.21432163400095305, 0.21731423199526034, 0.21459123099702992, 0.21754595700258506, 0.22015227600059006, 0.2186740520010062, 0.2182399399971473, 0.21696781200444093, 0.2162175780031248, 0.21619050499793957, 0.21590292800101452, 0.21744284899978084, 0.21489233700049226, 0.21764816100039752, 0.21474949399998877, 0.2146713340007409, 0.21862841100301011, 0.21645788199384697, 0.21942475700052455, 0.21723803899658378, 0.21927356199739734, 0.21715589199811802, 0.21792891699806205, 0.21550778000528226, 0.21808154199970886, 0.21407457300301758, 0.21541378000256373, 0.2188209790001565, 0.21781497199845035, 0.21801681299621123, 0.21602230599455652, 0.21709953399476944, 0.21466762799900607, 0.21822408200023347, 0.2148747579958581]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
Output size: (128, 64, 28, 28)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
Output size: (128, 96, 12, 12)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
Output size: (128, 128, 6, 6)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0004629559116438031;0.001262904959730804;;;2.7279162615002512;;;[0.0005646620411425829, 0.0005546489264816046, 0.0005485259462147951, 0.0005489770555868745, 0.0005478529492393136, 0.000553310033865273, 0.0005489500472322106, 0.0005519340047612786, 0.0005502540152519941, 0.0005505640292540193, 0.0005532890791073442, 0.0005494959186762571, 0.0005600709700956941, 0.0005482559790834785, 0.0005496729863807559, 0.0005507749738171697, 0.0005547499749809504, 0.0005479829851537943, 0.0005483949789777398, 0.0005530620692297816, 0.0005599650321528316, 0.0005469489842653275, 0.0005481630796566606, 0.0005528819747269154, 0.0005479819374158978, 0.0005467949667945504, 0.0005534390220418572, 0.0005495459772646427, 0.0005490279290825129, 0.0005484990542754531, 0.0005557910772040486, 0.0005506339948624372, 0.0005482749547809362, 0.0005494989454746246, 0.0005490699550136924, 0.000550913973711431, 0.0005461879773065448, 0.0005475609796121716, 0.0005483550485223532, 0.0005472740158438683, 0.000550133059732616, 0.0005469559691846371, 0.0004666909808292985, 0.00046559993643313646, 0.0004642140120267868, 0.0004655170487239957, 0.00046475103590637445, 0.0004656459204852581, 0.0004638400860130787, 0.0004629559116438031];[0.0015766490250825882, 0.001541987992823124, 0.0015283720567822456, 0.0015278970822691917, 0.001535678980872035, 0.0015184509102255106, 0.001524248975329101, 0.0015240029897540808, 0.0015230909921228886, 0.0015295939520001411, 0.0015279280487447977, 0.0015248839044943452, 0.001526213949546218, 0.0015261858934536576, 0.001519531011581421, 0.0013602320104837418, 0.00135450204834342, 0.001382787013426423, 0.001396017032675445, 0.0013606819557026029, 0.0013708530459553003, 0.0013720709830522537, 0.0017352490685880184, 0.001357299042865634, 0.0013616690412163734, 0.0013541299849748611, 0.0013562910025939345, 0.0013647220330312848, 0.0013547790003940463, 0.0013574539916589856, 0.0013623390113934875, 0.0013576049823313951, 0.0013586690183728933, 0.0013656009687110782, 0.0016793250106275082, 0.0013610839378088713, 0.0012796130031347275, 0.0012696119956672192, 0.0012773119378834963, 0.001279616029933095, 0.0012804900761693716, 0.0012810949701815844, 0.001280623022466898, 0.0012712751049548388, 0.0012698089703917503, 0.0012844790471717715, 0.0015765989664942026, 0.0012689100112766027, 0.00127295998390764, 0.001262904959730804];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0004518410423770547;0.0019051340641453862;;;4.216381172730165;;;[0.0004845809889957309, 0.0004543400136753917, 0.0004535319749265909, 0.000453909975476563, 0.0004543029936030507, 0.00045347295235842466, 0.00045469310134649277, 0.00045733898878097534, 0.00046009395737200975, 0.0004802870098501444, 0.0004542330279946327, 0.00045241706538945436, 0.0004527810961008072, 0.00045392499305307865, 0.00046118302270770073, 0.00045447994489222765, 0.0004573339829221368, 0.00045392103493213654, 0.00045634398702532053, 0.0004541149828583002, 0.00046162097714841366, 0.0004563939291983843, 0.0004546890268102288, 0.0004553420003503561, 0.0004547999706119299, 0.00045715703163295984, 0.00045460404362529516, 0.00045402697287499905, 0.0004557989304885268, 0.00045456993393599987, 0.0004560429370030761, 0.0004544520052149892, 0.00045502802822738886, 0.00045240705367177725, 0.0004557539941743016, 0.0004559180233627558, 0.0004535970510914922, 0.0004541149828583002, 0.0004552659811452031, 0.00045884004794061184, 0.00046031607780605555, 0.0004573959158733487, 0.00045631208922713995, 0.00045496493112295866, 0.00045393104664981365, 0.00045489100739359856, 0.000461612013168633, 0.0004522119415923953, 0.0004518410423770547, 0.0004557509673759341];[0.0019283420406281948, 0.0019207020523026586, 0.001916061039082706, 0.001909004058688879, 0.0019138680072501302, 0.0019051340641453862, 0.001912247040309012, 0.0023547220043838024, 0.003086620010435581, 0.0030866559827700257, 0.0030889379559084773, 0.0030905179446563125, 0.0030921900179237127, 0.00309168198145926, 0.0030900019919499755, 0.003103440976701677, 0.003091332968324423, 0.003091544029302895, 0.0030888980254530907, 0.003090730053372681, 0.003102943068370223, 0.0030955030815675855, 0.0030863930005580187, 0.0030890880152583122, 0.0030900409910827875, 0.0030870569171383977, 0.0030913559021428227, 0.003098297049291432, 0.003096577012911439, 0.0030923360027372837, 0.0030890689231455326, 0.003090493963100016, 0.003091278951615095, 0.0030911810463294387, 0.0030883330618962646, 0.0030954789835959673, 0.0030885799787938595, 0.003086986020207405, 0.003100015106610954, 0.003099552937783301, 0.003103394992649555, 0.0030904689338058233, 0.0030889150220900774, 0.00309033808298409, 0.0030918859411031008, 0.0030872999923303723, 0.00308726797811687, 0.003092385013587773, 0.003093210980296135, 0.003089927020482719];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.00041094201151281595;0.0012099019950255752;;;2.944215877494536;;;[0.00044317799620330334, 0.0004130579764023423, 0.0004149070009589195, 0.0004186100559309125, 0.00041432795114815235, 0.00041558698285371065, 0.0004131079185754061, 0.00041305902414023876, 0.0004158910596743226, 0.00041279394645243883, 0.0004114849725738168, 0.00042187399230897427, 0.0004146610153838992, 0.0004183560376986861, 0.0004166020080447197, 0.00041675090324133635, 0.0004226970486342907, 0.0004180840915068984, 0.00041623192373663187, 0.000414679991081357, 0.0004192839842289686, 0.0004147279541939497, 0.0004139980301260948, 0.0004126731073483825, 0.00041149300523102283, 0.0004144120030105114, 0.0004186430014669895, 0.00041294493712484837, 0.00041507999412715435, 0.0004120049998164177, 0.00041094201151281595, 0.00041395798325538635, 0.00041505100671201944, 0.0004158010706305504, 0.0004184069111943245, 0.0004132809117436409, 0.00041465996764600277, 0.0004118459764868021, 0.00041225505992770195, 0.00041319907177239656, 0.0004155499627813697, 0.0004133890615776181, 0.00041425309609621763, 0.00041387102100998163, 0.000413449015468359, 0.00041124504059553146, 0.0004141350509598851, 0.00041362293995916843, 0.00041439104825258255, 0.0004131749738007784];[0.001258129021152854, 0.0012333809863775969, 0.0012272719759494066, 0.001221313956193626, 0.0012246820842847228, 0.0012249869760125875, 0.0012288920115679502, 0.0012196829775348306, 0.0012275499757379293, 0.0012218080228194594, 0.0016232889611274004, 0.0012165990192443132, 0.0012243250384926796, 0.0012181249912828207, 0.0012174699222669005, 0.0012211359571665525, 0.001235776930116117, 0.0012350429315119982, 0.0012267919955775142, 0.0012249439023435116, 0.0012181339552626014, 0.0012214039452373981, 0.0012264660326763988, 0.0012238329509273171, 0.0012252359883859754, 0.0012194809969514608, 0.0012209350243210793, 0.0012190931010991335, 0.0012232279404997826, 0.0012202989310026169, 0.00122338708024472, 0.0012282759416848421, 0.0012364479480311275, 0.0012193509610369802, 0.0012171360431239009, 0.0012179840123280883, 0.001218777964822948, 0.0012174710864201188, 0.0012215840397402644, 0.0012157090241089463, 0.0012258540373295546, 0.0012170489644631743, 0.0012280740775167942, 0.0012161449994891882, 0.0012165600201115012, 0.0012188280234113336, 0.0012212629662826657, 0.0012099019950255752, 0.0012195090530440211, 0.0012193180155009031];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
Output size: (128, 64, 28, 28)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
Output size: (128, 96, 12, 12)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
Output size: (128, 128, 6, 6)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0004639429971575737;0.001225320971570909;;;2.6411024179221325;;;[0.0005632060347124934, 0.000556632992811501, 0.0005478200037032366, 0.0005515450611710548, 0.0005513890646398067, 0.0005497389938682318, 0.0005565920146182179, 0.0005597899435088038, 0.000564335030503571, 0.0005469779716804624, 0.0005477990489453077, 0.0005506980232894421, 0.0005490919575095177, 0.0005486769368872046, 0.0005512390052899718, 0.0005502799758687615, 0.0005489879986271262, 0.0005488890456035733, 0.0005493480712175369, 0.0005497130332514644, 0.0005486059235408902, 0.0005460759857669473, 0.0005485479487106204, 0.0005513089708983898, 0.0005493739154189825, 0.0005478879902511835, 0.0005475049838423729, 0.0005475120851770043, 0.0005484659923240542, 0.0005476989317685366, 0.0005518309772014618, 0.0005475220968946815, 0.0005491049960255623, 0.0005475220968946815, 0.0005498179234564304, 0.0005488380556926131, 0.0005473749479278922, 0.0005464470013976097, 0.0005509330658242106, 0.0005474949721246958, 0.0005479210522025824, 0.0005469829775393009, 0.0005469289608299732, 0.0005460269749164581, 0.000546699040569365, 0.0005547750042751431, 0.0005484319990500808, 0.0005491880001500249, 0.0004639429971575737, 0.0004664830630645156];[0.0014774779556319118, 0.0014451280003413558, 0.001433294964954257, 0.0014426079578697681, 0.0014362209476530552, 0.0014312209095805883, 0.001437522005289793, 0.0014389059506356716, 0.0014468850567936897, 0.0017265969654545188, 0.0014267710503190756, 0.001427020994015038, 0.0014337990432977676, 0.0014278769958764315, 0.0014295140281319618, 0.001435522106476128, 0.0014306040247902274, 0.0014292739797383547, 0.0014314129948616028, 0.0013033980503678322, 0.0012925430200994015, 0.001300805015489459, 0.0012821078998968005, 0.0012933849357068539, 0.0012883200543001294, 0.0012835669331252575, 0.001280762953683734, 0.0012869820930063725, 0.0012912449892610312, 0.0012842039577662945, 0.0012889240169897676, 0.001289597013965249, 0.0012890129582956433, 0.0012979740276932716, 0.0012829609913751483, 0.0012858459958806634, 0.0012862819712609053, 0.001288349973037839, 0.0012859730049967766, 0.0012893270468339324, 0.0012932029785588384, 0.001243078033439815, 0.0012275290209800005, 0.001225320971570909, 0.0012286859564483166, 0.0012435360113158822, 0.0012343929847702384, 0.0012294629123061895, 0.0012319479137659073, 0.0012290730373933911];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.00045324594248086214;0.0017892229370772839;;;3.947576292208798;;;[0.0004771180683746934, 0.0004611940821632743, 0.00045914400834590197, 0.000460222945548594, 0.0004583839327096939, 0.0004563910188153386, 0.0004590499447658658, 0.00045920698903501034, 0.00045915693044662476, 0.0004570799646899104, 0.0004567709984257817, 0.0004557690117508173, 0.00045644689816981554, 0.0004543160321190953, 0.00045951700303703547, 0.00045324594248086214, 0.0004594480851665139, 0.0004555239574983716, 0.0004571119789034128, 0.0004565620329231024, 0.00047205097507685423, 0.0004696999676525593, 0.00045799603685736656, 0.00045731698628515005, 0.0004585239803418517, 0.00046053703408688307, 0.0004582389956340194, 0.0004577620420604944, 0.00045713805593550205, 0.00046030699741095304, 0.00046175194438546896, 0.0004543729592114687, 0.0004573620390146971, 0.00045601697638630867, 0.00045679998584091663, 0.00045972398947924376, 0.0004555399063974619, 0.0004566010320559144, 0.000456384033896029, 0.00045723002403974533, 0.0004562850808724761, 0.0004542269743978977, 0.00045789009891450405, 0.0004590980242937803, 0.0004593130433931947, 0.0004583289846777916, 0.0004577588988468051, 0.0004561359528452158, 0.00045849394518882036, 0.0004585679853335023];[0.0018091460224241018, 0.0017969249747693539, 0.0018021080177277327, 0.0017997859977185726, 0.0017905330751091242, 0.0017892229370772839, 0.0028562990482896566, 0.00284467707388103, 0.002845966024324298, 0.0028465220239013433, 0.0028623900143429637, 0.002846925053745508, 0.00284720491617918, 0.0028487980598583817, 0.002844061003997922, 0.002845447976142168, 0.0028494650032371283, 0.002852390054613352, 0.002843342022970319, 0.0031636960338801146, 0.0028450869722291827, 0.0028443330666050315, 0.0028451760299503803, 0.0028490719851106405, 0.002846829011105001, 0.0028487220406532288, 0.0028470479883253574, 0.002854828955605626, 0.0028560060309246182, 0.002845551003701985, 0.002845986047759652, 0.0028464760398492217, 0.0031637289794161916, 0.0028490410186350346, 0.0028496930608525872, 0.002861189073882997, 0.002871172036975622, 0.0028630601009353995, 0.0028468359960243106, 0.0028456560103222728, 0.002846919000148773, 0.0028460329631343484, 0.0028503260109573603, 0.002847615978680551, 0.0028588830027729273, 0.003153847996145487, 0.002842862973921001, 0.0028459440218284726, 0.0028447589138522744, 0.002847881056368351];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.00041012594010680914;0.001162067987024784;;;2.833441812342196;;;[0.00044142501428723335, 0.000421329983510077, 0.0004280980210751295, 0.00041633390355855227, 0.0004144540289416909, 0.00041304505430161953, 0.0004161939723417163, 0.00041772995609790087, 0.0004143930273130536, 0.00041404401417821646, 0.0004134359769523144, 0.0004151540342718363, 0.00041012594010680914, 0.00041767198126763105, 0.00041435007005929947, 0.0004141730023548007, 0.00041194306686520576, 0.00041352107655256987, 0.00041129905730485916, 0.0004132780013605952, 0.00041380198672413826, 0.0004128249129280448, 0.00041464902460575104, 0.0004154570633545518, 0.0004114600596949458, 0.0004166429862380028, 0.0004204630386084318, 0.00042003404814749956, 0.000413621892221272, 0.0004170350730419159, 0.0004134010523557663, 0.0004118270007893443, 0.0004143510013818741, 0.0004144279519096017, 0.00041342596523463726, 0.00041540898382663727, 0.00041503203101456165, 0.0004154139896854758, 0.00041209592018276453, 0.0004138420335948467, 0.00042088201735168695, 0.00041892798617482185, 0.0004182120319455862, 0.0004196979571133852, 0.0004216519882902503, 0.00041583902202546597, 0.000413710018619895, 0.00041503901593387127, 0.00041352096013724804, 0.00041252304799854755];[0.001207569963298738, 0.0011843560496345162, 0.0011814789613708854, 0.001181144965812564, 0.0011979519622400403, 0.0011978799011558294, 0.001622348907403648, 0.00118719891179353, 0.001173570053651929, 0.001175374025478959, 0.0011747319949790835, 0.0011875780764967203, 0.0011728309327736497, 0.00118333101272583, 0.0011730570113286376, 0.0011711819097399712, 0.0011734049767255783, 0.0011715000728145242, 0.00117062299977988, 0.0014311050763353705, 0.0011697770096361637, 0.0011799880303442478, 0.0011721360497176647, 0.001173374941572547, 0.0011756980093196034, 0.001170729985460639, 0.001170929055660963, 0.0011719119502231479, 0.0011715160217136145, 0.0011714849388226867, 0.001168821007013321, 0.0011708440724760294, 0.0014305600197985768, 0.001173238968476653, 0.0011742189526557922, 0.001171958982013166, 0.0011718259193003178, 0.0011728089302778244, 0.0011722740018740296, 0.0011739280307665467, 0.001168800052255392, 0.0011724020587280393, 0.0011704069329425693, 0.001162067987024784, 0.0011716189328581095, 0.0014276840956881642, 0.0011721280170604587, 0.0011734550353139639, 0.0011798780178651214, 0.0011734629515558481];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0009877269621938467;0.0042605099733918905;;;4.313449097237201;;;[0.0016220808029174805, 0.0010124619584530592, 0.0010076011531054974, 0.0010128419380635023, 0.0010116689372807741, 0.0010119210928678513, 0.0010038921609520912, 0.0010045389644801617, 0.0010026819072663784, 0.001006262144073844, 0.0009989079553633928, 0.0009980171453207731, 0.000996587099507451, 0.0010229561012238264, 0.0010017768945544958, 0.0009986639488488436, 0.0010136289056390524, 0.000998905161395669, 0.0009939931333065033, 0.0010040269698947668, 0.0010097899939864874, 0.0010099210776388645, 0.000993923982605338, 0.0009942830074578524, 0.0009910590015351772, 0.001000087009742856, 0.0009937628637999296, 0.0009925009217113256, 0.001001706812530756, 0.0009921230375766754, 0.000998517032712698, 0.0009940008167177439, 0.0009892950765788555, 0.0009923831094056368, 0.000995278125628829, 0.0010007270611822605, 0.000994255067780614, 0.0010039880871772766, 0.0009877269621938467, 0.0009917989373207092, 0.000996406888589263, 0.0010008011013269424, 0.0009948690421879292, 0.000995722133666277, 0.0009952548425644636, 0.0009940958116203547, 0.0009949239902198315, 0.0010076649487018585, 0.0009947600774466991, 0.000995327951386571];[0.004281621193513274, 0.0042814870830625296, 0.004267117008566856, 0.004293103003874421, 0.004508510930463672, 0.004270687932148576, 0.0042619528248906136, 0.004279619082808495, 0.004260756075382233, 0.004275822080671787, 0.004275785991922021, 0.00428204913623631, 0.004264567978680134, 0.004281284986063838, 0.004268866963684559, 0.004280785098671913, 0.004261787049472332, 0.004285777918994427, 0.004272099118679762, 0.0042744961101561785, 0.0042669689282774925, 0.004279416054487228, 0.004263330949470401, 0.004282157169654965, 0.004263669950887561, 0.00427596690133214, 0.004265869967639446, 0.004279857035726309, 0.004268433898687363, 0.004277588101103902, 0.0042631218675524, 0.0042780740186572075, 0.00426487484946847, 0.0042885171715170145, 0.004262530943378806, 0.004279198125004768, 0.004261030117049813, 0.004275444895029068, 0.004264374962076545, 0.004272175952792168, 0.004276077030226588, 0.004287931136786938, 0.004269412951543927, 0.004275253973901272, 0.00426834705285728, 0.004273895872756839, 0.004264654126018286, 0.004292740952223539, 0.0042605099733918905, 0.004276870051398873];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.007614352973178029;0.05068004783242941;;;6.655857432792073;;;[0.007628018967807293, 0.007620953023433685, 0.007617800030857325, 0.007623960031196475, 0.0076165529899299145, 0.007622096920385957, 0.007616875926032662, 0.007618380011990666, 0.00761610409244895, 0.007617882918566465, 0.007614982081577182, 0.007618356961756945, 0.00761573389172554, 0.007620878051966429, 0.007616605143994093, 0.007622926961630583, 0.007615224923938513, 0.0076221569906920195, 0.007620417978614569, 0.007614352973178029, 0.007619980024173856, 0.007624081801623106, 0.007620624033734202, 0.007619690150022507, 0.007621739059686661, 0.007621231954544783, 0.007618131814524531, 0.007615785114467144, 0.0076199371833354235, 0.007618709001690149, 0.007618730887770653, 0.007622532080858946, 0.0076175229623913765, 0.007619241951033473, 0.007618302013725042, 0.00761715997941792, 0.007617582101374865, 0.007619523908942938, 0.007621122989803553, 0.007617437979206443, 0.00761936092749238, 0.007618668954819441, 0.007618648000061512, 0.007614490808919072, 0.007617008872330189, 0.007618569070473313, 0.007620149990543723, 0.00761564914137125, 0.007615910843014717, 0.007618082920089364];[0.050721321022138, 0.050773933064192533, 0.050722600892186165, 0.05072034988552332, 0.05069610709324479, 0.050724868196994066, 0.05070320889353752, 0.050712645053863525, 0.05071817198768258, 0.05069676716811955, 0.05070211016573012, 0.0507046589627862, 0.05071680690161884, 0.0507462159730494, 0.05072395200841129, 0.05071567208506167, 0.05071926093660295, 0.05073660402558744, 0.05070839379914105, 0.050725028151646256, 0.05068004783242941, 0.050708833849057555, 0.05070823687128723, 0.050701699918136, 0.050710368901491165, 0.05071523506194353, 0.050701310858130455, 0.05071176588535309, 0.05071088392287493, 0.05077838501892984, 0.05069346004165709, 0.05070872092619538, 0.050723484018817544, 0.050702248932793736, 0.05071160104125738, 0.050693799974396825, 0.05070586199872196, 0.05069854808971286, 0.05070861289277673, 0.050702673848718405, 0.05069238808937371, 0.05069348984397948, 0.05094454297795892, 0.05071394913829863, 0.05070448201149702, 0.05070955911651254, 0.05070465803146362, 0.0507124459836632, 0.050692246994003654, 0.0506940761115402];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.003208333859220147;0.007603927049785852;;;2.370054795866583;;;[0.0032360521145164967, 0.00321338907815516, 0.003225649008527398, 0.003222038969397545, 0.003238168079406023, 0.003220914863049984, 0.0032151720952242613, 0.0032252748496830463, 0.003215881995856762, 0.0032336560543626547, 0.003220772836357355, 0.0032166000455617905, 0.0032207889016717672, 0.003220110898837447, 0.0032151611521840096, 0.0032112239859998226, 0.003227079985663295, 0.00321554415859282, 0.0032196189276874065, 0.003223130013793707, 0.00321401609107852, 0.003215495031327009, 0.003221391001716256, 0.003220929065719247, 0.003222987987101078, 0.003216712037101388, 0.003217248944565654, 0.003216484095901251, 0.00322139379568398, 0.0032180550042539835, 0.003222410101443529, 0.0032240699511021376, 0.0032229418866336346, 0.003208333859220147, 0.0032176768872886896, 0.0032161700073629618, 0.0032194829545915127, 0.0032184908632189035, 0.0032181059941649437, 0.0032170149497687817, 0.0032179809641093016, 0.0032159178517758846, 0.0032126849982887506, 0.0032192938961088657, 0.003210495924577117, 0.0032099569216370583, 0.0032102649565786123, 0.0032196869142353535, 0.0032154428772628307, 0.0032153509091585875];[0.007634354988113046, 0.007614576956257224, 0.007609448162838817, 0.007614477071911097, 0.007618358125910163, 0.007615373004227877, 0.007613337133079767, 0.007611955050379038, 0.007614637026563287, 0.0076216128654778, 0.0076142780017107725, 0.0076135629788041115, 0.007603927049785852, 0.007620753021910787, 0.007612541085109115, 0.007610239088535309, 0.00761031499132514, 0.007622248958796263, 0.007605130085721612, 0.00761082605458796, 0.007614298025146127, 0.007627129089087248, 0.007617834024131298, 0.007611948996782303, 0.0076251879800111055, 0.007612443063408136, 0.007609251886606216, 0.007613294059410691, 0.007620855001732707, 0.0076126838102936745, 0.007613893132656813, 0.0076100199948996305, 0.007617993047460914, 0.007615671958774328, 0.007608392043039203, 0.0076134479604661465, 0.00761961005628109, 0.007609405787661672, 0.007606829982250929, 0.007614953210577369, 0.007606026018038392, 0.007609881926327944, 0.007614155998453498, 0.00761989806778729, 0.007610365049913526, 0.007620980031788349, 0.0076091529335826635, 0.007610117085278034, 0.0076832829508930445, 0.0076141380704939365];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.0038105230778455734;0.02355364290997386;;;6.181209883471123;;;[0.0038162539713084698, 0.003812613897025585, 0.0038125880528241396, 0.0038128411397337914, 0.0038140348624438047, 0.0038135359063744545, 0.003813168965280056, 0.003813501913100481, 0.0038134539499878883, 0.0038144770078361034, 0.0038129279855638742, 0.0038136709481477737, 0.003813781077042222, 0.0038149880710989237, 0.003812954993918538, 0.0038146318402141333, 0.003815511940047145, 0.0038156909868121147, 0.003813826944679022, 0.0038130038883537054, 0.0038129580207169056, 0.003815003903582692, 0.0038129561580717564, 0.0038176008965820074, 0.003820758080109954, 0.0038160430267453194, 0.003813615068793297, 0.0038131349720060825, 0.0038134651258587837, 0.0038124071434140205, 0.0038138357922434807, 0.0038180218543857336, 0.0038139699026942253, 0.0038134020287543535, 0.0038422781508415937, 0.0038135608192533255, 0.00381403393112123, 0.003814548021182418, 0.003814190160483122, 0.0038151938933879137, 0.0038122101686894894, 0.003813657909631729, 0.0038105230778455734, 0.0038139319512993097, 0.0038135608192533255, 0.0038178409449756145, 0.003812778042629361, 0.0038140760734677315, 0.003813955932855606, 0.0038136139046400785];[0.023613153025507927, 0.023584158858284354, 0.023574688006192446, 0.023587109986692667, 0.023573956917971373, 0.023575630970299244, 0.02357780118472874, 0.023574813036248088, 0.02357124607078731, 0.02358196792192757, 0.0235640830360353, 0.023567997850477695, 0.02355934283696115, 0.023574599996209145, 0.0235712849535048, 0.023581719025969505, 0.023575396044179797, 0.023587851086631417, 0.023599635111168027, 0.02356252702884376, 0.023591225035488605, 0.02357659093104303, 0.02356636500917375, 0.02357271104119718, 0.02357556694187224, 0.023883878020569682, 0.02358496398665011, 0.02357835415750742, 0.023555968888103962, 0.023577281972393394, 0.023729701060801744, 0.023630406940355897, 0.023594506084918976, 0.023560692090541124, 0.023571294965222478, 0.02357502398081124, 0.023570723133161664, 0.023583028931170702, 0.023576464969664812, 0.02355364290997386, 0.023583190981298685, 0.02356362296268344, 0.023557950044050813, 0.02357273711822927, 0.02357936790212989, 0.02357739699073136, 0.024195819161832333, 0.023576735984534025, 0.02357117203064263, 0.023568434873595834];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0033830320462584496;0.00541039789095521;;;1.599274797570711;;;[0.0034136329777538776, 0.003386687021702528, 0.0033909038174897432, 0.003390152007341385, 0.003389851888641715, 0.003397370921447873, 0.0033871340565383434, 0.0033871091436594725, 0.0033920209389179945, 0.0033830320462584496, 0.003389741061255336, 0.0033900171983987093, 0.0033917189575731754, 0.003392375074326992, 0.0033896160311996937, 0.0033849519677460194, 0.003392387181520462, 0.0033912991639226675, 0.003391686826944351, 0.003407048061490059, 0.003388242097571492, 0.003386880038306117, 0.0033861419651657343, 0.0033902651630342007, 0.0033856320660561323, 0.003390488214790821, 0.0033929410856217146, 0.0033924710005521774, 0.0033890409395098686, 0.003392287064343691, 0.003391890088096261, 0.003387721022590995, 0.0033855459187179804, 0.0033955450635403395, 0.0033896861132234335, 0.003389660967513919, 0.0033888111356645823, 0.0033891440834850073, 0.003397363005205989, 0.0033978749997913837, 0.003394325962290168, 0.0033931781072169542, 0.0033909401390701532, 0.003390468889847398, 0.0033941450528800488, 0.0033952149096876383, 0.003407561918720603, 0.0033873789943754673, 0.0034067679662257433, 0.00338930101133883];[0.00541905895806849, 0.005416910862550139, 0.005435427185148001, 0.005415756953880191, 0.005420665955170989, 0.005778063088655472, 0.005414022132754326, 0.005412790924310684, 0.005430013872683048, 0.0054141010623425245, 0.005413627019152045, 0.005422916961833835, 0.005427205003798008, 0.00541461119428277, 0.0054143930319696665, 0.005412969971075654, 0.005419153952971101, 0.005420235218480229, 0.005416644969955087, 0.005415173014625907, 0.005426680902019143, 0.0054117178078740835, 0.005414257058873773, 0.005426366813480854, 0.005411402089521289, 0.00541039789095521, 0.005411528050899506, 0.005422502988949418, 0.005417580949142575, 0.005422509973868728, 0.005414462881162763, 0.0054110519122332335, 0.005432062083855271, 0.0054122451692819595, 0.0054188999347388744, 0.005411552963778377, 0.005410800920799375, 0.005423641996458173, 0.005414078943431377, 0.005411721998825669, 0.005435473984107375, 0.005427686031907797, 0.005416837055236101, 0.005425333045423031, 0.005414534127339721, 0.005413041915744543, 0.005414239829406142, 0.005413061007857323, 0.005422977963462472, 0.005411640042439103];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0019400499295443296;0.011054836912080646;;;5.698222887839364;;;[0.0019435230642557144, 0.001941639930009842, 0.001943513983860612, 0.0019433838315308094, 0.0019432490225881338, 0.0019410578534007072, 0.0019426599610596895, 0.0019420708995312452, 0.0019444611389189959, 0.0019441258627921343, 0.0019422781188040972, 0.0019407900981605053, 0.0019444969948381186, 0.0019421509932726622, 0.0019421209581196308, 0.0019443389028310776, 0.0019405910279601812, 0.001941761001944542, 0.0019410960376262665, 0.0019406431820243597, 0.001942961011081934, 0.0019426101353019476, 0.0019435598514974117, 0.0019430830143392086, 0.0019413069821894169, 0.0019411160610616207, 0.0019414261914789677, 0.0019421689212322235, 0.0019433971028774977, 0.0019419630989432335, 0.0019429970998317003, 0.0019418380688875914, 0.0019429828971624374, 0.001941211987286806, 0.001941892085596919, 0.0019417810253798962, 0.0019444290082901716, 0.0019435267895460129, 0.001940686022862792, 0.0019434329587966204, 0.0019417479634284973, 0.0019400499295443296, 0.0019408219959586859, 0.0019413200207054615, 0.001942245988175273, 0.0019427880179136992, 0.0019428969826549292, 0.0019435349386185408, 0.0019417719449847937, 0.0019401069730520248];[0.01152220112271607, 0.011091527063399553, 0.011081843869760633, 0.011091660941019654, 0.011081424076110125, 0.011079113930463791, 0.011078401934355497, 0.011099166935309768, 0.011075357906520367, 0.011059594107791781, 0.011066950159147382, 0.0110713851172477, 0.011062082136049867, 0.011066037928685546, 0.011064684949815273, 0.011054905131459236, 0.011072976980358362, 0.011063244193792343, 0.01105969282798469, 0.01106822700239718, 0.01106482488103211, 0.011076092021539807, 0.011065070051699877, 0.011074087116867304, 0.011086852056905627, 0.011068976949900389, 0.011093800887465477, 0.011067678919062018, 0.011074946029111743, 0.011067325947806239, 0.011065227910876274, 0.011068128049373627, 0.011368515901267529, 0.011060102842748165, 0.011067487066611648, 0.011073288042098284, 0.011084720026701689, 0.011069836094975471, 0.011070552980527282, 0.011077885050326586, 0.011062030913308263, 0.011063328944146633, 0.011061746161431074, 0.011069856118410826, 0.011054836912080646, 0.011091028107330203, 0.011068011866882443, 0.011076955823227763, 0.011063565034419298, 0.011072610970586538];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0036942760925740004;0.0045389889273792505;;;1.2286544951264575;;;[0.0037208888679742813, 0.0037032291293144226, 0.0036995618138462305, 0.003702800953760743, 0.00369517900981009, 0.00369494897313416, 0.0036986269988119602, 0.003699338063597679, 0.0037033469416201115, 0.003702030051499605, 0.0037019229494035244, 0.003700154135003686, 0.003701547859236598, 0.0037017809227108955, 0.003698458196595311, 0.0037079479079693556, 0.0036997569259256124, 0.0037002519238740206, 0.003703509923070669, 0.00370140396989882, 0.0036942760925740004, 0.0037039329763501883, 0.0037110040429979563, 0.003702122950926423, 0.003709023119881749, 0.003696999978274107, 0.003701254026964307, 0.0037059779278934, 0.0036992039531469345, 0.0037080831825733185, 0.003708441974595189, 0.0037018978036940098, 0.0036985380575060844, 0.003700630972161889, 0.0036988640204072, 0.003700166940689087, 0.003698458895087242, 0.003701417939737439, 0.0037047979421913624, 0.003700915025547147, 0.0036973459646105766, 0.003712130943313241, 0.0037073600105941296, 0.003701169043779373, 0.0037018489092588425, 0.003717609914019704, 0.0037024759221822023, 0.0036981869488954544, 0.003698078915476799, 0.003696775995194912];[0.004572137026116252, 0.004561848938465118, 0.004559141816571355, 0.004549259087070823, 0.0045492209028452635, 0.004545547068119049, 0.004552466096356511, 0.004546402953565121, 0.004547680960968137, 0.004547820892184973, 0.004545958014205098, 0.004540046909824014, 0.004546264884993434, 0.004541607107967138, 0.004550117999315262, 0.004546839045360684, 0.0045456429943442345, 0.004560390021651983, 0.004548259079456329, 0.004541032947599888, 0.004540591966360807, 0.004551172023639083, 0.004543587099760771, 0.00454205390997231, 0.004580965032801032, 0.00454997387714684, 0.004565054085105658, 0.004543549846857786, 0.004556064959615469, 0.004545268137007952, 0.004552086116746068, 0.0045472439378499985, 0.00454236613586545, 0.0045445640571415424, 0.0045431628823280334, 0.004546636017039418, 0.004543614108115435, 0.004544079070910811, 0.0045493110083043575, 0.004559932043775916, 0.0045518658589571714, 0.0045389889273792505, 0.004562838934361935, 0.004548170138150454, 0.004546195035800338, 0.004545628093183041, 0.004543802002444863, 0.004542925162240863, 0.0045658680610358715, 0.004539620131254196];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.0010094849858433008;0.001062816008925438;;;1.052829931925719;;;[0.0010141059756278992, 0.0010110500734299421, 0.001012435182929039, 0.00101512111723423, 0.001010906184092164, 0.0010115709155797958, 0.0010124400723725557, 0.0010127471759915352, 0.0010119129437953234, 0.0010129790753126144, 0.0010113539174199104, 0.0010107019916176796, 0.0010114382021129131, 0.0010111420415341854, 0.0010112079326063395, 0.001012904103845358, 0.0010106521658599377, 0.0010114030446857214, 0.0010142868850380182, 0.001012258930131793, 0.0010137211065739393, 0.0010128510184586048, 0.0010105438996106386, 0.0010105271358042955, 0.0010111790616065264, 0.0010116940829902887, 0.001011217013001442, 0.0010106638073921204, 0.001010471023619175, 0.0010102959349751472, 0.0010117809288203716, 0.001011229120194912, 0.001012519933283329, 0.0010114430915564299, 0.0010166340507566929, 0.0010134889744222164, 0.001011192100122571, 0.001009924104437232, 0.0010114680044353008, 0.0010101029183715582, 0.0010123481042683125, 0.0010149378795176744, 0.001013374887406826, 0.0010119881480932236, 0.001011948101222515, 0.00101209688000381, 0.001011266140267253, 0.0010096901096403599, 0.0010094849858433008, 0.001010666135698557];[0.0011121961288154125, 0.0010846739169210196, 0.0010937789920717478, 0.001068413956090808, 0.0010641859844326973, 0.001066142925992608, 0.0010726540349423885, 0.0010739611461758614, 0.001070602098479867, 0.0010912278667092323, 0.001085412921383977, 0.0010674151126295328, 0.001063863979652524, 0.0010655999649316072, 0.0010655110236257315, 0.0010672989301383495, 0.001086072064936161, 0.001070735976099968, 0.0010633058845996857, 0.0010711990762501955, 0.001065610907971859, 0.0010660819243639708, 0.0010646390728652477, 0.0010785490740090609, 0.0010643450077623129, 0.0010669499170035124, 0.0010667399037629366, 0.0010630430188030005, 0.0010661669075489044, 0.0011173549573868513, 0.00108372513204813, 0.001071681035682559, 0.0010664688888937235, 0.0010674670338630676, 0.0010862820781767368, 0.0010874420404434204, 0.0010651671327650547, 0.0010653319768607616, 0.0010673410724848509, 0.0010675298981368542, 0.0010719820857048035, 0.0010834019631147385, 0.0010859519243240356, 0.0010661480482667685, 0.001062816008925438, 0.0010658709798008204, 0.0010671589989215136, 0.0010659790132194757, 0.0010744330938905478, 0.0010637128725647926];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0009941451717168093;0.0012047630734741688;;;1.211858295699047;;;[0.0010598129592835903, 0.001050350023433566, 0.001049727899953723, 0.0010471970308572054, 0.001055947970598936, 0.0010458061005920172, 0.0010533619206398726, 0.0010524240788072348, 0.0010095429606735706, 0.0009992530103772879, 0.000998946838080883, 0.0010006041266024113, 0.0009974860586225986, 0.0009968169033527374, 0.0010019380133599043, 0.0009941451717168093, 0.0009999610483646393, 0.0009973039850592613, 0.000994174974039197, 0.0009998101741075516, 0.0010052670259028673, 0.0009970441460609436, 0.0009990280959755182, 0.0009963340125977993, 0.0010045638773590326, 0.0010013021528720856, 0.000998619943857193, 0.0009974411223083735, 0.0009975989814847708, 0.0009965449571609497, 0.0010085820686072111, 0.0010032730642706156, 0.0009987300727516413, 0.001000882126390934, 0.0010000860784202814, 0.0010025340598076582, 0.001001046970486641, 0.0010095059406012297, 0.0010045019444078207, 0.000998846022412181, 0.0010104048997163773, 0.0009985659271478653, 0.001006138976663351, 0.000997873954474926, 0.0010024809744209051, 0.0010029170662164688, 0.0009952629916369915, 0.0009981170296669006, 0.0010004399809986353, 0.0009986248333007097];[0.001300609903410077, 0.0012224460951983929, 0.001228855922818184, 0.001226556021720171, 0.0012119829189032316, 0.0012075731065124273, 0.0012123091146349907, 0.001207801979035139, 0.0012127698864787817, 0.0012098329607397318, 0.0012142839841544628, 0.0012083519250154495, 0.0012133868876844645, 0.0012098620645701885, 0.0012107489164918661, 0.00120845390483737, 0.0012120120227336884, 0.0012090180534869432, 0.0012101409956812859, 0.001218841876834631, 0.0012098080478608608, 0.0012094629928469658, 0.001212752889841795, 0.0012085051275789738, 0.0012124499771744013, 0.0012089370284229517, 0.0012200740166008472, 0.001206638989970088, 0.00120994308963418, 0.0012082320172339678, 0.0012103859335184097, 0.0012335958890616894, 0.0012128250673413277, 0.0012063668109476566, 0.0012214251328259706, 0.0012188300024718046, 0.0012124080676585436, 0.0012152460403740406, 0.0012175829615443945, 0.0012101121246814728, 0.0012174020521342754, 0.001207045977935195, 0.0012147228699177504, 0.001231740927323699, 0.0012138348538428545, 0.0012053190730512142, 0.001208739122375846, 0.0012047630734741688, 0.0012119540479034185, 0.0012061488814651966];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.007610690081492066;0.05065624485723674;;;6.6559332090560765;;;[0.007620800053700805, 0.007617451949045062, 0.007618409115821123, 0.007613800931721926, 0.007616359973326325, 0.007616445189341903, 0.007616716902703047, 0.007618431001901627, 0.007624255958944559, 0.007614248897880316, 0.0076132279355078936, 0.007614371133968234, 0.007611049106344581, 0.007620836142450571, 0.0076147220097482204, 0.007617193972691894, 0.007615811889991164, 0.00761689618229866, 0.007612501038238406, 0.007619619136676192, 0.00761427404358983, 0.007616847986355424, 0.007610690081492066, 0.007615668000653386, 0.007615295005962253, 0.007614424917846918, 0.007617682917043567, 0.007614362984895706, 0.007611820008605719, 0.0076131559908390045, 0.0076158009469509125, 0.007618822157382965, 0.007613123161718249, 0.007616299903020263, 0.007614677073433995, 0.007617180002853274, 0.007615498965606093, 0.007618771865963936, 0.0076135380659252405, 0.007617474999278784, 0.00761709688231349, 0.0076166000217199326, 0.007612673798575997, 0.00761427404358983, 0.0076126279309391975, 0.007616245886310935, 0.0076170258689671755, 0.007615973008796573, 0.007616318995133042, 0.007614283123984933];[0.05071774707175791, 0.05067327106371522, 0.05065864697098732, 0.05068539292551577, 0.05065716919489205, 0.050680296029895544, 0.05066699511371553, 0.05068378895521164, 0.050679073901847005, 0.050674247089773417, 0.05067657679319382, 0.05067415093071759, 0.05066971993073821, 0.0506747520994395, 0.050698630046099424, 0.05067009502090514, 0.05067879683338106, 0.05066467821598053, 0.050688982009887695, 0.050684944028034806, 0.05068114516325295, 0.05067717609927058, 0.050671327859163284, 0.0506591119337827, 0.05071447393856943, 0.050686031114310026, 0.050659204134717584, 0.05065624485723674, 0.050678255036473274, 0.05065958295017481, 0.05067134601995349, 0.05066470499150455, 0.050657995976507664, 0.05068363482132554, 0.050681285094469786, 0.05066927010193467, 0.050672855926677585, 0.05067171389237046, 0.05067928181961179, 0.05067554418928921, 0.050669132033362985, 0.05067511182278395, 0.05067165591754019, 0.0506755611859262, 0.05067520006559789, 0.05068951612338424, 0.050670258002355695, 0.05068883206695318, 0.05068516917526722, 0.05067597096785903];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.003204034874215722;0.0038874989841133356;;;1.2133135676511357;;;[0.0032563749700784683, 0.0032470079604536295, 0.0032630518544465303, 0.0032434340100735426, 0.003268890082836151, 0.0032421271316707134, 0.003266668878495693, 0.0032599428668618202, 0.003209174145013094, 0.003211593022570014, 0.003227557986974716, 0.0032217169646173716, 0.003220706945285201, 0.00326969800516963, 0.0032125040888786316, 0.0032151048071682453, 0.003204034874215722, 0.0032252459786832333, 0.003211267990991473, 0.003208999987691641, 0.0032153399661183357, 0.0032113150227814913, 0.003208016976714134, 0.0032076560892164707, 0.003226939123123884, 0.00321015901863575, 0.003214525058865547, 0.0032124370336532593, 0.003211747854948044, 0.0032122160773724318, 0.003210031194612384, 0.0032194731757044792, 0.003211593022570014, 0.003211895003914833, 0.0032125450670719147, 0.003217271063476801, 0.0032085080165416002, 0.0032152559142559767, 0.003213672898709774, 0.0032079529482871294, 0.0032091340981423855, 0.003215304110199213, 0.00321587803773582, 0.0032051880843937397, 0.003222638973966241, 0.0032125450670719147, 0.0032195940148085356, 0.0032181390561163425, 0.003210423979908228, 0.0032148549798876047];[0.003906286088749766, 0.003912951098755002, 0.003904592012986541, 0.003901321906596422, 0.003894431982189417, 0.003914542030543089, 0.0039157201535999775, 0.003916521789506078, 0.003905218094587326, 0.0038941630627959967, 0.003912894055247307, 0.003903033910319209, 0.0039079689886420965, 0.003902674885466695, 0.0039024050347507, 0.0038924440741539, 0.0038919500075280666, 0.0038930298760533333, 0.003902026917785406, 0.0038999980315566063, 0.003902141936123371, 0.003908161073923111, 0.0038947691209614277, 0.0038891760632395744, 0.003889173036441207, 0.003893543966114521, 0.003906504949554801, 0.0039098069537431, 0.0038929118309170008, 0.0038874989841133356, 0.003891468048095703, 0.0038891208823770285, 0.003890375839546323, 0.0038891371805220842, 0.00389793305657804, 0.003890811000019312, 0.003892004955559969, 0.003892485983669758, 0.003901846008375287, 0.0039037680253386497, 0.0039017200469970703, 0.0039000599645078182, 0.003898494876921177, 0.0039033330976963043, 0.003894591936841607, 0.0038906880654394627, 0.0038891949225217104, 0.003904478857293725, 0.0038913830649107695, 0.0038905309047549963];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.0038101868703961372;0.02351491991430521;;;6.171592290396091;;;[0.0038192400243133307, 0.003812032053247094, 0.0038110141176730394, 0.003810775000602007, 0.003810729132965207, 0.0038114781491458416, 0.003812104929238558, 0.0038137028459459543, 0.00381733407266438, 0.0038109298329800367, 0.003811934031546116, 0.003812766168266535, 0.0038126918952912092, 0.003810903988778591, 0.0038126769941300154, 0.0038143841084092855, 0.003813070012256503, 0.0038118839729577303, 0.0038127589505165815, 0.003811122151091695, 0.003812354989349842, 0.0038172691129148006, 0.0038113920018076897, 0.0038107868749648333, 0.0038123137783259153, 0.003811383154243231, 0.003810892114415765, 0.0038107361178845167, 0.003813273971900344, 0.003811114002019167, 0.0038172819186002016, 0.0038101868703961372, 0.0038122350815683603, 0.0038123440463095903, 0.003813709132373333, 0.0038119240198284388, 0.003811309114098549, 0.0038139831740409136, 0.0038125328719615936, 0.003811485832557082, 0.003812537994235754, 0.0038106548599898815, 0.003814523108303547, 0.00381199992261827, 0.003813022980466485, 0.0038116630166769028, 0.0038120299577713013, 0.0038130199536681175, 0.003814157098531723, 0.003812472801655531];[0.02355187200009823, 0.023538975045084953, 0.023543108953163028, 0.023528582882136106, 0.023536263033747673, 0.023539993911981583, 0.023549425881356, 0.023536994820460677, 0.023538995999842882, 0.023539134999737144, 0.02360395505093038, 0.023539668880403042, 0.02353347185999155, 0.023535408778116107, 0.023526912089437246, 0.02352514397352934, 0.02355234487913549, 0.023541805800050497, 0.02351491991430521, 0.023525021970272064, 0.0235223900526762, 0.02426969283260405, 0.023524943040683866, 0.02352356305345893, 0.02353858109563589, 0.02351949899457395, 0.023531199898570776, 0.023519528098404408, 0.023519457085058093, 0.023531638085842133, 0.023516596062108874, 0.023519599111750722, 0.023548392113298178, 0.023537879111245275, 0.023524895077571273, 0.023550356971099973, 0.023544827941805124, 0.023530486039817333, 0.02352387015707791, 0.023519866866990924, 0.02352944598533213, 0.023531413171440363, 0.023827780969440937, 0.023524724878370762, 0.023530201986432076, 0.023548969067633152, 0.023524580989032984, 0.023535385029390454, 0.023535924032330513, 0.02353934501297772];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.003375476226210594;0.003521186066791415;;;1.0431671950314398;;;[0.0034280430991202593, 0.0034144120290875435, 0.0034173037856817245, 0.0034129011910408735, 0.0034139251802116632, 0.0034182409290224314, 0.0034173030871897936, 0.00340561312623322, 0.0033880139235407114, 0.003380479058250785, 0.003382632974535227, 0.00338012189604342, 0.003386101918295026, 0.0033833221532404423, 0.0033843540586531162, 0.003389325924217701, 0.003389048157259822, 0.003388016950339079, 0.003385073971003294, 0.003384389216080308, 0.003393967868760228, 0.003381269983947277, 0.0033845920115709305, 0.0033826129510998726, 0.003381452988833189, 0.003377542831003666, 0.0033846970181912184, 0.0033817910589277744, 0.003384956158697605, 0.0033864621073007584, 0.003379981964826584, 0.003381747053936124, 0.0033831798937171698, 0.0033992119133472443, 0.003383448114618659, 0.0033859009854495525, 0.003375476226210594, 0.003381910966709256, 0.0033802420366555452, 0.0033779297955334187, 0.0033874979708343744, 0.0033869040198624134, 0.003383762901648879, 0.0033891580533236265, 0.0033822909463196993, 0.003384913085028529, 0.00339376088231802, 0.0033809691667556763, 0.003384398063644767, 0.003383598057553172];[0.0035485008265823126, 0.003527384949848056, 0.0035404260270297527, 0.003528905101120472, 0.003530300920829177, 0.0035244778264313936, 0.0035315679851919413, 0.003524163970723748, 0.003541202051565051, 0.003525119973346591, 0.003536706790328026, 0.003521186066791415, 0.003525935811921954, 0.0035291730891913176, 0.0035288119688630104, 0.003523870836943388, 0.003968351986259222, 0.0035271260421723127, 0.0035290850792080164, 0.0035224698949605227, 0.003528021974489093, 0.003533595008775592, 0.0035309961531311274, 0.0035243600141257048, 0.0035272769164294004, 0.0035239458084106445, 0.0035309100057929754, 0.003524527885019779, 0.0035287479404360056, 0.0035263209138065577, 0.003531843889504671, 0.003528933972120285, 0.0035298350267112255, 0.003534202231094241, 0.0035325270146131516, 0.0035236410330981016, 0.0035297879949212074, 0.00352326687425375, 0.0035286860074847937, 0.0035254850517958403, 0.0035295779816806316, 0.0035237399861216545, 0.003530025016516447, 0.003525997046381235, 0.0035327000077813864, 0.0035267190542072058, 0.003544407896697521, 0.0035263439640402794, 0.0035267830826342106, 0.003523017978295684];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0019406771752983332;0.011041048914194107;;;5.689276431303835;;;[0.0019442010670900345, 0.0019418909214437008, 0.0019421209581196308, 0.0019436900038272142, 0.0019436960574239492, 0.0019407349172979593, 0.0019409710075706244, 0.001941779162734747, 0.001946063945069909, 0.0019429950043559074, 0.001942802919074893, 0.001942640170454979, 0.0019420599564909935, 0.0019419491291046143, 0.0019416131544858217, 0.0019440851174294949, 0.0019437950104475021, 0.0019428960513323545, 0.001941425958648324, 0.0019422101322561502, 0.0019416131544858217, 0.0019452560227364302, 0.001943639013916254, 0.0019444539211690426, 0.0019463780336081982, 0.001942137023434043, 0.001942321890965104, 0.0019438639283180237, 0.0019435270223766565, 0.001943026902154088, 0.0019460341427475214, 0.0019434548448771238, 0.0019426050130277872, 0.0019422490149736404, 0.0019406771752983332, 0.0019420420285314322, 0.0019458138849586248, 0.0019447959493845701, 0.001945718890056014, 0.001942227827385068, 0.0019418790470808744, 0.0019415519200265408, 0.0019422480836510658, 0.0019407190848141909, 0.001943252980709076, 0.0019457698799669743, 0.0019439850002527237, 0.001941148890182376, 0.001941547030583024, 0.0019419079180806875];[0.011076425900682807, 0.011063507059589028, 0.011053331196308136, 0.01107168197631836, 0.01105786208063364, 0.01105910399928689, 0.011062717996537685, 0.011048377025872469, 0.011041048914194107, 0.01106170006096363, 0.011058456962928176, 0.01105932192876935, 0.011055161012336612, 0.011053235037252307, 0.011066257022321224, 0.011070539942011237, 0.011379959061741829, 0.011044842889532447, 0.011070396983996034, 0.011051868088543415, 0.011055383132770658, 0.011052716057747602, 0.0110602299682796, 0.011050268076360226, 0.011058672098442912, 0.011054610135033727, 0.011060852790251374, 0.011059283977374434, 0.011055583832785487, 0.011057571042329073, 0.011067462153732777, 0.011059727985411882, 0.011058415053412318, 0.01107119512744248, 0.011073500849306583, 0.011090563144534826, 0.01108244201168418, 0.011062369914725423, 0.011060255113989115, 0.011043844977393746, 0.01104939985089004, 0.0110705541446805, 0.011055501876398921, 0.011064734077081084, 0.011046472005546093, 0.011070901062339544, 0.011044030077755451, 0.011045909952372313, 0.011363744968548417, 0.011055678129196167];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.003703179070726037;0.0034371940419077873;;;0.9281738679825436;;;[0.0037558639887720346, 0.003762061009183526, 0.003742286004126072, 0.0037404000759124756, 0.0037391989026218653, 0.003759940154850483, 0.0037357399705797434, 0.0037600731011480093, 0.0037153500597923994, 0.003709089942276478, 0.0037263049744069576, 0.0037073029670864344, 0.003705764887854457, 0.003703179070726037, 0.0037103621289134026, 0.003720831125974655, 0.003705663839355111, 0.0037075020372867584, 0.003725042100995779, 0.003710293909534812, 0.003705226117745042, 0.0037178259808570147, 0.0037081949412822723, 0.0037108880933374166, 0.0037109090480953455, 0.003709116019308567, 0.003705492941662669, 0.003719568019732833, 0.003707120893523097, 0.0037082680501043797, 0.0037165351677685976, 0.003713068785145879, 0.0037219910882413387, 0.003726900788024068, 0.00370995094999671, 0.003720036009326577, 0.0037055369466543198, 0.003712587058544159, 0.0037129030097275972, 0.003712299047037959, 0.003712644102051854, 0.0037129849661141634, 0.0037172469310462475, 0.0037109600380063057, 0.003709119977429509, 0.0037106650415807962, 0.0037094729486852884, 0.0037114631850272417, 0.0037165209650993347, 0.0037119099870324135];[0.003466386115178466, 0.0034505920484662056, 0.0034476090222597122, 0.0034516670275479555, 0.0034470141399651766, 0.0034508889075368643, 0.0034530179109424353, 0.0034478481393307447, 0.0034538330510258675, 0.0034481219481676817, 0.003452066797763109, 0.003447679104283452, 0.0034428981598466635, 0.003449666080996394, 0.003446335904300213, 0.0034464711789041758, 0.0034409549552947283, 0.00344342109747231, 0.0034476330038160086, 0.0034459750168025494, 0.003446871181949973, 0.003447584807872772, 0.0034435009583830833, 0.0034459622111171484, 0.003444231115281582, 0.003447551978752017, 0.0034424529876559973, 0.003446604125201702, 0.0035578201059252024, 0.003449683077633381, 0.00344081106595695, 0.00344171398319304, 0.003441345877945423, 0.0034431451931595802, 0.0034371940419077873, 0.0034394320100545883, 0.003437313949689269, 0.003439913038164377, 0.003437204984948039, 0.0034417430870234966, 0.003438168903812766, 0.0034423288889229298, 0.0034398629795759916, 0.003450404852628708, 0.0034440490417182446, 0.00344244297593832, 0.003437281120568514, 0.0034396611154079437, 0.003440337022766471, 0.0034393409732729197];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.0010098558850586414;0.0010235370136797428;;;1.0135476049835634;;;[0.0010156519711017609, 0.0010155378840863705, 0.0010136959608644247, 0.001013471046462655, 0.001010310836136341, 0.001010723877698183, 0.0010101629886776209, 0.001011369051411748, 0.0010098558850586414, 0.0010102270171046257, 0.0010124559048563242, 0.001011410029605031, 0.0010140070226043463, 0.0010121639352291822, 0.0010189688764512539, 0.001011139014735818, 0.0010108000133186579, 0.0010117969941347837, 0.0010109611321240664, 0.0010099359788000584, 0.0010126070119440556, 0.001010101055726409, 0.0010221961420029402, 0.0010135381016880274, 0.0010127320419996977, 0.0010105869732797146, 0.0010103851091116667, 0.0010108919814229012, 0.0010104358661919832, 0.0010103760287165642, 0.0010113429743796587, 0.0010102528613060713, 0.0010110170114785433, 0.0010109299328178167, 0.0010103150270879269, 0.0010139259975403547, 0.0010141690727323294, 0.0010128079447895288, 0.001012081978842616, 0.0010104819666594267, 0.0010120461229234934, 0.001010505948215723, 0.001011369051411748, 0.0010100179351866245, 0.0010152219329029322, 0.00101159093901515, 0.0010119699873030186, 0.0010137511417269707, 0.0010133939795196056, 0.0010125190019607544];[0.0011106000747531652, 0.0010661380365490913, 0.0010378728620707989, 0.0010506559628993273, 0.0010528720449656248, 0.0010430710390210152, 0.0010411189869046211, 0.0010428258683532476, 0.001051862956956029, 0.0010334649123251438, 0.0010501120705157518, 0.0010758391581475735, 0.0010421541519463062, 0.0010380309540778399, 0.0010296800173819065, 0.0010340118315070868, 0.0010340339504182339, 0.0010444270446896553, 0.001029907027259469, 0.0010235370136797428, 0.0010714551899582148, 0.0010474820155650377, 0.0010377319995313883, 0.001030525891110301, 0.0010332930833101273, 0.0010433199349790812, 0.0010500489734113216, 0.0010297100525349379, 0.0010327831842005253, 0.001029496779665351, 0.0010291989892721176, 0.0010316369589418173, 0.0010284499730914831, 0.001038932939991355, 0.0010307589545845985, 0.001043955096974969, 0.001025388017296791, 0.0010286171454936266, 0.0010261570569127798, 0.001038295915350318, 0.0010333319660276175, 0.0010270781349390745, 0.0010565340053290129, 0.0010275801178067923, 0.0010267850011587143, 0.0010323298629373312, 0.0010295030660927296, 0.0010320160072296858, 0.001054947031661868, 0.0010528468992561102];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
Output size: (128, 32, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  3.211e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.004346739000538946;0.007569358000182547;0.044254010001168353;0.03429234499890299;1.7413877390025103;1.2904923825589658;1.3493979217060137;[0.004460292999283411, 0.00444278699978895, 0.004562651000014739, 0.00438860900067084, 0.0044471760011219885, 0.004569033000734635, 0.00449676000062027, 0.0044432159993448295, 0.004346739000538946, 0.0045771990007779095, 0.004403291999551584, 0.004363538999314187, 0.004514679998464999, 0.004400878999149427, 0.0043915050009672996, 0.004504526999880909, 0.004378495999844745, 0.004384412000945304, 0.004506172999754199, 0.0044020139994245255, 0.004381057999125915, 0.004553551998469629, 0.004387775999930454, 0.004360226999779115, 0.004513412999585853, 0.004369897998913075, 0.0044429820009099785, 0.004382029999760562, 0.00443856899983075, 0.00447587099915836, 0.0044055069993191864, 0.004440735001480789, 0.004446676000952721, 0.00451213800079131, 0.004445947999556665, 0.004424325999934808, 0.004401455998959136, 0.004413722001118003, 0.004523723000602331, 0.00441449800018745, 0.004429329999766196, 0.004374669999378966, 0.004471210999327013, 0.004457215000002179, 0.004412465999848791, 0.004534777999651851, 0.004525828999248915, 0.004355381999630481, 0.0045172239988460205, 0.004349306000221986];[0.008827005000057397, 0.007662269999855198, 0.008103441999992356, 0.008066287999099586, 0.007652214999325224, 0.007588798998767743, 0.008063739000135683, 0.007688285999392974, 0.007597916999657173, 0.00809148199914489, 0.007618749001267133, 0.0075696889998653205, 0.008093054000710254, 0.007619629001055728, 0.007626881000760477, 0.008084835000772728, 0.007608009000250604, 0.007591327999762143, 0.008094057000562316, 0.007607732999531436, 0.007624267000210239, 0.008040464999794494, 0.007613985999341821, 0.00783695300015097, 0.008063178000156768, 0.007605907998367911, 0.0076005350001651095, 0.008062165001319954, 0.007616508000864997, 0.007583419999718899, 0.007928511000500293, 0.007639509000000544, 0.007597806999910972, 0.008070814999882714, 0.007612171000801027, 0.007618910000019241, 0.008043121999435243, 0.007604737998917699, 0.007569358000182547, 0.008069602999967174, 0.007630772000993602, 0.009341232000224409, 0.008092290998320095, 0.007650043000467122, 0.007624070000019856, 0.008079167000687448, 0.007647440001164796, 0.007627573000718257, 0.008072815999184968, 0.00762780299919541];[0.044254010001168353, 0.04674036299911677, 0.048706751000281656, 0.04716098100107047, 0.04981633199895441, 0.05148686300162808, 0.04955441700258234, 0.05225050500121142, 0.051322289000381716, 0.049705330000506365, 0.04942080500040902, 0.04928615899916622, 0.05118715699973109, 0.049404924999180366, 0.0496596610009874, 0.0481869880004524, 0.049490392999359756, 0.050131087000409025, 0.0479708760012727, 0.04814856299708481, 0.05152316400017298, 0.0514472119994025, 0.0482807110001886, 0.04806297699724382, 0.04794660600055067, 0.04810046499915188, 0.048301615001037135, 0.05075565299921436, 0.04880862299796718, 0.049854919998324476, 0.049907469998288434, 0.05039357799978461, 0.04963626000062504, 0.05010033300095529, 0.0512688060025539, 0.04965043300035177, 0.04798880699854635, 0.04992813200260571, 0.04937479199907102, 0.049380930000552326, 0.04937124000025506, 0.049888451998413075, 0.04919423300088965, 0.050007949001155794, 0.05010906700226769, 0.04938741499972821, 0.05062740000175836, 0.050619653000467224, 0.049846039999465575, 0.05064037600095617];[0.03447053199852235, 0.034523431000707205, 0.034861505000662873, 0.03495239200310607, 0.03486541899837903, 0.03440132899777382, 0.03504231000079017, 0.03489602399895375, 0.03454887199950463, 0.034384677001071395, 0.03438125899810984, 0.03518946800249978, 0.03476820200012298, 0.03457449600136897, 0.03432814299958409, 0.034547968998595024, 0.034998174000065774, 0.034476057002393645, 0.03496837500279071, 0.035035872000662494, 0.03527017299893487, 0.03429234499890299, 0.034525638999184594, 0.034443745002135984, 0.034569758998259204, 0.03507856000214815, 0.03459371899953112, 0.03429477400095493, 0.03450896999856923, 0.034313493999434286, 0.034347113001786056, 0.03434659600134182, 0.03453804200034938, 0.034517928997956915, 0.03515454799889994, 0.034433271999660064, 0.03448050499719102, 0.03440155400130607, 0.03450541600068391, 0.03470132499933243, 0.03458705500088399, 0.03431662500042876, 0.034568901002785424, 0.034519632999945316, 0.03441423699769075, 0.03430015200137859, 0.03511912900103198, 0.034828416999516776, 0.034325689000979764, 0.034416057000271394]
conv2.1;0.009670391000327072;0.05286028999944392;0.7610256719981408;0.6795931149990793;5.4661998669605065;1.1198254590898435;4.881296297195502;[0.015749080999739817, 0.009670391000327072, 0.009847591998550342, 0.013221703999079182, 0.012657243998546619, 0.013714589000301203, 0.01388835799843946, 0.01373650200002885, 0.01386045600156649, 0.013728687999901013, 0.013967672999569913, 0.013734500000282424, 0.013821034001011867, 0.013851583998985006, 0.013755312000284903, 0.013623867000205792, 0.012782817999323015, 0.013756111000475357, 0.012887967001006473, 0.013692402000742732, 0.013837066000633058, 0.013798993999444065, 0.013765319999947678, 0.013663105999512482, 0.013787758000034955, 0.013688158000149997, 0.013786751998850377, 0.012924448999910965, 0.013855481000064174, 0.013684814000953338, 0.01384181399953377, 0.01369779699962237, 0.01513102800163324, 0.012829425000745687, 0.013836477000950254, 0.01377666200096428, 0.01372944099966844, 0.01366508099999919, 0.013684453999303514, 0.013723821000894532, 0.013770427000054042, 0.01361272999929497, 0.01382220399864309, 0.013785679000648088, 0.01298896399930527, 0.013786846999209956, 0.012970370999028091, 0.013739961999817751, 0.013621997999507585, 0.013678620000064257];[0.05750286400143523, 0.05299966799975664, 0.052951179999581655, 0.05286028999944392, 0.05322619099933945, 0.053232835000017076, 0.05334383599983994, 0.054631749999316526, 0.05716254700018908, 0.05875072599883424, 0.06094046299949696, 0.06196159899991471, 0.06282072600151878, 0.06348087599872088, 0.06361879900032363, 0.06406677400082117, 0.06410878200040315, 0.06397036400085199, 0.06440498200026923, 0.06396111799949722, 0.06485272999998415, 0.06391296399851853, 0.06405461699978332, 0.06396371699884185, 0.0640186820000963, 0.06397829999878013, 0.06408675199963909, 0.06403326300096523, 0.06401973599895427, 0.06412734400146292, 0.06408273400120379, 0.06432642999970994, 0.06411198800014972, 0.06418812800075102, 0.06415473599918187, 0.0639559189985448, 0.06426482500137354, 0.06420899400109192, 0.06409306000023207, 0.06380790599905595, 0.06415132099937182, 0.06382930500149087, 0.06403283799954806, 0.06387509299929661, 0.06397841199941467, 0.06403944799967576, 0.0643053849998978, 0.0639956049999455, 0.06397347100028128, 0.06413052700008848];[0.7708341529978497, 0.7826146820007125, 0.7874391820023448, 0.7831445789979625, 0.7797281949988246, 0.7670388639999146, 0.7766547850005736, 0.7701140549979755, 0.780819039002381, 0.7832522250009788, 0.7785024299992074, 0.7610256719981408, 0.7786783540013857, 0.7738939779992506, 0.825847521000469, 0.778646311000557, 0.7716461610016268, 0.7715605770008551, 0.7762525080015621, 0.7820092649981234, 0.7782246329988993, 0.7774903709996579, 0.7783311399998638, 0.7732118860003538, 0.7710214520011505, 0.7752805390009598, 0.7711565269983112, 0.7680086380005378, 0.7658958049996727, 0.7807012670000404, 0.7726181769994582, 0.7716666519991122, 0.7686943530025019, 0.7787119450003956, 0.7671125190008752, 0.7764606090004236, 0.7741693869993469, 0.7861375630000111, 0.7774974310013931, 0.7702415880012268, 0.773680478998358, 0.7797580999995262, 0.7808989460008888, 0.7749546699997154, 0.7865629059997445, 0.769434079000348, 0.7702193460008857, 0.7867310949986859, 0.7796087919996353, 0.7767725479989167];[0.682706005001819, 0.6963730819988996, 0.688718337996761, 0.6979473219998908, 0.6795931149990793, 0.6985792140021658, 0.6965899270016962, 0.6962740930011933, 0.687578320999819, 0.6833258599999681, 0.6866369109993684, 0.6888407040005404, 0.690867060002347, 0.6959861529994669, 0.6868668169972807, 0.6868929789998219, 0.6925795270017261, 0.6853121399999509, 0.6877472120013408, 0.6841176930010988, 0.691697207001198, 0.698356534998311, 0.6879616299993359, 0.6837851939981192, 0.6878935129989259, 0.6894270859993412, 0.6953432880000037, 0.6864105749991722, 0.6932613309982116, 0.6975176820014894, 0.6888340030000109, 0.6872021339986532, 0.6905208869993658, 0.6957965809979214, 0.6959980390020064, 0.6914392720009346, 0.6916512040006637, 0.6947086780000973, 0.6871887329998572, 0.6964041589999397, 0.688637141000072, 0.6963864430017566, 0.6854426099998818, 0.6840039990020159, 0.6944947749998391, 0.6957914300000994, 0.6895316939990153, 0.6924531439999555, 0.6859734899990144, 0.6875484050015075]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
Output size: (128, 32, 28, 28)
---
  Complete contraction:  lsc,pes,qrc,ypq->lyer
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  3.211e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          pes,lsc->pelc                    qrc,ypq,pelc->lyer
   6           GEMM        pelc,qrc->pelqr                       ypq,pelqr->lyer
   6           TDOT        pelqr,ypq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.004349146009190008;0.007223143998999149;0.04332597099710256;0.047748372016940266;1.6608189248501222;0.9073811140981158;1.8303432802884374;[0.004654358985135332, 0.004393492010422051, 0.004399555997224525, 0.0045317879994399846, 0.004382686980534345, 0.0045000689860899, 0.004434388014487922, 0.004352268006186932, 0.004393509007059038, 0.004518116998951882, 0.004407436994370073, 0.0044372170232236385, 0.0044263329764362425, 0.0043790320050902665, 0.004472746979445219, 0.00441493300604634, 0.004469109990168363, 0.0044183440040796995, 0.004431071021826938, 0.004498693015193567, 0.004383677005534992, 0.0044191229972057045, 0.004458571987925097, 0.004384713975014165, 0.004545620002318174, 0.0044960630184505135, 0.004399281024234369, 0.00453681600629352, 0.004436994990101084, 0.004390167014207691, 0.0043939860188402236, 0.0045481519773602486, 0.004465676000108942, 0.004433580004842952, 0.005551623995415866, 0.004349146009190008, 0.004548338009044528, 0.004515784996328875, 0.004389933019410819, 0.004516830027569085, 0.004371689981780946, 0.004397857992444187, 0.004408496984979138, 0.004487708007218316, 0.004462701006559655, 0.00452212302479893, 0.00449840200599283, 0.004365308996057138, 0.004531979007879272, 0.0045135850086808205];[0.009187446004943922, 0.00728585000615567, 0.007235423021484166, 0.008243702992331237, 0.007261160993948579, 0.007282187027158216, 0.00812989499536343, 0.007248906011227518, 0.00724333300604485, 0.008618029998615384, 0.007259895995957777, 0.007268135988852009, 0.008226698992075399, 0.0072946909931488335, 0.0072664640028961, 0.008245312987128273, 0.007336729991948232, 0.007235611003125086, 0.008235846005845815, 0.0072608349728398025, 0.00724691798677668, 0.00807380600599572, 0.007286916981684044, 0.007263951003551483, 0.008680001978063956, 0.007291354006156325, 0.007354263012530282, 0.009594663977622986, 0.009314436989370733, 0.008525946002919227, 0.008241935982368886, 0.007313309994060546, 0.009533999022096395, 0.009510447998763993, 0.007245234010042623, 0.007228795991977677, 0.008234856999479234, 0.0072754900029394776, 0.007282304024556652, 0.008248086989624426, 0.007277989003341645, 0.007268719986313954, 0.008222820004448295, 0.007242944004246965, 0.007699523004703224, 0.008161412988556549, 0.007274652016349137, 0.007223143998999149, 0.00822387498919852, 0.007297508011106402];[0.04332597099710256, 0.0460344780003652, 0.04344482600572519, 0.04887049799435772, 0.04933824998443015, 0.04933892301050946, 0.04918099698261358, 0.049189040990313515, 0.049149480037158355, 0.04927777696866542, 0.049148678983328864, 0.049322007020236924, 0.04912388700176962, 0.04908281099051237, 0.05121864500688389, 0.049136345012811944, 0.049097928014816716, 0.04976585798431188, 0.04921065698727034, 0.04914728700532578, 0.04921858699526638, 0.04921132200979628, 0.04930018403683789, 0.04922846204135567, 0.05151642602868378, 0.04938613495323807, 0.05118909597513266, 0.04910545903840102, 0.04915329997311346, 0.04914352999185212, 0.04931527402368374, 0.05138605201500468, 0.049365087994374335, 0.04915202100528404, 0.051384004997089505, 0.051334132003830746, 0.05137984702014364, 0.049130455969134346, 0.05131779899238609, 0.04920788499293849, 0.051294914999743924, 0.04917635899619199, 0.049248840019572526, 0.05121262898319401, 0.04913521697744727, 0.04908586898818612, 0.05130069496226497, 0.051505215000361204, 0.04927063500508666, 0.04913205304183066];[0.04813042300520465, 0.048091414995724335, 0.04775567402248271, 0.04777366897906177, 0.048052473983261734, 0.047864592022961006, 0.049244229012401775, 0.04792027300572954, 0.04810319299576804, 0.0478665710252244, 0.04785045995959081, 0.047889354958897457, 0.04913474901695736, 0.04783565699472092, 0.0478517770243343, 0.049112720997072756, 0.047841902036452666, 0.047748372016940266, 0.0492008910223376, 0.04921642297995277, 0.04916177300037816, 0.049163414019858465, 0.04908328899182379, 0.04919901001267135, 0.04779774500639178, 0.04801557399332523, 0.04777256498346105, 0.04785708599956706, 0.04786651997710578, 0.04779987802612595, 0.04915570400771685, 0.04809232402476482, 0.04910503400606103, 0.049179533030837774, 0.04799746398930438, 0.04794998702709563, 0.04914931001258083, 0.04791078102425672, 0.04803395800990984, 0.04774839905439876, 0.049138820002553985, 0.047888622008031234, 0.047819631989113986, 0.0491605730203446, 0.049261221021879464, 0.04799221295979805, 0.04917465598555282, 0.04914430301869288, 0.0479070270084776, 0.04798001502058469]
conv2.1;0.009655460977228358;0.05008271598489955;0.7599208820029162;0.7550652660138439;5.186983418297239;1.0064307235514967;5.153840494846373;[0.011047931999200955, 0.009655460977228358, 0.01382726599695161, 0.01373864698689431, 0.012866661010775715, 0.013696056994376704, 0.012701543018920347, 0.012983207998331636, 0.013499936001608148, 0.013890745001845062, 0.012978000013390556, 0.013784565002424642, 0.013658635987667367, 0.013702457014005631, 0.01371981602278538, 0.013822117005474865, 0.012967070011654869, 0.013798033993225545, 0.01285651299986057, 0.013842290005413815, 0.01295278497855179, 0.014244988997234032, 0.012868614023318514, 0.013783394009806216, 0.013800106011331081, 0.01298092000070028, 0.013456558983307332, 0.012735623982734978, 0.013731167011428624, 0.012994921999052167, 0.01374355299049057, 0.013817628001561388, 0.012874534004367888, 0.013801521010464057, 0.01296197299961932, 0.013785102986730635, 0.014210902008926496, 0.013726486009545624, 0.013790027995128185, 0.013093421002849936, 0.013786027993774042, 0.01382244800333865, 0.012968250986887142, 0.013851094001438469, 0.012892232014564797, 0.013916481024352834, 0.012819624011171982, 0.013831483985995874, 0.013747124990914017, 0.013804386981064454];[0.05088495402014814, 0.05024501899606548, 0.05008271598489955, 0.050693647004663944, 0.05015409298357554, 0.05019109998829663, 0.05046368399052881, 0.051040024001849815, 0.0532566319743637, 0.05495763701037504, 0.05661843001144007, 0.05779814600828104, 0.059264935000101104, 0.06006876498577185, 0.061360002000583336, 0.060285641986411065, 0.06072973000118509, 0.06041062300209887, 0.06079646499711089, 0.06062694301363081, 0.06288716100971214, 0.061903109977720305, 0.06061752498499118, 0.06047951601794921, 0.06066889499197714, 0.061102049017790705, 0.060758737003197894, 0.060819770995294675, 0.06700638300389983, 0.060919278010260314, 0.06081005500163883, 0.06063802898279391, 0.060670965001918375, 0.06074576897663064, 0.06063258499489166, 0.06079139799112454, 0.06068079802207649, 0.06072621600469574, 0.06056640300084837, 0.060543072992004454, 0.060723917005816475, 0.060575089999474585, 0.06101694598328322, 0.06076119400677271, 0.06053980998694897, 0.06072431898792274, 0.06063582599745132, 0.0608139309915714, 0.06087741599185392, 0.06072893500095233];[0.7716227249766234, 0.7630449490097817, 0.7618665000190958, 0.7676964470592793, 0.7637245829973835, 0.7733604020031635, 0.7748113619745709, 0.7701039479870815, 0.7771087769651785, 0.7657408080413006, 0.7751395360101014, 0.7599208820029162, 0.7728533429908566, 0.7607843759760726, 0.7845861480163876, 0.7622731700248551, 0.7634744320239406, 0.7653812120261136, 0.7644332820200361, 0.7601276380009949, 0.7742196419858374, 0.763378483010456, 0.7736105700023472, 0.7748797380481847, 0.7637401600077283, 0.7672945049707778, 0.774803667969536, 0.7609750830451958, 0.7769566749921069, 0.7700998839864042, 0.761763004004024, 0.7682823360373732, 0.7771616679965518, 0.7751170040282886, 0.7629242839757353, 0.7694781810278073, 0.763899792014854, 0.760110078001162, 0.7733883670007344, 0.7725257670099381, 0.7615440710505936, 0.7636962289980147, 0.7730694490019232, 0.7748259639774915, 0.7741629120428115, 0.7734992919722572, 0.7648574759950861, 0.766937542008236, 0.7762549520120956, 0.7788322630221955];[0.8051786109863315, 0.7788931499817409, 0.762253446970135, 0.7756319610052742, 0.7631601549801417, 0.7675604010000825, 0.7603745680244174, 0.7645232639624737, 0.7644719840027392, 0.7723049080232158, 0.809462111996254, 0.7629299470281694, 0.7635091929987539, 0.7591061349958181, 0.7720092990202829, 0.7768436910409946, 0.7727432060055435, 0.7741173950198572, 0.8072569580108393, 0.7655667729850393, 0.7668667880061548, 0.7651194809877779, 0.7724545139935799, 0.7737824280047789, 0.7750991850043647, 0.7622778810036834, 0.7592835199902765, 0.7616444370069075, 0.7723710130085237, 0.7597693360003177, 0.762467316002585, 0.7732022179698106, 0.7640399530064315, 0.7550652660138439, 0.7655826319532935, 0.7645085749973077, 0.7777876480249688, 0.777895377977984, 0.7745364849979524, 0.7785123269713949, 0.775135951989796, 0.7770398540014867, 0.774688059987966, 0.7717913330125157, 0.7737454689631704, 0.7746492070145905, 0.8028927069972269, 0.7717679189809132, 0.773008143005427, 0.7629403180326335]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_256/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
Input size: (256, 1, 32, 32)
Output size: (256, 32, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.577e+11
  Optimized FLOP count:  7.157e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  6.423e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_256/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
Input size: (256, 32, 18, 18)
Output size: (256, 64, 14, 14)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.329e+12
  Optimized FLOP count:  6.955e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  4.014e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_256/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_256/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.008323259000462713;0.014166248998662923;0.08677680699838675;0.06815679600185831;1.7020074706164234;1.273193754530667;1.3368016176326818;[0.00927968299947679, 0.0090807960004895, 0.009247388999938266, 0.009216346999892266, 0.009332772999187, 0.008323259000462713, 0.009193953999783844, 0.008802097996522207, 0.009129587000643369, 0.00912028799939435, 0.009081085998332128, 0.00921859600202879, 0.009133087998634437, 0.00923948000126984, 0.009667491001891904, 0.009174581999104703, 0.008608725998783484, 0.009149409997917246, 0.009162599002593197, 0.00910611699873698, 0.009220504998666001, 0.00912673000129871, 0.009206407998135546, 0.009709591999126133, 0.009292089998780284, 0.008591886999056442, 0.009124342999712098, 0.009153522001724923, 0.008491207001497969, 0.009174971000902588, 0.009597103999112733, 0.009202435001498088, 0.008645163998153294, 0.009170229001028929, 0.008578488999773981, 0.009091848998650676, 0.009131505001278128, 0.008484116002364317, 0.00919919599982677, 0.009177428000839427, 0.009345542999653844, 0.008586503001424717, 0.009202415003528586, 0.008584333998442162, 0.009107625999604352, 0.009089191000384744, 0.008444958002655767, 0.009176116000162438, 0.009187437000946375, 0.009181929999613203];[0.015466371001821244, 0.014593845000490546, 0.01468115199895692, 0.014731952996953623, 0.014639619999798015, 0.017139330000645714, 0.014530837997881463, 0.014562682998075616, 0.015003384000010556, 0.014607952998630935, 0.014792964000662323, 0.014682323999295477, 0.014701740998134483, 0.0142741700001352, 0.014655382998171262, 0.014635398001701105, 0.014509169999655569, 0.014883165000355802, 0.014622005001001526, 0.01471381599913002, 0.014503333997708978, 0.016233312999247573, 0.014261270000133663, 0.014580353999917861, 0.014654334001534153, 0.014536899001541315, 0.01472646000183886, 0.014559857998392545, 0.014772349000850227, 0.014610533999075415, 0.016663839000102598, 0.014568627997505246, 0.014517372997943312, 0.014673756002594018, 0.014528034000250045, 0.014786341998842545, 0.014525419999699807, 0.014800279997871257, 0.014634931001637597, 0.017985204998694826, 0.014655680999567267, 0.014685313999507343, 0.014674570000352105, 0.014166248998662923, 0.015229921002173796, 0.014606010001443792, 0.014504072001727764, 0.014547466998919845, 0.014743199000804452, 0.014250178002839675];[0.08771028900082456, 0.08785427399925538, 0.08772326499820338, 0.08693189700352377, 0.08677680699838675, 0.09682134399918141, 0.09833306399741559, 0.09833074000198394, 0.09853517900046427, 0.09757505700326874, 0.09813818000475294, 0.09761738200177206, 0.09757408299992676, 0.0982758090030984, 0.0982850829968811, 0.09834320400477736, 0.09782401200209279, 0.09812921800403274, 0.09675510599845438, 0.09690734100149712, 0.09895651600163546, 0.09689516900107265, 0.09697060200051055, 0.09776460099965334, 0.09752140800264897, 0.09910511299676728, 0.09820212000340689, 0.0982190519971482, 0.09770473599564866, 0.11805937200188055, 0.09719280400167918, 0.09701425900129834, 0.09812034000424319, 0.0983467650039529, 0.09818987000107882, 0.09757683100178838, 0.09889719399870955, 0.09685794499455369, 0.09695665500112227, 0.09650613600024371, 0.0975774310027191, 0.09912190199611359, 0.09700537499884376, 0.09766864199991687, 0.09856180799761205, 0.09754424399943673, 0.09839560000546044, 0.09920307200445677, 0.10186246000375831, 0.09782365599676268];[0.07042388300033053, 0.07061329300267971, 0.06984508699679282, 0.06871416200010572, 0.07046515199908754, 0.07058407199656358, 0.0703777060007269, 0.07054118399901199, 0.07032133699976839, 0.06966001999899163, 0.06907700800366001, 0.07127023700013524, 0.07026332200257457, 0.07036776699897018, 0.06937697399553144, 0.07123605599917937, 0.06938783799705561, 0.06943764500101679, 0.06958901599864475, 0.06972593000318739, 0.0710675100053777, 0.06990094099819544, 0.07036208199860994, 0.06953864899696782, 0.06969222000407171, 0.07074163899596897, 0.07014741599778063, 0.06970321900007548, 0.07036820200301008, 0.07000746600533603, 0.0708288089990674, 0.06961569000122836, 0.06815679600185831, 0.07044459100143285, 0.068647008996777, 0.06952353999804473, 0.06859799100493547, 0.06877877400620491, 0.06880482899578055, 0.06857551099892589, 0.07037307300197426, 0.07000354699994205, 0.07059996099633281, 0.07029248799881316, 0.07044943600340048, 0.0686132919981901, 0.06899334999616258, 0.06874732299911557, 0.06929376399784815, 0.07009281000500778]
conv2.1;0.020836740000959253;0.11983357899953262;1.5149447070034512;1.3488301920006052;5.751071376521274;1.1231545052802105;5.120463257267055;[0.020920068000123138, 0.02084858499802067, 0.020836740000959253, 0.02086879700073041, 0.020907475001877174, 0.021020653002779, 0.020899741997709498, 0.02095223699870985, 0.02084164299958502, 0.021052277999842772, 0.02097159899858525, 0.021071961000416195, 0.021235359999991488, 0.021581626999250147, 0.021376985001552384, 0.02125368699853425, 0.021514715001103468, 0.021471386000484927, 0.021305342997948173, 0.021514699998078868, 0.021469442999659805, 0.02173613700142596, 0.021516869997867616, 0.02161857299870462, 0.021227768000244396, 0.02170035800008918, 0.02141113600009703, 0.021668975001375657, 0.021673257997463224, 0.021731961001933087, 0.02171493800051394, 0.02181587000086438, 0.02182847999938531, 0.021705833001760766, 0.021591708999039838, 0.021671540998795535, 0.021685717001673765, 0.021731821001594653, 0.02184467400002177, 0.021619748997181887, 0.021545469997363398, 0.022022884000762133, 0.021828459000971634, 0.02187431399943307, 0.0218835029991169, 0.021811726001033094, 0.02199639199898229, 0.021809384001244325, 0.021985986997606233, 0.02194424199842615];[0.11983357899953262, 0.12367471600009594, 0.12672250299874577, 0.1267970310000237, 0.12791848900087643, 0.13077598299787496, 0.1284744939985103, 0.12904858299953048, 0.13013204099843279, 0.12858980799865094, 0.12841950499932864, 0.12890628400054993, 0.12915761600015685, 0.1287649350015272, 0.12895806500091567, 0.1285272460008855, 0.1283262540018768, 0.12887223199868458, 0.12902994199976092, 0.12880679999943823, 0.12907885999811697, 0.12856352500239154, 0.12984049200167647, 0.12942492799993488, 0.1288926380002522, 0.12923203600075794, 0.12869999899703544, 0.12896085199827212, 0.12935061099778977, 0.12899985700278194, 0.12856592599928263, 0.1284521270026744, 0.12817676900158403, 0.12837042699902668, 0.12832186199739226, 0.1305696409981465, 0.12819605699769454, 0.1284334720003244, 0.12915137500021956, 0.12948482899810188, 0.12841234799998347, 0.13005550899833906, 0.12936720200013951, 0.1293726429976232, 0.12885488100073417, 0.12940139300189912, 0.13024930699975812, 0.12962249500196776, 0.12907051100046374, 0.1289892280001368];[1.5436178409981949, 1.5272593679983402, 1.552019233997271, 1.5357357299981231, 1.5826000300003216, 1.533950693999941, 1.5503005259997735, 1.5311631700024009, 1.5429742019987316, 1.5495031130012649, 1.5568126359976304, 1.5529688790047658, 1.5256895319980686, 1.5325722859997768, 1.5326112610018754, 1.5455380259991216, 1.5592515120006283, 1.552123762001429, 1.5512000040034764, 1.5328827289959008, 1.5498189620011544, 1.574617008001951, 1.5483791070000734, 1.5497112550037855, 1.5504266860007192, 1.5521842620000825, 1.5513486780000676, 1.546020926998608, 1.5331645650039718, 1.5149447070034512, 1.531018748999486, 1.5525116289973084, 1.536432368997339, 1.538611749001575, 1.5304351829981897, 1.5511132520041429, 1.5259093050008232, 1.5258889850010746, 1.5589124700018147, 1.5313076799975534, 1.5282669920015906, 1.5451169659972948, 1.5495316679953248, 1.5525348980045237, 1.5404440080019413, 1.531818118000956, 1.53269964699939, 1.5505956210072327, 1.560001393998391, 1.5473378589995264];[1.3564695259992732, 1.3581105720040796, 1.3754646999987017, 1.3617045219980355, 1.4375616070028627, 1.3778210529962962, 1.35867860000144, 1.3777823180025734, 1.3793177109982935, 1.3563467340027273, 1.379152688998147, 1.3808703419963422, 1.3624249120002787, 1.3583505489987147, 1.376990870001464, 1.3623420749972865, 1.380373726999096, 1.3734399219974875, 1.3595321719985805, 1.384568510002282, 1.364117327000713, 1.3712019949962269, 1.3693196589956642, 1.3888072819972876, 1.357820705998165, 1.3488301920006052, 1.3835475829982897, 1.365592870995897, 1.3599228140010382, 1.4277872710008523, 1.3657012760013458, 1.3591706160004833, 1.3850071579981886, 1.3782575599980191, 1.381025184000464, 1.394244114002504, 1.360764671000652, 1.3800450849994377, 1.3600602480037196, 1.3602029430003313, 1.3797291340015363, 1.3716625130036846, 1.3666990480014647, 1.3598710969963577, 1.3781072570018296, 1.3621049169960315, 1.3803888989968982, 1.387834790002671, 1.3608233769991784, 1.3608395839983132]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_64/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
Input size: (64, 1, 32, 32)
Output size: (64, 32, 28, 28)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.644e+11
  Optimized FLOP count:  1.789e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  1.606e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_64/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
Input size: (64, 32, 18, 18)
Output size: (64, 64, 14, 14)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.324e+11
  Optimized FLOP count:  1.739e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_64/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_64/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0022244710016821045;0.004114577001018915;0.02203830399957951;0.015498149994527921;1.8496878574310687;1.4219957870688298;1.3007688730526015;[0.002247028001875151, 0.002252212001621956, 0.0036328290007077157, 0.0022934609987714794, 0.002283594003529288, 0.002279135998833226, 0.00224596800035215, 0.0023387800029013306, 0.0037660339985450264, 0.0022902080017956905, 0.002316804002475692, 0.0026770360018417705, 0.002265562001412036, 0.0023065409986884333, 0.0023834749990783166, 0.0022970969985181, 0.0022620359995926265, 0.0023040070009301417, 0.0022894070025358815, 0.002367402001254959, 0.002348234000237426, 0.002292481000040425, 0.0022847510008432437, 0.002269530999910785, 0.0022981509973760694, 0.0023157970026659314, 0.0023477850008930545, 0.002260717999888584, 0.002252259000670165, 0.0022995819999778178, 0.002289167001435999, 0.002277229999890551, 0.0023631210024177562, 0.002262006000819383, 0.002307615999598056, 0.0022393790022761095, 0.0022435419996327255, 0.0023387619985442143, 0.002273871999932453, 0.0022631780011579394, 0.0022500349987240043, 0.002341670999157941, 0.0022246219996304717, 0.0022636659996351227, 0.0023537039996881504, 0.002282980000018142, 0.002251789002912119, 0.0023608250012330245, 0.0022772489974158816, 0.0022244710016821045];[0.004417765001562657, 0.004118496999581112, 0.004117309003049741, 0.0043620350006676745, 0.004167311999481171, 0.0051279539984534495, 0.005184175999602303, 0.004141164998145541, 0.004178794999461388, 0.004170338997937506, 0.004137746997002978, 0.005106716002046596, 0.004204304997983854, 0.004196421999949962, 0.004248736000590725, 0.004118429998925421, 0.005153005000465782, 0.004232567000144627, 0.00417595199905918, 0.004241668997565284, 0.004151099998125574, 0.005068973001471022, 0.004221175000566291, 0.004192241998680402, 0.004184852001344552, 0.004114577001018915, 0.005106615997647168, 0.004228083998896182, 0.004132318001211388, 0.004216119003103813, 0.0042593460020725615, 0.005069425002147909, 0.004366410001239274, 0.00418334800269804, 0.004129459000978386, 0.0041541499995219056, 0.005126050000399118, 0.00415106999935233, 0.004172997996647609, 0.0041951809980673715, 0.004139927998039639, 0.005064501998276683, 0.0042112310002266895, 0.00415942000108771, 0.004189600997051457, 0.004453449000720866, 0.005199310002353741, 0.00430159000097774, 0.004196047000732506, 0.004141960998822469];[0.02451126499727252, 0.022082541003328515, 0.02434813500076416, 0.02443040700381971, 0.02255698700173525, 0.022146929997688858, 0.022167737999552628, 0.022195481997187017, 0.02222422200065921, 0.02298368300034781, 0.022214793007151457, 0.0221376789995702, 0.02279836999878171, 0.02214916900265962, 0.022041049000108615, 0.022860344000946498, 0.024328751998837106, 0.022206109002581798, 0.02219391900143819, 0.02425946700532222, 0.022229992999200476, 0.02280976000110968, 0.024574950995884137, 0.022333359000185737, 0.022800834998633945, 0.025108899997576373, 0.02440471799855004, 0.02536724100355059, 0.024583917002019007, 0.022076199002185604, 0.02294645800066064, 0.022257112999795936, 0.02203830399957951, 0.022850960998766823, 0.022151080000185175, 0.02270168000177364, 0.022990867000771686, 0.022471429005236132, 0.022783519998483825, 0.022760266001569107, 0.02208527699986007, 0.022945223998249276, 0.022928023005079012, 0.025164509999740403, 0.022173975998157403, 0.02470304699818371, 0.022169730000314303, 0.022845555999083444, 0.022903795004822314, 0.02217518700126675];[0.016180590999283595, 0.01582751300156815, 0.01587844700043206, 0.015967015002388507, 0.01671585099757067, 0.016046480999648338, 0.01609994399768766, 0.016248062998784008, 0.015914342999167275, 0.015828953000891488, 0.01597738900454715, 0.015902615999948466, 0.01593410299756215, 0.01582992200201261, 0.019021575997612672, 0.01576776599904406, 0.015498149994527921, 0.015519794000283582, 0.01590375699743163, 0.015572285003145225, 0.015583793996484019, 0.015653458998713177, 0.01690275799774099, 0.016890589002287015, 0.016811446999781765, 0.017486857999756467, 0.017271189997700276, 0.01687829499860527, 0.01694504600163782, 0.01736412300306256, 0.017349485999147873, 0.016894188003789168, 0.016601776998868445, 0.016910506998101482, 0.01760846999968635, 0.017379706998326583, 0.016904845004319213, 0.01688828999613179, 0.017512174003059044, 0.017314689001068473, 0.01696721800180967, 0.016476835000503343, 0.017386516999977175, 0.01658894000138389, 0.016745441003877204, 0.01644710300024599, 0.01699837400155957, 0.016818541000247933, 0.017150528001366183, 0.016878911999810953]
conv2.1;0.004661586001020623;0.025605342001654208;0.3735787019977579;0.3194878670037724;5.492839131584849;1.1693048174294105;4.697525443930231;[0.004913615000987193, 0.0048781219993543345, 0.004854742997849826, 0.004726068000309169, 0.004743403002066771, 0.004927467998641077, 0.004832072001590859, 0.004842844999075169, 0.004676610999013064, 0.004838447999645723, 0.004661586001020623, 0.004707086001872085, 0.005050249001214979, 0.004778326001542155, 0.004852199002925772, 0.0049312390001432505, 0.004964040999766439, 0.005392348997702356, 0.0050262530021427665, 0.005118115001096157, 0.005236941000475781, 0.005317267001373693, 0.005501827999978559, 0.00555518600231153, 0.005504013999598101, 0.005459190000692615, 0.0056202460000349674, 0.005593208003119798, 0.005851973000972066, 0.005746482001995901, 0.005771148000349058, 0.005695384999853559, 0.005648020000080578, 0.005803897001896985, 0.005961488001048565, 0.005977109998639207, 0.005966148997686105, 0.006026295002811821, 0.0059475529997143894, 0.005934002998401411, 0.00589997399947606, 0.005657432000589324, 0.005844131999765523, 0.005878870000742609, 0.005975404001219431, 0.005971082999167265, 0.005946133998804726, 0.005941022998740664, 0.005970047997834627, 0.006183786001201952];[0.025735748997249175, 0.025761753000551835, 0.025605342001654208, 0.025691047998407157, 0.02596565699786879, 0.025658358001237502, 0.02616700599901378, 0.025654241999291116, 0.02571521499703522, 0.025751836998097133, 0.02569555799709633, 0.025647537000622833, 0.025698129000375047, 0.02563734000068507, 0.025683227002446074, 0.026182091001828667, 0.02633459299977403, 0.025853033999737818, 0.025650312996731373, 0.026100096001755446, 0.025613838999561267, 0.02580302299975301, 0.025714111998240696, 0.025699668000015663, 0.025749088999873493, 0.025662441999884322, 0.02584474800096359, 0.025650480998592684, 0.025710900001286063, 0.025670178001746535, 0.02571741499923519, 0.02597887699812418, 0.027382120002584998, 0.026561094000498997, 0.025640947998908814, 0.02604220799912582, 0.02579615700233262, 0.025818890000664396, 0.0256501500007289, 0.02572425300240866, 0.02596932600135915, 0.025705579999339534, 0.026160924997384427, 0.025901944001816446, 0.02573451700300211, 0.025814571999944746, 0.026080083000124432, 0.025632250002672663, 0.025749618998816004, 0.025970637001591967];[0.3796105229994282, 0.37872593300198787, 0.3789974710016395, 0.37751308900260483, 0.3788945100022829, 0.37407864299893845, 0.3737606679969758, 0.3793255710043013, 0.3746199249981146, 0.3740772620003554, 0.3954023270016478, 0.3787464130000444, 0.38024417300039204, 0.3744580720012891, 0.3739684730026056, 0.37432694699964486, 0.37587054100004025, 0.37424199099768884, 0.374149965995457, 0.3788157839990163, 0.38420980099908775, 0.4209222250028688, 0.3788194469962036, 0.3797642850004195, 0.37550776999705704, 0.375086520001787, 0.3738241399987601, 0.3738636649977707, 0.37857176800025627, 0.37410427999930107, 0.39494789500167826, 0.38181352999890805, 0.3777439079967735, 0.37592748399765696, 0.3819394269994518, 0.38034066899854224, 0.3781178520039248, 0.37804833500194945, 0.3751182019987027, 0.3780797330000496, 0.3736389490040892, 0.3788022539993108, 0.3816303049970884, 0.3778082569988328, 0.38042556699656416, 0.3749474019969057, 0.37406404499779455, 0.3735787019977579, 0.37544948699724046, 0.37854532199708046];[0.3225236300022516, 0.3361319609939528, 0.33342629199978546, 0.34016153699849383, 0.33156132200019783, 0.33639947199844755, 0.33552577900263714, 0.33248471000115387, 0.3313475369977823, 0.3370186270039994, 0.33232647700060625, 0.3324485109988018, 0.3369240739957604, 0.33085837500038906, 0.33638431299914373, 0.3370949789969018, 0.34251191800285596, 0.3322385510036838, 0.3337023179992684, 0.3395828459979384, 0.3355016780005826, 0.33212313299736707, 0.3368973169999663, 0.33738887899380643, 0.33483003400760936, 0.33645252700080164, 0.3360724169979221, 0.3363718370019342, 0.34414928299884195, 0.3323889339953894, 0.33309424499748275, 0.33592163099820027, 0.33294246600053157, 0.3325805050008057, 0.33240194599784445, 0.335906802003592, 0.33749865999561734, 0.3194878670037724, 0.3471130660036579, 0.3389425159984967, 0.33545999900161405, 0.3359986920040683, 0.3323324520024471, 0.33272646199839073, 0.33870110399948317, 0.3318831619944831, 0.3353798480020487, 0.3359708959978889, 0.33125305399880745, 0.33290033700177446]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
Output size: (128, 32, 28, 28)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  3.211e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.000224857940338552;0.0008207890205085278;;;3.6502558872180644;;;[0.00025358994025737047, 0.00023420201614499092, 0.00023225706536322832, 0.00022740010172128677, 0.00022804003674536943, 0.00022597599308937788, 0.00022944691590964794, 0.00022804702166467905, 0.00022742000874131918, 0.00022682000417262316, 0.00022551894653588533, 0.0002267929958179593, 0.00022885005455464125, 0.0002279309555888176, 0.00022562092635780573, 0.0002261688932776451, 0.0002288969699293375, 0.00022583501413464546, 0.000225731055252254, 0.00022680091205984354, 0.00022605794947594404, 0.0002263339702039957, 0.00022556295152753592, 0.00022730592172592878, 0.000224857940338552, 0.00022612104658037424, 0.00022545107640326023, 0.00022662500850856304, 0.0002257690066471696, 0.00022659299429506063, 0.00022649206221103668, 0.00022666703443974257, 0.00022538891062140465, 0.00022782501764595509, 0.00022899499163031578, 0.00022666691802442074, 0.00022663595154881477, 0.00022707192692905664, 0.00022603000979870558, 0.0002263330388814211, 0.00022535992320626974, 0.0002257659798488021, 0.0002253199927508831, 0.0002273280406370759, 0.00022605503909289837, 0.00022633897606283426, 0.0002263629576191306, 0.00022831594105809927, 0.00022588507272303104, 0.0002268339740112424];[0.0009491589153185487, 0.0009364329744130373, 0.0009046540362760425, 0.0009033679962158203, 0.000887501984834671, 0.0008866679854691029, 0.0008609079523012042, 0.0008527740137651563, 0.0008715719450265169, 0.0008487839950248599, 0.0008530259365215898, 0.0008686119690537453, 0.0008522799471393228, 0.0008570910431444645, 0.0008540279231965542, 0.0008549089543521404, 0.0008627299685031176, 0.0008564979070797563, 0.0011449949815869331, 0.000855080084875226, 0.0008641800377517939, 0.000849985983222723, 0.0008536339737474918, 0.0008587520569562912, 0.0008555550593882799, 0.0008528350153937936, 0.0008674070704728365, 0.0008502519922330976, 0.0008513269713148475, 0.0008675180142745376, 0.0011411119485273957, 0.0008498780662193894, 0.0008544700685888529, 0.0008512220811098814, 0.0008598410058766603, 0.0008546790340915322, 0.000851223012432456, 0.0008568380726501346, 0.0008564599556848407, 0.0008528820471838117, 0.000854498939588666, 0.0008568649645894766, 0.0011384980753064156, 0.0008231510873883963, 0.0008270599646493793, 0.0008207890205085278, 0.000823577051050961, 0.0008394810138270259, 0.0008272649720311165, 0.0008266340009868145];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0007429169490933418;0.0035605139564722776;;;4.792613711152424;;;[0.0007873179856687784, 0.0007463449146598577, 0.000747647020034492, 0.0007475280435755849, 0.0007490080315619707, 0.0007469090633094311, 0.0007442209171131253, 0.0007463980000466108, 0.0007498339982703328, 0.0007474279263988137, 0.0007456799503415823, 0.0007512980373576283, 0.0007492550648748875, 0.0007500570500269532, 0.0007457169704139233, 0.0007473239675164223, 0.00075006193947047, 0.0007447039242833853, 0.0007502019871026278, 0.0007450130069628358, 0.0007440480403602123, 0.0007558120414614677, 0.0007474079029634595, 0.0007479969644919038, 0.0007528149290010333, 0.000744724995456636, 0.0007529039867222309, 0.0007463539950549603, 0.0007466650567948818, 0.0007488940609619021, 0.0007452788995578885, 0.0007442969363182783, 0.0007491229334846139, 0.0007494410965591669, 0.0007480039494112134, 0.0007461679633706808, 0.0007463520159944892, 0.0007483720546588302, 0.0007458589971065521, 0.0007460128981620073, 0.0007489830022677779, 0.0007475729798898101, 0.0007508889539167285, 0.0007447160314768553, 0.0007429169490933418, 0.0007490119896829128, 0.0007453430444002151, 0.0007466610986739397, 0.0007509449496865273, 0.0007481459761038423];[0.003613263019360602, 0.0035955699859187007, 0.0035930860321968794, 0.0035950910532847047, 0.003577972063794732, 0.0035899669164791703, 0.0035605139564722776, 0.003587985993362963, 0.00359191105235368, 0.003561232006177306, 0.0035863990196958184, 0.003572351997718215, 0.003561094985343516, 0.0035920339869335294, 0.0036001750268042088, 0.0035887350095435977, 0.003563306061550975, 0.0035961399553343654, 0.004124455037526786, 0.004115249030292034, 0.004172657034359872, 0.004125501029193401, 0.004164682002738118, 0.004122136975638568, 0.00411623902618885, 0.00412626494653523, 0.004164173034951091, 0.0041193070355802774, 0.004123218008317053, 0.004206251003779471, 0.004223390948027372, 0.004208237980492413, 0.0042060710256919265, 0.004200494033284485, 0.0042078199330717325, 0.004208351019769907, 0.004212442087009549, 0.004202444106340408, 0.004211178049445152, 0.004201896954327822, 0.004302649991586804, 0.004302639048546553, 0.0043020099401474, 0.0043136769672855735, 0.004297222010791302, 0.004305985989049077, 0.004299330059438944, 0.0043524329084903, 0.004305762005969882, 0.0043024750193580985];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
Output size: (128, 32, 28, 28)
---
  Complete contraction:  pcq,ktc,dwq,zkd->pztw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  3.211e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ktc,pcq->ktpq                    dwq,zkd,ktpq->pztw
   6           GEMM        ktpq,dwq->ktpdw                       zkd,ktpdw->pztw
   6           TDOT        ktpdw,zkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0002247269731014967;0.000767309102229774;;;3.4144058972539226;;;[0.00025132799055427313, 0.00023830297868698835, 0.00023353402502834797, 0.0002290360862389207, 0.00022725295275449753, 0.00023052701726555824, 0.00022674899082630873, 0.0002275609876960516, 0.00022661697585135698, 0.00023916293866932392, 0.00022627005819231272, 0.00022852595429867506, 0.0002283640205860138, 0.0002273570280522108, 0.00022646202705800533, 0.00022700801491737366, 0.00022690999321639538, 0.00022813002578914165, 0.00022666191216558218, 0.00022663397248834372, 0.0002272329293191433, 0.00022885599173605442, 0.0002266810042783618, 0.00022948009427636862, 0.00022756902035325766, 0.00022763293236494064, 0.0002274749567732215, 0.00022682396229356527, 0.00022776296827942133, 0.00022710999473929405, 0.00022595596965402365, 0.0002257629530504346, 0.00022749498020857573, 0.0002266650553792715, 0.00022849603556096554, 0.0002280520275235176, 0.00022584199905395508, 0.0002280930057168007, 0.0002282400382682681, 0.00022602593526244164, 0.00022553896997123957, 0.00022800802253186703, 0.00022640405222773552, 0.0002271559787914157, 0.00022690906189382076, 0.00022624200209975243, 0.0002247269731014967, 0.00022640102542936802, 0.0002290690317749977, 0.00022638100199401379];[0.0008869869634509087, 0.0008489390602335334, 0.0008308890974149108, 0.0008413289906457067, 0.0008346729446202517, 0.0008331809658557177, 0.0008490169420838356, 0.0008312209974974394, 0.0008264420321211219, 0.0008288800017908216, 0.0008275449508801103, 0.000833772006444633, 0.0008300399640575051, 0.0008465599967166781, 0.0008339149644598365, 0.0008336741011589766, 0.0008306150557473302, 0.0008304939838126302, 0.0008427499560639262, 0.000829296070151031, 0.0008283830247819424, 0.0008339890046045184, 0.0008295109728351235, 0.000833089929074049, 0.0008312399731948972, 0.0008316750172525644, 0.0008351590950042009, 0.000830253935419023, 0.000830188044346869, 0.000843929941765964, 0.000840561930090189, 0.0008304159855470061, 0.0008315229788422585, 0.0008291699923574924, 0.0008340689819306135, 0.0008343930821865797, 0.0008314289152622223, 0.0008427200373262167, 0.0007705939933657646, 0.0007715870160609484, 0.0007800310850143433, 0.0007709679193794727, 0.000785033917054534, 0.000780488015152514, 0.000767309102229774, 0.0007683620788156986, 0.0007893770234659314, 0.0007720839930698276, 0.0007737240521237254, 0.000773238018155098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0007828070083633065;0.0032393309520557523;;;4.13809651350535;;;[0.0008078679675236344, 0.0007888330146670341, 0.0007872729329392314, 0.0007896459428593516, 0.0007886579260230064, 0.0007865199586376548, 0.0007882590871304274, 0.0007899489719420671, 0.0007887800456956029, 0.0007893119473010302, 0.0007867979584261775, 0.0007866490632295609, 0.0007904429221525788, 0.0007862560451030731, 0.0007881399942561984, 0.0007904000813141465, 0.0007870959816500545, 0.0007886490784585476, 0.0007878500036895275, 0.0007858549943193793, 0.0007847329834476113, 0.0007896639872342348, 0.0007864770013839006, 0.0007859509205445647, 0.0007907459512352943, 0.0007864829385653138, 0.0007877669995650649, 0.0007875240407884121, 0.0007867589592933655, 0.0007855879375711083, 0.0007882009958848357, 0.000786022050306201, 0.000788183999247849, 0.0007892729481682181, 0.0007882399950176477, 0.0007846889784559608, 0.0007865959778428078, 0.0007868370739743114, 0.0007861979538574815, 0.0007877920288592577, 0.0007896770257502794, 0.0007855499861761928, 0.0007854129653424025, 0.0007884319638833404, 0.0007868550019338727, 0.0007880370831117034, 0.000787896104156971, 0.0007828070083633065, 0.0007901320932433009, 0.0007909300038591027];[0.0032857160549610853, 0.0033193950075656176, 0.0036917499965056777, 0.003249824047088623, 0.003253960981965065, 0.0032516809878870845, 0.003287393948994577, 0.003246940905228257, 0.003294614958576858, 0.003291329019702971, 0.0032433370361104608, 0.0032484480179846287, 0.0032508959993720055, 0.0032930710585787892, 0.0032853209413588047, 0.003593606990762055, 0.0032393309520557523, 0.003735553938895464, 0.0037228839937597513, 0.0037255369825288653, 0.003727506031282246, 0.0037251749308779836, 0.0037253890186548233, 0.003730971016921103, 0.0037264450220391154, 0.0037209249567240477, 0.003721729968674481, 0.0037250189343467355, 0.004022652981802821, 0.0037243469851091504, 0.003724807989783585, 0.003725367016158998, 0.003723343019373715, 0.0037363700103014708, 0.0037217779317870736, 0.0037185559049248695, 0.0037190570728853345, 0.003721487009897828, 0.003722621942870319, 0.0037764000007882714, 0.0037215769989416003, 0.004003808018751442, 0.0037413790123537183, 0.0037223160034045577, 0.003736058948561549, 0.003726762952283025, 0.00373540201690048, 0.0037227110005915165, 0.0037266539875417948, 0.003721297951415181];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (32, 768, 1, 1)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  2.273e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8           GEMM    ucgksv,jqv->ucgksjq                  kesuj,ucgksjq->gkecq
   8              0   ucgksjq,kesuj->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (32, 64, 147, 147)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.364e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8           GEMM    ucgksv,jqv->ucgksjq                  kesuj,ucgksjq->gkecq
   8              0   ucgksjq,kesuj->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (32, 192, 71, 71)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      uci,gksiv->ucgksv               jqv,kesuj,ucgksv->gkecq
   8              0   ucgksv,kesuj->cgkvej                     jqv,cgkvej->gkecq
   7           TDOT      cgkvej,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 32, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  gksiv,uci,jqv,kesuj->gkecq
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kesuj,gksiv->keujgiv                uci,jqv,keujgiv->gkecq
   8           TDOT    keujgiv,uci->kejgvc                     jqv,kejgvc->gkecq
   7           TDOT      kejgvc,jqv->gkecq                          gkecq->gkecq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 384, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      qrc,lbjsc->qrlbjs               pes,byjpq,qrlbjs->lbyer
   8           GEMM    qrlbjs,pes->qrlbjpe                  byjpq,qrlbjpe->lbyer
   8              0   qrlbjpe,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      qrc,lbjsc->qrlbjs               pes,byjpq,qrlbjs->lbyer
   8           GEMM    qrlbjs,pes->qrlbjpe                  byjpq,qrlbjpe->lbyer
   8              0   qrlbjpe,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0302408210009161;0.1360513019972131;2.5685719390021404;2.572449342002073;4.498928848297185;0.9984927193952378;4.505720233014893;[0.034118686999136116, 0.03520349999962491, 0.0337571569980355, 0.037041104998934316, 0.03480723400207353, 0.035068088000116404, 0.03516833899993799, 0.04033842900025775, 0.03496713999993517, 0.035105800998280756, 0.03476657200008049, 0.034637513999769, 0.03519100999983493, 0.03159060499820043, 0.03254897100123344, 0.035716865000722464, 0.04594699600056629, 0.034498601002269424, 0.03494719100126531, 0.0352950710002915, 0.036913834999722894, 0.0334044850023929, 0.03394380199824809, 0.03511521199834533, 0.03596270500202081, 0.033093653000833, 0.035907607001718134, 0.033812049998232396, 0.035997760998725425, 0.030632969999714987, 0.030240821000916185, 0.03341227000055369, 0.03337622699837084, 0.03573385699928622, 0.034714312001597136, 0.03504519799753325, 0.03461522500219871, 0.04049426100027631, 0.03461871599938604, 0.03506683700106805, 0.034614829997735796, 0.03490966399840545, 0.03511680199881084, 0.0338147040019976, 0.03362367199952132, 0.03499885900237132, 0.034784741001203656, 0.03076752699780627, 0.03492626199658844, 0.03498739300266607];[0.1639457079982094, 0.1515556189988274, 0.14123176799694193, 0.14824391799993464, 0.14582090600015363, 0.14776328900188673, 0.1494381250013248, 0.14808776500285603, 0.1459693850010808, 0.13605130199721316, 0.1471643730001233, 0.13761786600298365, 0.14715863499804982, 0.13830146600230364, 0.1460853060016234, 0.14603367199742934, 0.1463163459993666, 0.1462633189985354, 0.1454557159995602, 0.14628074199936236, 0.14530775800085394, 0.14698032299929764, 0.14555436299997382, 0.14537713800018537, 0.13895752800090122, 0.14592637300302158, 0.14631036799983121, 0.14557743099794607, 0.1454237239995564, 0.14621707900005276, 0.14235396399817546, 0.14565976399899228, 0.14619177900021896, 0.14609824499711976, 0.13962464799988084, 0.1466461319978407, 0.14628857899879222, 0.14240233399686986, 0.14660474799893564, 0.14854019899939885, 0.14635808800085215, 0.1469790400005877, 0.14649324499987415, 0.14865666200057603, 0.14905776399973547, 0.1474815910005418, 0.14883585099960328, 0.14836159300102736, 0.14992726199852768, 0.1474791250002454];[2.613618254999892, 2.587830699998449, 2.5967886200051, 2.6021043349974207, 2.59035639499416, 2.5883856440013915, 2.5685719390021404, 2.6068531119999534, 2.6051400460019067, 2.599405935001414, 2.604517946001579, 2.596020987002703, 2.595076590005192, 2.600789642001473, 2.609821283000201, 2.6109245539955737, 2.5950417569983983, 2.593373011000949, 2.5989787020007498, 2.593342323001707, 2.5992904490049114, 2.6025153640002827, 2.6063433790004638, 2.6054961240042758, 2.599441393002053, 2.606418029998167, 2.5992411939987505, 2.60602666900013, 2.5878228610017686, 2.605311872997845, 2.6058315470036177, 2.6078208750041085, 2.597288249002304, 2.598536254001374, 2.593208042999322, 2.6010015920001024, 2.602789969998412, 2.61530432100335, 2.6065276189983706, 2.5908140710052976, 2.5971968209996703, 2.596127090000664, 2.5856799480025074, 2.6007862679980462, 2.603147441994224, 2.5965741079999134, 2.5971004589991935, 2.5989037469989853, 2.5899252249982965, 2.6063784420039156];[2.6079115269967588, 2.6097594930033665, 2.599130595001043, 2.606048614004976, 2.6442821210039256, 2.6173719890030043, 2.6056682700000238, 2.6085308300025645, 2.6071682519977912, 2.605796930001816, 2.6009451749996515, 2.5931879119998484, 2.6062379499999224, 2.617198069998267, 2.5995587650031666, 2.58995635500105, 2.6200654250023945, 2.6197578539977258, 2.5932908010036044, 2.6156353849983134, 2.613934002998576, 2.5942948420015455, 2.606632028000604, 2.6133470220011077, 2.6034981469965714, 2.593250715999602, 2.6094374589993095, 2.5975267169997096, 2.5990435560015612, 2.6101666130016383, 2.6183122109978285, 2.6009033000009367, 2.591751578002004, 2.589822735004418, 2.597056162001536, 2.6194663280039094, 2.6105875269968237, 2.5929241189987806, 2.6093420299985155, 2.577615905996936, 2.5724493420020735, 2.6065350720018614, 2.5937481009968906, 2.6162417639970954, 2.6015106050035683, 2.604558982002345, 2.6025436100062507, 2.598467135005194, 2.6002047559959465, 2.6091978480035323]
Conv2d\_2a\_3x3.conv;0.0747414149991527;0.5103417450009147;16.00668171599682;16.0086956740015;6.828098518160242;0.99987419599662;6.828957628368803;[0.0932117960001051, 0.09230099799970048, 0.0784504149996792, 0.09002765299737803, 0.08985969999775989, 0.0978482120008266, 0.09428519199718721, 0.09146278900152538, 0.09262853700056439, 0.09044187600011355, 0.09359137800129247, 0.09709497099902364, 0.09247075700113783, 0.09488830800182768, 0.09117529799914337, 0.08057278400156065, 0.09217479200015077, 0.09335466300035478, 0.09037334099775762, 0.09067100800166372, 0.09156348200122011, 0.09298855899760383, 0.09078327999668545, 0.08901104499818757, 0.09172080699863727, 0.09389209399887477, 0.09475241600011941, 0.09415838100176188, 0.09192162500039558, 0.09129403200131492, 0.09168797800157336, 0.07474141499915277, 0.09012032700047712, 0.0748817189996771, 0.09096422000220628, 0.09366271000180859, 0.09027459299977636, 0.08933818000150495, 0.09067094999772962, 0.09445420100018964, 0.09476929199809092, 0.08113677100118366, 0.09130042999822763, 0.09363601700169966, 0.08033008400161634, 0.0892359219978971, 0.09079539300000761, 0.09277708299850929, 0.09164684300048975, 0.09109961400099564];[0.5269221490016207, 0.5131532539999171, 0.5309515989974898, 0.5301113419991452, 0.5141588359983871, 0.5294118199999502, 0.5276718610002717, 0.5268762989981042, 0.5124913059989922, 0.5291871410008753, 0.5275530889994116, 0.5223488400006318, 0.5121957310002472, 0.5305522860035126, 0.5132408720019157, 0.5259874559997115, 0.5301627949993417, 0.5139554039997165, 0.5615343270001176, 0.5290845449999324, 0.515720262999821, 0.5284765720025462, 0.533887778998178, 0.5304617820002022, 0.51313279399983, 0.5733885089975956, 0.5132693100022152, 0.5264390960001037, 0.5144122520032397, 0.5301659719989402, 0.5270416439998371, 0.5280184190014552, 0.5103417450009147, 0.5276218359977065, 0.5280932019995817, 0.5222339770007238, 0.5155821090011159, 0.5293330140011676, 0.5250685619976139, 0.5167157229989243, 0.5134818740007177, 0.5259045009988768, 0.530166921998898, 0.5150611200006097, 0.5290746039972873, 0.5810831390008389, 0.5150870980032778, 0.5283471189977718, 0.5307785360018897, 0.5142571389988007];[16.21413047600072, 16.341030712996144, 16.23224576800203, 16.109614066997892, 16.114438372998848, 16.09271512399937, 16.270297896997363, 16.076692095997714, 16.05468677599856, 16.25575671399929, 16.081979115995637, 16.105698225001106, 16.09712555900478, 16.182307301995024, 16.15258948200062, 16.067418857997836, 16.02506104699569, 16.063268857004005, 16.082360405001964, 16.118809817999136, 16.063812468000833, 16.03492612899936, 16.050307280998823, 16.092704334998416, 16.146358836002037, 16.089058175999526, 16.142180885995913, 16.084152052000718, 16.060010534998582, 16.097814138000103, 16.09130286599975, 16.142030563001754, 16.086589626000205, 16.045024250997812, 16.10187290599788, 16.043405746004282, 16.09254346799571, 16.156623908002075, 16.058221060000506, 16.150165681003273, 16.12218283099719, 16.092528043995117, 16.128281159002654, 16.052893060004862, 16.042039719999593, 16.071059957004763, 16.11881998700119, 16.06098414400185, 16.00668171599682, 16.081530184001167];[16.28915608800162, 16.0149070999978, 16.0119553800032, 16.0086956740015, 16.164325572997768, 16.05397079800241, 16.184913005999988, 16.087914997999178, 16.163536856001883, 16.086241747001623, 16.021753947003162, 16.029602461996546, 16.04365664299985, 16.164879070001916, 16.10831609300658, 16.058622131004086, 16.130844024002727, 16.0290242709998, 16.048713332998886, 16.162472461004654, 16.062088392001897, 16.044508855997265, 16.06620919299894, 16.155720711001777, 16.07221210499847, 16.141185668002436, 16.116725926000072, 16.11621066400039, 16.129330865995144, 16.11791835400072, 16.178885711000476, 16.09956260800027, 16.14115956800015, 16.132039154002996, 16.08989140700578, 16.075679313002183, 16.074386150001374, 16.074803743998928, 16.08764611999868, 16.054677216001437, 16.077498425995145, 16.101184254996042, 16.064554705000774, 16.14794718900157, 16.123506718999124, 16.075852057998418, 16.152953462002188, 16.094985644005646, 16.109097467997344, 16.11316808599804]
Conv2d\_2b\_3x3.conv;0.1686650629999349;0.8172020620004332;31.03197251700112;31.02861454500089;4.845117580756773;1.0001082217833273;4.844593290231408;[0.1738066500001878, 0.17133810800078209, 0.17008251800143626, 0.16987610200158088, 0.1695405690006737, 0.1706531370000448, 0.17056287600280484, 0.16933761100153788, 0.17017272900193348, 0.1709070700017037, 0.17050233299960382, 0.17000605500288657, 0.17024908300300012, 0.16943652499685413, 0.16995101700013038, 0.16947527900265413, 0.1697879160019511, 0.1704062579992751, 0.17012847299702116, 0.16984743399734725, 0.1703836880005838, 0.17025266899872804, 0.17227831900163437, 0.16883850000158418, 0.1693175219988916, 0.17080483700192417, 0.16987734800204635, 0.1689720899994427, 0.1701965360007307, 0.16969064099976094, 0.16922552400137647, 0.1703601039989735, 0.19076944400148932, 0.17028704100084724, 0.16984460499952547, 0.17100216499966336, 0.16905082000084803, 0.17015926699968986, 0.1689015730007668, 0.16900385100234416, 0.169710338999721, 0.16945002899956307, 0.17034145800062106, 0.1697800340007234, 0.16950505999921006, 0.17078771600063192, 0.16984170200157678, 0.1686650629999349, 0.16953045099944575, 0.1693811689983704];[0.8385807759987074, 0.8745259339993936, 0.8197434829999111, 0.8715624569995271, 0.8200277860014467, 0.8172020620004332, 0.8207511549990159, 0.8247260589996586, 0.8178350919988588, 0.8209290110025904, 0.8195539999978791, 0.8250958150019869, 0.8203251320010168, 0.8217782530009572, 0.8248464969983615, 0.8206533269985812, 0.824497772999166, 0.8199081359998672, 0.8193043589999434, 0.8208369829990261, 0.8217837949996465, 0.8227517459999945, 0.8228739320002205, 0.8596019329997944, 0.8214635669974086, 0.8270650420017773, 0.823740968000493, 0.8262889659999928, 0.8316287289999309, 0.8242403010008275, 0.8248542529981933, 0.876845234000939, 0.81990351100103, 0.8750237569984165, 0.8202462089975597, 0.8791417270003876, 0.8194786350031791, 0.8767834669997683, 0.8196487440000055, 0.8724998440011404, 0.8205782059994817, 0.8744819980020111, 0.8215431179996813, 0.924050776000513, 0.8283232510002563, 0.8806270060013048, 0.8206808950017148, 0.878356196997629, 0.8217417749983724, 0.8751690259996394];[31.264757194003323, 31.14651389199571, 31.242134371001157, 31.187668532995303, 31.139334521998535, 31.275680889000796, 31.237665658001788, 31.092678447999788, 31.066006014003506, 31.22681485599969, 31.213274638004805, 31.179893641998206, 31.232979461001378, 31.26392776600187, 31.031972517001122, 31.10635175599964, 31.266433130000223, 31.243201646997477, 31.12745264899786, 31.144402493002417, 31.297780994998902, 31.225512783996237, 31.174891410999408, 31.05669429500267, 31.089479601003404, 31.210574279000866, 31.35539354499997, 31.09133164400191, 31.17498975500348, 31.317912629998318, 31.17351683800007, 31.111780218001513, 31.14602147000187, 31.135034619997896, 31.126980361001188, 31.079781360003835, 31.26524949400482, 31.110244898998644, 31.134963824995793, 31.07966912900156, 31.230446600005962, 31.182345155000803, 31.17912670199803, 31.140492788996198, 31.169174274993566, 31.138532072003727, 31.17836104500384, 31.176465755004756, 31.219617479997396, 31.122077342999546];[31.089526032999856, 31.17920513900026, 31.08901205300208, 31.10084962700057, 31.080882363003184, 31.139806189996307, 31.132790591997036, 31.07103453200034, 31.124055657997815, 32.71466615200188, 31.14624919099515, 31.14540143100021, 31.15162456800317, 31.090107624997472, 31.064224000998365, 31.1660616070003, 31.243180902001768, 31.13478120900254, 31.02861454500089, 31.052122580003925, 31.217280082997604, 31.102743024996016, 31.134946425994713, 31.160117589002766, 31.16074173600282, 31.60780970900305, 31.166270748999523, 31.140513003996602, 31.157601616996544, 31.06553218100089, 31.102696546997322, 31.169014125000103, 31.281976906000637, 31.06050027099991, 31.123406968996278, 31.149016099996516, 31.079052034998313, 31.270053756004927, 31.136498635998578, 31.120030794998456, 31.20762818499861, 31.15492950100088, 31.076395165000577, 31.20015874300225, 31.182273939997685, 31.21767299900239, 31.16854310299823, 31.101564441003575, 31.07917094699951, 31.06567201500002]
Conv2d\_3b\_1x1.conv;0.0321199630016053;0.0625159009978233;0.7075687220021791;0.7212684609949065;1.9463254361376068;0.981006047354642;1.984009620925398;[0.032207271997322096, 0.03273438500036718, 0.033538455001689726, 0.04026488000090467, 0.033493335999082774, 0.03284926700143842, 0.03646927299996605, 0.03334531799919205, 0.03388184999857913, 0.03366858500157832, 0.03346538800178678, 0.03332489500098745, 0.03558794600030524, 0.033939000000827946, 0.03246593100266182, 0.036698803000035696, 0.033326484001008794, 0.032119963001605356, 0.03323133000230882, 0.033065951996832155, 0.033908052999322535, 0.036468545000388985, 0.03344043399920338, 0.032497363001311896, 0.03562857500219252, 0.03354203900016728, 0.03260529199906159, 0.03266163700027391, 0.03374258300027577, 0.033558866001840215, 0.03654836599889677, 0.03350442900045891, 0.032171511000342434, 0.033309664999251254, 0.032939889999397565, 0.03331598500153632, 0.03557455600093817, 0.03559701300036977, 0.03359369299869286, 0.03310322700053803, 0.036588347000360955, 0.033232171001145616, 0.032202524998865556, 0.03327525300119305, 0.03567623600247316, 0.03345890499986126, 0.03294959900085814, 0.036612503998185275, 0.03318323900020914, 0.032788758999231504];[0.06251590099782334, 0.06479355099872919, 0.06530424099764787, 0.07038554400060093, 0.06948518600256648, 0.06317267499980517, 0.06445308500042302, 0.06869196400293731, 0.06783056199856219, 0.07000412900015363, 0.06826453900066554, 0.06331776799925137, 0.06425891400067485, 0.06863584100210574, 0.07040974000119604, 0.07022415100072976, 0.06830242899741279, 0.07000112700188765, 0.0697780859991326, 0.06866691599861952, 0.06341282799985493, 0.06413506400349434, 0.06557302099827211, 0.07016918899898883, 0.07042050100062625, 0.06985532000180683, 0.06996281300234841, 0.07006492100117612, 0.0704199020001397, 0.07036442100070417, 0.07044058699830202, 0.0677958110027248, 0.06335192699771142, 0.06452767999871867, 0.06508858199958922, 0.06354041500162566, 0.06408806200124673, 0.06513684899982763, 0.111054991997662, 0.06288825999945402, 0.06425647200012463, 0.06533805500293965, 0.07099238999944646, 0.07073329700142494, 0.06624283300334355, 0.06859155599886435, 0.0631763769997633, 0.06441018599798554, 0.06533867899997858, 0.0703050970005279];[0.7261115159963083, 0.7265220740046061, 0.7330953730015608, 0.7270561610021105, 0.8248084009974264, 1.0656625550000172, 0.7369557409983827, 0.7816344020029646, 0.8596235510012775, 0.7391360230030841, 0.7367814930039458, 0.7332875290012453, 0.7312390400038566, 0.7328906570000981, 0.731303795997519, 0.7387772139991284, 0.7370250320054765, 0.7339679530014109, 0.729237125004147, 0.7308111009988352, 0.7257496860001993, 0.7265903670013358, 0.7333226090013341, 0.7324769440056116, 0.7297553020034684, 0.7275993770017521, 0.732226707998052, 0.7296692179988895, 0.7307287249968795, 0.7281091090007976, 0.7322198629990453, 0.7279851009989216, 0.7310159829976328, 0.730497615000786, 0.7267620379971049, 0.7305532750033308, 0.7264935030034394, 0.7075687220021791, 0.7268380359964794, 0.7297030390000145, 0.7333863579988247, 0.7267735469977197, 0.7335875169992505, 0.7345582799935073, 0.7355900950024079, 0.7306570670007204, 0.733394334998593, 0.7312351119981031, 0.7327225659973919, 0.7306769290007651];[0.7281475630006753, 0.7229714519962727, 0.7323377979992074, 0.7292190690022835, 0.7309527389988943, 0.7278715060019749, 0.7272890790009114, 0.7297975340006815, 0.7356673949980177, 0.732263083998987, 0.7314292900009605, 0.7307405790015764, 0.7230449500020768, 0.7212684609949065, 0.7258030919983867, 0.7282161219991394, 0.7281322199960414, 0.7268423109962896, 0.7256974769952649, 0.728171327002201, 0.728127066991874, 0.7258457059979264, 0.7317992099997355, 0.7289552270012791, 0.7376255939998373, 0.7292527180034085, 0.7264674500002002, 0.7308624310062442, 0.732361463997222, 0.7315952440039837, 0.7325800989965501, 0.7837164020020282, 0.7324795639979129, 0.7285313200009114, 0.7294965830005822, 0.7287309700004698, 0.7321063169983972, 0.7234562880003068, 0.729317417000857, 0.7311776130045473, 0.7759397430017998, 0.7328779780000332, 0.7282575360004557, 0.7319727600006445, 0.728263359003904, 0.7313357079983689, 0.729403352997906, 0.7290284740047355, 0.7346479500010901, 0.732876572998066]
Conv2d\_4a\_3x3.conv;0.2308741289998579;0.6090540589975717;36.09506410299946;36.08635664899339;2.638035113054813;1.0002412949051844;2.637398722180211;[0.23529155800133594, 0.2351588849996915, 0.23492980000082753, 0.23491276700224262, 0.2322566610018839, 0.24046414599797572, 0.23194124799920246, 0.23154889199940953, 0.23126639600013732, 0.23188868799843476, 0.2318088700012595, 0.23217749299874413, 0.23116917199877207, 0.23088587499660207, 0.23118821200114326, 0.2336237319977954, 0.23807010399832507, 0.23468857699845103, 0.23446817899821326, 0.23424764399896958, 0.2514331090023916, 0.24058044100092957, 0.2336706200003391, 0.24044913299803738, 0.2334019640002225, 0.23438234200148145, 0.23210584600019502, 0.2339825369999744, 0.24003920600080164, 0.27362572900165105, 0.23093935700308066, 0.23445205200187047, 0.23460210999837727, 0.23160436499892967, 0.23909565299982205, 0.23754720699798781, 0.23348043800069718, 0.23822305199792027, 0.23352809399875696, 0.2380408749995695, 0.23087412899985793, 0.23153023199847667, 0.23374422499909997, 0.2377298460014572, 0.23102514700076426, 0.23365766500137397, 0.2404840970011719, 0.233644790998369, 0.23341031100062537, 0.23398812699815608];[0.6209170250003808, 0.6151075009984197, 0.6090540589975717, 0.6187564770007157, 0.613147719999688, 0.6177837819996057, 0.6183008820007672, 0.6448042070005613, 0.6312045529994066, 0.6155033329996513, 0.6152952250013186, 0.6143042559997411, 0.6224800599993614, 0.6168743730013375, 0.621338223998464, 0.6099486900020565, 0.6186984129999473, 0.6199524180010485, 0.6191800969972974, 0.6132773800018185, 0.6210324120002042, 0.6178997980023269, 0.6118767240004672, 0.6106138009999995, 0.6121738349975203, 0.6210988870006986, 0.6156041209978866, 0.6155934279995563, 0.6165365269989707, 0.6199948249995941, 0.6165228940008092, 0.6103520850010682, 0.6154607400021632, 0.6198773639989668, 0.6220283999973617, 0.6147804239990364, 0.6173677259976103, 0.6190642080000544, 0.6135164879997319, 0.6140445860000909, 0.6111028830018768, 0.6143497560005926, 0.6198979649998364, 0.6193612579991168, 0.6202264470011869, 0.6143465850000212, 0.6167394219992275, 0.617145176998747, 0.6105069629993523, 0.6136400410032365];[36.59542152699942, 36.29133883099712, 36.33904674199948, 36.29624122600217, 36.40385722100109, 36.22647146000236, 36.18530715599991, 36.257128711000405, 36.2273766440012, 36.19528937299037, 36.19027055198967, 36.16251637599635, 36.10043323900754, 36.23816397399787, 36.11373309400369, 36.21822328500275, 36.12668302000384, 36.14649974799977, 36.30705189499713, 36.289817204007704, 36.39929114698316, 36.20335455699387, 36.18438711899216, 36.22385101499094, 36.115660780000326, 36.20717079300812, 36.253439929001615, 36.219500001003325, 36.300193573006254, 36.17520184600289, 36.334746086999075, 36.173080897002365, 36.09506410299946, 36.11550066500058, 36.290249066994875, 36.33878124799958, 36.27477836500475, 36.098156057007145, 36.307740684991586, 36.18427283100027, 36.18150214100024, 36.28777790699678, 36.208482620008, 36.36448146600014, 36.129810859994905, 36.27959739600192, 36.246688125997025, 36.270667942997534, 36.35127125099825, 36.40754889600066];[36.30877426700317, 36.35849883300398, 36.41121437599941, 36.18532700200012, 36.08635664899339, 36.34956872599287, 36.19990952799708, 36.350791838995065, 36.20690836599533, 36.23071368999081, 36.169559567999386, 36.37244644599559, 36.30923774000257, 36.22708329499437, 36.26665456300543, 36.11927478900907, 36.283959406995564, 36.26435331301036, 36.232762754007126, 36.28354661000776, 36.214782698007184, 36.25581005300046, 36.252828017990396, 36.108018791004724, 36.26076088899572, 36.23262333399907, 36.24729562399443, 36.127921081999375, 36.31867692699598, 36.21154314800515, 36.39198622699769, 36.20439014300791, 36.21008752200578, 36.38112887099123, 36.172572568008036, 36.25165281599766, 36.337953851994826, 36.22725548299786, 36.22248060499987, 36.282939807999355, 36.34692672499659, 36.17941250799777, 36.285638886001834, 36.17891670398967, 36.217451231997984, 36.16177861898905, 36.19294013400213, 36.2409631959963, 36.23384405700199, 36.20130202099972]
Mixed\_5b.branch1x1.conv;0.0122065649993601;0.0264126399997621;0.2585753189996467;0.2719698789951508;2.1638061159013;0.9507498402213028;2.275894272459344;[0.012325923002208583, 0.012235897993377876, 0.012222186000144575, 0.012400230996718165, 0.012383139997837134, 0.012394929995934945, 0.012420812003256287, 0.013212225996539928, 0.012267584999790415, 0.01284474300337024, 0.012404604000039399, 0.012717370998871047, 0.012338481996266637, 0.012408991999109276, 0.012268573998881038, 0.012786109997250605, 0.012309605997870676, 0.01239297199936118, 0.012291816005017608, 0.01231031399947824, 0.012206564999360126, 0.012382119995891117, 0.012398724997183308, 0.012384286004817113, 0.012342203001026064, 0.012670956006331835, 0.012256236994289793, 0.012832051004806999, 0.01235177199851023, 0.01230625799507834, 0.012264989003597293, 0.012420948005456012, 0.012250102998223156, 0.012327146003372036, 0.012307801996939816, 0.012291505001485348, 0.012299197005631868, 0.012378343999444041, 0.01231370199820958, 0.012327789001574274, 0.01249862799886614, 0.012387509006657638, 0.012344730996119324, 0.012323718001425732, 0.012953835997905117, 0.012309932993957773, 0.012323165006819181, 0.01228153400006704, 0.012357737999991514, 0.012389066003379412];[0.02704515699588228, 0.026703489005740266, 0.026412639999762177, 0.02708824599540094, 0.026820760998816695, 0.02721736900275573, 0.0270809610010474, 0.027077083999756724, 0.02679289400111884, 0.026896614996076096, 0.027028969998355024, 0.027295386003970634, 0.027097826001408976, 0.02743036799802212, 0.026963439995597582, 0.02719625399913639, 0.026595426999847405, 0.027242971998930443, 0.0268899849979789, 0.027238937000220176, 0.02697106299456209, 0.027258207002887502, 0.02692434300115565, 0.027081344996986445, 0.026812656004040036, 0.027282021001155954, 0.026570762005576398, 0.02686738900229102, 0.026935895999486092, 0.026897511997958645, 0.027108556998427957, 0.02687892700487282, 0.02678234600170981, 0.027223937002418097, 0.026726681004220154, 0.026994555002602283, 0.02724658700026339, 0.026533759002631996, 0.026692564999393653, 0.026961240997479763, 0.027264912001555786, 0.027258893998805434, 0.02651716200489318, 0.02671495700633386, 0.02707943499990506, 0.02686919300322188, 0.02720220499759307, 0.026929148996714503, 0.026801453001098707, 0.02659554799902253];[0.2585753189996467, 0.26830660999257816, 0.2793847279972397, 0.2794100629980676, 0.2787674369974411, 0.2868855450069532, 0.2904051410005195, 0.27789065199613106, 0.28101704000437167, 0.27898727099818643, 0.29374295198795153, 0.27884864099905826, 0.2781939079941367, 0.2859432859986555, 0.2790829300065525, 0.29024809099792037, 0.2782064469938632, 0.27929648901044857, 0.280485896000755, 0.27913031200296246, 0.28976957299164496, 0.2781204519997118, 0.28283339599875035, 0.27889629900164437, 0.27879462300188607, 0.29056255101022543, 0.29075960099726217, 0.28589829900010955, 0.2780915560069843, 0.29026889400120126, 0.2905005380016519, 0.28888117800670443, 0.278260463004699, 0.27815834000648465, 0.27933301699522417, 0.27955329500400694, 0.2904058110070764, 0.29001422600413207, 0.27826442399964435, 0.27916193400596967, 0.2905004319982254, 0.2788260730012553, 0.2894816150001134, 0.27784945799794514, 0.27868312600185163, 0.27821380901150405, 0.2788815020030597, 0.2905459460016573, 0.2823474569959217, 0.27812575699499575];[0.2776738759930595, 0.27747010099119507, 0.28978909300349187, 0.2781103230008739, 0.2907674639936886, 0.28127367098932154, 0.2787266620071023, 0.2797749019955518, 0.28294074199948227, 0.27919896799721755, 0.2903585839958396, 0.27832704900356475, 0.29184911400079727, 0.2848643030010862, 0.28244025300227804, 0.27885617299034493, 0.28143457799887983, 0.2719698789951508, 0.29022186800284544, 0.2792936810001265, 0.280096089001745, 0.27914749099727487, 0.27808335500594694, 0.27706943699740805, 0.2800567129961564, 0.27894070900947554, 0.2782808449846925, 0.27821035600209143, 0.2763691150030354, 0.27819614599866327, 0.2780259889914305, 0.2860625289977179, 0.2902560389993596, 0.2797240499930922, 0.29029860199807445, 0.2779040880050161, 0.27710916200157953, 0.29011939899646677, 0.27668134000123246, 0.28003264698782004, 0.27623067799868295, 0.2788179110066267, 0.27677694099838845, 0.28661564800859196, 0.27844101599475835, 0.28205089799303096, 0.29065779400843894, 0.2792353670010925, 0.27699663800012786, 0.2825342649957747]
Mixed\_5b.branch5x5\_1.conv;0.011099194001872;0.0218716570016113;0.1932581930013839;0.2084163399922545;1.9705626370637572;0.9272698724512968;2.125123112060624;[0.011675613997795153, 0.011256187994149514, 0.011213550002139527, 0.011310748996038456, 0.0111981489972095, 0.011099194001872092, 0.011281207996944431, 0.01112796799861826, 0.011224315996514633, 0.011137383000459522, 0.011267657995631453, 0.011179734996403567, 0.011243283996009268, 0.01120114499644842, 0.011216627004614566, 0.011266538000199944, 0.011265690001891926, 0.011151746999530587, 0.011234568999498151, 0.011151503000291996, 0.011290991998976097, 0.011174838000442833, 0.011231231997953728, 0.011181514004420023, 0.011245232999499422, 0.011215755999728572, 0.011238088001846336, 0.011102329001005273, 0.011218829000426922, 0.01120291499682935, 0.011193802005436737, 0.011162884002260398, 0.011207279996597208, 0.011122997995698825, 0.011263656000664923, 0.011120243005279917, 0.011207961004402023, 0.011210345997824334, 0.011178981003467925, 0.01119759600260295, 0.011196100997040048, 0.011175100000400562, 0.011192821002623532, 0.011129275997518562, 0.0112565210001776, 0.01117218299623346, 0.011223820998566225, 0.011180745001183823, 0.011240781997912563, 0.011142421994009055];[0.02199441800621571, 0.02209683300316101, 0.022025518999726046, 0.022086971999669913, 0.022091924998676404, 0.02211309699487174, 0.022022234996256884, 0.022283797996351495, 0.022423194997827522, 0.02204006400279468, 0.022102300994447432, 0.021933863004960585, 0.02187165700161131, 0.022254013994825073, 0.02198919199872762, 0.022066179000830743, 0.02213036499597365, 0.022088402998633683, 0.022170675998495426, 0.022349869999743532, 0.022082174000388477, 0.02215922300092643, 0.022056494999560528, 0.02243191099842079, 0.022055213994462974, 0.022061246003431734, 0.02209322999988217, 0.02208718500332907, 0.022104369003500324, 0.022085952004999854, 0.022337251997669227, 0.022123301998362876, 0.022018060000846162, 0.022075316999689676, 0.022003912999934983, 0.022075680004491005, 0.022072084997489583, 0.022007134000887163, 0.02197078400058672, 0.021946218999801204, 0.022005078993970528, 0.022267809996264987, 0.022061925003072247, 0.022164449997944757, 0.022092373998020776, 0.02201527800207259, 0.022011121996911243, 0.022031521999451797, 0.022088824000093155, 0.021993545997247566];[0.19325819300138392, 0.20169724200241035, 0.2105651570018381, 0.20906539099814836, 0.2084841750038322, 0.2179822630059789, 0.21671829000115395, 0.218442296005378, 0.21822121599689126, 0.2178567290029605, 0.20864006100600818, 0.20858651200251188, 0.20892321400606306, 0.2177558599942131, 0.208440417998645, 0.2138687650076463, 0.21800433399766916, 0.21237403200211702, 0.21804885800520424, 0.21157395300542703, 0.20955083100125194, 0.21789560199249536, 0.21557514799496857, 0.21782489700854057, 0.20849934299621964, 0.20861624700046377, 0.20848431800550316, 0.21740869899804238, 0.2120653069941909, 0.21777434900286607, 0.21767451799678383, 0.20871505500690546, 0.20840063300420297, 0.21188584199990146, 0.20883509600389516, 0.21109566900122445, 0.20952554100222187, 0.21730502800346585, 0.21627379499113886, 0.2092028260085499, 0.21060321900586132, 0.21044750700093573, 0.20842080100555904, 0.21214963600505143, 0.21288567101146327, 0.21771616300247842, 0.21788124400336528, 0.21783717200014507, 0.2090167529968312, 0.20919390000926796];[0.21688404299493413, 0.2160717719962122, 0.2084163399922545, 0.21755261899670586, 0.2094637409900315, 0.21599504000187153, 0.20922685100958915, 0.2086714929973823, 0.2108585630048765, 0.21779973899538163, 0.20876688399584964, 0.21754371699353214, 0.2165419489974738, 0.20919086499634432, 0.20858527900418267, 0.21255234399723122, 0.20871680299023865, 0.21919604399590753, 0.2176397269940935, 0.2179432189950603, 0.2085027750072186, 0.2186165570092271, 0.20853366099618142, 0.21544130700203823, 0.21729696000693366, 0.21666237500176067, 0.2089783279952826, 0.2185565069958102, 0.21775374599383213, 0.20907190399157116, 0.21772143999987748, 0.21368868100398686, 0.2088157760008471, 0.21305706899875076, 0.21259330599423265, 0.20846114400046645, 0.20908529099688167, 0.21823242399841547, 0.21238475499558263, 0.2160823110025376, 0.21903529700648505, 0.21828690300753806, 0.21757276300195372, 0.20900762599922018, 0.2177664599948912, 0.2089436009991914, 0.20842813399940496, 0.2093593170066015, 0.2120262600001297, 0.21827971899620024]
Mixed\_5b.branch5x5\_2.conv;0.0204010499946889;0.0702285430015763;2.8880549810055527;2.8848375780071365;3.4423984559549186;1.0011152804660284;3.438563493259688;[0.020639467998989858, 0.020401049994688947, 0.020834164999541827, 0.020577654999215156, 0.02040485399629688, 0.020923157993820496, 0.022150817996589467, 0.022138612999697216, 0.02294607600197196, 0.023499672002799343, 0.023954532996867783, 0.02440344000206096, 0.02436732399655739, 0.024904447003791574, 0.02494043299520854, 0.025185874997987412, 0.025514619002933614, 0.025149310000415426, 0.025229519997083116, 0.025248882004234474, 0.025468089006608352, 0.025097115998505615, 0.025185598999087233, 0.025300182998762466, 0.025585874005628284, 0.025569612997060176, 0.025448675005463883, 0.025414132003788836, 0.025259365000238176, 0.02519740099523915, 0.025529496000672225, 0.025177955998515245, 0.02556068299600156, 0.025259853005991317, 0.025614190999476705, 0.02522445600334322, 0.025596059000235982, 0.025238674999854993, 0.02555731999746058, 0.025151663001452107, 0.025246680997952353, 0.02521640999475494, 0.025472991001151968, 0.025163661994156428, 0.02551324300293345, 0.025517137000861112, 0.025538676003634464, 0.025519472001178656, 0.025355377001687884, 0.025517130001389887];[0.07022854300157633, 0.07474194800306577, 0.07501451300049666, 0.07520572200155584, 0.07512836100067943, 0.0753374120031367, 0.0756263220027904, 0.07573627899546409, 0.07547407999663847, 0.07595944100467023, 0.07552091500110691, 0.07571459699829575, 0.07549974600260612, 0.0759998909998103, 0.07555829899501987, 0.07542739500058815, 0.07549994700093521, 0.07533577100548428, 0.07549899800505955, 0.07600823900429532, 0.07558716600033222, 0.07587236700055655, 0.0754805589967873, 0.07537610700092046, 0.07513180900423322, 0.07551127100305166, 0.0753077490007854, 0.07572108699969249, 0.07516820699675009, 0.07550877299945569, 0.07566816699545598, 0.07585987800121075, 0.07559199900424574, 0.07549873000243679, 0.07537494999996852, 0.07500736600195523, 0.0756713479931932, 0.07558360799885122, 0.07536488100595307, 0.07534873399708886, 0.07545127099729143, 0.0750844380017952, 0.075301662000129, 0.07555936399876373, 0.07576486600009957, 0.07497359699482331, 0.07540925100329332, 0.07521821800037287, 0.07508869799494278, 0.07527170899993507];[2.8947639660109417, 2.9056911729931016, 2.9006526919984026, 2.896578628999123, 2.899790296010906, 2.9016443340005935, 2.9000529289987753, 2.8956307930056937, 2.923657375999028, 2.8988427799922647, 2.894966285006376, 2.8910822569960146, 2.8967993370024487, 2.8983344139996916, 2.9028276300014113, 2.9082003370058374, 2.896614168996166, 2.898323735993472, 2.8979825980059104, 2.8990031499924953, 2.9095060849940637, 2.897317386996292, 2.899910756997997, 2.904029225006525, 2.9020362320006825, 2.9007733300022664, 2.893156555008318, 2.8971515389930573, 2.925729375994706, 2.895438418010599, 2.894199269998353, 2.8959990160001325, 2.899355920999369, 2.9054704119989765, 2.898137141004554, 2.8962254639918683, 2.902679895996698, 2.892747201003658, 2.8904150189991924, 2.8905930720065953, 2.8957755100054783, 2.8890335999967647, 2.8880549810055527, 2.890826114999072, 2.8896620929954224, 2.8898093519965187, 2.900310274999356, 2.8905093390058028, 2.909191272992757, 2.8977264490022208];[2.9000913039926672, 2.894631714996649, 2.9071227200038265, 2.8925924740033224, 2.893701480003074, 2.911717316994327, 2.894313840995892, 2.907668908999767, 2.898634037002921, 2.892944244995306, 2.897038467992388, 2.8848375780071365, 2.8954011910100235, 2.9013177070082747, 2.9014368429998285, 2.8969455909973476, 2.8928960829944117, 2.9007612529967446, 2.895620950999728, 2.895199884005706, 2.8877339270038647, 2.8878998680011136, 2.8898187470040284, 2.9074167069993564, 2.887094015000912, 2.8910248530009994, 2.9033504519975395, 2.886605336003413, 2.9034186430071713, 2.9011506300012115, 2.8970318799911183, 2.888728642006754, 2.8986196810001275, 2.8981849860138027, 2.899081000003207, 2.905846893998387, 2.90324598600273, 2.8869847359965206, 2.892533641999762, 2.901915349000774, 2.88790372099902, 2.9244189990058658, 2.9013815950020216, 2.8884503999943263, 2.893469909999112, 2.8857052349994774, 2.887674743004027, 2.901059900999826, 2.8905077950039413, 2.8990325959966867]
Mixed\_5b.branch3x3dbl\_2.conv;0.0175328620025538;0.0526393600011942;3.2111754579964327;3.211127183996723;3.002325575455205;1.000015033350267;3.002280441121733;[0.01805765000608517, 0.01949425299972063, 0.017548855001223274, 0.01833993299806025, 0.018374394996499177, 0.018340201997489203, 0.018540860000939574, 0.01846896400093101, 0.018224956998892594, 0.018581907999760006, 0.018539422999310773, 0.018389475997537374, 0.01858011999865994, 0.01844676800101297, 0.018195564996858593, 0.01854168199497508, 0.018596597998111974, 0.018286692997207865, 0.017532862002553884, 0.01849279300222406, 0.01856335000047693, 0.018738844999461435, 0.01902929000061704, 0.01898701699974481, 0.018775060001644306, 0.018909824000729714, 0.018981964996783063, 0.018855524001992308, 0.018957949003379326, 0.018934833999082912, 0.019060327002080157, 0.01912375800020527, 0.019438918003288563, 0.019199265996576287, 0.019372901995666325, 0.019302692002383992, 0.01925548900180729, 0.019132963003357872, 0.019464368997432757, 0.019442055003310088, 0.019373951996385586, 0.019471897998300847, 0.019408524996833876, 0.01934607200382743, 0.019044306995056104, 0.01948173199343728, 0.01935061299445806, 0.019177996000507846, 0.019091097005002666, 0.01856953799870098];[0.05614326099748723, 0.053824797993001994, 0.060528673995577265, 0.062358691000554245, 0.05668426599731902, 0.05476442500366829, 0.057110303998342715, 0.06399251199763967, 0.05553483399853576, 0.06377631299983477, 0.058683945004304405, 0.05617252900265157, 0.05566907400498167, 0.05581491799966898, 0.0633386010013055, 0.06345908000366762, 0.0634178289983538, 0.05630350900173653, 0.05593992599460762, 0.06327642699761782, 0.05557578099978855, 0.06343464100064011, 0.06363464699825272, 0.057193943997845054, 0.06355859800532926, 0.05580703499435913, 0.05572129700158257, 0.06319178600097075, 0.05593077700177673, 0.0633107609974104, 0.05559089700545883, 0.05746719799935818, 0.055662612001469824, 0.06347737100441009, 0.055965045001357794, 0.05906605599739123, 0.05533859099523397, 0.05528014999435982, 0.05557208500249544, 0.06305411199718947, 0.05563236399757443, 0.05591641399951186, 0.055738546994689386, 0.05263936000119429, 0.05554634099826217, 0.05552065899973968, 0.0574736800044775, 0.055736109003191814, 0.06476041600399185, 0.05588172699935967];[3.243815321009606, 3.2257473720092094, 3.2168427519936813, 3.227960105003149, 3.2452584730053786, 3.2368264610049664, 3.223783245004597, 3.2423957970095216, 3.2271809260055306, 3.2224383000066155, 3.234349041005771, 3.231041852006456, 3.2450499780024984, 3.230677792998904, 3.2216709130007075, 3.2488852230017073, 3.2294246449964703, 3.2318072380003287, 3.2329944529992645, 3.238005826002336, 3.2245936330073164, 3.2111754579964327, 3.224116993995267, 3.2214742290016147, 3.2183985430019675, 3.234495918994071, 3.2199672759961686, 3.2368873410086962, 3.2137721399994916, 3.2135270350045175, 3.21650095100631, 3.2148592610028572, 3.2175157359961304, 3.242743392009288, 3.2286122949954006, 3.225150341997505, 3.2219161149987485, 3.2140486349962885, 3.2338922490016557, 3.213905625001644, 3.216103495004063, 3.257832771007088, 3.2192220389988506, 3.2181125930001144, 3.2435615269932896, 3.2288837020023493, 3.2221564579958795, 3.2316915269984747, 3.242429429999902, 3.225177774002077];[3.21473696600151, 3.23773219899158, 3.2136609299996053, 3.227931460001855, 3.227320851998229, 3.2178450169958523, 3.2181869779960834, 3.211127183996723, 3.2234819090008386, 3.2307693920010934, 3.2429107520074467, 3.2405472329992335, 3.2186284470008104, 3.231994185000076, 3.2189181740031927, 3.2183539519974147, 3.2126364880023175, 3.2453708379980526, 3.2276435859967023, 3.2370590290011023, 3.2309476569935214, 3.2292499210016103, 3.214461426003254, 3.234916894987691, 3.240726727999572, 3.2296263060052297, 3.2385006789991166, 3.2339380100020207, 3.233834268990904, 3.218607073002204, 3.2532429450002383, 3.2274553119932534, 3.2188249619939597, 3.214193447995058, 3.23830240299867, 3.2229840549989603, 3.21128176899947, 3.247081943001831, 3.233071436996397, 3.229329929999949, 3.2407957170071313, 3.2293955919958535, 3.227929871005472, 3.2448899219962186, 3.227712498002802, 3.2214127730039763, 3.211237170995446, 3.2253650260026916, 3.2392279640043853, 3.219529184993007]
Mixed\_5b.branch3x3dbl\_3.conv;0.0257970309976371;0.0799324480030918;4.71039792400552;4.717444467001769;3.098513468872175;0.9985062796084744;3.103148705371324;[0.02610586200171383, 0.025929737006663345, 0.025956420999136753, 0.025805582998145837, 0.025797030997637194, 0.02638242399552837, 0.02778672300337348, 0.02811594100057846, 0.028339297001366504, 0.02891580200230237, 0.029111166004440747, 0.029206248000264168, 0.02944910299993353, 0.029802138000377454, 0.029776164003123995, 0.029821219999575987, 0.03003110200370429, 0.02923217100033071, 0.03005675300664734, 0.030085906000749674, 0.030122274001769256, 0.030033426999580115, 0.030033829003514256, 0.029838384994945955, 0.030087700004514772, 0.03002978299628012, 0.03038912000192795, 0.030123903998173773, 0.03055939800105989, 0.02988168699812377, 0.030426272001932375, 0.02979305200278759, 0.030294844997115433, 0.030143087002215907, 0.030270869996456895, 0.029885406001994852, 0.030056092000450008, 0.03030154699808918, 0.029956092999782413, 0.029936067992821336, 0.030651544999273028, 0.030012144001375418, 0.03008324700203957, 0.03035442299733404, 0.029843368000001647, 0.02985549500590423, 0.029831590996764135, 0.0300319359957939, 0.030087052000453696, 0.030046755004150327];[0.07993244800309185, 0.08830911800032482, 0.08968918699974893, 0.08415098400291754, 0.09066696799709462, 0.09089512599894078, 0.09039020600175718, 0.09082180899713421, 0.09047176199965179, 0.08259202000044752, 0.08242291799979284, 0.09075026199570857, 0.08271941699786112, 0.09081113499996718, 0.09092722200148273, 0.08270189900213154, 0.09040026699949522, 0.08302229599939892, 0.0829091330015217, 0.09036855600425042, 0.09073577600065619, 0.08386224399873754, 0.08862159399723168, 0.08392595099576283, 0.08729140699870186, 0.08453246900171507, 0.08006656999350525, 0.08947279900166905, 0.0917626049995306, 0.0909977369956323, 0.09227240100153722, 0.09094786600326188, 0.08358158199553145, 0.08343923099891981, 0.08368722799787065, 0.09123156499845209, 0.09078061500622425, 0.08117945700359996, 0.08908364699891536, 0.09088046599936206, 0.08365064399549738, 0.09209115299745463, 0.08819670299999416, 0.09046193500398658, 0.09094916700269096, 0.0830309769953601, 0.08283739900070941, 0.09583067600033246, 0.08172368799569085, 0.08108030499715824];[4.725357518000237, 4.727551169016806, 4.725621826000861, 4.752691378991585, 4.744094234003569, 4.741660680003406, 4.732255159993656, 4.725196882995078, 4.739924674999202, 4.724928784002259, 4.762532035994809, 4.728838986004121, 4.727007813991804, 4.759483900001214, 4.725154831998225, 4.720983138999145, 4.724337113999354, 4.731645125008072, 4.719226025008538, 4.71039792400552, 4.7396773180007585, 4.773004795992165, 4.738684432995797, 4.72619456800021, 4.747177753997676, 4.744877584009373, 4.741069925999909, 4.750003137996828, 4.72524996100401, 4.746930811998027, 4.7476861880059005, 4.7450593289977405, 4.726512002001982, 4.7281222400051774, 4.761221987995668, 4.727502595997066, 4.719931566003652, 4.7574488530081, 4.7213304020042415, 4.73498032700445, 4.733116696006618, 4.737920395004039, 4.738290000001143, 4.754945005995978, 4.733790340003907, 4.744416742993053, 4.734688077012834, 4.76735453899164, 4.736359893999179, 4.744187325995881];[4.76332798499061, 4.72288277100597, 4.731890276998456, 4.723100055001851, 4.74328678999882, 4.734402213005524, 4.732607999998436, 4.72730304099241, 4.741827447993273, 4.74719805100176, 4.735449517000234, 4.728085717004433, 4.725722946997848, 4.777033182996092, 4.729667908999545, 4.727118527996936, 4.741151212998375, 4.72141478600679, 4.723330859997077, 4.740450614997826, 4.73349163599778, 4.720594266997068, 4.724292948994844, 4.747023092997551, 4.733979388998705, 4.717444467001769, 4.755982046990539, 4.736279520991957, 4.74744442699739, 4.727538485996774, 4.744529545998375, 4.73549475598702, 4.7418046160019, 4.741352436009038, 4.778667113001575, 4.728080102002423, 4.754317576007452, 4.76458437499241, 4.738460490996658, 4.738207892005448, 4.734127625000838, 4.725893433998863, 4.730863386008423, 4.766082253991044, 4.76367109700368, 4.738253051000356, 4.728020941001887, 4.7621921060053864, 4.773931411997182, 4.739582528003666]
Mixed\_5b.branch\_pool.conv;0.0102013080031611;0.0171588070006691;0.1343760390082025;0.1388192269878345;1.682020285570453;0.9679929929301404;1.737636840199569;[0.010804261997691356, 0.010343966001528315, 0.010301909998815972, 0.010279786998580676, 0.010236979003821034, 0.0102402299962705, 0.010269551996316295, 0.010254968998197, 0.01022825000109151, 0.010322175003238954, 0.010224760000710376, 0.010251387997413985, 0.010289918995113112, 0.01022304900106974, 0.010216533002676442, 0.010316229003365152, 0.01022898500377778, 0.010228815997834317, 0.010273963998770341, 0.010227433005638886, 0.010224849997030105, 0.010287363002134953, 0.01024706799944397, 0.01028294800198637, 0.010281615999701899, 0.010234210996713955, 0.0102543870016234, 0.01027331899967976, 0.010206203995039687, 0.010222688004432712, 0.010262005998811219, 0.010205161001067609, 0.010235515001113527, 0.010354372003348544, 0.01022690399986459, 0.010245420002320316, 0.010325984003429767, 0.010219390998827294, 0.010248303995467722, 0.010310136000043713, 0.010262944000714924, 0.010233667002466973, 0.010283390998665709, 0.010231883999949787, 0.010231362997728866, 0.010306739997758996, 0.010201308003161103, 0.010211448003246915, 0.010378761995525565, 0.010217560004093684];[0.01749591499537928, 0.01771986100357026, 0.017474605003371835, 0.01782433799962746, 0.01750505800009705, 0.017533315003674943, 0.017486208998889197, 0.017480255002737977, 0.017473264000727795, 0.01743813899520319, 0.017495640000561252, 0.017491982995125, 0.017480185997555964, 0.017481221999332774, 0.017482684001151938, 0.01771285599534167, 0.01749724999535829, 0.017494191000878345, 0.017521121000754647, 0.017453753993322607, 0.017478803005360533, 0.018260761004057713, 0.01748574699740857, 0.01747235999937402, 0.017158807000669185, 0.01756626400310779, 0.01748706999933347, 0.017470124003011733, 0.01747230299952207, 0.0175197680000565, 0.017518237997137476, 0.017523578004329465, 0.017497699001978617, 0.017456907000450883, 0.01749802600534167, 0.01739466899744002, 0.01730068799952278, 0.01731132900022203, 0.017471346000093035, 0.017451683997933287, 0.017421643002307974, 0.017542494999361224, 0.01746784200076945, 0.017501755995908752, 0.017255200000363402, 0.01748614400275983, 0.01730997299455339, 0.01766909500292968, 0.01745430500159273, 0.01745091199700255];[0.1343760390082025, 0.14079192800272722, 0.1459666599985212, 0.14130866199411685, 0.1427660260014818, 0.1458824099972844, 0.1415070550137898, 0.13987528100551572, 0.14637262399628526, 0.14118584000243573, 0.14639923100185115, 0.14657414599787444, 0.14543651600251906, 0.14378022200253326, 0.14125768699886976, 0.14652438800112577, 0.14194955499988282, 0.1475189519842388, 0.1455935749982018, 0.14630612699693302, 0.14666129899705993, 0.14103800999146188, 0.14084986199304694, 0.14081174499733606, 0.14602285200089682, 0.14105772200855426, 0.14253235200885683, 0.1420436799962772, 0.14697025799978292, 0.14204125700780423, 0.14405105599144008, 0.14582155600510305, 0.14734377100103302, 0.1457456570060458, 0.14197628900728887, 0.14123468301113462, 0.14139314799831482, 0.1418127010038006, 0.1468336159887258, 0.1411034869888681, 0.14144245700299507, 0.14612956601195037, 0.1402768250045483, 0.14074857800005702, 0.1419416790085961, 0.14659027300513117, 0.14127479400485754, 0.13907344399922295, 0.1431009600055404, 0.14346550399932312];[0.14513582400832092, 0.14497974099504063, 0.14451728700078093, 0.14003679200686747, 0.1450290029970347, 0.1394971409899881, 0.13882926900259918, 0.14565848800702952, 0.14511016700271284, 0.1395616970039555, 0.14429685400682501, 0.1453930429997854, 0.13909963100013556, 0.14238733000092907, 0.13898512300511356, 0.13912025500758318, 0.14310852300695842, 0.1392954600014491, 0.14037581498996587, 0.14548946000286378, 0.13896063199354103, 0.14460438600508496, 0.1452893889945699, 0.13881922698783455, 0.14515273799770512, 0.1442373210011283, 0.13894091000111075, 0.14506847200391348, 0.14125872200384038, 0.14440709500195226, 0.14311098599864636, 0.13895668998884503, 0.14464812699588947, 0.14248982800199883, 0.14492383199831238, 0.1396174309993512, 0.14527869700395968, 0.1422482579946518, 0.14139134100696538, 0.14290210400213255, 0.14559548100078246, 0.1444479140045587, 0.13997448399459245, 0.14324197499809088, 0.13895568399311742, 0.14531287099816836, 0.14089977399271447, 0.138968973995361, 0.13887845101271523, 0.13945290999981808]
Mixed\_5c.branch1x1.conv;0.0153949029991053;0.0293214569974225;0.3176039959944319;0.3391024590091547;1.9046210943405344;0.936601866357618;2.0335439878499058;[0.015563566994387656, 0.015594604003126733, 0.015565017994958907, 0.0162399920009193, 0.015573909004160669, 0.01631666200410109, 0.015540503001830075, 0.016283913995721377, 0.01621283799613593, 0.016189451001991984, 0.016468269997858442, 0.016189437999855727, 0.016172968993487302, 0.016315120999934152, 0.016309570004523266, 0.016211763002502266, 0.01561718500306597, 0.015574581004329957, 0.016221783000219148, 0.01665521299582906, 0.016117560997372493, 0.016387531002692413, 0.016188403002161067, 0.0161082560007344, 0.016232813999522477, 0.01614849599718582, 0.016403857996920124, 0.015394902999105398, 0.016462564999528695, 0.01618128600239288, 0.01616730100067798, 0.016315780994773377, 0.01552823800011538, 0.016378799999074545, 0.015587419999064878, 0.015515052000409923, 0.0156452579976758, 0.01614329199946951, 0.01625839500047732, 0.01620401599939214, 0.016267974002403207, 0.016389726995839737, 0.016247924999333918, 0.01668444599636132, 0.01645068800280569, 0.015450316001079045, 0.01628397400054382, 0.015520870001637377, 0.015593070995237213, 0.015408536004542839];[0.030367100996954832, 0.02947104600025341, 0.030622933998529334, 0.03042392600036692, 0.03054464399610879, 0.030665457001305185, 0.030795193000813015, 0.03105113800120307, 0.030709439000929706, 0.029879403999075294, 0.03098220600077184, 0.03121693999855779, 0.03080089699506061, 0.031185330997686833, 0.031021786002384033, 0.031004045995359775, 0.029343698006414343, 0.030443714000284672, 0.03058928099926561, 0.030726944001798984, 0.030305116997624282, 0.030747519005672075, 0.02962488299817778, 0.030630729997938033, 0.029453274997649714, 0.030939477001084015, 0.030807709001237527, 0.031301297996833455, 0.03072234299906995, 0.031102667999221012, 0.029979705999721773, 0.03082696300407406, 0.03102190199570032, 0.030678921000799164, 0.029581299997516908, 0.03067375300452113, 0.03110367400222458, 0.03116172999580158, 0.029645785994944163, 0.030867088004015386, 0.031090378994122148, 0.031167835993983317, 0.0293214569974225, 0.03118883300339803, 0.03062818499893183, 0.03061467799852835, 0.02934616299899062, 0.029657163999218028, 0.031149945003562607, 0.03072730799613055];[0.3176039959944319, 0.34041354700457305, 0.3571495639916975, 0.34204722600406967, 0.3845327099916176, 0.3442275519919349, 0.34098295199510176, 0.341802225993888, 0.3407625029940391, 0.34180804499192163, 0.34092933499778155, 0.3420216890081065, 0.3486855940063833, 0.34413241800211836, 0.35875037500227336, 0.3432416659925366, 0.3409912909992272, 0.34314213300240226, 0.34218019300169544, 0.3497153360003722, 0.3420551129966043, 0.34169033400394255, 0.3421801939912257, 0.3450701950059738, 0.34298887199838646, 0.3577750809999998, 0.34857098798966035, 0.3426778779976303, 0.34760774199821753, 0.34064127099554753, 0.3418812009986141, 0.3403307179978583, 0.3427677509971545, 0.3453452419998939, 0.3413177420006832, 0.34219115399901057, 0.34208813199802535, 0.34678395600349177, 0.3420392379994155, 0.3413988739994238, 0.34124780900310725, 0.35730476200114936, 0.340607814003306, 0.35450627801037626, 0.3503900910000084, 0.3537646889963071, 0.34757825499400496, 0.34523776800051564, 0.3505460890009999, 0.3417797299916856];[0.34333477400650736, 0.3488817040124559, 0.3406672260025516, 0.34229205600422574, 0.3412477429956198, 0.3411551809986122, 0.3403440070032957, 0.33945470299659064, 0.33968637600628426, 0.34139139199396595, 0.3404944270005217, 0.34100524099631, 0.3427207279964932, 0.33996299999853363, 0.3407192099984968, 0.34863648699683836, 0.3393343479910982, 0.3412687059972086, 0.34277292800106807, 0.3393925720010884, 0.34321246900071856, 0.3391024590091547, 0.34457752799789887, 0.3399319669988472, 0.34233844600385055, 0.341235833002429, 0.3422965249919798, 0.3436156919997302, 0.3427576049871277, 0.34044339900719933, 0.3422869149944745, 0.34056497399433283, 0.34076920700317714, 0.3531633970051189, 0.33991341699584154, 0.3417719300050521, 0.34164060699549736, 0.35207652999815764, 0.3420064410092891, 0.3472984509935486, 0.34099889200297184, 0.3449771720042918, 0.3476963089997298, 0.34318329100642586, 0.3409589340008097, 0.3395296699964092, 0.3415856050050934, 0.3409210829922813, 0.34823964700626675, 0.3405591260016081]
Mixed\_5c.branch5x5\_1.conv;0.0141116800004965;0.0248204070012434;0.2372897370005375;0.2549010249931598;1.7588555721480403;0.9309093088460714;1.8893951918133327;[0.01433062000432983, 0.014462712999375071, 0.014536838003550656, 0.014115424004558008, 0.014398815997992642, 0.014413552002224606, 0.014587862002372276, 0.014394295001693536, 0.014532375993439928, 0.014414151999517344, 0.014456222001172137, 0.014434664000873454, 0.014406123998924159, 0.014142467000056058, 0.01479950400243979, 0.014427171998249833, 0.01434133600560017, 0.014522711004246958, 0.014560404997610021, 0.014232894995075185, 0.014564557000994682, 0.014574786000594031, 0.01435528599540703, 0.014111680000496563, 0.014548009006830398, 0.014332224003737792, 0.014224630998796783, 0.014355665996845346, 0.014621261005231645, 0.014493707996734884, 0.014165914995828643, 0.014514918999338988, 0.014591769999242388, 0.014124674999038689, 0.014569607003068086, 0.01459629899909487, 0.014549548002833035, 0.014374970000062604, 0.01455385299777845, 0.014575583998521324, 0.014426638001168612, 0.014391417003935203, 0.014598402005503885, 0.014497949996439274, 0.014473638002527878, 0.014372571000421885, 0.014390928001375869, 0.014516724004352, 0.014137434001895599, 0.014574877000995912];[0.024921395001001656, 0.025056355996639468, 0.02519644700078061, 0.024995382998895366, 0.024968904996057972, 0.02499016100045992, 0.02494410300278105, 0.024967295001260936, 0.025061313004698604, 0.025020660999871325, 0.024897294002585113, 0.024990135003463365, 0.024998204993607942, 0.02490690600097878, 0.025009242999658454, 0.0248895149998134, 0.02505848099826835, 0.024947466001322027, 0.024870655994163826, 0.025013316997501533, 0.025060534993826877, 0.02505465500144055, 0.025085765002586413, 0.024974917992949486, 0.02507571499882033, 0.024980373003927525, 0.02482040700124344, 0.025019425003847573, 0.02529940199747216, 0.024990171994431876, 0.0249118499996257, 0.024958533002063632, 0.02484266999817919, 0.024967879995529074, 0.025007039002957754, 0.025023024005349725, 0.024995635001687333, 0.0250122459983686, 0.024948228005087003, 0.025056448997929692, 0.024997073000122327, 0.024949513004685286, 0.024911984000937082, 0.02510338299907744, 0.024952911997388583, 0.025153767004667316, 0.024975321000965778, 0.025092798998230137, 0.024964783995528705, 0.025051753997104242];[0.23728973700053757, 0.25011756899766624, 0.2667135059964494, 0.2553171349936747, 0.258826361001411, 0.268099633998645, 0.2561404710068018, 0.2565208129963139, 0.2604007400077535, 0.25713004800491035, 0.2589617370031192, 0.2682331729956786, 0.25974341000255663, 0.2686155850024079, 0.2672401650052052, 0.25632426000083797, 0.26218032699398464, 0.2557876819919329, 0.26681898000242654, 0.26432773000124143, 0.2632948239916004, 0.26535084100760287, 0.2577109310004744, 0.26801806000003126, 0.25651899299555225, 0.2615710229947581, 0.256641630003287, 0.25601323199953185, 0.2556213739953819, 0.2621017859928543, 0.25682186300400645, 0.2681971049969434, 0.2671857340101269, 0.2592319250034052, 0.2635481239994988, 0.25587442600226495, 0.25701426900195656, 0.25610483899799874, 0.2584228679916123, 0.2557036140060518, 0.26845304999733344, 0.25862240900460165, 0.2601616749961977, 0.25621692299318966, 0.26518814799783286, 0.26765062200138345, 0.26786471399100265, 0.2680727930055582, 0.25770715099497465, 0.26749115599523066];[0.2560237080033403, 0.25833470299403416, 0.255738294996263, 0.25538507199962623, 0.25822670099296374, 0.256851516001916, 0.2558884890022455, 0.26804593300039414, 0.26736821600206895, 0.25578461000986863, 0.2684203740063822, 0.25608609600021737, 0.25583145699783927, 0.26105435501085594, 0.25586457699682796, 0.2556316609989153, 0.26028471199970227, 0.2568923770013498, 0.25554751199524617, 0.26732815599098103, 0.26043574499635724, 0.2558075760025531, 0.2577172589953989, 0.25784806400042726, 0.2557381599981454, 0.25791161200322676, 0.2629323670116719, 0.25562093000189634, 0.26244721899274737, 0.25700166699971305, 0.2549010249931598, 0.25536033898970345, 0.25794891699479194, 0.255295765993651, 0.2669996560071013, 0.2631734130118275, 0.2590927780038328, 0.25692692500160774, 0.2564730559970485, 0.2557733299981919, 0.2606076589872828, 0.25646954200055916, 0.26937231999181677, 0.2690334599974449, 0.25812343999859877, 0.259661550000601, 0.261569360998692, 0.25591456000256585, 0.2604967710067285, 0.25556155299273087]
Mixed\_5d.branch1x1.conv;0.0172723569994559;0.0328320889966562;0.3702258240009541;0.3678605450040777;1.900845900631303;1.0064298251851125;1.888701877730701;[0.020274018999771215, 0.020141644003160764, 0.017337759003567044, 0.017501039001217578, 0.0175099379994208, 0.017490336002083495, 0.017395200004102662, 0.017364951003401075, 0.01739020700188121, 0.017409778003639076, 0.017471469000156503, 0.01746572900447063, 0.017467571000452153, 0.017439934999856632, 0.01727235699945595, 0.017476850996899884, 0.01738226800080156, 0.017452357002184726, 0.017494824998721015, 0.01741723599843681, 0.01737175200105412, 0.01741061500069918, 0.0174161289978656, 0.01753283099969849, 0.017414832997019403, 0.017473469997639768, 0.01742547199683031, 0.017430275001970585, 0.017358842000248842, 0.017479862995969597, 0.0173657679988537, 0.01746596999873873, 0.01747526100371033, 0.017455968001740985, 0.017433632994652726, 0.017523964001156855, 0.01741797700378811, 0.01738328400097089, 0.017386541003361344, 0.017313035001279786, 0.017404165999323595, 0.017329041998891626, 0.01749307599675376, 0.017427111000870354, 0.017549958000017796, 0.017486926997662522, 0.01746745000127703, 0.01745849899452878, 0.01740090500243241, 0.017653909999353345];[0.03320896100194659, 0.03438834199914709, 0.032839436003996525, 0.03305538099812111, 0.03305360100057442, 0.03351020099944435, 0.03321830200002296, 0.033445084998675156, 0.03316853700380307, 0.03341439400537638, 0.03316938199714059, 0.03302456399978837, 0.03346829899965087, 0.032964597005047835, 0.032919937002588995, 0.033395954000297934, 0.03336031499929959, 0.03338901499955682, 0.0331193460006034, 0.03323241099860752, 0.03329193399986252, 0.033508412998344284, 0.03337771500082454, 0.03338790699490346, 0.06812451999576297, 0.0337388469997677, 0.03313375500147231, 0.03360363600222627, 0.033340579000650905, 0.03337848999944981, 0.0334908529985114, 0.03350697900168598, 0.03412170399678871, 0.03331030099798227, 0.03352971099957358, 0.033536296999955084, 0.033409866999136284, 0.03401954999571899, 0.03312585499952547, 0.03359131300385343, 0.03283208899665624, 0.03327830100170104, 0.03317136099940399, 0.03428244899987476, 0.033630238998739514, 0.03348517500126036, 0.03332237400172744, 0.033885151002323255, 0.03344761499465676, 0.033794874005252495];[0.372255224006949, 0.37022582400095416, 0.37160663200484123, 0.3754137250070926, 0.38911971000925405, 0.3899422809918178, 0.3767693850022624, 0.37228085799870314, 0.3787196109915385, 0.3784100659904652, 0.3900529029997415, 0.3800940430010087, 0.37111060499591986, 0.38424601800215896, 0.3915954129988677, 0.3715256860014051, 0.37101340299705043, 0.3881775719928555, 0.38478726799803553, 0.3901467129981029, 0.39014422099717194, 0.3727222389934468, 0.3717153830002644, 0.37672751500213053, 0.3720199779927498, 0.37282272100128466, 0.37624439800856635, 0.37688652699580416, 0.3712315099983243, 0.37614117100747535, 0.3757262349972734, 0.3910943010050687, 0.3910182749896194, 0.37128561699501006, 0.37670444400282577, 0.3913447520098998, 0.38233847800438525, 0.3880766870061052, 0.3708827540031052, 0.37125270000251476, 0.3711492900038138, 0.37643994799873326, 0.37196096800471423, 0.38018086300144205, 0.37121533200115664, 0.3715799849960604, 0.38150492499698885, 0.3770767220048583, 0.3829771930104471, 0.37561822999850847];[0.3685901720018592, 0.3783449259935878, 0.37171362699882593, 0.3837479890062241, 0.3807850919984048, 0.37097886499395827, 0.3678605450040777, 0.3726724669977557, 0.3696411989949411, 0.36993734099087305, 0.3724328419993981, 0.3697948209955939, 0.3715342919967952, 0.3693736400018679, 0.38061743700382067, 0.37569236899435055, 0.37642940600198926, 0.3739420500060078, 0.370721441009664, 0.3727548450042377, 0.37668265699903714, 0.37667179699928965, 0.37261503499757964, 0.372027799996431, 0.37529544100834755, 0.3711077019906952, 0.3711308170022676, 0.37436458501179004, 0.3709714819997316, 0.37366534100146964, 0.3702375060020131, 0.369645129001583, 0.3762399489933159, 0.3698136659950251, 0.3696865010060719, 0.38039960799505934, 0.37091361199418316, 0.37519781899027294, 0.37236316600319697, 0.37635677700745873, 0.36980917699838756, 0.3698809589986922, 0.3762104189954698, 0.3755948669859208, 0.38770904300326947, 0.37240516699966975, 0.3892973570036702, 0.3711699690029491, 0.37665827800083207, 0.3767466160134063]
Mixed\_5d.branch5x5\_1.conv;0.0159565610010758;0.0277766239960328;0.277793229004601;0.2776751759956823;1.7407650679967934;1.000425147867451;1.7400252999512082;[0.015994221001164988, 0.016041798997321166, 0.016563992998271715, 0.016046810000261758, 0.01658268900064286, 0.016033249004976824, 0.01687868999579223, 0.016016532994399313, 0.016554144996916875, 0.01603263200377114, 0.016612265004368965, 0.016032013998483308, 0.01669617500010645, 0.015993259999959264, 0.01651714999752585, 0.016049400997872, 0.016647178003040608, 0.01895111799967708, 0.01635691999399569, 0.01614493699889863, 0.01663944000029005, 0.01695485999516677, 0.016515135997906327, 0.01612440300232265, 0.016487135995703284, 0.016099237000162248, 0.016614132997347042, 0.016111355005705263, 0.01656594300584402, 0.016112338002130855, 0.01691256300546229, 0.016131695003423374, 0.01644705099897692, 0.01613627699407516, 0.01655728799960343, 0.015956561001075897, 0.01655783200112637, 0.016101232002256438, 0.016597533998719882, 0.01627678699878743, 0.016594003995123785, 0.01612176799972076, 0.016604593001829926, 0.01616033499885816, 0.016559732001041993, 0.016066729003796354, 0.016438389000541065, 0.01606858699960867, 0.016541221004445106, 0.016015544002584647];[0.027963237000221852, 0.028091842999856453, 0.0279021059977822, 0.028012552997097373, 0.02798602799884975, 0.02801203700073529, 0.027973973999905866, 0.028030998997564893, 0.028001049999147654, 0.02799612500530202, 0.027917047998926137, 0.027776623996032868, 0.02810676999797579, 0.027972149997367524, 0.027866824995726347, 0.028071601002011448, 0.027945424997597, 0.027963845001067966, 0.027918430001591332, 0.028007017994241323, 0.027951012998528313, 0.027958603997831233, 0.027850900994963013, 0.02782314499927452, 0.027971399002126418, 0.027975886994681787, 0.0283272329979809, 0.02780376999726286, 0.02787710100528784, 0.02797387099417392, 0.027967373993305955, 0.028004812003928237, 0.028089876999729313, 0.028000444995996077, 0.028106352998293005, 0.028007418994093314, 0.027951042997301556, 0.027943215995037463, 0.027913521000300534, 0.027894550999917556, 0.0279255369969178, 0.028477059000579175, 0.027887117998034228, 0.027874689003510866, 0.027888214004633483, 0.027931572003581095, 0.027871039004821796, 0.027934614001424052, 0.027990417002001777, 0.02800923099857755];[0.2824291849974543, 0.292914772995573, 0.277793229004601, 0.2804053689906141, 0.28552597999805585, 0.27932356300152605, 0.2830737059994135, 0.27856077100295806, 0.27829929999279557, 0.28271770899300463, 0.2785638640052639, 0.28116105600929586, 0.27954212399345124, 0.28847607700299704, 0.28535343799740076, 0.28257922099146526, 0.2782675720009138, 0.2786318950020359, 0.2793314599985024, 0.2917742680074298, 0.2791398580011446, 0.2783440600032918, 0.2793029269960243, 0.27927123999688774, 0.27966439299780177, 0.27824270600103773, 0.2792958830104908, 0.28007847301341826, 0.279722680003033, 0.28212632700888207, 0.28111678199638845, 0.27938406099565327, 0.2887389349998557, 0.27964951200556243, 0.2787010099928011, 0.28806573200563435, 0.2784831330063753, 0.2788669169967761, 0.2797248040078557, 0.27851060400280403, 0.28468929899827344, 0.29336374999547843, 0.28931109099357855, 0.2851248110018787, 0.28407480699388543, 0.27944815400405787, 0.2937366170081077, 0.28312538199679693, 0.2864974239928415, 0.2830171240057098];[0.27868199800286675, 0.2933372200059239, 0.2809880099885049, 0.28082586800155696, 0.278410286991857, 0.2926849380019121, 0.27767517599568237, 0.2923465240019141, 0.28044638600113103, 0.2889419809944229, 0.28386886800581124, 0.278584502004378, 0.2808844159953878, 0.2780521620006766, 0.27848487900337204, 0.2872486080013914, 0.2863446930059581, 0.2815295810069074, 0.28134762500121724, 0.278075632006221, 0.2784725330056972, 0.28987319899897557, 0.278598532997421, 0.29070430198771646, 0.2790571809964604, 0.2779828450002242, 0.27944052999373525, 0.2788779899929068, 0.27842462099943077, 0.2910272539957077, 0.2786800069952733, 0.2790813629908371, 0.2786030089991982, 0.2844602300101542, 0.2835690740030259, 0.2781086930044694, 0.27823186999739846, 0.2786084760009544, 0.2803087049978785, 0.2782957170056761, 0.2796268979946035, 0.2864225110024563, 0.2796491579938447, 0.2793243580017588, 0.2791656879999209, 0.29117188100644853, 0.2925686509915977, 0.27937257300072815, 0.2916802139952779, 0.2874288050006726]
Mixed\_6a.branch3x3.conv;0.07113214700075332;0.1946523939986946;4.026689468009863;3.994594103001873;2.7364897898643936;1.008034699942072;2.7146781653663803;[0.07195087699801661, 0.07199867500457913, 0.07263538699771743, 0.07222739300050307, 0.07500308299495373, 0.0711776490061311, 0.0721347130020149, 0.07287495100172237, 0.07113214700075332, 0.07271573999605607, 0.07433063299686182, 0.07357312100066338, 0.07215298000664916, 0.07269339699996635, 0.07135627399838995, 0.07226770899433177, 0.07414355900255032, 0.07237318299303297, 0.07347717900120188, 0.0754578489868436, 0.07231868799135555, 0.07231077799224295, 0.0727973510074662, 0.0746676520066103, 0.07283526999526657, 0.07352895000076387, 0.07188730798952747, 0.07286023399501573, 0.07520944499992765, 0.07245368800067808, 0.07429989500087686, 0.07276496799022425, 0.0731692830013344, 0.0735528720106231, 0.07278366699756589, 0.07213380699977279, 0.07301338900288101, 0.07503685299889185, 0.07808502700936515, 0.07398017999366857, 0.07293566499720328, 0.07469885300088208, 0.07519831298850477, 0.07516427099471912, 0.07988155299972277, 0.07418031599081587, 0.07394272901001386, 0.07219278000411578, 0.08090528399043251, 0.08963684100308456];[0.19964948599226773, 0.19986603199504316, 0.20291267699212767, 0.20101969200186431, 0.2015336509939516, 0.20174010399205144, 0.1997695680038305, 0.2000392249901779, 0.19821293899440207, 0.20133792400883976, 0.19715384500159416, 0.20456323900725693, 0.20304885698715225, 0.1980507510015741, 0.20135580700298306, 0.1987846590054687, 0.20355100599408615, 0.19599972099240404, 0.20571421600470785, 0.19787836099567357, 0.19970209900930058, 0.19904753600712866, 0.2022893440007465, 0.1946523939986946, 0.19791705200623255, 0.1975996589899296, 0.1995467800006736, 0.19943434900778811, 0.19925022599636577, 0.19891899501089938, 0.19542731299588922, 0.19831007900938857, 0.20058238599449396, 0.19645143300294876, 0.19684936400153674, 0.19802090601297095, 0.1992242720007198, 0.19955795000714716, 0.19700198200007435, 0.19933793399832211, 0.19923149699752685, 0.19675949099473655, 0.19831023199367337, 0.19968184700701386, 0.19879635999677703, 0.19682998400821816, 0.19887684199784417, 0.20062912799767219, 0.20058999399770983, 0.1954330559965456];[4.061805365985492, 4.0761336510040564, 4.058833486007643, 4.062613624992082, 4.026689468009863, 4.055313376011327, 4.049531858006958, 4.06536774901906, 4.094478546991013, 4.055404134996934, 4.066269823000766, 4.061219918003189, 4.0658573969994904, 4.050170620990684, 4.067391643024166, 4.085323195991805, 4.0701669990085065, 4.077592111992999, 4.071671504992992, 4.079502594977384, 4.0384537290083244, 4.035057248984231, 4.062258153979201, 4.0545413740037475, 4.055800280999392, 4.118983541004127, 4.040412357004243, 4.05114643399429, 4.071862632990815, 4.049780594999902, 4.035497280987329, 4.089631228023791, 4.044388331996743, 4.047844950007857, 4.05518679600209, 4.052505903004203, 4.044844838004792, 4.086079899017932, 4.055696790994261, 4.038182328979019, 4.085317065982963, 4.04442813800415, 4.039374421990942, 4.079377985995961, 4.063735507996171, 4.053755072018248, 4.067744010986644, 4.054079965004348, 4.030971104992204, 4.038779196998803];[4.070773736995761, 4.111981003996334, 4.0714699369855225, 4.0341346039786, 4.059890097007155, 4.051089343993226, 4.057459003000986, 4.067287406011019, 4.0669697130069835, 4.0519152939959895, 4.029556572000729, 4.0697895159974, 4.057866720992024, 4.067287911995663, 4.043428356992081, 4.0381161630066345, 4.067014772983384, 4.0292160700046225, 4.040061417996185, 4.04542651301017, 4.044825969976955, 4.030926541992812, 4.0661300599895185, 4.045358729999862, 4.05432486301288, 4.0620274690008955, 4.068556266007363, 4.059909663992585, 4.104099866977776, 4.00181819901627, 4.029927464973298, 3.994594103001873, 4.0612432599882595, 4.030301321967272, 4.036681975994725, 4.058263086000807, 4.029596768014017, 4.034011556999758, 4.071012892003637, 4.049591663992032, 4.058352911990369, 4.092914107008255, 4.059184562007431, 4.0422911109926645, 4.0695225080125965, 4.040333353012102, 4.02932009199867, 4.083362325007329, 4.019734183995752, 4.051044788982836]
Mixed\_6a.branch3x3dbl\_3.conv;0.008776488990406506;0.03501956599939149;0.43858237900712993;0.43618597598106135;3.9901566603309173;1.005493993750438;3.9683545452597384;[0.008944857996539213, 0.008776488990406506, 0.009136585009400733, 0.008846475000609644, 0.00886465999064967, 0.009437182990950532, 0.008884106006007642, 0.008880059991497546, 0.009229379997123033, 0.009216813006787561, 0.00918090900813695, 0.009603387006791309, 0.009415679989615455, 0.009371911000926048, 0.009787824004888535, 0.009628144005546346, 0.009615057002520189, 0.00987032099510543, 0.009704255004180595, 0.009579431993188336, 0.009799944993574172, 0.009629117004806176, 0.009609624990844168, 0.00981475500157103, 0.009642325996537693, 0.009597869997378439, 0.009793589997570962, 0.00962359800178092, 0.0096137020009337, 0.009835218006628565, 0.009625571998185478, 0.009594524002750404, 0.009820021004998125, 0.009614470007363707, 0.009626222003134899, 0.009808632006752305, 0.009621983001125045, 0.009723246010253206, 0.009700584996608086, 0.009631317996536382, 0.00960327300708741, 0.009821141007705592, 0.00961968999763485, 0.009579768011462875, 0.009815669996896759, 0.009604888007743284, 0.00959524599602446, 0.009829046000959352, 0.009588519998942502, 0.009594805000233464];[0.03501956599939149, 0.040146069004549645, 0.03866407700115815, 0.03551554700243287, 0.03556982000009157, 0.03687187399191316, 0.035777057011728175, 0.036409317996003665, 0.03621022000152152, 0.036185359000228345, 0.03612637000333052, 0.03640785098832566, 0.035853820998454466, 0.03628087000106461, 0.03577652099193074, 0.035760960992774926, 0.03649362800933886, 0.036054252996109426, 0.03614163400197867, 0.03569710200827103, 0.035733163997065276, 0.03633957800047938, 0.035693922007340007, 0.037206737004453316, 0.03565389499999583, 0.03568216699932236, 0.03631590800068807, 0.03564037798787467, 0.03649151400895789, 0.03584277699701488, 0.035947890995885246, 0.03610532599850558, 0.03564955299952999, 0.035780250997049734, 0.035958038992248476, 0.035836840004776604, 0.03631374399992637, 0.03589383099460974, 0.03611867099243682, 0.0360327250091359, 0.03582791500957683, 0.03585138400376309, 0.03651385600096546, 0.035563593002734706, 0.036221176997059956, 0.036413009991520084, 0.03536206600256264, 0.036089925008127466, 0.03693969400774222, 0.03590646499651484];[0.44144045701250434, 0.44024241900478955, 0.4454484669986414, 0.44448176099103875, 0.44392703600169625, 0.441595871001482, 0.4452625160047319, 0.44843799000955187, 0.4438101100095082, 0.43858237900712993, 0.4396422169957077, 0.44413823100330774, 0.44853576499735937, 0.4447313510172535, 0.4428250260098139, 0.44580004599993117, 0.44585295498836786, 0.44852959000854753, 0.44437533199379686, 0.4413228839985095, 0.43901827100489754, 0.44418769898766186, 0.441396887996234, 0.44403449399396777, 0.4423758189950604, 0.44310912500077393, 0.44577156798914075, 0.4444488029985223, 0.4415990240086103, 0.4453042969980743, 0.4430382849968737, 0.44717960599518847, 0.4469898959941929, 0.44358151899359655, 0.46079468198877294, 0.4424202809896087, 0.44682085201202426, 0.44357779998972546, 0.4438687600195408, 0.44739798999216873, 0.441624700993998, 0.44804461298917886, 0.4451482830045279, 0.44409745100711007, 0.4429892180050956, 0.4428847289964324, 0.44196250700042583, 0.44244061801873613, 0.44572867201350164, 0.44268608700076584];[0.48526477099221665, 0.44181682499765884, 0.4451095610129414, 0.4393675150058698, 0.455632499026251, 0.44065010399208404, 0.4408554830006324, 0.43961246201070026, 0.43939270499686245, 0.4426240649918327, 0.44001864398887847, 0.44272829800320324, 0.4384834250085987, 0.4457580769667402, 0.4440956920007011, 0.4404813789878972, 0.43788993899943307, 0.4391194680065382, 0.4460442150157178, 0.43618597598106135, 0.43987008499971125, 0.44030046799161937, 0.4366789980122121, 0.44154782698024064, 0.4421924730122555, 0.438761120007257, 0.4437067079998087, 0.4425620210095076, 0.4524304869992193, 0.4397623809927609, 0.4438009649893502, 0.44489421699836385, 0.4894451569998637, 0.4405283200030681, 0.4525448199856328, 0.43836091899720486, 0.4462583840067964, 0.43859122099820524, 0.44769626601191703, 0.4445409849868156, 0.442045932970359, 0.43885192699963227, 0.4410840670025209, 0.4448110200028168, 0.4439607719978085, 0.442232534987852, 0.43939767401025165, 0.44140136198257096, 0.4370022889925167, 0.4404801909986418]
Mixed\_6b.branch1x1.conv;0.016455352000775747;0.02886577000026591;0.596240492988727;0.6120624009927269;1.7541873305964593;0.9741498448878125;1.8007366523765955;[0.021811516999150626, 0.019137109993607737, 0.016455352000775747, 0.01935485099966172, 0.019078153010923415, 0.019403542988584377, 0.018977336992975324, 0.01914975700492505, 0.019187350990250707, 0.01909211100428365, 0.018895856002927758, 0.0188565930002369, 0.01932133300579153, 0.019094409988611005, 0.02042261500901077, 0.019138467992888764, 0.01891314800013788, 0.0191632809874136, 0.01933137999731116, 0.018666161995497532, 0.019643698004074395, 0.018879626004491, 0.019313748998683877, 0.018902776995673776, 0.018805232000886463, 0.01913865900132805, 0.01886451500467956, 0.01874894399952609, 0.018871312000555918, 0.01914317099726759, 0.019215357009670697, 0.01911322599335108, 0.019207801000447944, 0.019110768000246026, 0.01909542600333225, 0.019141068987664767, 0.019067039000219665, 0.019142928009387106, 0.019135580994770862, 0.019144186007906683, 0.01910309300001245, 0.0190657619968988, 0.018917748995590955, 0.019274240999948233, 0.018884067991166376, 0.01913617699756287, 0.019151125990902074, 0.022379062007530592, 0.016628564000711776, 0.019165796009474434];[0.030570530012482777, 0.030600732992752455, 0.030739322013687342, 0.03035903099225834, 0.030790500997682102, 0.030525401001796126, 0.030690293002407998, 0.03045073099201545, 0.030372034991160035, 0.030686847007018514, 0.030421152987401, 0.03072604899352882, 0.0301903770014178, 0.030525106994900852, 0.030631836998509243, 0.030590463007683866, 0.030580427002860233, 0.030784085000050254, 0.030419721006182954, 0.030656265007564798, 0.030662562989164144, 0.03041292198759038, 0.03023668599780649, 0.03049576800549403, 0.030851816991344094, 0.030436004002694972, 0.03059185300662648, 0.03074648701294791, 0.030490500997984782, 0.030850536990328692, 0.030780468994635157, 0.03045667099650018, 0.030557905993191525, 0.030361016004462726, 0.030364790000021458, 0.030663988000014797, 0.030373729998245835, 0.030481025998597033, 0.030521253996994346, 0.030563264997908846, 0.02886577000026591, 0.03047261299798265, 0.03065174800576642, 0.03045127099903766, 0.030804410998825915, 0.030342010999447666, 0.030823583001620136, 0.030284834007034078, 0.03091689599386882, 0.030864828993799165];[0.596240492988727, 0.6122385720082093, 0.6183044609933859, 0.6313754599832464, 0.6222329479933251, 0.6227156829991145, 0.6213399450061843, 0.6208858370082453, 0.6203238720045192, 0.6214904850203311, 0.6168724360031774, 0.6183257969823899, 0.6279757320007775, 0.6219185079971794, 0.6209874079795554, 0.6196714520046953, 0.6234363479888998, 0.6251739319850458, 0.6173796080256579, 0.6400468339998042, 0.6243472960049985, 0.6236006320104934, 0.621008468006039, 0.6260575639898889, 0.6285624399897642, 0.6160522790014511, 0.6316891570022563, 0.652509921012097, 0.6219406389864162, 0.6362507990124868, 0.6239776659931522, 0.6215363599912962, 0.6216213129810058, 0.6302201860089554, 0.6175751849950757, 0.6238438939908519, 0.6205811429827008, 0.6291747009963728, 0.6188967219932238, 0.6210466780030401, 0.6241076510050334, 0.6268074709951179, 0.6407873410207685, 0.630066561003332, 0.6217286559985951, 0.6165855839790311, 0.6166808370035142, 0.6341098950069863, 0.6377643209998496, 0.620406065005227];[0.6294189309992362, 0.6243126670160564, 0.6208619260141859, 0.622059265995631, 0.6181887279963121, 0.6391734560020268, 0.6199614829965867, 0.6323064490134129, 0.6440149869886227, 0.649034483009018, 0.6341023410204798, 0.6151500180130824, 0.6277628670068225, 0.6561457229981897, 0.6393975110258907, 0.6257151050231187, 0.6307325529924128, 0.624159246988711, 0.670481502005714, 0.63021441399178, 0.6170817340025678, 0.6207203270023456, 0.6120624009927269, 0.6173445019958308, 0.6345876319974195, 0.6232316129899118, 0.6222368619928602, 0.638441568982671, 0.6217132250167197, 0.6209477579977829, 0.6260587379947538, 0.6181306840007892, 0.6598388369893655, 0.6614482489967486, 0.636980298004346, 0.6372450049966574, 0.6237136830022791, 0.6252456070069456, 0.618841550021898, 0.6402960809937213, 0.624464007007191, 0.6458527380018495, 0.6465389549848624, 0.616124647000106, 0.6226567010016879, 0.6224611829820788, 0.6212899469974218, 0.647153828991577, 0.6235469830135116, 0.6389070700097363]
Mixed\_6b.branch7x7\_1.conv;0.013020797006902285;0.02208388500730507;0.39022157300496474;0.40794549802376423;1.6960471003117912;0.956553203541501;1.7730818254880336;[0.013126867997925729, 0.014834130008239299, 0.013020797006902285, 0.015211037010885775, 0.014983561995904893, 0.015071330999489874, 0.01518248300999403, 0.01515054699848406, 0.01516255499154795, 0.015296664001652971, 0.015087610998307355, 0.015130234998650849, 0.015029490998131223, 0.015073372996994294, 0.015130011001019739, 0.015130899992072955, 0.015023713000118732, 0.015086457002325915, 0.014877538997097872, 0.01511127399862744, 0.01493281799776014, 0.015015391996712424, 0.014956159997382201, 0.014876228990033269, 0.015033732997835614, 0.015029343994683586, 0.014898564986651763, 0.015124514000490308, 0.015178550995187834, 0.014947850999305956, 0.01516858401009813, 0.015003448002971709, 0.015115406000404619, 0.014904187002684921, 0.014850890991510823, 0.015093819005414844, 0.015089006992639042, 0.014963213005103171, 0.015186055999947712, 0.015106799997738563, 0.01489113901334349, 0.015015015989774838, 0.014985671994509175, 0.015156815003138036, 0.014975774000049569, 0.014945549992262386, 0.014965429989388213, 0.014983468994614668, 0.014972073011449538, 0.014906922006048262];[0.02244196299579926, 0.022306561993900687, 0.022522454004501924, 0.022603392993914895, 0.022672681996482424, 0.022485664987470955, 0.022273612004937604, 0.02250753999396693, 0.022571156994672492, 0.022535744006745517, 0.02266932200291194, 0.022784254004363902, 0.022428683005273342, 0.022667885990813375, 0.022363302996382117, 0.02258368801267352, 0.022459908010205254, 0.022598345996811986, 0.02208388500730507, 0.02226774200971704, 0.02233277101186104, 0.022420498004066758, 0.0222895890037762, 0.022567079999134876, 0.02266875399800483, 0.022476619997178204, 0.02229064400307834, 0.022317793002002873, 0.02263574099924881, 0.02237949799746275, 0.022504282009322196, 0.02242806099820882, 0.022684216004563496, 0.022841571000753902, 0.022422872003517114, 0.022280454999417998, 0.0224771640059771, 0.022600418000365607, 0.022410473990021273, 0.022516130993608385, 0.022657733992673457, 0.02234161000524182, 0.022356703993864357, 0.02260132398805581, 0.022308055995381437, 0.02243451499089133, 0.022190532996319234, 0.02249574600136839, 0.022726923998561688, 0.022378462992492132];[0.39022157300496474, 0.43545714898209553, 0.41371185799653176, 0.41372112100361846, 0.4125296680140309, 0.4153793119912734, 0.43258989200694486, 0.4131719640135998, 0.41139970999211073, 0.4271556470048381, 0.4132570429937914, 0.4122126700094668, 0.4141743910004152, 0.42480779001198243, 0.4172568130015861, 0.41992839399608783, 0.41193215700332075, 0.4112000739987707, 0.4138431059982395, 0.4116304980125278, 0.41306611499749124, 0.4136901119927643, 0.4107120410189964, 0.4245062469999539, 0.41417176100367215, 0.4123370080051245, 0.4333524610119639, 0.416300668992335, 0.4284609130118042, 0.41399555999669246, 0.41928549799195025, 0.41662115600774996, 0.41525937199185137, 0.4243357700033812, 0.41239011999277864, 0.41404441600025166, 0.42328306200215593, 0.416914255998563, 0.41346127100405283, 0.41071278500021435, 0.4143445990048349, 0.41509984400181565, 0.43057824501011055, 0.4188503690093057, 0.4142048500070814, 0.44257517698861193, 0.4131396449811291, 0.42063847101235297, 0.41550292499596253, 0.41582971600291785];[0.4154469950153725, 0.41122132499003783, 0.4369839220016729, 0.41063778300303966, 0.43958561701583676, 0.4103548929997487, 0.4131829139951151, 0.41149481500906404, 0.4396208529942669, 0.41647980800189544, 0.41123339398473036, 0.41064932697918266, 0.411382425998454, 0.40948034400935285, 0.41322541500267107, 0.41172383399680257, 0.41781757898570504, 0.41347444998973515, 0.4116504280100344, 0.41600658000970725, 0.40961116600374226, 0.414519863013993, 0.41220341698499396, 0.41248863498913124, 0.41448980101267807, 0.41358658800891135, 0.4201655669894535, 0.4227065929881064, 0.41375891500501893, 0.4114258120098384, 0.4526925849932013, 0.4124265760037815, 0.41139993000251707, 0.41467702301451936, 0.41107224000734277, 0.4305832819954958, 0.4130190840078285, 0.4444420069921762, 0.41822354099713266, 0.4103390769887483, 0.42989259099704213, 0.4095240969909355, 0.41406149198883213, 0.40794549802376423, 0.40979679698648397, 0.40863667499797884, 0.4085521050001262, 0.4191936100105522, 0.4111487719928846, 0.41332909298944287]
Mixed\_6b.branch7x7\_2.conv;0.008118747005937621;0.025580062996596098;0.4167337710096035;0.3994913839997025;3.150740253131203;1.0431608482697936;3.0203781692507734;[0.008435259995167144, 0.008118747005937621, 0.008319626998854801, 0.008306696996442042, 0.008322860987391323, 0.008551156002795324, 0.008437967000645585, 0.008360274994629435, 0.008512045998941176, 0.008760853001149371, 0.008915672995499335, 0.009145593998255208, 0.009398130001500249, 0.0095701700047357, 0.009752283993293531, 0.009762675006641075, 0.010047207004390657, 0.010089743998833, 0.010035489001893438, 0.010506619000807405, 0.010422849009046331, 0.010396080993814394, 0.010390783005277626, 0.010412797011667863, 0.010381441010395065, 0.010740653000539169, 0.010588995995931327, 0.010376269012340344, 0.010589621000690386, 0.010437153003294952, 0.010378417995525524, 0.01045226599671878, 0.010784401005366817, 0.010803005992784165, 0.010398212005384266, 0.010440401005325839, 0.010813050001161173, 0.010792553992359899, 0.01041416299995035, 0.010412855001050048, 0.010787326013087295, 0.010822658005054109, 0.010382445005234331, 0.010380902996985242, 0.010573517996817827, 0.01047639999887906, 0.01078933899407275, 0.01084815600188449, 0.010376431993790902, 0.010400730010587722];[0.0258606499992311, 0.02730952099955175, 0.02594362199306488, 0.025984892999986187, 0.0266768330038758, 0.02642761699098628, 0.026609445994836278, 0.02618024099501781, 0.026049309002701193, 0.026179845008300617, 0.026158487002248876, 0.025723048995132558, 0.026185850001638755, 0.025693693998618983, 0.025939858998754062, 0.026153400001931004, 0.026168693002546206, 0.026089099003002048, 0.025807058002101257, 0.02591668299282901, 0.02623644999403041, 0.026555924996500835, 0.026652964006643742, 0.025861385991447605, 0.02605419300380163, 0.025969011010602117, 0.02658136299578473, 0.02639086000272073, 0.0262297079898417, 0.025580062996596098, 0.026100922987097874, 0.02592392999213189, 0.02608430400141515, 0.02588159700098913, 0.02601724799023941, 0.02562201299588196, 0.025914537007338367, 0.026248045003740117, 0.026349308987846598, 0.02574431200628169, 0.026264561995049007, 0.02584317501168698, 0.025622535002185032, 0.026385614997707307, 0.026108906997251324, 0.025684995009214617, 0.02635328700125683, 0.026017683994723484, 0.02641791000496596, 0.026029040993307717];[0.467293901994708, 0.42738445999566466, 0.42569744400680065, 0.42480518099910114, 0.42939457700413186, 0.4396665830136044, 0.42725324899947736, 0.43033915900741704, 0.42965694799204357, 0.4324467799888225, 0.43011616499279626, 0.4301788629963994, 0.4279856049979571, 0.42594319298223127, 0.4282696420123102, 0.44273858300584834, 0.4297147649922408, 0.42669421499886084, 0.4237475860136328, 0.43168773998331744, 0.4302639670058852, 0.4259630919987103, 0.42876585802878253, 0.4302935980085749, 0.42603492000489496, 0.4324505179974949, 0.43173554398526903, 0.42958191101206467, 0.42722741499892436, 0.4292625559755834, 0.42439505099901, 0.4367591199988965, 0.4306495820055716, 0.43291541599319316, 0.42770449198724236, 0.4323699380038306, 0.43807904500863515, 0.4167337710096035, 0.43280050400062464, 0.4251519059907878, 0.43145185700268485, 0.4243079590087291, 0.42624120399705134, 0.4254672139941249, 0.4310191379918251, 0.4298244200035697, 0.42910980999295134, 0.4268891959945904, 0.4264490229979856, 0.4263422109943349];[0.4216825209878152, 0.423478258002433, 0.4218120429868577, 0.42312653799308464, 0.4223648780025542, 0.42144197296875063, 0.4226393110002391, 0.42660413699923083, 0.42383623799833003, 0.4235721759905573, 0.42780432497966103, 0.3994913839997025, 0.4239763300138293, 0.4249015569948824, 0.4264138189901132, 0.421070153999608, 0.42566650098888204, 0.4248094779904932, 0.42066963901743293, 0.4223950019804761, 0.42295677700894885, 0.42287110300094355, 0.42771683700266294, 0.4250912270072149, 0.4240296609932557, 0.42328900199208874, 0.4285194810072426, 0.4285661139874719, 0.42326914799923543, 0.42646858100488316, 0.42303464900760446, 0.4256225290009752, 0.42201937701611314, 0.4254169209889369, 0.42734160901454743, 0.42686342100205366, 0.42623191101301927, 0.42213471901777666, 0.4269959069788456, 0.4253202960098861, 0.4240351830085274, 0.430297132988926, 0.4240913429966895, 0.4218492730142316, 0.42627054700278677, 0.42541766801150516, 0.42213207799068186, 0.43345112100359984, 0.4232763219915796, 0.4225982509960886]
Mixed\_6b.branch7x7\_3.conv;0.011541147003299557;0.030184681992977858;1.677313811989734;1.63726716999372;2.6153970644640614;1.024459442374434;2.552953251523791;[0.011699605995090678, 0.011541147003299557, 0.011867189998156391, 0.015395106005598791, 0.014984836001531221, 0.014545912999892607, 0.015539018000708893, 0.014808648003963754, 0.014527440012898296, 0.015613971001585014, 0.01574161200551316, 0.014820237993262708, 0.014517016999889165, 0.015585968998493627, 0.015767124001285993, 0.014846171005046926, 0.011967247002758086, 0.015553808989352547, 0.01566206901043188, 0.015635857998859137, 0.014819413991062902, 0.011930474007385783, 0.014474255993263796, 0.015598398997099139, 0.015699772993684746, 0.014545793004799634, 0.014713214986841194, 0.014483928011031821, 0.015409229003125802, 0.015563258013571613, 0.014487163003650494, 0.014533219000441022, 0.014624865012592636, 0.014555991991073824, 0.011952952991123311, 0.014719184997375123, 0.011943960998905823, 0.014901594011462294, 0.014726993002113886, 0.014486742002191022, 0.014721939995069988, 0.015650735003873706, 0.015586321009323001, 0.015587988003971986, 0.014868127997033298, 0.014937897998606786, 0.014749129011761397, 0.0147159210027894, 0.014676567996502854, 0.014561210991814733];[0.03340700300759636, 0.031148877998930402, 0.030584933003410697, 0.03347528200538363, 0.030184681992977858, 0.034077969001373276, 0.03424920501129236, 0.03306877698923927, 0.03265288499824237, 0.03406944299058523, 0.03280568899936043, 0.033145506007713266, 0.03365365799982101, 0.03305076599644963, 0.03104293999786023, 0.03376099100569263, 0.0333023389976006, 0.03295392700238153, 0.03393387299729511, 0.03427669100346975, 0.03327088999503758, 0.03489583599730395, 0.03291401200112887, 0.03058079098991584, 0.03365114799817093, 0.034060238001984544, 0.032577125006355345, 0.034634922005352564, 0.03321702500397805, 0.033432024996727705, 0.03417456999886781, 0.0327160279994132, 0.03302716100006364, 0.03420128898869734, 0.03270381699257996, 0.03293460700660944, 0.034288157999981195, 0.03320809100114275, 0.03282838799350429, 0.03366687599918805, 0.03030575999582652, 0.032939771001110785, 0.03338727299706079, 0.032799288994283415, 0.03327264099789318, 0.03398745699087158, 0.03294850600650534, 0.033344415001920424, 0.03428998000163119, 0.034136646005208604];[1.7527920069987886, 1.793260406004265, 1.7953451560169924, 1.8353333749982994, 1.8022821430058684, 1.7913102920138044, 1.8126872359862318, 1.7849332080077147, 1.7875582019914873, 1.814169101009611, 1.8253159189916914, 1.8535812359914416, 1.7876862039993284, 1.8103021129936678, 1.8231189950020052, 1.7920912249974208, 1.8596017779927934, 1.7848237699945457, 1.8318453039828455, 1.8191904289997183, 1.7859202490071766, 1.7787090279889526, 1.7935947310033953, 1.8096837860066444, 1.783017274006852, 1.7815557840222027, 1.7964396710012807, 1.862866972995107, 1.8271371529845055, 1.836338182009058, 1.79015917898505, 1.8052189529989846, 1.776936830006889, 1.7815502059820574, 1.677313811989734, 1.836900960013736, 1.8172143319970928, 1.8247243920050096, 1.7929949120007223, 1.7950109639932634, 1.8399582219863078, 1.7771314720012015, 1.815612552993116, 1.8289139969856478, 1.776844346022699, 1.8472357830032706, 1.774310303007951, 1.8042655540048145, 1.8238885089958785, 1.7809402979910374];[1.63726716999372, 1.8017955320101464, 1.7727385620237328, 1.795090200001141, 1.7855917880078778, 1.8276549559959676, 1.7852128379890928, 1.8383731469948543, 1.776624849982909, 1.8434401649865322, 1.771906863010372, 1.8034824669884983, 1.8293363860138925, 1.8045306879794225, 1.794785464007873, 1.7926046289794613, 1.7611318879935425, 1.8032188940123888, 1.829907690989785, 1.7920384219760308, 1.7887473549926654, 1.7898353319906164, 1.8375771340215579, 1.7799896969809197, 1.7702654490130953, 1.813743915001396, 1.8202134239982115, 1.7794322109984932, 1.7809483900055056, 1.8305878070095787, 1.7849827809841372, 1.8126132739998866, 1.8372452500188956, 1.7908250060136197, 1.7951789389917394, 1.7967978860106086, 1.7956040020071669, 1.8041449989977991, 1.8199791339866351, 1.8001215010153828, 1.8032849339942914, 1.7815667929971823, 1.7951373520190828, 1.8017792710015783, 1.8401450589881279, 1.7962842989945784, 1.7869038619974162, 1.8223035010014428, 1.8375434920017142, 1.833496164996177]
Mixed\_6b.branch7x7dbl\_2.conv;0.007694642001297325;0.028542653992190026;2.969513055009884;2.969129073986551;3.709419357960735;1.0001293244630882;3.7089397013252343;[0.008182463003322482, 0.007694642001297325, 0.007973059007781558, 0.007969732992933132, 0.009989999001845717, 0.009852075992967002, 0.011112580992630683, 0.007962008996400982, 0.007938734997878782, 0.010228965998976491, 0.010019939989433624, 0.00985077400400769, 0.00990764501329977, 0.008021554996958002, 0.009959004004485905, 0.01000452900188975, 0.009915854985592887, 0.010024950999650173, 0.008057507991907187, 0.010022331000072882, 0.009920329001033679, 0.00991728100052569, 0.009992552993935533, 0.009900762001052499, 0.010059709995402955, 0.008162441998138092, 0.010070920005091466, 0.010025411000242457, 0.010109953000210226, 0.009922651996021159, 0.00984097400214523, 0.009933673005434684, 0.009937826005625539, 0.009967741003492847, 0.010076153004774824, 0.009726795004098676, 0.00984504900407046, 0.009957026995834894, 0.009902639998472296, 0.010019845009082928, 0.010010760990553536, 0.009876694006379694, 0.010040665001724847, 0.009907512998324819, 0.009804609988350421, 0.010064791989861988, 0.009937993992934935, 0.008259447000455111, 0.01012837199959904, 0.009995640008128248];[0.028542653992190026, 0.029144639003789052, 0.029170780995627865, 0.029710394999710843, 0.03003067200188525, 0.029701333987759426, 0.029741457998170517, 0.029548421007348225, 0.03009219400701113, 0.03006424699560739, 0.03002842799469363, 0.030303263003588654, 0.030151758008287288, 0.030021476006368175, 0.030346300001838244, 0.03016246900369879, 0.030703324999194592, 0.0304807240027003, 0.030195077997632325, 0.02979288100323174, 0.030282667008577846, 0.03050461399834603, 0.030247763002989814, 0.030426430006627925, 0.030445615004282445, 0.030335778996231966, 0.030796717008342966, 0.030242377004469745, 0.03030570900591556, 0.030409033002797514, 0.030245908987126313, 0.03006344700406771, 0.02996085400809534, 0.030434754997259006, 0.030818819999694824, 0.02980712300632149, 0.0310142420057673, 0.030105309007922187, 0.029932126999483444, 0.03029820699885022, 0.030383621007786132, 0.03021618000639137, 0.030160841008182615, 0.030956135000451468, 0.029980852996231988, 0.030013843992492184, 0.030572001996915787, 0.030594008989282884, 0.030393200999242254, 0.030167235992848873];[2.984075507003581, 2.9899257390206913, 3.0314825379900867, 3.1440691300085746, 2.978790672001196, 2.9798173859890085, 2.973063595010899, 2.978358657011995, 2.9776509429939324, 2.9712092989793746, 2.9907270279945806, 2.981095622002613, 2.978736958000809, 2.9907906709995586, 2.997581804986112, 2.9808264760067686, 2.992476920990157, 2.971870375011349, 2.9751569799991557, 2.9834154549898813, 2.980690220007091, 2.9849997120181797, 2.9954125929943984, 2.9921569540019846, 2.970819289999781, 3.0243258539849194, 2.9743818010028917, 2.9874145759968087, 2.969513055009884, 2.9841166190017248, 2.9894896850018995, 2.980970188000356, 2.97046435798984, 2.9925431860174285, 2.9815990760107525, 2.9697572299919557, 2.9782317000062903, 2.9771587650029687, 2.9941843250126112, 3.003343031014083, 2.992375486996025, 3.0286857669998426, 3.1155302000115626, 2.9775611969962483, 3.8355641730013303, 2.988321349999751, 2.9816140689799795, 2.9800732060102746, 2.970257497014245, 2.988134473998798];[2.9862673090101453, 2.9720290940022096, 2.976603343995521, 2.9885661900043488, 2.9691635529889027, 2.972872360027395, 3.0296968129841844, 2.985376650991384, 2.971521826009848, 2.9767327580048004, 2.97743248999177, 2.9862126729858574, 2.9750037290068576, 2.9752433209941955, 2.973416559994803, 2.9810058800212573, 2.971074924018467, 3.0346932010143064, 2.9798741879931185, 3.0760472469992237, 2.980756784003461, 3.0152006129792426, 2.9741507659928175, 2.987743131016032, 2.974187118015834, 2.978881238013855, 2.984205035987543, 2.976736410986632, 2.969129073986551, 3.0430420129850972, 2.9764521949982736, 3.5693883569911122, 2.978825316997245, 3.020515534997685, 2.982750749986735, 2.978523284997209, 2.9784085209976183, 3.2966349990019808, 2.9863344139885157, 2.9790990839974256, 2.9936083350039553, 2.9845368249953026, 2.9778345929953502, 2.9722173169866437, 3.0212060840131016, 2.981025304994546, 2.9847503830096684, 2.9759694690001197, 3.0260614120052196, 2.9836756339936983]
Mixed\_6b.branch7x7dbl\_5.conv;0.012182906997622922;0.02948113900492899;0.6089990410255268;0.6067332110105781;2.4198772108070123;1.0037344750111417;2.410873862612073;[0.012579838003148325, 0.012182906997622922, 0.012926223003887571, 0.01247893099207431, 0.012626943993382156, 0.012600667992956005, 0.012632090001716278, 0.012609646990313195, 0.012469155000871979, 0.01257327500206884, 0.012632793004740961, 0.012763210994307883, 0.012740688005578704, 0.012843470991356298, 0.013139914997736923, 0.016048847988713533, 0.013049075001617894, 0.01606445899233222, 0.01338694299920462, 0.01631971399183385, 0.013338586999452673, 0.01596689700090792, 0.013442935000057332, 0.01378640899201855, 0.013768947988864966, 0.01380462700035423, 0.013846692992956378, 0.014255939007853158, 0.014932667996617965, 0.014952626996091567, 0.014219648001017049, 0.01608780999958981, 0.014205883999238722, 0.014955435995943844, 0.01628137199440971, 0.016272701002890244, 0.014183748004143126, 0.01431532300193794, 0.014201623998815194, 0.014178726996760815, 0.015047925000544637, 0.016381711000576615, 0.01417674298863858, 0.01496523799141869, 0.016042025003116578, 0.01628835800511297, 0.014952568992157467, 0.016236869007116184, 0.014257261995226145, 0.014985014000558294];[0.02948113900492899, 0.03026982198935002, 0.02950069500366226, 0.02990679298818577, 0.02969139500055462, 0.030024574007256888, 0.030798105988651514, 0.03041399799985811, 0.030477136999252252, 0.03049960799398832, 0.029894305000198074, 0.030374912996194325, 0.03047873399918899, 0.030212996003683656, 0.029858752997824922, 0.03047385199170094, 0.030059286000323482, 0.030187732001650147, 0.02995164500316605, 0.03063591298996471, 0.030159193003783002, 0.03020991299126763, 0.029965919005917385, 0.030466803000308573, 0.029490618006093428, 0.029721486003836617, 0.02991021898924373, 0.03054202499333769, 0.03040907900140155, 0.030269948998466134, 0.03026629400847014, 0.03049966999969911, 0.029839028997230344, 0.03098549800051842, 0.0300848170008976, 0.02984280300734099, 0.030800014996202663, 0.02989676500146743, 0.030166488999384455, 0.030468183002085425, 0.029754684990621172, 0.030384589001187123, 0.02967137101222761, 0.030175791995134205, 0.030112813008599915, 0.030161820992361754, 0.030182374001014978, 0.030626830994151533, 0.030139156995574012, 0.03014208200329449];[0.613999185981811, 0.6130486289912369, 0.609111745012342, 0.6214867059898097, 0.6128195450000931, 0.6178224609902827, 0.6154737259930698, 0.6168988080025883, 0.6194843609991949, 0.613382403011201, 0.6089990410255268, 0.6141095179918921, 0.6138657410047017, 0.6147320070012938, 0.61116571900493, 0.6176365129940677, 0.6123342240025522, 0.6122326810000231, 0.6145182209875202, 0.6145111949881539, 0.6170622129866388, 0.6152490890090121, 0.613312119996408, 0.6247787140018772, 0.612925859997631, 0.6151876009971602, 0.6154775179893477, 0.6142425989819458, 0.61424820398679, 0.6135173969960306, 0.6170847089961171, 0.6196515730116516, 0.6329072990192799, 0.6164998480089707, 0.6147794200078351, 0.621847843984142, 0.6197394319897285, 0.6190562959964154, 0.6138074859918561, 0.6122867079975549, 0.6171897619933588, 0.6129320330073824, 0.6104004749940941, 0.6154137690173229, 0.6207106750080129, 0.6125102100049844, 0.6203795929905027, 0.6196387279924238, 0.6158326209988445, 0.6177339790010592];[0.610812711995095, 0.6090641530172434, 0.6125039050093619, 0.6076427200023318, 0.625950636997004, 0.6209184769832063, 0.6133958009886555, 0.6078954279946629, 0.6146379020065069, 0.6129604250018019, 0.6093608729861444, 0.617613282011007, 0.6075941550079733, 0.6069858670089161, 0.6147395209991373, 0.6094618789938977, 0.6090809539891779, 0.6149746419832809, 0.6125171140156453, 0.610222752977279, 0.608894892007811, 0.6155710919992998, 0.6173750660091173, 0.6099573029932799, 0.6194065400195541, 0.6086833429726539, 0.6150449060078245, 0.6079513050062815, 0.6092214980017161, 0.6178772530111019, 0.6067332110105781, 0.6090328249847516, 0.6105484420113498, 0.6171591300080763, 0.6206343170197215, 0.6121639030025108, 0.6157183100003749, 0.6108461340190843, 0.612310364987934, 0.6101541399984853, 0.6120476100040833, 0.6079989880090579, 0.616862961978768, 0.6107706140173832, 0.6120065010036342, 0.6153128290025052, 0.609156039005029, 0.6112510710081551, 0.6103854219982168, 0.6102213590056635]
Mixed\_6c.branch7x7\_1.conv;0.014727513000252657;0.024978176996228285;0.5117375620175153;0.5061025649920339;1.6960213849955368;1.011134100902196;1.6773456492884993;[0.014727513000252657, 0.014728053996805102, 0.017241316993022338, 0.017140407988335937, 0.017054183001164347, 0.01719618699280545, 0.01690692300326191, 0.017157996000605635, 0.01708715500717517, 0.01695780298905447, 0.017149510997114703, 0.017197919005411677, 0.01701818100991659, 0.017180720999022014, 0.017019717997754924, 0.01716758799739182, 0.017050050009856932, 0.017038691003108397, 0.01714096000068821, 0.017171475003124215, 0.01699900701350998, 0.017208967998158187, 0.017806061005103402, 0.017167382000479847, 0.017476019987952895, 0.0173983200074872, 0.01743086900387425, 0.01727018499514088, 0.017043986008502543, 0.0174137120047817, 0.017135792993940413, 0.0172416150016943, 0.017221827001776546, 0.017173497995827347, 0.017080511010135524, 0.017161882991786115, 0.01726878300542012, 0.01714144099969417, 0.017403207006282173, 0.017396995986928232, 0.017523328991956078, 0.017617614998016506, 0.017307579997577704, 0.01735210500191897, 0.017189436999615282, 0.017048284993506968, 0.017383480997523293, 0.017285990004893392, 0.01727580999431666, 0.01722296299703885];[0.02569986598973628, 0.026962951000314206, 0.027157068005180918, 0.026853165996726602, 0.026600604003760964, 0.026554581010714173, 0.026615091002895497, 0.026519371996982954, 0.026826172004803084, 0.02657479199115187, 0.026410851991386153, 0.026745465002022684, 0.026589586996124126, 0.02661436099151615, 0.02658740899641998, 0.0266488500055857, 0.02674243699584622, 0.02677244298683945, 0.026771081989863887, 0.026599192002322525, 0.02707113799988292, 0.02649405100964941, 0.026691527004004456, 0.026296765994629823, 0.027058849009335972, 0.026992337006959133, 0.02700644599099178, 0.026782259999890812, 0.02648661399143748, 0.0268288549996214, 0.03050722299667541, 0.030024627994862385, 0.029951596006867476, 0.02676299501035828, 0.02694589301245287, 0.02664894299232401, 0.0267045729997335, 0.026480072003323585, 0.026729740988230333, 0.0266548349900404, 0.026897660005488433, 0.02676917200733442, 0.026685974997235462, 0.027005005002138205, 0.024978176996228285, 0.026635768997948617, 0.027238690992817283, 0.02658687600342091, 0.026757248997455463, 0.02658688899828121];[0.5143939109839266, 0.5169070870033465, 0.517221668997081, 0.524921831980464, 0.5175016239809338, 0.5124778230092488, 0.5399388130026637, 0.52519949201087, 0.5119996110151988, 0.5175644199771341, 0.5143508939945605, 0.5124787130189361, 0.5158530070184497, 0.5187964270007797, 0.5194254439993529, 0.5142943289974937, 0.5217135929997312, 0.51340504399559, 0.5139586059813155, 0.5117375620175153, 0.5165246940159705, 0.5146791499864776, 0.5535564189922297, 0.5389219210046576, 0.5387398189777741, 0.5143858459923649, 0.5457824900076957, 0.5280167629971402, 0.5224292440107092, 0.5130050489970017, 0.5411709629988763, 0.5193577839818317, 0.5169694189971779, 0.5244445339922095, 0.5171433170035016, 0.5163727280159947, 0.5159600350016262, 0.53082992999407, 0.5220443979924312, 0.5282672610192094, 0.5278973390086321, 0.5447099700104445, 0.5493590160040185, 0.6083079539821483, 0.6068244549969677, 0.6348034249967895, 0.9452948440157343, 0.5767952239984879, 0.5270916370063787, 0.5175531109998701];[0.5098495919955894, 0.5135345419985242, 0.5151345120102633, 0.5099380160099827, 0.5185946579877054, 0.5426446009951178, 0.538281884015305, 0.5096340580057586, 0.5181491870025638, 0.526287646003766, 0.5083803940069629, 0.5269445960002486, 0.5118030190060381, 0.5100630270026159, 0.5122711990115931, 0.5078264639887493, 0.5457267110177781, 0.5357056219945662, 0.5366973699856317, 0.5125337490026141, 0.5110710489971098, 0.5185260570142418, 0.5270103350048885, 0.5163253369973972, 0.5085492790094577, 0.5061025649920339, 0.5077210789895616, 0.5292196150112431, 0.5092368460027501, 0.5204294249851955, 0.5135734140058048, 0.50931213000149, 0.5188729059882462, 0.5102367299987236, 0.5194461939972825, 0.5090994720085291, 0.526881982004852, 0.5209629499877337, 0.5304496409953572, 0.5154763640020974, 0.5271499599912204, 0.5187465399940265, 0.5113066290068673, 0.5080956860183505, 0.5217263459926471, 0.5100331520079635, 0.5404288019926753, 0.5175680050160736, 0.5093763119948562, 0.5126536799944006]
Mixed\_6c.branch7x7\_2.conv;0.012452602008124813;0.034287770991795696;0.5963272639928618;0.5932279630069388;2.7534623662929505;1.0052244688032124;2.7391517534099954;[0.013412302010692656, 0.012452602008124813, 0.01401929699932225, 0.012834337001550011, 0.012867602999904193, 0.013678281000466086, 0.013277411009767093, 0.013464269999531098, 0.013764461997197941, 0.014081867004279047, 0.013892513001337647, 0.01439834300254006, 0.014344447001349181, 0.014498503995127976, 0.014705234003486112, 0.015046308995806612, 0.015338290002546273, 0.015321964005124755, 0.015310182992834598, 0.01542265000171028, 0.01586569199571386, 0.015750671998830512, 0.015991774009307846, 0.01588976100902073, 0.016487926986883394, 0.016304460004903376, 0.016646456002490595, 0.01633994399162475, 0.01680417799798306, 0.016266524995444342, 0.016478994992212392, 0.016163061998668127, 0.01659062299586367, 0.016348226999980398, 0.016859135997947305, 0.016395751998061314, 0.01627252400794532, 0.01624930600519292, 0.01640017300087493, 0.016618488007225096, 0.015672497000196017, 0.01598705399374012, 0.016229802989983, 0.016398439998738468, 0.016149317001691088, 0.016411192002124153, 0.016482313003507443, 0.016781372993136756, 0.016296565998345613, 0.016333095991285518];[0.03507850199821405, 0.03505008100182749, 0.03498867199232336, 0.034946521001984365, 0.034719602001132444, 0.035223997008870356, 0.034997527007362805, 0.03520386699528899, 0.03476244099147152, 0.03542720599216409, 0.03452262400242034, 0.03538367198780179, 0.03559572399535682, 0.03488198199192993, 0.035544319995096885, 0.035566288002883084, 0.034491230006096885, 0.035300958988955244, 0.035668494005221874, 0.03446465700108092, 0.034467889010556974, 0.03459489400847815, 0.03562134400999639, 0.03490281000267714, 0.03571382000518497, 0.034471726990886964, 0.03468781399715226, 0.03468828200129792, 0.035097208005026914, 0.03537999599939212, 0.03528601099969819, 0.035193356990930624, 0.035447168003884144, 0.0352231290016789, 0.03505715599749237, 0.0342937189998338, 0.03571747199748643, 0.034642711994820274, 0.03546803799690679, 0.03537171300558839, 0.036817793996306136, 0.03474408300826326, 0.034844103996874765, 0.03541390100144781, 0.03517406899482012, 0.035579040995799005, 0.03621349800960161, 0.034287770991795696, 0.03453311900375411, 0.03486051700019743];[0.5963272639928618, 0.6050717019825242, 0.6041647120000562, 0.5994818079925608, 0.6002108019893058, 0.6003296779963421, 0.6017714160116157, 0.5999746379966382, 0.6012548079888802, 0.6020858599804342, 0.5996638910000911, 0.5998702590004541, 0.5995711550058331, 0.6039200669911224, 0.5976705070061143, 0.6014523560006637, 0.6007155310217058, 0.5997232210065704, 0.6021884630026761, 0.6023673230083659, 0.6025396759941941, 0.5998927420005202, 0.5997671150107635, 0.6013400869851466, 0.6017547590017784, 0.6018172370095272, 0.5999122479988728, 0.6010325410024961, 0.5972649119939888, 0.6024323929887032, 0.6016662620095303, 0.5984479449980427, 0.602865116961766, 0.6014531060063746, 0.6008952429838246, 0.5999352640210418, 0.6033446159999585, 0.6034433569875546, 0.6036082289938349, 0.6010763170052087, 0.5993702129926533, 0.6018398629967123, 0.6087494029779918, 0.5985086480068276, 0.6017083970073145, 0.6002487800142262, 0.5988342409982579, 0.6079032449779334, 0.6015307090128772, 0.6019146939943312];[0.5974977399891941, 0.5972478729963768, 0.5956294809875544, 0.5971674490137957, 0.5962486959906528, 0.5977496830164455, 0.593620384024689, 0.5973329510015901, 0.5973942810087465, 0.5962904089974472, 0.5939484089903999, 0.5972753090027254, 0.5970720369950868, 0.5949075220123632, 0.596618777999538, 0.5959819760173559, 0.5953676979843294, 0.5968730460008373, 0.6398559209919767, 0.5974607689859113, 0.5953499250172172, 0.5947410539956763, 0.5965336710069096, 0.5966009809926618, 0.5934531269886065, 0.596412042985321, 0.6381297189800534, 0.5985583879955811, 0.5992895779927494, 0.5966957079945132, 0.596227797010215, 0.5976009359874297, 0.5967262180056423, 0.5943383700068807, 0.5932279630069388, 0.5942707160138525, 0.5947597259946633, 0.6404781579913106, 0.5958381480013486, 0.595757198985666, 0.5935879809985636, 0.5946893700165674, 0.5967555649986025, 0.5965904500044417, 0.5980940179724712, 0.6013233190024039, 0.5967776739998953, 0.5976461469981587, 0.5963085410039639, 0.5983207739918726]
Mixed\_6c.branch7x7\_3.conv;0.014834556001005694;0.04425253400404472;1.8876421389868483;1.8868470439920202;2.983071013452958;1.0004213881551023;2.9818145121368316;[0.015572988995700143, 0.015364742008387111, 0.014834556001005694, 0.015097568990313448, 0.015085674996953458, 0.015288092996343039, 0.015128839993849397, 0.015323116997024044, 0.015072045003762469, 0.015354236005805433, 0.01523769499908667, 0.015339184988988563, 0.015167924997513182, 0.01529334599035792, 0.01547625100647565, 0.015440878007211722, 0.015813410995178856, 0.01582439598860219, 0.01630072499392554, 0.016321094997692853, 0.016311009996570647, 0.016484352992847562, 0.016819541007862426, 0.01677082599780988, 0.01688917299907189, 0.01684623199980706, 0.01714669600187335, 0.017298597987974063, 0.01740372698986903, 0.017369853012496606, 0.01730670100369025, 0.017076771007850766, 0.01730127898917999, 0.016761332997702993, 0.017384246995789, 0.017460691000451334, 0.01790586599963717, 0.01784372399561107, 0.017783646995667368, 0.017813830010709353, 0.017909601010615006, 0.017791334001231007, 0.017933980998350307, 0.0177408019953873, 0.01787582899851259, 0.017831582998041995, 0.01792509699589573, 0.01780680900264997, 0.0175380240107188, 0.017743967997375876];[0.04528074900736101, 0.044944919005502015, 0.04553620400838554, 0.0524164709931938, 0.04544888000236824, 0.05273262799892109, 0.0456837720121257, 0.04492607800057158, 0.05439188200398348, 0.045157439992181025, 0.05467675000545569, 0.044666456000413746, 0.046627599993371405, 0.04599916300503537, 0.05486885199206881, 0.045271971001056954, 0.04583925499173347, 0.04551025599357672, 0.0460668430023361, 0.05428705699159764, 0.04487843401147984, 0.04566314800467808, 0.053116727009182796, 0.04482554999412969, 0.04519235799671151, 0.04486235800141003, 0.046145783009706065, 0.04486921000352595, 0.05290698898897972, 0.05259423299867194, 0.04494435300875921, 0.04578593400947284, 0.04513970299740322, 0.04641833399364259, 0.04546079601277597, 0.053387263003969565, 0.04585733500425704, 0.05367365400888957, 0.04489742300938815, 0.04493960000399966, 0.044661319989245385, 0.053604530010488816, 0.04547451400139835, 0.05292643800203223, 0.04425253400404472, 0.04624115000478923, 0.04468225700838957, 0.04552969899668824, 0.05424593700445257, 0.0446769529953599];[1.8935511019808473, 1.9071655290172203, 1.9064195289975032, 1.901943921999191, 1.9102153759886278, 1.9038369240006432, 1.954976651002653, 1.898679618985625, 1.9052704680070747, 1.8966871979937423, 1.9030272709933342, 1.9025353949837154, 1.9156359390035504, 1.9100554759934312, 1.909640733996639, 1.9094777120189974, 1.899365775010665, 1.9166316999762785, 1.8876421389868483, 1.9039200769911986, 1.8964068479835987, 1.9030433360021561, 1.9007813750213245, 1.9146986299892887, 1.903884580009617, 1.8990722780290525, 1.9037679250031943, 1.9111444679874694, 1.9080716070020571, 1.9015437220077729, 1.913479337003082, 1.8957953219942283, 1.89872146199923, 1.8919429969973862, 1.9243403520085849, 1.9048584519914584, 1.909651310998015, 1.8942824599944288, 1.8945746770041296, 1.8923792099958519, 1.8975951589964097, 1.896053556993138, 1.9058514460048173, 1.8964909389906097, 1.902703138985089, 1.9097220660041785, 1.8980628569988767, 1.9003721290064277, 1.9021388670080341, 1.8964110630040523];[1.9004559890017845, 1.9011348439817084, 1.88770088700403, 1.9008701529819518, 1.8967940989969065, 1.8996457169996575, 1.89250798500143, 1.8868470439920202, 1.88973697500478, 1.90139620701666, 1.9077363800170133, 1.8988100419956027, 1.8924424219876528, 1.904261483985465, 1.8874822089856025, 1.8956119500217028, 1.8974395510012982, 1.9007264079991728, 1.891330143000232, 1.8971811169903958, 1.8905921389959985, 1.9090732969925739, 1.911964975981391, 1.892859176005004, 1.907259775995044, 1.9052930799953174, 1.9316829820018029, 1.9018706849892624, 1.8886678389972076, 1.8923761229816591, 1.9034510379860876, 1.9173778759868583, 1.9099893379898276, 1.900693316012621, 1.9054279050033074, 1.899433015001705, 1.8933637039881432, 1.899215708981501, 1.8993295349937398, 1.9067433910095133, 1.8910711799981073, 1.9358593319921056, 1.9127647949790116, 1.8973842879931908, 1.9066260349936783, 1.898336851008935, 1.9081276759970933, 1.9298870799975703, 1.904505012993468, 1.8922872860130155]
Mixed\_6c.branch7x7dbl\_2.conv;0.011917583004105836;0.03988853500050027;4.624016899993876;4.615595314986422;3.3470322788402567;1.0018245934560404;3.340936428096505;[0.012431513998308219, 0.011941561999265105, 0.011917583004105836, 0.012097801998606883, 0.014296206994913518, 0.012355419996310957, 0.012033986989990808, 0.012201662990264595, 0.012123256994527765, 0.012296921006054617, 0.012079386986442842, 0.012463414008379914, 0.012828099002945237, 0.013161376991774887, 0.013346232008188963, 0.015655044000595808, 0.013801929002511315, 0.013844311004504561, 0.013651084998855367, 0.014100563988904469, 0.014367431998834945, 0.01376230499590747, 0.014249832005589269, 0.014668044008431025, 0.014578449001419358, 0.014746815009857528, 0.014300108989118598, 0.014589739992516115, 0.014239649011869915, 0.014973739002016373, 0.014901232992997393, 0.015277910002623685, 0.015075584000442177, 0.015277334998245351, 0.014815252012340352, 0.015298776008421555, 0.015015088007203303, 0.015395930997328833, 0.014931587997125462, 0.014997197009506635, 0.015195978005067445, 0.015408870996907353, 0.014939166998374276, 0.01484432899451349, 0.01463499000237789, 0.01468640100210905, 0.014867175006656907, 0.015782446003868245, 0.015106546008610167, 0.015397267008665949];[0.03998494800180197, 0.04009344500082079, 0.040667827997822315, 0.04002615800709464, 0.03988853500050027, 0.04066476100706495, 0.04124346900789533, 0.040273289996548556, 0.04005285899620503, 0.04003191800438799, 0.04030916500778403, 0.04019538300053682, 0.040723326994339004, 0.04066913299902808, 0.04040183300094213, 0.04058377600449603, 0.040536569998948835, 0.043515664990991354, 0.04543900200224016, 0.04112759300915059, 0.040915075995144434, 0.04129845199349802, 0.040737999996053986, 0.040049301998806186, 0.03997531399363652, 0.04471446599927731, 0.04397768400667701, 0.04461541799537372, 0.04385707600158639, 0.04468705899489578, 0.04437632599729113, 0.044148518005385995, 0.044579882989637554, 0.04506515301181935, 0.04488738300278783, 0.0400364489905769, 0.04005850000248756, 0.04087202998925932, 0.04182240100635681, 0.04010700300568715, 0.040861339002731256, 0.040335886005777866, 0.040642584004672244, 0.040248498000437394, 0.04066047500236891, 0.04026800200517755, 0.040441952005494386, 0.040401149992248975, 0.04056916499393992, 0.04030235800019];[4.665925598019385, 4.676208815013524, 4.645929863007041, 4.682773111999268, 4.648666021021199, 4.687238746002549, 4.652230271996814, 4.6307079459948, 4.643835961993318, 4.633875394982169, 4.627175880013965, 4.652181279001525, 4.633132337010466, 4.635620902015944, 4.787289219995728, 4.640490055986447, 4.660089897006401, 4.628738351981156, 4.6310995509848, 4.674245848000282, 4.627745261997916, 4.646252209000522, 4.6328143880091375, 4.635492662011529, 4.643199381986051, 4.627035452998825, 4.629686651009251, 4.6606045680237, 4.640556476006168, 4.651076424008352, 4.670236161007779, 4.641250560016488, 4.636954749003053, 4.635911928009591, 4.63959781799349, 4.633454355993308, 4.647708099000738, 4.624016899993876, 4.644192274005036, 4.637075371007086, 4.639558341004886, 4.689608209984726, 4.637925636998261, 4.645970327022951, 4.635419364014524, 4.641764656000305, 4.633936892001657, 4.79578864701034, 4.654158527002437, 4.649222075007856];[4.627361410020967, 4.648724689017399, 4.6381305389950285, 4.654229991996544, 4.664157097009593, 4.622439265993307, 4.635675835990696, 4.683996916981414, 4.640789122015121, 4.678913738986012, 4.635112077987287, 4.629082452011062, 4.641268332998152, 4.631271457008552, 4.637731261012959, 4.6459647879964905, 4.660203645995352, 4.638852767995559, 4.638351255998714, 4.625431580017903, 4.62924754100095, 4.628162178996718, 4.686704922991339, 4.666686878001201, 4.633412858995143, 4.643611173989484, 4.630505350010935, 4.6210321450198535, 4.6634315899864305, 4.859533595998073, 4.627993282992975, 4.6575278119853465, 4.6267433680040995, 4.624235695999232, 4.633842809984344, 4.644656695003505, 4.638238914005342, 4.62875736701244, 4.646981423007674, 4.65094950501225, 4.62959778199729, 4.833687538979575, 4.646722897989093, 4.647730135984602, 4.66483710600005, 4.63932218500122, 4.615595314986422, 4.643651404985576, 4.62553679899429, 4.651416896987939]
Mixed\_6c.branch7x7dbl\_5.conv;0.01570327000808902;0.03683959899353795;0.7031787979940418;0.6968735900009051;2.3459826504009196;1.009047850404445;2.3249468788428684;[0.01632716300082393, 0.015957333002006635, 0.015883193002082407, 0.01578757699462585, 0.01581809899653308, 0.015915424999548122, 0.01570327000808902, 0.01581275499484036, 0.01589105099264998, 0.016065933989011683, 0.016567343001952395, 0.01672932600195054, 0.01692960600485094, 0.017027736001182348, 0.01767863599525299, 0.017575692996615544, 0.017849021998699754, 0.018230272995424457, 0.01810091800871305, 0.018079407993354835, 0.018268707004608586, 0.018610564002301544, 0.018958259010105394, 0.0188721160084242, 0.018789601992466487, 0.018739801002084278, 0.01878758599923458, 0.018825124003342353, 0.018750332004856318, 0.018848358013201505, 0.018850677995942533, 0.019144038000376895, 0.019045527995331213, 0.01893964000919368, 0.01947265400667675, 0.018861070988350548, 0.020164118002867326, 0.018993360004969873, 0.019014007004443556, 0.019378990997211076, 0.018947179996757768, 0.018945952004287392, 0.019212119004805572, 0.018943651986774057, 0.01938211800006684, 0.01893459600978531, 0.019076516007771716, 0.01949130999855697, 0.019525925992638804, 0.018997302002389915];[0.04051829798845574, 0.04474275899701752, 0.03782956799841486, 0.045635449001565576, 0.037834387010661885, 0.03789830800087657, 0.04553504400246311, 0.03846969400183298, 0.03788179899856914, 0.038671831993269734, 0.04306111700134352, 0.0385723030049121, 0.03683959899353795, 0.03796805700403638, 0.037513174989726394, 0.03813398300553672, 0.0373840440006461, 0.037349820995586924, 0.04127835200051777, 0.03874598100082949, 0.038051871000789106, 0.03879400799633004, 0.041887258004862815, 0.03739735500130337, 0.04226720800215844, 0.04383026600407902, 0.04651528199610766, 0.046054735998040996, 0.04484310100087896, 0.045015918993158266, 0.043552032992010936, 0.03802210499998182, 0.043519223007024266, 0.03829776699421927, 0.04322567400231492, 0.038116341005661525, 0.04218005000439007, 0.03809612100303639, 0.04338623399962671, 0.03805763699347153, 0.04249591499683447, 0.03817646899551619, 0.04314676699868869, 0.03783494701201562, 0.03699107600550633, 0.03769988499698229, 0.04297065500577446, 0.03830442899197806, 0.03870199600351043, 0.037865471007535234];[0.703205654019257, 0.7201517930079717, 0.7062600290082628, 0.7039238470024429, 0.7091332720010541, 0.7062905779748689, 0.7144010310003068, 0.7083382550044917, 0.7075678309920477, 0.7091024510009447, 0.7095641240011901, 0.70621888700407, 0.7106206579919672, 0.70404547698854, 0.7063394690048881, 0.7086928969947621, 0.7058025050064316, 0.7098602300102357, 0.7065326419979101, 0.7200417590065626, 0.7065628789714538, 0.7031787979940418, 0.7079432180034928, 0.708542664986453, 0.7139244630088797, 0.7073862090037437, 0.7055497659894172, 0.7062390920036705, 0.7095190200052457, 0.7086378400126705, 0.7093184580007801, 0.7086955450067762, 0.7093658529920503, 0.7239105340122478, 0.7087424810160883, 0.7069185509899398, 0.7152377120073652, 0.7129432810033904, 0.7095042610017117, 0.7076348670088919, 0.7106573089986341, 0.7069877480098512, 0.707999660007772, 0.7102066660008859, 0.7087411259999499, 0.7070414899935713, 0.7055872689961689, 0.7093865929928143, 0.7050505859951954, 0.7075811169925146];[0.70305366901448, 0.7014699669962283, 0.7046743620012421, 0.7084597240027506, 0.7029401829931885, 0.7052300370123703, 0.7000439390103566, 0.7043829329923028, 0.7018882440024754, 0.7072228350007208, 0.7036718369781738, 0.7021142680023331, 0.7140109239990124, 0.6968735900009051, 0.7045032530004391, 0.7023901089996798, 0.7038640950049739, 0.705078154001967, 0.7051171220082324, 0.6997968340001535, 0.7031503909965977, 0.7085466750140768, 0.7039655779954046, 0.7026948389975587, 0.7014491259906208, 0.701818233996164, 0.704836749995593, 0.7043763060064521, 0.7023193450004328, 0.7111811799841234, 0.7014161779952701, 0.7030512399796862, 0.7093839120061602, 0.719596263996209, 0.7139584449905669, 0.7006301939982222, 0.7042435699986527, 0.7023496220208472, 0.750850659009302, 0.7169504549965495, 0.7008321680041263, 0.699017235005158, 0.7086397470120573, 0.7031632999860449, 0.7037845229933737, 0.7051229510107078, 0.7494796419923659, 0.7082531349878991, 0.7045644900063053, 0.7009272380091716]
Mixed\_6e.branch7x7\_2.conv;0.018219542005681433;0.0498535350052407;0.8470310069969855;0.842771948009613;2.7362671899049262;1.0050536316466527;2.722508634113286;[0.018287339000380598, 0.018219542005681433, 0.01858727599028498, 0.018577918002847582, 0.01873046600667294, 0.01928850100375712, 0.019984163009212352, 0.02061414299532771, 0.0208344440034125, 0.021124543010955676, 0.021599696003249846, 0.021865593997063115, 0.022052761996746995, 0.02241703799518291, 0.02267258999927435, 0.02321162700536661, 0.02304837800329551, 0.022930341001483612, 0.022955601001740433, 0.02311511400330346, 0.023399640995194204, 0.023039559993776493, 0.023442913006874733, 0.02319034699758049, 0.02346091299841646, 0.02316479300498031, 0.02343902700522449, 0.023713827002211474, 0.023232535997522064, 0.022823667008196935, 0.023171048000222072, 0.02340905500750523, 0.022997706997557543, 0.023100324004190043, 0.023297779000131413, 0.023473348992411047, 0.023091245006071404, 0.022954553001909517, 0.02305637300014496, 0.023090440008672886, 0.023549332996481098, 0.023050479008816183, 0.02334584300115239, 0.02302585999132134, 0.023217915993882343, 0.02317776600830257, 0.023506266996264458, 0.023153804999310523, 0.023518932997831143, 0.023078782003722154];[0.0498535350052407, 0.05431229999521747, 0.054510984002263285, 0.05633674100681674, 0.053965822007739916, 0.05399564800609369, 0.05550249700900167, 0.054625206990749575, 0.05524906099890359, 0.05547406499681529, 0.05380715799401514, 0.05503083700023126, 0.053775065010995604, 0.05434371900628321, 0.05518377700354904, 0.054199654012336396, 0.05572262799250893, 0.054385233990615234, 0.05579354500514455, 0.05521151800348889, 0.055671846988843754, 0.0547157109976979, 0.054105335992062464, 0.05565003599622287, 0.05312430299818516, 0.05364824499702081, 0.05593543099530507, 0.053061261991388164, 0.054526231993804686, 0.05672312200476881, 0.05430090500158258, 0.053946750005707145, 0.05432775299414061, 0.05425501499848906, 0.05361087899655104, 0.05427858998882584, 0.0541651250096038, 0.05400173300586175, 0.05505656999594066, 0.053844494992517866, 0.05386986400117166, 0.05521189399587456, 0.05526547100453172, 0.05318414801149629, 0.054432763005024754, 0.05605303999618627, 0.05451930400158744, 0.0539260780060431, 0.05671454100229312, 0.05401126500510145];[0.863519094986259, 0.8470310069969855, 0.8634839159931289, 0.855022158997599, 0.856310981005663, 0.8500492320017656, 0.8544510299980175, 0.85179172300559, 0.8661611690040445, 0.8599881980044302, 0.8558053539891262, 0.8957040009991033, 0.8552188349858625, 0.8580011559824925, 0.8570124470134033, 0.8731384020065889, 0.8559498799877474, 0.8547215220023645, 0.8541427989985095, 0.8562293599825352, 0.8550415549834725, 0.8568059019889915, 0.8582737269898644, 0.8679886679892661, 0.8595554460043786, 0.8522331600106554, 0.858777221001219, 0.8547015989897773, 0.8557114999857731, 0.8568514789949404, 0.8505155590246432, 0.8539804569882108, 0.8548594870080706, 0.8483192659914494, 0.8655999780021375, 0.853905770010897, 0.8517637359764194, 0.8489513959939359, 0.8559090769849718, 0.8515301639999961, 0.8492232549906475, 0.857928452998749, 0.8540132529888069, 0.857904705000692, 0.850784426991595, 0.8580838100024266, 0.8541563930048142, 0.8513664369966136, 0.8519925670116208, 0.8596621309989132];[0.8498888460017042, 0.845486834004987, 0.8494772749982076, 0.8479568850016221, 0.8498021860141307, 0.8609206300025107, 0.8487385839980561, 0.8522949850157602, 0.851807485014433, 0.8502105389925418, 0.8509007339889649, 0.8482474640040891, 0.8917639189894544, 0.8536024210043252, 0.852629439017619, 0.8528282929910347, 0.8515996720088879, 0.8487634369957959, 0.8516287760285195, 0.8478452880081022, 0.850416357992799, 0.8484794480027631, 0.8546847199904732, 0.8509062540106243, 0.8546808900136966, 0.8517326980072539, 0.8533340989961289, 0.8515526890259935, 0.8525365470122779, 0.8570509050041437, 0.8521681879792595, 0.8536521479982184, 0.8512766830099281, 0.8437472499936121, 0.8507994709943887, 0.8497597289970145, 0.8507161670131609, 0.8484554860187927, 0.8580880649824394, 0.850728954988881, 0.8472556350025116, 0.8527121590013849, 0.8487080759950913, 0.8524103259987896, 0.8474825330195017, 0.842771948009613, 0.850855312004569, 0.850012971990509, 0.8714079700002912, 0.8509765969938599]
Mixed\_6e.branch7x7\_3.conv;0.017266394992475398;0.05614661599975079;6.624058173998492;6.628375284009962;3.251785681042232;0.9993486925790269;3.2539049734986127;[0.017712740009301342, 0.017844107002019882, 0.01771979899785947, 0.017266394992475398, 0.017303033004282042, 0.017828280993853696, 0.018581837008241564, 0.01851621900277678, 0.019507974007865414, 0.01946403700276278, 0.019788516001426615, 0.020088617005967535, 0.02060621000418905, 0.02077580899640452, 0.02096884499769658, 0.020909263999783434, 0.021487206991878338, 0.021345027998904698, 0.021598847000859678, 0.02155346400104463, 0.021667285996954888, 0.021413517009932548, 0.021761017007520422, 0.021604009001748636, 0.021820916997967288, 0.021394722003606148, 0.02167849100078456, 0.0213462649990106, 0.02172888000495732, 0.021390122987213545, 0.021296111997799017, 0.02148965699598193, 0.021561357003520243, 0.02138748500146903, 0.021758369999588467, 0.021347817993955687, 0.02161608199821785, 0.021937084005912766, 0.021716992996516638, 0.021409680994111113, 0.021488965008757077, 0.02145901399489958, 0.021579735999694094, 0.02136154599429574, 0.021771912011899985, 0.02145678699889686, 0.021676086995285004, 0.02145623399701435, 0.02166402000875678, 0.021353725998778827];[0.05812375199457165, 0.06232413799443748, 0.05824217900226358, 0.058202988002449274, 0.05708779599808622, 0.05695482200826518, 0.05718652000359725, 0.05649859699769877, 0.05847423399973195, 0.05878578999545425, 0.05885714400210418, 0.05811253399588168, 0.057932140000048093, 0.05682693400012795, 0.05941524099034723, 0.05720629999996163, 0.05936103100248147, 0.05843919899780303, 0.058917033005855046, 0.05916601300123148, 0.0594565649953438, 0.05897010200715158, 0.05871472100261599, 0.05992000599508174, 0.05965031099913176, 0.05910699399828445, 0.056832460992154665, 0.057861279987264425, 0.05995300099311862, 0.05733738299750257, 0.05822124700353015, 0.059194550005486235, 0.059220376002485864, 0.05844556799274869, 0.06001453200588003, 0.05614661599975079, 0.05816214100923389, 0.058937681998941116, 0.05913402400619816, 0.059568931988906115, 0.05809398599376436, 0.059810634003952146, 0.0590076520020375, 0.05732366400479805, 0.0591058699938003, 0.059757644005003385, 0.05833616299787536, 0.05933533000643365, 0.05966083600651473, 0.05814502399880439];[6.624058173998492, 6.64269449999847, 6.6533020379865775, 6.641286579979351, 6.661498019020655, 6.633925181988161, 6.656555035006022, 6.6485681510093855, 6.655313344992464, 6.633696805991349, 6.688339011001517, 6.637585642994964, 6.6481256970146205, 6.6660134910052875, 6.654835189023288, 6.6645303789991885, 6.659912278002594, 6.7135776600043755, 6.794749269014574, 7.42899118999776, 6.657926319981925, 6.665841912981705, 6.650105067004915, 6.6487809639947955, 6.649591207999038, 6.681329402985284, 6.630101088987431, 6.648364802997094, 6.648893205012428, 6.6841940300073475, 6.658191854003235, 6.640973890986061, 6.636238263003179, 6.649051592001342, 6.866738897006144, 6.644792884020717, 6.832231774984393, 6.676858350983821, 6.650851872007479, 6.66488601299352, 6.647114970997791, 6.666058858012548, 6.635600969995721, 6.6838505109917605, 6.660231350993854, 6.6924036529962905, 6.624620856993715, 6.669875203020638, 6.662413318976178, 6.771395652976935];[6.647747762006475, 6.658311267994577, 6.64583620299527, 6.682008012008737, 6.628375284009962, 6.661652810988016, 6.655024131003302, 6.778922393990797, 7.288957149008638, 6.668925638005021, 6.63293520300067, 8.378471468982752, 6.64762038300978, 6.649251162991277, 6.635491861990886, 6.6495577189925825, 7.190945940994425, 6.648257852997631, 6.678172311003436, 6.643432869997923, 6.644361782004125, 6.655065352999372, 6.667842271985137, 6.647746983013349, 6.658530560001964, 6.662750249015517, 6.683668720026617, 6.640815257007489, 6.654052511003101, 6.661294309000368, 6.668073955996078, 6.681113091981388, 6.661186576980981, 6.662547719999566, 6.702856199000962, 6.656672022989369, 6.650666191999335, 6.671909228010918, 6.689200716005871, 6.646789164995425, 6.699930905000656, 6.660386726012803, 6.707662732995232, 6.650460635006311, 6.683505588996923, 6.6559351710020564, 6.645170733012492, 7.197445630008588, 6.699597408005502, 6.644314660996315]
AuxLogits.conv0.conv;0.0008041149994824082;0.0018251260044053197;0.08793407499615569;0.08557118799944874;2.269732570067857;1.0276131143197658;2.208742315993426;[0.0009923379984684289, 0.0010745960025815293, 0.0008623280009487644, 0.000845017988467589, 0.0008243850024882704, 0.0008289549878099933, 0.0008214090048568323, 0.0008448729931842536, 0.0008115729870041832, 0.0009067729988601059, 0.0008363819943042472, 0.0008373119926545769, 0.0008147470070980489, 0.0008041149994824082, 0.0008274449937744066, 0.000823069000034593, 0.0008397589990636334, 0.0008290359983220696, 0.0008442310063401237, 0.0008497069939039648, 0.0010493840090930462, 0.0008575740066589788, 0.0008487400045851246, 0.0008640129963168874, 0.0008862719987519085, 0.0008475299982819706, 0.0008534130029147491, 0.0008827860001474619, 0.0008709149988135323, 0.0008755029994063079, 0.0008905190043151379, 0.0009529939998174086, 0.0008905569993657991, 0.0009123290074057877, 0.0008879190136212856, 0.0008927469898480922, 0.0008987720066215843, 0.0009135070140473545, 0.0009242679952876642, 0.0010560450027696788, 0.0009123369964072481, 0.0008966710011009127, 0.0009394719963893294, 0.0009241299994755536, 0.0009297119977418333, 0.0009276350028812885, 0.000936333992285654, 0.0009438460110686719, 0.0009457770065637305, 0.000919709011213854];[0.0018251260044053197, 0.0018642259965417907, 0.001870007996330969, 0.001968269993085414, 0.0019173179898643866, 0.0018857340037357062, 0.001901355994050391, 0.0022718129912391305, 0.0019213390041841194, 0.0019355450058355927, 0.0019363479950698093, 0.0019260300032328814, 0.0019497520115692168, 0.0020097560045542195, 0.001923771997098811, 0.0019422670011408627, 0.0019258549873484299, 0.001933970008394681, 0.0022357950074365363, 0.0019719330011866987, 0.001979813998332247, 0.001964141003554687, 0.0019763450109167024, 0.00197414199647028, 0.001977715000975877, 0.0019866969960276037, 0.0019696319941431284, 0.0019915489974664524, 0.0019620200037024915, 0.0022881659970153123, 0.0019551160075934604, 0.0020057920046383515, 0.0019664450082927942, 0.001957427986781113, 0.0019867540104314685, 0.0019627339934231713, 0.0019732770015252754, 0.0019577159982873127, 0.0019890709954779595, 0.001986187999136746, 0.0023398729972541332, 0.0020101480040466413, 0.002017751001403667, 0.002005948990699835, 0.0020342179923318326, 0.0020166629983577877, 0.002023399996687658, 0.002011444012168795, 0.0020178539998596534, 0.0020145750022493303];[0.08793407499615569, 0.08801719699113164, 0.08816477099026088, 0.08798481897974852, 0.08803961399826221, 0.0881197359849466, 0.08804667300137226, 0.08805053698597476, 0.08798164698237088, 0.08808815899828915, 0.08799165199161507, 0.08809032599674538, 0.08811895099643152, 0.0879985170031432, 0.08808265499828849, 0.08810314699076116, 0.08799683301185723, 0.08808632401633076, 0.08801784199022222, 0.08802444799221121, 0.08799178898334503, 0.0880754550016718, 0.08810895100759808, 0.0880117339984281, 0.08801203798793722, 0.0880029590043705, 0.0880002209887607, 0.08814825399895199, 0.08803599300154019, 0.08815430600952823, 0.08805044001201168, 0.08801195801061112, 0.08806129801087081, 0.08806094899773598, 0.0880564770050114, 0.08802590300911106, 0.08821682501002215, 0.08809725599712692, 0.08803107897983864, 0.0880140850058524, 0.08802098297746852, 0.08801903498533648, 0.08810615399852395, 0.08808815399243031, 0.0880898299801629, 0.08854884101310745, 0.08806712800287642, 0.08813376698526554, 0.0880135629849974, 0.08800199699180666];[0.0863141430018004, 0.08568131999345496, 0.08567404100904241, 0.08615573601855431, 0.08633098998689093, 0.08566888098721392, 0.08570512500591576, 0.08567882599891163, 0.08654674499121029, 0.08569954000995494, 0.08577800700732041, 0.08566113997949287, 0.08651875000214204, 0.08647298898722511, 0.08561684199958108, 0.08566237999184523, 0.08650030399439856, 0.08656470799178351, 0.08561315700353589, 0.08571352600120008, 0.08602871299081016, 0.08570187601435464, 0.08560842100996524, 0.085622044003685, 0.08566856299876235, 0.08566740300739184, 0.08557118799944874, 0.08572338600060903, 0.08567724798922427, 0.08567848199163564, 0.08644267897761893, 0.08565382899541873, 0.08564474100421648, 0.08568344901141245, 0.08622106899565551, 0.08651363600802142, 0.08578272801241837, 0.08576523799274582, 0.0857742489897646, 0.08560104898060672, 0.08576095700846054, 0.08564089400169905, 0.08576664800057188, 0.08561402000486851, 0.085656117007602, 0.08569553997949697, 0.08572469901992008, 0.08639656599552836, 0.08620381701621227, 0.08564081700751558]
AuxLogits.conv1.conv;0.005541088001336902;0.001776827994035557;0.2407324820087524;0.23817401799897198;0.320664099470512;1.0107419945772234;0.31725613578036843;[0.006054484998458065, 0.005541088001336902, 0.0055889020004542544, 0.005631998006720096, 0.005667516001267359, 0.005648719001328573, 0.005669022997608408, 0.0056438850006088614, 0.005906927995965816, 0.005761392996646464, 0.0056861699995351955, 0.005608424005913548, 0.0056180690007749945, 0.005636219997541048, 0.005660064998664893, 0.005618312003207393, 0.005914080000366084, 0.005603529993095435, 0.005749881005613133, 0.005720828004996292, 0.005766603004303761, 0.005757922990596853, 0.00583648998872377, 0.005818952005938627, 0.005939120004768483, 0.005853081005625427, 0.005772129996330477, 0.005805313005112112, 0.005809348993352614, 0.005776787002105266, 0.0057782160001806915, 0.005765178008005023, 0.0059830209938809276, 0.005783448010333814, 0.005795768011012115, 0.00587535799422767, 0.0057872229954227805, 0.005805641005281359, 0.005840209996677004, 0.00615522799489554, 0.006050515003153123, 0.005941683994024061, 0.005894788992009126, 0.005886786006158218, 0.0058974340063286945, 0.005990557998302393, 0.005980553003610112, 0.00602394099405501, 0.006147670006612316, 0.005966783995972946];[0.0017984820005949587, 0.0018340189999435097, 0.0018405590089969337, 0.001835533999837935, 0.0018091070087393746, 0.0018344599957345054, 0.0018303789984202012, 0.0018426710012136027, 0.0018104629998560995, 0.0018461939907865599, 0.0018415779923088849, 0.0018245399987790734, 0.0018096629937645048, 0.0018399469990981743, 0.0018325749988434836, 0.001838504002080299, 0.0018107099895132706, 0.0018336810026085004, 0.0018389730103081092, 0.0017901929968502373, 0.0021117869910085574, 0.001830542998504825, 0.0018094839906552806, 0.001829254993936047, 0.0018127639923477545, 0.0018188210087828338, 0.0018288389983354136, 0.001825449988245964, 0.0018111130048055202, 0.001825935993110761, 0.001799978010240011, 0.0017982239951379597, 0.0020703879999928176, 0.0017881969979498535, 0.0017827490082709119, 0.0018403210124233738, 0.0018230370042147115, 0.001824785998906009, 0.0018169530085287988, 0.0018353530031163245, 0.0018225629901280627, 0.0018372370104771107, 0.001796359007130377, 0.0018214459996670485, 0.0017787889955798164, 0.0017805759998736903, 0.001776827994035557, 0.001817175987525843, 0.0018262020021211356, 0.0018287330021848902];[0.2407324820087524, 0.24626688500575256, 0.2445918229932431, 0.24462562400731258, 0.24238823000632692, 0.24123995700210799, 0.24238500802312046, 0.2409743169991998, 0.24473274699994363, 0.24424892901151907, 0.24107867700513452, 0.24476880398287904, 0.2449302150052972, 0.24606229198980145, 0.24213379800494295, 0.2419161610014271, 0.24473828700138256, 0.24461856498965062, 0.2449278079875512, 0.24479655298637226, 0.2450811910093762, 0.24472625699127093, 0.24360423600592185, 0.2445778480032459, 0.2454277880024165, 0.24544557101035025, 0.2444744159874972, 0.24509181901521515, 0.24246000101265963, 0.24413809200632386, 0.24434576799103525, 0.24212981699383818, 0.2444475819938816, 0.24154115798592102, 0.2449490639846772, 0.24207042399211787, 0.24435768100374844, 0.2446408850082662, 0.24453528800222557, 0.24493100699328352, 0.24523255199892446, 0.24471017498581205, 0.24282616100390442, 0.24111349401937332, 0.24479678699572105, 0.2441359529912006, 0.24476239302020986, 0.24423375200422015, 0.2441576779965544, 0.24509798400686122];[0.24183170500327833, 0.24120101697917562, 0.24199520399270114, 0.24128175200894475, 0.24103502900106832, 0.24119772198901046, 0.24238738900749013, 0.2396628490096191, 0.24100006200023927, 0.2403483399975812, 0.24156967700400855, 0.24124024898628704, 0.23817401799897198, 0.24112701500416733, 0.240614167007152, 0.2419817860063631, 0.2928137809940381, 0.2412831730034668, 0.24115911599074025, 0.24187035199429374, 0.24135889299213886, 0.24167951798881404, 0.24122955898928922, 0.241055338003207, 0.23963290800747927, 0.23884367999562528, 0.24167309499171097, 0.23864934299490415, 0.27730662301473785, 0.24232230900088325, 0.2398525629978394, 0.24121177798951976, 0.24259334300586488, 0.24097315801191144, 0.24159637399134226, 0.24124122101056855, 0.24120301399671007, 0.24231380599667318, 0.24238976200285833, 0.24102315299387556, 0.24092151499644388, 0.2419184690079419, 0.24030061198573094, 0.23964663399965502, 0.24081675098568667, 0.24132280200137757, 0.24147611098305788, 0.24137842499476392, 0.24211196298711002, 0.24131376401055604]
Mixed\_7a.branch3x3\_2.conv;0.010119037004187703;0.023668669004109688;0.7196974539838266;0.7226057669904549;2.339023861096125;0.9959752424634791;2.348475907202978;[0.010578427987638861, 0.010289439000189304, 0.010296968001057394, 0.01018780199228786, 0.010119037004187703, 0.010384649998741224, 0.010663778011803515, 0.010989182002958842, 0.011250092007685453, 0.011437720007961616, 0.01179347699508071, 0.01182676199823618, 0.013194027007557452, 0.01219706800475251, 0.012335624007391743, 0.012928544994792901, 0.013704730998142622, 0.013849455994204618, 0.01293015098781325, 0.013736277993302792, 0.01369711200823076, 0.013666288010426797, 0.014196124000591226, 0.013640125005622394, 0.013806700997520238, 0.014072513004066423, 0.012948791001690552, 0.013175927000702359, 0.014026390999788418, 0.013739115005591884, 0.014113832992734388, 0.013658169002155773, 0.013848807997419499, 0.014093195990426466, 0.013650118999066763, 0.013748968005529605, 0.014121222993708216, 0.013650722001329996, 0.013883848005207255, 0.014225431994418614, 0.013693335000425577, 0.01380371898994781, 0.014133563992800191, 0.01368898899818305, 0.013812817996949889, 0.014130598996416666, 0.013680739008123055, 0.013918376003857702, 0.014064464005059563, 0.013668061001226306];[0.02405842200096231, 0.024413081002421677, 0.024009649991057813, 0.024469274008879438, 0.024033882000367157, 0.023864136994234286, 0.023961010010680184, 0.0239076110010501, 0.024024700003792532, 0.02382876600313466, 0.023919275001389906, 0.023804191005183384, 0.023864003000198863, 0.02373134500521701, 0.02391296399582643, 0.02386673100409098, 0.02397614899382461, 0.02381703599530738, 0.023950076996698044, 0.023841699003241956, 0.02396127900283318, 0.023854173996369354, 0.023951887007569894, 0.023755464993882924, 0.023876061008195393, 0.023819227004423738, 0.023991905007278547, 0.023790557999745943, 0.023691862006671727, 0.02376571300555952, 0.023901687003672123, 0.02381358199636452, 0.023867916999734007, 0.023843360002501868, 0.023995014009415172, 0.023837136002839543, 0.023887996998382732, 0.02370867200079374, 0.023889895004685968, 0.023827686003642157, 0.023925374989630654, 0.023866533010732383, 0.023817129011149518, 0.023742429999401793, 0.02399231398885604, 0.023668669004109688, 0.023999545999686234, 0.02383636200102046, 0.023835975996917114, 0.0237495140027022];[0.7610208890109789, 0.8036225719988579, 0.7620972689910559, 0.7745734070049366, 0.7688730580121046, 0.7596781639877008, 0.7690119350008899, 0.762615353000001, 0.7749047789839096, 0.7527923610032303, 0.7639032389997737, 0.8004595300008077, 0.7647321539989207, 0.7644849700009217, 0.7538441929937107, 0.7609379479981726, 0.7648290270153666, 0.7602103760145837, 0.7645517599885352, 0.7583501329791034, 0.7636135299981106, 0.7610992419940885, 0.7526081710093422, 0.7196974539838266, 0.7566459929948905, 0.7614444930077298, 0.7605788269866025, 0.7502061749983113, 0.754052448013681, 0.7710257639992051, 0.7651572019822197, 0.7511035980132874, 0.7642535759950988, 0.772083688978455, 0.7610278829961317, 0.7751818639808334, 0.7632807689951733, 0.764388024006621, 0.763886137996451, 0.7748247259733034, 0.7638646430132212, 0.7671630590048153, 0.7600969409977552, 0.759755288992892, 0.775643843007856, 0.7777826109959278, 0.7645665790041676, 0.7568710980121978, 0.7531944550137268, 0.7789528650173452];[0.7226057669904549, 0.7609964670118643, 0.7596455039893044, 0.7611604789854027, 0.7698870090098353, 0.7648149019951234, 0.7450366920093074, 0.77604902801977, 0.7615858820063295, 0.7749255239905324, 0.762390880001476, 0.7731498549983371, 0.763071850000415, 0.7594918199756648, 0.7562361579912249, 0.7599576379870996, 0.8036444519821089, 0.770074789019418, 0.7582072490040446, 0.7610671410075156, 0.7646323430089979, 0.7597527299949434, 0.775337267012219, 0.7712393649999285, 0.7614837869768962, 0.7538700059812982, 0.7566527890012367, 0.7743657389946748, 0.7641596209869022, 0.7716602870204952, 0.7718321940046735, 0.772953970983508, 0.771236966989818, 0.7610005399910733, 0.7725261979940115, 0.7238607190083712, 0.7751084990013624, 0.7732836950017372, 0.7595162850047927, 0.7595629389979877, 0.7597312819998479, 0.7588028689933708, 0.7738488019967917, 0.7616856149979867, 0.7755338470014976, 0.7752904740045778, 0.7544404539949028, 0.7635880659945542, 0.7655651279928861, 0.7608397960284492]
Mixed\_7a.branch7x7x3\_4.conv;0.006509571001515724;0.019131660999846645;0.44749452601536177;0.4652617330139037;2.939004889168875;0.9618124471930061;3.0556943796539446;[0.009874165989458561, 0.00967858599324245, 0.0067296900087967515, 0.006562448004842736, 0.006565609990502708, 0.006509571001515724, 0.006534681000630371, 0.006672574992990121, 0.006817632005549967, 0.0068517399922711775, 0.007042466997518204, 0.00719966999895405, 0.007223294989671558, 0.00744290099828504, 0.007381010000244714, 0.007527968002250418, 0.007637532995431684, 0.007644116994924843, 0.007599678006954491, 0.007797355996444821, 0.007863296996220015, 0.007862707003368996, 0.00785778601130005, 0.007852955997805111, 0.007881974990596063, 0.00787741800013464, 0.007848701992770657, 0.00799141799507197, 0.008132827002555132, 0.008172813992132433, 0.008112019000691362, 0.008108508991426788, 0.008150583002134226, 0.00813329199445434, 0.008124175001285039, 0.008100984996417537, 0.008128032000968233, 0.00814655699650757, 0.008096114994259551, 0.007832991002942435, 0.007889330998295918, 0.008134149000397883, 0.008101929008262232, 0.008142867998685688, 0.00813030700373929, 0.008155540999723598, 0.008133376002660953, 0.008112838011584245, 0.007872251997468993, 0.007965252007124946];[0.019945421008742414, 0.020078014000318944, 0.019575152997276746, 0.019525518990121782, 0.019406665000133216, 0.019969535002019256, 0.019777085006353445, 0.019612566989962943, 0.01920549500209745, 0.019578919003834017, 0.019890481999027543, 0.01993983399006538, 0.01980205399740953, 0.019626013992819935, 0.019312272997922264, 0.019655434996820986, 0.019717043003765866, 0.020036412999616005, 0.019265946000814438, 0.01949430300737731, 0.019531530007952824, 0.019878349994542077, 0.01979926800413523, 0.019561206994694658, 0.019275401995400898, 0.019528771998011507, 0.019760365001275204, 0.01993050599412527, 0.019781127004534937, 0.01956638300907798, 0.019422669996856712, 0.019527163007296622, 0.019731986001715995, 0.020069680002052337, 0.019190774008166045, 0.01956708599755075, 0.019643838997581042, 0.019981956997071393, 0.019268996999016963, 0.019451405998552218, 0.019131660999846645, 0.020012784996652044, 0.019742678006878123, 0.01955407700734213, 0.01930993699352257, 0.01962975000787992, 0.019579301006160676, 0.0200015180016635, 0.019291919001261704, 0.019538378997822292];[0.47214607801288366, 0.4709730160102481, 0.4682573659956688, 0.4734988569980487, 0.47668933602108154, 0.4692088199954014, 0.4731906050001271, 0.46545461101050023, 0.4753749790106667, 0.47167786298086867, 0.47563117800746113, 0.4685429889941588, 0.47096235399658326, 0.44749452601536177, 0.46891816599236336, 0.47774877700430807, 0.4744074100017315, 0.4769977550167823, 0.47193116700509563, 0.4760523419972742, 0.4778490110038547, 0.47122354101156816, 0.4718385219894117, 0.4664813029958168, 0.47056300401163753, 0.4752074770076433, 0.46723169600591063, 0.4708803010144038, 0.4781187129992759, 0.46620936899853405, 0.4785464449960273, 0.4783085339877289, 0.4723421020025853, 0.4709933949925471, 0.4787716400169302, 0.4656444830034161, 0.4776327220024541, 0.47961758100427687, 0.4692915059858933, 0.47078146200510673, 0.47682516000350006, 0.4684039860003395, 0.4721851299982518, 0.4781197970005451, 0.4721348760067485, 0.4725319290009793, 0.5142252520017792, 0.447839450018364, 0.46537886997975875, 0.4775641430314863];[0.46684862300753593, 0.4709835859830491, 0.4718091749964515, 0.47540041599131655, 0.4702966510085389, 0.47900083400600124, 0.46677504999388475, 0.47363349099759944, 0.4666076110006543, 0.4785252149886219, 0.47754285600967705, 0.47498523800459225, 0.47177594601816963, 0.4724085789930541, 0.4777906810049899, 0.47798711399082094, 0.4734349159989506, 0.4716868819814408, 0.4786820080043981, 0.47446400501939934, 0.47356366699386854, 0.46802402900357265, 0.47030548099428415, 0.47082291399419773, 0.4696505940082716, 0.4696755339973606, 0.47109526200802065, 0.47284267099166755, 0.48828081600368023, 0.4714244569913717, 0.4652617330139037, 0.4724132039991673, 0.4716439580079168, 0.46989607700379565, 0.4717458069935674, 0.4782457310066093, 0.47806647200195584, 0.47937997298140544, 0.4736521419836208, 0.4688645069982158, 0.4723884330014698, 0.47886352601926774, 0.47569046399439685, 0.47104113301611505, 0.46843038900988176, 0.47793576899857726, 0.47203380400605965, 0.4710237919935025, 0.4783826260099886, 0.4723079149989644]
Mixed\_7b.branch1x1.conv;0.008204315992770717;0.012202519996208139;0.5463673890044447;0.5499077420099638;1.487329352862623;0.9935619145993857;1.4969669539540769;[0.008207442006096244, 0.008378564001759514, 0.010451031994307414, 0.00873281700478401, 0.008630523007013835, 0.00868657699902542, 0.008767713996348903, 0.00867657300841529, 0.008650714997202158, 0.008204315992770717, 0.008380888000829145, 0.008520994000718929, 0.008849067991832271, 0.008559059002436697, 0.00872597101260908, 0.00865325600898359, 0.008877386004314758, 0.008690089991432615, 0.008882787995389663, 0.009055774004082195, 0.009167030002572574, 0.009070985994185321, 0.009116787987295538, 0.009026607003761455, 0.009151872000074945, 0.009307303000241518, 0.00945347199740354, 0.009321944991825148, 0.009367726001073606, 0.009326063998742029, 0.00928272699820809, 0.009229575007339008, 0.009355886009871028, 0.009297315002186224, 0.009372283006086946, 0.009289277004427277, 0.009315820003394037, 0.00924413300526794, 0.009378968010423705, 0.009330090004368685, 0.009413892999873497, 0.009334500005934387, 0.009370029001729563, 0.009340782999061048, 0.00943777200882323, 0.009312545997090638, 0.00915088999317959, 0.00909680500626564, 0.009355961999972351, 0.009322657992015593];[0.012746109990985133, 0.012527961996966042, 0.012557424997794442, 0.012549000995932147, 0.012411421004799195, 0.012384590998408385, 0.012450904992874712, 0.012349551005172543, 0.012335709005128592, 0.012428244997863658, 0.012687856011325493, 0.012435579003067687, 0.01237481900898274, 0.01251008799590636, 0.012383901004795916, 0.012388956994982436, 0.01239662800799124, 0.012384554007439874, 0.012324071998591535, 0.01240135201078374, 0.012363437010208145, 0.01240950399369467, 0.012353529993561096, 0.012483632992370985, 0.012559662005514838, 0.012378429993987083, 0.012368323994451202, 0.012257321999641135, 0.012340998000581749, 0.012336192987277173, 0.012445615997421555, 0.012324762996286154, 0.012557834998006001, 0.012382963002892211, 0.012403063999954611, 0.012457892997190356, 0.012546893005492166, 0.01230560899421107, 0.012320092995651066, 0.012348670003120787, 0.012202519996208139, 0.012232963999849744, 0.012506088998634368, 0.01244806099566631, 0.012430604008841328, 0.012353963000350632, 0.01248930100700818, 0.012462504004361108, 0.012398278995533474, 0.012267243000678718];[0.5536371730122482, 0.5649559989979025, 0.5655832690099487, 0.5561710809997749, 0.5606725189863937, 0.5572337740013609, 0.5575973750092089, 0.5581652399851009, 0.5589249670156278, 0.5566151650127722, 0.561007708980469, 0.5596858140197583, 0.5583642649871763, 0.5480807819985785, 0.5575450659962371, 0.5622759870166192, 0.5577950860169949, 0.5637167349923402, 0.5575690529949497, 0.5602679109724704, 0.5463673890044447, 0.5550393869925756, 0.55903026300075, 0.5537819089950062, 0.553397193987621, 0.55624961500871, 0.5558679099922301, 0.5559290969977155, 0.5608564030117122, 0.5548360399989178, 0.5985153329966124, 0.5594998310116353, 0.5583202909911051, 0.5561125110107241, 0.5572408489970258, 0.5587341119826306, 0.558527020024485, 0.5582467119966168, 0.5547650770022301, 0.5520125880138949, 0.5584195410046959, 0.5575280649936758, 0.5582860910217278, 0.5571322829928249, 0.5580820229952224, 0.557485944009386, 0.5607853590045124, 0.5577562230027979, 0.5580745810002554, 0.5539631450083107];[0.5568833659926895, 0.5558009359956486, 0.5559954690106679, 0.5620947559946217, 0.5579913380206563, 0.5578081359999487, 0.5499077420099638, 0.5624724680092186, 0.5588717149948934, 0.5570040580059867, 0.5602311200054828, 0.5568632290087407, 0.5558220149978297, 0.5569528740015812, 0.5610121170029743, 0.5586760680016596, 0.5598577239870792, 0.5572657599986997, 0.5549412999971537, 0.5555421320023015, 0.5576989680121187, 0.5596614859969122, 0.5669232999935048, 0.5584602540038759, 0.5602533820056124, 0.5589754819957307, 0.5646653989970218, 0.5555625560082262, 0.5595712290087249, 0.5582653560122708, 0.6078547930083005, 0.5576296799990814, 0.5590506519947667, 0.5515957520110533, 0.5555641170067247, 0.5576327719754772, 0.5564631630113581, 0.5619073459965875, 0.559819186993991, 0.5616278649831656, 0.5567643499962287, 0.556915716995718, 0.5592974119936116, 0.5547065199934877, 0.5515409210056532, 0.5557822619884973, 0.5604800230066758, 0.5569729760027258, 0.5615474059886765, 0.5581171030062251]
Mixed\_7b.branch3x3\_1.conv;0.009372194006573409;0.014657634994364344;0.6611867920146324;0.6585012090072269;1.5639491653804718;1.0040783266160656;1.5575967769877845;[0.009372194006573409, 0.009535258999676444, 0.009710199999972247, 0.009764129004906863, 0.009936351008946076, 0.009918038005707785, 0.00994802700006403, 0.009815162004088052, 0.009922598997945897, 0.009860802005277947, 0.009833981006522663, 0.009798069993848912, 0.009814503995585255, 0.010135495002032258, 0.01719338599650655, 0.01699315500445664, 0.010175553994486108, 0.010167852000449784, 0.010347182003897615, 0.010437595003168099, 0.01057776999368798, 0.010384384004282765, 0.01054269599262625, 0.01066005599568598, 0.010796556001878344, 0.010600805006106384, 0.010898401989834383, 0.01052971500030253, 0.010628350006300025, 0.010523737000767142, 0.010806391001096927, 0.010729340996476822, 0.010912749989074655, 0.010690100010833703, 0.01064677799877245, 0.010618568994686939, 0.011136724991956726, 0.010705077002057806, 0.010822229000041261, 0.010551970000960864, 0.010879907000344247, 0.010751327004982159, 0.01090164200286381, 0.011081631993874907, 0.010912582001765259, 0.010750147004728206, 0.010906929994234815, 0.0108172499894863, 0.011203422007383779, 0.010753422990092076];[0.014880125992931426, 0.014732896001078188, 0.015063350991113111, 0.015181352006038651, 0.014866976998746395, 0.014956664002966136, 0.014910213998518884, 0.01466208600322716, 0.01494759701017756, 0.015197400993201882, 0.01475750700046774, 0.01473180299217347, 0.01498052099486813, 0.014890695994836278, 0.01487873200676404, 0.014933118000044487, 0.014911327001755126, 0.014657634994364344, 0.015054753996082582, 0.015295307006454095, 0.014809032989433035, 0.014867749996483326, 0.014922827002010308, 0.015014859003713354, 0.014873858002829365, 0.014989322997280397, 0.014902580995112658, 0.014735079006641172, 0.0149409099976765, 0.014867342993966304, 0.014878556990879588, 0.014664759000879712, 0.014887484998325817, 0.01481156398949679, 0.014876222994644195, 0.01494780600478407, 0.014828255996690132, 0.014897995002684183, 0.01486445899354294, 0.014688971990835853, 0.014994386991020292, 0.014894242995069362, 0.014867669000523165, 0.014720677994773723, 0.014972771998145618, 0.014839932002360001, 0.014850142993964255, 0.014674259000457823, 0.01499444201181177, 0.014869174003251828];[0.6704420419991948, 0.6667949270049576, 0.6643685749877477, 0.6688781639968511, 0.665420625009574, 0.6681422810070217, 0.6647215539996978, 0.6708673809916945, 0.6699620410072384, 0.6696014829940395, 0.6666718459891854, 0.6673192840098636, 0.6659894040058134, 0.6674648840271402, 0.6684435770002892, 0.6700551679969067, 0.6754762489872519, 0.6683524720137939, 0.6687761950015556, 0.6692576709901914, 0.6685119930189103, 0.6670745980081847, 0.667695644980995, 0.6665431349974824, 0.6670993759908015, 0.6677639669942437, 0.6672873189963866, 0.6680052409792552, 0.6685548999957973, 0.667207704987959, 0.6685977980087046, 0.6664120279892813, 0.668810876988573, 0.6611867920146324, 0.6673123969958397, 0.6653552600037074, 0.6668606389866909, 0.6674073559988756, 0.6778639800031669, 0.6724430339818355, 0.6697754870110657, 0.6666695339808939, 0.67943621899758, 0.6684345880203182, 0.6651100559975021, 0.6699949430039851, 0.6737608660041587, 0.6676359380217036, 0.6684276779997163, 0.6655227540031774];[0.670390410014079, 0.6682766510057263, 0.6703656829777174, 0.6691079960146453, 0.6668136980151758, 0.6686725549952826, 0.6685159600019688, 0.6663514930114616, 0.6666772839962505, 0.6648301929963054, 0.6677248339983635, 0.6728831180080306, 0.6676226709969342, 0.6663967939821305, 0.6689333980029915, 0.6649231770134065, 0.670621924000443, 0.6697749119921355, 0.7161469560087426, 0.6707372539967764, 0.668785038011265, 0.6677119439991657, 0.6698979740031064, 0.6753778690035688, 0.6800485700077843, 0.6732191780029098, 0.6692688270122744, 0.6702168499905383, 0.6667304439906729, 0.6690983450098429, 0.6724737670010654, 0.673103795008501, 0.6677977990038926, 0.6677249709900934, 0.6724999599973671, 0.6585012090072269, 0.670823084001313, 0.6704706260061357, 0.6649723390000872, 0.6656584029842634, 0.6676150220009731, 0.6710938379983418, 0.6636825360183138, 0.6664794239914045, 0.666958224013797, 0.6652315179962898, 0.6657339980010875, 0.6659881830128143, 0.6689347460051067, 0.6701030960102798]
Mixed\_7b.branch3x3\_2a.conv;0.009239866005373187;0.01402998500270769;0.4804608019912848;0.47947713900066447;1.5184186647889637;1.0020515326187824;1.515309956984644;[0.009465013994486071, 0.009239866005373187, 0.009318023003288545, 0.009363999997731298, 0.009284006999223493, 0.009424878997378983, 0.009833829011768103, 0.010074957986944355, 0.010478341995622031, 0.010837177003850229, 0.011084883997682482, 0.011122951997094788, 0.011548070993740112, 0.011464677008916624, 0.01208038700860925, 0.012842287993407808, 0.01295221499458421, 0.012865960990893655, 0.013053918999503367, 0.01331084399134852, 0.013344015009352006, 0.01323861299897544, 0.013281886000186205, 0.013229147996753454, 0.01335604400082957, 0.013273842007038184, 0.013360575001570396, 0.013241969994851388, 0.013272370997583494, 0.013099511998007074, 0.013283190011861734, 0.013292340998305008, 0.01343125400308054, 0.013402197990217246, 0.01338457700330764, 0.013344425009563565, 0.01326355300261639, 0.013230009994003922, 0.013341916986973956, 0.013262719992781058, 0.013342309001018293, 0.01312161100213416, 0.013297757002874278, 0.013275318007799797, 0.01337318099103868, 0.013216124993050471, 0.013286755987792276, 0.012773691996699199, 0.013384095000219531, 0.013286186993354931];[0.014496688992949203, 0.014589429993066005, 0.014842459000647068, 0.014299311995273456, 0.014603374002035707, 0.014260909010772593, 0.014459949001320638, 0.014570895000360906, 0.01438023499213159, 0.014343664995976724, 0.014115590005530976, 0.014214481008821167, 0.014378456995473243, 0.014576387009583414, 0.014096792991040275, 0.014279441005783156, 0.014041689006262459, 0.01436394700431265, 0.01444031999562867, 0.014553737011738122, 0.014049190009245649, 0.014278604998253286, 0.014091753007960506, 0.014284334989497438, 0.014422859996557236, 0.014556747002643533, 0.014059256995096803, 0.014804684004047886, 0.01405590699869208, 0.014474809999228455, 0.01443710399325937, 0.014606494005420245, 0.014045038013136946, 0.014246577993617393, 0.014091860997723415, 0.014522062003379688, 0.014408864008146338, 0.0142474320018664, 0.01407966500846669, 0.014759740995941684, 0.014039596993825398, 0.014585859011276625, 0.014455650001764297, 0.014220972996554337, 0.01402998500270769, 0.014254797992180102, 0.01446103501075413, 0.014719644997967407, 0.014066749004996382, 0.014212586000212468];[0.5063631590019213, 0.5120072040008381, 0.5103848819853738, 0.5109613599925069, 0.5102047990076244, 0.5151792380056577, 0.5150781910051592, 0.5182019780040719, 0.5158129780029412, 0.5089875230041798, 0.5134295379975811, 0.5067338450026, 0.5065468410175527, 0.5134996889973991, 0.4804608019912848, 0.5200043050135719, 0.5081128279998666, 0.5104149249964394, 0.5220536690176232, 0.5105484919913579, 0.5083311599883018, 0.5138992079882883, 0.5119282759842463, 0.5083696929941652, 0.5092015250120312, 0.5128295830072602, 0.5104982710181503, 0.5184361980063841, 0.5128563070029486, 0.5083805770118488, 0.5215230989851989, 0.5153812860080507, 0.5043091749976156, 0.5199321459949715, 0.5101815050002187, 0.5065565059921937, 0.5163930959970457, 0.5072200590075227, 0.5082659100007731, 0.5140611800015904, 0.5175744710140862, 0.5141514900024049, 0.5092469090013765, 0.5080756560055306, 0.5074251510086469, 0.5011145159951411, 0.5119188930111704, 0.5083514199941419, 0.5118390889838338, 0.5070693070010748];[0.5632283849990927, 0.5182095689960988, 0.5121712660038611, 0.508160992001649, 0.5080838620051509, 0.5123504129733192, 0.5092025920166634, 0.5188149660098134, 0.5107453130040085, 0.518310471001314, 0.5062796769925626, 0.5166778309940128, 0.5122261870274087, 0.47947713900066447, 0.5170443020033417, 0.5254382209968753, 0.5135372060176451, 0.5115544939908432, 0.5119011819915613, 0.5086613049788866, 0.505665188000421, 0.5045902610145276, 0.5093350890092552, 0.5166029889805941, 0.5150252400053432, 0.5083355409879005, 0.5108478589972947, 0.5108679089898942, 0.5151562359824311, 0.5063316929881694, 0.511590125010116, 0.5179020990035497, 0.5169300799898338, 0.5177529559878167, 0.5089543880167184, 0.5099291589867789, 0.5132251759932842, 0.5101156309974613, 0.508711451999261, 0.5061993149865884, 0.5033033719955711, 0.5061772699991707, 0.5111732359946473, 0.5069341510097729, 0.511856348006404, 0.5129509999824222, 0.5151741529989522, 0.5073165640060324, 0.5163213280029595, 0.5098792310163844]
Mixed\_7b.branch3x3\_2b.conv;0.008520464005414397;0.01563019100285601;2.6326697670156136;2.632683582996833;1.8344295560574728;0.9999947521299906;1.8344391829558453;[0.00879094899573829, 0.008520464005414397, 0.008747109997784719, 0.008670454000821337, 0.008752962006838061, 0.008675122997374274, 0.008673561998875812, 0.008748772990657017, 0.00913485798810143, 0.009420881004189141, 0.009683733005658723, 0.009894388000248, 0.010030083998572081, 0.010404949993244372, 0.010392115989816375, 0.010747754000476561, 0.010771211003884673, 0.010896956999204122, 0.011120377996121533, 0.011101410011178814, 0.01122400000167545, 0.011128580998047255, 0.01180332999501843, 0.01225295699259732, 0.012502303987275809, 0.011689710998325609, 0.012431779992766678, 0.011835885001346469, 0.012226043996633962, 0.011559063001186587, 0.012355212005786598, 0.012225251004565507, 0.011842446008813567, 0.012199987992062233, 0.01247313000203576, 0.011760128996684216, 0.012225917002069764, 0.012462726997910067, 0.012419079997926019, 0.012502202007453889, 0.012461984006222337, 0.011119086004327983, 0.011495074009872042, 0.012553769993246533, 0.011706244011293165, 0.012421073988662101, 0.012464333995012566, 0.012351323995972052, 0.011577529992791824, 0.012213490001158789];[0.016059781002695672, 0.016128966002725065, 0.015782458009198308, 0.01589235798746813, 0.015727301986771636, 0.01603400798921939, 0.016036688000895083, 0.017927054010215215, 0.015741033988888375, 0.015783023001858965, 0.016212172995437868, 0.01598748999822419, 0.030979545001173392, 0.01569720399857033, 0.015866497007664293, 0.015730831990367733, 0.01570849800191354, 0.01572069199755788, 0.01569257999653928, 0.015875600001891144, 0.015703944009146653, 0.01575929400860332, 0.015848406997974962, 0.016486870008520782, 0.01602023799205199, 0.016025043005356565, 0.015908451008726843, 0.015699405994382687, 0.01570314400305506, 0.0160668979951879, 0.016277091999654658, 0.015739652997581288, 0.015682281999033876, 0.015734058993984945, 0.01621237200743053, 0.01602269700379111, 0.015985060992534272, 0.01586249200045131, 0.015709022991359234, 0.01566532200376969, 0.015953593014273793, 0.01625306499772705, 0.015955271999700926, 0.01566345499304589, 0.01571774900367018, 0.01563019100285601, 0.016274395005893894, 0.016045443000621162, 0.015708812003140338, 0.015890383001533337];[2.6407832950062584, 2.640943441001582, 2.646365495005739, 2.6363949959923048, 2.6929097910033306, 2.6462145859986776, 2.643659833003767, 2.642272265991778, 2.6408050429890864, 2.639299882008345, 2.640016867007944, 2.645132992984145, 2.6460789109987672, 2.6514039229950868, 2.639446475994191, 2.6375542269961443, 2.649717379026697, 2.641549843014218, 2.644349369002157, 2.646189532970311, 2.6383152369962772, 2.656902168979286, 2.636720066991984, 2.644486101999064, 2.6427464019943727, 2.6508129309950164, 2.643074710998917, 2.64168356700975, 2.639856491005048, 2.6429744210036006, 2.640579418017296, 2.6395068499987246, 2.639817678995314, 2.653732616978232, 2.644189250000636, 2.6403304539999226, 2.6378693680017022, 2.6326697670156136, 2.6504771009931574, 2.6405729120015167, 2.6423796200106153, 2.6447092899907148, 2.641276669994113, 2.707640144988545, 2.643928751000203, 2.633769095002208, 2.6386583400017116, 2.6592719640029827, 2.640349964989582, 2.642754275002517];[2.63647902001685, 2.644520631991327, 2.6400709289882798, 2.632683582996833, 2.634989925005357, 2.6457121970161097, 2.6371152929932578, 2.6356441209936747, 2.6407600750098936, 2.6845755179965636, 2.6391524850041606, 2.6415093609975884, 2.6417843009985518, 2.640080230019521, 2.6387512539949967, 2.64458552999713, 2.637695066994638, 2.639142436994007, 2.638337479016627, 2.637226916020154, 2.640780199013534, 2.638163462979719, 2.6527261570008704, 2.638752687984379, 2.6441714839747874, 2.64230103798036, 2.6411098249955103, 2.650919610983692, 2.6445000829844503, 2.6431143329973565, 2.6409567140071886, 2.6457667670038063, 2.645413484002347, 2.6431786700122757, 2.687294627990923, 2.6400328510208055, 2.6406559599854518, 2.6403904690087074, 2.646660933998646, 2.6454964949953137, 2.6403847470064647, 2.637673156976234, 2.6424316909979098, 2.6403600749908946, 2.6376610250154044, 2.639144232016406, 2.6431267390144058, 2.664361117000226, 2.6385513409913983, 2.6375758629874326]
Mixed\_7b.branch3x3dbl\_1.conv;0.01057589599804487;0.017243715992663056;0.7713007860002108;0.773115964999306;1.6304732947308522;0.9976521258371674;1.634310450010479;[0.01057589599804487, 0.010923213005298749, 0.011188748991116881, 0.011137744993902743, 0.01120441900275182, 0.01117453898768872, 0.011118969006929547, 0.011055864990339614, 0.011231174998101778, 0.011066232997109182, 0.011046615996747278, 0.011040561003028415, 0.011334188006003387, 0.011282442006631754, 0.011675916000967845, 0.011399834998883307, 0.011971361003816128, 0.011820090003311634, 0.011762754991650581, 0.01224571600323543, 0.012355595987173729, 0.012208603002363816, 0.012354621008853428, 0.012266017991350964, 0.012335608989815228, 0.012194827999337576, 0.012121352992835455, 0.012184820996480994, 0.012190289999125525, 0.012398181002936326, 0.012362421999569051, 0.012269376995391212, 0.012220389005960897, 0.012458513010642491, 0.012337644991930574, 0.012397732003591955, 0.012725909997243434, 0.012253737993887626, 0.012443366998923011, 0.012274078995687887, 0.012343966998741962, 0.012230395004735328, 0.012231433996930718, 0.012620528999832459, 0.012360476990579627, 0.012337519001448527, 0.012723909996566363, 0.012090001997421496, 0.012346196992439218, 0.012306306991376914];[0.017495714986580424, 0.01728311499755364, 0.01767947599000763, 0.017904151987750083, 0.017486942000687122, 0.017483807998360135, 0.017520781999337487, 0.01768211499438621, 0.01794009600416757, 0.017243715992663056, 0.0175052269914886, 0.017536612998810597, 0.017552991994307376, 0.017692652996629477, 0.01759892300469801, 0.017695200003799982, 0.01777655199111905, 0.01808900300238747, 0.017683133002719842, 0.017691637011012062, 0.017628292000154033, 0.017893526004627347, 0.017722668999340385, 0.01776669899118133, 0.017658025011769496, 0.01776802699896507, 0.017828352996730246, 0.017818109001382254, 0.01787612099724356, 0.017842575995018706, 0.017668088999926113, 0.017733254993800074, 0.017692719993647188, 0.01774706099240575, 0.01775691899820231, 0.017693475994747132, 0.01788592099910602, 0.017641742000705563, 0.017712226006551646, 0.017693685003905557, 0.017730595005559735, 0.018049222009722143, 0.017672589005087502, 0.01762942600180395, 0.01756779100105632, 0.01784271300130058, 0.01809274200059008, 0.017652718990575522, 0.017582952990778722, 0.017989036001381464];[0.7713007860002108, 0.7807831179961795, 0.7817753560084384, 0.7781199989985907, 0.7767946590029169, 0.7765874400065513, 0.7740573489863891, 0.7768875659967307, 0.7763178480090573, 0.7757376670197118, 0.773502048003138, 0.780984302982688, 0.7762739039899316, 0.7882831949973479, 0.7863728709780844, 0.7786730769876158, 0.7812810170144076, 0.7811566260061227, 0.783911653998075, 0.7793200199812418, 0.7782982180069666, 0.7782900539750699, 0.7769841740228003, 0.7772023979778169, 0.7776547190005658, 0.7773647629946936, 0.77438223498757, 0.7753565190214431, 0.7797982990014134, 0.7747581940056989, 0.7774077599897282, 0.7755289570050081, 0.7742677820060635, 0.7785824920138111, 0.789591366003151, 0.7825147090188693, 0.7821247700048843, 0.7981635889882455, 0.7874040179885924, 0.7767406579805538, 0.7806788599991705, 0.7808783980144653, 0.776902992016403, 0.7774711620004382, 0.7883103600179311, 0.779289145997609, 0.8272718959924532, 0.7806273770111147, 0.7788884130131919, 0.7802969960030168];[0.7815681929932907, 0.7789407189848134, 0.7797927020001225, 0.778632284986088, 0.7800862730073277, 0.7770413910184288, 0.780213840000215, 0.7774208430055296, 0.7748419149866095, 0.776535375014646, 0.7765754139982164, 0.7770382289891131, 0.7797940179880243, 0.7783489120047307, 0.7776520960178459, 0.780797347004409, 0.7784766090044286, 0.7786807709926507, 0.777092233998701, 0.784941785997944, 0.7794898309948621, 0.7793228580121649, 0.7844476099999156, 0.7772080310096499, 0.7777784019999672, 0.781927808013279, 0.778923277001013, 0.7773484170029406, 0.7818607970111771, 0.7780451319995336, 0.7784582089952892, 0.778707192017464, 0.7817466250126017, 0.7781619120069081, 0.7817956300277729, 0.7799500259861816, 0.7768056380009511, 0.7803373269998701, 0.7775412089831661, 0.7744627140054945, 0.8240116250090068, 0.7848609559878241, 0.7769952449743869, 0.7822126070095692, 0.7747046269796556, 0.773115964999306, 0.7797440180002013, 0.7771943040279439, 0.7777664759923937, 0.7815066939801909]
Mixed\_7b.branch3x3dbl\_2.conv;0.024487426999257877;0.03879680100362748;4.510909680000623;4.517165127006592;1.5843559637688054;0.9986151830118917;1.5865530493841276;[0.02453534300730098, 0.024487426999257877, 0.024628746992675588, 0.026810980998561718, 0.0287676659936551, 0.029814642999554053, 0.03143061400623992, 0.03201957300188951, 0.03231134499947075, 0.03268569600186311, 0.032481229995028116, 0.032435062996228226, 0.0328244449920021, 0.033850438994704746, 0.032563476997893304, 0.03306256000360008, 0.03411455699824728, 0.032309203990735114, 0.0330182110046735, 0.033753808005712926, 0.03251715798978694, 0.03293649099941831, 0.03378018899820745, 0.032510136006749235, 0.03279445299995132, 0.033796677002101205, 0.03253401900292374, 0.03256305700051598, 0.03264019699417986, 0.03219421999529004, 0.0324941970029613, 0.03288395400159061, 0.033729955001035705, 0.03239089799171779, 0.03292356700694654, 0.033729845003108494, 0.03271163601311855, 0.03304445699905045, 0.033756415999960154, 0.032472402992425486, 0.03286634599498939, 0.03373036801349372, 0.032707293998100795, 0.03305639300378971, 0.03379323799163103, 0.032525931994314305, 0.032770771998912096, 0.03372804600803647, 0.03276765100599732, 0.03279346600174904];[0.0402649140014546, 0.0405322450096719, 0.04015681800956372, 0.03917474301124457, 0.03919926600065082, 0.03886842499196064, 0.038961008001933806, 0.04012998900725506, 0.03903412300860509, 0.04019010100455489, 0.038827491996926256, 0.03925364799215458, 0.039094437001040205, 0.04009089199826121, 0.038946401997236535, 0.04025773800094612, 0.03915186600352172, 0.03925718700338621, 0.039155274993390776, 0.03890106899780221, 0.04026043901103549, 0.03947602600965183, 0.0391884749988094, 0.03899016299692448, 0.03938479800126515, 0.038826353003969416, 0.04021761499461718, 0.03886256000259891, 0.038962656995863654, 0.03920706700591836, 0.03885835100663826, 0.039197342994157225, 0.03919865799252875, 0.03917572199134156, 0.03898066299734637, 0.03914264199556783, 0.03902720099722501, 0.03917783600627445, 0.03916775999823585, 0.04017506200762, 0.039042660006089136, 0.04011123899545055, 0.03893637500004843, 0.03920035800547339, 0.03910697498940863, 0.03915548599616159, 0.03897218500787858, 0.0391418280050857, 0.03879680100362748, 0.03911224000330549];[4.538013694997062, 4.5610889149975264, 4.555192371000885, 4.540089767993777, 4.557978160009952, 4.536090162000619, 4.535706567970919, 4.5684130739973625, 4.536720909003634, 4.54100213800848, 4.5367838040110655, 4.553374445007648, 4.61061987899302, 4.553111793007702, 4.557404385006521, 4.585426858000574, 4.555597665006644, 4.5364698539924575, 4.53203119301179, 4.531475384006626, 4.515789077006048, 4.545276995006134, 4.534434553002939, 4.560053982000682, 4.558332395987236, 4.53392747300677, 4.537132620986085, 4.533792265006923, 4.553993443987565, 4.538518232016941, 4.541533946990967, 4.536218919005478, 4.534924532999867, 4.524646682009916, 4.585648186985054, 4.55241943099827, 4.522580560005736, 4.546320453009685, 4.5253828469867585, 4.533730325012584, 4.537957266991725, 4.524350503008463, 4.530428706013481, 4.586983367014909, 4.535949482000433, 4.549678827999742, 4.567259383024066, 4.564044355007354, 4.590783243984333, 4.510909680000623];[4.546255131994258, 4.539336705012829, 4.5320148079918, 4.535166200003005, 4.564056377988891, 4.543359574992792, 4.606411965985899, 4.5467648320045555, 4.56476677399769, 4.517165127006592, 4.542627636008547, 4.557797836998361, 4.560962692004978, 4.564582177001284, 4.538982141020824, 4.563265537988627, 4.537750724004582, 4.589917867997428, 4.549370975000784, 4.555378068995196, 4.535790884998278, 4.568709668004885, 4.538809861987829, 4.535588268990978, 4.559068019021652, 4.533304757002043, 4.533457428013207, 4.550541759002954, 4.556612540996866, 4.551647333981236, 4.544948558992473, 4.5838187799963634, 4.542620969004929, 4.547113994995016, 4.549858658006997, 4.539209341004607, 4.538447139973869, 4.558390505975694, 4.53142635099357, 4.571473283984233, 4.559084513995913, 4.529140837985324, 4.567426924986648, 4.5538947169989115, 4.528948084014701, 4.564748407006846, 4.540157666007872, 4.527187632993446, 4.528262858992093, 4.540076111996314]
Mixed\_7b.branch\_pool.conv;0.0057858610089169815;0.007836320000933483;0.3296156999858795;0.32793496598606;1.3543913323974428;1.0051252052209978;1.3474851942446828;[0.005811318013002165, 0.006055459001800045, 0.006084777996875346, 0.006063836000976153, 0.006337700004223734, 0.0061208539991639555, 0.006066996997105889, 0.006071709998650476, 0.006176990995300002, 0.006058498998754658, 0.0060628330102190375, 0.00605742700281553, 0.005993918006424792, 0.005887291001272388, 0.00584042000991758, 0.00588417801191099, 0.0057858610089169815, 0.005816571996547282, 0.005849330002092756, 0.005878461990505457, 0.005926551995798945, 0.005917185000726022, 0.005924386001424864, 0.006013820006046444, 0.00627468699531164, 0.006161576005979441, 0.0062068690021988004, 0.006176141003379598, 0.006054469995433465, 0.006075796001823619, 0.0061509139923145995, 0.0061724630068056285, 0.006203946002642624, 0.006158789998153225, 0.006178542011184618, 0.006148529006168246, 0.006249643003684469, 0.006436669995309785, 0.006342791995848529, 0.006297207000898197, 0.006403854000382125, 0.006176973998663016, 0.0063818130001891404, 0.006357343998388387, 0.0063839060021564364, 0.006280379995587282, 0.006245452997973189, 0.006198585004312918, 0.006250165999517776, 0.006368864007527009];[0.007898826996097341, 0.00819663199945353, 0.007903751989942975, 0.008166036001057364, 0.007909770996775478, 0.007955499007948674, 0.008163154998328537, 0.007869908004067838, 0.007891724992077798, 0.00787654700980056, 0.007889938002335839, 0.007908949002739973, 0.008301214009406976, 0.008119418998830952, 0.007918995004729368, 0.007899025004007854, 0.008200248994398862, 0.007964477001223713, 0.007836320000933483, 0.007960142000229098, 0.00811174300906714, 0.007978366993484087, 0.00810254699899815, 0.00794608199794311, 0.0082761489902623, 0.007924577002995647, 0.007850658003007993, 0.008005281997611746, 0.007865047999075614, 0.00796013799845241, 0.007886243998655118, 0.008043811001698487, 0.007866134998039342, 0.008159274002537131, 0.008150273002684116, 0.007838625009753741, 0.008132518996717408, 0.007979886999237351, 0.00798948599549476, 0.008185298996977508, 0.007964285992784426, 0.008297286985907704, 0.007937124988529831, 0.008188754989532754, 0.007951192004838958, 0.008188851992599666, 0.007911946988315322, 0.00815645299735479, 0.008291631005704403, 0.008018086999072693];[0.3368525530095212, 0.33190511901921127, 0.38187166998977773, 0.3370016919943737, 0.33601599601388443, 0.3364240639930358, 0.33155209200049285, 0.33154060400556773, 0.3385132030089153, 0.3363921570125967, 0.33909613797732163, 0.3304423879890237, 0.3386718550027581, 0.33757704999879934, 0.3342702790250769, 0.3365676520043053, 0.3351430289912969, 0.3426536880142521, 0.34072080100304447, 0.3347373469878221, 0.33542443299666047, 0.3395069149992196, 0.3329848830035189, 0.3323841889796313, 0.3353310280072037, 0.3419911460077856, 0.33662072000151966, 0.3826127789943712, 0.33035081600246485, 0.3351095219841227, 0.33239484700607136, 0.33138943098310847, 0.338686618997599, 0.33424128899059724, 0.33937423198949546, 0.33706220299063716, 0.3369712009880459, 0.3324207639961969, 0.33452909797779284, 0.3324064710031962, 0.3367147960088914, 0.3436779929907061, 0.3296156999858795, 0.3388292890012963, 0.33055811100348365, 0.33468785899458453, 0.33609753000200726, 0.3317531950015109, 0.3364204709941987, 0.3361022229946684];[0.3379354669887107, 0.33484579699870665, 0.329907045015716, 0.3283755950105842, 0.33303853700635955, 0.33890132598753553, 0.33639625798969064, 0.3351302920054877, 0.3329103409923846, 0.33105633899685927, 0.335506104020169, 0.3414656609966187, 0.3297744039882673, 0.33921494998503476, 0.33673622000787873, 0.33384010501322336, 0.3312016429990763, 0.3305108370113885, 0.34241322000161745, 0.33051174800493754, 0.34175648300151806, 0.3333134889981011, 0.3282050579873612, 0.3321816969983047, 0.34088518399221357, 0.3308349739818368, 0.3334606170101324, 0.33839023200562224, 0.3311770639993483, 0.3426690569904167, 0.3300863169861259, 0.335729372993228, 0.3302328619902255, 0.33669736099545844, 0.332276223009103, 0.3396875910111703, 0.32793496598606, 0.33404150999558624, 0.34211894300824497, 0.33601132698822767, 0.3463533659960376, 0.3354593949916307, 0.32849007699405774, 0.3298496839852305, 0.33468846400501207, 0.3362352859985549, 0.3331130739970831, 0.3354879679973237, 0.3323037879890762, 0.3348144439951284]
Mixed\_7c.branch1x1.conv;0.012825451995013282;0.017280586005654186;0.9088989779847907;0.9066181929956656;1.3473666278875103;1.0025157061779104;1.3439855551234638;[0.012825451995013282, 0.014211949994205497, 0.013453545994707383, 0.013342967999051325, 0.014009071004693396, 0.013894849005737342, 0.013762423011939973, 0.013959199990495108, 0.013833948003593832, 0.013861647006706335, 0.013979796000057831, 0.014254934998461977, 0.014243393001379445, 0.014396537007996812, 0.014415687997825444, 0.014535035996232182, 0.014799423006479628, 0.014565384990419261, 0.014557519010850228, 0.014787332998821512, 0.01463149199844338, 0.01460189300996717, 0.014707744005136192, 0.014575709996279329, 0.014296791006927378, 0.014732555995578878, 0.014590081991627812, 0.014578659000108019, 0.014756313001271337, 0.014598799010855146, 0.014627343000029214, 0.01475703000323847, 0.01429928200377617, 0.014667353010736406, 0.044212794993654825, 0.014204321007127874, 0.01445915199292358, 0.014590366001357324, 0.014616347994888201, 0.014600078997318633, 0.01470277999760583, 0.014599469999666326, 0.014633655999205075, 0.014757441997062415, 0.014600271999370307, 0.01461809100874234, 0.014737493998836726, 0.014541692988132127, 0.014592881998396479, 0.014715324999997392];[0.017329805996268988, 0.017525970994029194, 0.017628428002353758, 0.017556266000610776, 0.01742496200313326, 0.01795829299953766, 0.017391387998941354, 0.017353174989693798, 0.017400366996298544, 0.017497052991529927, 0.01740600999619346, 0.017405826001777314, 0.017347285989671946, 0.017388118998496793, 0.017503082999610342, 0.017359663994284347, 0.017379159995471127, 0.017962191996048205, 0.01756230001046788, 0.017362351005431265, 0.017411511988029815, 0.01744400299503468, 0.017396297000232153, 0.01758385301218368, 0.01741751299414318, 0.01740364199213218, 0.017324123007711023, 0.017755224005668424, 0.017491360995336436, 0.01772499601065647, 0.017316505996859632, 0.01767860900145024, 0.01751604999299161, 0.017319865990430117, 0.017392724999808706, 0.017629107998800464, 0.017517761007184163, 0.01729415600129869, 0.01742192800156772, 0.017520117995445617, 0.017367733002174646, 0.018174882992752828, 0.017280586005654186, 0.017604110995307565, 0.01752433500951156, 0.01748571000644006, 0.017370485002174973, 0.01743812700442504, 0.017408036001143046, 0.017335776996333152];[0.9106013380223885, 0.9160905729804654, 0.915131553018, 0.9095170310029062, 0.9137488929991378, 0.912752060990897, 0.9102751859900309, 0.9252344369888306, 0.9188912740064552, 0.9273286590032512, 0.9222011090023443, 0.9114856920205057, 0.9159674890106544, 0.9194767489825608, 0.9183859810000286, 0.9293481850036187, 0.9157364100101404, 0.9113815519958735, 0.9271747900202172, 0.9371465369767975, 0.9382838019810151, 0.9171141099941451, 0.9297335570008727, 0.927933725019102, 0.9186538479989395, 0.92255321398261, 0.9337992539949482, 0.947983795995242, 0.9309125169966137, 0.917086309986189, 0.9148256110056536, 0.9283802359859692, 0.9438557949906681, 0.9207746719912393, 0.9174175230000401, 0.9571234769828152, 0.9207461070036516, 0.9129565519833704, 0.9169200689793797, 0.9198232759954408, 0.9151593400165439, 0.9088989779847907, 0.9156501240067882, 0.9324218350084266, 0.9351741490099812, 0.9156392349977978, 0.9220935080084018, 0.9120003610150889, 0.9158515639865072, 0.9197794789797626];[0.9136683010146953, 0.912910240018391, 0.9361985219875351, 0.9319753700110596, 0.9493371010030387, 0.9162338729947805, 0.9184116139804246, 0.9145338030066341, 0.949115208000876, 0.9184061709820526, 0.9210993839951698, 0.9253729040065082, 0.9421698710066266, 0.9132354610046605, 0.9240673840104137, 0.9243032469967147, 0.9066181929956656, 0.9230403910041787, 0.9277512219996424, 0.914489438990131, 0.9433538579905871, 0.9383990290079964, 0.9126588060025824, 0.945955483999569, 0.9225026970088948, 0.9223871029971633, 0.9199539220135193, 0.9330591710167937, 0.9235920659994008, 0.9199217229906935, 0.9238456240127562, 0.918307163999998, 0.9217155890073627, 0.9184660070022801, 0.9198202030092943, 0.9263184309966164, 0.9149106530094286, 0.9314684109849622, 0.9340210920054233, 0.9367334349954035, 0.9314104510121979, 0.9213811920053558, 0.943083250997006, 0.9220859850174747, 0.932203409000067, 0.9288483790005557, 0.9343122609861894, 0.9413071369926911, 0.9250593129982008, 0.9173989809933119]
Mixed\_7c.branch3x3\_1.conv;0.014584346004994586;0.02091668199864216;1.0959405769972363;1.0943483200098854;1.434187175172544;1.0014549818903515;1.4321034905287153;[0.014584346004994586, 0.015885332992183976, 0.01511110900901258, 0.015028588008135557, 0.0157287509937305, 0.01603867999801878, 0.015806986993993632, 0.01599781701224856, 0.016135670011863112, 0.015918734003207646, 0.016381017994717695, 0.016939684996032156, 0.01630063400079962, 0.016888850994291715, 0.016933398001128808, 0.016405650007072836, 0.016913514002226293, 0.016997272992739454, 0.01731097999436315, 0.01703571400139481, 0.01698438600578811, 0.016963593996479176, 0.017201864000526257, 0.017207730998052284, 0.016983688998152502, 0.01712606000364758, 0.01723415199376177, 0.017025687993736938, 0.016576269001234323, 0.01684750300773885, 0.017119689990067855, 0.01734396698884666, 0.01734995300648734, 0.017141402990091592, 0.017201523995026946, 0.01727989100618288, 0.01700764801353216, 0.016805260005639866, 0.017064754996681586, 0.017355848001898266, 0.017184359006932937, 0.017241506997379474, 0.017287680006120354, 0.0168021309946198, 0.0173172689974308, 0.017309506991296075, 0.017106907995184883, 0.017265007001697086, 0.017301394007517956, 0.01710092400026042];[0.02129670200520195, 0.021041868996690027, 0.02148799800488632, 0.021017477003624663, 0.021177433998673223, 0.021544242001255043, 0.021126128995092586, 0.020931131002726033, 0.021239619003608823, 0.021102736005559564, 0.021203670999966562, 0.021311864999006502, 0.021025644993642345, 0.020955646003130823, 0.02118694200180471, 0.021097838005516678, 0.021030588992289267, 0.021257004991639405, 0.021100861005834304, 0.020934397995006293, 0.02121077399351634, 0.021161849988857284, 0.021248193996143527, 0.021439119998831302, 0.021204582997597754, 0.021304929003235884, 0.021152855988475494, 0.02125112099747639, 0.02091668199864216, 0.0210345069936011, 0.021045360001153313, 0.02095483300217893, 0.02131419199577067, 0.02102116000605747, 0.020967825999832712, 0.021656594006344676, 0.021020856001996435, 0.02121505100512877, 0.021269232995109633, 0.020963400005712174, 0.021184912009630352, 0.0210457510111155, 0.02113240999460686, 0.021295704995281994, 0.02108247799333185, 0.021129494009073824, 0.02124753200041596, 0.02137461499660276, 0.020994040998630226, 0.02104498200060334];[1.125015978992451, 1.1252709110121941, 1.1232065439980943, 1.106699112977367, 1.118475697003305, 1.1242781799955992, 1.1053458259848412, 1.13135209401662, 1.1044335369952023, 1.1081332250032574, 1.1148793649772415, 1.137108225011616, 1.1193936750059947, 1.109315489011351, 1.1137404499895638, 1.1149394609819865, 1.1247570650011767, 1.1453028790128883, 1.1079410780075705, 1.1146379160054494, 1.0977610220143106, 1.1049777590087615, 1.0979511059995275, 1.1029808299936121, 1.0959609690034995, 1.1125972469890257, 1.1870517060160637, 1.096894404006889, 1.1290761140116956, 1.1302118000021437, 1.105170195995015, 1.109817063988885, 1.1043193670047913, 1.1133818660164252, 1.101845108991256, 1.132977672998095, 1.13643736699305, 1.1285877880000044, 1.1041799569793511, 1.0959405769972363, 1.1034581820276799, 1.1007238930033054, 1.1021898640174186, 1.1109037060086848, 1.139515153990942, 1.1086496789939702, 1.1073299950076034, 1.1127107020147378, 1.1033480960031739, 1.1182810379978037];[1.1404998840007465, 1.1423481820093002, 1.09941411598993, 1.1174145139957545, 1.1328266080090543, 1.103232615001616, 1.1026089259976288, 1.0943483200098854, 1.0979772529826732, 1.1167056639824295, 1.1169778360199416, 1.1452304399863351, 1.1154647960065631, 1.1286484559968812, 1.1296750429901294, 1.121582968000439, 1.1340919639915228, 1.1240004810097162, 1.0986476110119838, 1.1073375569976633, 1.1273476140049752, 1.1408330730191665, 1.1047273510048399, 1.0982540609984426, 1.118175155002973, 1.125121860022773, 1.1000271969969617, 1.1384046699968167, 1.1153332230023807, 1.1020434709935216, 1.1084398539969698, 1.1233306609792635, 1.1373288440081524, 1.1011483540059999, 1.1383039070205996, 1.113621972996043, 1.141535365022719, 1.1293184340029256, 1.1221863900136668, 1.1373744620068464, 1.13617129198974, 1.1382641839882126, 1.138012291979976, 1.1409637720062165, 1.1424287569971057, 1.129822476010304, 1.1309884280053666, 1.125053930998547, 1.1275247910089092, 1.1431806210021023]
Mixed\_7c.branch3x3dbl\_1.conv;0.01639932800026145;0.02592673199251294;1.278865433007013;1.2677939939894713;1.5809630731271185;1.008732837566695;1.5672763037443884;[0.01639932800026145, 0.017673983005806804, 0.01711700001033023, 0.016899879003176466, 0.01766070199664682, 0.017841445005615242, 0.01777945000503678, 0.018283284996869043, 0.018684238006244414, 0.01899750500160735, 0.01869970900588669, 0.01915650299633853, 0.01902430600603111, 0.019466235011350363, 0.01963411799806636, 0.019415573988226242, 0.01902785198763013, 0.019303451001178473, 0.01961091200064402, 0.019358279008883983, 0.019379036995815113, 0.01957280799979344, 0.01939803500135895, 0.01935764600057155, 0.019666804000735283, 0.019458513997960836, 0.019511154998326674, 0.019299706997117028, 0.01937106400146149, 0.019486486009554937, 0.019387095991987735, 0.019596107988036238, 0.019515417006914504, 0.019364733991096728, 0.019255884006270207, 0.01939110599050764, 0.019409465006901883, 0.019522753995261155, 0.019229666999308392, 0.019260953995399177, 0.019346400003996678, 0.0196441759908339, 0.019436436996329576, 0.01947372200083919, 0.01929584601020906, 0.019599514998844825, 0.019537497995770536, 0.019443088007392362, 0.019587863003835082, 0.0194488329871092];[0.026215503996354528, 0.026500181993469596, 0.026146689997403882, 0.02618671499658376, 0.02662607899401337, 0.026072353997733444, 0.02630204700108152, 0.026033135000034235, 0.026119173999177292, 0.026227094000205398, 0.026123264993657358, 0.026394644999527372, 0.025986806009314023, 0.026162626993027516, 0.026212509998003952, 0.026081629999680445, 0.02653477199783083, 0.02598566300002858, 0.026185138995060697, 0.026376726003945805, 0.025991552000050433, 0.026290394001989625, 0.025970117989345454, 0.026179359992966056, 0.026261177990818396, 0.026066158010507934, 0.02621547099261079, 0.02626369200879708, 0.026523682012339123, 0.026180494009167887, 0.026178068001172505, 0.02601296899956651, 0.026167357005761005, 0.026326452003559098, 0.026070981999509968, 0.026361240990809165, 0.025988644993049093, 0.026186542003415525, 0.026261329010594636, 0.026098172995261848, 0.026577666998491623, 0.026010310990386643, 0.02601642299850937, 0.02681124399532564, 0.026185498005361296, 0.026530746996286325, 0.02632760700362269, 0.02627417800249532, 0.06626534600218292, 0.02592673199251294];[1.3057150690146955, 1.297767775002285, 1.306288093997864, 1.2985981840029126, 1.304206578002777, 1.2997269589832285, 1.302276468006312, 1.345803642019746, 1.3134885420004139, 1.3014150079980027, 1.3181565300037619, 1.3249116960068932, 1.3221011489949888, 1.3162372179940576, 1.2918907919956837, 1.2813246680016164, 1.3105435660108924, 1.315828003003844, 1.3136162559967488, 1.293957354995655, 1.3052248919993872, 1.3289419030043064, 1.3088220189820277, 1.329390284998226, 1.2916851809859509, 1.278865433007013, 1.3011037769902032, 1.2929729239840526, 1.3159393100067973, 1.2798816740105394, 1.2914279420074308, 1.311693319992628, 1.3122544850048143, 1.2944717170030344, 1.298882652001339, 1.325642951982445, 1.3018370329664322, 1.2873406970029464, 1.3066905480081914, 1.3079038489959203, 1.2880175820173463, 1.318542074994184, 1.3164431959885405, 1.2833873180061346, 1.282031791022746, 1.2901714460167568, 1.3006087240064517, 1.3250504009920405, 1.3234277699957602, 1.3147776879923185];[1.2899781290034298, 1.3074978689983254, 1.2851891669997713, 1.2835378729942022, 1.3128613330191001, 1.3095521250070306, 1.3004561200068565, 1.2811336219892837, 1.2795624830032466, 1.3031750499940244, 1.2848240720049944, 1.3207232260028832, 1.3253008739993675, 1.2933565779967466, 1.32677348802099, 1.3054342480027117, 1.2948254500079202, 1.2903357710165437, 1.2948398569860728, 1.3233296840044204, 1.284603229010827, 1.2789172710035928, 1.3003550970170181, 1.2998648469801992, 1.3197023809916573, 1.3218718090065522, 1.2797297879733378, 1.296404747015913, 1.289716822997434, 1.2843923340114998, 1.2774167780007701, 1.2824301939981524, 1.2882002580154222, 1.2759397280024132, 1.2938479619915597, 1.2905347680061823, 1.2677939939894713, 1.2779914139973698, 1.2780700349976541, 1.3410411879885942, 1.315755358999013, 1.3117730749945622, 1.2978926160139963, 1.2884632219938794, 1.2875323740008753, 1.2900010270095663, 1.3090762060019188, 1.3192261140065966, 1.306425938004395, 1.2833791430020938]
Mixed\_7c.branch\_pool.conv;0.009227304006344639;0.012488647000282072;0.5376598639995791;0.5419031489873305;1.3534448406267912;0.9921696616901361;1.3641264119296208;[0.009227304006344639, 0.01001289401028771, 0.009808909002458677, 0.009535861012409441, 0.012583402000018395, 0.009967557998606935, 0.009881719000986777, 0.01000190399645362, 0.009912070003338158, 0.009774606005521491, 0.010044634997029789, 0.01001155999256298, 0.00985340800252743, 0.009943167999153957, 0.010015605002990924, 0.00977846399473492, 0.009994092004490085, 0.009972473009838723, 0.009923730991431512, 0.00995883799623698, 0.009953541011782363, 0.009806770001887344, 0.009970963990781456, 0.009945875004632398, 0.009878753000521101, 0.010019027991802432, 0.010012315004132688, 0.009829713002545759, 0.009940931995515712, 0.010027650991105475, 0.00992711899743881, 0.01004843799455557, 0.010016818006988615, 0.009845772001426667, 0.010018236993346363, 0.009966612997232005, 0.009947136990376748, 0.00999467600195203, 0.010077083003125153, 0.009856252989266068, 0.010030866003944539, 0.009917319010128267, 0.009988793011871167, 0.010035317012807354, 0.009794555997359566, 0.00998801999958232, 0.010029828001279384, 0.00997231699875556, 0.009980984003050253, 0.009970946004614234];[0.012573990999953821, 0.01278502299101092, 0.012743800005409867, 0.01284897000005003, 0.012655722995987162, 0.012696698991931044, 0.012569101003464311, 0.013645015002111904, 0.012610395002411678, 0.012572832012665458, 0.012876049993792549, 0.01268590301333461, 0.01257013100257609, 0.012623549991985783, 0.012621139001566917, 0.012647645999095403, 0.012911719008116052, 0.012751103000482544, 0.012588922996656038, 0.012609223995241337, 0.012588407000293955, 0.012648841991904192, 0.012723369000013918, 0.012867593992268667, 0.012818450995837338, 0.012693197000771761, 0.012589719000970945, 0.012646294999285601, 0.012932873010868207, 0.012707939007668756, 0.0126106559910113, 0.01270555100927595, 0.012633739999728277, 0.012638742991839536, 0.012617450003745034, 0.012928807991556823, 0.012488647000282072, 0.012571812010719441, 0.012507522988016717, 0.012553202992421575, 0.012714917989796959, 0.012807156002963893, 0.01251002300705295, 0.01253900300071109, 0.012526779988547787, 0.012769312990712933, 0.012930085009429604, 0.01307059099781327, 0.01261644100304693, 0.01267789000121411];[0.547831978998147, 0.5471889780164929, 0.5495748669927707, 0.5433587719890056, 0.5532736500026658, 0.5376598639995791, 0.5550017579953419, 0.5480813019967172, 0.546912167003029, 0.5451559150096728, 0.5460383329918841, 0.553814262006199, 0.5484019109862857, 0.5505326699931175, 0.5509336520044599, 0.5539123490161728, 0.5469859760050895, 0.5514231989945984, 0.5497535730246454, 0.546417580000707, 0.5557051209907513, 0.550094572987291, 0.5542287680145819, 0.5426502910122508, 0.5439028209802927, 0.549011631985195, 0.5478249219886493, 0.5530022890015971, 0.5480809749860782, 0.5539868619816843, 0.54877916201076, 0.5418351999978768, 0.5517389609885868, 0.5485267080075573, 0.599940553001943, 0.546126738001476, 0.5639046519936528, 0.5544061439868528, 0.5602462140086573, 0.5536771600018255, 0.5493500970042078, 0.5525634960067691, 0.5447095960116712, 0.5496289730072021, 0.5509751449862961, 0.5486262399936095, 0.5501020740048261, 0.5427952129975893, 0.5513856690085959, 0.5435978469904512];[0.553399829994305, 0.549717473986675, 0.5428529519995209, 0.5490970249957172, 0.5430085529806092, 0.5484977910236921, 0.5463310470076976, 0.5473909649881534, 0.548838994014659, 0.5431852300098399, 0.5430699779826682, 0.5492702670017025, 0.5480461529805325, 0.5433096819906496, 0.5457896960142534, 0.5507785259978846, 0.5424642529978883, 0.5526054030051455, 0.549312181014102, 0.5481167580001056, 0.5515995360183297, 0.5517834020138253, 0.5661206009972375, 0.5481189579877537, 0.5448878320021322, 0.5504073760093888, 0.5674407529877499, 0.5570458279980812, 0.5460632849863032, 0.5602423230011482, 0.5444058360008057, 0.5537017210153863, 0.5495852330059279, 0.5502080070000375, 0.5587700589967426, 0.5558634629996959, 0.548626322997734, 0.5540616370126372, 0.5476565570133971, 0.5446476719807833, 0.5497130020085024, 0.5513421240029857, 0.5524868840147974, 0.5565205180027988, 0.5419031489873305, 0.5460971969878301, 0.5456533830001717, 0.5521536760061281, 0.5486482920096023, 0.5429061229951913]


==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (32, 768, 1, 1)
---
  Complete contraction:  ljsc,ps,qc,yjpq->ly
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ps,ljsc->pljc                      qc,yjpq,pljc->ly
   5           GEMM          pljc,qc->pljq                         yjpq,pljq->ly
   5           TDOT          pljq,yjpq->ly                                ly->ly

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  2.273e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (32, 64, 147, 147)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.364e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (32, 192, 71, 71)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 32, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 384, 17, 17)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 17, 17)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  ljsc,qrc,yjq->lysr
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        qrc,ljsc->qrljs                       yjq,qrljs->lysr
   6           TDOT        qrljs,yjq->lysr                            lysr->lysr

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  ljsc,pes,yjp->lyec
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                       yjp,peljc->lyec
   6           TDOT        peljc,yjp->lyec                            lyec->lyec

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           TDOT      peljc,yjpq->elcyq                       qrc,elcyq->lyer
   6           TDOT        elcyq,qrc->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.03373053499672096;0.12203609800781123;2.619296642995323;2.6272228640009416;3.6179710170524926;0.9969830420120706;3.628919314164914;[0.03431011700013187, 0.03476995800156146, 0.034042851999402046, 0.03400808200240135, 0.03500754899869207, 0.03465863900783006, 0.034678226002142765, 0.034038436991977505, 0.034812868005246855, 0.034205699994345196, 0.03512481300276704, 0.03436910999880638, 0.035011209998629056, 0.035020245995838195, 0.03421913500642404, 0.034998687988263555, 0.03469655899971258, 0.03422193299047649, 0.03495520999422297, 0.035050460006459616, 0.03486979199806228, 0.03490441899339203, 0.03509422700153664, 0.03469212300842628, 0.035299865005072206, 0.03491303400369361, 0.03491885800031014, 0.03505782199499663, 0.035093365993816406, 0.033998963990597986, 0.03494758599845227, 0.035022872005356476, 0.03514461699523963, 0.04228422300366219, 0.034524329006671906, 0.03373053499672096, 0.03464577300474048, 0.03511102800257504, 0.03478091199940536, 0.03502132299763616, 0.034791539001162164, 0.033891448998474516, 0.03519125599996187, 0.0349950509989867, 0.03428625900414772, 0.03492709100828506, 0.03498760599177331, 0.034852507000323385, 0.03373782600101549, 0.03514515499409754];[0.14656768999702763, 0.13505526700464543, 0.13297903699276503, 0.12421755600371398, 0.12970538300578482, 0.13010510499589145, 0.12990118900779635, 0.12345099399681203, 0.20635093600139953, 0.12209826700564008, 0.1290246419957839, 0.12317901900678407, 0.17168369800492655, 0.12203609800781123, 0.1312992939929245, 0.1241211540036602, 0.12979536299826577, 0.12460742799157742, 0.13038907099689823, 0.12452899999334477, 0.13023843099654187, 0.12335297800018452, 0.1295763529924443, 0.12335153999447357, 0.1308203990047332, 0.12302482900850009, 0.12965840499964543, 0.13037173499469645, 0.129915986006381, 0.13091552699916065, 0.13007011300942395, 0.12351584700809326, 0.1296338809916051, 0.12362408901390154, 0.13038919000246096, 0.12353671999881044, 0.13001447600254323, 0.1241940199979581, 0.13020052800129633, 0.12418384899501689, 0.130769210998551, 0.1235353380034212, 0.1296869060024619, 0.12562192699988373, 0.131163550002384, 0.124712303004344, 0.1303099039942026, 0.12368648100527935, 0.13143791200127453, 0.12416738500178326];[2.6594029710104223, 2.6539889049890917, 2.64720848199795, 2.619296642995323, 2.6896358210069593, 2.6467633370048134, 2.6335482569993474, 2.640676896000514, 2.6444283070013626, 2.6401611329929437, 2.643610286002513, 2.638121776995831, 2.6471312020003097, 2.635710127011407, 2.630303075973643, 2.64229212400096, 2.648039310006425, 2.6566851590032456, 2.6579361210024217, 2.650006134994328, 2.684366964007495, 2.6496203590068035, 2.6441739430010784, 2.6388705580029637, 2.636354912989191, 2.657241877008346, 2.6403057999996236, 2.6377592110075057, 2.640503776987316, 2.632463439993444, 2.6426974330097437, 2.6370023469935404, 2.6324535539752105, 2.642445541016059, 2.631306538998615, 2.6201562649803236, 2.646946354987449, 2.652605217997916, 2.6472606859897496, 2.6868991709925467, 2.6335989569925005, 2.6445636419957737, 2.6505521859944565, 2.639327223005239, 2.6244591220165603, 2.6468507640092866, 2.6422573550080415, 2.662010103013017, 2.6451874939957634, 2.651289698012988];[2.6453440179902827, 2.658416940990719, 2.6408546790044056, 2.6525684779917356, 2.659213174978504, 2.6661452500120504, 2.644978270007414, 2.641517198004294, 2.6478081250097603, 2.6394179980125045, 2.6582248999911826, 2.641471090988489, 2.641457651014207, 2.7068557019956643, 2.651157532003708, 2.6494429539889097, 2.646314562007319, 2.657861105981283, 2.6566502269997727, 2.6536608890019124, 2.649632960004965, 2.651155108003877, 2.650739061005879, 2.6509777729952475, 2.6478813199792057, 2.6384041829878697, 2.650151112000458, 2.6423906599957263, 2.6495311809849227, 2.6380891910084756, 2.6613005999970483, 2.6308762559929164, 2.6408732359850546, 2.665702993996092, 2.6571256540046306, 2.640055397991091, 2.6520055629953276, 2.6458813339995686, 2.652709764006431, 2.6501519009907497, 2.6407234100042842, 2.6696367029944668, 2.643952384009026, 2.6272228640009416, 2.6562777910148725, 2.640387779989396, 2.6548719669954153, 2.6498261019878555, 2.649557480996009, 2.6667534580046777]
Conv2d\_2a\_3x3.conv;0.08784011700481642;0.517455195004004;14.725503383990144;14.76021637400845;5.890875520755865;0.997648205884066;5.9047623060031125;[0.08946677300264128, 0.08928150100109633, 0.09075303499412257, 0.08846249799535144, 0.08905873500043526, 0.08965249199536629, 0.08999996400962118, 0.08892618100799154, 0.08882635600457434, 0.08954296199954115, 0.0899685399926966, 0.08873001199390274, 0.08868044000701047, 0.08935986500000581, 0.09011712200299371, 0.08829197600425687, 0.0890623799932655, 0.08952727400173899, 0.09131103700201493, 0.08912939400761388, 0.08951861498644575, 0.09001700900262222, 0.0902893049933482, 0.08874925899726804, 0.08886555199569557, 0.08956823300104588, 0.09020268499443773, 0.0885726090054959, 0.0888525420014048, 0.08901712999795564, 0.09047564199136104, 0.08844880299875513, 0.0884181389992591, 0.08922138299385551, 0.0904119820042979, 0.08831893300521187, 0.08905926599982195, 0.08888428199861664, 0.08885995000309777, 0.08784011700481642, 0.08905841899104416, 0.08965932099090423, 0.08992104200297035, 0.08887625701026991, 0.08883340099419001, 0.08978664100868627, 0.08977187200798653, 0.08857377100503072, 0.08868899599474389, 0.0897375120111974];[0.517455195004004, 0.5232377119973535, 0.5250296229933156, 0.5213819859927753, 0.5212688360043103, 0.5233129609987373, 0.5207090100011555, 0.5223214879952138, 0.5255192179902224, 0.5219655270047951, 0.5230519950127928, 0.5270218160003424, 0.5208938559953822, 0.5222490619926248, 0.523792890002369, 0.5195315429882612, 0.5228312780091073, 0.5245180469937623, 0.519814116996713, 0.5248084999911953, 0.5248311879986431, 0.5215170949959429, 0.5246174299973063, 0.5251579400064657, 0.5216336500016041, 0.5223006779997377, 0.5280512790050125, 0.5219957379886182, 0.5233961710036965, 0.5254995219875127, 0.5231314990087412, 0.5229640170000494, 0.5255831190006575, 0.5222019829961937, 0.5226123500033282, 0.5249706449976657, 0.5236317100061569, 0.5216284419875592, 0.5272905169986188, 0.5210941590048606, 0.5229081269935705, 0.5282108320097905, 0.5238225299981423, 0.5233422029996291, 0.524942749994807, 0.5237455960013904, 0.5235825300042052, 0.5261084270023275, 0.5215584089892218, 0.5244520359992748];[14.830531494997558, 14.872021567003685, 14.830217049995554, 14.86945318299695, 14.896377193028457, 14.888961431002826, 14.871052945018164, 14.857756395998877, 14.810375553002814, 14.782131902989931, 14.816864774998976, 14.757610361994011, 14.809816741995746, 14.840948848985136, 14.77535156000522, 14.813311446006992, 14.83529132399417, 14.833627686995897, 14.837676417984767, 14.822027326008538, 14.810458542997367, 14.807570871984353, 14.81906848899962, 14.85132282700215, 14.762889380988781, 14.78600136897876, 14.782824617999722, 14.75540948699927, 14.758371525997063, 14.85921188701468, 14.820094034002977, 14.854369882988976, 14.87825931502448, 14.853004760982003, 14.824765606972505, 14.770329323990154, 14.815501275021234, 14.778781450018869, 14.815767275984399, 14.791399187990464, 14.725503383990144, 14.761952365006437, 14.799260247003986, 14.881278557993937, 14.853684758010786, 14.816088676001527, 14.849114894983359, 14.806698565997067, 14.801219291985035, 14.776905341001111];[14.789916039007949, 14.83321069998783, 14.784262462009792, 14.76021637400845, 14.822236989988596, 14.852383356002974, 14.808951510000043, 14.826332037016982, 14.851031081008841, 14.900599216998671, 14.811470742002712, 14.878490942995995, 14.894184331016731, 14.811189342013677, 14.830064783003763, 14.822530063000158, 14.816012041992508, 14.802953606995288, 14.779697659992962, 14.808608830993762, 14.85280894600146, 14.838486414009822, 14.809692410985008, 14.848303585982649, 14.83512154899654, 14.827971078993869, 14.796850779981469, 14.866061285996693, 14.819727268011775, 14.812271899005282, 14.827580274984939, 14.841887233007583, 14.803726005018689, 14.830907578987535, 14.820957428994006, 14.834143397005391, 14.843551360012498, 14.782232513010968, 14.810884607984917, 14.831789764997666, 14.811337883991655, 14.8707567720121, 14.840610698985984, 14.829933764995076, 14.770934525004122, 14.847613606994855, 14.903259496000828, 14.823813395996694, 14.851407387002837, 14.809074860997498]
Conv2d\_2b\_3x3.conv;0.16586619699955918;0.810381610004697;30.60387705199537;30.582038231019396;4.885755052350123;1.000714106130239;4.8822685944173765;[0.16870768599619623, 0.17056821000005584, 0.17078307300107554, 0.16744551800366025, 0.16739943900029175, 0.16879462600627448, 0.17005710800003726, 0.16772538700024597, 0.16725234300247394, 0.16843011099263094, 0.16938599399873056, 0.16653425499680452, 0.16647317400202155, 0.16857207100838423, 0.1675857030058978, 0.16759944999648724, 0.16628201300045475, 0.16763402300421149, 0.16814685000281315, 0.16699172800872475, 0.1673528789979173, 0.16769909398863092, 0.1675212029949762, 0.1696890169987455, 0.16793206500005908, 0.16789610500563867, 0.16756006800278556, 0.16759820299921557, 0.16778093099128455, 0.1666194080025889, 0.16888216399820521, 0.16586619699955918, 0.16744479599583428, 0.166930751001928, 0.16771521999908146, 0.16605083999456838, 0.1672497950057732, 0.16783724300330505, 0.16808290799963288, 0.16636263999680523, 0.166341410993482, 0.16786447800404858, 0.16878914600238204, 0.166446058996371, 0.16682565098744817, 0.16675282799405977, 0.16764683699875604, 0.16698549401189666, 0.1677556249924237, 0.16745738899044227];[0.8128480989980744, 0.8146080450096633, 0.8149516789999325, 0.8119185880059376, 0.8488335759902839, 0.8174131920095533, 0.8133919089887058, 0.8165109749970725, 0.8190462130005471, 0.8123473200103035, 0.8146331530006137, 0.8154961819964228, 0.812957069996628, 0.8127273459977005, 0.8161165389901726, 0.8118394650082337, 0.8132484050001949, 0.8166017369949259, 0.8116841339942766, 0.8137497959978646, 0.8139390819997061, 0.815009721001843, 0.8135340340086259, 0.8173276049928972, 0.8137776479998138, 0.8161444680008572, 0.8170659860043088, 0.8144012989941984, 0.8153785100003006, 0.819213808994391, 0.8120785950013669, 0.8130394130130298, 0.8146718350035371, 0.810381610004697, 0.8142043909901986, 0.8199883600027533, 0.8137794950016541, 0.8175825549988076, 0.81839410700195, 0.8143546669889474, 0.8133449599990854, 0.8184015540027758, 0.811594700004207, 0.8171653449971927, 0.8433377409965033, 0.8168842320010299, 0.8168022430036217, 0.8201577080035349, 0.8153966429963475, 0.8154400400089798];[30.805654810013948, 30.635798913994222, 30.67592204498942, 30.754062980995513, 30.65253405198746, 30.669162885984406, 30.669565507007064, 30.76812896798947, 30.74225814700185, 30.710289319002186, 30.790809582991642, 30.670275967990165, 30.743547739009955, 30.698966573996586, 30.65660834099981, 30.64694385799521, 30.69755419701687, 30.708511118995375, 30.677435372999753, 30.60387705199537, 30.759143727002083, 30.762724713989883, 30.633433421011432, 30.69000495901855, 30.707970180010307, 30.68023374301265, 30.668510623989278, 30.72093783400487, 30.6993535199872, 30.739050381991547, 30.696534036003868, 30.70160592001048, 30.63798179999867, 30.829997627006378, 30.72928225400392, 30.631267033997574, 30.63025438900513, 30.65884938198724, 30.733937400000286, 30.731617145982455, 30.72582946100738, 30.811191703993245, 30.66864447298576, 30.666110758989817, 30.717219299986027, 30.874022425006842, 30.754858934989898, 30.66887334000785, 30.641298379006912, 30.634693614018033];[30.83393725899805, 30.639945514005376, 30.67967739600863, 30.63875401999394, 30.694047555007273, 30.703690000998904, 30.728356152016204, 30.612943127998733, 30.603272714011837, 30.832499029987957, 30.670223912020447, 30.674999754992314, 30.641970712007605, 30.762790515989764, 30.716100468998775, 30.661562878012774, 30.620549666011357, 30.650667394016637, 30.67920100700576, 30.64584886499506, 30.821017811016645, 30.582038231019396, 30.72460488899378, 30.710208556993166, 30.63700899599644, 30.66815605800366, 30.60203067898692, 30.600341326004127, 30.65311393000593, 30.642326041997876, 30.646528702010983, 30.644432778004557, 30.601917837993824, 30.658922158996575, 30.69505649000348, 30.77833893802017, 30.738013002002845, 30.671343848996912, 30.693706927995663, 30.881196969014127, 30.626887916994747, 30.750028291993658, 30.657342678998248, 30.734994865983026, 30.743973003016436, 30.63976228602405, 30.627356323995627, 30.706451052014017, 30.71915559899935, 30.620158135992824]
Conv2d\_3b\_1x1.conv;0.032204236995312385;0.02449440000054892;0.2466377789969556;0.24664563800615724;0.7605955702075569;0.9999681364354741;0.7606198062658335;[0.032204236995312385, 0.032628485991153866, 0.03290487399499398, 0.03332795399182942, 0.03331578399229329, 0.03333699199720286, 0.0334534120047465, 0.03326041900436394, 0.03338993700162973, 0.03353916799824219, 0.03349078699829988, 0.03341438400093466, 0.03333910800574813, 0.0334559140028432, 0.03342271699511912, 0.03314042100100778, 0.03352772499783896, 0.033306673998595215, 0.03340472100535408, 0.033283060998655856, 0.0334611220023362, 0.03345930899376981, 0.03338128799805418, 0.033439446007832885, 0.03341824500239454, 0.033091377990785986, 0.03343129799759481, 0.033501537996926345, 0.033437204008805566, 0.03344267800275702, 0.03338533599162474, 0.03331594599876553, 0.033215712988749146, 0.03336188399407547, 0.033353646998875774, 0.033500634992378764, 0.033361762994900346, 0.033338818000629544, 0.03332033300830517, 0.03333190600096714, 0.03311987699999008, 0.033423054992454126, 0.03340420399035793, 0.03331264299049508, 0.033440932995290495, 0.03340302700235043, 0.03336059700814076, 0.03347990399925038, 0.03318502700130921, 0.03318209000281058];[0.024652894993778318, 0.02455628599273041, 0.02449440000054892, 0.024526017004973255, 0.024544878004235215, 0.0245174260053318, 0.024649792001582682, 0.02464175499335397, 0.02465740499610547, 0.024717675012652762, 0.024799338993034326, 0.024727212003199384, 0.024625463993288577, 0.024651504994835705, 0.024576221010647714, 0.024685304990271106, 0.024790235998807475, 0.02456861099926755, 0.024712491998798214, 0.02470839499437716, 0.02451976199517958, 0.02469015099632088, 0.024501641004462726, 0.02507473599689547, 0.024715896986890584, 0.024694409003132023, 0.024709325007279404, 0.024735541010159068, 0.024806040004477836, 0.02453387599962298, 0.02472111200040672, 0.024637055001221597, 0.024512531992513686, 0.02459136200195644, 0.024621055999887176, 0.02484676899621263, 0.024649728002259508, 0.02471600699936971, 0.024736983003094792, 0.02472032399964519, 0.024631505002616905, 0.02466737299982924, 0.02469888901396189, 0.024694863008335233, 0.024685773998498917, 0.024869244996807538, 0.024591377994511276, 0.02472472400404513, 0.024747396004386246, 0.02471497599617578];[0.24674980499548838, 0.2471946869918611, 0.24717914299981203, 0.2471291999972891, 0.2469530840025982, 0.24694941699272022, 0.24725673500506673, 0.24705899199761916, 0.24949816400476266, 0.2522021230106475, 0.24718188898987137, 0.24699639099708293, 0.24686283600749448, 0.2470620499952929, 0.24711356000625528, 0.2473437830049079, 0.247403146000579, 0.24712738099333365, 0.24714628400397487, 0.24664836398733314, 0.2472781799879158, 0.24757160700391978, 0.24731086700921878, 0.24737055999867152, 0.24722294700040948, 0.2466377789969556, 0.24674909700115677, 0.24717906399746425, 0.2471928629965987, 0.24728077299369033, 0.246998208007426, 0.24694543199439067, 0.24692018399946392, 0.24745340099616442, 0.24731672400957905, 0.24726130400085822, 0.2469672349980101, 0.2467905990051804, 0.24684849800541997, 0.24716236400126945, 0.24676898300822359, 0.2470875220024027, 0.2469424290029565, 0.24724324900307693, 0.24683694599661976, 0.24728099899948575, 0.24708594199910294, 0.2470991709997179, 0.25196083199989516, 0.2485691789916018];[0.24666150900884531, 0.24701459999778308, 0.24706478900043294, 0.24733426999591757, 0.24760050400800537, 0.24722693899821024, 0.2476612119935453, 0.24716795100539457, 0.24703161300567444, 0.247623471004772, 0.2473335739923641, 0.2475741999951424, 0.24725422900519334, 0.24704199199914, 0.27629910099494737, 0.29819437900732737, 0.29865649800922256, 0.2991852029954316, 0.2948201339895604, 0.29342924398952164, 0.24915634500212036, 0.2474486120045185, 0.24756266300391871, 0.24745594400155824, 0.24832090400741436, 0.24729666199709754, 0.2473675520013785, 0.2474031180026941, 0.24735815600433853, 0.24664563800615724, 0.24771023700304795, 0.2472077429993078, 0.24749489699024707, 0.2470260129921371, 0.24746108399995137, 0.2474676090059802, 0.24715567500970792, 0.24717717699240893, 0.2481469859922072, 0.24671435900381766, 0.24703517599846236, 0.24715344001015183, 0.24691582399827894, 0.24678469100035727, 0.2471713569975691, 0.24744928001018707, 0.24717716799932532, 0.2472778829978779, 0.24681240499194246, 0.25202659898786806]
Conv2d\_4a\_3x3.conv;0.22994263299915474;0.5764863309887005;35.13556440100365;35.12478373700287;2.507087630812767;1.0003069247082486;2.506318379775277;[0.23426201900292654, 0.2345084350090474, 0.2346684429940069, 0.23898098900099285, 0.23359721100132447, 0.23169688299822155, 0.23148585499438923, 0.23156447100336663, 0.23851800699776504, 0.23107489699032158, 0.23477898399869446, 0.23835903099097777, 0.2333322659978876, 0.23055638298683334, 0.23716569699172396, 0.23208306699234527, 0.23202888200466987, 0.2347363970038714, 0.23191226700146217, 0.2329240800027037, 0.2321509449975565, 0.23199616000056267, 0.2334002209972823, 0.23170837400539313, 0.23593562000314705, 0.23101016899454407, 0.23661022099258844, 0.23253391800972167, 0.23201206399244256, 0.23162825200415682, 0.23042658499616664, 0.23353826699894853, 0.23128673300379887, 0.2384363329911139, 0.2338665050046984, 0.23314733599545434, 0.23149626499798615, 0.23635728999215644, 0.23108315099671017, 0.23281279500224628, 0.2303664579958422, 0.2376028629951179, 0.23393077500804793, 0.22994263299915474, 0.2310296789946733, 0.2321636819979176, 0.23354193700652104, 0.23542951900162734, 0.24382053699810058, 0.23216848900483456];[0.6052499149955111, 0.6046689899958437, 0.606272250006441, 0.6071434600016801, 0.6048036230058642, 0.6078973590047099, 0.6081491859949892, 0.6075092049868545, 0.6063279749942012, 0.6008057189901592, 0.6080516719957814, 0.6085356389958179, 0.6010247300000628, 0.607537495001452, 0.606621985003585, 0.6046210670028813, 0.6045772609941196, 0.6045829909999156, 0.6097161549987504, 0.6108894810022321, 0.6092967330041574, 0.6059002430120017, 0.6056201020110166, 0.6037715129932621, 0.6112498709990177, 0.6059575580002274, 0.6041657880123239, 0.6063681410014397, 0.6072236759937368, 0.602671955988626, 0.6100530599942431, 0.607565775004332, 0.6100576629978605, 0.610556130995974, 0.6110329399962211, 0.8332778309995774, 0.9113688030047342, 0.8309432429959998, 0.7387954620062374, 0.6068578039994463, 0.6039293310022913, 0.6094474639976397, 0.6098184980073711, 0.6074670209927717, 0.6056719359912677, 0.6026420559937833, 0.5764863309887005, 0.6037349800026277, 0.6071496090007713, 0.6036084939987632];[35.175723918000585, 35.244351729998016, 35.207388205992174, 35.221576723997714, 35.16432440299832, 35.230975591010065, 35.22879667999223, 35.236847654989106, 35.18859521001286, 35.1659829870332, 35.18785222999577, 35.656907676006085, 35.240587606007466, 35.209098943989375, 35.22800973299309, 35.180852325007436, 35.209872093008016, 35.23520008001651, 35.23074736299168, 35.207693115997245, 35.19012001401279, 35.196564334997674, 35.26433836999058, 35.18449052100186, 35.17173666101007, 35.20203292099177, 35.209045666997554, 35.19033663999289, 35.240276156007894, 35.18792811897583, 35.13556440100365, 35.1921508450032, 35.15005169597862, 35.147112146005384, 35.256068781003705, 35.27112756401766, 35.187598423013696, 35.15318909501366, 35.21380334900459, 35.219048927989206, 35.2412648400059, 35.21315222902922, 35.202661288989475, 35.313594276987715, 35.23086329700891, 35.23262810302549, 35.28645908400358, 35.28698752699711, 35.242117078989395, 35.18589784199139];[35.19714804897376, 35.24019713100279, 35.154223218996776, 35.21917894300714, 35.29403696100053, 35.324725914004375, 35.2517070449976, 35.327264459992875, 35.23267025698442, 35.19473275700875, 35.23214933001145, 35.1946274869988, 35.238466448005056, 35.2191379989963, 35.207710451009916, 35.12478373700287, 35.187997130007716, 35.22446835397568, 35.234856827999465, 35.18550416798098, 35.23912712800666, 35.352069093001774, 35.18218160099059, 35.163990503002424, 35.23020230598922, 35.23772511500283, 35.26803131902125, 35.19043658900773, 35.29585973599751, 35.14706328899774, 35.273495842993725, 35.27076554499217, 35.25739894599246, 35.19791288099077, 35.33415299501212, 35.35895981799695, 35.2225738309935, 35.25770911600557, 35.30250999098644, 35.243030804995215, 35.26935501699336, 35.26671594700019, 35.16333241701068, 35.226805976984906, 35.29931046398997, 35.22910421999404, 35.176077739015454, 35.18549995799549, 35.24131180898985, 35.17938040799345]
Mixed\_5b.branch1x1.conv;0.012081168999429792;0.011652635992504656;0.143756409001071;0.16946854899288155;0.9645288459299459;0.8482778064448373;1.137043594211572;[0.012460942001780495, 0.012081168999429792, 0.012453374001779594, 0.012319692992605269, 0.012590502999955788, 0.012366133989416994, 0.01239373700809665, 0.012294504005694762, 0.012350438992143609, 0.012664551002671942, 0.012316120002651587, 0.012246872007381171, 0.012349115990218706, 0.012330149998888373, 0.012460604004445486, 0.012385993992211297, 0.012405553992721252, 0.01239318099396769, 0.01238929400278721, 0.012381355001707561, 0.012354299004073255, 0.01232379900466185, 0.012421208986779675, 0.012325272007728927, 0.01237544699688442, 0.01226728099572938, 0.012364747992251068, 0.012282519004656933, 0.012350564007647336, 0.01224608400661964, 0.012316850989009254, 0.012319047003984451, 0.012376365004456602, 0.012268409001990221, 0.012338202010141686, 0.012228320993017405, 0.012285260992939584, 0.012259843002539128, 0.012396834004903212, 0.01228918699780479, 0.012363401998300105, 0.01245497600757517, 0.0124154310033191, 0.012182771999505349, 0.012329258999670856, 0.012255606998223811, 0.01242166401061695, 0.012231485001393594, 0.012328411990893073, 0.012298206987907179];[0.01186510299157817, 0.01167791400803253, 0.01193760900059715, 0.011782198998844251, 0.01169974499498494, 0.011904626997420564, 0.011716009001247585, 0.011958066999795847, 0.011711309998645447, 0.011652635992504656, 0.011708373000146821, 0.0119840590050444, 0.011842589010484517, 0.011983984004473314, 0.011869081004988402, 0.011925733997486532, 0.01179787699948065, 0.011958286006120034, 0.011770553013775498, 0.011749102995963767, 0.011807358998339623, 0.011966239006142132, 0.011732815008144826, 0.011930888998904265, 0.01174423799966462, 0.011988342012045905, 0.011715689004631713, 0.011886724008945748, 0.011960785006522201, 0.011797593004303053, 0.011699014998157509, 0.011972480002441444, 0.011773488004109822, 0.012190537003334612, 0.011742425995180383, 0.012123502005124465, 0.01171065800008364, 0.011861222999868914, 0.011852032999740914, 0.011898355995072052, 0.011852402007207274, 0.012100260995794088, 0.011736233995179646, 0.011655107999104075, 0.01186436701391358, 0.011680809999234043, 0.011816730999271385, 0.01198510400718078, 0.01180615100020077, 0.011891543996171094];[0.14531946499482729, 0.143756409001071, 0.16884016900439747, 0.17185772200173233, 0.17092367800069042, 0.17038439599855337, 0.1702127039898187, 0.17029520899814088, 0.1717614379886072, 0.17127087200060487, 0.17015677801100537, 0.17046583199407905, 0.16965343301126268, 0.1709896060056053, 0.17022405100578908, 0.17059274199709762, 0.17018056799133774, 0.16994317500211764, 0.1707209519954631, 0.16944918400258757, 0.16935002298851032, 0.16994453300139867, 0.16948977300489787, 0.1701018949970603, 0.16979845899913926, 0.16994621900084894, 0.16952931800915394, 0.16978983199805953, 0.16959551699983422, 0.17066518499632366, 0.17103657800180372, 0.1705436140036909, 0.17037357900699135, 0.17099393998796586, 0.16969584798789583, 0.17023489100392908, 0.17066131300816778, 0.16986719900160097, 0.17084407599759288, 0.17020200699334964, 0.17076774800079875, 0.17208396700152662, 0.17090287699829787, 0.171344592992682, 0.17060726800991688, 0.17061431999900378, 0.16989176599599887, 0.17157074400165584, 0.17033307999372482, 0.17070259799947962];[0.1702824009989854, 0.17030551099742297, 0.1717917589994613, 0.17031507499632426, 0.1700289279979188, 0.16979768399323802, 0.16946854899288155, 0.17008340200118255, 0.16967001599550713, 0.17056537000462413, 0.17123998499300797, 0.1708187740005087, 0.1703749400039669, 0.1698492220020853, 0.17011462699156255, 0.1706396959925769, 0.17009090801002458, 0.17001044999051373, 0.17024070999468677, 0.17025347200979013, 0.1699579249980161, 0.17134957099915482, 0.17089520700392313, 0.17190879800182302, 0.17197194999607746, 0.17014741300954483, 0.17067895000218414, 0.16992903299978934, 0.1709055469982559, 0.1709594029962318, 0.17103125299036037, 0.17096573401067872, 0.17108097500749864, 0.17081744699680712, 0.17016593100561295, 0.17037911999796052, 0.17120839199924376, 0.17147987100179307, 0.1709224689984694, 0.17133525099779945, 0.17109814200375695, 0.1697009000054095, 0.1711424779932713, 0.17002952500479296, 0.17039066499273758, 0.1704427999939071, 0.16988025199680123, 0.17081103500095196, 0.17043417000968475, 0.17117546299414244]
Mixed\_5b.branch5x5\_1.conv;0.011054514994611964;0.010852437000721693;0.10816267599875573;0.12851542301359586;0.9817198679463762;0.8416318715872181;1.1664480648706528;[0.012712682000710629, 0.01117934999638237, 0.011464800001704134, 0.011116040011984296, 0.011199996006325819, 0.011125338991405442, 0.011230151008930989, 0.01110636799421627, 0.011182735004695132, 0.011118392998469062, 0.011138522007968277, 0.011147194003569894, 0.011207026007468812, 0.01108884799759835, 0.011227655995753594, 0.011141280992887914, 0.011137568988488056, 0.011128295998787507, 0.011181601992575452, 0.011100058996817097, 0.011168154000188224, 0.011075028000050224, 0.011226067988900468, 0.011132239000289701, 0.01124326599529013, 0.01118136198783759, 0.011228985007619485, 0.011131652005133219, 0.011238947990932502, 0.011170115001732484, 0.01124545800848864, 0.01114743499783799, 0.011244284003623761, 0.011172825004905462, 0.011221378008485772, 0.011184464994585142, 0.011218262006877922, 0.01111415500054136, 0.011166727999807335, 0.01117115699162241, 0.011183152004377916, 0.011054514994611964, 0.011172251994139515, 0.011175608000485227, 0.011211812001420185, 0.011132974992506206, 0.011257368998485617, 0.011189701996045187, 0.01121855599922128, 0.01112130300316494];[0.010915056001977064, 0.010858016001293436, 0.010904597002081573, 0.010971002004225738, 0.010877205000724643, 0.010874015992158093, 0.010897087995545007, 0.010891017009271309, 0.010899111002800055, 0.010885374998906627, 0.010918514002696611, 0.010872462997213006, 0.010895779996644706, 0.010858894005650654, 0.0109959080000408, 0.010857176996069029, 0.010910509998211637, 0.010914842001511715, 0.010947832997771911, 0.01086013599706348, 0.010896728999796323, 0.010889441007748246, 0.010928461997536942, 0.010922144996584393, 0.010908697004197165, 0.01089122801204212, 0.010887451004236937, 0.010867839999264106, 0.01095139498647768, 0.010880428992095403, 0.010911443008808419, 0.010888307995628566, 0.01089647100889124, 0.010852437000721693, 0.010887503012781963, 0.010872054990613833, 0.010879538996960036, 0.01086749900423456, 0.010917021005298011, 0.010859885005629621, 0.010905937990173697, 0.010880932008149102, 0.010879520006710663, 0.010874136001802981, 0.010915301987552084, 0.010856152002816088, 0.010887637996347621, 0.010879113993723877, 0.010900533001404256, 0.010891243000514805];[0.1082529919949593, 0.10816267599875573, 0.1294217300019227, 0.13005967500794213, 0.12930310200317763, 0.12967593599751126, 0.1305984240025282, 0.1294743509934051, 0.12943362999067176, 0.12935697300417814, 0.12939059900236316, 0.13052071300626267, 0.1297853540017968, 0.12946487400040496, 0.1295507750037359, 0.12921861000359058, 0.12947749499289785, 0.1296442879975075, 0.12931855399801861, 0.12966953199065756, 0.12937448800948914, 0.13003058600588702, 0.1294526389974635, 0.12965489400085062, 0.12969802299630828, 0.12933536199852824, 0.12961839299532585, 0.1296510450047208, 0.1295582460006699, 0.12945415600552224, 0.12955849900026806, 0.12952568700711709, 0.1296107100060908, 0.1295356539922068, 0.12983131301007234, 0.12973002200305928, 0.12966459601011593, 0.12942143899272196, 0.1291003150108736, 0.1296968359965831, 0.12924954199115746, 0.12936040500062518, 0.12965797301148996, 0.12949654899421148, 0.13041788901318796, 0.12938972299161833, 0.12934588000643998, 0.12933291200897656, 0.12941741800750606, 0.12986509800248314];[0.12957766200997867, 0.12937149200297426, 0.12851542301359586, 0.1293842219893122, 0.12965745499241166, 0.1295607459906023, 0.1295759679924231, 0.12935698599903844, 0.12946977298997808, 0.12943563199951313, 0.1294436659954954, 0.12956643600773532, 0.12938476700219326, 0.1296093439887045, 0.12917347300390247, 0.1293323169957148, 0.12943007500143722, 0.12927189900074154, 0.1294400949991541, 0.12953945600020234, 0.12969560700003058, 0.12964169699989725, 0.12933860199700575, 0.12990669799910393, 0.1297269030037569, 0.1294857480097562, 0.12948639500245918, 0.12962645500374492, 0.12944112399418373, 0.1297374699934153, 0.12963345600292087, 0.12997664100839756, 0.12973588499880861, 0.12941460199363064, 0.1291492960008327, 0.12975934200221673, 0.12944020501163322, 0.1291572640038794, 0.12935098999878392, 0.12940366100519896, 0.12968079699203372, 0.12908708900795318, 0.12926392500230577, 0.1292757010087371, 0.12954208000155631, 0.12959610599500593, 0.1295689290127484, 0.13553825599956326, 0.12958081100077834, 0.12986069699400105]
Mixed\_5b.branch5x5\_2.conv;0.020630126004107296;0.06910728599177673;2.651631770990207;2.6483058129961137;3.3498237469813814;1.0012558813932182;3.345622042509453;[0.020852062007179484, 0.020841047997237183, 0.020630126004107296, 0.020923821997712366, 0.021339451996027492, 0.02215822000289336, 0.022846976993605494, 0.02348828100366518, 0.023677004006458446, 0.024301989004015923, 0.024403732997598127, 0.024390328995650634, 0.02483835800376255, 0.025121230006334372, 0.02551404399855528, 0.025543183990521356, 0.02515598200261593, 0.025601558008929715, 0.025471083994489163, 0.02535123699635733, 0.025500575997284614, 0.025507804995868355, 0.02519431000109762, 0.0255177530052606, 0.02547364500060212, 0.02574167400598526, 0.025198515999363735, 0.025304722003056668, 0.02560538100078702, 0.025276839005528018, 0.025492070999462157, 0.02563288400415331, 0.025120899998000823, 0.02560189001087565, 0.025184316997183487, 0.025652283991803415, 0.025487816004897468, 0.02536014499492012, 0.02550646199961193, 0.02549591800197959, 0.02510773298854474, 0.02538732399989385, 0.025597371990443207, 0.025942997992387973, 0.02520986899617128, 0.025498661008896306, 0.025162933001411147, 0.02518149500247091, 0.02544926900009159, 0.02560402399103623];[0.069685077003669, 0.06935104299918748, 0.06980100499640685, 0.06958380399737507, 0.06946454699209426, 0.07000963400059845, 0.07041905100049917, 0.07004276898805983, 0.06975469300232362, 0.06952991399157327, 0.06946903100470081, 0.06990031199529767, 0.06973720600944944, 0.06918705100542866, 0.06945804700080771, 0.06980641599511728, 0.07007484200585168, 0.06969626300269738, 0.06982363198767416, 0.07026992400642484, 0.06974613900820259, 0.07029672499629669, 0.0695222219947027, 0.06980146600108128, 0.06995537900365889, 0.0692700500076171, 0.0697155340021709, 0.06982297099602874, 0.0696198569930857, 0.06952296898816712, 0.06950772499840241, 0.06996197800617665, 0.06941027300490532, 0.06910728599177673, 0.06959541598916985, 0.06979553899145685, 0.06955222100077663, 0.06945448300393764, 0.06923130599898286, 0.06956120800168719, 0.07514596699911635, 0.06921565400261898, 0.07014498399803415, 0.06972425100684632, 0.0696000399912009, 0.06995336100226268, 0.07126931998936925, 0.06962701100565027, 0.06964216800406575, 0.06953813800646458];[2.6538321090047248, 2.6666315640031826, 2.6560617899958743, 2.66266926600656, 2.6547918419964844, 2.6642771339975297, 2.6734215909818886, 2.661967145977542, 2.668076611997094, 2.6769478250062093, 2.664373265011818, 2.6591156399954343, 2.6600807400100166, 2.6683757530117873, 2.6617631330154836, 2.6584786149905995, 2.66452169000695, 2.6588621949922526, 2.6612175710033625, 2.7117953810084146, 2.6552172359952237, 2.6726969609881053, 2.669170580993523, 2.6776132820086787, 2.660905119992094, 2.6598216730053537, 2.651631770990207, 2.6574824759882176, 2.674790793986176, 2.658817105999333, 2.6634290159854572, 2.6641531090135686, 2.6609528409899212, 2.6557142040110193, 2.665670490998309, 2.6550578019960085, 2.660788349006907, 2.656396977006807, 2.6559999430028256, 2.6599284849944524, 2.7124759849830298, 2.6622846690152073, 2.659300507992157, 2.659726273996057, 2.6601063770067412, 2.666043710996746, 2.6655303590086987, 2.6604807109979447, 2.6574404739803867, 2.6637760419980623];[2.6779382809909293, 2.6654324470000574, 2.6576481369993417, 2.706161850015633, 2.6694108079973375, 2.657660914992448, 2.6681262709898874, 2.656969472009223, 2.651979971007677, 2.6505583120015217, 2.6510021859867265, 2.660727460999624, 2.661969067994505, 2.652680821993272, 2.6566580750222784, 2.6746026649925625, 2.6489765450096456, 2.650778832976357, 2.6554592690081336, 2.6558241579914466, 2.724681956024142, 2.663915587007068, 2.665158817995689, 2.66908568899089, 2.649655906003318, 3.175582994997967, 2.659855943013099, 2.660518066972145, 2.664611257001525, 2.6483058129961137, 2.6607188519847114, 2.667790204999619, 2.707725697007845, 2.6594738690037047, 2.657035818003351, 2.664718683998217, 2.667990664995159, 2.6555271169927437, 2.661599497005227, 2.6680299199942965, 2.6685375169909094, 2.6634335729904706, 2.667132844013395, 2.662144845991861, 2.660170546005247, 2.6685997000022326, 2.6659489620069508, 2.6619027809938416, 2.6646323789900634, 2.6762829709914513]
Mixed\_5b.branch3x3dbl\_2.conv;0.017723502998705953;0.048968297996907495;3.147608607992879;3.1327213369950186;2.7629017807869483;1.0047521848885994;2.749834060916505;[0.018773780000628904, 0.0186133830138715, 0.018557292001787573, 0.018263616002514027, 0.019038964994251728, 0.01866109600814525, 0.01860245100397151, 0.018668609991436824, 0.018679429005715065, 0.018467150002834387, 0.01838700400548987, 0.018492977003916167, 0.018591011001262814, 0.01831139599380549, 0.018536625007982366, 0.01862882099521812, 0.01908119799918495, 0.018750310002360493, 0.017839077991084196, 0.018610540006193332, 0.019134774003759958, 0.018332599007408135, 0.019160309006110765, 0.018556611001258716, 0.01857684001151938, 0.018650707002962008, 0.0184813460073201, 0.01847567300137598, 0.017723502998705953, 0.018654918996617198, 0.01858280599117279, 0.018929283003672026, 0.017970282002352178, 0.01903926199884154, 0.018144708999898285, 0.018954995000967756, 0.018982740002684295, 0.018872467990149744, 0.017984777005040087, 0.01906465999491047, 0.01820479599700775, 0.018769429007079452, 0.018824836995918304, 0.01896910301002208, 0.019014563993550837, 0.01908199100580532, 0.019451339991064742, 0.01919066600385122, 0.019016495993128046, 0.018968496995512396];[0.051995839006849565, 0.05402401000901591, 0.05192159900616389, 0.052062200993532315, 0.051920035999501124, 0.051883959997212514, 0.05198697799642105, 0.05378672800725326, 0.051554323988966644, 0.05210256100690458, 0.05193127399252262, 0.05135702100233175, 0.051563811997766607, 0.05152971598727163, 0.05170095899666194, 0.05171615700237453, 0.049364865000825375, 0.05162195199227426, 0.04944476801028941, 0.05184945299697574, 0.04939537700556684, 0.05175396098638885, 0.04926000100385863, 0.05162153900892008, 0.04918075200112071, 0.05174615800206084, 0.049174970990861766, 0.05184188499697484, 0.05155380601354409, 0.051845152003807016, 0.05181049399834592, 0.0493200750061078, 0.05145567000727169, 0.05158970500633586, 0.048968297996907495, 0.05124992500350345, 0.05149701399204787, 0.05174466299649794, 0.04910170700168237, 0.04935287300031632, 0.05145100998925045, 0.0516484620020492, 0.04932780400849879, 0.05159643599472474, 0.051350303008803166, 0.05164816700562369, 0.052214846000424586, 0.05175412799871992, 0.051779403002001345, 0.05208800599211827];[3.1630112820130307, 3.162040918992716, 3.1569459379970795, 3.1574304649984697, 3.165052784999716, 3.1652450959809357, 3.175077694002539, 3.1681298140174476, 3.1582256630063057, 3.1593552639969857, 3.1584987529931823, 3.1760127049928997, 3.188827003003098, 3.1572052739938954, 3.157129970015376, 3.154831412015483, 3.1873363659979077, 3.179667980002705, 3.158703183027683, 3.1634838380123256, 3.1601704729982885, 3.1595814649917884, 3.1727705749945017, 3.1558766970119905, 3.1637453259900212, 3.176965716993436, 3.154273336971528, 3.213568334991578, 3.165625232999446, 3.1619871469883947, 3.1606585280096624, 3.1865841779945185, 3.162605864010402, 3.162123860005522, 3.1671194760128856, 3.199341222993098, 3.1557054629956838, 3.1717168179893633, 3.164343911004835, 3.1574396149953827, 3.188432973998715, 3.159334082985879, 3.160820847013383, 3.153004055013298, 3.175620029986021, 3.15742583599058, 3.1637531979795313, 3.1478741919854656, 3.147608607992879, 3.166917590002413];[3.1688041440065717, 3.147613642999204, 3.1566900110046845, 3.1702041840180755, 3.1763111499894876, 3.151966949008056, 3.2045469309960026, 3.1481530189921614, 3.1559395149961347, 3.152890801007743, 3.1634952029853594, 3.1529846049961634, 3.152996737000649, 3.145832384005189, 3.156497242001933, 3.162099228007719, 3.1760203809972154, 3.1648955030104844, 3.161871265998343, 3.1525470609776676, 3.2153697720059427, 3.1327213369950186, 3.180037622980308, 3.1646823020128068, 3.158151068011648, 3.171184851991711, 3.1588396970182657, 3.1570330310059944, 3.153103471995564, 3.1668591079942416, 3.1673918820160907, 3.1812545519933337, 3.1883127249893732, 3.1707167540153023, 3.156026752985781, 3.1585436049936106, 3.1518177619873313, 3.1764034740044735, 3.158954234997509, 3.1690466750005726, 3.1690201399906073, 3.1728503740014276, 3.1562023909937125, 3.210054510011105, 3.1571641380141955, 3.1589199830050347, 3.153904145990964, 3.183338694012491, 3.1713842189928982, 3.1558482109976467]
Mixed\_5b.branch3x3dbl\_3.conv;0.025741794001078233;0.0793217799946433;4.6340500459918985;4.6407987929851515;3.0814394673238694;0.9985457790147131;3.0859270872532183;[0.027100813007564284, 0.025845824013231322, 0.025741794001078233, 0.025927041002432816, 0.025933520999387838, 0.02691322700411547, 0.027272018996882252, 0.02842883400444407, 0.028821022002375685, 0.02902827999787405, 0.029456666990881786, 0.029201968005509116, 0.02955838000343647, 0.029615887004183605, 0.02943066599254962, 0.029853669009753503, 0.03009825300250668, 0.030121336996671744, 0.030018461009603925, 0.030185490992153063, 0.030227827999624424, 0.030375244008610025, 0.030159121000906453, 0.03022830400732346, 0.030006907996721566, 0.031833996006753296, 0.030227488998207264, 0.030069539003307, 0.029845520009985194, 0.029952752011013217, 0.030060662000323646, 0.029920225002570078, 0.030084715006523766, 0.030091248991084285, 0.03010576499218587, 0.029716268996708095, 0.03018601499206852, 0.030451637008809485, 0.02966944800573401, 0.029963741995743476, 0.02999107399955392, 0.03165223500400316, 0.030083823003224097, 0.029241276992252097, 0.029085757996654138, 0.029326781004783697, 0.029827941994881257, 0.029739521007286385, 0.02955617599945981, 0.029743790000793524];[0.0793217799946433, 0.080623778005247, 0.08125272500910796, 0.08036039800208528, 0.08033431599324103, 0.07996109299710952, 0.08108955899660941, 0.08178766300261486, 0.08205586099938955, 0.07946076799998991, 0.08765759800735395, 0.08212764500058256, 0.08274434800841846, 0.08253236699965782, 0.08269820900750346, 0.09222222000244074, 0.089581456995802, 0.08373121799377259, 0.08069809900189284, 0.08254309199401177, 0.08266565100348089, 0.08238088700454682, 0.08390542499546427, 0.07967111900507007, 0.07988151200697757, 0.08259138000721578, 0.08230049700068776, 0.0820891670009587, 0.08188565200543962, 0.0800373489910271, 0.08157425899116788, 0.08696768300433178, 0.0800815990078263, 0.08185272698756307, 0.08657013399351854, 0.07970137300435454, 0.08171788101026323, 0.08029560900467914, 0.07956281299993861, 0.08033705699199345, 0.08086003501375671, 0.08162938100576866, 0.08165248499426525, 0.08187509300478268, 0.08189743300317787, 0.08214029799273703, 0.08163590601179749, 0.08014078901032917, 0.07938683200336527, 0.08025051200820599];[4.6340500459918985, 4.6477252330078045, 4.6701325079920935, 4.644807304008282, 4.672540446001221, 4.692012425002758, 4.667306297007599, 4.680263557995204, 4.670927828992717, 4.658726989015122, 4.68780551799864, 4.656183444007183, 4.643908694008132, 4.658933625003556, 4.679957710992312, 4.682768569982727, 4.6597200900141615, 4.67225232803321, 4.668943847020273, 4.64926556199498, 4.660707782997633, 4.6695600989914965, 4.666994844010333, 4.672468211007072, 4.646474755994859, 4.64467409698409, 4.652316897001583, 4.655802148990915, 4.6631555070052855, 4.6567962739936775, 4.672444711992284, 4.66481273600948, 4.657628729008138, 4.648374545984552, 4.690692627016688, 4.661853300000075, 4.6613795409939485, 4.654904872993939, 4.691925499981153, 4.651522558997385, 4.6860927129746415, 4.65737735699804, 4.68077902199002, 4.654805111000314, 4.644383914986975, 4.652139258003444, 4.6768078439781675, 4.700846744002774, 4.661859267973341, 4.658117751998361];[4.67008364200592, 4.645412195997778, 4.645698681997601, 4.674979639996309, 4.647746971997549, 4.667542148003122, 4.65135179500794, 4.64757090000785, 4.658684310998069, 4.679376070998842, 4.6811798450071365, 4.674266271016677, 4.686121507009375, 4.671965083995019, 4.6511123000091175, 4.690536269990844, 4.668956980007351, 4.670295871997951, 4.677949913981138, 4.6609389769873815, 4.685156250998261, 4.655561488994863, 4.657500308007002, 4.669240618997719, 4.664159568987088, 4.684352184020099, 4.662730962983915, 4.657561476997216, 4.641495177987963, 4.662252113004797, 4.653627374995267, 4.653481784000178, 4.663646194021567, 4.644439713985776, 4.643996660000994, 4.655334204013343, 4.692889281999669, 4.753275625000242, 4.729986879014177, 4.649543553998228, 4.679634798027109, 4.740904476988362, 4.6612929529947, 4.653714240004774, 4.672248221002519, 4.656318506997195, 4.655169715013471, 4.647252444003243, 4.6407987929851515, 4.645722608984215]
Mixed\_5b.branch\_pool.conv;0.010074377001728863;0.01022523400024511;0.07303345401305705;0.08702322299359366;1.01497432530968;0.8392409692575223;1.2093955877864604;[0.01027487799001392, 0.010185716993873939, 0.010216149006737396, 0.01011396299873013, 0.010193406997132115, 0.010115175988175906, 0.010209044005023316, 0.010092292010085657, 0.010221130010904744, 0.010121437997440808, 0.010208749998128042, 0.010142959989025258, 0.010228478000499308, 0.010095345001900569, 0.010211619999608956, 0.010157024007639848, 0.010217774004559033, 0.010148442001082003, 0.010203997997450642, 0.010173617003601976, 0.01019459699455183, 0.010140286991372705, 0.010185929000726901, 0.010109922994161025, 0.010233316002995707, 0.010079261002829298, 0.01021526700060349, 0.010216117996606044, 0.010197080002399161, 0.010104835993843153, 0.010210855994955637, 0.010120431004907005, 0.010218866998911835, 0.01011824001034256, 0.01018788899818901, 0.010126330002094619, 0.010176805008086376, 0.010074377001728863, 0.010220274998573586, 0.010135925011127256, 0.010205762009718455, 0.010132798008271493, 0.0102265480090864, 0.010162809005123563, 0.010276927991071716, 0.01008801099669654, 0.010213820991339162, 0.010112884992850013, 0.01018709699565079, 0.010198796007898636];[0.010289489000570029, 0.010310337005648762, 0.010359191001043655, 0.010350397991714999, 0.010333432001061738, 0.010335183993447572, 0.010353342993767, 0.010315419000107795, 0.01035047801269684, 0.010423811996588483, 0.010357535997172818, 0.010359148000134155, 0.010349956995924003, 0.010314130006008781, 0.010365016991272569, 0.010330894001526758, 0.010349285003030673, 0.010309039003914222, 0.010285283002303913, 0.010328869000659324, 0.010372766002546996, 0.010321525987819768, 0.010379996994743124, 0.010292096994817257, 0.010345222995965742, 0.010312867001630366, 0.010372082004323602, 0.010311232006642967, 0.010363227003836073, 0.01031541099655442, 0.0103720949991839, 0.010316130996216089, 0.010381297004641965, 0.01022523400024511, 0.01040747799561359, 0.010342459005187266, 0.010399381004390307, 0.01032330199086573, 0.010363456996856257, 0.01033019000897184, 0.010396962010418065, 0.01031985500594601, 0.010364278990891762, 0.010305143005098216, 0.010365355003159493, 0.01032460801070556, 0.010355026010074653, 0.010337630010326393, 0.010434544004965574, 0.010337001003790647];[0.07303345401305705, 0.07990724498813506, 0.08899151500372682, 0.08864621799148154, 0.08897822799917776, 0.08895678099361248, 0.08843429799890146, 0.08860750999883749, 0.08880075799243059, 0.08832685599918477, 0.0881402259983588, 0.08811595299630426, 0.08797692799998913, 0.088210675996379, 0.08839524099312257, 0.08861638800590299, 0.08794249899801798, 0.0879516229906585, 0.08784310000191908, 0.08813374600140378, 0.08827322999422904, 0.08821394199912902, 0.08845187799306586, 0.08934069200768135, 0.08847289400000591, 0.08831680599541869, 0.08809691599162761, 0.08823432799545117, 0.08810599699791055, 0.08815666800364852, 0.08849572998587973, 0.08823085499170702, 0.08829232699645218, 0.08808380700065754, 0.08822941200924106, 0.08858349599177018, 0.08820100700540934, 0.08853630399971735, 0.08857880599680357, 0.08948643699113745, 0.08863973501138389, 0.08825380400230642, 0.0884512439952232, 0.08817499500582926, 0.09207604899711441, 0.08868225599871948, 0.08847461300319992, 0.08762803600984626, 0.08818298899859656, 0.08799034000549];[0.08774385599826928, 0.08837205699819606, 0.08819858999049757, 0.08808242899249308, 0.08842674999323208, 0.0883290509955259, 0.08867961801297497, 0.08877320800093003, 0.08885661300155334, 0.08878380199894309, 0.08833669099840336, 0.08821697800885886, 0.08885426699998789, 0.08858998499636073, 0.08853640900633764, 0.08842931700928602, 0.08879374999378342, 0.0878969430050347, 0.08823048199701589, 0.08810906299913768, 0.08856480900431052, 0.08790986001258716, 0.08856545200978871, 0.08702322299359366, 0.08837354100251105, 0.08850443999108393, 0.0884405719989445, 0.08934739000687841, 0.08850101100688335, 0.0889087729883613, 0.08848303901322652, 0.08878545100742485, 0.08863831900816876, 0.08896351099247113, 0.08888787099567708, 0.08842868600913789, 0.08820964599726722, 0.08803286700276658, 0.08802341599948704, 0.08819972998753656, 0.08838825099519454, 0.08817913300299551, 0.09064243700413499, 0.0886424030031776, 0.08842651800659951, 0.08814005900057964, 0.08859051000035834, 0.08863770999596454, 0.08848967599624302, 0.08867362599994522]
Mixed\_5c.branch1x1.conv;0.015186602002358995;0.015466755998204462;0.19080662399937864;0.22122239199234173;1.0184474443856466;0.8625104460762905;1.1807943301078156;[0.015576120000332594, 0.015186602002358995, 0.01593956300348509, 0.015527230003499426, 0.015424826997332275, 0.015487020995351486, 0.01617572200484574, 0.015451097991899587, 0.016002766002202407, 0.016157553007360548, 0.015368552994914353, 0.015400627002236433, 0.016191992006497458, 0.015420203999383375, 0.015967715997248888, 0.0161900460079778, 0.0154608300072141, 0.01545518499915488, 0.016203979001147673, 0.015513778998865746, 0.015342427999712527, 0.015534473990555853, 0.015238224004860967, 0.015386321989353746, 0.016143695000209846, 0.01598898900556378, 0.015954938004142605, 0.015491277998080477, 0.0154530340078054, 0.015386769999167882, 0.01616923500841949, 0.015384541999083012, 0.015377407995401882, 0.016216730000451207, 0.015423220000229776, 0.01536646300519351, 0.016137751008500345, 0.01592779200291261, 0.01545883298967965, 0.01624765600718092, 0.015479842011700384, 0.016040123999118805, 0.015493115002755076, 0.015375905990367755, 0.015393226000014693, 0.016157481994014233, 0.015488361997995526, 0.015391081993584521, 0.016171912997378968, 0.01601544399454724];[0.015679226999054663, 0.015469797988771461, 0.015466755998204462, 0.015815455000847578, 0.015698620001785457, 0.015751105005620047, 0.02238071600731928, 0.015825245005544275, 0.01583229699463118, 0.015654676986741833, 0.015657294003176503, 0.015676435999921523, 0.01580293801089283, 0.015652222005883232, 0.01557198099908419, 0.01570220899884589, 0.01581639499636367, 0.015683413002989255, 0.015607060995534994, 0.015818672996829264, 0.015743209994980134, 0.015775589999975637, 0.015710092993685976, 0.016032051004003733, 0.016002456992282532, 0.01599225499376189, 0.015809985998203047, 0.016064069990534335, 0.016038185989600606, 0.015895721997367218, 0.015567176000331528, 0.015754292006022297, 0.015814575002877973, 0.015773555991472676, 0.015578520004055463, 0.015819297012058087, 0.01582600000256207, 0.015612635004799813, 0.015542029999778606, 0.015983140998287126, 0.015675339003792033, 0.015967508996254764, 0.016588437007158063, 0.015682542987633497, 0.01584767398890108, 0.015661883997381665, 0.015603316001943313, 0.015771924998261966, 0.015845312998862937, 0.015788524004165083];[0.19080662399937864, 0.2031166939996183, 0.22479341800499242, 0.22259516100166366, 0.22204313099791761, 0.22216474599554203, 0.22240525200322736, 0.2217998710111715, 0.222268579993397, 0.22235146901221015, 0.22245878099056426, 0.22199494400410913, 0.22156475599331316, 0.22154420799051877, 0.22157331700145733, 0.22176067999680527, 0.2215478889993392, 0.22186787199461833, 0.22238399799971376, 0.2224585320072947, 0.2215245249972213, 0.22209182899678126, 0.22142503800569102, 0.22229650399822276, 0.22181925999757368, 0.22135917701234575, 0.22178002299915534, 0.22157570598938037, 0.22151947699603625, 0.22208377700007986, 0.21932933399511967, 0.22215117400628515, 0.22251709800912067, 0.22203070799878333, 0.221584161001374, 0.221699321991764, 0.22164617100497708, 0.221619191011996, 0.22180021699750796, 0.2216061010112753, 0.22146427001280244, 0.2213628589961445, 0.22174819100473542, 0.22200375799729954, 0.22174993999942672, 0.22210151300532743, 0.22500724998826627, 0.22132291599700693, 0.22175937199790496, 0.2216953850002028];[0.22178019299462903, 0.22146230499492958, 0.22245080000720918, 0.2222807620128151, 0.22165815200423822, 0.22156480098783504, 0.22267793198989239, 0.22174314699077513, 0.2214212149992818, 0.2253731589880772, 0.22256833901337814, 0.22189215999969747, 0.22155788801319432, 0.2214648910012329, 0.22159598299185745, 0.2213861589989392, 0.22147776999918278, 0.2213943120004842, 0.2218158960022265, 0.22178778100351337, 0.22224455600371584, 0.2223777409963077, 0.22221365799487103, 0.22270748499431647, 0.22161747800419107, 0.22622955500264652, 0.2224457690026611, 0.22188595100305974, 0.22165798500645906, 0.22146236200933345, 0.22170107200508937, 0.22138127499783877, 0.22122239199234173, 0.22195162301068194, 0.22168439699453302, 0.22169406700413674, 0.2214333199954126, 0.22175760999380145, 0.2264216170005966, 0.22372738299600314, 0.22248842600674834, 0.2213412240089383, 0.22187044999736827, 0.22138215499580838, 0.22260712800198235, 0.22167407600500155, 0.22232610300125089, 0.22266168499481864, 0.22139565399265848, 0.22136634700291324]
Mixed\_5c.branch5x5\_1.conv;0.013803309004288167;0.01377701100136619;0.14394966699182987;0.1681571060034912;0.9980948044477012;0.8560427234567254;1.1659404105642828;[0.014042228998732753, 0.013857669007848017, 0.01381038999534212, 0.014225770995835774, 0.01391546000377275, 0.01425690099131316, 0.01468573699821718, 0.01444774799165316, 0.013831907999701798, 0.014633375001722015, 0.014493908995063975, 0.01474598899949342, 0.014022567993379198, 0.014178486992022954, 0.014286042001913302, 0.014065670009586029, 0.014248200008296408, 0.0141776380041847, 0.01432323300105054, 0.014258823008276522, 0.013947398008895107, 0.014335207000840455, 0.013879275997169316, 0.013956388007500209, 0.014273755994508974, 0.013933612004620954, 0.014203564001945779, 0.014304388998425566, 0.013915376999648288, 0.013915011993958615, 0.014053092992980964, 0.014219753007637337, 0.01419222800177522, 0.014403273002244532, 0.013907814005506225, 0.014180398007738404, 0.014066054005525075, 0.014138665996142663, 0.013956692011561245, 0.014458158009801991, 0.013972466011182405, 0.013803309004288167, 0.01432446100807283, 0.013927250998676755, 0.013957247996586375, 0.014306618002592586, 0.014191395996022038, 0.014205878993379883, 0.01398901799984742, 0.014051546997507103];[0.01398254299419932, 0.01392562800901942, 0.013900420992285945, 0.014004871001816355, 0.013905553001677617, 0.013810174990794621, 0.013909763001720421, 0.01401005100342445, 0.013919593999162316, 0.013918377997470088, 0.01393347499833908, 0.013901483995141461, 0.013896378004574217, 0.013909182001953013, 0.013823604997014627, 0.013934414004324935, 0.013896125994506292, 0.013865688000805676, 0.01388023400795646, 0.013886325992643833, 0.013866685985703953, 0.013859753002179787, 0.013914953990024514, 0.01377701100136619, 0.013885412001400255, 0.013881697013857774, 0.013900095989811234, 0.013777949003269896, 0.013901255995733663, 0.013876744007575326, 0.013905349987908266, 0.013894795993110165, 0.013893009003368206, 0.013907037995522842, 0.013911734000430442, 0.013878344994736835, 0.013924622006015852, 0.013878942001610994, 0.013905219995649531, 0.013925509992986917, 0.013921917998231947, 0.013892286995542236, 0.013887793000321835, 0.013892529008444399, 0.01386361799086444, 0.013913930000853725, 0.013942552992375568, 0.013887245993828401, 0.013929268010542728, 0.014012179992278107];[0.14394966699182987, 0.15650069199909922, 0.17138362700643484, 0.16986448199895676, 0.1699644840118708, 0.16914272600843105, 0.17044450899993535, 0.16975512300268747, 0.16930283200053964, 0.1706694879976567, 0.16884305400890298, 0.16957764000108, 0.1693774419982219, 0.1695589699957054, 0.16940603200055193, 0.16899463700246997, 0.17015892299241386, 0.16918936499860138, 0.1695291299984092, 0.1697042410087306, 0.16952636899077334, 0.1697262910020072, 0.1695940279896604, 0.16875888100184966, 0.16934750700602308, 0.16869551601121202, 0.16859931399812922, 0.1689570470043691, 0.16855250899970997, 0.16913557999941986, 0.16892555200320203, 0.16940891300328076, 0.1694885970064206, 0.16927689300791826, 0.16944353299913928, 0.16934251099883113, 0.169053735997295, 0.16902109399961773, 0.17002387798856944, 0.16905563499312848, 0.1693866099958541, 0.1684806139965076, 0.16924288601148874, 0.1685847390035633, 0.16847294999752194, 0.16917705099331215, 0.16909571600263007, 0.16849333699792624, 0.1683519109938061, 0.16910151499905623];[0.16937552898889408, 0.16858571699413005, 0.16935965600714553, 0.16859156599093694, 0.16876734999823384, 0.16969579800206702, 0.1688367729948368, 0.16913717599527445, 0.16896684499806724, 0.16847305400006007, 0.16925417899619788, 0.17008709399669897, 0.17003620200557634, 0.16977997901267372, 0.16993491399625782, 0.16960839300008956, 0.1695371779933339, 0.1696102310088463, 0.1693059980025282, 0.17168862400285434, 0.16894309500639793, 0.1699136810057098, 0.1688576309970813, 0.16955687399604358, 0.1693005960114533, 0.16900959399936255, 0.16999461100203916, 0.1694556790025672, 0.16917865199502558, 0.16891902599309105, 0.1693326190143125, 0.17150609999953303, 0.16886982900905423, 0.16914106500917114, 0.16900476200680714, 0.1681571060034912, 0.16819276500609703, 0.1688212070002919, 0.16979688899300527, 0.1691198320040712, 0.16965657800028566, 0.16857305400480982, 0.1686947370035341, 0.16918733199418057, 0.16940318699926138, 0.16882613900816068, 0.16885769099462777, 0.16995987799600698, 0.16879824599891435, 0.16931250700145029]
Mixed\_5d.branch1x1.conv;0.01670719099638518;0.017996682989178225;0.21392477900371887;0.24702298999181949;1.0771818549911858;0.8660116170191418;1.2438422693438032;[0.017173296000692062, 0.018322635005461052, 0.01834809700085316, 0.018203269006335177, 0.018438330997014418, 0.01791541199781932, 0.017789190998882987, 0.01818141801049933, 0.018257181989611126, 0.01811510100378655, 0.018397524996544234, 0.018161935993703082, 0.018208738998509943, 0.017097395000746474, 0.018196778997662477, 0.01822533900849521, 0.01843504299176857, 0.018285846002981998, 0.018005545003688894, 0.017038459991454147, 0.018204645995865576, 0.01819937099935487, 0.01673527099774219, 0.01821438300248701, 0.018298326001968235, 0.018958102009491995, 0.01813399000093341, 0.017745197998010553, 0.01815427400288172, 0.017900293998536654, 0.018202152001322247, 0.018155035009840503, 0.01670719099638518, 0.018274944988661446, 0.017894129996420816, 0.018034225999144837, 0.018200506005086936, 0.017697745992336422, 0.018221411999547854, 0.018329929996980354, 0.018274740999913774, 0.018154627992771566, 0.018261863995576277, 0.018481473001884297, 0.017011742005706765, 0.018465446002664976, 0.017020842991769314, 0.018179834994953126, 0.01832143600040581, 0.018160377992899157];[0.018775467993691564, 0.01876748399809003, 0.018742222993751056, 0.018481138002243824, 0.018918424000730738, 0.018696672006626613, 0.01804099699074868, 0.018502010992961004, 0.01873465300013777, 0.018762728999718092, 0.017996682989178225, 0.018539363009040244, 0.018951726000523195, 0.019002015993464738, 0.018430586002068594, 0.018983089990797453, 0.0187775380036328, 0.018475856006261893, 0.018949126009829342, 0.018969384997035377, 0.018699123000260442, 0.018987659001140855, 0.018718597988481633, 0.018771368006127886, 0.018489718000637367, 0.018799752011545934, 0.018463420012267306, 0.018694662998314016, 0.01850206300150603, 0.018778896002913825, 0.018470687995431945, 0.018795679992763326, 0.018519782010116614, 0.01879543600080069, 0.01847285300027579, 0.01901582200662233, 0.018474363998393528, 0.019018660997971892, 0.018529173990827985, 0.01901875600742642, 0.018491230002837256, 0.01902484799211379, 0.018505239000660367, 0.018983246001880616, 0.01845102899824269, 0.018763599000521936, 0.018384841998340562, 0.018765219996566884, 0.018441078005707823, 0.018773217001580633];[0.21392477900371887, 0.24220728600630537, 0.24909288200433366, 0.24877773599291686, 0.24876270499953534, 0.2485572119912831, 0.24878147400158923, 0.24872791599773336, 0.2485290869954042, 0.24802020499191713, 0.24917405800078996, 0.24847583600785583, 0.2486170390038751, 0.24875051499111578, 0.24872988800052553, 0.24850879999576136, 0.24938714200106915, 0.24889556800189894, 0.24913207298959605, 0.24901497499377, 0.24852223999914713, 0.24902786599704996, 0.2486330159881618, 0.24859624799864832, 0.24915112400776707, 0.2489568810124183, 0.2490187390067149, 0.24869671900523826, 0.24859556299634278, 0.24885131600603927, 0.24873777700122446, 0.248670477012638, 0.24883553499239497, 0.2490455690131057, 0.24967979900247883, 0.24974612999358214, 0.24859288199513685, 0.24867565999738872, 0.24912020000920165, 0.24882580200210214, 0.24895670599653386, 0.2489206010068301, 0.24891590799961705, 0.2482859800074948, 0.2468518160021631, 0.2484873399953358, 0.24890412799140904, 0.24846293099108152, 0.2490771790035069, 0.24856023699976504];[0.24887646500428673, 0.24901188399235252, 0.24882654300017748, 0.24876224099716637, 0.2485350990027655, 0.2485059719911078, 0.24891413499426562, 0.2485326320020249, 0.24881320200802293, 0.24846701299247798, 0.24767831301141996, 0.2484412549965782, 0.25024605001090094, 0.24852089599880856, 0.24849505999009125, 0.24731230500037782, 0.24901336399489082, 0.24857045800308697, 0.24702298999181949, 0.2478732809977373, 0.24916514600045048, 0.24870300099428277, 0.24864212301326916, 0.2486737559956964, 0.248561582993716, 0.24783542199293151, 0.24916651799867395, 0.24824978000833653, 0.24931382600334473, 0.249091101999511, 0.2491322370042326, 0.24769954700605012, 0.24876168101036455, 0.24876141600543633, 0.2518954719998874, 0.24905350300832652, 0.24903749200166203, 0.2491368770133704, 0.24847224498807918, 0.24923104199115187, 0.24888824099616613, 0.24925026299024466, 0.249173411008087, 0.24929136098944582, 0.24861736099410336, 0.24893683799018618, 0.24855928399483673, 0.2492314190021716, 0.2484314519970212, 0.24788027799513657]
Mixed\_5d.branch5x5\_1.conv;0.015265433001331985;0.016703011991921812;0.18712835299083963;0.1879829300014535;1.0941721725459337;0.9954539648328321;1.099169033627466;[0.015531559998635203, 0.0154015169973718, 0.0161801679932978, 0.015318859994295053, 0.016133214987348765, 0.015408672988996841, 0.01589482200506609, 0.015437763999216259, 0.016190138994716108, 0.015376804003608413, 0.01611476500693243, 0.015403905999846756, 0.016228663007495925, 0.015333114002714865, 0.016097162006190047, 0.015387486011604778, 0.016254257992841303, 0.01531301299110055, 0.016336715998477302, 0.015420972005813383, 0.016046407996327616, 0.015479704001336358, 0.016061753005487844, 0.015403515993966721, 0.0162814360082848, 0.015336250988184474, 0.01623988599749282, 0.015446646997588687, 0.01625829799741041, 0.015387866005767137, 0.01621806299954187, 0.015265433001331985, 0.016298707996611483, 0.015443996002431959, 0.016264470003079623, 0.015416762005770579, 0.016204749990720302, 0.015434679997269996, 0.01607320898619946, 0.015390421001939103, 0.016156077006598935, 0.015435160006745718, 0.01622682400920894, 0.015430685001774691, 0.01617937200353481, 0.015422342999954708, 0.01611654899897985, 0.01548129199363757, 0.016599540002061985, 0.015415151006891392];[0.016870085994014516, 0.016703011991921812, 0.01688335699145682, 0.016844876008690335, 0.01702600000135135, 0.016857493988936767, 0.017052859999239445, 0.01687906800361816, 0.017121087003033608, 0.016884354001376778, 0.01715784399129916, 0.01687341400247533, 0.017151261999970302, 0.016870787003426813, 0.017133037996245548, 0.01685147600073833, 0.017482102994108573, 0.016868655002326705, 0.017184505006298423, 0.016898157002287917, 0.017192012994200923, 0.016854906003572978, 0.017181325994897634, 0.016866444988409057, 0.01718391600297764, 0.016862108997884206, 0.01718891700147651, 0.016909529993426986, 0.017190166006912477, 0.016920234003919177, 0.017154533008579165, 0.017036805002135225, 0.017119527998147532, 0.016852693996042944, 0.0171206049999455, 0.016855003996170126, 0.017152086002170108, 0.0168832530034706, 0.01709948699863162, 0.016863427008502185, 0.017114661997766234, 0.016879621005500667, 0.017162752992589958, 0.016879866991075687, 0.017136755006504245, 0.01684823600226082, 0.01716061400657054, 0.016864093006006442, 0.01723617700918112, 0.016877408997970633];[0.1891986320115393, 0.18849990599846933, 0.18819235000410117, 0.18912323100084905, 0.18793104100041091, 0.18823417399835307, 0.18900847899203654, 0.18821916299930308, 0.1882940170034999, 0.1881215070025064, 0.188823959993897, 0.18853023699193727, 0.1881575549923582, 0.18828617100371048, 0.18862079799873754, 0.18811773200286552, 0.18814907800697256, 0.18888686000718735, 0.1887412759970175, 0.18853552799555473, 0.18742151699552778, 0.18806512400624342, 0.1879188349994365, 0.18888826700276695, 0.18868670600932091, 0.18835027700697538, 0.1881247189885471, 0.188502785997116, 0.18847155100957025, 0.18776064799749292, 0.18778175000625197, 0.18824277799285483, 0.18813749600667506, 0.18847669000388123, 0.18798530200729147, 0.18824925599619746, 0.18772960099158809, 0.1881992840062594, 0.18836607100092806, 0.18712835299083963, 0.18833725800504908, 0.18856153800152242, 0.1878227999986848, 0.18781919000321068, 0.1886566019966267, 0.18811319798987824, 0.18856694300484378, 0.18894119799369946, 0.18777525098994374, 0.18790506799996365];[0.18806660000700504, 0.18846194801153615, 0.18884863900893833, 0.187989996993565, 0.18865091999759898, 0.18950021600176115, 0.1888050720008323, 0.18906180599879008, 0.18833861700841226, 0.18886848200054374, 0.18937828300113324, 0.18939241199404933, 0.18868230500083882, 0.18875744599790778, 0.1884378340037074, 0.18830313500075135, 0.18839039601152763, 0.1881599170010304, 0.18817343999398872, 0.18897362299321685, 0.18871107799350284, 0.1889573480002582, 0.18811845799791627, 0.18822523699782323, 0.18893109798955265, 0.1886821730004158, 0.18830120599886868, 0.18853144299646374, 0.1883977679972304, 0.18945331599388737, 0.18857097100408282, 0.18826587000512518, 0.1885560260125203, 0.18810751600540243, 0.1885356690036133, 0.1889908830053173, 0.18846528200083412, 0.18844144701142795, 0.18798367900308222, 0.18816450500162318, 0.18838300900824834, 0.18822176399407908, 0.18814413200016133, 0.18831677800335456, 0.18846911599393934, 0.18840606498997658, 0.18898982800601516, 0.18887857999652624, 0.1879829300014535, 0.1890491829981329]
Mixed\_6a.branch3x3.conv;0.07967135099170264;0.17002202098956332;3.994591896000202;3.9813644750101957;2.134042147813839;1.0033223336052328;2.1269756252166707;[0.07967135099170264, 0.08796300200629048, 0.09112382300372701, 0.09239544099546038, 0.09252679700148292, 0.09193830999720376, 0.09259088899125345, 0.09219654399203137, 0.0923292850056896, 0.09218816099746618, 0.09240184399823193, 0.09211071800382342, 0.09199360900674947, 0.0919615050079301, 0.09236661499016918, 0.09190872199542355, 0.09263257800193969, 0.09249168200767599, 0.09183451600256376, 0.09177380400069524, 0.09194162399217021, 0.09230786999978591, 0.09250057599274442, 0.09192890000122134, 0.09196554700611159, 0.09202446199196856, 0.09212585099157877, 0.09192755600088276, 0.09213089798868168, 0.09198570299486164, 0.09235275100218132, 0.09190273100102786, 0.09249618501053192, 0.09185835099196993, 0.09298101300373673, 0.0917673580115661, 0.09190494900394697, 0.09182965899526607, 0.09194180900522042, 0.09184077499958221, 0.09184916799131315, 0.09215369599405676, 0.09168754699931014, 0.09180726000340655, 0.0919560820038896, 0.09167671599425375, 0.09195456000452396, 0.09128023700031918, 0.09201112300797831, 0.0918731290003052];[0.1747849179955665, 0.17416474501078483, 0.17614476100425236, 0.17371143399213906, 0.17381391099479515, 0.17538405599771068, 0.1762287820019992, 0.17504772999382112, 0.17770310099876951, 0.17578267300268635, 0.176946275998489, 0.17387288699683268, 0.17423367299488746, 0.17434716400748584, 0.17797781398985535, 0.17774446700059343, 0.17545177499414422, 0.17541981700924225, 0.17580752800859045, 0.17204270999354776, 0.1800955420039827, 0.17433132699807175, 0.17652957999962382, 0.17437837900070008, 0.17361185798654333, 0.1784081540099578, 0.1741475719900336, 0.1758091060037259, 0.1749039510032162, 0.17621326699736528, 0.17403906800609548, 0.17779095999139827, 0.17002202098956332, 0.17921412600844633, 0.17505110400088597, 0.17709608899895102, 0.17370967099850532, 0.1787433220015373, 0.17411673300375696, 0.17398192700056825, 0.17735613000695594, 0.17623894799908157, 0.17494492899277247, 0.17028931100503542, 0.1771224859985523, 0.17933106199780013, 0.17229097000381444, 0.17444292399159167, 0.17697375500574708, 0.17418896799790673];[4.556511864007916, 4.026575537995086, 4.105552026012447, 4.008940325991716, 4.081175669998629, 4.01684558398847, 4.063952268988942, 4.038451278014691, 4.053846971000894, 4.0871729369828245, 3.994591896000202, 4.040550648016506, 4.075766237001517, 4.036554195990902, 4.0877718909905525, 4.039867824001703, 4.004305553986342, 4.0652589589881245, 4.010404846994788, 4.056310978994588, 4.088694404999842, 4.014306591983768, 4.074976803996833, 4.017261934990529, 4.076528640012839, 4.048592081977404, 4.030356246017618, 4.086464221007191, 4.046440002988675, 4.056847140993341, 4.002141676013707, 4.059938037011307, 4.046894365994376, 4.048943519999739, 4.047046633975697, 4.05181720101973, 4.052274802990723, 4.0223279889905825, 4.037060191985802, 4.052108525997028, 4.004986711996025, 4.0752594450023025, 4.078595722996397, 4.0310855049901875, 4.102857468998991, 4.070868019000045, 4.112151716006338, 4.08089050099079, 4.045436782005709, 4.064246509980876];[4.055907651010784, 4.062872134993086, 4.076886347000254, 4.082787955980166, 4.034634106996236, 4.07843667898851, 4.017283299006522, 4.086881535986322, 4.027368763985578, 4.052249294007197, 4.038559121996514, 4.041534206015058, 4.041044519020943, 4.061029674005113, 4.0777565659809625, 4.074477037982433, 4.130656743000145, 4.030570563001675, 4.088644894989557, 4.088228149004863, 4.032770310994238, 4.080225837984472, 4.041384046009625, 4.063970422997954, 4.066335096984403, 4.085932801986928, 4.089926486994955, 4.037311079984647, 4.123553430006723, 4.068388487998163, 4.057027407019632, 4.069480539008509, 4.073004502002732, 4.077335337991826, 4.050143443004345, 4.061206119993585, 4.097847603989067, 4.069318469017162, 4.094404343981296, 4.043221980988164, 3.9961051429854706, 4.060881913988851, 4.080619211003068, 4.0515739519760245, 4.042132925998885, 4.059639038998284, 3.9911382410064107, 4.0766921840113355, 3.9813644750101957, 4.060973266008659]
Mixed\_6a.branch3x3dbl\_3.conv;0.00891958799911663;0.029642106994288042;0.4515546160109807;0.4512021700065816;3.3232596614578735;1.0007811265721394;3.3206658011633903;[0.008971788003691472, 0.008991745999082923, 0.009017061995109543, 0.00906926799507346, 0.009097789996303618, 0.009171664001769386, 0.009109994003665633, 0.00911272899247706, 0.009094649998587556, 0.00891958799911663, 0.009175339990179054, 0.00931663200026378, 0.009360782001749612, 0.009475237005972303, 0.009506732996669598, 0.009514260003925301, 0.009659373012254946, 0.009760820001247339, 0.009775771002750844, 0.009791933000087738, 0.009782352004549466, 0.009714613988762721, 0.009769798009074293, 0.009804059998714365, 0.009858521007117815, 0.009780715990928002, 0.009806767993723042, 0.009777490005944856, 0.009792475000722334, 0.009781501998077147, 0.009780070002307184, 0.009743971997522749, 0.009764949994860217, 0.009776908002095297, 0.009797220991458744, 0.00976303601055406, 0.009748797005158849, 0.00985259300796315, 0.009780152002349496, 0.009810346993617713, 0.009750117009389214, 0.00985041499370709, 0.00975125799595844, 0.009777093000593595, 0.00975629199820105, 0.009763977999682538, 0.00975558599748183, 0.009779452011571266, 0.009764150992850773, 0.009786008013179526];[0.030653313995571807, 0.03056619099515956, 0.030757036001887172, 0.030076389986788854, 0.030835557001410052, 0.030043562001083046, 0.03001953499915544, 0.029642106994288042, 0.034416264010360464, 0.03161459800321609, 0.03015945699007716, 0.03114215799723752, 0.030339956996613182, 0.031290001003071666, 0.030252318989369087, 0.031366573995910585, 0.03052651100733783, 0.031271781990653835, 0.030414904991630465, 0.03134807400056161, 0.030402799995499663, 0.03179805500258226, 0.03095475200098008, 0.03132760099833831, 0.03035047498997301, 0.0315481709985761, 0.030334839000715874, 0.03119470301317051, 0.030496753999614157, 0.03142749800463207, 0.030229210009565577, 0.031266867998056114, 0.030261506006354466, 0.032130751002114266, 0.030173407998518087, 0.03143953000835609, 0.030348187996423803, 0.03139515999646392, 0.030267655005445704, 0.03115842399711255, 0.030572377014323138, 0.031257976006600074, 0.030106895996141247, 0.03160162900167052, 0.030183605005731806, 0.03149307701096404, 0.03032152399828192, 0.03123966298880987, 0.03018328399048187, 0.031671579999965616];[0.4515546160109807, 0.45277019300556276, 0.4544352160010021, 0.45489458402153105, 0.4590076259919442, 0.45911501499358565, 0.4598455359955551, 0.4561626350041479, 0.4721138040040387, 0.45613794500241056, 0.45755880999786314, 0.4576269569952274, 0.4561069580086041, 0.45633459399687126, 0.45692316399072297, 0.4597971650073305, 0.45962501999747474, 0.46465881701442413, 0.45829783999943174, 0.4579058710078243, 0.4622173769894289, 0.4581925590027822, 0.4576828229764942, 0.46994447699398734, 0.45830894200480543, 0.4554855499882251, 0.4579292159760371, 0.4588384019880323, 0.45575074800581206, 0.4610884570138296, 0.45839726499980316, 0.46552288001112174, 0.4564942190045258, 0.45787231098802295, 0.46233764599310234, 0.45793193999270443, 0.45626265300961677, 0.4554496110067703, 0.45881879700755235, 0.45903129698126577, 0.4567323940136703, 0.45713659399189055, 0.45877390999521594, 0.4696977709827479, 0.459046492993366, 0.4560904690006282, 0.4522084800119046, 0.45399449998512864, 0.4543969579972327, 0.45926791700185277];[0.45551263698143885, 0.4539586659957422, 0.45681205100845546, 0.45665558098698966, 0.4517073079914553, 0.4520924690004904, 0.4512602710019564, 0.4532554280012846, 0.4612188760074787, 0.45823784501408227, 0.45737781799107324, 0.4632322639954509, 0.4567651429824764, 0.4542669130023569, 0.45321428099123295, 0.4582080370018957, 0.4527473479975015, 0.455177634008578, 0.45808525499887764, 0.4546869189944118, 0.4527676319994498, 0.4593517699977383, 0.455607896001311, 0.45272569700318854, 0.45552833599504083, 0.4543025140010286, 0.45436088198039215, 0.45300098101142794, 0.45414183899993077, 0.45760078201419674, 0.452065579011105, 0.4512021700065816, 0.4573515939846402, 0.4551584820001153, 0.4544706610031426, 0.45719774800818413, 0.45492655399721116, 0.45143900299444795, 0.45923056099854875, 0.4552291059953859, 0.4575179509993177, 0.4575539409997873, 0.45769562598434277, 0.46114569299970753, 0.45662393198290374, 0.45560026800376363, 0.45709068000724073, 0.46111389198631514, 0.4543579050077824, 0.4561271400016267]
Mixed\_6b.branch1x1.conv;0.018747776994132437;0.01886825899418909;0.4322962720034411;0.4890878219885053;1.0064264685938158;0.8838827150629832;1.1386425500153607;[0.02191742300055921, 0.019115249000606127, 0.018867641003453173, 0.019131060005747713, 0.019210793005186133, 0.018892344000050798, 0.019092652990366332, 0.01920042400888633, 0.019152919994667172, 0.019060922000790015, 0.019111464003799483, 0.018994193989783525, 0.019063967003603466, 0.01909347000764683, 0.018747776994132437, 0.01913339100428857, 0.0191498160129413, 0.01891097699990496, 0.01919854400330223, 0.019243899994762614, 0.019109486995148472, 0.019417218005401082, 0.018900491995736957, 0.018922620001831092, 0.019314564007800072, 0.019782007002504542, 0.01931309700012207, 0.0193914470000891, 0.01915339300467167, 0.018902599011198618, 0.019180208997568116, 0.019363485000212677, 0.01929295901209116, 0.01935057999799028, 0.019258549000369385, 0.018854832000215538, 0.01924654800677672, 0.019135695009026676, 0.019089252993580885, 0.019055985001614317, 0.01915400598954875, 0.019351593000465073, 0.01910441399377305, 0.01886778300104197, 0.019443359997239895, 0.019317490005050786, 0.019286868991912343, 0.01908721699146554, 0.01902811300533358, 0.01934662100393325];[0.01912962200003676, 0.01909629299188964, 0.019308187998831272, 0.019007073002285324, 0.019085633000941016, 0.019173042994225398, 0.01954594301059842, 0.019126593993860297, 0.019210346988984384, 0.019378301993128844, 0.018884082994190976, 0.01898719198652543, 0.01912729599280283, 0.019315714002004825, 0.019178116010152735, 0.019342175000929274, 0.01934010599507019, 0.019306547997985035, 0.019077297998592257, 0.01906112299184315, 0.019139836003887467, 0.018970463002915494, 0.01929706100781914, 0.019139576994348317, 0.018948358003399335, 0.019216465996578336, 0.019150013002217747, 0.01905104699835647, 0.01891664600407239, 0.019078206998528913, 0.019081412989180535, 0.018953065999085084, 0.01929911099432502, 0.01892151300853584, 0.01906827199854888, 0.01895898100337945, 0.019334204989718273, 0.018902511001215316, 0.01891910999256652, 0.018943692004540935, 0.01907261900487356, 0.019030773008125834, 0.019042875996092334, 0.01904396699683275, 0.019126398008666, 0.018907899007899687, 0.01886825899418909, 0.018885871002567, 0.019156324997311458, 0.01924909399531316];[0.4322962720034411, 0.49586027300392743, 0.49544075000449084, 0.4981963199970778, 0.4910462039988488, 0.4929680610075593, 0.4924872560077347, 0.4929589079983998, 0.49424963899946306, 0.49114478498813696, 0.490245015011169, 0.493090381991351, 0.49589341299724765, 0.4925683680048678, 0.4941364989936119, 0.49060670600738376, 0.4907896160002565, 0.4921295879903482, 0.49076060399238486, 0.49151475200778805, 0.49235053900338244, 0.4920177170133684, 0.4905683230026625, 0.4893124700029148, 0.48997373699967284, 0.487910412994097, 0.49147433499456383, 0.49244391499087214, 0.4901645640056813, 0.4903936709888512, 0.49434543200186454, 0.4934683390019927, 0.49083802998939063, 0.4894697650015587, 0.49216736100788694, 0.4908963759953622, 0.4983240290021058, 0.49349173199152574, 0.49177228099142667, 0.49166348300059326, 0.49651371700747404, 0.48960694699781016, 0.4873184790048981, 0.48433142800058704, 0.48839777999091893, 0.4873626299959142, 0.4887595640029758, 0.4933841639867751, 0.492814350000117, 0.4929116480052471];[0.491858103996492, 0.4891119920066558, 0.4931273780093761, 0.49483801498718094, 0.4917572449921863, 0.49751450499752536, 0.4945023129985202, 0.4969612379936734, 0.4910703839996131, 0.4908850200008601, 0.4923214779992122, 0.4926134210109012, 0.49204742000438273, 0.4939379400020698, 0.49328946899913717, 0.49141751999559347, 0.49396716999763157, 0.4927563169912901, 0.49026354801026173, 0.49311298500106204, 0.4933870080130873, 0.4955675659875851, 0.4906369999953313, 0.49962755299929995, 0.4947112150111934, 0.49041005299659446, 0.4908494929986773, 0.48924975498812273, 0.4925020569935441, 0.4910531049972633, 0.49095360600040294, 0.4953790659928927, 0.48945007500879, 0.4938917359977495, 0.4927874369896017, 0.4949948819994461, 0.4905840499995975, 0.4953400189988315, 0.49403440501191653, 0.4904747539985692, 0.4899676700006239, 0.4912717819970567, 0.49391665699658915, 0.49332100900937803, 0.491655339996214, 0.4890878219885053, 0.49330887699034065, 0.4938157529977616, 0.4921903330105124, 0.49222219799412414]
Mixed\_6b.branch7x7\_1.conv;0.01468211600149516;0.014865263001411222;0.28481844600173645;0.3317376070044702;1.0124741556256203;0.8585654444595379;1.1792626434703146;[0.01490918498893734, 0.01504039099381771, 0.0150013590027811, 0.01493345299968496, 0.015112911001779139, 0.014752499992027879, 0.015018759004306048, 0.014961289998609573, 0.014914339990355074, 0.015071946996613406, 0.014998795988503844, 0.015105603990377858, 0.01490585200372152, 0.015059001001645811, 0.01506098399113398, 0.015054241986945271, 0.014963341993279755, 0.014834989997325465, 0.01468211600149516, 0.014819999007158913, 0.014881655995850451, 0.01509292000264395, 0.014861065996228717, 0.015071678993990645, 0.015052150993142277, 0.014906348995282315, 0.014886945005855523, 0.015000985004007816, 0.014932293997844681, 0.015066109001054429, 0.015047950990265235, 0.015043800987768918, 0.014922193993697874, 0.015024502004962415, 0.014950004013371654, 0.014857520000077784, 0.015102864999789745, 0.014894290012307465, 0.014903080009389669, 0.015008000991656445, 0.014939041997422464, 0.015049715002533048, 0.015078213007654995, 0.014785513005335815, 0.015110947002540343, 0.015014177988632582, 0.014930160003132187, 0.01503582599980291, 0.014953107995097525, 0.014966527000069618];[0.014952381010516547, 0.015183519004494883, 0.015103534999070689, 0.015393341003800742, 0.015090364002389833, 0.015149079990806058, 0.015148826991207898, 0.015229857002850622, 0.01505299199197907, 0.015079193006386049, 0.015064552004332654, 0.01503199600847438, 0.015136991001782008, 0.015122897995752282, 0.014989585004514083, 0.015044369007227942, 0.015220392000628635, 0.015061206999234855, 0.015084001002833247, 0.014950397002394311, 0.015153218002524227, 0.015070701003423892, 0.015117422997718677, 0.015195565007161349, 0.015208236000034958, 0.015057294003781863, 0.015117263988940977, 0.015190787002211437, 0.014889803002006374, 0.015106493010534905, 0.01508389099035412, 0.015156788998865522, 0.015107821993296966, 0.015041591002955101, 0.01509000500664115, 0.015204415991320275, 0.014865263001411222, 0.01494701199408155, 0.015230436998535879, 0.015247449991875328, 0.015140887000598013, 0.015296710000257008, 0.01510780499665998, 0.015049007997731678, 0.015062528997077607, 0.015188450008281507, 0.015142725998884998, 0.015224773989757523, 0.015272289994754829, 0.015902328013908118];[0.28481844600173645, 0.33309728901076596, 0.3322010749980109, 0.33277441999234725, 0.33633280800131615, 0.3323605019977549, 0.33318035599950235, 0.33351956999104004, 0.33221191400662065, 0.332027330994606, 0.3328923499939265, 0.33298292000836227, 0.3290775890054647, 0.3322599240054842, 0.33450998199987225, 0.3345038699917495, 0.3321819660050096, 0.33196851999673527, 0.334478990000207, 0.33457016199827194, 0.3342721710068872, 0.3347133719944395, 0.33279993099858984, 0.33354507299372926, 0.3320907549932599, 0.3331227650051005, 0.33512713099480607, 0.3319866940000793, 0.33190912500140257, 0.3341913949989248, 0.33350982899719384, 0.33174235199112445, 0.33397870098997373, 0.33444740300183184, 0.33211572699656244, 0.3326206720084883, 0.3323771200084593, 0.3330447659973288, 0.3321238420030568, 0.3340515440067975, 0.3375983849982731, 0.3324496840068605, 0.3348335229966324, 0.332215679998626, 0.3342149550007889, 0.3320904669963056, 0.3347945199930109, 0.3324674840114312, 0.3324433789966861, 0.3329798769991612];[0.3320809839933645, 0.33240998900146224, 0.3354831809992902, 0.334818062998238, 0.33299692800210323, 0.3317376070044702, 0.3324973059934564, 0.3319671670033131, 0.33422574900032487, 0.3323784539970802, 0.3324934409902198, 0.3320124439924257, 0.33350454599712975, 0.33325665100710467, 0.335289520007791, 0.3343559470085893, 0.33250185099313967, 0.3347940810053842, 0.33335787800024264, 0.3320776540058432, 0.333885554005974, 0.3352911830006633, 0.3325119560031453, 0.3330327879957622, 0.3320688310050173, 0.3346879510063445, 0.33198881200223695, 0.33239859600143973, 0.33304911899904255, 0.33352902899787296, 0.3320140440046089, 0.3320301310013747, 0.3325170309981331, 0.33215307600039523, 0.33519950800109655, 0.33540176099631935, 0.3328013370046392, 0.3329559030098608, 0.3320554080128204, 0.33200191699143033, 0.3321486549975816, 0.33209393700235523, 0.3322696130053373, 0.3319906529941363, 0.33268160599982366, 0.33204876400122885, 0.3322214240033645, 0.3324958070006687, 0.33277778400224634, 0.33308716799365357]
Mixed\_6b.branch7x7\_2.conv;0.008304579998366535;0.024675799999386072;1.6398940029903315;1.6404729669884546;2.9713483408239387;0.9996470749535203;2.9723973743054213;[0.0085742960072821, 0.008304579998366535, 0.00843827798962593, 0.00839596199512016, 0.008501183008775115, 0.008434760995442048, 0.008495023008435965, 0.008485738013405353, 0.008693099007359706, 0.009336538991192356, 0.009208135001244955, 0.009341135999420658, 0.009473899990553036, 0.00975381700845901, 0.010591558006126434, 0.009785468006157316, 0.009984110001823865, 0.010500767995836213, 0.010077522005303763, 0.010073525001644157, 0.010065693000797182, 0.010442999002407305, 0.01012006499513518, 0.010429207002744079, 0.010410116010461934, 0.010400423998362385, 0.010473098998772912, 0.010445865002111532, 0.010407327994471416, 0.010435433010570705, 0.010433755989652127, 0.010646423004800454, 0.010897981992457062, 0.010828584010596387, 0.010431190006784163, 0.01052303399774246, 0.010813164990395308, 0.010792002998641692, 0.010625581999192946, 0.010445631996844895, 0.010402087005786598, 0.010415456999908201, 0.01054429700889159, 0.010598235996440053, 0.010790213011205196, 0.010840743998414837, 0.010436344993649982, 0.010446984000736848, 0.010802529999637045, 0.010410492002847604];[0.025082075997488573, 0.025342378998175263, 0.025491025007795542, 0.02496429999882821, 0.025515721004921943, 0.025051499003893696, 0.025254976993892342, 0.025292674006777816, 0.025829899997916073, 0.02545102100702934, 0.025208940001903102, 0.034490812991862185, 0.02500912499090191, 0.02499118199921213, 0.025188448998960666, 0.025211271000443958, 0.025214508001226932, 0.025482322002062574, 0.02527928599738516, 0.025210570005583577, 0.02601174901064951, 0.02541025799291674, 0.024675799999386072, 0.02501342599862255, 0.025995692994911224, 0.025222789990948513, 0.02508085299632512, 0.024944542004959658, 0.02580902499903459, 0.026055832000565715, 0.02551627199864015, 0.025543507988913916, 0.02511912799673155, 0.025454123999224976, 0.025454096001340076, 0.025107692999881692, 0.025386855995748192, 0.025395735006895848, 0.025604569003917277, 0.025251913000829518, 0.025008011012687348, 0.025727893997100182, 0.025026128991157748, 0.025821215996984392, 0.025370550007210113, 0.025179281990858726, 0.02491838700370863, 0.02505033800844103, 0.025680733000626788, 0.025430234003579244];[1.6424508929922013, 1.6430765739933122, 1.6471068560058484, 1.656538578987238, 1.6579256249970058, 1.648371955001494, 1.657301315004588, 1.659299696009839, 1.6583800540101947, 1.6596830710041104, 1.6536801630136324, 1.6502043200016487, 1.6427790309971897, 1.6915131169953384, 1.657415483990917, 1.657845341018401, 1.7272526359884068, 1.6507393170177238, 1.6490142380207544, 1.6481282339955214, 1.6439318939956138, 1.6502730760112172, 1.6678327139961766, 1.6719896730064647, 1.6578318219835637, 1.644539253989933, 1.6398940029903315, 1.6596989260142436, 1.645392818012624, 1.659311682000407, 1.6438000780035509, 1.6481733900000108, 1.6611085420008749, 1.6474469609966036, 1.6459368069918128, 1.6465677189844428, 1.647756127989851, 1.6448537800024496, 1.6594674160005525, 1.6501170940027805, 1.6746530319942394, 1.6769731740059797, 1.6664171900047222, 1.6647036859940272, 1.6574019849940669, 1.6504482590098632, 1.6499345500051277, 1.6593692839960568, 1.6607502830011072, 1.6466828730044654];[1.6597185160062509, 1.64717184798792, 1.6471707429882372, 1.6613308550149668, 1.6672060849959962, 1.6623446040030103, 1.645567265994032, 1.6523395979893394, 1.6579435559979174, 1.6560080679919338, 1.65057296899613, 1.6404729669884546, 1.6626852949993918, 1.6580294859886635, 1.640938536991598, 1.6636699289956596, 1.654281375987921, 1.6456593920011073, 1.6666140960005578, 1.6577458499959903, 1.6720718760043383, 1.6462377099960577, 1.656052557998919, 1.6607956840161933, 1.6482179449958494, 1.6571028139878763, 1.6610473759938031, 1.6605500739970012, 1.6417598870029906, 1.6761726280092262, 1.643918500005384, 1.6478215099923545, 1.6561424269893905, 1.6467092509992654, 1.6584204139944632, 1.6451055750076193, 1.6622963760019047, 1.6413635550125036, 1.6672860940016108, 1.6603619449888356, 1.64512289299455, 1.701850846016896, 1.6542390110116685, 1.6410368510114495, 1.6543837719946168, 1.6645381060079671, 1.6568902499857359, 1.642954002993065, 1.6408970720076468, 1.6420848089910578]
Mixed\_6b.branch7x7\_3.conv;0.011557853998965584;0.028134145002695732;0.8142523040005472;0.8067430869996315;2.4342014534197878;1.0093080648869808;2.4117527027710435;[0.011860325001180172, 0.011557853998965584, 0.015835405996767804, 0.015709947008872405, 0.015835758007597178, 0.014847354002995417, 0.01562280100188218, 0.015841271000681445, 0.015484000003198162, 0.014847355996607803, 0.014748721005162224, 0.015860434010392055, 0.015577737998683006, 0.014344527997309342, 0.01485060399863869, 0.015559147999738343, 0.015733681997517124, 0.014817927993135527, 0.01570158899994567, 0.01588252700457815, 0.014847211001324467, 0.014608277997467667, 0.015703179000411183, 0.01486761101114098, 0.0144924810010707, 0.014569043996743858, 0.014918087006662972, 0.01562852099596057, 0.015623639992554672, 0.014865560995531268, 0.015752944993437268, 0.015877014011493884, 0.01562621300399769, 0.014752435992704704, 0.014795928000239655, 0.01477423899632413, 0.014609170000767335, 0.014514364011120051, 0.014857643996947445, 0.015698439005063847, 0.015720035007689148, 0.015894544005277567, 0.014906243013683707, 0.015568392991553992, 0.014631489000748843, 0.01491211100073997, 0.014741473001777194, 0.01560672999767121, 0.014530984990415163, 0.014649548989837058];[0.02817176000098698, 0.02868266800942365, 0.028582761995494366, 0.02821789900190197, 0.02852097200229764, 0.028227237009559758, 0.02840407899930142, 0.02859314800298307, 0.02845935898949392, 0.028571190996444784, 0.028386198988300748, 0.0282884939952055, 0.02840917999856174, 0.02869500899396371, 0.028134145002695732, 0.028662712007644586, 0.028290107991779223, 0.028880486002890393, 0.029354270998737775, 0.02967544899729546, 0.029502342993509956, 0.02995687500515487, 0.03011563399923034, 0.029929362994153053, 0.03022002099896781, 0.030425910008489154, 0.030040796991670504, 0.030273772004875354, 0.030121568008325994, 0.030822105996776372, 0.030451366998022422, 0.030744934003450908, 0.030909004010027274, 0.030544997003744356, 0.03079173099831678, 0.030435537002631463, 0.03086581100069452, 0.03106454000226222, 0.030684138007927686, 0.03023220600152854, 0.030946027996833436, 0.03092739000567235, 0.03018562799843494, 0.03106341500824783, 0.030396212998311967, 0.031031967999297194, 0.03039124699716922, 0.03081151000515092, 0.030574803007766604, 0.031482424994464964];[0.8199651560134953, 0.8177954029961256, 0.8190953750163317, 0.8233720809948863, 0.8184769380022772, 0.8244599550089333, 0.8222237229929306, 0.8184163299883949, 0.8308975649997592, 0.8319171789917164, 0.8234049989987398, 0.8215925569966203, 0.8267116890056059, 0.8295501919928938, 0.8193020259932382, 0.8166784229979385, 0.8319192290073261, 0.8247746959968936, 0.8278259060025448, 0.8358073770068586, 0.8237527839955874, 0.8326313580037095, 0.8325719920103438, 0.8170618069998454, 0.8324409399938304, 0.8302759769867407, 0.8162244620034471, 0.8147443640045822, 0.8317251920088893, 0.8161088439956075, 0.8311866959993495, 0.8170649629901163, 0.8305663299979642, 0.8314464540162589, 0.8142523040005472, 0.8154163379804231, 0.8190960339998128, 0.8333901680016425, 0.831024790997617, 0.816012037001201, 0.8212065940024331, 0.8220194129971787, 0.8159645539999474, 0.8315510929969605, 0.8150920729967766, 0.8318352130008861, 0.8232036249974044, 0.827370682003675, 0.8311121559963794, 0.8343801740120398];[0.82240293599898, 0.8141327160119545, 0.8300231899920618, 0.8302329689904582, 0.8181468460097676, 0.8283184850006364, 0.831569877002039, 0.8067430869996315, 0.8317347600095673, 0.8191094820067519, 0.8304578329989454, 0.8169824210053775, 0.8313988629961386, 0.829686673998367, 0.8300282140116906, 0.8322871010168456, 0.8272237410128582, 0.8216128750063945, 0.825193336000666, 0.8183878880081465, 0.8311465419974411, 0.8188420460064663, 0.8329448560107267, 0.8177200280042598, 0.826912712000194, 0.8312630390137201, 0.8213242859928869, 0.8129263820155757, 0.8143012240034295, 0.8281282630050555, 0.8156324279989349, 0.8306822869926691, 0.8304925129923504, 0.8201962829916738, 0.8211486179789063, 0.8294408509973437, 0.8191355519957142, 0.8146429690095829, 0.8308758789935382, 0.8134567170054652, 0.8134612679859856, 0.8547352120076539, 0.8185098700196249, 0.8223298049997538, 0.81297896799515, 0.8261650919885142, 0.8294992320006713, 0.8136873470066348, 0.8156544660014333, 0.8283744869986549]
Mixed\_6b.branch7x7dbl\_2.conv;0.007897307004895993;0.02524752600584179;0.5647400049929274;0.5610160580108641;3.1969791715314355;1.0066378616599085;3.1758979999617094;[0.008078394006588496, 0.007897307004895993, 0.008034611004404724, 0.008014702994842082, 0.008126947999699041, 0.010252861000481062, 0.009959740986232646, 0.00802264700178057, 0.009850365997408517, 0.009937933995388448, 0.009940139992977493, 0.008562062997953035, 0.008129914000164717, 0.010020892004831694, 0.009938061004504561, 0.009866766995401122, 0.009942948003299534, 0.009815340003115125, 0.009962355994503014, 0.009912143999827094, 0.009829456001170911, 0.009943034005118534, 0.009904979000566527, 0.008730121990083717, 0.008085732988547534, 0.01002393799717538, 0.009868006003671326, 0.008031860998016782, 0.008098532998701558, 0.00996373400266748, 0.009927830004016869, 0.008181051991414279, 0.009949904997483827, 0.009907886007567868, 0.01001282398647163, 0.008775473004789092, 0.008409925998421386, 0.010179329998209141, 0.009946449994458817, 0.008658949009259231, 0.010118988997419365, 0.00983465599711053, 0.010068932999274693, 0.009893340989947319, 0.009878348995698616, 0.009932315995683894, 0.009954238994396292, 0.008824749995255843, 0.010101085994392633, 0.009980930990423076];[0.02532683199387975, 0.02524752600584179, 0.025908826995873824, 0.025541321010678075, 0.026021056008175947, 0.025640581006882712, 0.026169119999394752, 0.026535177996265702, 0.02650054599507712, 0.02681086400116328, 0.02631394300260581, 0.026233537995722145, 0.026561831997241825, 0.026217802995233797, 0.026594955008476973, 0.02673995700024534, 0.026612579997163266, 0.026333976988098584, 0.02686463200370781, 0.02698744399822317, 0.02673953300109133, 0.026460198001586832, 0.026266847999067977, 0.026588217995595187, 0.026313713009585626, 0.026654524001060054, 0.02711766400898341, 0.026429429999552667, 0.02658411800803151, 0.026143198992940597, 0.026750744000310078, 0.026384394004708156, 0.026647274004062638, 0.026367045007646084, 0.02633498900104314, 0.026926381993689574, 0.02639639900007751, 0.026468865005881526, 0.026748819000204094, 0.026692048006225377, 0.026271544003975578, 0.02662366999720689, 0.02661407100094948, 0.0264439470047364, 0.026828879010281526, 0.026269472000421956, 0.026161699002841488, 0.026857586999540217, 0.04987365899432916, 0.026556883996818215];[0.5664386629941873, 0.5699914750148309, 0.5670037949894322, 0.5674876369885169, 0.5782539079955313, 0.5679916679946473, 0.5697424490062986, 0.5685528260073625, 0.5706748090015026, 0.570530217999476, 0.5701068700000178, 0.5900756750052096, 0.5691874509939225, 0.5702298340038396, 0.580414167008712, 0.577371952982503, 0.5710018650133861, 0.5690790219960036, 0.5700878179923166, 0.579435330000706, 0.5693041230115341, 0.5690758870186983, 0.5780530129995896, 0.5647400049929274, 0.5726252699969336, 0.5739344019966666, 0.5793341440003132, 0.5718715809925925, 0.5711124199879123, 0.5738589009997668, 0.5775871739897411, 0.568244453999796, 0.5669267019984545, 0.5764684159948956, 0.5777158150012838, 0.5779411740077194, 0.5780149950151099, 0.5788091690046713, 0.5660093409824185, 0.5692886189935962, 0.5658249809930567, 0.5691852529998869, 0.56942354599596, 0.5808675440057414, 0.5802816180075752, 0.5784896270051831, 0.5700116509979125, 0.5714809479977703, 0.5712798710010247, 0.5694711090036435];[0.568851319985697, 0.5610160580108641, 0.567940175998956, 0.5781286169949453, 0.5620120710082119, 0.5680309180024778, 0.569472004994168, 0.5750036079843994, 0.5713355180050712, 0.5685650910018012, 0.5762891860067612, 0.5772864519967698, 0.5673925230075838, 0.5795548010064522, 0.5687445450021187, 0.5681082869996317, 0.5691844760003733, 0.5709682750020875, 0.5686558830057038, 0.577433475991711, 0.5744548500078963, 0.5745742010039976, 0.5737269429955631, 0.5662995089951437, 0.5693228989985073, 0.5747385449940339, 0.5785177579964511, 0.5653642879915424, 0.5633775679889368, 0.5683173029974569, 0.5686625329981325, 0.5757411849917844, 0.579693955995026, 0.579015030991286, 0.5669072309829062, 0.5787420269916765, 0.5708323509752518, 0.5793413180072093, 0.5763104909856338, 0.573741631989833, 0.5755810510017909, 0.5789811499853386, 0.5773956830089446, 0.5776848229870666, 0.5695960769953672, 0.5769994089932879, 0.5740052440087311, 0.5695636169984937, 0.5738196059974143, 0.5794463209895184]
Mixed\_6b.branch7x7dbl\_5.conv;0.012253831999260001;0.02806645400414709;2.4315629259945126;2.429918470006669;2.290422620927233;1.0006767535652499;2.2888736175461526;[0.01233031100127846, 0.012253831999260001, 0.016106408002087846, 0.012698913997155614, 0.01269694700022228, 0.012739415004034527, 0.016462644009152427, 0.01256050998927094, 0.016027577003114857, 0.016268213992589153, 0.016095835992018692, 0.01274187900708057, 0.015972869005054235, 0.012796783004887402, 0.015870620001805946, 0.01257327500206884, 0.016177868004888296, 0.01628828600223642, 0.016137697006342933, 0.01622051899903454, 0.012670315991272219, 0.01252888998715207, 0.016414009005529806, 0.01590523900813423, 0.012449664995074272, 0.01254117299686186, 0.016032640996854752, 0.012566391000291333, 0.01604197800043039, 0.012625791991013102, 0.01622154499636963, 0.012556287008919753, 0.012708180001936853, 0.012921162997372448, 0.015944282000418752, 0.012935705002746545, 0.0160191710019717, 0.013300960999913514, 0.016254834001301788, 0.01631472699227743, 0.013020268001127988, 0.0132251970062498, 0.013098248004098423, 0.013369362000958063, 0.013476754000294022, 0.013462249000440352, 0.01620613900013268, 0.013478779001161456, 0.01631206199817825, 0.01348177099134773];[0.02827975199033972, 0.02806645400414709, 0.029005834003328346, 0.028446183001506142, 0.02882610099914018, 0.029433386996970512, 0.029374325007665902, 0.02914555900497362, 0.02933540300000459, 0.029702875996008515, 0.029424677006318234, 0.03011425500153564, 0.029311666992725804, 0.029573324994998984, 0.02968479999981355, 0.029675715006305836, 0.029446132000884973, 0.029785638995235786, 0.029114839009707794, 0.029556509995018132, 0.029862473995308392, 0.029243552999105304, 0.029631673998665065, 0.02942029299447313, 0.029543420998379588, 0.029567981997388415, 0.029096747995936312, 0.0296197440038668, 0.030413608998060226, 0.02978123599314131, 0.029620232991874218, 0.0293062650016509, 0.029699401013203897, 0.030016812001122162, 0.029886362986871973, 0.02924657499534078, 0.029563828007667325, 0.029920304994448088, 0.0301435259898426, 0.02951393301191274, 0.02925558199058287, 0.029846656005247496, 0.02999318900401704, 0.02907052999944426, 0.029322648988454603, 0.029383412998868152, 0.029512558990973048, 0.029387832997599617, 0.029388412993284874, 0.028990834005526267];[2.4315629259945126, 2.441904491992318, 2.4658175869990373, 2.4489789300132543, 2.5051004179986194, 2.47819284000434, 2.446808010005043, 2.446268035986577, 2.4684579669992672, 2.4379145730054006, 2.4577232849987922, 2.460197752006934, 2.490828992013121, 2.477228814983391, 2.4517854459845694, 2.447400810997351, 2.4510031810204964, 2.4535130899894284, 2.451088746995083, 2.509615690985811, 2.450186722984654, 2.4435689589881804, 2.4383953610085882, 2.43579704601143, 2.4454861290141707, 2.4447866010013968, 2.4339849850075552, 2.45268620600109, 2.4371141900046496, 2.4585563520086, 2.459467822991428, 2.4725165989948437, 2.4657067419902887, 2.514717911995831, 2.4942414710094454, 2.4592912099906243, 2.442859392001992, 2.46585114300251, 2.4719337260030443, 2.44403624800907, 2.4776463199959835, 2.433615240006475, 2.4464398449927103, 2.451851281002746, 2.474773517009453, 2.4338228499982506, 2.481391697001527, 2.4628527060121996, 2.4592618030146696, 2.4513030820089625];[2.4556471209943993, 2.4453819729969837, 2.433929930004524, 2.472882629997912, 2.4865048339852365, 2.4621624229912413, 2.461803158003022, 2.451738588002627, 2.450076760011143, 2.4421162320068106, 2.4355858159979107, 2.480537298004492, 2.4635744060069555, 2.4716762579919305, 2.458622042002389, 2.429918470006669, 2.5109501439874293, 2.4367894239985617, 2.4396063160093036, 2.4640062309917994, 2.4839673949900316, 2.4729872240131954, 2.435733585996786, 2.448924573996919, 2.436269001002074, 2.4538786630000686, 2.4530479999812087, 2.437942598000518, 2.4603090659948066, 2.452870000008261, 2.4463036689994624, 2.459165687992936, 2.4438307079981314, 2.453437464995659, 2.4677715220022947, 2.4882505489949835, 2.4757720939960564, 2.467350149003323, 2.464356990996748, 2.4343819599889684, 2.458171708000009, 2.4342550779983867, 2.44320657098433, 2.466277725994587, 2.4590665199939394, 2.441310876994976, 2.4312142440030584, 2.4556513740099035, 2.4492715959931957, 2.4360313189972658]
Mixed\_6c.branch7x7\_1.conv;0.01688230299623683;0.01685365999583155;0.3747626440017484;0.40794850600650534;0.9983033712632887;0.9186518359152228;1.0867048126766237;[0.016915624000830576, 0.017154760993435048, 0.017025302004185505, 0.017162457006634213, 0.01697793298808392, 0.01723730401135981, 0.017394826994859613, 0.01742117101093754, 0.01736843200342264, 0.017298560997005552, 0.016982513989205472, 0.01746830900083296, 0.0171453139919322, 0.016919417001190595, 0.017031331997714005, 0.017007505986839533, 0.017057471006410196, 0.016986761998850852, 0.01713898198795505, 0.017029656999511644, 0.017171461004181765, 0.0171763300022576, 0.017070101996068843, 0.01693516899831593, 0.017085451996535994, 0.016883257994777523, 0.01692490999994334, 0.017193449995829724, 0.01712883399159182, 0.017163042997708544, 0.01701219900860451, 0.016883921998669393, 0.016949761993600987, 0.017198475004988723, 0.017109826992964372, 0.017092113994294778, 0.017089975997805595, 0.01697485099430196, 0.01698105499963276, 0.017119233001722023, 0.01703204700606875, 0.01688230299623683, 0.017142208002042025, 0.01701664501160849, 0.01720106299035251, 0.01707533899752889, 0.017125493992352858, 0.016907359997276217, 0.01707155398617033, 0.01714293399709277];[0.017081382000469603, 0.01709149099770002, 0.017076382995583117, 0.016901618000702, 0.017107859006500803, 0.017084720995626412, 0.01706136899883859, 0.017051552000339143, 0.017138444003649056, 0.017111386012402363, 0.01716072400449775, 0.017072868009563535, 0.017003196000587195, 0.017185153992613778, 0.01713575000758283, 0.017044881999026984, 0.01711231299850624, 0.017182811003294773, 0.01716256100917235, 0.017146793004940264, 0.01695857300364878, 0.017135460002464242, 0.017130621999967843, 0.01685365999583155, 0.017114097005105577, 0.01705705700442195, 0.017393135000020266, 0.018372934006038122, 0.017099792006774805, 0.01717690700024832, 0.01735541298694443, 0.017188612997415476, 0.017224669994902797, 0.0172818620048929, 0.017137223010649905, 0.01724371600721497, 0.01724719699996058, 0.017211559010320343, 0.017118518997449428, 0.01717982599802781, 0.017218231994775124, 0.017165119003038853, 0.017039452999597415, 0.017108309009927325, 0.01725849499052856, 0.017196608998347074, 0.01717061799718067, 0.01717567999730818, 0.01722508401144296, 0.017317136997007765];[0.3747626440017484, 0.4152006829972379, 0.4151693380117649, 0.41715775900229346, 0.41539883700897917, 0.4152991309965728, 0.41009056400798727, 0.41450641200935934, 0.41603502399811987, 0.4115317329997197, 0.413880395994056, 0.41570005399989896, 0.40809064800851047, 0.40880422400368843, 0.41585540800588205, 0.4166203659988241, 0.4114909740019357, 0.4161151549924398, 0.4096615440066671, 0.4088452619907912, 0.4095162300072843, 0.4134091059968341, 0.415097788994899, 0.4164010690001305, 0.412010245010606, 0.4094115990010323, 0.41428173299937043, 0.41451300799963064, 0.4177383039932465, 0.41552901700197253, 0.41063632399891503, 0.41112866598996334, 0.4151816340017831, 0.4163412900088588, 0.4099997669982258, 0.414482266001869, 0.40941024899075273, 0.41398454700538423, 0.41047103601158597, 0.41621163999661803, 0.41471715499938, 0.4093272159952903, 0.41320394398644567, 0.41228623600909486, 0.41242238400445785, 0.4125714510009857, 0.41129105200525373, 0.4118368420022307, 0.4086521389981499, 0.4097917550097918];[0.409810537006706, 0.4182411390065681, 0.4087240170047153, 0.41115197699400596, 0.41037899600632954, 0.40960253999219276, 0.4091102940001292, 0.4116007470001932, 0.40829110200866126, 0.41127227699325886, 0.41086095600621775, 0.4090280270029325, 0.41258039699459914, 0.4132809260045178, 0.4093364720029058, 0.41531765399849974, 0.41125710000051185, 0.40971030000946485, 0.41004204799537547, 0.40855248500884045, 0.40834013899439014, 0.4086896880035056, 0.4087386869941838, 0.4115303389990004, 0.4126947949989699, 0.4084820819989545, 0.4133425489999354, 0.4126612369873328, 0.4095663740008604, 0.4147117040120065, 0.4185800089908298, 0.4092760149942478, 0.4116527330043027, 0.40851456600648817, 0.4134716199914692, 0.40937099400616717, 0.4116474019974703, 0.4120958610001253, 0.4152137839992065, 0.4162006850092439, 0.4527762710058596, 0.4121929800021462, 0.41366167200612836, 0.41754102800041437, 0.4168154420040082, 0.4088021839997964, 0.4132188950025011, 0.4083402070100419, 0.40794850600650534, 0.4098611509980401]
Mixed\_6c.branch7x7\_2.conv;0.012609944009454921;0.03355510199617129;2.5515600520011503;2.554628883022815;2.661003250372223;0.998798717480234;2.664203711720208;[0.013628533997689374, 0.013149609992979094, 0.01261774000886362, 0.012609944009454921, 0.012903431008453481, 0.013135768997017294, 0.012738207005895674, 0.012908182994578965, 0.01341205601056572, 0.01360283799294848, 0.013721516006626189, 0.01393388700671494, 0.01417044599656947, 0.01450173401099164, 0.014440092010772787, 0.01475941100216005, 0.01482569299696479, 0.01511262499843724, 0.01545754200196825, 0.015409854997415096, 0.01538663700921461, 0.015161474992055446, 0.015231195007800125, 0.01569436100544408, 0.015973280009347945, 0.015723485994385555, 0.015973431000020355, 0.016022420008084737, 0.01590026300982572, 0.01585700899886433, 0.01565193900023587, 0.016040900009102188, 0.015840740001294762, 0.015774258004967123, 0.01606169799924828, 0.016211248992476612, 0.016487963002873585, 0.01612469900283031, 0.015986113998224027, 0.016521140991244465, 0.015902740007732064, 0.016591142004472204, 0.01573007900151424, 0.016096147999633104, 0.016319299989845604, 0.015881315994192846, 0.01641555200330913, 0.016022064999560826, 0.016508204003912397, 0.0164940490067238];[0.03412057500099763, 0.03389618899382185, 0.03408765701169614, 0.033745827997336164, 0.03375010300078429, 0.033753058000002056, 0.0339139780116966, 0.03449784399708733, 0.03397581800527405, 0.034281120999366976, 0.03512204501021188, 0.03479077901283745, 0.033755358002963476, 0.034158016002038494, 0.034009556999080814, 0.03468119600438513, 0.03464890399482101, 0.033646205003606156, 0.03376271099841688, 0.0347192480112426, 0.03358349700283725, 0.03381174799869768, 0.03438661099062301, 0.03356798599998001, 0.03394938400015235, 0.03443526799674146, 0.03459126899542753, 0.03434784400451463, 0.03415385200059973, 0.03371502300433349, 0.03480819000105839, 0.0346717389911646, 0.03462668199790642, 0.03401685600692872, 0.0485646400047699, 0.0347326589981094, 0.03447433600376826, 0.03355510199617129, 0.034088736996636726, 0.03504764499666635, 0.03425264800898731, 0.03387003000534605, 0.03394733900495339, 0.034218428991152905, 0.03447640199738089, 0.03364053899713326, 0.034493212995585054, 0.03528404999815393, 0.0342825950065162, 0.03424120599811431];[2.5614957160141785, 2.5592437220038846, 2.562212090007961, 2.581974490007269, 2.5638236490049167, 2.586091518998728, 2.5629735400143545, 2.559905793998041, 2.5621692090062425, 2.576840017005452, 2.561203616001876, 2.5612323520035716, 2.557689423003467, 2.5737907639995683, 2.568158237991156, 2.578397577002761, 2.5587737640016712, 2.556695570005104, 2.5784813109930838, 2.562121170005412, 2.5627387029962847, 2.5829983790026745, 2.5773530550068244, 2.58153688099992, 2.5745847189973574, 2.580384246990434, 2.586975056983647, 2.566271289004362, 2.5613715520012192, 2.5561718929966446, 2.563871117992676, 2.5660310970124556, 2.585083917991142, 2.5821238740027184, 2.580383996013552, 2.5586973229655996, 2.5810338159790263, 2.5583214339858387, 2.5595740859862417, 2.5827814460208174, 2.567581543000415, 2.559976269985782, 2.5622062890033703, 2.56152786698658, 2.5596966030134354, 2.5515600520011503, 2.5566100210126024, 2.579290730005596, 2.561356796999462, 2.55683832601062];[2.5827218699851073, 2.5621912369970232, 2.563650565018179, 2.61568545200862, 2.584165968990419, 2.566216233011801, 2.5644548690179363, 2.587871127005201, 2.5667230740073137, 2.5783821289951447, 2.5821440349973273, 2.554628883022815, 2.5849158750206698, 2.5741735380142927, 2.5749860359937884, 2.5611018509953283, 2.5642748859827407, 2.582136083015939, 2.562266680004541, 2.557492218009429, 2.5650593219907023, 2.580978995974874, 2.56474122297368, 2.563875832973281, 2.5618483019643463, 2.5813674069941044, 2.5716293409932405, 2.5667634199780878, 2.577464530011639, 2.5638615140051115, 2.5564160159847233, 2.562159338966012, 2.5843164319521748, 2.5633598570129834, 2.5722688189998735, 2.560208752984181, 2.5746098649979103, 2.5723569359979592, 2.575200882012723, 2.5754475359863136, 2.5820899750397075, 2.5735893530072644, 2.576195595000172, 2.6270798159821425, 2.5569866619771346, 2.55604124700767, 2.5611300049931742, 2.582875232998049, 2.568153883010382, 2.5804763379856013]
Mixed\_6c.branch7x7\_3.conv;0.014943054993636906;0.03700917400419712;1.0251639730122406;1.0256337510072626;2.476680573012444;0.9995419632061049;2.4778155036816143;[0.017631374998018146, 0.014943054993636906, 0.015108007995877415, 0.015290990006178617, 0.015111561020603403, 0.015099971002200618, 0.015241878980305046, 0.015057502983836457, 0.015191796002909541, 0.01511264601140283, 0.015189094992820174, 0.015411780012072995, 0.015473061008378863, 0.015667405998101458, 0.01593925800989382, 0.01589129399508238, 0.016306662000715733, 0.016197443997953087, 0.01638986199395731, 0.01672162502654828, 0.016641758993500844, 0.016666078998241574, 0.01683618500828743, 0.01707661699037999, 0.017260013992199674, 0.01704679601243697, 0.01705881199450232, 0.017177678004372865, 0.017214255989529192, 0.017328679998172447, 0.01704029898974113, 0.017421714001102373, 0.017350226000417024, 0.018176115991082042, 0.01774411799851805, 0.017750040016835555, 0.017564517998835072, 0.0175922840135172, 0.01758938599959947, 0.017702262004604563, 0.017632412986131385, 0.017560723004862666, 0.017733141023200005, 0.017720775998895988, 0.01761711001745425, 0.017603084997972474, 0.01760796399321407, 0.017713815002935007, 0.017814733990235254, 0.017787812976166606];[0.03700917400419712, 0.03802428802009672, 0.03763195898500271, 0.03776618200936355, 0.038501643983181566, 0.03788601901032962, 0.03785369999241084, 0.03814475901890546, 0.03825836200849153, 0.03815953599405475, 0.03835614200215787, 0.03840260099968873, 0.03875341301318258, 0.03806043398799375, 0.03806491199065931, 0.038403092010412365, 0.03835292300209403, 0.03786593201220967, 0.03822345900698565, 0.039362832001643255, 0.038259902998106554, 0.03768740998930298, 0.03861720298300497, 0.03809937002370134, 0.039284036989556625, 0.03794298900174908, 0.03817268300917931, 0.03847587900236249, 0.03784743798314594, 0.03842996200546622, 0.03819498000666499, 0.03882437999709509, 0.03867317899130285, 0.03812626900617033, 0.03789845699793659, 0.03871100000105798, 0.038746025995351374, 0.0380277709919028, 0.03852969399304129, 0.03897426702314988, 0.03780997000285424, 0.03839184099342674, 0.038654082018183544, 0.038027086993679404, 0.03774789901217446, 0.03869433898944408, 0.03845343500142917, 0.037886739999521524, 0.03872409398900345, 0.037594855995848775];[1.0302463209955022, 1.0268234590184875, 1.0292814749700483, 1.0289974980114494, 1.0339958340045996, 1.0490342699922621, 1.0450808509776834, 1.0345316160237417, 1.0339701009797864, 1.0367261649807915, 1.032921104982961, 1.0361382650153246, 1.032362127007218, 1.0477548359776847, 1.0532140430004802, 1.0305593299854081, 1.0932414649869315, 1.0495164850144647, 1.0361750169831794, 1.0338079620269127, 1.0340526329819113, 1.0311934589699376, 1.0461224620230496, 1.0309595369908493, 1.0328493319975678, 1.0309521029994357, 1.048020271002315, 1.038917494006455, 1.0296727349923458, 1.0297993550193496, 1.0357570229971316, 1.027282423019642, 1.049198068008991, 1.0337891549861524, 1.0318672990251798, 1.030992217012681, 1.0286678210250102, 1.0251639730122406, 1.0290733789734077, 1.0319930980040226, 1.0446700689790305, 1.036581275984645, 1.0490241649968084, 1.0498142210126389, 1.0353842890181113, 1.0305722969933413, 1.0466403389873449, 1.0259951550106052, 1.0291447089985013, 1.0346494469849858];[1.0473700169823132, 1.0319187219720334, 1.033768235007301, 1.0453956439741887, 1.0488426010124385, 1.0453865999879781, 1.0334469340159558, 1.0256337510072626, 1.0306308810249902, 1.0335870109847747, 1.0318998070142698, 1.0401805989677086, 1.0262331779813394, 1.0303486890043132, 1.0351955549849663, 1.0524707030272111, 1.0345151029760018, 1.0328794200031552, 1.0450830560002942, 1.037136578001082, 1.036232847982319, 1.0303988289670087, 1.0331595319730695, 1.0461173950170632, 1.0319634290062822, 1.0313114559685346, 1.048605773015879, 1.0294287730066571, 1.0470791399711743, 1.0328869910154026, 1.036115886992775, 1.0364616189908702, 1.0361369180027395, 1.0485126549901906, 1.0301937050244305, 1.0514185250212904, 1.0320068500004709, 1.031023240997456, 1.0312418429821264, 1.0514273309963755, 1.032258731982438, 1.0325889740197454, 1.0460332960064989, 1.0452408239943907, 1.0520094460225664, 1.0434191189997364, 1.032720243994845, 1.0442162410181481, 1.0293215099954978, 1.031136384990532]
Mixed\_6c.branch7x7dbl\_2.conv;0.011931351007660851;0.03477925300830975;0.8608436479989905;0.8574458259972744;2.914946763864275;1.0039627249893768;2.9034412247677013;[0.011937887989915907, 0.0120000550232362, 0.012279262009542435, 0.012482292979257181, 0.012722688989015296, 0.011931351007660851, 0.01211907499236986, 0.012416407000273466, 0.011939069983782247, 0.012083324982086197, 0.01231584997731261, 0.012348411983111873, 0.012187349988380447, 0.012741173995891586, 0.01240764299291186, 0.013325292005902156, 0.012833198998123407, 0.013063774997135624, 0.013294224016135558, 0.013628938992042094, 0.013642175996210426, 0.014408063987502828, 0.014201988000422716, 0.014305487973615527, 0.013710217986954376, 0.01437384300515987, 0.014344677998451516, 0.014375416008988395, 0.014483837992884219, 0.014563075004843995, 0.01448988399351947, 0.014611669001169503, 0.014287185011198744, 0.014620562986237928, 0.014598162000766024, 0.015246012015268207, 0.015341460006311536, 0.015433733002282679, 0.014786209008889273, 0.01512940600514412, 0.015210915997158736, 0.014799772994592786, 0.014891553000779822, 0.014791010005865246, 0.015699456998845562, 0.015002728992840275, 0.0148275539977476, 0.015070509020006284, 0.014953695994336158, 0.01511684199795127];[0.03477925300830975, 0.03559961300925352, 0.035725281020859256, 0.035684856004081666, 0.03480303901596926, 0.03599373699398711, 0.036350053997011855, 0.03532814601203427, 0.035560698015615344, 0.03581403999123722, 0.03603885701159015, 0.03595172998029739, 0.03504018799867481, 0.035699229018064216, 0.036048278998350725, 0.03545659297378734, 0.035099481989163905, 0.035628415003884584, 0.03588100100751035, 0.035883058997569606, 0.03549386200029403, 0.03539823100436479, 0.035696342994924635, 0.035376612009713426, 0.035667363001266494, 0.036436539026908576, 0.03527494499576278, 0.0354527430026792, 0.035174149001250044, 0.036014411016367376, 0.03623966799932532, 0.03552392401616089, 0.035284238983877, 0.03553156601265073, 0.03571505899890326, 0.03571317601017654, 0.035871704982127994, 0.035329630016349256, 0.03537606500321999, 0.03590907098259777, 0.03536743501899764, 0.036095825023949146, 0.03576797398272902, 0.035911317012505606, 0.03559658597805537, 0.03531073601334356, 0.03519862500252202, 0.03548486498766579, 0.036422849021619186, 0.036414840986253694];[0.8608436479989905, 0.8804466519795824, 0.87421037099557, 0.868339582986664, 0.876156229962362, 0.8871218319691252, 0.8758747090178076, 0.8712896280048881, 0.884350596985314, 0.8776494979974814, 0.8864380049926694, 0.8849995420314372, 0.8760191139881499, 0.8778804889880121, 0.8747355079976842, 0.8932185719895642, 0.8742909179709386, 0.8890877189987805, 0.8843339870218188, 0.8864641080144793, 0.8751015549933072, 0.8911816639883909, 0.8728596440050751, 0.8722711819864344, 0.8869101410091389, 0.8633607130032033, 0.867492482997477, 0.8829849930189084, 0.8683249760069884, 0.8882894219714217, 0.8932599409890827, 0.8696030380087905, 0.8751510090078227, 0.8822305479843635, 0.8728677299804986, 0.8715989600168541, 0.8846798969898373, 0.8743842950207181, 0.8741388470225502, 0.8694011110055726, 0.8892243640148081, 0.8732483729836531, 0.8849361189932097, 0.8749231619876809, 0.8747856300033163, 0.870765049039619, 0.8719982150068972, 0.8794744930055458, 0.8873114090238232, 0.8694129529758357];[0.8734637759625912, 0.8732611080049537, 0.8750718350056559, 0.8858843529887963, 0.8836313370265998, 0.8658598500187509, 0.882411204976961, 0.8574458259972744, 0.8821495419833809, 0.8689298229874112, 0.8762573709827848, 0.8739686250046361, 0.8695530040422454, 0.8682499290152919, 0.8674882189952768, 0.9270401799876709, 0.8845145700324792, 0.8692472879774868, 0.8737573760154191, 0.8669078510138206, 0.8687886550032999, 0.8707686900161207, 0.8746473560167942, 0.8691863930143882, 0.8711307279882021, 0.8917806509998627, 0.8808867190091405, 0.8643781339924317, 0.8654411289899144, 0.8697617040015757, 0.8742097280046437, 0.8719800129765645, 0.8746513620135374, 0.8850747890246566, 0.8675341969938017, 0.8756321159889922, 0.8797206029994413, 0.8709191669768188, 0.8736735790153034, 0.8682017269893549, 0.8832760169752873, 0.8713537770090625, 0.875069939007517, 0.8625784790201578, 0.8735060520120896, 0.8710104250349104, 0.8845961719925981, 0.885150465008337, 0.8854797050007619, 0.8865703010233119]
Mixed\_6c.branch7x7dbl\_5.conv;0.015746668010251597;0.03604675899259746;3.0474586079944856;3.0495224430051167;2.289167395231159;0.9993232268169185;2.2907176915348;[0.01600089599378407, 0.01585309999063611, 0.01587309400201775, 0.01588475698372349, 0.015854299010243267, 0.015746668010251597, 0.015862883999943733, 0.015897593984846026, 0.01605319301597774, 0.01597527100238949, 0.016535626986296847, 0.01673862198367715, 0.017265849019167945, 0.01698501198552549, 0.017618804005905986, 0.017685910017462447, 0.017583732987986878, 0.01792324401321821, 0.018032133986707777, 0.018003161996603012, 0.018650321988388896, 0.018414916994515806, 0.018808450986398384, 0.0187683800177183, 0.019021979009266943, 0.01895923400297761, 0.01911101199220866, 0.01895419802167453, 0.01906933798454702, 0.01927233999595046, 0.01897146800183691, 0.019524128001648933, 0.018978728010552004, 0.01889425699482672, 0.018960096000228077, 0.019503706018440425, 0.01897506701061502, 0.01886822099913843, 0.018933569983346388, 0.019420550001086667, 0.01888409399543889, 0.01943249299074523, 0.01904203402227722, 0.019454630004474893, 0.019057151017477736, 0.019445230020210147, 0.018973006022861227, 0.018931168015114963, 0.019454106979537755, 0.018921756010968238];[0.03604675899259746, 0.037092454003868625, 0.03675983799621463, 0.03679624499636702, 0.03653943198150955, 0.03676944499602541, 0.0369132729829289, 0.03631687298184261, 0.03670310400775634, 0.037573714973405004, 0.03616863998468034, 0.037362300005042925, 0.03653681598370895, 0.036922135011991486, 0.03618745499989018, 0.037067764991661534, 0.03641439299099147, 0.03673122898908332, 0.03742480598157272, 0.03631964899250306, 0.0373830090102274, 0.03737879201071337, 0.03643134399317205, 0.03723729299963452, 0.03698613599408418, 0.036832145997323096, 0.0363076759967953, 0.03753945499192923, 0.036457682988839224, 0.03657484002178535, 0.0366505790152587, 0.03678477698122151, 0.03669666999485344, 0.037175131001276895, 0.03640034102136269, 0.03647140201064758, 0.03668048599502072, 0.037177937978412956, 0.03744637401541695, 0.036882919986965135, 0.03633887297473848, 0.03699511001468636, 0.03691621299367398, 0.03614377198391594, 0.036205973010510206, 0.03745494000031613, 0.03651198899024166, 0.0369777440209873, 0.036691740999231115, 0.03679978399304673];[3.052125463000266, 3.0604931540437974, 3.0744661159988027, 3.0745413539989386, 3.0560946850164328, 3.061062189983204, 3.0657165349985007, 3.0571567159786355, 3.091382198006613, 3.055998341034865, 3.075869750988204, 3.0588682839879766, 3.056058906018734, 3.056830656976672, 3.0588112990080845, 3.0525195179798175, 3.0805139029980637, 3.054622215015115, 3.0982434970210306, 3.0578565819887444, 3.082493889000034, 3.07750197101268, 3.0623260870052036, 3.0597267319681123, 3.05874917798792, 3.0474586079944856, 3.0749023120151833, 3.0772507119982038, 3.0580182329867966, 3.0595042780332733, 3.0638457929890137, 3.057188470993424, 3.057302478031488, 3.080523151991656, 3.0862491579609923, 3.065552785003092, 3.072468484984711, 3.054301366006257, 3.060178949002875, 3.0554795910429675, 3.0564837669953704, 3.0791266020096373, 3.058411089994479, 3.0486773449811153, 3.071584192017326, 3.1239497030037455, 3.0537696450192016, 3.0527641240041703, 3.048232650005957, 3.124621054972522];[3.0556219119753223, 3.0540061090141535, 3.0755477319762576, 3.0591940490121488, 3.059845403971849, 3.0859543749829754, 3.0870967869996093, 3.066266326990444, 3.0862211720377672, 3.0842056249966845, 3.064874024974415, 3.071017723006662, 3.0620429090049583, 3.05221267597517, 3.07780713198008, 3.0561995730095077, 3.0495224430051167, 3.0544254120031837, 3.07260612299433, 3.908980623993557, 3.2251916749810334, 3.074700521043269, 3.134011971007567, 3.080387072986923, 3.0547157100227196, 3.090507739019813, 3.0576388119952753, 3.0553467650315724, 3.0589205360156484, 3.07405465998454, 3.0539186139940284, 3.0526235139986966, 3.0779282549920026, 3.118299116002163, 3.0552440589817706, 3.055603123997571, 3.052592705003917, 3.0680301829997916, 3.081227137998212, 3.0818626859982032, 3.0583020959747955, 3.2234479030012153, 3.0539971579855774, 3.0796643560170196, 3.078330760996323, 3.0653519530023914, 3.0529466760053765, 3.0561874229751993, 3.070051410992164, 3.0564974269946106]
Mixed\_6e.branch7x7\_2.conv;0.018303699005628005;0.04303337901365012;3.655986258003395;3.7242250880226493;2.351075539453433;0.9816770392749046;2.3949582656939863;[0.018801241007167846, 0.018303699005628005, 0.01842182900873013, 0.01854606400593184, 0.018548950989497826, 0.01858393900329247, 0.019088621978880838, 0.019343441992532462, 0.020112082012929022, 0.02038464799989015, 0.02082519102259539, 0.021215663000475615, 0.021399388991994783, 0.021870883996598423, 0.022023573983460665, 0.02213448501424864, 0.022763499000575393, 0.02290465700207278, 0.022939791000680998, 0.022880442993482575, 0.02286805197945796, 0.022807672998169437, 0.02316630899440497, 0.023318192979786545, 0.023310096003115177, 0.023169898020569235, 0.026579708995996043, 0.02362769198953174, 0.023398471996188164, 0.023212686995975673, 0.023251751001225784, 0.02326226100558415, 0.023287541000172496, 0.023108881985535845, 0.023157460003858432, 0.02314382401527837, 0.022996305982815102, 0.02306960499845445, 0.023580484004924074, 0.02339144400320947, 0.023196661000838503, 0.02314576698699966, 0.023168754007201642, 0.023024118010653183, 0.023044912988552824, 0.02293652799562551, 0.023076545010553673, 0.022991261997958645, 0.023194812005385756, 0.022910327999852598];[0.04353189098765142, 0.04327837799792178, 0.04428597798687406, 0.0439117539790459, 0.04529352200916037, 0.043438427994260564, 0.0444341049878858, 0.04372020499431528, 0.045103876007488, 0.044074650009861216, 0.04415522099588998, 0.04414503599400632, 0.044151597016025335, 0.04407576099038124, 0.04388725699391216, 0.04421966799418442, 0.04364005901152268, 0.04428423100034706, 0.04474096198100597, 0.044743022008333355, 0.043437959015136585, 0.0443116879905574, 0.04383788799168542, 0.044344624009681866, 0.04403883800841868, 0.044449052977142856, 0.04343308098032139, 0.04469435501960106, 0.04426877401419915, 0.044233907014131546, 0.0438377580139786, 0.04442446000757627, 0.04493565301527269, 0.04303337901365012, 0.044487564999144524, 0.04417797998758033, 0.04377619599108584, 0.04461824899772182, 0.04391235901857726, 0.04397580199292861, 0.04434100000071339, 0.04345414799172431, 0.04473796300590038, 0.044297757995082065, 0.04430306301219389, 0.04398285099887289, 0.044830305996583775, 0.04390022801817395, 0.043883728998480365, 0.04345894997823052];[3.755720870976802, 3.811299852008233, 3.830730190005852, 3.771241893991828, 3.788418209995143, 3.8474483090103604, 3.819244988000719, 3.8223694110056385, 3.7860880459775217, 3.655986258003395, 3.782739220012445, 3.826421528996434, 3.8265852899930906, 3.8283318080066238, 3.7720799169910606, 3.7709631259785965, 3.772199266968528, 3.657578060985543, 3.661564274021657, 3.818554637982743, 3.8280832179880235, 3.7875650860078167, 3.7866538540110923, 3.844155694008805, 3.78853102697758, 3.828461872995831, 3.8216761679796036, 3.769317159021739, 3.7838033539883327, 3.7748967870138586, 3.7725359170290176, 3.8259879469987936, 3.7691820109903347, 3.772790614020778, 3.7851326299714856, 3.837196264998056, 3.775673700030893, 3.7936648209870327, 3.765954167000018, 3.7743249660125002, 3.7725249670038465, 3.695343113009585, 3.776865757012274, 3.8267854939913377, 3.819284233992221, 3.830999707977753, 3.782143028016435, 3.7756577939726412, 3.774184302048525, 3.776642801007256];[3.8434160979813896, 3.7242250880226493, 3.7746090970176738, 3.7698911470361054, 3.784494391991757, 3.774342232994968, 3.7724334619706497, 3.778224895009771, 3.771248393022688, 3.825988877011696, 3.7701683189952746, 3.7585709360137116, 3.8320864149718545, 3.831458818021929, 3.8183565060026012, 3.8447786809992976, 3.778202651999891, 3.845331652992172, 3.7814844110107515, 3.7720436939853244, 3.7665528890211135, 3.7823530999885406, 3.7828099170001224, 3.7702153460122645, 3.7771955389762297, 3.8302160959865432, 3.7700632140040398, 3.7813049659889657, 3.7748413939843886, 3.769724336976651, 3.792595872975653, 3.830251061997842, 3.777460726996651, 3.8303111319837626, 3.7771304509951733, 3.7683398250082973, 3.8215804350038525, 3.7718519259942695, 3.770335483015515, 3.7656424239685293, 3.7796596919943113, 3.768793003022438, 3.7727162340306677, 3.8390271209646016, 3.781255334994057, 3.782593486015685, 3.7939366860082373, 3.7735920590057503, 3.772660309972707, 3.7759295089927036]
Mixed\_6e.branch7x7\_3.conv;0.017474399995990098;0.045103295997250825;1.2395805299747735;1.2408511930261739;2.581106991232936;0.9989759746708213;2.5837528195645065;[0.017722617980325595, 0.017905759013956413, 0.017581716005224735, 0.019919611018849537, 0.017596957011846825, 0.017474399995990098, 0.01786055398406461, 0.01828274698345922, 0.018566332990303636, 0.019063498999457806, 0.01944046700373292, 0.019570351985748857, 0.020055114990100265, 0.020168207003735006, 0.020485007989918813, 0.020848554995609447, 0.02079034800408408, 0.02080844301963225, 0.020882044977042824, 0.02127014400321059, 0.02123146000667475, 0.02155778801534325, 0.021712370973546058, 0.02179608101141639, 0.02149416401516646, 0.021506453020265326, 0.021568850002950057, 0.02174765898962505, 0.021659468999132514, 0.021757927985163406, 0.021589053998468444, 0.022296836017630994, 0.021596550999674946, 0.021634987002471462, 0.02167030400596559, 0.02180764399236068, 0.021597974991891533, 0.02154247701400891, 0.021557405998464674, 0.02167620899854228, 0.021550278004724532, 0.02155239399871789, 0.021648053982062265, 0.021670134010491893, 0.021927121008047834, 0.02197252999758348, 0.021671802998753265, 0.02172502499888651, 0.021548467979300767, 0.021741434989962727];[0.046642999979667366, 0.045742947986582294, 0.0471011939807795, 0.04544219799572602, 0.04667512798914686, 0.04529107201960869, 0.04635643999790773, 0.0457227410224732, 0.04562533300486393, 0.04588995498488657, 0.04654208099236712, 0.04583781398832798, 0.04640750301769003, 0.045909217005828395, 0.04576522498973645, 0.04623519501183182, 0.045182639005361125, 0.04624104200047441, 0.04645131400320679, 0.04588884100667201, 0.04582486298750155, 0.0457553900196217, 0.04568756901426241, 0.045570088987005875, 0.04516837699338794, 0.046079719002591446, 0.04554026000550948, 0.045302162994630635, 0.04601944700698368, 0.04597278099390678, 0.04698799201287329, 0.04534593198332004, 0.04529240299598314, 0.04624114799662493, 0.04560447297990322, 0.04787900499650277, 0.04542548401514068, 0.04696262301877141, 0.04584308300400153, 0.04559904400957748, 0.045103295997250825, 0.04656975201214664, 0.046007758006453514, 0.045707571000093594, 0.04740027798106894, 0.04648543201619759, 0.046780951000982895, 0.046424821979599074, 0.04575654599466361, 0.045834828983061016];[1.2431924749689642, 1.2395805299747735, 1.2516283949953504, 1.2481290310097393, 1.2467361540184356, 1.2569031929888297, 1.2723317919881083, 1.2555024290340953, 1.2699480810260866, 1.2704710320103914, 1.2441046180028934, 1.2538670540379826, 1.2466785779979546, 1.2511279780010227, 1.2731090850138571, 1.2495383460191078, 1.269097784999758, 1.2739808080077637, 1.2519663070270326, 1.2484841990226414, 1.2763216709718108, 1.2472598479944281, 1.2568236999795772, 1.2703498589980882, 1.2521873359801248, 1.2730920469912235, 1.2452090229780879, 1.25094929599436, 1.2560656459827442, 1.2447624860215, 1.251536136987852, 1.2506608690018766, 1.2537872880056966, 1.247697299986612, 1.2563243029871956, 1.2414878080016933, 1.2654024960356764, 1.2452127739670686, 1.2421644509886391, 1.2487389000016265, 1.2784703409997746, 1.254501984018134, 1.253304548037704, 1.2497848590137437, 1.2734844939841423, 1.2568202650290914, 1.2698727030074224, 1.2543495600111783, 1.2503392200160306, 1.268378520006081];[1.2512033040111419, 1.25257466401672, 1.2638898049772251, 1.254676771000959, 1.2511830530129373, 1.2651588059961796, 1.2773237559886184, 1.2495721199957188, 1.2464650709880516, 1.2772814740019385, 1.2498110190208536, 1.25297828897601, 1.2505821170052513, 1.253021582000656, 1.2479437299771234, 1.2461910799902398, 1.248534798010951, 1.269668355002068, 1.2473908060055692, 1.2408511930261739, 1.26608447599574, 1.2732948650082108, 1.246498400985729, 1.2470552930026315, 1.2499858230003156, 1.2506766289880034, 1.254126265004743, 1.2577624440018553, 1.2495030570426024, 1.2526488640287425, 1.2467020219773985, 1.2677263720252085, 1.2484722120279912, 1.271957468969049, 1.2520238879951648, 1.253525173990056, 1.2747986950271297, 1.2480895780026913, 1.2683201369945891, 1.2472821619885508, 1.2499608459766023, 1.2531282599957194, 1.2672156969783828, 1.2729016610246617, 1.2512601250200532, 1.2542442500125617, 1.271772838983452, 1.2480292280088179, 1.2695113099762239, 1.250011351017747]
AuxLogits.conv0.conv;0.0008545790042262524;0.0012125670036766678;0.07821989600779489;0.07824781199451536;1.4189056806685096;0.9996432362003627;1.419412075513821;[0.001249262975761667, 0.0011482919799163938, 0.0011350760178174824, 0.001139270985731855, 0.0011901649995706975, 0.0011282280029263347, 0.001127650000853464, 0.0011314080038573593, 0.0011480230023153126, 0.0011378579947631806, 0.001116592000471428, 0.0011272910051047802, 0.0011351080029271543, 0.0011108100006822497, 0.0011270520044490695, 0.0011469069868326187, 0.0011845959816128016, 0.0009023669990710914, 0.0008825060212984681, 0.0008545790042262524, 0.0008700629987288266, 0.0008819450158625841, 0.0008836550114210695, 0.0008771870052441955, 0.0008779600029811263, 0.0008872399921528995, 0.0008755129820201546, 0.0008671260147821158, 0.0008794959867373109, 0.0009048630017787218, 0.0009062039898708463, 0.0008923200075514615, 0.000897588994121179, 0.0008880450041033328, 0.0012026180047541857, 0.0009143339993897825, 0.0009194560116156936, 0.0009087880025617778, 0.0009386320016346872, 0.000920199992833659, 0.000948338012676686, 0.0009275139891542494, 0.0009598269825801253, 0.0009232139855157584, 0.0009649829880800098, 0.0009311670146416873, 0.0009599230252206326, 0.0009410589991603047, 0.0009513830009382218, 0.000942243990721181];[0.0012426419998519123, 0.0012533109984360635, 0.0012438319972716272, 0.0012421909777913243, 0.0012299089867156, 0.0012236879847478122, 0.0012284069962333888, 0.0012238810013514012, 0.0012288569996599108, 0.0012125670036766678, 0.0012314819905441254, 0.0012593729770742357, 0.0012512019893620163, 0.001251740992302075, 0.0012488390202634037, 0.001230216003023088, 0.0012419109989423305, 0.001241542981006205, 0.0012633620062842965, 0.001251439010957256, 0.0012452240043785423, 0.0012660670035984367, 0.0012516079877968878, 0.0012662950030062348, 0.0012795619841199368, 0.0012778370000887662, 0.0012874749954789877, 0.0012655600148718804, 0.0012954009871464223, 0.0012680939980782568, 0.001268774998607114, 0.0012731979950331151, 0.0012611550046131015, 0.001292661007028073, 0.001276437018532306, 0.0012757169897668064, 0.0012746709981001914, 0.001307192986132577, 0.0012733210169244558, 0.0012729750014841557, 0.00127860700013116, 0.001274266018299386, 0.001290374988457188, 0.001273229980142787, 0.0012699509970843792, 0.0012636390165425837, 0.0012730500020552427, 0.0013050720153842121, 0.0012954809935763478, 0.0013332260132301599];[0.08056261998717673, 0.0795954400091432, 0.08017031499184668, 0.08012598200002685, 0.07967806598753668, 0.07956230101990514, 0.07964736700523645, 0.08029417300713249, 0.07958951298496686, 0.07960541700595059, 0.0801141900010407, 0.07995281499461271, 0.08015244998387061, 0.08001535301445983, 0.08051228697877377, 0.07974825400742702, 0.08038478597882204, 0.08078679899335839, 0.08029322198126465, 0.08036518399603665, 0.08022892498411238, 0.08041716000298038, 0.08046692202333361, 0.08009170400328003, 0.08000962799997069, 0.0803714080248028, 0.07992264800122939, 0.08026396899367683, 0.07966285198926926, 0.07936551497550681, 0.07958856099867262, 0.08021327800815925, 0.07951921000494622, 0.0802426369918976, 0.08009409200167283, 0.08036179401096888, 0.07821989600779489, 0.08023460101685487, 0.07950802700361237, 0.08007938301307149, 0.07945073701557703, 0.07939796699793078, 0.07948077001492493, 0.07956449998891912, 0.07938025399926119, 0.08001425099791959, 0.07926512500853278, 0.07932204598910175, 0.0795208339986857, 0.0795838969934266];[0.0801177870016545, 0.07944073399994522, 0.08000298700062558, 0.07950747100403532, 0.08020876601221971, 0.08063084099558182, 0.08024097001180053, 0.08013028299319558, 0.08006662200205028, 0.07948879702598788, 0.08028878000914119, 0.07943787801195867, 0.07997464298387058, 0.08004543400602415, 0.07945217299857177, 0.07973383401986212, 0.08009912597481161, 0.07977980500436388, 0.07960588298738003, 0.079583780025132, 0.07947338500525802, 0.0795982219860889, 0.07913759001530707, 0.08000839501619339, 0.07912157601094805, 0.08043267199536785, 0.08037823700578883, 0.0801627280015964, 0.07984995699371211, 0.07957258299575187, 0.07941091299289837, 0.07947615798912011, 0.0792409889982082, 0.07934493600623682, 0.08018491000984795, 0.07960932402056642, 0.07996152498526499, 0.07937001500977203, 0.07947470899671316, 0.08023688298999332, 0.0798304170020856, 0.07824781199451536, 0.08034364201012067, 0.08032087300671265, 0.07965711600263603, 0.08010608100448735, 0.07940573099767789, 0.07982587401056662, 0.07959603698691353, 0.0789635429973714]
AuxLogits.conv1.conv;0.005593174020759761;0.0062870940018910915;0.06608854199294001;0.06607152501237579;1.124065508878458;1.0002575539244938;1.1237760759398474;[0.005940916977124289, 0.005810716975247487, 0.005621114018140361, 0.005594276997726411, 0.005617048998828977, 0.005593174020759761, 0.005777031998150051, 0.005671892984537408, 0.00581070501357317, 0.005713809980079532, 0.005732928984798491, 0.005745016998844221, 0.005827476998092607, 0.005743054993217811, 0.005725621012970805, 0.005740346998209134, 0.0059011139965150505, 0.005750473996158689, 0.005757199978688732, 0.0057363309897482395, 0.005754268990131095, 0.005727495008613914, 0.00579031600500457, 0.0057388349960092455, 0.005904080026084557, 0.005721074005123228, 0.005731078010285273, 0.005808201007312164, 0.005753487988840789, 0.005734313977882266, 0.005737108003813773, 0.005726694012992084, 0.005948314006673172, 0.005742876004660502, 0.005815409007482231, 0.005783603002782911, 0.0057932810159400105, 0.005787066009361297, 0.005857147974893451, 0.0058533189876470715, 0.006022262998158112, 0.005853498005308211, 0.006244738993700594, 0.005992475984385237, 0.005956990993581712, 0.006000954017508775, 0.005951895989710465, 0.005960656009847298, 0.006201756012160331, 0.006010459008393809];[0.00692187700769864, 0.0062870940018910915, 0.006430359004298225, 0.006371894996846095, 0.006445098988479003, 0.006329459982225671, 0.006366340006934479, 0.00641938901389949, 0.006409268011339009, 0.00636717802262865, 0.006419715005904436, 0.006387636996805668, 0.006370777991833165, 0.006363027001498267, 0.006411676004063338, 0.0063573819934390485, 0.006411285983631387, 0.006396794022293761, 0.006417302007321268, 0.006369953014655039, 0.006453630019677803, 0.006368283997289836, 0.0064420859853271395, 0.006394025025656447, 0.006407529988791794, 0.00638638500822708, 0.006452809990150854, 0.006351827003527433, 0.006386966997524723, 0.006364787986967713, 0.006394986005034298, 0.006365688022924587, 0.00642821699148044, 0.006396595010301098, 0.006426460982766002, 0.006405124004231766, 0.006402372993761674, 0.006362073007039726, 0.006412182992789894, 0.006587764015421271, 0.0063960519910324365, 0.0063721399928908795, 0.006422787992050871, 0.006403889012290165, 0.006441536999773234, 0.006376992998411879, 0.0064122720214072615, 0.006408287998056039, 0.006435994990170002, 0.006344310997519642];[0.06617314103641547, 0.0662203160172794, 0.06725751596968621, 0.06616950800525956, 0.06612932097050361, 0.0662200000078883, 0.0661453279608395, 0.06631790395476855, 0.06608854199294001, 0.06616044702241197, 0.06858923501567915, 0.06743290301528759, 0.06617674199515022, 0.06738490896532312, 0.06619558201055042, 0.06613582401769236, 0.06616681200102903, 0.06621039001038298, 0.06618049499229528, 0.06625446196994744, 0.06729899297351949, 0.0661345109983813, 0.06616175302769989, 0.06613089502207004, 0.0662524169893004, 0.06740642298245803, 0.06613881202065386, 0.06624436101992615, 0.06632955800159834, 0.06617753498721868, 0.06626187203801237, 0.06610147398896515, 0.06737609600531869, 0.06612763705197722, 0.06625201500719413, 0.06620227996609174, 0.06735381903126836, 0.067672372009838, 0.06611101303133182, 0.06623755299369805, 0.06620491997455247, 0.06612377197598107, 0.0661336460034363, 0.06617616300354712, 0.06616898902575485, 0.06734840600984171, 0.06727735002641566, 0.06608928099740297, 0.06625638098921627, 0.06725448401994072];[0.06616500904783607, 0.0661133199755568, 0.06630797605612315, 0.06620428300811909, 0.06617415801156312, 0.06625403300859034, 0.06625634804368019, 0.06625254900427535, 0.06607152501237579, 0.06732944698887877, 0.06728296197252348, 0.06613877098425291, 0.06612046802183613, 0.06727665499784052, 0.06622104402049445, 0.06627853200188838, 0.06618365400936455, 0.06615377502748743, 0.06732706300681457, 0.06631919302162714, 0.06613178495899774, 0.06619249799405225, 0.06625723696197383, 0.0674243179964833, 0.06624738499522209, 0.0661646920198109, 0.06622073199832812, 0.06610805197851732, 0.06610470201121643, 0.06615352499647997, 0.06727349600987509, 0.06636170300771482, 0.06609899702016264, 0.06617768501746468, 0.06617366601130925, 0.06613989800098352, 0.06620883499272168, 0.0661725059908349, 0.06608493797830306, 0.06626383302500471, 0.06632377702044323, 0.06737498901202343, 0.06614239900954999, 0.06621764798182994, 0.06744955998146906, 0.06734847600455396, 0.06736831099260598, 0.06619465298717842, 0.06620803300756961, 0.06615773995872587]
Mixed\_7a.branch3x3\_2.conv;0.010132505994988605;0.02132253599120304;0.6825114309904166;0.6842732910008635;2.1043694424408796;0.9974252100240973;2.1098017388091073;[0.010342694004066288, 0.010263091011438519, 0.010299735004082322, 0.010132505994988605, 0.01017782901180908, 0.010326121002435684, 0.010799201991176233, 0.011074781010393053, 0.011488894000649452, 0.011499945976538584, 0.011759829998482019, 0.011885055020684376, 0.012210782006150112, 0.012153065006714314, 0.012440398015314713, 0.01287487699300982, 0.01366795098874718, 0.013597721001133323, 0.013637788011692464, 0.0136529509909451, 0.013708603015402332, 0.013599561003502458, 0.013747680000960827, 0.014234828995540738, 0.01367369299987331, 0.013869751011952758, 0.014220401993952692, 0.013672203000169247, 0.013628431013785303, 0.014356398984091356, 0.01364745298633352, 0.013686485006473958, 0.013883987994631752, 0.013992202002555132, 0.013639254990266636, 0.013652769004693255, 0.013764927018200979, 0.012883376999525353, 0.01363594300346449, 0.014024347998201847, 0.013641972007462755, 0.01363842497812584, 0.01421579101588577, 0.012855053995735943, 0.013613675982924178, 0.013594813004601747, 0.012954118981724605, 0.014468278997810557, 0.01364733901573345, 0.013651298999320716];[0.0246387520164717, 0.021886455011554062, 0.022006879007676616, 0.021831038990058005, 0.021858799998881295, 0.021827710006618872, 0.02174726899829693, 0.021612573007587343, 0.021993163012666628, 0.02175342498230748, 0.021833776001585647, 0.0219043459801469, 0.021800629008794203, 0.02177661200403236, 0.02187544500338845, 0.021698509983252734, 0.021885294001549482, 0.02169277099892497, 0.021685994986910373, 0.021630811999784783, 0.021812102990224957, 0.021546158997807652, 0.02176879401667975, 0.021876944025279954, 0.021752117987489328, 0.02163931602262892, 0.021720217016991228, 0.02163310401374474, 0.021643671992933378, 0.021472969005117193, 0.021714050992159173, 0.021604948997264728, 0.021801840979605913, 0.021815247018821537, 0.021763776981970295, 0.02172516900463961, 0.02201098800287582, 0.021690148016205058, 0.022131077013909817, 0.02177199101424776, 0.02170735999243334, 0.021572767000179738, 0.02158604600117542, 0.02156854298664257, 0.021502109011635184, 0.021801848022732884, 0.02132253599120304, 0.021516192995477468, 0.021474601002410054, 0.022226728993700817];[0.6843463529949076, 0.6949006669747178, 0.6905467769829556, 0.6924427959893364, 0.6930802780261729, 0.6981516960076988, 0.6922794970159885, 0.6966650219983421, 0.6825114309904166, 0.6906247770239133, 0.6951151369721629, 0.6939715130138211, 0.6887463729945011, 0.6956977539812215, 0.6896639430196956, 0.6899462030269206, 0.6866655729827471, 0.6983480400231201, 0.6931466730311513, 0.6908894090156537, 0.6950946239812765, 0.6962591569754295, 0.6879186790029053, 0.6883230649982579, 0.6920869259920437, 0.6906692090269644, 0.6952023769554216, 0.6871957920084242, 0.6925759710138664, 0.6850790309836157, 0.6944390290009324, 0.6877390589506831, 0.6956591139896773, 0.6967103430361021, 0.6961720640247222, 0.6897216869983822, 0.6864334520068951, 0.6852196069958154, 0.690105028974358, 0.694732816045871, 0.6868461999983992, 0.6879655619850382, 0.690738070057705, 0.6942307979916222, 0.6887858169793617, 0.7432722240046132, 0.6917333979799878, 0.6931706980103627, 0.6858927490538917, 0.6893331279861741];[0.698358029971132, 0.6902908649935853, 0.6942785610153805, 0.6869752560160123, 0.6857748350303154, 0.6901238689897582, 0.7006545790063683, 0.6918702000111807, 0.6881002779991832, 0.695989556988934, 0.6914348459977191, 0.6909507200180087, 0.6896456180256791, 0.700143225985812, 0.6926318750192877, 0.6909113499859814, 0.6917966809705831, 0.6854318960104138, 0.6906868249934632, 0.6922974959888961, 0.6946087639953475, 0.6901423390081618, 0.6970708649896551, 0.6998810710210819, 0.6893986979848705, 0.6902791119937319, 0.6904784240177833, 0.6884160750487354, 0.6901939920207951, 0.6842732910008635, 0.6887064809852745, 0.6852881330123637, 0.6970874379912857, 0.6917733100126497, 0.6873640679987147, 0.6970479479641654, 0.6978194360272028, 0.6972162110032514, 0.6889285969664343, 0.6903202079993207, 0.6934798319998663, 0.6992742469592486, 0.7050716869998723, 0.6892977520183194, 0.692624743009219, 0.7001971149875317, 0.6930886220070533, 0.6952424750197679, 0.689433827996254, 0.6890300560044125]
Mixed\_7a.branch7x7x3\_4.conv;0.006507149984827265;0.0169717840035446;0.41346749701187946;0.41522661500493996;2.608174706763751;0.9957634748604938;2.6192713155392204;[0.006686851003905758, 0.006919700012076646, 0.00676514400402084, 0.00848098998540081, 0.00667795300250873, 0.006604894995689392, 0.006523866002680734, 0.006507149984827265, 0.006692379974992946, 0.006692077993648127, 0.006991435977397487, 0.007019951997790486, 0.007196560007287189, 0.00736072298604995, 0.007417223998345435, 0.0075682759925257415, 0.007431163016008213, 0.00766057800501585, 0.007628377003129572, 0.007614104979438707, 0.007655716995941475, 0.007834435004042462, 0.007871303998399526, 0.007882879028329626, 0.008028924989048392, 0.008015077997697517, 0.007851185015169904, 0.00798067799769342, 0.008041093009524047, 0.008181281998986378, 0.008257420005975291, 0.008257428009528667, 0.008149645000230521, 0.008267788012744859, 0.008256860019173473, 0.008110425987979397, 0.008275849017081782, 0.008236787980422378, 0.008006179006770253, 0.00802641297923401, 0.00815305401920341, 0.00825519100180827, 0.008144060004269704, 0.008239838993176818, 0.008113160991342738, 0.008143781014950946, 0.008241698000347242, 0.008138169010635465, 0.008127901004627347, 0.008152052003424615];[0.01754743402125314, 0.01747692801291123, 0.0174056259857025, 0.017387088999385014, 0.01720724199549295, 0.01744436501758173, 0.017070792004233226, 0.017412682995200157, 0.017718960996717215, 0.01733679202152416, 0.017200171016156673, 0.01824122600373812, 0.017276472004596144, 0.01733463502023369, 0.017423574987333268, 0.01728023198666051, 0.017563050001626834, 0.017225479008629918, 0.017240909015526995, 0.017327048000879586, 0.017606876994250342, 0.01736853100010194, 0.017538051994051784, 0.017434073000913486, 0.017202094983076677, 0.017140062991529703, 0.017343566985800862, 0.01732183402054943, 0.0169717840035446, 0.01752637399476953, 0.01752286500413902, 0.01730160601437092, 0.01732655000523664, 0.017370134009979665, 0.017205694020958617, 0.01721632498083636, 0.017385248007485643, 0.01751051700557582, 0.01731807997566648, 0.017374968010699376, 0.01826071599498391, 0.017085034982301295, 0.01736196700949222, 0.017278297018492594, 0.01747285298188217, 0.01743740399251692, 0.01761094797984697, 0.017332054005237296, 0.01719901102478616, 0.01735903599183075];[0.4319385959825013, 0.43409409502055496, 0.43008310499135405, 0.42948641200200655, 0.4293707429606002, 0.4374960050336085, 0.42971490003401414, 0.43005176601582207, 0.43330444596358575, 0.4279300649941433, 0.4298972860269714, 0.429561090975767, 0.4289079170266632, 0.4267180199676659, 0.42700611203326844, 0.435066521022236, 0.4312292819668073, 0.43183053098618984, 0.42948590900050476, 0.43085027200868353, 0.42881760402815416, 0.4279459610115737, 0.4304083969909698, 0.4291469699819572, 0.43029004998970777, 0.4292452300142031, 0.4309223349846434, 0.43010784999933094, 0.43225442699622363, 0.4282055899966508, 0.4313600550231058, 0.4330218220129609, 0.43014654898433946, 0.42903475800994784, 0.4292966180073563, 0.4773463220044505, 0.41346749701187946, 0.4282192990067415, 0.42816018100711517, 0.4344280569930561, 0.43036228997516446, 0.4295220909989439, 0.42495152598712593, 0.43275954498676583, 0.4267401809920557, 0.4326783500146121, 0.4295987130026333, 0.42970170301850885, 0.4282755540043581, 0.43185879301745445];[0.42996633501024917, 0.43264353298582137, 0.4289755299978424, 0.43454350499087013, 0.42812804397544824, 0.4316437590168789, 0.42835553095210344, 0.42740489801508375, 0.4285890370083507, 0.43012304400326684, 0.42769221699563786, 0.43375857899081893, 0.42946659002336673, 0.43208491802215576, 0.42496654801652767, 0.4276335129979998, 0.43243040904053487, 0.42875871097203344, 0.4290405780193396, 0.4282559889834374, 0.429006219987059, 0.4282418400107417, 0.43264630099292845, 0.42583423398900777, 0.4327247300243471, 0.43388518498977646, 0.4305553879821673, 0.42808749299729243, 0.4318369360116776, 0.42956347798462957, 0.43342725196271203, 0.43393051595194265, 0.4307694509916473, 0.42879607100621797, 0.42737611298798583, 0.43005588799132966, 0.427003357996, 0.42965154303237796, 0.42968846901203506, 0.4272158019884955, 0.4310276309843175, 0.43217304098652676, 0.4271304519788828, 0.41522661500493996, 0.43248360298457555, 0.4283395770180505, 0.43166804598877206, 0.43185876999632455, 0.434908933006227, 0.4282654080016073]
Mixed\_7b.branch1x1.conv;0.008002097980352119;0.009268591005820781;0.41275655702338554;0.4129895869991742;1.1582701222327363;0.999435748543972;1.1589240468135766;[0.010971645009703934, 0.011314531991956756, 0.01134532000287436, 0.011468270007753745, 0.008002097980352119, 0.008501685981173068, 0.008596787025453523, 0.00866415599011816, 0.008718600001884624, 0.008646435977425426, 0.008649250987218693, 0.00856400199700147, 0.008603032998507842, 0.008690260001458228, 0.00862423999933526, 0.008914887002902105, 0.008841431001201272, 0.008862880000378937, 0.009133535000728443, 0.00896042602835223, 0.009113136999076232, 0.009111143997870386, 0.00911511099548079, 0.009120448026806116, 0.00922822899883613, 0.009368284983793274, 0.009329869993962348, 0.00935469998512417, 0.009320893994299695, 0.009157881984720007, 0.009140117006609216, 0.009398834983585402, 0.009342656005173922, 0.009374850982567295, 0.009338100004242733, 0.009335654001915827, 0.009309818007750437, 0.009334068017778918, 0.009278893994633108, 0.009341962984763086, 0.00931008398765698, 0.00939250600640662, 0.009325707011157647, 0.009113916021306068, 0.009149355988483876, 0.00936581299174577, 0.00930190400686115, 0.009285274980356917, 0.009315314993727952, 0.009330006985692307];[0.009294187999330461, 0.009377589012729004, 0.009555427997838706, 0.009545940003590658, 0.009653415996581316, 0.009593780006980523, 0.009368066996103153, 0.00939202299923636, 0.009560068021528423, 0.009501384978648275, 0.009588196990080178, 0.009507548005785793, 0.00932068401016295, 0.009278871992137283, 0.009575047995895147, 0.009504504007054493, 0.009293310984503478, 0.009394494001753628, 0.009534507989883423, 0.009492769982898608, 0.009540264989482239, 0.009292066999478266, 0.00937643798533827, 0.009491240984061733, 0.009546997986035421, 0.00949741099611856, 0.009393656015163288, 0.009312164998846129, 0.009566328983055428, 0.009494347992585972, 0.009575397009029984, 0.009285893000196666, 0.00947515299776569, 0.009552838979288936, 0.009607532003428787, 0.009494605998042971, 0.009562085004290566, 0.009268591005820781, 0.009403391013620421, 0.00948464497923851, 0.009543563995976001, 0.00953120898338966, 0.009272019000491127, 0.009458893007831648, 0.009518806997220963, 0.009544669999741018, 0.009463083988521248, 0.009565068001393229, 0.009423162991879508, 0.009322578000137582];[0.41381093300879, 0.41440051898825914, 0.41509316000156105, 0.4142097829899285, 0.4172480700071901, 0.41487470699939877, 0.41581521200714633, 0.41471846599597484, 0.41554231199552305, 0.41525891100172885, 0.4146579100051895, 0.41492946600192226, 0.41528341599041596, 0.41415129200322554, 0.41397131301346235, 0.4134557529760059, 0.4141158220008947, 0.4139963609923143, 0.4153646469931118, 0.41495767200831324, 0.4141327629913576, 0.4138926040031947, 0.41374752498813905, 0.41394198397756554, 0.41416061398922466, 0.414464939996833, 0.41456442698836327, 0.41429667599732056, 0.41486176601029, 0.41764472899376415, 0.41635897001833655, 0.4149666849989444, 0.41400574598810636, 0.4144988490152173, 0.41601557898684405, 0.41428892497788183, 0.41342616599285975, 0.41461203701328486, 0.41609190398594365, 0.41479842498665676, 0.4139658589847386, 0.4149216710065957, 0.41524494599434547, 0.41419324398157187, 0.41597881898633204, 0.41608776201610453, 0.41422328099724837, 0.4147456119826529, 0.4149432799895294, 0.41275655702338554];[0.413220127025852, 0.4145276590134017, 0.4143563880061265, 0.41436120399157517, 0.4152293119987007, 0.419906175986398, 0.4157031739887316, 0.41411267101648264, 0.4141666859795805, 0.41483979200711474, 0.41758407099405304, 0.41392904601525515, 0.41454206299385987, 0.4144349819980562, 0.42091751197585836, 0.41453367899521254, 0.4145821270067245, 0.41714996899827383, 0.41477583200321533, 0.41432343001361005, 0.41497196999262087, 0.41550955901038833, 0.41451377200428396, 0.4131717660056893, 0.4148128360102419, 0.4140811020042747, 0.4149898510077037, 0.4150649500079453, 0.4151277829951141, 0.41368585199234076, 0.4129895869991742, 0.41918427697964944, 0.4157591319817584, 0.4149360029841773, 0.4153349509870168, 0.4136660569929518, 0.41547319598612376, 0.413213863997953, 0.41430839599343017, 0.4143105719995219, 0.41450751302181743, 0.41401543200481683, 0.41452172899153084, 0.41499283601297066, 0.4142267499992158, 0.4145901919982862, 0.41434503899654374, 0.41582406699308194, 0.41522633397835307, 0.41512223999598064]
Mixed\_7b.branch3x3\_1.conv;0.00923964599496685;0.01101188300526701;0.4919083900167607;0.49206182098714635;1.1918078908288865;0.9996881876141541;1.1921796272028014;[0.00923964599496685, 0.009800239000469446, 0.009711816004710272, 0.009733496000990272, 0.0097780890064314, 0.009903513011522591, 0.009834600001340732, 0.0098369269981049, 0.009848110988968983, 0.009903011989081278, 0.009756807005032897, 0.00985410698922351, 0.009663966979132965, 0.009952149994205683, 0.009947926009772345, 0.01003520400263369, 0.010195380018558353, 0.01046225699246861, 0.01039332800428383, 0.010540933988522738, 0.010422705003293231, 0.010385622008470818, 0.010610405006445944, 0.01057621999643743, 0.010777023999253288, 0.010773916001198813, 0.010743679973529652, 0.010795449983561411, 0.010753722017398104, 0.01077225198969245, 0.010751534020528197, 0.010773221001727507, 0.0106650409870781, 0.010756850999314338, 0.010702467989176512, 0.010771186993224546, 0.010781554999994114, 0.010788677987875417, 0.010756105999462306, 0.01079278698307462, 0.010848199017345905, 0.010579571971902624, 0.010796841990668327, 0.010750893998192623, 0.010748814995167777, 0.010689485003240407, 0.010808570979861543, 0.010772729001473635, 0.010736590018495917, 0.010608131007757038];[0.0114876730076503, 0.011101163021521643, 0.01119133600150235, 0.011168077995534986, 0.011080216994741932, 0.011153539002407342, 0.011177238018717617, 0.01111685301293619, 0.011094907997176051, 0.011207225994439796, 0.011094553978182375, 0.011060652002925053, 0.011061157012591138, 0.011173269973369315, 0.011462191003374755, 0.011153024999657646, 0.011085456993896514, 0.011027937987819314, 0.011058700998546556, 0.011084543977631256, 0.011157403001561761, 0.011216534010600299, 0.01101188300526701, 0.011177291016792879, 0.011148533027153462, 0.011083694989793003, 0.011433717008912936, 0.011147003999212757, 0.011074882000684738, 0.011075757996877655, 0.011084783996921033, 0.011114741006167606, 0.011146679986268282, 0.011167297983774915, 0.011119495000457391, 0.011387823993572965, 0.011142101022414863, 0.011064366990467533, 0.011133947991766036, 0.011140463990159333, 0.011142243980430067, 0.011026293999748304, 0.011120702023617923, 0.011033129994757473, 0.011081391014158726, 0.011117319983895868, 0.011118666996480897, 0.011021681013517082, 0.01120704397908412, 0.011025602027075365];[0.4922581260034349, 0.49269977799849585, 0.49274726599105634, 0.4927130190189928, 0.4931199349812232, 0.4942250559979584, 0.49475888500455767, 0.4928245169867296, 0.49319631699472666, 0.49582165002357215, 0.49287805997300893, 0.49282766599208117, 0.49263045299449004, 0.49489927099784836, 0.4934535789943766, 0.4947050909977406, 0.49321013200096786, 0.492438757995842, 0.4940635689999908, 0.4937187810137402, 0.49393603298813105, 0.49272080199443735, 0.4923246670223307, 0.49331383299431764, 0.4934119610115886, 0.4928253620164469, 0.4932620929903351, 0.49323977599851787, 0.49263148501631804, 0.5006888089992572, 0.49490433098981157, 0.4946928179997485, 0.4950096700049471, 0.49294174698297866, 0.49332664799294434, 0.49240296697826125, 0.4919083900167607, 0.49259619298391044, 0.4930935410084203, 0.4945975920127239, 0.4930777669942472, 0.493074122001417, 0.49315956799546257, 0.4982158099883236, 0.4933361660223454, 0.49216718098614365, 0.4927269339968916, 0.49272008100524545, 0.4926964810001664, 0.49281809499370866];[0.4936751000059303, 0.4927632650069427, 0.49212735198671, 0.54232857900206, 0.4942419749859255, 0.49331035700743087, 0.49371932598296553, 0.4925502309924923, 0.49339447598322295, 0.4929458260012325, 0.49402820502291434, 0.4925662799796555, 0.4930760159913916, 0.49283012899104506, 0.49260503498953767, 0.49362948100315407, 0.4935327569837682, 0.49293487501563504, 0.49348519201157615, 0.49471910498687066, 0.4926177099987399, 0.49221908501931466, 0.49266925497795455, 0.4931150409975089, 0.4938738440105226, 0.49250847499934025, 0.49321370202233084, 0.4924238410021644, 0.49328868099837564, 0.49409129499690607, 0.49477631799527444, 0.4942764630250167, 0.49508003701339476, 0.4931763930071611, 0.49357117601903155, 0.4933400230074767, 0.49276968798949383, 0.4926632579881698, 0.4926515530096367, 0.49292943699401803, 0.49266824798542075, 0.4981691040156875, 0.4923096730199177, 0.4924214679922443, 0.4929090100049507, 0.49206182098714635, 0.49219970701960847, 0.4927553040033672, 0.49287724602618255, 0.49347606298397295]
Mixed\_7b.branch3x3\_2a.conv;0.009216328006004915;0.012752029026160017;1.1292971059738193;1.1313125969900284;1.3836344602591628;0.9982184490638825;1.3861038749150738;[0.009450640005525202, 0.009263918007491156, 0.009446490003028885, 0.009369559003971517, 0.009289196983445436, 0.009216328006004915, 0.009326827974291518, 0.00974837300600484, 0.010048251016996801, 0.010377862985478714, 0.010713644995121285, 0.01086156300152652, 0.011724010983016342, 0.01158710100571625, 0.011432191007770598, 0.012427005975041538, 0.01282248500501737, 0.012891765014501289, 0.012891015998320654, 0.01290837101987563, 0.012925143004395068, 0.013278802012791857, 0.013313355011632666, 0.01310650198138319, 0.01325641298899427, 0.013272554991999641, 0.013318665995029733, 0.013253573008114472, 0.013243009016150609, 0.013289527007145807, 0.013252381002530456, 0.013247234979644418, 0.013233364996267483, 0.013286275003338233, 0.013233995996415615, 0.013110658997902647, 0.01324072401621379, 0.013282440981129184, 0.013078067975584418, 0.013231237011495978, 0.013243069988675416, 0.013310791982803494, 0.013264521985547617, 0.013250244985101745, 0.013332198024727404, 0.013392966997344047, 0.013265411020256579, 0.013197107997257262, 0.013239302003057674, 0.011895625008037314];[0.013157569017494097, 0.01319488399894908, 0.013154279993614182, 0.012908620992675424, 0.012826654012314975, 0.012903346010716632, 0.013074323011096567, 0.013289983995491639, 0.012854713015258312, 0.012886659998912364, 0.012824213015846908, 0.013568294991273433, 0.013235897000413388, 0.012874709005700424, 0.012854850006988272, 0.013255839003250003, 0.013421146984910592, 0.012942134024342522, 0.012862604984547943, 0.012845414981711656, 0.013138429989339784, 0.013226370996562764, 0.013146528974175453, 0.012858578993473202, 0.012798318988643587, 0.012913635990116745, 0.013073729001916945, 0.013240536005469039, 0.013029280002228916, 0.012867577985161915, 0.013185332994908094, 0.013444799988064915, 0.012866638018749654, 0.012892694008769467, 0.013251519005279988, 0.013170145015465096, 0.013200691988458857, 0.012901451991638169, 0.012752029026160017, 0.01318435900611803, 0.013213415018981323, 0.013215206010499969, 0.012895402003778145, 0.012804475001757964, 0.0128738529747352, 0.01325364300282672, 0.013079132011625916, 0.013183480012230575, 0.012921165995066985, 0.012879807996796444];[1.1304711219854653, 1.137941120978212, 1.1837496499647386, 1.13786580300075, 1.1596708969736937, 1.1557750569772907, 1.1778354200068861, 1.149773091019597, 1.132147285999963, 1.129867487034062, 1.2004729960171971, 1.2090612329775468, 1.14647770600277, 1.1693961239943746, 1.18992766898009, 1.1608173009881284, 1.1292971059738193, 1.1574535940017086, 1.1873350119567476, 1.1300971860182472, 1.1615413980034646, 1.136490749020595, 1.1367140400107019, 1.1354717270005494, 1.1653732859704178, 1.1566802150045987, 1.135181844001636, 1.1496844200009946, 1.1309538440254983, 1.193928645021515, 1.1967389659839682, 1.1652254359796643, 1.163951246009674, 1.2003825469873846, 1.1751421320077498, 1.1774759350228123, 1.1848673300410155, 1.1562184750218876, 1.1546768519619945, 1.1377741929900367, 1.1680283620080445, 1.1821030959836207, 1.1442812559835147, 1.157940139004495, 1.1318754410312977, 1.152613314014161, 1.1540305849921424, 1.1433563800237607, 1.1336072580015752, 1.1420262889878359];[1.1854611480084714, 1.1553683360107243, 1.1452560720208567, 1.181093752005836, 1.2119505930168089, 1.1917703930230346, 1.1829107640078291, 1.1480608929996379, 1.1365544730215333, 1.132658699003514, 1.1387787150160875, 1.1665396810276434, 1.1643635820073541, 1.1372268610284664, 1.1486590820131823, 1.134297593991505, 1.1376919350004755, 1.1680524330295157, 1.1338486590248067, 1.1389029159909114, 1.1459184869891033, 1.1431656530185137, 1.1313125969900284, 1.1874488439934794, 1.1955711009795777, 1.1830295470135752, 1.1834589560166933, 1.19179857801646, 1.1934593349869829, 1.1882475970196538, 1.186856501008151, 1.1875368499895558, 1.1972417259821668, 1.1923570380313322, 1.1829335739894304, 1.1848503400105983, 1.2007019460143056, 1.1785592239757534, 1.1793078730115667, 1.2098555470001884, 1.2048144809959922, 1.1953694199910387, 1.194088780990569, 1.1838468449714128, 1.2068391889915802, 1.1973937039729208, 1.194941452005878, 1.1865710109996144, 1.198086575983325, 1.1935661300085485]
Mixed\_7b.branch3x3\_2b.conv;0.008669659000588581;0.013847702997736633;0.533070249017328;0.5321590410021599;1.597260399376321;1.001712285134632;1.5945301091736597;[0.008950482006184757, 0.008795739995548502, 0.008888368000043556, 0.008706243010237813, 0.008730664994800463, 0.008778527000686154, 0.008669659000588581, 0.009004643012303859, 0.009361734992126003, 0.009585313993738964, 0.009747618983965367, 0.010030651988927275, 0.010356716986279935, 0.01042571201105602, 0.010712618997786194, 0.010722266015363857, 0.01078219001647085, 0.011157445987919345, 0.011155162006616592, 0.011111947998870164, 0.011854447977384552, 0.011764959985157475, 0.012247856997419149, 0.011553835007362068, 0.012462760001653805, 0.012255587003892288, 0.011594198003876954, 0.012224313017213717, 0.012287530989851803, 0.011855263001052663, 0.012231062981300056, 0.01249823099351488, 0.012262519012438133, 0.011810191004769877, 0.012472039001295343, 0.012246502010384575, 0.04725814500125125, 0.011896917974809185, 0.012101026979507878, 0.011219448992051184, 0.011842149018775672, 0.011139165988424793, 0.0111415559949819, 0.012351851008133963, 0.013142256007995456, 0.011572816001717001, 0.012435429001925513, 0.01229853299446404, 0.012228147010318935, 0.012570282007800415];[0.014268218976212665, 0.01395420398330316, 0.014052240992896259, 0.014019032998476177, 0.014283686003182083, 0.014303133997600526, 0.014068869000766426, 0.014001058007124811, 0.013969672989333048, 0.014239431999158114, 0.014366677991347387, 0.014094010984990746, 0.01397808501496911, 0.013926201994763687, 0.014121860993327573, 0.014388734009116888, 0.014250447013182566, 0.014020978007465601, 0.014054183004191145, 0.014055369974812493, 0.014005411008838564, 0.014381219021743163, 0.014359647000674158, 0.01402701999177225, 0.01403725502314046, 0.013957519986433908, 0.014295475004473701, 0.014415710000321269, 0.01402160499128513, 0.014460581005550921, 0.014094447979005054, 0.014127314003417268, 0.014303575007943437, 0.014252799010137096, 0.014012275991262868, 0.01399095100350678, 0.013991559011628851, 0.014206990017555654, 0.014324435003800318, 0.01414531798218377, 0.013847702997736633, 0.014417917001992464, 0.014870665007038042, 0.014317523979116231, 0.013987045007525012, 0.0144712460169103, 0.014060226996662095, 0.014368684991495684, 0.014327990007586777, 0.013969466992421076];[0.5711698690138292, 0.5753106139891315, 0.5714786019816529, 0.5880815980199259, 0.5809228240104858, 0.5817265929945279, 0.578913311008364, 0.58107515797019, 0.5857788040011656, 0.5810456929903012, 0.5769355780212209, 0.5684719909913838, 0.5364775639900472, 0.540751207008725, 0.5389627729600761, 0.533070249017328, 0.5394474529894069, 0.5344367770012468, 0.5849338620027993, 0.5913083839986939, 0.5424396319722291, 0.5841563360299915, 0.5571010619751178, 0.557039330014959, 0.574843702983344, 0.5386948469968047, 0.538829935976537, 0.5829598179843742, 0.5397545980231371, 0.5813087660062592, 0.5608777439920232, 0.5477057719836012, 0.5417614009638783, 0.5407730169827119, 0.5614816460001748, 0.5822463550139219, 0.5445742240117397, 0.5805058469995856, 0.5472471649991348, 0.5862424100050703, 0.5656452679832, 0.5376907669997308, 0.5421974840282928, 0.5559153600188438, 0.5428935670061037, 0.5553228870267048, 0.5688385319663212, 0.5798702759784646, 0.5786605550383683, 0.5410985960043035];[0.5340517059958074, 0.5492491229961161, 0.5432626769761555, 0.5799806459981482, 0.5384217929677106, 0.5448729549825657, 0.5321590410021599, 0.5631716530187987, 0.5739673899952322, 0.5355011390056461, 0.574122702004388, 0.5411013360135257, 0.5396963780221995, 0.5841807740216609, 0.5561817889974918, 0.582738397992216, 0.5667624789930414, 0.5360373119765427, 0.5780899249948561, 0.5776595649949741, 0.5802954329992644, 0.5892571489675902, 0.5362846210191492, 0.5817774279857986, 0.577141246991232, 0.53807559600682, 0.5373525949835312, 0.5434935300145298, 0.5849023959890474, 0.5789412579906639, 0.5565071309974883, 0.5435516530124005, 0.5789169030031189, 0.5648532920167781, 0.5358077930286527, 0.5786311689880677, 0.5445096859766636, 0.5441069870139472, 0.5726954090350773, 0.5791510549897794, 0.5742645600112155, 0.5709874849999323, 0.5613547460234258, 0.5766110620170366, 0.574974282993935, 0.5836863119911868, 0.5800197429780383, 0.5707456429954618, 0.5795933319895994, 0.5792253969993908]
Mixed\_7b.branch3x3dbl\_1.conv;0.010561533010331914;0.012150969996582717;0.5738040670112241;0.5738107330107596;1.1504930188350424;0.9999883829298548;1.1505063843484118;[0.010561533010331914, 0.010714106989325956, 0.01118806199519895, 0.01121360101387836, 0.011059648008085787, 0.011139316018670797, 0.0108686400053557, 0.011268474976532161, 0.011055452981963754, 0.011095182009739801, 0.01106159298797138, 0.010979072016198188, 0.011073481990024447, 0.010999840014846995, 0.011269804002949968, 0.011174226994626224, 0.011187333991983905, 0.011315773008391261, 0.011743874987587333, 0.011521334992721677, 0.011445829004514962, 0.01182465098099783, 0.011750732985092327, 0.011782583984313533, 0.011754681007005274, 0.012137944984715432, 0.012083570996765047, 0.01222073400276713, 0.012451731017790735, 0.012217020004754886, 0.011955971014685929, 0.012152373004937544, 0.012141358020016924, 0.012240296986419708, 0.012131556024542078, 0.012228271982166916, 0.01208136900095269, 0.01192972098942846, 0.012069346004864201, 0.012181485013570637, 0.012090817996067926, 0.012122915009967983, 0.012060901004588231, 0.01198779299738817, 0.012161104998085648, 0.012303447001613677, 0.0120891009864863, 0.012248877988895401, 0.012081582011887804, 0.012206247978610918];[0.012253922002855688, 0.012238227995112538, 0.01222270101425238, 0.012150969996582717, 0.012224862002767622, 0.012242710014106706, 0.01257001599879004, 0.012209768989123404, 0.01226652500918135, 0.012176773976534605, 0.01231758200447075, 0.012584659009007737, 0.012218332005431876, 0.012207782012410462, 0.012273237982299179, 0.012157957011368126, 0.012347701995167881, 0.012525685975560918, 0.01224664697656408, 0.01218847100972198, 0.012257094989763573, 0.012215887021739036, 0.012235051981406286, 0.01224624301539734, 0.012260224000783637, 0.012163562991190702, 0.012208518979605287, 0.01215472401236184, 0.012336074985796586, 0.01218655999400653, 0.012294277985347435, 0.012275437009520829, 0.012249559018528089, 0.012205400998936966, 0.012252290005562827, 0.012167388980742544, 0.012240794982062653, 0.012219144991831854, 0.012274674023501575, 0.012172145012300462, 0.012208353000460193, 0.012161479011410847, 0.012211863999255002, 0.012238713999977335, 0.012270706007257104, 0.012221028009662405, 0.012245021003764123, 0.012186478998046368, 0.01221274197450839, 0.012216370989335701];[0.5742077340255491, 0.5739751080109272, 0.5797674850036856, 0.5739521119976416, 0.5741060400032438, 0.5741934730031062, 0.5740137380198576, 0.5744796219805721, 0.574014065990923, 0.5748743560106959, 0.5738329990126658, 0.5741078650171403, 0.5740720209723804, 0.5743940430111252, 0.5754746140155476, 0.573981621011626, 0.5739188430015929, 0.5782436460140161, 0.5753637700108811, 0.5739788990176748, 0.5740896940114908, 0.5742825570050627, 0.574036891979631, 0.5738610929984134, 0.5739517640031409, 0.57430714298971, 0.5743507330189459, 0.5740055890055373, 0.5740413230087142, 0.5740182930021547, 0.5740037350042257, 0.5741427289904095, 0.5740067709994037, 0.5740502680127975, 0.5745855499990284, 0.5739169320149813, 0.5748464489879552, 0.574004829977639, 0.5738040670112241, 0.5741202189819887, 0.575088824989507, 0.5739859910099767, 0.5740837120101787, 0.574325558001874, 0.5752191400097217, 0.5739295960229356, 0.5743776320014149, 0.5739238880050834, 0.5739149379951414, 0.573885543999495];[0.5738577150041237, 0.5742707629979122, 0.574081347003812, 0.5740056880167685, 0.5741954979894217, 0.5749611399951391, 0.5744792780024, 0.5739332890079822, 0.5744398530223407, 0.5742390870000236, 0.574202586984029, 0.5740758829924744, 0.5740800939965993, 0.5739917439932469, 0.5750394430069719, 0.5743022199894767, 0.5741783989942633, 0.5750528140051756, 0.5742283090075944, 0.5738736310158856, 0.5742772619996686, 0.5738951860112138, 0.5740146359894425, 0.5743686759960838, 0.5742831550014671, 0.5740941840049345, 0.5750667020038236, 0.574049544025911, 0.5743903219990898, 0.5742554390162695, 0.5738291770103388, 0.574238996981876, 0.5739800160226878, 0.5738457219849806, 0.5745564440148883, 0.5740138349938206, 0.5740530480106827, 0.5739849540113937, 0.5740355529997032, 0.5740024230035488, 0.5742996300105006, 0.5749190759961493, 0.5740566430031322, 0.5744206359959207, 0.5738107330107596, 0.5739944179949816, 0.5739211230247747, 0.5742883369966876, 0.5739658980164677, 0.5746560500119813]
Mixed\_7b.branch3x3dbl\_2.conv;0.023975751013495028;0.03943021802115254;4.698871877946658;4.705097864003619;1.6445873999508416;0.9986767573731903;1.6467664715423875;[0.024516284000128508, 0.024426547985058278, 0.023975751013495028, 0.026238574995659292, 0.028208972013089806, 0.02968331301235594, 0.03097440701094456, 0.031154455995419994, 0.03246344701619819, 0.03219502198044211, 0.032603239989839494, 0.03215501600061543, 0.0322304280125536, 0.0328245889977552, 0.03352213301695883, 0.03244317098869942, 0.03259759000502527, 0.03365509200375527, 0.03227785698254593, 0.03264376398874447, 0.03352946700761095, 0.03215542700490914, 0.03253445899463259, 0.03306653400068171, 0.03382457999396138, 0.03238869699998759, 0.0322983379883226, 0.032908387016505, 0.0341793280094862, 0.03233613501652144, 0.03256488899933174, 0.03384372900472954, 0.032081512006698176, 0.03231602598680183, 0.03287674000603147, 0.0335913930030074, 0.032285274006426334, 0.03248150000581518, 0.03271982297883369, 0.03359887297847308, 0.03257093601860106, 0.032101265009259805, 0.03244952799286693, 0.033955196995520964, 0.03218995899078436, 0.0324145509803202, 0.0324093270173762, 0.03364322500419803, 0.03232322298572399, 0.032336902018869296];[0.04081473598489538, 0.040748261992121115, 0.04073723201872781, 0.03970051198848523, 0.039621428004466, 0.039793137984815985, 0.03952339498209767, 0.03970093300449662, 0.03956755899707787, 0.0396115519979503, 0.03956617397489026, 0.039556716015795246, 0.03973876099917106, 0.03960839900537394, 0.03968688298482448, 0.03957961199921556, 0.039568673993926495, 0.0396688969922252, 0.03957242501201108, 0.03965356599655934, 0.03943021802115254, 0.039535567979328334, 0.03967892401851714, 0.03954460099339485, 0.03959936500177719, 0.039924331998918205, 0.03950382297625765, 0.03957233199616894, 0.03960921900579706, 0.0396225250151474, 0.03955411000060849, 0.03972124299616553, 0.039680365996900946, 0.039565869024954736, 0.039609695988474414, 0.03963057597866282, 0.03957576502580196, 0.03957369699492119, 0.039660312002524734, 0.03949449397623539, 0.03959615298663266, 0.03955626199604012, 0.039904242992633954, 0.039492279989644885, 0.039546482992591336, 0.03981320498860441, 0.03964163101045415, 0.03983767901081592, 0.03961470699869096, 0.039496693992987275];[4.698871877946658, 4.7340620220056735, 4.722960340004647, 4.724579042987898, 4.739477221039124, 4.716199187008897, 4.809032813995145, 4.7323315940157045, 4.727379757008748, 4.729930728004547, 4.727795077051269, 4.7751873320085, 4.787473256990779, 4.723828471993329, 4.730999310995685, 4.726034777035238, 4.71371688801446, 4.73840387299424, 4.718900740001118, 4.7225763789901976, 4.731456075998722, 4.7203056489815935, 4.739294869999867, 4.7316796760133, 4.71707632302423, 4.738473656005226, 4.726329171011457, 4.722387065994553, 4.735560531000374, 4.729027624009177, 4.726541181007633, 4.719189427036326, 4.722694727999624, 4.728262903023278, 4.721704426978249, 4.720282042981125, 4.716422027006047, 4.719088401994668, 4.755934179003816, 4.720916888996726, 4.723624952021055, 4.73376795600052, 4.727375829970697, 4.716614946984919, 4.731652406975627, 4.721051857020939, 4.718121691985289, 4.723409717029426, 4.72120050698868, 4.728215713985264];[4.73425311097526, 4.738984571013134, 4.738071975036291, 4.724596542015206, 4.740546562010422, 4.732166316010989, 4.720785184996203, 4.73771030100761, 4.720573783008149, 4.716995479015168, 4.730392958968878, 4.731328121997649, 4.722368946007919, 4.731078004988376, 4.73688967799535, 4.730327019002289, 4.7252370710193645, 4.719956779998029, 4.737966676009819, 4.720284023991553, 4.737961118982639, 4.727725081000244, 4.713229127024533, 4.728597454028204, 4.716588124982081, 4.717371100035962, 4.711081553017721, 4.7142461410257965, 4.722647799993865, 4.718130238034064, 4.730361108988291, 4.718166154023493, 4.7116182019526605, 4.723305863008136, 4.737174741982017, 4.705097864003619, 4.759172897000099, 4.714703026984353, 4.721450098004425, 4.737725621002028, 4.716319303959608, 4.733280333050061, 4.719334992027143, 4.721976161003113, 4.720648798014736, 4.73204906101455, 4.718923112028278, 4.726253796980018, 4.7262066479888745, 4.714088661974529]
Mixed\_7b.branch\_pool.conv;0.0057998140109702945;0.0064362940029241145;0.2552257440111134;0.25569710199488327;1.1097414487343773;0.9981565767461092;1.1117909500251189;[0.0076596410071942955, 0.007839183992473409, 0.007914344023447484, 0.008057942002778873, 0.0057998140109702945, 0.006067621987313032, 0.006069482013117522, 0.006129011977463961, 0.006033131008734927, 0.006075365003198385, 0.006077368016121909, 0.005903179000597447, 0.005927043006522581, 0.005803576990729198, 0.005883595993509516, 0.00592197198420763, 0.005944514996372163, 0.005834609008161351, 0.005983471986837685, 0.006150617002276704, 0.0059455699811223894, 0.005914192006457597, 0.005933973996434361, 0.006058247992768884, 0.006055686972104013, 0.00601436200668104, 0.006037245999323204, 0.00603626697557047, 0.006051725009456277, 0.006087269983254373, 0.006198785995366052, 0.006182718003401533, 0.006190566986333579, 0.006161947007058188, 0.00617523497203365, 0.006172622990561649, 0.0062178380030673, 0.006155632989248261, 0.006182821991387755, 0.0061498190043494105, 0.006201839016284794, 0.006200035015353933, 0.006156957999337465, 0.006225806020665914, 0.006334844016237184, 0.006386549008311704, 0.006216345995198935, 0.00635166498250328, 0.0063715080032125115, 0.006458049989305437];[0.00662223799736239, 0.006602370005566627, 0.0064362940029241145, 0.006485553021775559, 0.006551838014274836, 0.006654035998508334, 0.006587946001673117, 0.00689193099969998, 0.0066701619944069535, 0.006614843994611874, 0.006567532982444391, 0.006614946993067861, 0.006626271991990507, 0.006442999001592398, 0.00648683201870881, 0.006559205008670688, 0.006623667984968051, 0.006571716017788276, 0.006617943989112973, 0.006580367014976218, 0.006587385985767469, 0.006570897996425629, 0.006641060987021774, 0.006703487015329301, 0.006636450998485088, 0.006630026997299865, 0.006565111019881442, 0.006609103991650045, 0.006527753983391449, 0.006447313004173338, 0.0065311310172546655, 0.006681115017272532, 0.006606292998185381, 0.006646138004725799, 0.0070722849923186, 0.006658513011643663, 0.0065810930100269616, 0.0066457680077292025, 0.006567714997800067, 0.006645762012340128, 0.01828101699356921, 0.006487252016086131, 0.0064471700170543045, 0.006481764023192227, 0.00649338198127225, 0.0064951470121741295, 0.006626289978157729, 0.006754141999408603, 0.006576892017619684, 0.00661245800438337];[0.25555835099658, 0.25544438100769185, 0.2554912400082685, 0.2552257440111134, 0.2555464920005761, 0.25579952899715863, 0.25554744800319895, 0.2554103500151541, 0.2556984660041053, 0.25569377999636345, 0.25544785501551814, 0.25563448801403865, 0.25579550900147296, 0.2560843790124636, 0.25603800898534246, 0.25591449602507055, 0.2574620819941629, 0.25604181800736114, 0.2562035089940764, 0.2570696370094083, 0.25566235301084816, 0.25572185197961517, 0.25574318299186416, 0.2556785960041452, 0.25618137800483964, 0.25578063100692816, 0.25574171799235046, 0.2556440530170221, 0.25581678200978786, 0.25574955000774935, 0.2556721009896137, 0.2558587400126271, 0.2560661220049951, 0.2559110120055266, 0.255551012000069, 0.25550568898324855, 0.25582403800217435, 0.25589956998010166, 0.2565011959814001, 0.25638118700589985, 0.2563189300126396, 0.25643714601756074, 0.25554109099903144, 0.2556928429985419, 0.2572721689939499, 0.25641930801793933, 0.25672137501533143, 0.2563078120001592, 0.25643538899021223, 0.2561416210082825];[0.25594444799935445, 0.2562685440061614, 0.25588654101011343, 0.2558873299858533, 0.25625740399118513, 0.2562220740073826, 0.2562572479946539, 0.25592272001085803, 0.25629250798374414, 0.25576630502473563, 0.25630839201039635, 0.25649392398190685, 0.2564259640057571, 0.25575406799907796, 0.2557058539823629, 0.25576301201363094, 0.25598057100432925, 0.25585858698468655, 0.2566385139944032, 0.25664432399207726, 0.25630228698719293, 0.2560297590098344, 0.2558023769815918, 0.2558172699937131, 0.2575053670152556, 0.25613358500413597, 0.25629397499142215, 0.2562909279949963, 0.2559735160029959, 0.2559955299948342, 0.2561816220113542, 0.2561793480126653, 0.25569710199488327, 0.25576302799163386, 0.2562472299905494, 0.2561543290212285, 0.25619520898908377, 0.25641289801569656, 0.2561600180051755, 0.2563271689868998, 0.2558420790010132, 0.2557043190172408, 0.2564343659905717, 0.2566455460037105, 0.25662494500284083, 0.25618429298629053, 0.25632218102691695, 0.2565546010155231, 0.2568332460068632, 0.2562044619990047]
Mixed\_7c.branch1x1.conv;0.01339643498067744;0.014461181999649853;0.6553037099947687;0.6553050959773827;1.0794798780801136;0.9999978849811751;1.0794821612052057;[0.01339643498067744, 0.013917061995016411, 0.01365291399997659, 0.013605894026113674, 0.013801735010929406, 0.013804270012769848, 0.013790072000119835, 0.013612635986646637, 0.013735966000240296, 0.013829415023792535, 0.013807192008243874, 0.014162114995997399, 0.014250766980694607, 0.013895235024392605, 0.014417391997994855, 0.01447812799597159, 0.014356681989738718, 0.014440886006923392, 0.014299825998023152, 0.014681695989565924, 0.014593161991797388, 0.014381688000867143, 0.014654234983026981, 0.014454248012043536, 0.014660517976153642, 0.01442128702183254, 0.014999139006249607, 0.014482508995570242, 0.014412305026780814, 0.014695156016387045, 0.01470726600382477, 0.014391339005669579, 0.014534815010847524, 0.014490989007754251, 0.014655270002549514, 0.014441311999689788, 0.014479358011158183, 0.014424651977606118, 0.014665061986306682, 0.014283666998380795, 0.014873891981551424, 0.014545373007422313, 0.01460203097667545, 0.014454443007707596, 0.014453062001848593, 0.014713384007336572, 0.014565751014743, 0.014503333019092679, 0.01455774498754181, 0.014492155984044075];[0.014461181999649853, 0.014770373003557324, 0.014520185999572277, 0.014849909988697618, 0.014673606026917696, 0.014548053994076326, 0.014560901006916538, 0.014722883002832532, 0.014548362989444286, 0.01474665300338529, 0.01461190200643614, 0.014500406017759815, 0.014541140990331769, 0.014724553999258205, 0.014728295005625114, 0.014610364014515653, 0.014603692980017513, 0.01489163699443452, 0.01450430799741298, 0.014812187990173697, 0.014583007985493168, 0.014632806007284671, 0.014627730008214712, 0.014720375998876989, 0.01460904598934576, 0.014653752994490787, 0.014573229011148214, 0.014811916975304484, 0.014689238014398143, 0.014855780988000333, 0.014620350004406646, 0.014717178011778742, 0.014612683997256681, 0.014604491007048637, 0.014689189003547654, 0.014661506982520223, 0.014540896023390815, 0.01489216199843213, 0.014577723981346935, 0.014784718019654974, 0.014582453994080424, 0.01475544398999773, 0.014684832014609128, 0.01457716798176989, 0.014568912010872737, 0.014777785982005298, 0.01468004600610584, 0.01476642201305367, 0.014697670994792134, 0.014707630005432293];[0.6560636200010777, 0.6601523930148687, 0.6558172350050882, 0.6558438059873879, 0.6558361539791804, 0.6554729519993998, 0.6557424950005952, 0.6554418680025265, 0.6572291690099519, 0.6556337820074987, 0.6556246039981488, 0.6554592269822024, 0.7022842300066259, 0.6573772239789832, 0.6555179129936732, 0.6559634020086378, 0.6557895739970263, 0.6556200819904916, 0.6557944199885242, 0.6555255590064917, 0.6556862199795432, 0.6555565519956872, 0.6558874190086499, 0.6557527169934474, 0.6556201509956736, 0.6553037099947687, 0.656744409003295, 0.656032241997309, 0.6554214300122112, 0.6564430099970195, 0.6555086410080548, 0.6564102410047781, 0.6555973869981244, 0.6556788629968651, 0.6601719949976541, 0.656241278978996, 0.6556963200273458, 0.6556990850076545, 0.6555165110039525, 0.655603624007199, 0.6556954490079079, 0.6556633489963133, 0.6555282920016907, 0.6580252610146999, 0.6556124629860278, 0.6553924420149997, 0.6557207999867387, 0.6561591500067152, 0.6554107099946123, 0.6554595910129137];[0.6596637699985877, 0.6558010339795146, 0.6556431250064634, 0.6558921599935275, 0.6556512250099331, 0.6566317309916485, 0.655729431018699, 0.6555078339879401, 0.6556438170082401, 0.6597302020236384, 0.6555223939940333, 0.6555257340078242, 0.6556266660045367, 0.6556976260035299, 0.655612780014053, 0.6560470369877294, 0.6554880749899894, 0.6556033619854134, 0.6624564900121186, 0.655753447994357, 0.6560595710179769, 0.6557931599963922, 0.6555705469800159, 0.6558750370168127, 0.6553907460183837, 0.6557801779999863, 0.65551274898462, 0.6553457879927009, 0.6556421170243993, 0.657125191995874, 0.6556945919874124, 0.6554575019981712, 0.6557441250188276, 0.6553582260094117, 0.6554973000020254, 0.6558472010074183, 0.6559213479922619, 0.6557493099826388, 0.6556964540213812, 0.6554850460088346, 0.6553050959773827, 0.6562630950065795, 0.655727013014257, 0.655589397996664, 0.6556104120099917, 0.6555492909974419, 0.6555239750014152, 0.6558490629831795, 0.6598386169935111, 0.6558877960196696]
Mixed\_7c.branch3x3\_1.conv;0.015307034977013245;0.017025954002747312;0.7824775420012884;0.7830799039802514;1.1122960147615386;0.9992307783970686;1.1131522755392356;[0.015307034977013245, 0.015403664001496509, 0.015889900998445228, 0.016031185019528493, 0.016027860023314133, 0.016102786001283675, 0.015766691998578608, 0.015578338992781937, 0.01598101999843493, 0.016184584004804492, 0.016451830975711346, 0.01656280498718843, 0.01674368098611012, 0.016868595994310454, 0.016857740993145853, 0.016847972001414746, 0.016863308002939448, 0.016905285010579973, 0.01691233299789019, 0.01696175502729602, 0.016898972011404112, 0.01696784599334933, 0.016975965001620352, 0.016988955001579598, 0.017064228013623506, 0.016928349999943748, 0.01695060299243778, 0.01714518800145015, 0.016909325000597164, 0.0170525940193329, 0.016699519008398056, 0.01701473697903566, 0.016600435017608106, 0.017081875004805624, 0.0169902199995704, 0.016868906997842714, 0.016759229998569936, 0.017080821009585634, 0.016689165000570938, 0.017056109005352482, 0.016853721986990422, 0.01705112899071537, 0.01679692300967872, 0.017096679017413408, 0.016800173005321994, 0.017068927991203964, 0.01699070498580113, 0.016707175003830343, 0.016822693985886872, 0.017111971974372864];[0.017500438989372924, 0.017104260012274608, 0.017289969022385776, 0.01761761901434511, 0.01727095097885467, 0.017120959993917495, 0.017556187987793237, 0.01713786501204595, 0.017193873005453497, 0.017530440003611147, 0.01717104500858113, 0.017224496987182647, 0.017787671007681638, 0.01733602400054224, 0.017180955008370802, 0.01753837597789243, 0.017209215002367273, 0.01721612099208869, 0.017522959999041632, 0.01716550497803837, 0.017169113998534158, 0.01756231000763364, 0.01717303498298861, 0.01711628498742357, 0.017505499999970198, 0.017117454000981525, 0.017132128006778657, 0.017557255981955677, 0.01708175800740719, 0.017161847004899755, 0.017493799998192117, 0.017159678012831137, 0.017148439976153895, 0.017528450000099838, 0.017057282995665446, 0.017134256020653993, 0.01750317300320603, 0.017218911001691595, 0.017139981995569542, 0.01742096501402557, 0.017136121983639896, 0.017029462003847584, 0.01740595299634151, 0.01709888898767531, 0.01712309298454784, 0.017025954002747312, 0.017102115001762286, 0.017473823012551293, 0.017179101007059216, 0.017248791991733015];[0.7833460260007996, 0.7872504589904565, 0.786740481009474, 0.7867604929779191, 0.7868331959762145, 0.787052110012155, 0.7869805920054205, 0.7883601690118667, 0.7869637960102409, 0.7869664129975718, 0.7867689389968291, 0.7878903439850546, 0.786834380007349, 0.7867395329813007, 0.786951385991415, 0.7868213539768476, 0.7874119849875569, 0.7866203190060332, 0.7871303819993045, 0.7863271239912137, 0.7865429920202587, 0.7866006490075961, 0.7867698329791892, 0.7876048269972671, 0.7865842139872257, 0.786673647002317, 0.7866087019792758, 0.786962248996133, 0.7869861820072401, 0.7824775420012884, 0.7864447809988633, 0.7865819679864217, 0.787035957997432, 0.787589117011521, 0.7914150209981017, 0.7866333049896639, 0.7867812220065389, 0.7873615929856896, 0.7866374730074313, 0.7867136859858874, 0.7864915679965634, 0.786763351992704, 0.7870153409894556, 0.7868084990186617, 0.7867958809947595, 0.7866951430041809, 0.7880619400239084, 0.7865375310066156, 0.7865738830005284, 0.7865829509973992];[0.7866082999971695, 0.7866185299935751, 0.7869573989883065, 0.792128995002713, 0.7866951449832413, 0.7870942419976927, 0.7868619530054275, 0.7867132080136798, 0.7867051580105908, 0.7867068990017287, 0.7866320930188522, 0.7869767310039606, 0.7868289629986975, 0.7873143419856206, 0.7870512549998239, 0.7881468909909017, 0.786578063009074, 0.7866413489973638, 0.7869730239908677, 0.7869578969839495, 0.7868553890148178, 0.7868065529910382, 0.8153836320270784, 0.7873756379995029, 0.7868606410047505, 0.7868679969978984, 0.787088681012392, 0.7864688749832567, 0.7865911669796333, 0.7865829509973992, 0.7830799039802514, 0.7867499840212986, 0.7869921220117249, 0.7869891280133743, 0.787438844999997, 0.7872583029966336, 0.7864422269922215, 0.7865617559873499, 0.7870224349899217, 0.7867208179959562, 0.7869855540047865, 0.7868370930082165, 0.8299483860027976, 0.786759415990673, 0.7873624940111768, 0.7866299029847141, 0.7866919680091087, 0.7866740659810603, 0.7868448799999896, 0.7869016240001656]
Mixed\_7c.branch3x3dbl\_1.conv;0.016950704011833295;0.021162838995223865;0.9149063170189038;0.913670497975545;1.2484932177713726;1.0013525872249318;1.2468068028179229;[0.016950704011833295, 0.01723586901789531, 0.01717547801672481, 0.017208381003001705, 0.017223564005689695, 0.01715381399844773, 0.01748678900185041, 0.01772016502218321, 0.018143224995583296, 0.018334118998609483, 0.01868515001842752, 0.01851865800563246, 0.019076497002970427, 0.018888947000959888, 0.019154800014803186, 0.019149772997479886, 0.019323015003465116, 0.019239691988332197, 0.019306347996462137, 0.019165556994266808, 0.01918336597736925, 0.019156080001266673, 0.019317094993311912, 0.01908920198911801, 0.019267834984930232, 0.019044135988224298, 0.019236406980780885, 0.019200838985852897, 0.019344886008184403, 0.019078712008194998, 0.019417488016188145, 0.01920030399924144, 0.01932222899631597, 0.019243302987888455, 0.019193685002392158, 0.01908552399254404, 0.01931694202357903, 0.01904538899543695, 0.019171774009009823, 0.019228643999667838, 0.019309017021441832, 0.019057608005823568, 0.01925481398939155, 0.01902119498117827, 0.019218642002670094, 0.01914121999288909, 0.01934705101302825, 0.019054377014981583, 0.019399325974518433, 0.019174815999576822];[0.021695831004763022, 0.02152007500990294, 0.021453619992826134, 0.02150065399473533, 0.02129026601323858, 0.02154646799317561, 0.04191188400727697, 0.02120198999182321, 0.021162838995223865, 0.02138461801223457, 0.021373527008108795, 0.02157685300335288, 0.02147015102673322, 0.021460098010720685, 0.021483685006387532, 0.021509810001589358, 0.02128258501761593, 0.021541303023695946, 0.021478582988493145, 0.02154441300081089, 0.021437686024000868, 0.021485076984390616, 0.021241903014015406, 0.02160774200456217, 0.021437749994220212, 0.021515797008760273, 0.021447148988954723, 0.02150136698037386, 0.02144247299293056, 0.021522697003092617, 0.02142916899174452, 0.021457531984196976, 0.021603999979561195, 0.021589809999568388, 0.02144628399400972, 0.02158413900178857, 0.0214244740200229, 0.021387162007158622, 0.021460880001541227, 0.02135934800026007, 0.02138264401583001, 0.021417643991298974, 0.021394774987129495, 0.02140689000952989, 0.02140174197847955, 0.02162595299887471, 0.021809865022078156, 0.021548718999838457, 0.021391324989963323, 0.021538757981033996];[0.9579378429916687, 0.9204132200102322, 0.9179292359913234, 0.9179868409992196, 0.9149063170189038, 0.9181807000131812, 0.9179730299802031, 0.918282056984026, 0.920207527000457, 0.9179463110049255, 0.9181002890109085, 0.9179691550089046, 0.9179546780069359, 0.9191668650018983, 0.9180444380035624, 0.9179153899895027, 0.9224365949921776, 0.918087250989629, 0.9179552090063225, 0.9189090869913343, 0.91803465000703, 0.9177555330097675, 0.9176223609829322, 0.9176746919983998, 0.916311584005598, 0.917801772011444, 0.9179503149935044, 0.9180619000107981, 0.9180783210031223, 0.9175967049959581, 0.9178721930074971, 0.9179748439928517, 0.9194716780039016, 0.9177639189874753, 0.918188329989789, 0.9187975109962281, 0.9178754939930514, 0.9181605960184243, 0.917688804998761, 0.9188707279972732, 0.9181319199851714, 0.9179232439782936, 0.9179045950004365, 0.9296460210171062, 0.9180027069814969, 0.9180506270204205, 0.9178751579893287, 0.9178887390007731, 0.9178632789989933, 0.9181167940259911];[0.9180255660030525, 0.9263665930193383, 0.9179766590241343, 0.9195744280004874, 0.9178201549802907, 0.9178437209920958, 0.9179283250123262, 0.9181703070062213, 0.9181479040125851, 0.918032615998527, 0.917884654016234, 0.9176519619941246, 0.9180589549941942, 0.9178835130005609, 0.9185935790010262, 0.9184923599823378, 0.9143862149794586, 0.9179404760070611, 0.9180636650125962, 0.918748215015512, 0.9175558470014948, 0.9176916659926064, 0.9191712760075461, 0.9179986849776469, 0.9178121830045711, 0.9183135680214036, 0.9180082120001316, 0.9177673690137453, 0.9180340339953545, 0.928334778000135, 0.9147226729837712, 0.9184273749997374, 0.9144422810059041, 0.9177041859948076, 0.9182514290150721, 0.9178615120181348, 0.9177216030075215, 0.9226379309839103, 0.9184940320265014, 0.9179926200013142, 0.9215775560005568, 0.9182312980119605, 0.9176902850158513, 0.9152486830134876, 0.9176968359970488, 0.913670497975545, 0.9179781349957921, 0.9179081069887616, 0.9179104840150103, 0.9182485139754135]
Mixed\_7c.branch\_pool.conv;0.009487636998528615;0.010790358996018767;0.3967703790112864;0.39597984799183905;1.137307318744613;1.0019963920473642;1.135041331257461;[0.009487636998528615, 0.009841429011430591, 0.010016913001891226, 0.009834822994889691, 0.00962941101170145, 0.009754919010447338, 0.009890143002849072, 0.00986460701096803, 0.010034152015578002, 0.009851579990936443, 0.00955956699908711, 0.009854146977886558, 0.009953819011570886, 0.009775971004273742, 0.009857981000095606, 0.009811917989281937, 0.009976516012102365, 0.009797828999580815, 0.009923001023707911, 0.009780699998373166, 0.00993063100031577, 0.009713403997011483, 0.009824964014114812, 0.009758928004885092, 0.010031042998889461, 0.009712416009278968, 0.009996688982937485, 0.009600744000636041, 0.009991083992645144, 0.009830819006310776, 0.009989326994400471, 0.009919610020006076, 0.00991554799838923, 0.009794760000659153, 0.009918407013174146, 0.009848818997852504, 0.009698386013042182, 0.009662527008913457, 0.009848853020230308, 0.009772134013473988, 0.009967696998501197, 0.009844336978858337, 0.009865937987342477, 0.009794039011467248, 0.010032353980932385, 0.009687596000730991, 0.009665944002335891, 0.009890373010421172, 0.009861692000413314, 0.00982838697382249];[0.01089817300089635, 0.011019586003385484, 0.010908836993621662, 0.010982643027091399, 0.011012536997441202, 0.011104197008535266, 0.010878070985199884, 0.01103128501563333, 0.010868707002373412, 0.011087007005698979, 0.010832312982529402, 0.010942387016257271, 0.010835953988134861, 0.010890592006035149, 0.01093960998696275, 0.011012905975803733, 0.010989670001436025, 0.010980522027239203, 0.010954728990327567, 0.011060443008318543, 0.011016547010513023, 0.011044690007111058, 0.01098598400130868, 0.010913612990407273, 0.01103325400617905, 0.011067563988035545, 0.010940925974864513, 0.011109890008810908, 0.010871217004023492, 0.011040198995033279, 0.010790358996018767, 0.011154223000630736, 0.010830807004822418, 0.010996803001035005, 0.010901706002186984, 0.011102119024144486, 0.010812232998432592, 0.011098360002506524, 0.0108687840111088, 0.010934345016721636, 0.010924744012299925, 0.011259516992140561, 0.010869069985346869, 0.011030858004232869, 0.01098577497759834, 0.010922569024842232, 0.010941293003270403, 0.01092832998256199, 0.010944486013613641, 0.010940184001810849];[0.3967703790112864, 0.39684392197523266, 0.39838190100272186, 0.39841182000236586, 0.3987615699879825, 0.400218002992915, 0.39928847999544814, 0.3987832900020294, 0.4001696350169368, 0.3982692360004876, 0.3995063280162867, 0.40106975598610006, 0.39844217302743345, 0.39824779602349736, 0.40053781401365995, 0.39888712801621296, 0.4011823339969851, 0.4002910289855208, 0.3985990220098756, 0.3997624389885459, 0.4033584260032512, 0.4007998910092283, 0.39902448799693957, 0.39959653597907163, 0.39901529398048297, 0.39882680799928494, 0.3988440789980814, 0.3988525780150667, 0.3988880289834924, 0.40176012701704167, 0.400104422995355, 0.3984053419844713, 0.3994117800029926, 0.3989146900130436, 0.4011093669978436, 0.4007778799859807, 0.39973234198987484, 0.40024707399425097, 0.3992653579916805, 0.4013638780161273, 0.4011370030057151, 0.40016089502023533, 0.40088677301537246, 0.3974423890176695, 0.3985464860161301, 0.3994932529749349, 0.4004322079999838, 0.39953675799188204, 0.4004663369851187, 0.4001292739994824];[0.39822048001224175, 0.3987315940030385, 0.39939889500965364, 0.39760636299615726, 0.3986639750073664, 0.39874473499367014, 0.39970316202379763, 0.398947539011715, 0.3982669069955591, 0.3993274160020519, 0.39839725801721215, 0.39881883800262585, 0.4007332339824643, 0.39846096199471503, 0.39597984799183905, 0.3985619480081368, 0.399910706008086, 0.39888233301462606, 0.3981366849911865, 0.39842860100907274, 0.3981344240019098, 0.44226575299398974, 0.4008929679985158, 0.3997745880042203, 0.3989199810021091, 0.39981121200253256, 0.39873232500394806, 0.3980617049965076, 0.39947788199060597, 0.3986904720077291, 0.3984941950184293, 0.3984185220033396, 0.39912925101816654, 0.4000676200084854, 0.41624133501318283, 0.40080554300220683, 0.39879608401679434, 0.39873638201970607, 0.4019330639857799, 0.3982636459986679, 0.3993440270132851, 0.39956090701161884, 0.3984492840245366, 0.39936144498642534, 0.39794612300465815, 0.3988657059962861, 0.39965667098294944, 0.4018460589868482, 0.40126166498521343, 0.39989874299499206]


==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (32, 768, 1, 1)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  2.273e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (32, 64, 147, 147)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.364e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (32, 192, 71, 71)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 32, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 384, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      dwq,pxfcq->dwpxfc               ktc,xzfkd,dwpxfc->pxztw
   8           GEMM    dwpxfc,ktc->dwpxfkt                  xzfkd,dwpxfkt->pxztw
   8              0   dwpxfkt,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      dwq,pxfcq->dwpxfc               ktc,xzfkd,dwpxfc->pxztw
   8           GEMM    dwpxfc,ktc->dwpxfkt                  xzfkd,dwpxfkt->pxztw
   8              0   dwpxfkt,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0009851829381659627;0.010195113020017743;;;10.348446593073547;;;[0.0010280859423801303, 0.000990210915915668, 0.0009934549452736974, 0.0009964810451492667, 0.0009897180134430528, 0.0010682720458135009, 0.000993505003862083, 0.0009910599328577518, 0.0009988100500777364, 0.000994889996945858, 0.0009919130243360996, 0.0009859559359028935, 0.0009924439946189523, 0.0010300750145688653, 0.0009908080101013184, 0.0009915970731526613, 0.000987161067314446, 0.0009901070734485984, 0.0009958420414477587, 0.0010007900418713689, 0.0009942309698089957, 0.0009955830173566937, 0.0009912169771268964, 0.0009914659895002842, 0.0009954310953617096, 0.0010258449474349618, 0.0009919049916788936, 0.0009938620496541262, 0.001001053024083376, 0.0009890629444271326, 0.00100039504468441, 0.0009886340703815222, 0.0009890398941934109, 0.0009926299098879099, 0.00100566609762609, 0.0009851829381659627, 0.000998202944174409, 0.0009923269972205162, 0.0009884560713544488, 0.0009977440349757671, 0.0009975279681384563, 0.0009981939801946282, 0.0009953021071851254, 0.0010319170542061329, 0.0009936270071193576, 0.0010334830731153488, 0.000996036920696497, 0.0010240620467811823, 0.0009980089962482452, 0.0010294860694557428];[0.010211393935605884, 0.010202107951045036, 0.01020902395248413, 0.010220700060017407, 0.010210287058725953, 0.01019781397189945, 0.010204805061221123, 0.010202834964729846, 0.010225686011835933, 0.010228347033262253, 0.010211363900452852, 0.01021528895944357, 0.010202839970588684, 0.010212345980107784, 0.010198581032454967, 0.010216661030426621, 0.010226346901617944, 0.010197107098065317, 0.010201705968938768, 0.010201737051829696, 0.010219376999884844, 0.010574272950179875, 0.010204522055573761, 0.010195875074714422, 0.010232709115371108, 0.010198958916589618, 0.010201726923696697, 0.010237700073048472, 0.010222460958175361, 0.010221312986686826, 0.010210938984528184, 0.010340843931771815, 0.010205433005467057, 0.010765908984467387, 0.010219341958872974, 0.010210631066001952, 0.01020050491206348, 0.010210939100943506, 0.010207496001385152, 0.010216542053967714, 0.010222714045085013, 0.010195113020017743, 0.010234771994873881, 0.010223875055089593, 0.010207329993136227, 0.010568288969807327, 0.010218758950941265, 0.010219306917861104, 0.010221338947303593, 0.010240969946607947];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.005136593012139201;0.032343077939003706;;;6.296601241828581;;;[0.00538164097815752, 0.0052777479868382215, 0.0052470979280769825, 0.005272487993352115, 0.005290220957249403, 0.005257299053482711, 0.005218344973400235, 0.00528590299654752, 0.005302565055899322, 0.005223908927291632, 0.005318950046785176, 0.005232372903265059, 0.005326797952875495, 0.005231237038969994, 0.0052155290031805634, 0.0052029830403625965, 0.005330353043973446, 0.0051889229798689485, 0.005277151940390468, 0.005268423003144562, 0.005274164956063032, 0.005173458019271493, 0.005320315016433597, 0.005260352976620197, 0.005340709933079779, 0.005136593012139201, 0.005171499098651111, 0.005382784991525114, 0.0052779249381273985, 0.005272008012980223, 0.005203934968449175, 0.005226133042015135, 0.00524617696646601, 0.0051997939590364695, 0.005301551893353462, 0.005257137003354728, 0.005332623026333749, 0.005195742007344961, 0.005280240089632571, 0.005335411988198757, 0.005219043930992484, 0.005199598032049835, 0.005224250955507159, 0.0052078040316700935, 0.005272996029816568, 0.005326424026861787, 0.005261181038804352, 0.005245015025138855, 0.0053157450165599585, 0.005353754968382418];[0.03243869903963059, 0.03239776997361332, 0.03239168005529791, 0.032379065989516675, 0.03239456994924694, 0.03239819605369121, 0.032387424958869815, 0.03238130500540137, 0.032378633972257376, 0.03238834091462195, 0.03238843800500035, 0.032343077939003706, 0.03237733896821737, 0.03237566398456693, 0.03237680101301521, 0.032379982993006706, 0.03238361293915659, 0.03279808990191668, 0.03238608792889863, 0.03239021101035178, 0.03239188890438527, 0.03238402702845633, 0.03239290800411254, 0.03238377103116363, 0.03238912997767329, 0.032373972004279494, 0.03238893405068666, 0.03237549599725753, 0.03238899901043624, 0.03332514001522213, 0.03238684497773647, 0.032383544952608645, 0.032395790913142264, 0.03236874507274479, 0.03237910696770996, 0.032367437961511314, 0.03236781607847661, 0.032395133981481194, 0.03238650306593627, 0.03238160093314946, 0.032387849991209805, 0.032801388995721936, 0.03237529005855322, 0.03240941895637661, 0.032386306091211736, 0.032390280975960195, 0.03239612199831754, 0.032382110017351806, 0.03237497201189399, 0.032388980966061354];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.008138639037497342;0.048297611996531487;;;5.9343597589239145;;;[0.00823096907697618, 0.00814963097218424, 0.008149427943862975, 0.008157021016813815, 0.008152688038535416, 0.008151234942488372, 0.008145192987285554, 0.008156878990121186, 0.008146248990669847, 0.008153261034749448, 0.008147345972247422, 0.008151724003255367, 0.008151700953021646, 0.008166028070263565, 0.00815609295386821, 0.008151498972438276, 0.008160128025338054, 0.00816162396222353, 0.008147433050908148, 0.008157402044162154, 0.008155947085469961, 0.008152505964972079, 0.008159094955772161, 0.008168354979716241, 0.008154488983564079, 0.008167008985765278, 0.008139304933138192, 0.008154377923347056, 0.008168559987097979, 0.00815847294870764, 0.008138639037497342, 0.00819431897252798, 0.008157330914400518, 0.008174858056008816, 0.008156895986758173, 0.008157954085618258, 0.00815906806383282, 0.008154098992235959, 0.00816997792571783, 0.00816041394136846, 0.008170259068720043, 0.008158309035934508, 0.008151886984705925, 0.008156183059327304, 0.008147967979311943, 0.008152793045155704, 0.008145354920998216, 0.008149779052473605, 0.008180281962268054, 0.008179442957043648];[0.048351250938139856, 0.04833768308162689, 0.04832019202876836, 0.04832024604547769, 0.04831138998270035, 0.04833223402965814, 0.0483351870207116, 0.04834105900954455, 0.048342975904233754, 0.04836000595241785, 0.04841682896949351, 0.04835285700391978, 0.04830565792508423, 0.04890822700690478, 0.04835088993422687, 0.04831693589221686, 0.04836127196904272, 0.04834528104402125, 0.04833911603782326, 0.04831981100142002, 0.04830620891880244, 0.04834102198947221, 0.048343643080443144, 0.04831628000829369, 0.048337343032471836, 0.048820925992913544, 0.048352564102970064, 0.04832799197174609, 0.04832890199031681, 0.04836060700472444, 0.04835793806705624, 0.04832752700895071, 0.048310677986592054, 0.04831865394953638, 0.048340435954742134, 0.0483202519826591, 0.048321250011213124, 0.04873347200918943, 0.04837754392065108, 0.04834954999387264, 0.04834553494583815, 0.04834659700281918, 0.04833248199429363, 0.04832331102807075, 0.04834598093293607, 0.048348405049182475, 0.048297611996531487, 0.04831882496364415, 0.04836974001955241, 0.04876536596566439];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0011686229845508933;0.004960568971000612;;;4.244798396556422;;;[0.0012024120660498738, 0.0011831410229206085, 0.0011802730150520802, 0.0011753650614991784, 0.0011738530592992902, 0.0011769139673560858, 0.0011782789370045066, 0.001175442012026906, 0.0011753130238503218, 0.0011755840387195349, 0.0011752189602702856, 0.0011771370191127062, 0.0011783509980887175, 0.0011820199433714151, 0.0011749019613489509, 0.0011768459808081388, 0.001176011050119996, 0.0011741711059585214, 0.0011768690310418606, 0.001180961960926652, 0.0011752370046451688, 0.0011747730895876884, 0.0011723999632522464, 0.0011738149914890528, 0.001173465047031641, 0.0011777420295402408, 0.0011734470026567578, 0.0011776679893955588, 0.0011762679787352681, 0.00117961794603616, 0.0011723879724740982, 0.0011701829498633742, 0.0011733140563592315, 0.0011763130314648151, 0.0011686229845508933, 0.0011751900892704725, 0.0011760919587686658, 0.0011875779600813985, 0.0011859559454023838, 0.0011790810385718942, 0.0011769220000132918, 0.0011760708875954151, 0.0011890860041603446, 0.0011715090367943048, 0.0011717100860551, 0.001173228956758976, 0.0011763679794967175, 0.0011737309396266937, 0.001176553894765675, 0.0011721150949597359];[0.004986210027709603, 0.004977569915354252, 0.004978138022124767, 0.004968969966284931, 0.004980317899025977, 0.004970098030753434, 0.00496787391602993, 0.00496702897362411, 0.00496919103898108, 0.004976082942448556, 0.004967974033206701, 0.0049721450777724385, 0.004966698004864156, 0.0049676100024953485, 0.004968245048075914, 0.004961476079188287, 0.004965859930962324, 0.004965147003531456, 0.00498464098200202, 0.004974960000254214, 0.004965474014170468, 0.004976848023943603, 0.0049670899752527475, 0.004974524024873972, 0.0049610770074650645, 0.0049827019684016705, 0.004966541891917586, 0.004966396023519337, 0.004967325949110091, 0.004980711964890361, 0.00496401300188154, 0.004965547937899828, 0.004966255044564605, 0.004975968971848488, 0.004965344909578562, 0.004960568971000612, 0.004967084969393909, 0.004966731066815555, 0.00496773689519614, 0.004967782995663583, 0.004964737920090556, 0.004967208951711655, 0.004971320973709226, 0.004969569039531052, 0.004962585982866585, 0.004972961964085698, 0.004962526960298419, 0.004980506026186049, 0.004964774940162897, 0.004977300995960832];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.007638994953595102;0.03692206705454737;;;4.833367122093846;;;[0.007679819944314659, 0.007668629987165332, 0.007643069955520332, 0.00766493403352797, 0.007664850912988186, 0.007644233061000705, 0.007644069031812251, 0.0076595289865508676, 0.007639230927452445, 0.007650756975635886, 0.007672391948290169, 0.007649273029528558, 0.007643966935575008, 0.007649022969417274, 0.007653556996956468, 0.007653758046217263, 0.007638994953595102, 0.007657474954612553, 0.007639031973667443, 0.007671390892937779, 0.007641243049874902, 0.0076505159959197044, 0.007658608956262469, 0.007644893019460142, 0.007667411933653057, 0.007678863941691816, 0.0076462250435724854, 0.007649865001440048, 0.00766100303735584, 0.007643781020306051, 0.007647492922842503, 0.007679858943447471, 0.007645786972716451, 0.007643400109373033, 0.007654020097106695, 0.007651392952539027, 0.007659610011614859, 0.0076500719878822565, 0.007648325990885496, 0.007652510888874531, 0.0076628170209005475, 0.007647656020708382, 0.007657979032956064, 0.007655532914213836, 0.0076416690135374665, 0.007655848981812596, 0.007661923998966813, 0.00765055394731462, 0.0076523179886862636, 0.007666219025850296];[0.03697651799302548, 0.03695910796523094, 0.03700367594137788, 0.0369567449670285, 0.03697936702519655, 0.037468135938979685, 0.03699078399222344, 0.03696426295209676, 0.03699100203812122, 0.036987912957556546, 0.036993002984672785, 0.036978268064558506, 0.036952305934391916, 0.03698187100235373, 0.036957849049940705, 0.036988395964726806, 0.036991515080444515, 0.03752643603365868, 0.036966482060961425, 0.03699012997094542, 0.03696675307583064, 0.03696371498517692, 0.03696774202398956, 0.03699424699880183, 0.03698931494727731, 0.037005897029303014, 0.03695579490158707, 0.03695606195833534, 0.03702768695075065, 0.03734750300645828, 0.036994270980358124, 0.036995860980823636, 0.03695600503124297, 0.0369775730650872, 0.036976364091970026, 0.03696740104351193, 0.03698165400419384, 0.03692206705454737, 0.03696472104638815, 0.03693039994686842, 0.03699834202416241, 0.03738597803749144, 0.036983872996643186, 0.03699197305832058, 0.03696791303809732, 0.03695736103691161, 0.03694996400736272, 0.03697453998029232, 0.03697790496516973, 0.036982488934881985];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0005036640213802457;0.0018510890658944845;;;3.675245773604679;;;[0.0005341470241546631, 0.0005072620697319508, 0.0005106700118631124, 0.0005103279836475849, 0.0005104070296511054, 0.000513889011926949, 0.0005041559925302863, 0.0005057250382378697, 0.0005042970879003406, 0.0005049289902672172, 0.0005036640213802457, 0.0005059890681877732, 0.000506008043885231, 0.0005060310941189528, 0.000509509933181107, 0.000504177063703537, 0.0005074760410934687, 0.0005051020998507738, 0.0005062230629846454, 0.0005073340144008398, 0.0005049270112067461, 0.0005057969829067588, 0.0005046779988333583, 0.0005156350089237094, 0.0005071560153737664, 0.0005043980199843645, 0.0005061599658802152, 0.0005245889769867063, 0.0005071810446679592, 0.0005051060579717159, 0.0005052699707448483, 0.0005071699852123857, 0.0005100170383229852, 0.000506191048771143, 0.0005069989711046219, 0.000507422024384141, 0.0005068699829280376, 0.0005063399439677596, 0.0005086519522592425, 0.0005051250336691737, 0.000507793971337378, 0.0005248000379651785, 0.0005048880120739341, 0.0005064780125394464, 0.000507424003444612, 0.0005070260958746076, 0.000509240897372365, 0.0005054210778325796, 0.0005154190585017204, 0.0005070510087534785];[0.001991516910493374, 0.001881222939118743, 0.001869907951913774, 0.0018608799437060952, 0.001863033976405859, 0.0018656220054253936, 0.0018678189953789115, 0.001864984049461782, 0.0018682160880416632, 0.001877386006526649, 0.0018594840075820684, 0.0018718650098890066, 0.0018762879772111773, 0.001876980997622013, 0.001863711979240179, 0.0018560070311650634, 0.0018647130345925689, 0.0018702190136536956, 0.0018674579914659262, 0.0018662860384210944, 0.00187177793122828, 0.0018612380372360349, 0.0018606410594657063, 0.0018710530130192637, 0.0018679070053622127, 0.0018694780301302671, 0.0018659280613064766, 0.001852824934758246, 0.001852816087193787, 0.001853504916653037, 0.001857660012319684, 0.0018556780414655805, 0.0018644530791789293, 0.00185406394302845, 0.0018562179757282138, 0.0018561140168458223, 0.0018545190105214715, 0.001862703007645905, 0.00185291504021734, 0.0018576020374894142, 0.0018591530388221145, 0.0018510890658944845, 0.0018560109892860055, 0.0018560630269348621, 0.0018534649861976504, 0.0018567589577287436, 0.0018550079548731446, 0.0018569000530987978, 0.0018634330481290817, 0.001864681951701641];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0004973469767719507;0.001640890957787633;;;3.2992880914606086;;;[0.000519517925567925, 0.000498828012496233, 0.0005025180289521813, 0.0005022960249334574, 0.0005052309716120362, 0.0005028169834986329, 0.0005074349464848638, 0.0005390149308368564, 0.0005001929821446538, 0.0004973469767719507, 0.0005038629751652479, 0.0004986330168321729, 0.0005051241023465991, 0.000498345005325973, 0.0005032819462940097, 0.0005024709971621633, 0.0005018429365009069, 0.0005002329126000404, 0.0005126310279592872, 0.0005042579723522067, 0.0005025109276175499, 0.0005016780924052, 0.0005031729815527797, 0.0005003180122002959, 0.0005026119761168957, 0.0005035820649936795, 0.0005014659836888313, 0.0004995890194550157, 0.0005043899873271585, 0.0004988330183550715, 0.0005011190660297871, 0.000503718969412148, 0.0005008260486647487, 0.0004988079890608788, 0.0005011240718886256, 0.0004981709644198418, 0.0005033729830756783, 0.0005000500241294503, 0.0005039919633418322, 0.0004993230104446411, 0.0005016240756958723, 0.0005030109314247966, 0.0005022099940106273, 0.0005027130246162415, 0.000507163000293076, 0.0005000840174034238, 0.0005013990448787808, 0.0004989680601283908, 0.0005026129074394703, 0.0004993269685655832];[0.0016943500377237797, 0.0016645879950374365, 0.0016692390199750662, 0.0016741270665079355, 0.0016653219936415553, 0.0016731949290260673, 0.0016635829815641046, 0.0016595700290054083, 0.0016629589954391122, 0.0016510399291291833, 0.0016639590030536056, 0.0016577990027144551, 0.0016568349674344063, 0.0016492839204147458, 0.0016535460017621517, 0.001660631038248539, 0.0016472520073875785, 0.0016548540443181992, 0.0016566939884796739, 0.0016529579879716039, 0.001663925009779632, 0.0016744990134611726, 0.001646201009862125, 0.00164478097576648, 0.0016480180202051997, 0.0016463999636471272, 0.0016686810413375497, 0.0016492849681526423, 0.0016483240760862827, 0.0016539249336346984, 0.0016825570492073894, 0.0016500429483130574, 0.0016481609782204032, 0.0016540050273761153, 0.0016615480417385697, 0.0016643829876556993, 0.001649637008085847, 0.0016529920976608992, 0.0016536430921405554, 0.0016465360531583428, 0.001655095024034381, 0.0016515550669282675, 0.0016506960382685065, 0.001645231037400663, 0.0016446990193799138, 0.0016624319832772017, 0.0016537480987608433, 0.001640890957787633, 0.001660842914134264, 0.001648777979426086];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.001229470013640821;0.0050087160198017955;;;4.07388221284838;;;[0.0012733740732073784, 0.0012475710827857256, 0.0012396939564496279, 0.001233029062859714, 0.001229470013640821, 0.0012319809757173061, 0.0012323299888521433, 0.001238565077073872, 0.0012346049770712852, 0.0012353500351309776, 0.0012298510409891605, 0.0012421360006555915, 0.0012299459194764495, 0.0012352290796115994, 0.001232716953381896, 0.0012321131071075797, 0.0012346120784059167, 0.0012404710287228227, 0.0012360279215499759, 0.0012415419332683086, 0.00123704900033772, 0.0012339440872892737, 0.0012343570124357939, 0.0012398350518196821, 0.0012300279922783375, 0.001232538023032248, 0.0012487790081650019, 0.001236154930666089, 0.001237615942955017, 0.001234673080034554, 0.0012399549596011639, 0.0012356319930404425, 0.0012324049603193998, 0.001244202023372054, 0.001233251066878438, 0.0012351380428299308, 0.0012390370247885585, 0.0012344460701569915, 0.001235413015820086, 0.0012396640377119184, 0.0012404730077832937, 0.001235304051078856, 0.0012393370270729065, 0.0012394989607855678, 0.00123538204934448, 0.001230820082128048, 0.0012299430090934038, 0.0012435100506991148, 0.001232045004144311, 0.0012330859899520874];[0.005047681042924523, 0.005021405988372862, 0.00502181495539844, 0.005015962990000844, 0.005023067002184689, 0.005507332971319556, 0.0050176429795101285, 0.005014427937567234, 0.005021500983275473, 0.005020873039029539, 0.005015537957660854, 0.00501600094139576, 0.0050087160198017955, 0.005021285032853484, 0.00503855396527797, 0.005020856042392552, 0.0050323320319876075, 0.005371023085899651, 0.005022746045142412, 0.0050204850267618895, 0.005020795972086489, 0.0050340029411017895, 0.005029562977142632, 0.0050252670189365745, 0.005033273017033935, 0.005026684026233852, 0.00502239097841084, 0.005027572042308748, 0.005030867992900312, 0.005405391100794077, 0.005019831005483866, 0.00501817197073251, 0.0050225070444867015, 0.005015104892663658, 0.005037838011048734, 0.005032639019191265, 0.005029258085414767, 0.00503173191100359, 0.005021397955715656, 0.0050393519923090935, 0.005022299941629171, 0.005392528022639453, 0.00501794193405658, 0.005020319949835539, 0.0050153209595009685, 0.005019939038902521, 0.005024618934839964, 0.005028757965192199, 0.005020273965783417, 0.0050272399093955755];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0013050850247964263;0.004404867999255657;;;3.3751578752064453;;;[0.001329232007265091, 0.0013137580826878548, 0.0013125849654898047, 0.0013124140677973628, 0.0013118610950186849, 0.0013201289111748338, 0.0013085220707580447, 0.0013153520412743092, 0.00131414202041924, 0.001314292079769075, 0.0013215020298957825, 0.0013167069992050529, 0.001307705999352038, 0.001311427098698914, 0.001317985006608069, 0.0013102700468152761, 0.0013160130474716425, 0.0013137469068169594, 0.0013119010254740715, 0.0013155080378055573, 0.0013125980040058494, 0.0013124080142006278, 0.001317166956141591, 0.0013178279623389244, 0.0013138280482962728, 0.0013091819128021598, 0.0013154300395399332, 0.0013159699738025665, 0.001315564033575356, 0.0013184869894757867, 0.0013140760129317641, 0.0013150019804015756, 0.0013130239676684141, 0.0013081779470667243, 0.0013183529954403639, 0.0013141940580680966, 0.00130536500364542, 0.0013142479583621025, 0.0013264140579849482, 0.001310969004407525, 0.0013118039350956678, 0.001321484916843474, 0.0013050850247964263, 0.0013192129554226995, 0.0013162289978936315, 0.0013107180129736662, 0.001312011037953198, 0.0013178399531170726, 0.0013053989969193935, 0.001319937058724463];[0.004449662985280156, 0.004980408935807645, 0.004419957986101508, 0.004406944033689797, 0.00442212400957942, 0.004421235993504524, 0.004426227998919785, 0.00441851292271167, 0.0044153149938210845, 0.00441983004566282, 0.00441664201207459, 0.00441345595754683, 0.004429511958733201, 0.004781062016263604, 0.0044240240240469575, 0.004417193005792797, 0.0044158619130030274, 0.004404867999255657, 0.004414808005094528, 0.004420052049681544, 0.0044192729983478785, 0.0044136010110378265, 0.00442053098231554, 0.004416086943820119, 0.00441894109826535, 0.004789676982909441, 0.004417001968249679, 0.004418482072651386, 0.004425338003784418, 0.004424556973390281, 0.004416560055688024, 0.0044200250413268805, 0.0044203660218045115, 0.004414804978296161, 0.0044162539998069406, 0.0044206950115039945, 0.004422385012730956, 0.004786179051734507, 0.004420901066623628, 0.004431894980370998, 0.004416187992319465, 0.004420384997501969, 0.004418027936480939, 0.004415934905409813, 0.004422319936566055, 0.0044163999846205115, 0.00441211904399097, 0.004421609919518232, 0.00441809999756515, 0.004802483017556369];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0016619919333606958;0.005815163953229785;;;3.4989122609464207;;;[0.0016881750198081136, 0.0016756210243329406, 0.0016683560097590089, 0.0016649230383336544, 0.0016746470937505364, 0.0016683409921824932, 0.001667124917730689, 0.0016676519298925996, 0.0016653980128467083, 0.001666984986513853, 0.0016693719662725925, 0.0016669339966028929, 0.0016640739049762487, 0.0016635219799354672, 0.0016692019999027252, 0.0016674899961799383, 0.001668439945206046, 0.001668662065640092, 0.0016678170068189502, 0.0016657429514452815, 0.0016657949890941381, 0.0016656880034133792, 0.0016690220218151808, 0.0016634589992463589, 0.0016666909214109182, 0.0016707329778000712, 0.0016678579850122333, 0.001667850068770349, 0.0016647899756208062, 0.001662540016695857, 0.0016669019823893905, 0.0016718480037525296, 0.0016670349286869168, 0.0016676069935783744, 0.0016706680180504918, 0.001670459983870387, 0.0016696600941941142, 0.0016667500603944063, 0.0016699190018698573, 0.0016722140135243535, 0.0016621049726381898, 0.0016627670265734196, 0.0016661459812894464, 0.00166799605358392, 0.0016628989251330495, 0.0016637350199744105, 0.0016686070011928678, 0.0016648729797452688, 0.0016657490050420165, 0.0016619919333606958];[0.005870395922102034, 0.0058596000308170915, 0.005852116970345378, 0.005856813048012555, 0.005843578022904694, 0.005845076986588538, 0.00582657300401479, 0.005856567993760109, 0.005851536989212036, 0.006235282984562218, 0.005848254892043769, 0.005837377975694835, 0.005849424051120877, 0.005850141053088009, 0.0058622610522434115, 0.0058428969932720065, 0.005820197053253651, 0.005846160929650068, 0.005852259928360581, 0.005846653017215431, 0.005871361936442554, 0.006209732964634895, 0.0058527999790385365, 0.005850775050930679, 0.005815163953229785, 0.005844461033120751, 0.005854538059793413, 0.005846836022101343, 0.0058575369184836745, 0.00584693590644747, 0.005848228000104427, 0.005844992003403604, 0.005844442057423294, 0.006195129011757672, 0.005848560947924852, 0.00584603997413069, 0.005842717946507037, 0.0058504779590293765, 0.005846430081874132, 0.00585133908316493, 0.005844377912580967, 0.005857470910996199, 0.005844796076416969, 0.0058474940015003085, 0.005839053075760603, 0.006246046046726406, 0.005842120968736708, 0.005856096977367997, 0.005819762940518558, 0.0058489920338615775];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0003256089985370636;0.001332807936705649;;;4.093277343973457;;;[0.00034890708047896624, 0.00033383292611688375, 0.0003405220340937376, 0.000340393977239728, 0.0003346569137647748, 0.0003304779529571533, 0.00032933091279119253, 0.0003265270497649908, 0.00032967107836157084, 0.00032731995452195406, 0.0003266449784860015, 0.0003284279955551028, 0.000328407040797174, 0.0003256089985370636, 0.00032919005025178194, 0.0003282460384070873, 0.0003294359194114804, 0.00032876699697226286, 0.0003298959927633405, 0.00032767700031399727, 0.0003304070560261607, 0.00033088901545852423, 0.0003288260195404291, 0.0003299389500170946, 0.00032857293263077736, 0.0003281759563833475, 0.0003302060067653656, 0.0003283539554104209, 0.00033657997846603394, 0.0003281469689682126, 0.0003288639709353447, 0.0003312471089884639, 0.0003292870242148638, 0.0003292729379609227, 0.000329644070006907, 0.0003319850657135248, 0.0003338729729875922, 0.00034028408117592335, 0.0003325230209156871, 0.00033123395405709743, 0.00033037399407476187, 0.00032918702345341444, 0.000328892027027905, 0.0003274109913036227, 0.00032962008845061064, 0.000326508074067533, 0.00032958504743874073, 0.00032696197740733624, 0.0003304199781268835, 0.00032905698753893375];[0.001369222067296505, 0.0013548840070143342, 0.001349376980215311, 0.0013445320073515177, 0.0013521440559998155, 0.0013585499254986644, 0.0013348530046641827, 0.0013639649841934443, 0.0013470150297507644, 0.0013378700241446495, 0.001345086027868092, 0.0013447690289467573, 0.001350326114334166, 0.0013452630955725908, 0.001338434056378901, 0.0013439190806820989, 0.0013466259697452188, 0.0013534660683944821, 0.0013390510575845838, 0.0013397030998021364, 0.0013471769634634256, 0.001342870993539691, 0.0013360099401324987, 0.0013337120180949569, 0.0013582409592345357, 0.0013359010918065906, 0.0013469820842146873, 0.0013355959672480822, 0.001334100030362606, 0.0013416389701887965, 0.0013343540485948324, 0.0013329919893294573, 0.0013396859867498279, 0.001332807936705649, 0.001338481088168919, 0.0013351759407669306, 0.0013377299765124917, 0.0013375990092754364, 0.0013418520102277398, 0.0013345669722184539, 0.001335152075625956, 0.0013419690076261759, 0.001337790978141129, 0.0013340760488063097, 0.001339958980679512, 0.001337895984761417, 0.0013404639903455973, 0.0013392679393291473, 0.0013358169235289097, 0.0013374919071793556];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0006410579662770033;0.0020790710113942623;;;3.243187232300751;;;[0.0006717379437759519, 0.0006504029734060168, 0.0006490659434348345, 0.0006482240278273821, 0.0006528799422085285, 0.0006456660339608788, 0.0006437069969251752, 0.0006492449901998043, 0.0006462300661951303, 0.0006430300418287516, 0.0006503189215436578, 0.0006466680206358433, 0.0006515220738947392, 0.0006459620781242847, 0.0006477859569713473, 0.0006530539831146598, 0.0006484619807451963, 0.0006462429882958531, 0.0006492249667644501, 0.0006448850035667419, 0.0006508490769192576, 0.0006445649778470397, 0.000655229901894927, 0.0006415810203179717, 0.0006450330838561058, 0.0006573200225830078, 0.0006459970027208328, 0.0006410579662770033, 0.0006511529209092259, 0.0006429760251194239, 0.0006469159852713346, 0.0006436789408326149, 0.0006502140313386917, 0.0006434849929064512, 0.0006453959504142404, 0.0006574650760740042, 0.0006449980428442359, 0.00064529397059232, 0.0006428270135074854, 0.0006493539549410343, 0.0006466350750997663, 0.0006453500827774405, 0.0006443760357797146, 0.000642190920189023, 0.0006447510095313191, 0.0006518890149891376, 0.0006486679194495082, 0.0006481630261987448, 0.0006523769116029143, 0.0006444120081141591];[0.002098273951560259, 0.002112070913426578, 0.0020891689928248525, 0.002086348016746342, 0.002100676065310836, 0.0020912219770252705, 0.002088781911879778, 0.002085051964968443, 0.002081713988445699, 0.0020908100996166468, 0.002095995005220175, 0.0020967910531908274, 0.0020932690240442753, 0.0021030850475654006, 0.0020892260363325477, 0.0020885129924863577, 0.0020924670388922095, 0.002093637944199145, 0.0020930999889969826, 0.0020811499562114477, 0.002093181014060974, 0.0021228730911388993, 0.00210167292971164, 0.0020833079470321536, 0.0020949479658156633, 0.0020973769715055823, 0.0020799830090254545, 0.0020862120436504483, 0.0020816969918087125, 0.0020810150308534503, 0.0020820630015805364, 0.002084697945974767, 0.002092392067424953, 0.0020866149570792913, 0.00208320003002882, 0.0020824989769607782, 0.0020797260804101825, 0.002085575950331986, 0.002081963000819087, 0.002081921906210482, 0.002082924940623343, 0.0020913650514557958, 0.0020790710113942623, 0.00208503904286772, 0.002080159028992057, 0.0020872310269623995, 0.002084308071061969, 0.0020792020950466394, 0.0020794119918718934, 0.002094679046422243];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0006285919807851315;0.0018655729945749044;;;2.9678599975849904;;;[0.0006671060109511018, 0.0006390820490196347, 0.0006360911065712571, 0.0006404839223250747, 0.0006443120073527098, 0.0006384839070960879, 0.0006285919807851315, 0.0006417559925466776, 0.0006426310865208507, 0.0006403499282896519, 0.0006377709796652198, 0.0006403260631486773, 0.0006375210359692574, 0.0006364659639075398, 0.0006352700293064117, 0.0006341210100799799, 0.0006363550201058388, 0.0006427239859476686, 0.0006383289583027363, 0.0006379770347848535, 0.0006433400558307767, 0.0006433780072256923, 0.0006381429266184568, 0.0006327349692583084, 0.0006495510460808873, 0.0006392210489138961, 0.0006337349768728018, 0.0006398459663614631, 0.0006416549440473318, 0.000634583062492311, 0.0006298850057646632, 0.0006401119753718376, 0.0006564579671248794, 0.0006374060176312923, 0.0006344319554045796, 0.0006369419861584902, 0.0006421069847419858, 0.0006389489863067865, 0.0006385059095919132, 0.0006448489148169756, 0.0006384790176525712, 0.0006366199813783169, 0.000638199970126152, 0.0006397539982572198, 0.0006375099765136838, 0.0006419619312509894, 0.000635953969322145, 0.0006382480496540666, 0.0006414999952539802, 0.0006401030113920569];[0.0018918199930340052, 0.0018977820873260498, 0.0018908210331574082, 0.0018853070214390755, 0.0018843970028683543, 0.0018811600748449564, 0.0018865619786083698, 0.0018840320408344269, 0.0018804180435836315, 0.0018875760724768043, 0.0018764339620247483, 0.001885195029899478, 0.0018831980414688587, 0.0018824540311470628, 0.0018802030244842172, 0.001883851015008986, 0.0018774350173771381, 0.0018816180527210236, 0.0018802699632942677, 0.0018945010378956795, 0.0018857759423553944, 0.0018853460205718875, 0.0018655729945749044, 0.0018789670430123806, 0.0018661461072042584, 0.0018727339338511229, 0.001878315000794828, 0.001883586053736508, 0.0018867290345951915, 0.001880115014500916, 0.0018859399715438485, 0.0018763219704851508, 0.0018813700880855322, 0.001888072001747787, 0.0018785189604386687, 0.0018696620827540755, 0.0018772829789668322, 0.0018715630285441875, 0.001871021930128336, 0.0018826399464160204, 0.0018773420015349984, 0.0018748230068013072, 0.0018761639948934317, 0.0018861970165744424, 0.0018779009114950895, 0.0018946820637211204, 0.0018831819761544466, 0.0018802679842337966, 0.001880677998997271, 0.0018857329851016402];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0006989310495555401;0.0021780900424346328;;;3.1163160426478553;;;[0.0007276380201801658, 0.0007042670622467995, 0.0007101229857653379, 0.0007039749762043357, 0.0007073229644447565, 0.0007080710493028164, 0.0007070470601320267, 0.0007064510136842728, 0.0007055529858916998, 0.0007015700684860349, 0.0007190150208771229, 0.0007104999385774136, 0.0007062510121613741, 0.0007028699619695544, 0.0007045269012451172, 0.0006989310495555401, 0.000713503104634583, 0.0007082649972289801, 0.000702844001352787, 0.0007128899451345205, 0.0007093800231814384, 0.0007099019130691886, 0.000705464044585824, 0.0007084580138325691, 0.0007153099868446589, 0.0007068220293149352, 0.0007074060849845409, 0.0007084299577400088, 0.000707108061760664, 0.000702396035194397, 0.0007025690283626318, 0.0007156089413911104, 0.0007086369441822171, 0.0007068170234560966, 0.0007142189424484968, 0.0007071850122883916, 0.000707171973772347, 0.0007162929978221655, 0.000711814034730196, 0.000706797931343317, 0.0007040040800347924, 0.0007091730367392302, 0.0007097380002960563, 0.000705036916770041, 0.0007093610474839807, 0.0007076839683577418, 0.0007062560180202127, 0.0007088880520313978, 0.000702130957506597, 0.0007084709359332919];[0.002275294973514974, 0.002221331000328064, 0.0022103129886090755, 0.002220812952145934, 0.0022095300955697894, 0.002209166996181011, 0.0022005389910191298, 0.0022045179503038526, 0.002193590975366533, 0.0021846690215170383, 0.0021898940904065967, 0.002213287982158363, 0.0022022840566933155, 0.0022017270093783736, 0.0021945330081507564, 0.0022046900121495128, 0.0022025799844413996, 0.002198855043388903, 0.002196185989305377, 0.0021966430358588696, 0.002193639986217022, 0.002191933919675648, 0.0021797779481858015, 0.0021855810191482306, 0.002181958989240229, 0.0021849439945071936, 0.002196167944930494, 0.002186357043683529, 0.00218187109567225, 0.0021923150634393096, 0.002182834083214402, 0.0021841309498995543, 0.002186060999520123, 0.0021832010243088007, 0.002185710007324815, 0.002209495985880494, 0.002186457975767553, 0.0021837579552084208, 0.0021780900424346328, 0.0021863970905542374, 0.002180636045522988, 0.002198781934566796, 0.002183089032769203, 0.0021865119924768806, 0.002186913974583149, 0.00218553701415658, 0.0021871760254725814, 0.0021885280730202794, 0.0021833099890500307, 0.002184844925068319];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0006912159733474255;0.0019637909717857838;;;2.841067115789474;;;[0.0007247250759974122, 0.0006954299751669168, 0.0006956970319151878, 0.0006961390608921647, 0.0006977360462769866, 0.0007017820607870817, 0.000701981014572084, 0.000699514988809824, 0.0007007209351286292, 0.0006982359336689115, 0.0006947050569579005, 0.000697946990840137, 0.0006933039985597134, 0.0006954940035939217, 0.0006963469786569476, 0.0007070209830999374, 0.0006969539681449533, 0.0006943689659237862, 0.0007002600468695164, 0.0006957160076126456, 0.0007050670683383942, 0.0007015700684860349, 0.0006963480263948441, 0.0007076070178300142, 0.0006957310251891613, 0.0006973699200898409, 0.0006987329106777906, 0.0006944760680198669, 0.00075495894998312, 0.0006968809757381678, 0.0006912159733474255, 0.0006981469923630357, 0.0006933090044185519, 0.000695102964527905, 0.0006973709678277373, 0.000694989925250411, 0.0006953070405870676, 0.0006974950665608048, 0.0006930959643796086, 0.0006992140552029014, 0.0006959630409255624, 0.0006930290255695581, 0.0007013049907982349, 0.0006949339294806123, 0.0006998870521783829, 0.0007028590189293027, 0.0006971859838813543, 0.0006972689880058169, 0.0007070489227771759, 0.0006972220726311207];[0.002010699943639338, 0.0019920029444620013, 0.0019923350773751736, 0.001981999957934022, 0.0019724200246855617, 0.001980255008675158, 0.0019885890651494265, 0.001990039017982781, 0.00198558799456805, 0.0019783569732680917, 0.0019818259170278907, 0.0019894189899787307, 0.0019917739555239677, 0.0020105389412492514, 0.001984853995963931, 0.001971098012290895, 0.0019858769373968244, 0.0019825829658657312, 0.0019859259482473135, 0.0019768999191001058, 0.0019967760890722275, 0.0019814668921753764, 0.0019690279150381684, 0.001970466924831271, 0.0019765000324696302, 0.001981767942197621, 0.001970430021174252, 0.001985152019187808, 0.0019699259428307414, 0.001979470020160079, 0.0019761400762945414, 0.001976914005354047, 0.0019860960310325027, 0.0019637909717857838, 0.0019680149853229523, 0.0019707930041477084, 0.0019646340515464544, 0.001983040012419224, 0.0019741890719160438, 0.001983904978260398, 0.001976286992430687, 0.001984857954084873, 0.0019783590687438846, 0.0019742950098589063, 0.0019811230013146996, 0.001978719956241548, 0.001986747025512159, 0.0019771530060097575, 0.0019765140023082495, 0.0019814419792965055];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0071218060329556465;0.01146719604730606;;;1.6101528171705932;;;[0.007167356088757515, 0.0071367439813911915, 0.007135224994271994, 0.007136052940040827, 0.007154582999646664, 0.007140162982977927, 0.007142350077629089, 0.007141622947528958, 0.007156606996431947, 0.007141957990825176, 0.007136847008951008, 0.0071401100140064955, 0.007138787070289254, 0.007141057052649558, 0.007145393989048898, 0.007142409915104508, 0.007144929957576096, 0.007138328975997865, 0.007151592988520861, 0.0071370069636031985, 0.007218961021862924, 0.007141464971937239, 0.007136689033359289, 0.007143642054870725, 0.007134048035368323, 0.0071430939715355635, 0.007141707930713892, 0.007145748008042574, 0.007150845020078123, 0.007150074001401663, 0.007139050983823836, 0.007134819985367358, 0.007137706037610769, 0.007144663017243147, 0.007140886038541794, 0.007135845022276044, 0.007149238022975624, 0.007129629957489669, 0.007136433967389166, 0.007131046964786947, 0.007144420989789069, 0.007135991007089615, 0.007141820038668811, 0.0071500049671158195, 0.007135760970413685, 0.007135852938517928, 0.0071218060329556465, 0.007139247958548367, 0.007131536025553942, 0.007141973008401692];[0.011490375036373734, 0.011479899054393172, 0.011474387953057885, 0.011479755048640072, 0.011473322054371238, 0.011473972932435572, 0.011498415959067643, 0.011476438026875257, 0.011482349946163595, 0.011488171061500907, 0.011486603994853795, 0.011469011078588665, 0.011469539953395724, 0.011471680947579443, 0.011467262054793537, 0.011473583057522774, 0.011469954974018037, 0.011471002013422549, 0.011476788902655244, 0.011474195052869618, 0.011470495956018567, 0.011475470033474267, 0.011482381960377097, 0.01192604098469019, 0.01147404802031815, 0.011472398997284472, 0.011472711921669543, 0.011473727063275874, 0.011470637982711196, 0.011469668010249734, 0.011473193997517228, 0.011471244972199202, 0.011475051986053586, 0.01147390401456505, 0.011474973987787962, 0.011472620069980621, 0.011828474001958966, 0.011471190955489874, 0.011472052079625428, 0.01146719604730606, 0.011473029968328774, 0.011468664975836873, 0.011478261090815067, 0.011481230962090194, 0.011471297941170633, 0.011473863967694342, 0.011483418988063931, 0.011473843944258988, 0.01147312403190881, 0.01184858602937311];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0008994719246402383;0.002610769937746227;;;2.9025585637822506;;;[0.0009229809511452913, 0.0009076480055227876, 0.0009007600601762533, 0.0009070340311154723, 0.0008994719246402383, 0.0008999460842460394, 0.0009016899857670069, 0.0009009370114654303, 0.0009016060503199697, 0.0009025870822370052, 0.0009081820026040077, 0.0009011999936774373, 0.000908202026039362, 0.0009032279485836625, 0.0009010209469124675, 0.0009017550619319081, 0.0009071109816431999, 0.0009004510939121246, 0.0009033170063048601, 0.0009030740475282073, 0.0009023179300129414, 0.0009032660163938999, 0.0009023569291457534, 0.0009040599688887596, 0.0009033019887283444, 0.0009014769457280636, 0.0009017980191856623, 0.0009028000058606267, 0.0009003289742395282, 0.0009005350293591619, 0.0009093820117413998, 0.0009026949992403388, 0.0009007540065795183, 0.0009026359766721725, 0.0009014360839501023, 0.0009068869985640049, 0.0009048780193552375, 0.0009097830625250936, 0.0009012420196086168, 0.0009147420059889555, 0.0009001359576359391, 0.0009031699737533927, 0.0009041799930855632, 0.0009023259626701474, 0.0009076399728655815, 0.0009031189838424325, 0.0009018259588629007, 0.0009003760060295463, 0.0009045389015227556, 0.0009065379854291677];[0.002649390953592956, 0.002629157970659435, 0.0026294970884919167, 0.00262186408508569, 0.002624104032292962, 0.0026165390154346824, 0.002618319005705416, 0.0026186699979007244, 0.002618908998556435, 0.0026234090328216553, 0.0029720490565523505, 0.0026246519992128015, 0.002613319084048271, 0.0026166599709540606, 0.002615732024423778, 0.002615452976897359, 0.0026157009415328503, 0.0026138199027627707, 0.002616649027913809, 0.002614462049677968, 0.002627367968671024, 0.0026142490096390247, 0.0026122810086235404, 0.002951169037260115, 0.002624188084155321, 0.0026141609996557236, 0.0026142309652641416, 0.0026153960498049855, 0.002614205004647374, 0.0026166130555793643, 0.0026180309941992164, 0.0026126570301130414, 0.0026152029167860746, 0.002626275992952287, 0.002610769937746227, 0.0026156960520893335, 0.0029420569771900773, 0.002614071941934526, 0.0026175640523433685, 0.002614406985230744, 0.0026179479900747538, 0.002628545043990016, 0.0026168290060013533, 0.002615459030494094, 0.0026207719929516315, 0.00263747398275882, 0.0026201129658147693, 0.002615005010738969, 0.0026131749618798494, 0.0029763509519398212];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0012231840519234538;0.00216014904435724;;;1.7660049123109571;;;[0.0012484689941629767, 0.0012292839819565415, 0.001231553964316845, 0.0012253719614818692, 0.001226256019435823, 0.0012270900188013911, 0.0012231840519234538, 0.0012275479966774583, 0.001231482019647956, 0.0012236509937793016, 0.0012248900020495057, 0.0012393860379233956, 0.0012269620783627033, 0.0012246390106156468, 0.001238132012076676, 0.0012274530017748475, 0.0012330410536378622, 0.0012239499483257532, 0.0012245560064911842, 0.0012303240364417434, 0.001225771033205092, 0.0012265979312360287, 0.001228173030540347, 0.0012265440309420228, 0.001232731039635837, 0.0012317040236666799, 0.0012270089937373996, 0.0012250010622665286, 0.0012315839994698763, 0.0012285790871828794, 0.001227834029123187, 0.001230559078976512, 0.0012254820903763175, 0.0012284470722079277, 0.001234543975442648, 0.0012246419209986925, 0.001229252084158361, 0.0012291369494050741, 0.0012278469512239099, 0.0012250419240444899, 0.0012319439556449652, 0.0012286650016903877, 0.0012288090074434876, 0.0012344729620963335, 0.0012254290049895644, 0.0012317569926381111, 0.001244876068085432, 0.0012236200273036957, 0.0012312730541452765, 0.0012267900165170431];[0.0022109790006652474, 0.002187133999541402, 0.002183213015086949, 0.002183930017054081, 0.002182760974392295, 0.002182618947699666, 0.0021764689590781927, 0.00218293908983469, 0.0021849230397492647, 0.002183404052630067, 0.002174548921175301, 0.0021824940340593457, 0.002171881031244993, 0.0021691039437428117, 0.0021756499772891402, 0.0021756909554824233, 0.002181423013098538, 0.002169703016988933, 0.002171852975152433, 0.00216785806696862, 0.002180906943976879, 0.0021717289928346872, 0.002161469077691436, 0.0021697150077670813, 0.0021663670195266604, 0.00216455792542547, 0.002166367950849235, 0.00216014904435724, 0.0021691060392186046, 0.002163556986488402, 0.0021636399906128645, 0.0021633540745824575, 0.002172664972022176, 0.0025363049935549498, 0.0021648360416293144, 0.0021605640649795532, 0.0021809969330206513, 0.0021619650069624186, 0.002164302975870669, 0.0021644230000674725, 0.0021637880709022284, 0.0021653749281540513, 0.00216344790533185, 0.002165301004424691, 0.0021656620083376765, 0.0025487199891358614, 0.0021659890189766884, 0.0021606789669021964, 0.0021685230312868953, 0.002176020061597228];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0008150440407916903;0.0016718109836801887;;;2.051190978657154;;;[0.0008440200472250581, 0.0009379830444231629, 0.0008211139356717467, 0.0008166630286723375, 0.0008179600117728114, 0.0008153989911079407, 0.000818334985524416, 0.0008199770236387849, 0.0008166569750756025, 0.0008177600102499127, 0.00081759097520262, 0.0008174360264092684, 0.0008228790247812867, 0.00081653892993927, 0.0008209169609472156, 0.0008187399944290519, 0.0008190460503101349, 0.0008165379986166954, 0.0008183330064639449, 0.0008161379955708981, 0.0008215839043259621, 0.0008168830536305904, 0.0008190679363906384, 0.0008177589625120163, 0.0008212559623643756, 0.0008185810875147581, 0.0008184539619833231, 0.0008217979921028018, 0.0008191349916160107, 0.0008167210035026073, 0.000822855974547565, 0.0008181279990822077, 0.000824316986836493, 0.0008201079908758402, 0.000817549997009337, 0.0008157200645655394, 0.0008196979761123657, 0.0008157080737873912, 0.0008306510280817747, 0.0008179330034181476, 0.0008216379210352898, 0.0008209220832213759, 0.0008202929748222232, 0.0008153920061886311, 0.000823569018393755, 0.0008150440407916903, 0.0008185530314221978, 0.0008184659527614713, 0.0008175820112228394, 0.0008180160075426102];[0.0017077380325645208, 0.001690078992396593, 0.00170278106816113, 0.0016885929508134723, 0.0016944940434768796, 0.0021714300382882357, 0.0016849780222401023, 0.0016807569190859795, 0.0016881480114534497, 0.0016903040232136846, 0.0016869399696588516, 0.00169949303381145, 0.001716937986202538, 0.0016758079873397946, 0.001684290007688105, 0.001676468993537128, 0.0016819399315863848, 0.0020966819720342755, 0.0016822370234876871, 0.0016774629475548863, 0.0017964990111067891, 0.0016807089559733868, 0.0016853970009833574, 0.0016835539136081934, 0.0016940240748226643, 0.0016817660070955753, 0.001683712936937809, 0.0016915330197662115, 0.001682828995399177, 0.00209652294870466, 0.0016819318989291787, 0.0016958030173555017, 0.001689331023953855, 0.0016789489891380072, 0.0016807100037112832, 0.0016857580048963428, 0.0016836830182000995, 0.001676577958278358, 0.00167823804076761, 0.0016814529662951827, 0.001673250924795866, 0.0020446879789233208, 0.001672833925113082, 0.001681291963905096, 0.0016733030788600445, 0.0016718109836801887, 0.0016732679214328527, 0.0016771740047261119, 0.0016762800514698029, 0.0016811089590191841];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0008038020459935069;0.002137000090442598;;;2.658614892925839;;;[0.000852684024721384, 0.0008111930219456553, 0.0008136149263009429, 0.0008103930158540606, 0.0008087879978120327, 0.0008102679857984185, 0.0008111909264698625, 0.0008112170035019517, 0.0008101229323074222, 0.0008102660067379475, 0.0008116660173982382, 0.0008115289965644479, 0.0008090690243989229, 0.0008117021061480045, 0.0008101770654320717, 0.0008141209837049246, 0.0008120429702103138, 0.0008104080334305763, 0.0008136141113936901, 0.000811684993095696, 0.0008082749554887414, 0.000808224081993103, 0.0008038020459935069, 0.0008106400491669774, 0.0008075169753283262, 0.0008099580882117152, 0.0008081899723038077, 0.0008147249463945627, 0.0008102720603346825, 0.0008095130324363708, 0.0008076799567788839, 0.0008118919795379043, 0.000808688928373158, 0.0008111870847642422, 0.0008134490344673395, 0.000810155994258821, 0.0008101830026134849, 0.0008103959262371063, 0.0008112839423120022, 0.0008112610084936023, 0.0008114749798551202, 0.0008112270152196288, 0.0008108669426292181, 0.0008114089723676443, 0.0008100330596789718, 0.0008211130043491721, 0.0008220819290727377, 0.0008201439632102847, 0.0008195519912987947, 0.0008191879605874419];[0.0021779469680041075, 0.002697704010643065, 0.0021411540219560266, 0.002139913965947926, 0.002139793010428548, 0.002143050078302622, 0.002144180005416274, 0.0021419089753180742, 0.002142459969036281, 0.0021416019881144166, 0.0021504119504243135, 0.0021400649566203356, 0.0021399309625849128, 0.0021640739869326353, 0.0021438250551000237, 0.0021430839551612735, 0.0021433730144053698, 0.002139170072041452, 0.002144739031791687, 0.002139036078006029, 0.0021407169988378882, 0.002140484983101487, 0.0021412799833342433, 0.00213729206006974, 0.002138860058039427, 0.002149512991309166, 0.002145434031262994, 0.0021470070350915194, 0.0021390609908849, 0.002140715019777417, 0.0021391829941421747, 0.0021391509799286723, 0.0021395609946921468, 0.0021394810173660517, 0.002137000090442598, 0.0021412780042737722, 0.002138908952474594, 0.002155455993488431, 0.0021379910176619887, 0.002482309006154537, 0.002140256925486028, 0.002140998956747353, 0.0021391569171100855, 0.0021393399219959974, 0.002140879980288446, 0.0021384400315582752, 0.0021390009205788374, 0.0021375579526647925, 0.002140588010661304, 0.0021402400452643633];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0010564620606601238;0.002588937059044838;;;2.450572675962596;;;[0.0010843550553545356, 0.0010615650098770857, 0.001063617062754929, 0.0010608610464259982, 0.0010606369469314814, 0.001057990943081677, 0.0010686680907383561, 0.00107148801907897, 0.0010653790086507797, 0.0010575850028544664, 0.0010602620895951986, 0.0010584628907963634, 0.0010567809222266078, 0.0010609390446916223, 0.0010588259901851416, 0.0010570340091362596, 0.0010649529285728931, 0.0010604769922792912, 0.0010603610426187515, 0.0010605599964037538, 0.001058925990946591, 0.0010590519523248076, 0.0010600710520520806, 0.0010576710337772965, 0.001076007029041648, 0.0010655950754880905, 0.0010599649976938963, 0.0010573810432106256, 0.0010624449932947755, 0.0010583619587123394, 0.0010572230676189065, 0.001059902017004788, 0.0010603470727801323, 0.0010587939759716392, 0.001065499964170158, 0.00105978490319103, 0.0010564620606601238, 0.0010597669752314687, 0.0010598329827189445, 0.0010627220617607236, 0.0010609689634293318, 0.0010594119084998965, 0.0010596199426800013, 0.0010597120271995664, 0.0010595779167488217, 0.0010589499725028872, 0.0010598200606182218, 0.001056496985256672, 0.0010590540478006005, 0.0010618229862302542];[0.002640489023178816, 0.0026072150794789195, 0.002592365024611354, 0.0025968399131670594, 0.0025922200875356793, 0.002591166994534433, 0.002593365963548422, 0.0025952860014513135, 0.0025923840003088117, 0.002599393017590046, 0.002592335920780897, 0.0025987259577959776, 0.0025986270047724247, 0.0026000739308074117, 0.0025943670189008117, 0.002591811935417354, 0.0025898339226841927, 0.0025950499111786485, 0.0025938560720533133, 0.0026070079766213894, 0.002661081962287426, 0.002603414934128523, 0.002610529074445367, 0.002594380988739431, 0.0025940020568668842, 0.002944511012174189, 0.0025944500230252743, 0.0025952759897336364, 0.002594165038317442, 0.002590617979876697, 0.0025952759897336364, 0.0025926519883796573, 0.0025937819154933095, 0.002588937059044838, 0.002599232946522534, 0.0025978790363296866, 0.0025896989973261952, 0.0029403530061244965, 0.0025934879668056965, 0.0025912969140335917, 0.0025946260429918766, 0.0025914240395650268, 0.0026062680408358574, 0.0026018889620900154, 0.0025973139563575387, 0.0025974399177357554, 0.0025925840018317103, 0.002591687021777034, 0.0025930750416591763, 0.002935795928351581];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0007876409217715263;0.0021745129488408566;;;2.760792245215041;;;[0.0008177179843187332, 0.0007984470576047897, 0.0007930879946798086, 0.0007971370359882712, 0.0007906159153208137, 0.0007936620386317372, 0.0008016870124265552, 0.0007998649962246418, 0.0007886990206316113, 0.0007931719301268458, 0.0007965359836816788, 0.0007913999725133181, 0.000794355059042573, 0.0007951180450618267, 0.0007924849633127451, 0.0007929820567369461, 0.0007888310356065631, 0.0007890179986134171, 0.0007940500508993864, 0.000791391939856112, 0.0007877170573920012, 0.000791996018961072, 0.0007936219917610288, 0.0007933970773592591, 0.0007878480246290565, 0.0007919050985947251, 0.0007936219917610288, 0.0007937930058687925, 0.0007902719080448151, 0.0007928020786494017, 0.0007936059264466166, 0.0007922620279714465, 0.0007888340624049306, 0.0007929489947855473, 0.0007929609855636954, 0.0007928389823064208, 0.0007912400178611279, 0.0007910699350759387, 0.0007938630878925323, 0.0007922309450805187, 0.0007876409217715263, 0.000789906014688313, 0.0007927919505164027, 0.000791658996604383, 0.0007881509372964501, 0.0007922729710116982, 0.0007880049524828792, 0.0008013090118765831, 0.0007882730569690466, 0.0007906570099294186];[0.002212146995589137, 0.0021908379858359694, 0.002187534002587199, 0.002189201069995761, 0.002190902945585549, 0.00218467996455729, 0.002178695984184742, 0.002186696045100689, 0.002184009994380176, 0.0027170079993084073, 0.002177590038627386, 0.002180458977818489, 0.0021765020210295916, 0.002177144051529467, 0.002178426948376, 0.002175315050408244, 0.002181229996494949, 0.0021821369882673025, 0.0021813109051436186, 0.002178062917664647, 0.002178878989070654, 0.0025152629241347313, 0.0021798189263790846, 0.0021803880808874965, 0.0021811550250276923, 0.002174730063416064, 0.002179189003072679, 0.0021778850350528955, 0.0021801929688081145, 0.002178011927753687, 0.002178313909098506, 0.0021804769057780504, 0.0021806079894304276, 0.0025057760067284107, 0.002194027998484671, 0.0021764020202681422, 0.0021794690983369946, 0.002178772003389895, 0.0021745129488408566, 0.002179721021093428, 0.002180358045734465, 0.0021825929870828986, 0.0021820589900016785, 0.0021773199550807476, 0.0021784420823678374, 0.0025019049644470215, 0.0021777960937470198, 0.0021853679791092873, 0.0021795009961351752, 0.0021826809970661998];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.001066007069312036;0.0026260640006512403;;;2.463458335549323;;;[0.0011040259851142764, 0.001070567057467997, 0.0010702129220589995, 0.0010705430759117007, 0.0010724819730967283, 0.0010699169943109155, 0.0010683400323614478, 0.0010708729969337583, 0.0010704470332711935, 0.001072385930456221, 0.0010699230479076505, 0.0010686139576137066, 0.0010715590324252844, 0.0010699520353227854, 0.0010713409865275025, 0.0010707010515034199, 0.001073164981789887, 0.0010704339947551489, 0.0010706869652494788, 0.001081962021999061, 0.001069554011337459, 0.001066007069312036, 0.0010684500448405743, 0.0010697230463847518, 0.0010705080348998308, 0.0010721359867602587, 0.0010686180321499705, 0.00106739008333534, 0.0010669679613783956, 0.0010742340236902237, 0.001070593949407339, 0.0010830010287463665, 0.001076310989446938, 0.0010695529635995626, 0.0010706390021368861, 0.0010801840107887983, 0.0010704429587349296, 0.001068123965524137, 0.0010672479402273893, 0.001068759011104703, 0.0010694509837776423, 0.0010712119983509183, 0.001066761091351509, 0.0010699350386857986, 0.0010692219948396087, 0.0010691739153116941, 0.0010720950085669756, 0.0010713719530031085, 0.0010713660158216953, 0.0010693870717659593];[0.0026641390286386013, 0.002645881031639874, 0.002638962003402412, 0.002632586983963847, 0.0026360329939052463, 0.0030769460136070848, 0.0026288380613550544, 0.0026318379677832127, 0.002630604081787169, 0.002633888041600585, 0.002628682996146381, 0.002630499075166881, 0.002643226063810289, 0.0026284100022166967, 0.002632457995787263, 0.002628779038786888, 0.0026399620110169053, 0.002962631988339126, 0.0026307180523872375, 0.0026426910189911723, 0.002627387992106378, 0.0026328410021960735, 0.0026344499783590436, 0.0026307939551770687, 0.002632652991451323, 0.0026290840469300747, 0.002629757043905556, 0.0026280099991708994, 0.0026279669255018234, 0.002957137068733573, 0.00263166893273592, 0.0026309839449822903, 0.0026338320458307862, 0.0026295119896531105, 0.0026301220059394836, 0.0026290089590474963, 0.0026304509956389666, 0.0026301529724150896, 0.0026323399506509304, 0.0026299910387024283, 0.0026260640006512403, 0.0026269840309396386, 0.0026398729532957077, 0.002627198933623731, 0.0026318319141864777, 0.0026314110727980733, 0.002630501054227352, 0.002630405011586845, 0.0026313759153708816, 0.0026296830037608743];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0011579688871279359;0.0020542769925668836;;;1.7740347045610396;;;[0.0011906960280612111, 0.0011661519529297948, 0.0011743499198928475, 0.0011579688871279359, 0.0011692389380186796, 0.0011648910585790873, 0.0011604169849306345, 0.0011654520640149713, 0.0011669129598885775, 0.001168738934211433, 0.0011635780101642013, 0.0011689820094034076, 0.001168788061477244, 0.0011670540552586317, 0.0011716509470716119, 0.0011609609937295318, 0.0011703589698299766, 0.0011652030516415834, 0.0011755229206755757, 0.0011599190765991807, 0.0011701149633154273, 0.001163847977295518, 0.0011722830822691321, 0.0011657009599730372, 0.0011698720045387745, 0.0011622359743341804, 0.0011653529945760965, 0.0011668640654534101, 0.0011671920074149966, 0.0011702720075845718, 0.0011720940237864852, 0.0011642390163615346, 0.001169718918390572, 0.001164349028840661, 0.0011844440596178174, 0.0011686109937727451, 0.0011649089865386486, 0.001167931011877954, 0.0011743530631065369, 0.0011628360953181982, 0.0011671959655359387, 0.0011680900352075696, 0.001165647991001606, 0.0011640619486570358, 0.001166815054602921, 0.0011670170351862907, 0.001164503046311438, 0.0011664070188999176, 0.0011694339336827397, 0.0011646809289231896];[0.0021135309943929315, 0.0020938379457220435, 0.002090489026159048, 0.0020761179039254785, 0.002064867992885411, 0.002069788984954357, 0.002079240046441555, 0.0020665449555963278, 0.002066850080154836, 0.002067878027446568, 0.0020668579963967204, 0.0020952740451321006, 0.002067933091893792, 0.002081790938973427, 0.002476021065376699, 0.002067826921120286, 0.002058437094092369, 0.002056509954854846, 0.0020608289632946253, 0.0020606720354408026, 0.0020620619179680943, 0.002066357061266899, 0.0020616441033780575, 0.0020542769925668836, 0.0020565049489960074, 0.002059333026409149, 0.0024066870100796223, 0.0020560380071401596, 0.0020631439983844757, 0.002058139070868492, 0.002058352925814688, 0.002057050005532801, 0.002056965953670442, 0.00206745695322752, 0.002061316976323724, 0.002063493011519313, 0.0020603210432454944, 0.0020574829541146755, 0.0024357920046895742, 0.0020670959493145347, 0.0020558539545163512, 0.0020562949357554317, 0.0020586909959092736, 0.0020572980865836143, 0.0020716709550470114, 0.0020568440668284893, 0.002200850984081626, 0.0020553149515762925, 0.0020618130220100284, 0.0020580299897119403];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0011215659324079752;0.0031892010010778904;;;2.8435252078589373;;;[0.0011600370053201914, 0.0011437269859015942, 0.0011243369663134217, 0.0011337990872561932, 0.00113228103145957, 0.0011263149790465832, 0.0011227070353925228, 0.0011278449092060328, 0.0011244879569858313, 0.0011304509826004505, 0.0011313239810988307, 0.0011332809226587415, 0.0011313590221107006, 0.0011266060173511505, 0.0011362479999661446, 0.0011340989731252193, 0.0011301729828119278, 0.0011249369708821177, 0.0011309339897707105, 0.0011296679731458426, 0.001128286006860435, 0.0011290160473436117, 0.001132133067585528, 0.0011240870226174593, 0.0011320819612592459, 0.0011347669642418623, 0.0011251430260017514, 0.0011242929613217711, 0.0011327259708195925, 0.001132990000769496, 0.001134584890678525, 0.0011340270284563303, 0.001128250965848565, 0.0011338019976392388, 0.0011267689988017082, 0.0011383710661903024, 0.0011294339783489704, 0.0011243759654462337, 0.0011253920383751392, 0.001128918956965208, 0.0011242539621889591, 0.001132274977862835, 0.0011259609600529075, 0.0011305969674140215, 0.0011252339463680983, 0.0011275199940428138, 0.001123617053963244, 0.0011237789876759052, 0.0011215659324079752, 0.0011336089810356498];[0.0032150179613381624, 0.003200015053153038, 0.0032009700080379844, 0.0031945930095389485, 0.003195923985913396, 0.0031956039601936936, 0.0031959189800545573, 0.0032012939918786287, 0.003193038050085306, 0.0031942949863150716, 0.0031892010010778904, 0.003206994035281241, 0.0031924669165164232, 0.0031923899659886956, 0.003195099998265505, 0.003194972057826817, 0.003193101962096989, 0.0031919789034873247, 0.0031942930072546005, 0.003215119941160083, 0.0031912459526211023, 0.003189863986335695, 0.003196865087375045, 0.0035390170523896813, 0.0031898990273475647, 0.0031955420272424817, 0.0031915209256112576, 0.003193957032635808, 0.0031932800775393844, 0.0031893530394881964, 0.003195650060661137, 0.003190185991115868, 0.0031954279402270913, 0.003196800942532718, 0.003200637991540134, 0.003558857017196715, 0.003194935037754476, 0.0031915890285745263, 0.003189526032656431, 0.003190135001204908, 0.003195672994479537, 0.0031935039442032576, 0.003196156001649797, 0.003194026998244226, 0.0031909530516713858, 0.0031968889525160193, 0.0032090629683807492, 0.0031953429570421576, 0.0031955670565366745, 0.003191437106579542];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0012473880778998137;0.003119822940789163;;;2.501084462857707;;;[0.0012784500140696764, 0.0012561529874801636, 0.0012493289541453123, 0.0012578930472955108, 0.0012519990559667349, 0.0012542939512059093, 0.0012497070711106062, 0.0012550060637295246, 0.0012573590502142906, 0.0012537740403786302, 0.0012522609904408455, 0.0012534529669210315, 0.0012482010060921311, 0.0012599260080605745, 0.0012593329884111881, 0.001249002991244197, 0.0012551040854305029, 0.0012544080382212996, 0.001250944915227592, 0.0012553289998322725, 0.001262729987502098, 0.001262468984350562, 0.0012555469293147326, 0.001256378018297255, 0.0012498809956014156, 0.0012541509931907058, 0.0012533710105344653, 0.0012474131071940064, 0.0012528480729088187, 0.0012555279536172748, 0.0012488140491768718, 0.0012569369282573462, 0.0012662860099226236, 0.0012498650467023253, 0.0012529150117188692, 0.0012567710364237428, 0.0012494029942899942, 0.0012532559921965003, 0.0012527010403573513, 0.0012510030064731836, 0.0012547899968922138, 0.0012594510335475206, 0.0012520499294623733, 0.0012563220225274563, 0.0012536150170490146, 0.0012503949692472816, 0.0012531289830803871, 0.0012514640111476183, 0.0012473880778998137, 0.0012554189888760448];[0.0031824579928070307, 0.003155683050863445, 0.0031429959926754236, 0.003136535990051925, 0.0031433359254151583, 0.003142325906082988, 0.003144616959616542, 0.0031416950514540076, 0.0031381569569930434, 0.0031404480105265975, 0.0031357030384242535, 0.003129840944893658, 0.0031332499347627163, 0.0031364910537377, 0.003133764024823904, 0.0031271979678422213, 0.003138280939310789, 0.0031302060233429074, 0.0031405399786308408, 0.003146514995023608, 0.0031364390160888433, 0.003495084005407989, 0.0031318310648202896, 0.003129433956928551, 0.0031470159301534295, 0.0031364719616249204, 0.0031369400676339865, 0.0031237320508807898, 0.003137364983558655, 0.003119822940789163, 0.003131962032057345, 0.0031298809917643666, 0.003133963095024228, 0.0034854989498853683, 0.0031366980401799083, 0.0031331400386989117, 0.0031327690230682492, 0.0031334409723058343, 0.003129687043838203, 0.0031323330476880074, 0.003132247948087752, 0.003140307031571865, 0.0031349279452115297, 0.0031498440075665712, 0.0031291110208258033, 0.0034828470088541508, 0.0031334200175479054, 0.003134196042083204, 0.003149459953419864, 0.0031355549581348896];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0010969529394060373;0.003247275948524475;;;2.9602691527339036;;;[0.0011396929621696472, 0.0011041490361094475, 0.0011051439214497805, 0.0011012610048055649, 0.001103210961446166, 0.0011091879568994045, 0.0011083140270784497, 0.0011010919697582722, 0.001097681000828743, 0.0011042599799111485, 0.0011114049702882767, 0.0010979960206896067, 0.0011043540434911847, 0.001101269037462771, 0.0011040900135412812, 0.001102240988984704, 0.0010972480522468686, 0.0011058079544454813, 0.0011081580305472016, 0.0011071600019931793, 0.001097272033803165, 0.00110328895971179, 0.0011084580328315496, 0.0011085899313911796, 0.0011011000024154782, 0.0011077489471063018, 0.001107351970858872, 0.0011032660258933902, 0.0011085449950769544, 0.0011042229598388076, 0.0010976239573210478, 0.001105976989492774, 0.0011058850213885307, 0.0011002650717273355, 0.0010997809004038572, 0.00109969696495682, 0.0010969529394060373, 0.0010998479556292295, 0.0011014420306310058, 0.0010986190754920244, 0.0011007159482687712, 0.001104598050005734, 0.0011016660137102008, 0.001100241090171039, 0.0010982690146192908, 0.0011037649819627404, 0.0010997690260410309, 0.0011021390091627836, 0.0011042080586776137, 0.0011024640407413244];[0.003289695014245808, 0.0032600780250504613, 0.003258011071011424, 0.003251371905207634, 0.003254967974498868, 0.0037286540027707815, 0.0032489580335095525, 0.003257900942116976, 0.0032561980187892914, 0.003255993011407554, 0.0032556590158492327, 0.0032554559875279665, 0.0032655580434948206, 0.0032537919469177723, 0.003249594010412693, 0.003266582963988185, 0.00325695495121181, 0.0036226529628038406, 0.00324923696462065, 0.0032600669655948877, 0.0032483719987794757, 0.0032557740341871977, 0.003250670968554914, 0.0032580330735072494, 0.0032510539749637246, 0.003250905079767108, 0.00325926102232188, 0.003255187999457121, 0.003262721002101898, 0.0035966760478913784, 0.0032490419689565897, 0.0032548389863222837, 0.00325005198828876, 0.0032541670370846987, 0.0032587210880592465, 0.003254259005188942, 0.0032559280516579747, 0.003250586916692555, 0.003260120050981641, 0.0032528069568797946, 0.003247275948524475, 0.003733927966095507, 0.003257536911405623, 0.0032590030459687114, 0.0032523899571970105, 0.0032473549945279956, 0.0032532429322600365, 0.003252418013289571, 0.0032612099312245846, 0.003257208038121462];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0012827549362555146;0.003191735944710672;;;2.488188393979334;;;[0.0013165019918233156, 0.0012921869056299329, 0.0012910380028188229, 0.0012893599923700094, 0.0012886699987575412, 0.0012850239872932434, 0.0012848909245803952, 0.00129042100161314, 0.0012887909542769194, 0.0012914369581267238, 0.00129008200019598, 0.0012866770848631859, 0.001287018065340817, 0.0012894700048491359, 0.0012868420453742146, 0.001285027014091611, 0.0012892379891127348, 0.00128674297593534, 0.0012839669361710548, 0.0012872799998149276, 0.001287897932343185, 0.0012925550108775496, 0.0012905499897897243, 0.0012873440282419324, 0.001284769969061017, 0.0012892700033262372, 0.0012869019992649555, 0.001286646001972258, 0.0012912880629301071, 0.001286530983634293, 0.001285218051634729, 0.0012888370547443628, 0.0012840400449931622, 0.001284837955608964, 0.0012858629925176501, 0.0012866349425166845, 0.001286759041249752, 0.0012913879472762346, 0.001288571977056563, 0.0012884690659120679, 0.0012886159820482135, 0.0012853179359808564, 0.0012866989709436893, 0.0012873979285359383, 0.0012861830182373524, 0.0012827549362555146, 0.001285969978198409, 0.0012861279537901282, 0.0012879720889031887, 0.0012883999152109027];[0.00322252104524523, 0.003760086023248732, 0.0031992560252547264, 0.0031982529908418655, 0.0031965929083526134, 0.0032059819204732776, 0.0031981730135157704, 0.0031968230614438653, 0.0031980409985408187, 0.0031979819759726524, 0.003198426100425422, 0.003200820996426046, 0.003197045996785164, 0.003553515998646617, 0.0031947980169206858, 0.003191735944710672, 0.0032021229853853583, 0.0032094629714265466, 0.00319766195025295, 0.0032019279897212982, 0.0031996079487726092, 0.0032005400862544775, 0.003197988960891962, 0.003196655074134469, 0.0032004399690777063, 0.0035380719928070903, 0.0031961770728230476, 0.0031950530828908086, 0.003219538019038737, 0.003197608981281519, 0.0031982429791241884, 0.003201219951733947, 0.003200634033419192, 0.0031991800060495734, 0.003201351035386324, 0.0031993089942261577, 0.003197037032805383, 0.003533795941621065, 0.003198907943442464, 0.0032070010202005506, 0.00319752492941916, 0.003200991079211235, 0.0031991819851100445, 0.003200673032552004, 0.00319964496884495, 0.003196433070115745, 0.003200512961484492, 0.0031992009608075023, 0.00319839792791754, 0.00354712491389364];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.001484976033680141;0.003776730038225651;;;2.5432935970461235;;;[0.0015151300467550755, 0.0014903360279276967, 0.0014895061030983925, 0.001488154986873269, 0.0014895210042595863, 0.0014862429816275835, 0.0014899109955877066, 0.0014893610496073961, 0.0014896710636094213, 0.0014867070131003857, 0.0014923930866643786, 0.001485689077526331, 0.0014915859792381525, 0.0014907449949532747, 0.0014877779176458716, 0.0014899859670549631, 0.0014902539551258087, 0.0014876950299367309, 0.001491251983679831, 0.001491621951572597, 0.0014900569804012775, 0.0014917640946805477, 0.0014875950291752815, 0.0014889329904690385, 0.0014885710552334785, 0.0014914890052750707, 0.0014898610534146428, 0.0014870880404487252, 0.0014872229658067226, 0.0014860410010442138, 0.0014915160136297345, 0.0014884029515087605, 0.001486876979470253, 0.001485908986069262, 0.0014912399929016829, 0.0014878830406814814, 0.0014888140140101314, 0.001498956000432372, 0.0014864190015941858, 0.0014908110024407506, 0.001484976033680141, 0.0014878959627822042, 0.0014911589678376913, 0.0014869429869577289, 0.0014898850349709392, 0.00149195094127208, 0.0014889680314809084, 0.0014887889847159386, 0.001489205053076148, 0.0014886080753058195];[0.0038068570429459214, 0.0037935649743303657, 0.003798163030296564, 0.003790304996073246, 0.0037823979509994388, 0.0037811979418620467, 0.003785835113376379, 0.0037842749152332544, 0.0037848029751330614, 0.004159774980507791, 0.00378146197181195, 0.0037843750324100256, 0.0037788660265505314, 0.003783669089898467, 0.0037808259949088097, 0.003782493993639946, 0.00379056204110384, 0.00378115801140666, 0.003778511076234281, 0.003780547995120287, 0.0037927989615127444, 0.004139819066040218, 0.003781729028560221, 0.003782568033784628, 0.0037808719789609313, 0.003795793978497386, 0.0037830009823665023, 0.003780295024625957, 0.003777299076318741, 0.003780375001952052, 0.0037818989949300885, 0.00377691094763577, 0.0037791449576616287, 0.004145274055190384, 0.0037811490474268794, 0.003786280984058976, 0.003793178009800613, 0.0037801049184054136, 0.003779871971346438, 0.003779017017222941, 0.003776730038225651, 0.0037797889672219753, 0.003777023055590689, 0.00377935403957963, 0.0037942089838907123, 0.004126943997107446, 0.0037814320530742407, 0.003791576949879527, 0.0037829099455848336, 0.003779093036428094];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0014542470453307033;0.0038683629827573895;;;2.660045275785796;;;[0.0014877449721097946, 0.0014644390903413296, 0.0014597370754927397, 0.0014601519796997309, 0.0014580769930034876, 0.0014618600253015757, 0.0014621639857068658, 0.0014612269587814808, 0.001459381077438593, 0.001461699022911489, 0.001462360960431397, 0.001460800995118916, 0.0014639589935541153, 0.0014592409133911133, 0.001459707971662283, 0.001463010092265904, 0.0014562729047611356, 0.00146064895670861, 0.0014610170619562268, 0.001459860010072589, 0.0014624870382249355, 0.0014606679324060678, 0.0014542470453307033, 0.0014615949476137757, 0.0014602560549974442, 0.0014637670246884227, 0.0014629790093749762, 0.0014594029635190964, 0.0014620049623772502, 0.0014590000500902534, 0.0014575270470231771, 0.0014614190440624952, 0.0014588239137083292, 0.001464836997911334, 0.0014576780376955867, 0.0014595459215342999, 0.0014634419931098819, 0.001462931977584958, 0.001460394007153809, 0.0014583120355382562, 0.0014583530137315392, 0.0014654739061370492, 0.0014606009935960174, 0.0014558830298483372, 0.0014582580188289285, 0.0014600889990106225, 0.0014618940185755491, 0.0014606519835069776, 0.0014610689831897616, 0.0014643430477008224];[0.003899568924680352, 0.003876670030876994, 0.0038805040530860424, 0.003886197926476598, 0.003880060976371169, 0.004330986994318664, 0.0038713649846613407, 0.0038732910761609674, 0.0038741659373044968, 0.0038731440436095, 0.00387625303119421, 0.003870768006891012, 0.0038710080552846193, 0.0038885099347680807, 0.003873811918310821, 0.00387109094299376, 0.003887649974785745, 0.004227791912853718, 0.0038863230729475617, 0.0038683629827573895, 0.0038744750199839473, 0.0038859869819134474, 0.0038770409300923347, 0.003875199006870389, 0.0038702909369021654, 0.003877633949741721, 0.003890042076818645, 0.0038809679681435227, 0.0038790570106357336, 0.00427882291842252, 0.0038705460028722882, 0.00387411389965564, 0.003871795954182744, 0.0038711829110980034, 0.0038971470203250647, 0.003883538069203496, 0.0038862739456817508, 0.0038885249523445964, 0.003877149079926312, 0.0038690189830958843, 0.0038709979271516204, 0.00423086597584188, 0.0038788280216977, 0.003874012967571616, 0.0038780509494245052, 0.003878957941196859, 0.0038736809510737658, 0.0038765170611441135, 0.003871086984872818, 0.003871791996061802];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.00023754301946610212;0.0006399989360943437;;;2.694244341647231;;;[0.00026654195971786976, 0.0002419929951429367, 0.00024184398353099823, 0.00024005200248211622, 0.0002394519979134202, 0.00023889495059847832, 0.00024019007105380297, 0.00024019705597311258, 0.00023913092445582151, 0.00023921090178191662, 0.00023886794224381447, 0.00023945700377225876, 0.00023940298706293106, 0.00024204596411436796, 0.0002395120682194829, 0.00023970205802470446, 0.00024018599651753902, 0.00024553004186600447, 0.00023922405671328306, 0.00023974699433892965, 0.0002398759825155139, 0.00023850402794778347, 0.00023928796872496605, 0.00023902393877506256, 0.00023754301946610212, 0.0002413610927760601, 0.00023934897035360336, 0.0002401500241830945, 0.000239031040109694, 0.00024018099065870047, 0.0002388330176472664, 0.00023888400755822659, 0.0002399010118097067, 0.0002409470034763217, 0.00024174503050744534, 0.00023880100343376398, 0.00023808691184967756, 0.00024049298372119665, 0.00023881602101027966, 0.0002385430270805955, 0.00024195003788918257, 0.0002401310484856367, 0.0002403570106253028, 0.00023877399507910013, 0.00023894000332802534, 0.0002388720167800784, 0.00023949495516717434, 0.00023786199744790792, 0.00023916095960885286, 0.00023847899865359068];[0.0013754089595749974, 0.0012078270083293319, 0.000879779108799994, 0.0006604490336030722, 0.0006600080523639917, 0.0006581050110980868, 0.0006630290299654007, 0.0006652579177170992, 0.0006523820338770747, 0.0006588010583072901, 0.0006565649528056383, 0.0006475490517914295, 0.0006680290680378675, 0.0009713349863886833, 0.0006592849968001246, 0.0006518389564007521, 0.0006516489665955305, 0.0006570920813828707, 0.0006462750025093555, 0.0006487900391221046, 0.0006476059788838029, 0.0006449560169130564, 0.0006473719840869308, 0.0006509009981527925, 0.0006584470393136144, 0.0009568389505147934, 0.0006592969875782728, 0.0006578270113095641, 0.0006480870069935918, 0.000650683999992907, 0.0006470520747825503, 0.0006413679802790284, 0.0006465839687734842, 0.0006458209827542305, 0.0006452669622376561, 0.0006452510133385658, 0.0006421569269150496, 0.0009442520095035434, 0.0006441209698095918, 0.0006399989360943437, 0.000641972990706563, 0.000649144989438355, 0.000656727934256196, 0.0006574899889528751, 0.0006469109794124961, 0.0006462290184572339, 0.0006447279592975974, 0.0006447419291362166, 0.0006443719612434506, 0.0009530719835311174];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0015319959493353963;0.0008058050880208611;;;0.5259838241546474;;;[0.002466796082444489, 0.002448169980198145, 0.002451400039717555, 0.002445089048705995, 0.002447960083372891, 0.002444528043270111, 0.0024474639212712646, 0.0024425539886578918, 0.0024517630226910114, 0.0024456720566377044, 0.0024466239847242832, 0.0024510310031473637, 0.0024476340040564537, 0.0024493340170010924, 0.002443477977067232, 0.00244692200794816, 0.0024469930212944746, 0.0024454579688608646, 0.0024448250187560916, 0.0024465940659865737, 0.002442311029881239, 0.0024487170157954097, 0.0024454399244859815, 0.0024466810282319784, 0.0024425479350611567, 0.002445743069984019, 0.002445603022351861, 0.0024477719562128186, 0.0024505140027031302, 0.002443772042170167, 0.0024449770571663976, 0.002443862962536514, 0.0024481420405209064, 0.001535331946797669, 0.001544986036606133, 0.0015475230757147074, 0.0015381249831989408, 0.0015387649182230234, 0.0015319959493353963, 0.0015402160352095962, 0.0015530199743807316, 0.0015413890359923244, 0.0015395770315080881, 0.0015430429484695196, 0.0015398450195789337, 0.001539784949272871, 0.0015392880886793137, 0.0015367480227723718, 0.0015365370782092214, 0.0015386890154331923];[0.0008658679435029626, 0.0008441220270469785, 0.0008368059061467648, 0.0008350689895451069, 0.0008379359496757388, 0.0008389089489355683, 0.0008339439518749714, 0.0008337070466950536, 0.0008358380291610956, 0.000838330015540123, 0.0011359700001776218, 0.0008218470029532909, 0.0008235330460593104, 0.0008231140673160553, 0.0008207759819924831, 0.0008227950893342495, 0.0008330220589414239, 0.0008254670538008213, 0.0008224910125136375, 0.0008234569104388356, 0.0008252699626609683, 0.0008240550523623824, 0.0008283019997179508, 0.0008373099844902754, 0.0008266089716926217, 0.0008234640117734671, 0.0008092919597402215, 0.0008092939388006926, 0.0008071860065683722, 0.0008113939547911286, 0.0008214430417865515, 0.0008093209471553564, 0.0008104339940473437, 0.0008082980057224631, 0.0008089999901130795, 0.0008282269118353724, 0.0008125539170578122, 0.0008211940294131637, 0.0008163349702954292, 0.0008098470279946923, 0.0008121459977701306, 0.0008148209890350699, 0.0008097710087895393, 0.0008090820629149675, 0.0008105681044980884, 0.0008117019897326827, 0.0008106010500341654, 0.0008074119687080383, 0.0008058050880208611, 0.0008101409766823053];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0004367850488051772;0.0010821400210261345;;;2.477511590624088;;;[0.000467096921056509, 0.00044397590681910515, 0.00044678791891783476, 0.00044297496788203716, 0.00045118003617972136, 0.00044534599874168634, 0.0004499410279095173, 0.0004460080526769161, 0.0004444170044735074, 0.00045118294656276703, 0.0004404860083013773, 0.0004406510852277279, 0.0004407989326864481, 0.00043968704994767904, 0.0004424989456310868, 0.00044001208152621984, 0.0004396190633997321, 0.00043985003139823675, 0.0004367850488051772, 0.00044052896555513144, 0.0004394650459289551, 0.00044378102757036686, 0.0004418769385665655, 0.00044007296673953533, 0.00043953198473900557, 0.0004394430434331298, 0.0004431679844856262, 0.00043925701174885035, 0.0004443149082362652, 0.0004394060233607888, 0.0004387580556795001, 0.0004387610824778676, 0.00043704500421881676, 0.0004389409441500902, 0.0004380050813779235, 0.0004406399093568325, 0.00043779797852039337, 0.00043947098311036825, 0.0004401539918035269, 0.00043762102723121643, 0.00044425902888178825, 0.0004378989106044173, 0.00043983699288219213, 0.0004394080024212599, 0.00043867202475667, 0.0004374859854578972, 0.0004392740083858371, 0.00043931789696216583, 0.00043846399057656527, 0.00044240395072847605];[0.001153724966570735, 0.0011113309301435947, 0.001089656027033925, 0.0010972479358315468, 0.0010821400210261345, 0.001742652035318315, 0.0017469360027462244, 0.0017420449294149876, 0.0017479590605944395, 0.0017453569453209639, 0.001745596993714571, 0.0017448110738769174, 0.0017529689939692616, 0.0017419259529560804, 0.0017575420206412673, 0.00181187700945884, 0.0018130769021809101, 0.0018142529297620058, 0.0018104469636455178, 0.0018090149387717247, 0.001810426008887589, 0.0018148759845644236, 0.0018115469720214605, 0.0018113069236278534, 0.0018148510716855526, 0.0018131090328097343, 0.0018447090405970812, 0.0018458280246704817, 0.0018718419596552849, 0.0018501949962228537, 0.00184954097494483, 0.0018437380203977227, 0.0018507149070501328, 0.0018496069824323058, 0.0018501121085137129, 0.0018518090946599841, 0.0018611259292811155, 0.0018489740323275328, 0.0018489779904484749, 0.001841992954723537, 0.001851223991252482, 0.0018476690165698528, 0.0018625680822879076, 0.0018547249492257833, 0.0018426550086587667, 0.0018453310476616025, 0.0018480700673535466, 0.0018463799497112632, 0.0018470799550414085, 0.001849359949119389];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0008886720752343535;0.001535594929009676;;;1.7279657725316968;;;[0.0009202200453728437, 0.0008942630374804139, 0.0008913829224184155, 0.0008930409094318748, 0.0008908919990062714, 0.0008910250617191195, 0.0008957099635154009, 0.00089262705296278, 0.0008956990204751492, 0.0008914489299058914, 0.0008926190203055739, 0.0008898869855329394, 0.0009045910555869341, 0.0008947030873969197, 0.0008911259938031435, 0.0008888860465958714, 0.0008923079585656524, 0.0008904789574444294, 0.0008979149861261249, 0.0008913680212572217, 0.0008933399803936481, 0.0008909559110179543, 0.0009034589165821671, 0.0008928279858082533, 0.0008934719953685999, 0.00089414999820292, 0.000892958021722734, 0.0008945890003815293, 0.0008941119303926826, 0.0008905649883672595, 0.000894675962626934, 0.0008902050321921706, 0.0008957890095189214, 0.0008901560213416815, 0.0008916329825296998, 0.0008895560167729855, 0.00089169607963413, 0.0008935759542509913, 0.0008912140037864447, 0.0008886720752343535, 0.0008923739660531282, 0.000891414936631918, 0.000895682955160737, 0.0008903930429369211, 0.0008903850102797151, 0.0008902018889784813, 0.0008924920111894608, 0.0008924280991777778, 0.0008954850491136312, 0.0008914479985833168];[0.0016139110084623098, 0.0016054599545896053, 0.0016059629851952195, 0.0016077229520305991, 0.0016087919939309359, 0.0016025659861043096, 0.0016085259849205613, 0.0015959669835865498, 0.0015937730204313993, 0.0016111510340124369, 0.001595528912730515, 0.001601741067133844, 0.0015986879589036107, 0.0016140920342877507, 0.0015357650117948651, 0.0016066629905253649, 0.0016041100025177002, 0.0016097479965537786, 0.0016177119687199593, 0.0015986330108717084, 0.0016014700522646308, 0.0015459929127246141, 0.0015985530335456133, 0.0015386160230264068, 0.001600216026417911, 0.0016019419999793172, 0.0016032119747251272, 0.0016049680998548865, 0.0015978480223566294, 0.0015996210277080536, 0.00159217300824821, 0.0015927699860185385, 0.0016172559699043632, 0.0015901760198175907, 0.0016044980147853494, 0.0015379859833046794, 0.001605928991921246, 0.0016011649277061224, 0.001537322998046875, 0.0015360419638454914, 0.001600740011781454, 0.0015375399962067604, 0.0015986920334398746, 0.001535594929009676, 0.0015930130612105131, 0.0015995129942893982, 0.0015491400845348835, 0.0016016430454328656, 0.0015930630033835769, 0.0015939830336719751];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0007432260317727923;0.001285441918298602;;;1.7295437233710453;;;[0.0007653259672224522, 0.000746672973036766, 0.0007462300127372146, 0.0007450369885191321, 0.0007515349425375462, 0.000748310936614871, 0.0007450309349223971, 0.00074562500230968, 0.0007498810300603509, 0.0007513730088248849, 0.0007635960355401039, 0.000765052973292768, 0.0007452950812876225, 0.0007472200086340308, 0.000746448989957571, 0.0007478049956262112, 0.0007467479445040226, 0.0007500189822167158, 0.0007470319978892803, 0.0007459910120815039, 0.0007470229174941778, 0.0007498499471694231, 0.000751931918784976, 0.0007470459677278996, 0.000745248980820179, 0.0007507090922445059, 0.0007473139557987452, 0.0007432260317727923, 0.0007457679603248835, 0.0007442370988428593, 0.0007480209460482001, 0.0007462709909304976, 0.0007451820420101285, 0.000747462036088109, 0.0007625630823895335, 0.0007495019817724824, 0.0007462659850716591, 0.0007458840264007449, 0.0007463680813089013, 0.0007514029275625944, 0.0007487449329346418, 0.0007467929972335696, 0.0007493150187656283, 0.0007444689981639385, 0.000747862970456481, 0.0007532379822805524, 0.0007565300911664963, 0.0007498490158468485, 0.0007447759853675961, 0.0007462769281119108];[0.0013510429998859763, 0.001318971044383943, 0.0013127169804647565, 0.001304310979321599, 0.0013088230043649673, 0.001308303908444941, 0.0013141320087015629, 0.0013360269367694855, 0.0013060510391369462, 0.0013051660498604178, 0.0012999350437894464, 0.0013025959488004446, 0.0012953660916537046, 0.0013061000499874353, 0.0013021099148318172, 0.0012973439879715443, 0.001307072932831943, 0.0012994660064578056, 0.0013082840014249086, 0.001670390018261969, 0.001319000031799078, 0.00130142190027982, 0.0013034340227022767, 0.00134974904358387, 0.001297790091484785, 0.001286181970499456, 0.0012990690302103758, 0.0012902079615741968, 0.001289890962652862, 0.0012898410204797983, 0.0012882500886917114, 0.0016585069242864847, 0.0012902349699288607, 0.0012952949618920684, 0.0012902480084449053, 0.001297930022701621, 0.001285441918298602, 0.0012925210176035762, 0.0012901379959657788, 0.0012905639596283436, 0.0012912109959870577, 0.0012909380020573735, 0.0012919510481879115, 0.0016574159963056445, 0.0012929800432175398, 0.001290419022552669, 0.0013035429874435067, 0.001290221931412816, 0.0013014660216867924, 0.0012899169232696295];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0010320929577574134;0.0014699059538543224;;;1.4241991894298092;;;[0.0010644359281286597, 0.0010419749887660146, 0.001037107896991074, 0.0010347440838813782, 0.0010440089972689748, 0.0010388990631327033, 0.0010385779896751046, 0.0010365110356360674, 0.0010351489763706923, 0.0010334979742765427, 0.0010361259337514639, 0.0010320929577574134, 0.0010328880744054914, 0.001032243948429823, 0.0010352680692449212, 0.0010369529481977224, 0.0010444780346006155, 0.0010356409475207329, 0.0010393940610811114, 0.0010390160605311394, 0.0010402380721643567, 0.0010352610843256116, 0.0010353379184380174, 0.0010339959990233183, 0.001035457942634821, 0.0010369200026616454, 0.0010367369977757335, 0.0010362350149080157, 0.001034312997944653, 0.0010334689868614078, 0.0010411880211904645, 0.0010370520176365972, 0.0010395569261163473, 0.0010373149998486042, 0.0010366279166191816, 0.0010351719101890922, 0.0010347740026190877, 0.001034165034070611, 0.0010359729640185833, 0.0010329469805583358, 0.0010370899690315127, 0.001035175984725356, 0.0010514379246160388, 0.0010348029900342226, 0.0010336970444768667, 0.001040518982335925, 0.0010361260501667857, 0.001040654955431819, 0.0010408189846202731, 0.0010326349874958396];[0.0015338059747591615, 0.0014973549405112863, 0.001495548989623785, 0.0020078819943591952, 0.0014831461012363434, 0.001481842016801238, 0.0014852979220449924, 0.0014823789242655039, 0.001479735947214067, 0.0014910310273990035, 0.001486246008425951, 0.0014839810319244862, 0.0014994139783084393, 0.0014850019942969084, 0.0014831339940428734, 0.0018539309967309237, 0.001481722923927009, 0.001501181977801025, 0.0014874120242893696, 0.0014877320500090718, 0.0014879329828545451, 0.001475366996601224, 0.0014818269992247224, 0.001483032014220953, 0.0015236730687320232, 0.001490941969677806, 0.0014737090095877647, 0.001907169003970921, 0.001473581069149077, 0.0014712359989061952, 0.001477462938055396, 0.0014761340571567416, 0.0014740509213879704, 0.001474538934417069, 0.0014891090104356408, 0.001475225086323917, 0.0014764079824090004, 0.0014713529963046312, 0.0014699059538543224, 0.0018462470034137368, 0.0014722689520567656, 0.0014770490815863013, 0.0014793019508942962, 0.0014758830657228827, 0.0014767480315640569, 0.0014725560322403908, 0.0014747120440006256, 0.0014744780492037535, 0.0014905419666320086, 0.0014758059987798333];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0009364410070702434;0.001490240916609764;;;1.5913879308555094;;;[0.0009690569713711739, 0.0009409650228917599, 0.0009404279990121722, 0.000941306003369391, 0.0009391129715368152, 0.0009391669882461429, 0.0009379810653626919, 0.0009412829531356692, 0.0009401029674336314, 0.0009377349633723497, 0.0009365009609609842, 0.0009383279830217361, 0.0009423850569874048, 0.0009400079725310206, 0.0009389170445501804, 0.000946318032220006, 0.0009408129844814539, 0.0009387430036440492, 0.0009378909599035978, 0.0009377069072797894, 0.0009380189003422856, 0.0009403079748153687, 0.0009379580151289701, 0.0009384009754285216, 0.0009407131001353264, 0.0009474440012127161, 0.0009382050484418869, 0.0009380730334669352, 0.0009364410070702434, 0.0009378580143675208, 0.0009420469868928194, 0.0009392770007252693, 0.0009378439281135798, 0.0009383440483361483, 0.000975116970948875, 0.0009409139165654778, 0.000940553960390389, 0.0009383199503645301, 0.0009380850242450833, 0.0009411950595676899, 0.0009407439501956105, 0.0009374789660796523, 0.0009384519653394818, 0.0009409459307789803, 0.0009414150845259428, 0.0009374660439789295, 0.000937584089115262, 0.0009374340297654271, 0.0009428540943190455, 0.0009381140116602182];[0.0015718300128355622, 0.0015101820463314652, 0.0015023070154711604, 0.0014986990718171, 0.0014983629807829857, 0.0015121879987418652, 0.0014953970676288009, 0.0014954060316085815, 0.001499545993283391, 0.0014994640368968248, 0.0015066919149830937, 0.0015057959826663136, 0.0018528319196775556, 0.0015505999326705933, 0.001509896945208311, 0.0015013640513643622, 0.0015027059707790613, 0.001516246935352683, 0.00149536004755646, 0.001500256941653788, 0.001498132012784481, 0.0014983320143073797, 0.0014995570527389646, 0.0014977760147303343, 0.0017573520308360457, 0.001495436066761613, 0.001490240916609764, 0.0015002450672909617, 0.0015101049793884158, 0.0014953149948269129, 0.0014971069758757949, 0.0014993100194260478, 0.0015089120715856552, 0.0014965170994400978, 0.0014966209419071674, 0.0014931890182197094, 0.0018233549781143665, 0.0015139559982344508, 0.0014949850738048553, 0.0015020560240373015, 0.0014985769521445036, 0.0014920670073479414, 0.001499007921665907, 0.0014966290909796953, 0.0015084310434758663, 0.0015004989691078663, 0.00149775599129498, 0.0014907460426911712, 0.001834372989833355, 0.0014923840062692761];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0009371029445901513;0.0014609709614887834;;;1.5590293146797756;;;[0.000965893967077136, 0.0009449640056118369, 0.0009439430432394147, 0.0009382510324940085, 0.0009388459147885442, 0.0009396380046382546, 0.0009380968986079097, 0.0009422469884157181, 0.0009396079694852233, 0.0009384420700371265, 0.000938654993660748, 0.0009454049868509173, 0.0009411158971488476, 0.0009386499878019094, 0.0009382440475746989, 0.0009500790620222688, 0.00094010797329247, 0.0009375609224662185, 0.0009381889831274748, 0.000941229984164238, 0.0009408770129084587, 0.000938330078497529, 0.0009383239084854722, 0.0009394999360665679, 0.0009433029918000102, 0.0009379619732499123, 0.0009385240264236927, 0.0009383899159729481, 0.0009423670126125216, 0.000942467013373971, 0.0009373129578307271, 0.000938737066462636, 0.0009382379939779639, 0.0009407419711351395, 0.0009385340381413698, 0.0009384539443999529, 0.0009389040060341358, 0.000939022982493043, 0.0009398049442097545, 0.0009375519584864378, 0.0009371029445901513, 0.0009396299719810486, 0.0009412530343979597, 0.000938461977057159, 0.0009378220420330763, 0.0009390140185132623, 0.0009423950687050819, 0.0009417419787496328, 0.0009396889945492148, 0.0009405049495398998];[0.0015320740640163422, 0.0014872689498588443, 0.001481533981859684, 0.0014747029636055231, 0.0014799240743741393, 0.0015037090051919222, 0.0014748999383300543, 0.001477173063904047, 0.001854146015830338, 0.00147047801874578, 0.0014648010255768895, 0.0014677289873361588, 0.001480191946029663, 0.001466374029405415, 0.0014885299606248736, 0.0014872029423713684, 0.0014628370990976691, 0.0014666409697383642, 0.0014673999976366758, 0.0014722379855811596, 0.0017921850085258484, 0.001463297987356782, 0.0014785430394113064, 0.0014657769352197647, 0.0014671729877591133, 0.0014680890599265695, 0.001465348992496729, 0.0014609709614887834, 0.0014647910138592124, 0.0014622979797422886, 0.0014683760236948729, 0.0014661770546808839, 0.0018221000209450722, 0.0014676949940621853, 0.0014642960159108043, 0.0014751219423487782, 0.0014675910351797938, 0.0014655259437859058, 0.0014661910245195031, 0.0014670579694211483, 0.0014639429282397032, 0.0014676629798486829, 0.0014648559736087918, 0.0014636700507253408, 0.0017771379789337516, 0.0014738900354132056, 0.001464052009396255, 0.0014649858931079507, 0.0014648590004071593, 0.0014648680808022618];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0010393400443717837;0.0016744739841669798;;;1.6110934946022357;;;[0.0010605209972709417, 0.0010421070037409663, 0.0010428830282762647, 0.001045147073455155, 0.0010453780414536595, 0.0010425460059195757, 0.001044998993165791, 0.0010410479735583067, 0.001043274998664856, 0.0010424199281260371, 0.0010453390423208475, 0.0010517199989408255, 0.0010435469448566437, 0.00104406604077667, 0.0010458530159667134, 0.001042201998643577, 0.0010411579860374331, 0.001042261952534318, 0.0010401540203019977, 0.0010393400443717837, 0.0010444290237501264, 0.0010398810263723135, 0.0010449349647387862, 0.001045492012053728, 0.0010445889784023166, 0.0010439249454066157, 0.001041398965753615, 0.0010393649572506547, 0.0010418359888717532, 0.0010421780170872808, 0.001051274943165481, 0.0010422529885545373, 0.0010451630223542452, 0.001046651042997837, 0.001047360012307763, 0.0010419230675324798, 0.0010437549790367484, 0.001041848910972476, 0.0010408690432086587, 0.001042498042806983, 0.0010440869955345988, 0.001042767078615725, 0.0010471440618857741, 0.0010459269396960735, 0.00104337593074888, 0.0010445109801366925, 0.0010415519354864955, 0.0010410189861431718, 0.0010416150325909257, 0.0010529630817472935];[0.0017248470103368163, 0.0017071639886125922, 0.0017047530272975564, 0.001695011043921113, 0.002200291957706213, 0.0016917630564421415, 0.0016882829368114471, 0.0016970009310171008, 0.0016882659401744604, 0.0016913540894165635, 0.0017017129575833678, 0.0016844819765537977, 0.0016905389493331313, 0.0017086699372157454, 0.0016884380020201206, 0.0016938460757955909, 0.0021711740409955382, 0.0017378380289301276, 0.0016810540109872818, 0.0016878850292414427, 0.0016820300370454788, 0.0016831801040098071, 0.0016912139253690839, 0.0016900630434975028, 0.0016932740109041333, 0.00168514100369066, 0.0016775699332356453, 0.0016786429332569242, 0.0020643899915739894, 0.0016763369785621762, 0.0016773510724306107, 0.0016794910188764334, 0.0016800789162516594, 0.0016774180112406611, 0.0016762960003688931, 0.0016755919205024838, 0.0016765849431976676, 0.0016870190156623721, 0.0016801409656181931, 0.0016884799115359783, 0.002053497009910643, 0.0016784449107944965, 0.0016904310323297977, 0.001679877983406186, 0.0016772570088505745, 0.0016795729752629995, 0.0016744739841669798, 0.0016766049666330218, 0.0016795429401099682, 0.0016764060128480196];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0009824509033933282;0.003176684956997633;;;3.2334287097966405;;;[0.001022016047500074, 0.0009871020447462797, 0.000988801009953022, 0.0009873470989987254, 0.0009888720232993364, 0.00098815793171525, 0.0009857959812507033, 0.0009868190390989184, 0.0009895939147099853, 0.0009851119248196483, 0.0009883970487862825, 0.000985616003163159, 0.0009905050974339247, 0.0009824509033933282, 0.0009890099754557014, 0.0009856580290943384, 0.000984943937510252, 0.0009849630296230316, 0.0009893360547721386, 0.0009845489403232932, 0.0009920679731294513, 0.0009871779475361109, 0.0009890459477901459, 0.000989861087873578, 0.0009858820121735334, 0.0009871390648186207, 0.0009854560485109687, 0.0009833920048549771, 0.000987039995379746, 0.0009870340581983328, 0.000988355022855103, 0.0009878120617941022, 0.0009863300947472453, 0.0009831860661506653, 0.0009874110110104084, 0.0009852319490164518, 0.0009825200540944934, 0.000985578983090818, 0.000992491957731545, 0.0009882539743557572, 0.0009847390465438366, 0.000988199026323855, 0.0009838390396907926, 0.0009886460611596704, 0.0009862649021670222, 0.000984136015176773, 0.0009928569197654724, 0.0009893549140542746, 0.0009845170425251126, 0.0009883769089356065];[0.003848930005915463, 0.003208891022950411, 0.0032037290511652827, 0.003186503075994551, 0.0031832250533625484, 0.003182928077876568, 0.0031808899948373437, 0.0031813750974833965, 0.003181667998433113, 0.003185309935361147, 0.0031838719733059406, 0.003192682983353734, 0.0035203570732846856, 0.0031809769570827484, 0.0031812579836696386, 0.0031822859309613705, 0.003183537977747619, 0.0031854950357228518, 0.003183383960276842, 0.0031851440435275435, 0.0031816529808565974, 0.0031837490387260914, 0.003197351936250925, 0.0031787529587745667, 0.0035016160691156983, 0.0031803339952602983, 0.0031818599672988057, 0.0031823799945414066, 0.003183671971783042, 0.003180001978762448, 0.003176684956997633, 0.003183897933922708, 0.003190114046446979, 0.003183942986652255, 0.0031813669484108686, 0.0031798690324649215, 0.00349690904840827, 0.0031917240703478456, 0.0031786729814484715, 0.0031808740459382534, 0.003182437038049102, 0.003180496976710856, 0.0031811699736863375, 0.0031823529861867428, 0.003182143089361489, 0.003184385015629232, 0.003184436005540192, 0.0031794720562174916, 0.003502790001221001, 0.003180693951435387];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0006756619550287724;0.0009535849094390869;;;1.41133432531136;;;[0.0007045730017125607, 0.0006926259957253933, 0.0006837199907749891, 0.00068424001801759, 0.0006847969489172101, 0.0006832500221207738, 0.0006819190457463264, 0.0006793850334361196, 0.000679458025842905, 0.0006805439479649067, 0.0006805689772590995, 0.0006806770106777549, 0.0006795269437134266, 0.0006845899624750018, 0.0006778599927201867, 0.0006816689856350422, 0.0006779140094295144, 0.0006783319404348731, 0.0006769830361008644, 0.0006864010356366634, 0.0006863550515845418, 0.000683940015733242, 0.000682433950714767, 0.0006792739732190967, 0.0006805319571867585, 0.0006829469930380583, 0.0006787310121580958, 0.0006825290620326996, 0.0006832040380686522, 0.0006787589518353343, 0.0006824439624324441, 0.0006864890456199646, 0.000677844975143671, 0.0006806219462305307, 0.0006791520863771439, 0.0006795430090278387, 0.0006812229985371232, 0.0006817260291427374, 0.0006848949706181884, 0.0006769950268790126, 0.000682633020915091, 0.0006811199709773064, 0.0006788619793951511, 0.0006820630514994264, 0.0006807029712945223, 0.0006812750361859798, 0.0006756619550287724, 0.0006811619969084859, 0.0006876480765640736, 0.0006909120129421353];[0.001012864988297224, 0.000976848998107016, 0.0009766309522092342, 0.0009747260482981801, 0.000969034037552774, 0.0009750990429893136, 0.0009777310770004988, 0.0009669249411672354, 0.0009804069995880127, 0.0009732069447636604, 0.0009762740228325129, 0.0009566630469635129, 0.0009719090303406119, 0.000975940958596766, 0.0009668719721958041, 0.0009674429893493652, 0.0009602209320291877, 0.0009646170074120164, 0.0009784490102902055, 0.0009679150534793735, 0.0009712019236758351, 0.0013530099531635642, 0.0009681429946795106, 0.0009650469291955233, 0.0009723830735310912, 0.0009643780067563057, 0.0009590099798515439, 0.0009567560628056526, 0.00097999710123986, 0.000961596961133182, 0.0009573090355843306, 0.0009614720474928617, 0.0009560830658301711, 0.0013333420502021909, 0.0009698700159788132, 0.0009561110055074096, 0.0009609810076653957, 0.0009606439853087068, 0.0009571920381858945, 0.0009610080160200596, 0.0009587520034983754, 0.0009607940446585417, 0.0009577800519764423, 0.0009610969573259354, 0.0009567359229549766, 0.0013389770174399018, 0.0009568800451233983, 0.0009535849094390869, 0.0009605250088497996, 0.00095934490673244];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0010756540577858686;0.0016815289855003357;;;1.5632618808333256;;;[0.0011208170326426625, 0.0010862229391932487, 0.0010756540577858686, 0.0010811000829562545, 0.0010765519691631198, 0.0010770170483738184, 0.001078518107533455, 0.001081082969903946, 0.0010789589723572135, 0.0010776850394904613, 0.001077233930118382, 0.0010764360195025802, 0.0010800639865919948, 0.001081758993677795, 0.0010776350973173976, 0.0010803190525621176, 0.0010806480422616005, 0.0010777830611914396, 0.0010879319161176682, 0.0010767190251499414, 0.0010769999353215098, 0.0010879440233111382, 0.0010784240439534187, 0.0010758190182968974, 0.0010814069537445903, 0.0010774689726531506, 0.0010799979791045189, 0.001078187022358179, 0.0010768088977783918, 0.0010835439898073673, 0.0010787469800561666, 0.0010774530237540603, 0.0010779870208352804, 0.0010785800404846668, 0.0010819300077855587, 0.001076816930435598, 0.0010824770433828235, 0.0010802890174090862, 0.0010771959787234664, 0.0010802809847518802, 0.0010813750559464097, 0.0010817309375852346, 0.0010834250133484602, 0.0010772300884127617, 0.001078400993719697, 0.0010938260238617659, 0.001081584021449089, 0.0010793419787660241, 0.0010811130050569773, 0.0010778229916468263];[0.0017454109620302916, 0.0017417920753359795, 0.001718053943477571, 0.0017092779744416475, 0.0016982229426503181, 0.002216649940237403, 0.0016891389386728406, 0.0017050919122993946, 0.0016986749833449721, 0.001700078952126205, 0.0017092160414904356, 0.001704640919342637, 0.0016951949801295996, 0.001703144982457161, 0.0016984909307211637, 0.0017031959723681211, 0.0016936020692810416, 0.0020703590707853436, 0.0016987629933282733, 0.0016977039631456137, 0.0017308579990640283, 0.0017133450601249933, 0.0016948300180956721, 0.0017088119639083743, 0.001702632987871766, 0.0017029220471158624, 0.0016900040209293365, 0.0016911110142245889, 0.0016915129963308573, 0.0020784350344911218, 0.0016881859628483653, 0.0016887059900909662, 0.001690514967776835, 0.0016928620170801878, 0.0016881939955055714, 0.0016955769388005137, 0.0017132350476458669, 0.0016892709536477923, 0.001695791957899928, 0.0016910970443859696, 0.0016815289855003357, 0.0020561899291351438, 0.0016822370234876871, 0.0016893569845706224, 0.001682633999735117, 0.0016848399536684155, 0.001683128997683525, 0.0016954130260273814, 0.00169037701562047, 0.0016881530173122883];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0016009360551834106;0.0019751969957724214;;;1.2337763206576877;;;[0.0016340260626748204, 0.0016062880167737603, 0.0016042059287428856, 0.0016062180511653423, 0.0016009360551834106, 0.0016030989354476333, 0.0016054490115493536, 0.0016079359920695424, 0.0016013069543987513, 0.0016062179347500205, 0.001603121985681355, 0.001601317897439003, 0.0016076649772003293, 0.0016063059447333217, 0.0016047280514612794, 0.001606518984772265, 0.0016031740233302116, 0.0016043420182541013, 0.0016070380806922913, 0.0016038019675761461, 0.0016044420190155506, 0.001610671984963119, 0.0016065360978245735, 0.0016044039512053132, 0.0016052289865911007, 0.0016038529574871063, 0.0016049690311774611, 0.0016104959649965167, 0.001602945034392178, 0.0016047180397436023, 0.0016085980460047722, 0.001607860904186964, 0.0016062370268628001, 0.0016103420639410615, 0.0016058820765465498, 0.0016072160797193646, 0.0016088649863377213, 0.0016078370390459895, 0.0016131820157170296, 0.0016119019128382206, 0.0016072269063442945, 0.0016066230600699782, 0.0016078189946711063, 0.001603890908882022, 0.0016093890881165862, 0.0016080300556495786, 0.0016052620485424995, 0.0016086059622466564, 0.0016058289911597967, 0.00160252396017313];[0.002022456959821284, 0.002554803970269859, 0.001998701016418636, 0.0019901329651474953, 0.0019872270058840513, 0.001995426951907575, 0.002089650952257216, 0.0020043959375470877, 0.0019949459237977862, 0.00201088294852525, 0.0020046320278197527, 0.0020017509814351797, 0.0019957200856879354, 0.0024532260140404105, 0.0019919120240956545, 0.0019941949285566807, 0.0019960440695285797, 0.0020069809397682548, 0.001991903060115874, 0.0019917379831895232, 0.0019839609740301967, 0.0019907710375264287, 0.00199382402934134, 0.0020056089852005243, 0.001980955945327878, 0.0023648960050195456, 0.0019907719688490033, 0.0019825610797852278, 0.0019834530539810658, 0.001983008929528296, 0.0019796459237113595, 0.0019775680266320705, 0.001982985995709896, 0.001984319998882711, 0.0019751969957724214, 0.001982301939278841, 0.00198550196364522, 0.002354108029976487, 0.0019805240444839, 0.001983430003747344, 0.0019792260136455297, 0.0020004180260002613, 0.0019786389311775565, 0.001989443087950349, 0.001980168977752328, 0.0019859420135617256, 0.0019784339237958193, 0.001981243956834078, 0.0019769310019910336, 0.002358505968004465];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0015615149168297648;0.0022514640586450696;;;1.4418460140080254;;;[0.0016081880312412977, 0.0015789329772815108, 0.0015618599718436599, 0.0015777890803292394, 0.0015615149168297648, 0.0015699319774284959, 0.0015659609343856573, 0.001565568963997066, 0.001574915018863976, 0.0015704060206189752, 0.0015619770856574178, 0.001562837976962328, 0.0015711960149928927, 0.0015764039708301425, 0.0015678179915994406, 0.0015691799344494939, 0.001564775942824781, 0.0015658789779990911, 0.0015796460211277008, 0.0015686299884691834, 0.0015659029595553875, 0.0015701079973950982, 0.00156219897326082, 0.0015643989900127053, 0.001577003044076264, 0.0015818868996575475, 0.0015703679528087378, 0.001576856942847371, 0.0015746180433779955, 0.0015685620019212365, 0.0015891710063442588, 0.0015646700048819184, 0.0015697409398853779, 0.0015696430345997214, 0.001561756944283843, 0.0015735130291432142, 0.0015772440237924457, 0.001564414007589221, 0.0015690249856561422, 0.001566619030199945, 0.001573266927152872, 0.0015670310240238905, 0.0015678320778533816, 0.0015799150569364429, 0.001571550965309143, 0.0015688629355281591, 0.001572364941239357, 0.0015659939963370562, 0.001566084916703403, 0.0015724010299891233];[0.0023050979943946004, 0.002282020985148847, 0.002271510078571737, 0.002271402976475656, 0.0022721589775756, 0.0022655739448964596, 0.002265013987198472, 0.002286797040142119, 0.0022713469807058573, 0.0026657450944185257, 0.002274228958413005, 0.0022677070228382945, 0.002277325955219567, 0.0022642039693892, 0.0022676090011373162, 0.0022699349792674184, 0.0022614829940721393, 0.0022669569589197636, 0.0022650150349363685, 0.0022660830290988088, 0.0022901620250195265, 0.0026464909315109253, 0.002263522008433938, 0.002260497072711587, 0.002264311071485281, 0.0022580510703846812, 0.0022514640586450696, 0.0022570869186893106, 0.00225515803322196, 0.002260357025079429, 0.002270288998261094, 0.0022602229146286845, 0.0022537499899044633, 0.0026510360185056925, 0.002277303021401167, 0.002259944914840162, 0.002256368985399604, 0.0022548330016434193, 0.0022546910913661122, 0.0023091810289770365, 0.0022597680799663067, 0.0022549290442839265, 0.0022581699304282665, 0.002260867040604353, 0.002256438951008022, 0.002687987987883389, 0.0022552059963345528, 0.0022527939872816205, 0.0022563859820365906, 0.002257730928249657];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.001041929004713893;0.0012512740213423967;;;1.2009206152063965;;;[0.0010716579854488373, 0.0010515591129660606, 0.0010456820018589497, 0.0010521209333091974, 0.0010431359987705946, 0.0010463630314916372, 0.0010528070852160454, 0.001045997953042388, 0.0010443549836054444, 0.0010511151049286127, 0.001041929004713893, 0.0010464510414749384, 0.0010472730500623584, 0.0010459480108693242, 0.0010489779524505138, 0.0010493200970813632, 0.0010468580294400454, 0.0010522339725866914, 0.0010459210025146604, 0.001046268967911601, 0.0010509439744055271, 0.0010532750748097897, 0.0010457440512254834, 0.001054914086125791, 0.001046671997755766, 0.0010460499906912446, 0.0010515520116314292, 0.001047199941240251, 0.0010502210352569818, 0.0010464489459991455, 0.0010462459176778793, 0.0010507589904591441, 0.0010490660788491368, 0.0010496670147404075, 0.0010523020755499601, 0.001044742064550519, 0.0010488040279597044, 0.0010514300083741546, 0.0010454680304974318, 0.0010467719985172153, 0.001051274943165481, 0.0010466420790180564, 0.0010495400056242943, 0.001048241974785924, 0.0010480820201337337, 0.00105008902028203, 0.0010555610060691833, 0.0010507230181246996, 0.0010521530639380217, 0.0010540829971432686];[0.0012952530523762107, 0.0012825819430872798, 0.0012747730361297727, 0.001278894953429699, 0.0012793310452252626, 0.0017608200432732701, 0.001274410984478891, 0.0012703000102192163, 0.001272183028049767, 0.0012703819666057825, 0.0012634439626708627, 0.0012656340841203928, 0.001270829001441598, 0.0012675280449911952, 0.0012670140713453293, 0.0012845339952036738, 0.001267511979676783, 0.001639583962969482, 0.0012594589497894049, 0.0012697899946942925, 0.001264057937078178, 0.0012720189988613129, 0.001268147025257349, 0.0012668530689552426, 0.0012654229067265987, 0.0012653620215132833, 0.0012561880284920335, 0.0012621930800378323, 0.0012555200373753905, 0.001643075025640428, 0.0012590499827638268, 0.00126153405290097, 0.0012693629832938313, 0.001262201927602291, 0.001267059938982129, 0.0012578150490298867, 0.0012865470489487052, 0.0012568089878186584, 0.0012512740213423967, 0.001257138093933463, 0.001252935966476798, 0.0016258779214695096, 0.0012517919531092048, 0.0012565989745780826, 0.0012520130258053541, 0.0012600430054590106, 0.0012713470496237278, 0.00126447097864002, 0.0012523300247266889, 0.0012623240472748876];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (32, 768, 1, 1)
---
  Complete contraction:  pfcq,kc,dq,zfkd->pz
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          kc,pfcq->kpfq                      dq,zfkd,kpfq->pz
   5           GEMM          kpfq,dq->kpfd                         zfkd,kpfd->pz
   5           TDOT          kpfd,zfkd->pz                                pz->pz

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  2.273e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (32, 64, 147, 147)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.364e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (32, 192, 71, 71)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (32, 32, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (32, 384, 17, 17)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (32, 96, 17, 17)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pfcq,dwq,zfd->pzcw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        dwq,pfcq->dwpfc                       zfd,dwpfc->pzcw
   6           TDOT        dwpfc,zfd->pzcw                            pzcw->pzcw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pfcq,ktc,zfk->pztq
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                       zfk,ktpfq->pztq
   6           TDOT        ktpfq,zfk->pztq                            pztq->pztq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 192, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.000978530035354197;0.010075382888317108;;;10.296447246680719;;;[0.0009959680028259754, 0.0009802369168028235, 0.000986139988526702, 0.0009798579849302769, 0.0009829630143940449, 0.0009802288841456175, 0.0009824460139498115, 0.0009827920002862811, 0.0009808740578591824, 0.0009846130851656199, 0.0009824249427765608, 0.000984160928055644, 0.0009814469376578927, 0.0009810130577534437, 0.0009829329792410135, 0.0009813359938561916, 0.0009827119065448642, 0.0009786320151761174, 0.0009831320494413376, 0.000978530035354197, 0.0009890500223264098, 0.0009828399633988738, 0.0009875200921669602, 0.0009810070041567087, 0.000992845045402646, 0.0009804560104385018, 0.0009858440607786179, 0.0009837449761107564, 0.0009840199491009116, 0.0009846409084275365, 0.0009829499758780003, 0.0009839090052992105, 0.0009838920086622238, 0.0009812279604375362, 0.000996869057416916, 0.0009826129535213113, 0.000984732061624527, 0.0009852830553427339, 0.0009955140994861722, 0.000986446044407785, 0.0009818489197641611, 0.000983836012892425, 0.0009821330895647407, 0.0009836589451879263, 0.0009828630136325955, 0.0009860399877652526, 0.0009860889986157417, 0.0009912169771268964, 0.000983342994004488, 0.0009797470411285758];[0.010101009043864906, 0.010100999963469803, 0.010081317974254489, 0.010075382888317108, 0.010098821949213743, 0.010121280094608665, 0.01009305298794061, 0.010388889000751078, 0.010094667901284993, 0.010112026939168572, 0.010086874011904001, 0.01008990709669888, 0.010089957038871944, 0.010110995033755898, 0.010086408001370728, 0.010105545981787145, 0.01008509797975421, 0.010091362986713648, 0.01009439502377063, 0.010085954912938178, 0.010088017908856273, 0.01008173800073564, 0.010113697964698076, 0.010085402056574821, 0.010098121012561023, 0.01008346804883331, 0.010084302979521453, 0.010124924941919744, 0.010084858047775924, 0.01010702399071306, 0.010106878937222064, 0.010118790087290108, 0.010114962002262473, 0.010101907886564732, 0.010105494991876185, 0.010092666954733431, 0.010080721927806735, 0.010081715998239815, 0.010078934021294117, 0.010380279971286654, 0.010092059033922851, 0.010084977024234831, 0.010083672939799726, 0.010083772940561175, 0.010090455994941294, 0.01007999898865819, 0.010101814987137914, 0.010095497011207044, 0.01009908807463944, 0.01010043197311461];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.005159356980584562;0.03186592296697199;;;6.176336137795517;;;[0.005224782042205334, 0.005159356980584562, 0.0051935199880972505, 0.005243890103884041, 0.005261168000288308, 0.005201537045650184, 0.005185135989449918, 0.005196640966460109, 0.005330027895979583, 0.005163088906556368, 0.005283211008645594, 0.005265370011329651, 0.005303416051901877, 0.005176016013137996, 0.00516821292694658, 0.005290640983730555, 0.005173251032829285, 0.005187407019548118, 0.005173544981516898, 0.005213352967984974, 0.005340153933502734, 0.005232296069152653, 0.005239057005383074, 0.005216295015998185, 0.005251602968201041, 0.0051784999668598175, 0.005245053092949092, 0.005182047025300562, 0.0052048430079594254, 0.005264059058390558, 0.0051969620399177074, 0.005198839935474098, 0.005167793016880751, 0.005230610957369208, 0.005223510088399053, 0.005276714917272329, 0.00525333103723824, 0.005226620007306337, 0.00518850504886359, 0.005193116026930511, 0.00524255505297333, 0.005282383062876761, 0.005180999985896051, 0.005274478928185999, 0.0051689279498532414, 0.005228033987805247, 0.005266477004624903, 0.005221182946115732, 0.005250339978374541, 0.005168821080587804];[0.031921011046506464, 0.031879785005003214, 0.03187155909836292, 0.031880039954558015, 0.03188293008133769, 0.031901438953354955, 0.031869127065874636, 0.03187287098262459, 0.03189756500069052, 0.031865961966104805, 0.03187258797697723, 0.03186939703300595, 0.031876389984972775, 0.0318807119037956, 0.03187579498626292, 0.031880687922239304, 0.03186592296697199, 0.031876771012321115, 0.03218276705592871, 0.03187487693503499, 0.03188507491722703, 0.03188810998108238, 0.03189378697425127, 0.03186925104819238, 0.031877486035227776, 0.031884885975159705, 0.0318916670512408, 0.0318761570379138, 0.03220370598137379, 0.03187814704142511, 0.031892337021417916, 0.03188354894518852, 0.031898461980745196, 0.03186596790328622, 0.031872479012236, 0.03188011504244059, 0.03188910195603967, 0.03188738599419594, 0.0321635939180851, 0.03189297195058316, 0.03187389497179538, 0.03187181206885725, 0.03188565501477569, 0.03188372100703418, 0.03189996303990483, 0.031888484954833984, 0.03188895701896399, 0.03189859993290156, 0.032196106971241534, 0.03189667989499867];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.008142048958688974;0.04777359403669834;;;5.867514955890268;;;[0.008160546072758734, 0.00814975902903825, 0.008152822963893414, 0.008144455961883068, 0.008154919953085482, 0.008162262034602463, 0.008157811011187732, 0.00815870810765773, 0.008150647045113146, 0.008158080978319049, 0.008156126947142184, 0.008164298022165895, 0.008152768947184086, 0.008161933976225555, 0.008160955039784312, 0.008156455005519092, 0.008164081955328584, 0.00815464393235743, 0.008145650033839047, 0.008157004951499403, 0.00820574292447418, 0.008151464047841728, 0.008165618986822665, 0.008159950957633555, 0.008163178921677172, 0.008152515976689756, 0.008388416958041489, 0.008155475952662528, 0.008159872959367931, 0.008152349037118256, 0.008155727991834283, 0.008151018992066383, 0.008155756979249418, 0.008142048958688974, 0.00814690999686718, 0.008167561027221382, 0.008150243083946407, 0.008157571079209447, 0.008203314966522157, 0.008216053945943713, 0.008234658977016807, 0.008225581957958639, 0.008210033061914146, 0.008221988915465772, 0.008226379053667188, 0.008151440997608006, 0.008159263990819454, 0.008155294111929834, 0.00815291190519929, 0.008156546973623335];[0.04791750595904887, 0.04782737395726144, 0.04781096300575882, 0.04783508600667119, 0.04782610293477774, 0.047823854023590684, 0.04822610004339367, 0.04784708400256932, 0.04786795191466808, 0.047824778012000024, 0.04777359403669834, 0.04784944001585245, 0.04782260791398585, 0.047816404956392944, 0.047798426006920636, 0.0478461500024423, 0.04831343307159841, 0.047795102931559086, 0.04784102796111256, 0.04784946097061038, 0.047804347006604075, 0.04781266301870346, 0.04782818502280861, 0.04783929500263184, 0.04783982306253165, 0.04781826597172767, 0.04811246693134308, 0.047811530996114016, 0.04782440990675241, 0.04787356697488576, 0.04783436597790569, 0.04782531003002077, 0.04783042601775378, 0.04782793205231428, 0.04783020704053342, 0.04782308603171259, 0.0481072940165177, 0.047812902950681746, 0.04784682590980083, 0.047792338067665696, 0.04780841700267047, 0.0478198800701648, 0.047882328974083066, 0.04783270589541644, 0.04781772696878761, 0.0478302959818393, 0.04812453710474074, 0.04783465899527073, 0.04785719211213291, 0.047824021079577506];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0011683020275086164;0.0017247609794139862;;;1.4762971721379348;;;[0.0012015739921480417, 0.0011888440931215882, 0.0011770220007747412, 0.001170388888567686, 0.0011781910434365273, 0.0011820190120488405, 0.0011814790777862072, 0.0011741750640794635, 0.0011810020077973604, 0.0011800701031461358, 0.0011772739235311747, 0.0011761770583689213, 0.0011754409642890096, 0.001170397037640214, 0.0011734870495274663, 0.0011806100374087691, 0.0011762450449168682, 0.0011825200635939837, 0.0011785989627242088, 0.0011788950068876147, 0.001176149002276361, 0.001178099075332284, 0.0011770279379561543, 0.001205570064485073, 0.001178717939183116, 0.0011716829612851143, 0.0011715419823303819, 0.0011770110577344894, 0.0011774440063163638, 0.0011755550513044, 0.0011883280239999294, 0.001180149964056909, 0.0011683020275086164, 0.0011746709933504462, 0.0011951150372624397, 0.0011742819333449006, 0.0011722800554707646, 0.001174835953861475, 0.001176196034066379, 0.0011741230264306068, 0.00117929105181247, 0.001178294070996344, 0.0011715569999068975, 0.0011737920576706529, 0.0011786160757765174, 0.001171223004348576, 0.0011722639901563525, 0.0011787980329245329, 0.001184062915854156, 0.0011788270203396678];[0.0017423840472474694, 0.0017416880000382662, 0.0017297080485150218, 0.0017338760662823915, 0.0017280159518122673, 0.0017411750741302967, 0.0017318790778517723, 0.001734019024297595, 0.0017291869735345244, 0.0017314450815320015, 0.0017297520535066724, 0.0017315150471404195, 0.001729243085719645, 0.0017271180404350162, 0.0017329039983451366, 0.0017416509799659252, 0.0017288710223510861, 0.0017352659488096833, 0.0017260720487684011, 0.0017331559211015701, 0.0017291940748691559, 0.001728922943584621, 0.0017255909042432904, 0.0017322120256721973, 0.0017342519713565707, 0.0017278250306844711, 0.0017324750078842044, 0.0017271500546485186, 0.0017310279654338956, 0.0017322420608252287, 0.0017295960569754243, 0.0017247609794139862, 0.0017297749873250723, 0.0017285769572481513, 0.0017321780323982239, 0.001730476040393114, 0.001729859970510006, 0.0017296839505434036, 0.0017296649748459458, 0.0017328601097688079, 0.0017325918888673186, 0.0017329680267721415, 0.0017334689619019628, 0.0017305630026385188, 0.0017266429495066404, 0.0017382779624313116, 0.001728598028421402, 0.001733034965582192, 0.0017299880273640156, 0.001733858953230083];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.007638567010872066;0.03645355103071779;;;4.7723023151898785;;;[0.007755144964903593, 0.007659276947379112, 0.007648680009879172, 0.007652678061276674, 0.007666319026611745, 0.0076508610509335995, 0.007651119958609343, 0.007649425999261439, 0.007648620055988431, 0.007647069985978305, 0.007652190048247576, 0.00765650300309062, 0.007652111002244055, 0.00765886704903096, 0.007641483913175762, 0.007648831000551581, 0.007684890064410865, 0.00764479604549706, 0.007648895028978586, 0.00765021494589746, 0.00764922599773854, 0.007647152058780193, 0.0076584500493481755, 0.0076502260053530335, 0.007649574079550803, 0.007748256088234484, 0.007651139982044697, 0.007648065919056535, 0.007659650058485568, 0.007639637915417552, 0.0076590440003201365, 0.007658803951926529, 0.0076529550133273005, 0.007655553985387087, 0.007689886027947068, 0.007652655942365527, 0.007653456996195018, 0.007654170040041208, 0.007655255030840635, 0.007638567010872066, 0.007659108960069716, 0.007644196972250938, 0.007642520940862596, 0.007654248969629407, 0.007649474078789353, 0.00765724410302937, 0.007654447923414409, 0.00764637696556747, 0.0076487340265884995, 0.007655080058611929];[0.036514402949251235, 0.03649720293469727, 0.036526366020552814, 0.036510291043668985, 0.036500448011793196, 0.03647081507369876, 0.03651957993861288, 0.036487681907601655, 0.03649562899954617, 0.03650796099100262, 0.0364713529124856, 0.03646094899158925, 0.03648381505627185, 0.03648343193344772, 0.03648723999504, 0.036509259953163564, 0.03649906802456826, 0.03645924397278577, 0.03651366091798991, 0.036816362058743834, 0.03646226006094366, 0.036914410069584846, 0.036511353915557265, 0.03649520396720618, 0.03651830006856471, 0.03653075802139938, 0.036495274980552495, 0.03649052302353084, 0.036512637976557016, 0.0368098400067538, 0.03650278295390308, 0.03646401199512184, 0.03652189893182367, 0.03651310701388866, 0.036547297961078584, 0.03647011402063072, 0.036512460093945265, 0.036480476963333786, 0.036512944963760674, 0.036805526935495436, 0.03648363903630525, 0.03648950404021889, 0.036497437045909464, 0.03654535801615566, 0.036486677010543644, 0.03648967994377017, 0.03651293506845832, 0.03645355103071779, 0.036484588985331357, 0.036835806095041335];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0005030810134485364;0.0008168349741026759;;;1.6236648815335097;;;[0.0005264219362288713, 0.0005083039868623018, 0.0005071200430393219, 0.0005031019682064652, 0.0005039849784225225, 0.0005050349282100797, 0.0005056289955973625, 0.0005097140092402697, 0.000505886971950531, 0.0005063660209998488, 0.0005061900010332465, 0.0005058579845353961, 0.0005037270020693541, 0.0005062309792265296, 0.0005061139818280935, 0.0005055619403719902, 0.0005113290389999747, 0.0005077779060229659, 0.0005060640396550298, 0.0005071209743618965, 0.0005083180731162429, 0.0005078420508652925, 0.0005090819904580712, 0.0005054309731349349, 0.0005118530243635178, 0.0005186669295653701, 0.0005079410038888454, 0.0005065770819783211, 0.0005093909567221999, 0.0005054980283603072, 0.0005109929479658604, 0.0005053579807281494, 0.0005064349388703704, 0.0005030810134485364, 0.0005067569436505437, 0.0005058039678260684, 0.0005056349327787757, 0.0005049940664321184, 0.0005083389114588499, 0.0005116809625178576, 0.0005052830092608929, 0.0005067839520052075, 0.0005135729443281889, 0.0005153788952156901, 0.0005101499846205115, 0.000507715973071754, 0.0005182309541851282, 0.0005079919937998056, 0.0005079810507595539, 0.00050682807341218];[0.0009142300114035606, 0.0008229410741478205, 0.0008397659985348582, 0.0008185399929061532, 0.0008204369805753231, 0.0008386069675907493, 0.0008227749494835734, 0.000821396941319108, 0.0008234279230237007, 0.0008208520011976361, 0.0008196959970518947, 0.0008281089831143618, 0.0008190709631890059, 0.0008263749768957496, 0.0008258880116045475, 0.0008201129967346787, 0.0008236359572038054, 0.0008219360606744885, 0.000823016045615077, 0.0008219970623031259, 0.0008222979959100485, 0.00082225794903934, 0.0008235970744863153, 0.000818443950265646, 0.0008283089846372604, 0.0008214920526370406, 0.0008211950771510601, 0.0008218779694288969, 0.0008219860028475523, 0.0008200029842555523, 0.0008184770122170448, 0.0008229799568653107, 0.0008261880138888955, 0.0008238849695771933, 0.0008328979602083564, 0.0008260490139946342, 0.0008194399997591972, 0.0008203990291804075, 0.000819878070615232, 0.0008220679592341185, 0.0008202469907701015, 0.0008186770137399435, 0.0008184879552572966, 0.0008195420959964395, 0.0008201730670407414, 0.0008175009861588478, 0.0008173140231519938, 0.0008168349741026759, 0.0008189060026779771, 0.00082357507199049];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0004988230066373944;0.0008109089685603976;;;1.625644683124781;;;[0.0005138830747455359, 0.0005023449193686247, 0.0005028679734095931, 0.0005008369917050004, 0.0005033148918300867, 0.0005061209667474031, 0.0005014070775359869, 0.0005576550029218197, 0.0005046590231359005, 0.0005014690104871988, 0.0005013259360566735, 0.0004999780794605613, 0.0005004729609936476, 0.0005043590208515525, 0.0005011640023440123, 0.000500096008181572, 0.0005007770378142595, 0.0005025520222261548, 0.0005016140639781952, 0.0005016030045226216, 0.0005042069824412465, 0.0004996410571038723, 0.0005006289575248957, 0.0005006750579923391, 0.0005003629485145211, 0.0005130200879648328, 0.000506945070810616, 0.0004993759794160724, 0.0005053930217400193, 0.0005019539967179298, 0.0005026659928262234, 0.0005002389661967754, 0.0005040100077167153, 0.0005032749613747001, 0.0004998859949409962, 0.0005004580598324537, 0.0005014069611206651, 0.0004993599141016603, 0.0005000039236620069, 0.0005007359432056546, 0.0005037190858274698, 0.0004988230066373944, 0.0005014589987695217, 0.0004999259253963828, 0.0005007450236007571, 0.0005012480542063713, 0.0004990800516679883, 0.0005162899615243077, 0.0005019550444558263, 0.0005004080012440681];[0.0008520720293745399, 0.000817180029116571, 0.000816627056337893, 0.0008196100825443864, 0.0008146010804921389, 0.0008131180657073855, 0.0008267069933936, 0.0008157551055774093, 0.0008158530108630657, 0.0008154930546879768, 0.0008149089990183711, 0.0008122699800878763, 0.000812315964139998, 0.0008149950299412012, 0.000825406052172184, 0.0008196900598704815, 0.0008166839834302664, 0.0008139109704643488, 0.0008148240158334374, 0.0008138419361785054, 0.000813215970993042, 0.0008124799933284521, 0.0008127259789034724, 0.0008109089685603976, 0.0008155090035870671, 0.0008159689605236053, 0.0008158140117302537, 0.0008158510318025947, 0.0008225740166381001, 0.0008131619542837143, 0.000813000020571053, 0.0008122900035232306, 0.000814524944871664, 0.0008143739541992545, 0.000815836014226079, 0.0008116470417007804, 0.0008159189019352198, 0.0008121280698105693, 0.0008142960723489523, 0.0008162689628079534, 0.0008131839567795396, 0.0008186009945347905, 0.0008170499932020903, 0.0008144460152834654, 0.0008141660364344716, 0.0008141619618982077, 0.0008161820005625486, 0.0008153039962053299, 0.0008151499787345529, 0.000813363934867084];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.0012261460069566965;0.004832959035411477;;;3.9415852663476167;;;[0.0012521719327196479, 0.0012380239786580205, 0.0012375409714877605, 0.0012432209914550185, 0.0012418710393831134, 0.0012391350464895368, 0.001237104064784944, 0.0012282379902899265, 0.001244451035745442, 0.0012322890106588602, 0.0012353300116956234, 0.0012368749594315886, 0.001245766063220799, 0.0012392009375616908, 0.0012374130310490727, 0.0012485189363360405, 0.0012348419986665249, 0.0012352580670267344, 0.0012439159909263253, 0.001236053998582065, 0.0012390499468892813, 0.001242361031472683, 0.0012364030117169023, 0.0012444369494915009, 0.0012476720148697495, 0.001240718993358314, 0.0012350439792498946, 0.0012304619885981083, 0.001242500962689519, 0.0012421790743246675, 0.00124273297842592, 0.0012402599677443504, 0.0012485829647630453, 0.00123738800175488, 0.0012261460069566965, 0.001228197943419218, 0.0012379760155454278, 0.0012368368916213512, 0.0012370949843898416, 0.0012348969466984272, 0.0012340130051597953, 0.0012332400074228644, 0.0012443900341168046, 0.0012450440553948283, 0.0012370110489428043, 0.0012360310647636652, 0.001233950024470687, 0.0012450109934434295, 0.001236270065419376, 0.0012390089686959982];[0.0048451010370627046, 0.004846796044148505, 0.004852370009757578, 0.004844145034439862, 0.004844395094551146, 0.004846543073654175, 0.004837348009459674, 0.004848598036915064, 0.004845020943321288, 0.004847348085604608, 0.005121754016727209, 0.004840874928049743, 0.00484392000362277, 0.0048392630415037274, 0.004839577944949269, 0.00484132207930088, 0.0048434860073029995, 0.004843157017603517, 0.004835724015720189, 0.004836859996430576, 0.00483983603771776, 0.005232410039752722, 0.004841573070734739, 0.00484197202604264, 0.004844472976401448, 0.004841350018978119, 0.004838829976506531, 0.004838129971176386, 0.004832959035411477, 0.004843462025746703, 0.004840404028072953, 0.004844887997023761, 0.00513537903316319, 0.004842346999794245, 0.004842486931011081, 0.004838763969019055, 0.004839350935071707, 0.004841899033635855, 0.004847319913096726, 0.004836095031350851, 0.004840075969696045, 0.004837726941332221, 0.004841868998482823, 0.0051264099311083555, 0.004849801072850823, 0.004849791061133146, 0.004841520101763308, 0.0048419550294056535, 0.004842044087126851, 0.004840851062908769];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.001307584927417338;0.004309221054427326;;;3.2955573011526194;;;[0.0013226899318397045, 0.001317715970799327, 0.0013122550444677472, 0.0013098770286887884, 0.0013228460447862744, 0.0013171510072425008, 0.0013121799565851688, 0.0013127779820933938, 0.0013178510125726461, 0.0013147509889677167, 0.001318582915700972, 0.0013166900025680661, 0.001307584927417338, 0.0013245469890534878, 0.0013202399713918567, 0.0013111709849908948, 0.0013148700818419456, 0.001324497046880424, 0.0013086299877613783, 0.0013160930247977376, 0.0013176769716665149, 0.001317841000854969, 0.0013101670192554593, 0.00131507299374789, 0.0013155429624021053, 0.001325426041148603, 0.0013201950350776315, 0.0013102809898555279, 0.0013174921041354537, 0.0013179141096770763, 0.0013150969753041863, 0.0013127459678798914, 0.0013163529802113771, 0.001315557979978621, 0.0013115491019561887, 0.0013208970194682479, 0.0013143119867891073, 0.0013197530061006546, 0.0013135879999026656, 0.0013135119806975126, 0.0013179139932617545, 0.001322571886703372, 0.0013135139597579837, 0.001314298016950488, 0.0013168479781597853, 0.0013173650950193405, 0.001313735032454133, 0.0013145220000296831, 0.00131096295081079, 0.0013191290199756622];[0.004339495091699064, 0.004322792054153979, 0.00474063993897289, 0.004312060074880719, 0.004317011102102697, 0.004318013088777661, 0.00431538000702858, 0.004310065996833146, 0.004318593069911003, 0.004320982960052788, 0.004315201076678932, 0.004316087928600609, 0.004317429033108056, 0.004621558007784188, 0.004329242976382375, 0.004309221054427326, 0.004319639061577618, 0.00431649899110198, 0.0043157050386071205, 0.004318553954362869, 0.004317760933190584, 0.004341581952758133, 0.0043141660280525684, 0.004314127028919756, 0.00462991395033896, 0.004314539022743702, 0.004323669942095876, 0.00431664299685508, 0.004320994019508362, 0.004320481093600392, 0.004317423910833895, 0.004311669967137277, 0.00431386090349406, 0.004326520953327417, 0.00433323800098151, 0.0046834570821374655, 0.004345461027696729, 0.00433496804907918, 0.004331194912083447, 0.00435200403444469, 0.0043657319620251656, 0.004319358034990728, 0.004336994024924934, 0.004341108025982976, 0.00434632005635649, 0.004330297000706196, 0.004673317074775696, 0.0043515560682863, 0.0043309369357302785, 0.004338143044151366];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0016632280312478542;0.005658068927004933;;;3.4018600099950866;;;[0.0016956900944933295, 0.0016850780230015516, 0.0016800679732114077, 0.001677299034781754, 0.001665482996031642, 0.0016672660131007433, 0.0016706970054656267, 0.0016766999615356326, 0.0016668840544298291, 0.0016659089596942067, 0.001669562072493136, 0.0016647749580442905, 0.0016672189813107252, 0.0016632280312478542, 0.0016677390085533261, 0.0016666899900883436, 0.001669527031481266, 0.0016653439961373806, 0.0016695299418643117, 0.001666645985096693, 0.0016659079119563103, 0.0016710299532860518, 0.0016702950233593583, 0.0016725119203329086, 0.001684501999989152, 0.001673409016802907, 0.0016691240016371012, 0.0016702379798516631, 0.001671232981607318, 0.001668857061304152, 0.0016711109783500433, 0.0016751970397308469, 0.0016652969643473625, 0.0016656119842082262, 0.001668325043283403, 0.0016662909183651209, 0.0016693960642442107, 0.001668481039814651, 0.0016695299418643117, 0.0016667189775034785, 0.0016669610049575567, 0.0016713959630578756, 0.0016772280214354396, 0.0016711180796846747, 0.0016654100036248565, 0.001667135045863688, 0.0016783600440248847, 0.001664180075749755, 0.0016761749284341931, 0.0016653640195727348];[0.005713589023798704, 0.0056990800658240914, 0.005702082999050617, 0.005691356025636196, 0.005696669919416308, 0.006076666060835123, 0.005690120975486934, 0.005686215008608997, 0.005694660008884966, 0.005693812971003354, 0.005692115053534508, 0.005694783991202712, 0.005695143947377801, 0.0056933650048449636, 0.0056899250485002995, 0.005691567086614668, 0.006001631962135434, 0.00569723010994494, 0.0057027339935302734, 0.005704470910131931, 0.005690964055247605, 0.005707029951736331, 0.005690863006748259, 0.005694756982848048, 0.005688466946594417, 0.005689203971996903, 0.0056899640476331115, 0.005993743077851832, 0.00569124601315707, 0.005720600951462984, 0.005701699992641807, 0.005658068927004933, 0.005682669929228723, 0.005684206960722804, 0.005689369980245829, 0.005686137010343373, 0.005690571037121117, 0.005677234032191336, 0.0059944180538877845, 0.00568016991019249, 0.005683785071596503, 0.0056845189537853, 0.0056852069683372974, 0.005693124956451356, 0.005687519907951355, 0.005687030032277107, 0.005693970015272498, 0.005702360067516565, 0.005684423027560115, 0.006019218009896576];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.00032723601907491684;0.0007035660091787577;;;2.150026183449214;;;[0.00035174994263798, 0.00032857595942914486, 0.0003329699393361807, 0.0003297399962320924, 0.0003307739971205592, 0.00033043103758245707, 0.00033064803574234247, 0.00032941403333097696, 0.00033335399348288774, 0.00032865710090845823, 0.0003323950804769993, 0.0003334999782964587, 0.0003306970465928316, 0.00033059599809348583, 0.00033369497396051884, 0.00033124396577477455, 0.0003302670083940029, 0.00033100496511906385, 0.0003362849820405245, 0.00033227296080440283, 0.00033404899295419455, 0.00033240800257772207, 0.00033180799800902605, 0.00032840692438185215, 0.0003317800583317876, 0.0003294210182502866, 0.0003329890314489603, 0.0003328940365463495, 0.0003310419851914048, 0.00032919389195740223, 0.0003313509514555335, 0.00033010903280228376, 0.0003306800499558449, 0.00032905000261962414, 0.0003344400320202112, 0.0003281880635768175, 0.0003325740108266473, 0.0003342839190736413, 0.00033289811108261347, 0.00032762798946350813, 0.0003306909929960966, 0.00032933789771050215, 0.0003311790060251951, 0.00032865896355360746, 0.0003330720355734229, 0.00032723601907491684, 0.00033099798019975424, 0.0003307859878987074, 0.0003338690148666501, 0.0003441500011831522];[0.0007273500086739659, 0.0007206239970400929, 0.0007098610512912273, 0.0007088620914146304, 0.0007068900158628821, 0.0007133620092645288, 0.0007301759906113148, 0.0007147700525820255, 0.0007089470745995641, 0.0007042570505291224, 0.0007075599860399961, 0.0007054470479488373, 0.0007070680148899555, 0.0007067141123116016, 0.0007091149454936385, 0.0007035660091787577, 0.0007206120062619448, 0.000711366068571806, 0.0007067109690979123, 0.0007168679730966687, 0.0007103560492396355, 0.000712042092345655, 0.0007187050068750978, 0.0007095469627529383, 0.0007054529851302505, 0.00070617301389575, 0.0007111929589882493, 0.0007065779063850641, 0.0007080259965732694, 0.0007078450871631503, 0.0007098360219970345, 0.0007073499727994204, 0.0007106499979272485, 0.000707317958585918, 0.0007091430015861988, 0.0007073519518598914, 0.0007116689812391996, 0.0007108889985829592, 0.000710640917532146, 0.0007095870096236467, 0.0007104610558599234, 0.0007056340109556913, 0.0007110580336302519, 0.0007298340788111091, 0.0007103320676833391, 0.000708341016434133, 0.0007105459226295352, 0.000707523082382977, 0.0007095210021361709, 0.0007103200769051909];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0006397500401362777;0.0010315659455955029;;;1.6124515527592023;;;[0.0006792430067434907, 0.0006496789865195751, 0.0006517720175907016, 0.000645263004116714, 0.0006463800091296434, 0.0006469719810411334, 0.0006456979317590594, 0.0006468119099736214, 0.0006466659251600504, 0.0006518010050058365, 0.0006450059590861201, 0.0006478209979832172, 0.0006501179886981845, 0.0006485229823738337, 0.0006522689945995808, 0.000647583045065403, 0.0006470399675890803, 0.0006485339254140854, 0.0006502330070361495, 0.0006464619655162096, 0.0006514049600809813, 0.0006422819569706917, 0.0006476830458268523, 0.0006516249850392342, 0.0006467440398409963, 0.0006397500401362777, 0.0006523389602079988, 0.0006462539313361049, 0.0006473329849541187, 0.0006456980481743813, 0.0006430411012843251, 0.0006472079548984766, 0.0006443059537559748, 0.0006457790732383728, 0.0006498120492324233, 0.0006461619632318616, 0.0006431859219446778, 0.0006474410183727741, 0.0006461059674620628, 0.000645593972876668, 0.000645969994366169, 0.0006538860034197569, 0.0006451189983636141, 0.0006487580249086022, 0.0006453050300478935, 0.0006507729412987828, 0.0006453439127653837, 0.000643317005597055, 0.0006482430035248399, 0.0006452989764511585];[0.0010487199760973454, 0.0010386910289525986, 0.0010321879526600242, 0.0010383148910477757, 0.0010349720250815153, 0.0010425799991935492, 0.0010323850437998772, 0.001032251981087029, 0.0010322569869458675, 0.001033945009112358, 0.0010315659455955029, 0.0010497920447960496, 0.0010362809989601374, 0.0010455239098519087, 0.001037711976096034, 0.0010352820390835404, 0.001036180998198688, 0.0010455630254000425, 0.001033599954098463, 0.001039730035699904, 0.0010506570106372237, 0.0010424199281260371, 0.0010482120560482144, 0.00103764608502388, 0.0010403000051155686, 0.0010356600396335125, 0.0010386960348114371, 0.0010524679673835635, 0.0010400509927421808, 0.0010380699532106519, 0.0010364260524511337, 0.0010344140464439988, 0.0010340019362047315, 0.0010336760897189379, 0.001033314038068056, 0.0010369530646130443, 0.0010329209035262465, 0.001033787033520639, 0.0010339909931644797, 0.001048134989105165, 0.0010494980961084366, 0.001052493928000331, 0.0010519659845158458, 0.0010440819896757603, 0.0010546330595389009, 0.0010510300053283572, 0.0010599310044199228, 0.0010535318870097399, 0.001046004006639123, 0.001046197023242712];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0006297880318015814;0.0010276440298184752;;;1.6317300074419974;;;[0.0006431309739127755, 0.0006426620529964566, 0.0006308729061856866, 0.0006839371053501964, 0.0006549659883603454, 0.0006685249973088503, 0.0006569599499925971, 0.0006552370032295585, 0.0006548881065100431, 0.0006713350303471088, 0.0006631079595535994, 0.000653339084237814, 0.0006756850052624941, 0.0006687899585813284, 0.000669696950353682, 0.0006379899568855762, 0.0006301079411059618, 0.0006459290161728859, 0.0006370260380208492, 0.0006297880318015814, 0.0006480080774053931, 0.0006429069908335805, 0.0006418810226023197, 0.0006415550597012043, 0.0006576599553227425, 0.0006520550232380629, 0.0006376670207828283, 0.0006407730979844928, 0.0006391569040715694, 0.0006459660362452269, 0.0006386289605870843, 0.000641742954030633, 0.0006381539860740304, 0.0006349119357764721, 0.0006406769389286637, 0.000631617964245379, 0.000635806005448103, 0.0006310669705271721, 0.000637842109426856, 0.0006309939781203866, 0.0006358020473271608, 0.0006334270583465695, 0.0006337290396913886, 0.0006374939111992717, 0.0006371099734678864, 0.000646946020424366, 0.0006587679963558912, 0.0006365730660036206, 0.0006529740057885647, 0.0006384040461853147];[0.0011048249434679747, 0.0010302149457857013, 0.0010307410266250372, 0.0010338890133425593, 0.0010423780186101794, 0.001028261031024158, 0.0010544609976932406, 0.0010291889775544405, 0.0010344090405851603, 0.001034243032336235, 0.0010302140144631267, 0.00102914497256279, 0.0010276440298184752, 0.0010459489421918988, 0.0010291320504620671, 0.0010503829689696431, 0.0010292018996551633, 0.001061134971678257, 0.0010303780436515808, 0.001051162020303309, 0.0010318940039724112, 0.0010483460500836372, 0.0010284420568495989, 0.0010306710610166192, 0.0010570359881967306, 0.001029151026159525, 0.0010454659350216389, 0.001032120082527399, 0.0010492579312995076, 0.0010285750031471252, 0.0010536829940974712, 0.0010314079700037837, 0.0010281309951096773, 0.001029820996336639, 0.0010295059764757752, 0.001030620071105659, 0.0010526219848543406, 0.0010298530105501413, 0.001031014951877296, 0.0010286320466548204, 0.0010285209864377975, 0.00104932498652488, 0.0010291319340467453, 0.0010308710625395179, 0.0010460849152877927, 0.0010291009675711393, 0.0010296619730070233, 0.00102863903157413, 0.001028807950206101, 0.0010296569671481848];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0006979490863159299;0.0011330419220030308;;;1.623387642763034;;;[0.0007271990180015564, 0.0007049180567264557, 0.0007084519602358341, 0.0007102378876879811, 0.0007032109424471855, 0.0007095689652487636, 0.0007045110687613487, 0.0007098600035533309, 0.0007044350495561957, 0.0007196530932560563, 0.0007049710256978869, 0.0007099470822140574, 0.0006979490863159299, 0.0007070089923217893, 0.0007030100096017122, 0.0007098790956661105, 0.0007067439146339893, 0.0007046990795060992, 0.0007053459994494915, 0.0007070610299706459, 0.0007153350161388516, 0.0007186670554801822, 0.0007017479510977864, 0.0007022339850664139, 0.0007033690344542265, 0.000712399953044951, 0.0007035110611468554, 0.0007000999758020043, 0.0007063399534672499, 0.0007285169558599591, 0.0007183320121839643, 0.0007766371127218008, 0.0007251490605995059, 0.000716896029189229, 0.0007152609759941697, 0.0007335300324484706, 0.0007406290387734771, 0.0007127569988369942, 0.0007339810254052281, 0.0007135390769690275, 0.0007248889887705445, 0.0007307440973818302, 0.0007104009855538607, 0.0007536789635196328, 0.0007271349895745516, 0.0007420590845867991, 0.0007381369359791279, 0.000728067010641098, 0.000718303956091404, 0.0007397180888801813];[0.0011825059773400426, 0.0011622149031609297, 0.0011560689890757203, 0.0011573029914870858, 0.001159199047833681, 0.0011589779751375318, 0.001162857050076127, 0.0011660209856927395, 0.001155403908342123, 0.0011530789779499173, 0.0011592890368774533, 0.0011576339602470398, 0.0011664069024845958, 0.0011470740428194404, 0.0011468039592728019, 0.0011447030119597912, 0.0011397890048101544, 0.0011477189837023616, 0.0011397870257496834, 0.0011425749398767948, 0.0011578209232538939, 0.0011435099877417088, 0.0011408840073272586, 0.0011464080307632685, 0.0011460899841040373, 0.001149101066403091, 0.0011440650559961796, 0.0011463059345260262, 0.0011434500338509679, 0.00114611501339823, 0.001144728041253984, 0.0011458840453997254, 0.001145850052125752, 0.0011471690377220511, 0.0011421209201216698, 0.0011497000232338905, 0.0011409600265324116, 0.0011701390612870455, 0.0011431330349296331, 0.0011602259473875165, 0.0011441659880802035, 0.0011446519056335092, 0.0011448269942775369, 0.0011458899825811386, 0.0011428178986534476, 0.0011523989960551262, 0.0011330419220030308, 0.0011466210708022118, 0.0011343189980834723, 0.001167556969448924];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0006879919674247503;0.001126489951275289;;;1.6373591620435595;;;[0.0007444469956681132, 0.0007034330628812313, 0.0006923689506947994, 0.0006965360371395946, 0.0007172320038080215, 0.0006879919674247503, 0.000691374996677041, 0.0006920400774106383, 0.0007765480550006032, 0.0006932340329512954, 0.0006970020476728678, 0.0007049939595162868, 0.000689790933392942, 0.0006925690686330199, 0.0006931300740689039, 0.0006892980309203267, 0.000695485039614141, 0.0006910169031471014, 0.0006916490383446217, 0.0006902930326759815, 0.000689874985255301, 0.0006924329791218042, 0.0006936590652912855, 0.0006972920382395387, 0.0006933859549462795, 0.0006923309992998838, 0.0006918660365045071, 0.0006957660662010312, 0.0006925619672983885, 0.0006881359731778502, 0.0006962409242987633, 0.0006958709564059973, 0.0007004770450294018, 0.0006948329973965883, 0.000699036056175828, 0.0006964839994907379, 0.000698801944963634, 0.0006988029927015305, 0.0006963019259274006, 0.0006948030786588788, 0.0007046579848974943, 0.0006978389574214816, 0.0006982830818742514, 0.000698092975653708, 0.0007035280577838421, 0.0006949990056455135, 0.0006978899473324418, 0.000698806019499898, 0.0007036800961941481, 0.0006980129983276129];[0.0011415249900892377, 0.0011308009270578623, 0.001126489951275289, 0.00113751704338938, 0.0011287450324743986, 0.001131201977841556, 0.0011315549490973353, 0.00112865399569273, 0.001129998010583222, 0.001131991040892899, 0.0011457259533926845, 0.0011313490103930235, 0.0011296309530735016, 0.0011308230459690094, 0.0011301370104774833, 0.0011342569487169385, 0.0011276280274614692, 0.0011301189661026, 0.0011328950058668852, 0.0011306169908493757, 0.0011284580687060952, 0.0011292389826849103, 0.001147345989011228, 0.0011334699811413884, 0.0011310470290482044, 0.0011324139777570963, 0.0011288711102679372, 0.0011490299366414547, 0.001144658075645566, 0.0011333349393680692, 0.001129701966419816, 0.0011281910119578242, 0.001145913964137435, 0.0011469030287116766, 0.0011293350253254175, 0.0011290169786661863, 0.0011283240746706724, 0.001147742965258658, 0.0011330900015309453, 0.0011313710128888488, 0.0011376050533726811, 0.0011494579957798123, 0.0011265850625932217, 0.0011304740328341722, 0.0011281180195510387, 0.0011304219951853156, 0.0011446450371295214, 0.0011320160701870918, 0.00112947600428015, 0.0011313640279695392];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.007130354060791433;0.010738267097622156;;;1.50599353216834;;;[0.007172387093305588, 0.007154782069846988, 0.00713939405977726, 0.007143971044570208, 0.007138713030144572, 0.00716261297930032, 0.007159799104556441, 0.007137461914680898, 0.007154140039347112, 0.007146903080865741, 0.007137360982596874, 0.00714380806311965, 0.007142796996049583, 0.00714259606320411, 0.007161415996961296, 0.007143151015043259, 0.007133191102184355, 0.007140956935472786, 0.007145815994590521, 0.007142186048440635, 0.007153567974455655, 0.007136925007216632, 0.007135909982025623, 0.007136048981919885, 0.007135785999707878, 0.00714475498534739, 0.007140862988308072, 0.007154049933888018, 0.007168443058617413, 0.007137776003219187, 0.007142189075239003, 0.00713734095916152, 0.00713825598359108, 0.007138215005397797, 0.007153055048547685, 0.0071453130804002285, 0.007137798937037587, 0.007140184985473752, 0.0071369289653375745, 0.007138820015825331, 0.007138913031667471, 0.007144812028855085, 0.007142935995943844, 0.0071553889429196715, 0.0071412050165236, 0.007137390086427331, 0.007137075997889042, 0.007145954063162208, 0.007130354060791433, 0.007146271062083542];[0.010764374048449099, 0.010744642931967974, 0.010755512048490345, 0.010747152962721884, 0.01074869406875223, 0.010758194024674594, 0.01075081096496433, 0.010747527005150914, 0.010745487990789115, 0.010746329906396568, 0.010745340026915073, 0.010743648977950215, 0.010739643010310829, 0.010748335043899715, 0.01075446093454957, 0.010741436970420182, 0.010742857004515827, 0.01075646502431482, 0.011051683104597032, 0.010746060987003148, 0.010746420943178236, 0.01074481406249106, 0.010745268897153437, 0.010743684018962085, 0.010762701043859124, 0.010739908087998629, 0.010738448007032275, 0.010742765967734158, 0.010743617080152035, 0.010748762055300176, 0.011052054003812373, 0.010740817990154028, 0.010759733035229146, 0.010747143067419529, 0.010738902958109975, 0.010747689986601472, 0.010745918960310519, 0.010746286949142814, 0.010758965974673629, 0.0107448740163818, 0.010744135943241417, 0.010738267097622156, 0.011065625003539026, 0.010742823942564428, 0.01074878592044115, 0.010739887016825378, 0.010746925952844322, 0.010754961054772139, 0.010745958075858653, 0.010747110936790705];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.000900214072316885;0.002362395985983312;;;2.624260227240397;;;[0.0009205290116369724, 0.0009044390171766281, 0.000901145045645535, 0.0009069639490917325, 0.0009024370228871703, 0.0009225519606843591, 0.0009040770819410682, 0.0009067839710041881, 0.0009016499388962984, 0.0009096550056710839, 0.0009002930019050837, 0.0009010459762066603, 0.0009034459944814444, 0.0009025780018419027, 0.0009142529452219605, 0.0009037120034918189, 0.0009053499670699239, 0.000900214072316885, 0.0009046689374372363, 0.0009254210162907839, 0.0009049579966813326, 0.0009045690530911088, 0.0009033540263772011, 0.0009111209074035287, 0.0009122929768636823, 0.0009103839984163642, 0.0009007049957290292, 0.000910417060367763, 0.0009011790389195085, 0.0009006840409711003, 0.0009030469227582216, 0.000904918066225946, 0.0009087020298466086, 0.0009044110774993896, 0.0009020910365507007, 0.0009094059932976961, 0.0009046379709616303, 0.0009073000401258469, 0.0009013880044221878, 0.0009190990822389722, 0.0009012409718707204, 0.0009019960416480899, 0.000909509020857513, 0.0009053139947354794, 0.0009033670648932457, 0.0009053179528564215, 0.0009029650827869773, 0.0009071059757843614, 0.0009049979271367192, 0.0009261200902983546];[0.0023979039397090673, 0.0023859390057623386, 0.0029928709845989943, 0.002370469970628619, 0.0023680590093135834, 0.002366458997130394, 0.002368516055867076, 0.002367586945183575, 0.0023713329574093223, 0.002370419097132981, 0.002369222929701209, 0.002380368998274207, 0.002369375084526837, 0.002390220994129777, 0.0023774279979988933, 0.002375320065766573, 0.002369040041230619, 0.0023657280253246427, 0.0023850869620218873, 0.00236541498452425, 0.0023648920468986034, 0.002373260911554098, 0.0023682969622313976, 0.0023693490074947476, 0.002367459936067462, 0.002368391025811434, 0.002368425950407982, 0.002681890968233347, 0.002365279011428356, 0.0023823759984225035, 0.0023779949406161904, 0.0023843179224058986, 0.0023679930018261075, 0.0023714370327070355, 0.002382823033258319, 0.002369118039496243, 0.0023740530014038086, 0.002362395985983312, 0.002364699961617589, 0.002683678991161287, 0.0023674670374020934, 0.002368988934904337, 0.0023706150241196156, 0.0023796299938112497, 0.0023702989565208554, 0.0023723390186205506, 0.0023659239523112774, 0.0023691129172220826, 0.0023649618960916996, 0.002365668071433902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0012247699778527021;0.0014141749124974012;;;1.1546453114214708;;;[0.001250948989763856, 0.0012277360074222088, 0.0012265569530427456, 0.0012291569728404284, 0.001225203974172473, 0.0012251009466126561, 0.0012255209730938077, 0.0012293210020288825, 0.0012276950292289257, 0.0012265240075066686, 0.0012308709556236863, 0.0012289240257814527, 0.0012270030565559864, 0.0012279469519853592, 0.0012353180209174752, 0.0012254209723323584, 0.001228676992468536, 0.0012267529964447021, 0.0012305680429562926, 0.0012271699961274862, 0.0012272209860384464, 0.0012325660791248083, 0.0012304720003157854, 0.0012308979639783502, 0.0012307569850236177, 0.0012279469519853592, 0.0012285569682717323, 0.0012266039848327637, 0.0012333919294178486, 0.0012262029340490699, 0.0012286040000617504, 0.0012254100292921066, 0.001228424021974206, 0.0012307920260354877, 0.001226558000780642, 0.0012284530093893409, 0.0012317809741944075, 0.0012271529994904995, 0.0012317029759287834, 0.001231833011843264, 0.0012256659101694822, 0.0012310559395700693, 0.001230855006724596, 0.0012252560118213296, 0.001226819003932178, 0.0012314330087974668, 0.001224942971020937, 0.0012338849483057857, 0.0012319879606366158, 0.0012247699778527021];[0.0014417639467865229, 0.0014306249795481563, 0.0014321350026875734, 0.001428810996003449, 0.0014231940731406212, 0.001424212008714676, 0.0014203120954334736, 0.0014359549386426806, 0.0018486450426280499, 0.0014162228908389807, 0.0014197080163285136, 0.0014163050800561905, 0.0014163029845803976, 0.0014178069541230798, 0.0014184130122885108, 0.0014175600372254848, 0.0014167869230732322, 0.0014170230133458972, 0.00143229600507766, 0.0014243469340726733, 0.0014194169780239463, 0.0014171319780871272, 0.001420930027961731, 0.0014177500270307064, 0.0014181339647620916, 0.001414980972185731, 0.0014175580581650138, 0.0014181110309436917, 0.0014185479376465082, 0.0014190670335665345, 0.0014195040566846728, 0.0014197059208527207, 0.0014211219968274236, 0.0014185940381139517, 0.0014195849653333426, 0.0014194900868460536, 0.0014196970732882619, 0.0014258850133046508, 0.0014339149929583073, 0.0014297319576144218, 0.0014317389577627182, 0.0014248649822548032, 0.0014305229997262359, 0.0014305610675364733, 0.0014249109663069248, 0.0014253220288082957, 0.001444802968762815, 0.001438970910385251, 0.0014240880263969302, 0.0014141749124974012];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0008157420670613647;0.0011043120175600052;;;1.353751464035914;;;[0.0008362890221178532, 0.0008185190381482244, 0.0008169789798557758, 0.000824847025796771, 0.0008202880853787065, 0.0008185920305550098, 0.0008189980871975422, 0.000817321939393878, 0.0008219319861382246, 0.000817227060906589, 0.0008186650229617953, 0.0008185009937733412, 0.0008204189362004399, 0.0008203709730878472, 0.0008193980902433395, 0.0008175800321623683, 0.0008169760694727302, 0.0008178029675036669, 0.0008218599250540137, 0.0008161820005625486, 0.0008180500008165836, 0.0008179530268535018, 0.0008190849330276251, 0.0008265359792858362, 0.0008196389535441995, 0.0008179799187928438, 0.0008230980020016432, 0.0008182879537343979, 0.000828952994197607, 0.0008198750438168645, 0.0008196869166567922, 0.000818451982922852, 0.0008180080913007259, 0.0008186280028894544, 0.0008198819123208523, 0.0008181389421224594, 0.0008209629449993372, 0.0008191850502043962, 0.0008186709601432085, 0.0008197430288419127, 0.0008193399989977479, 0.0008173210080713034, 0.0008182990131899714, 0.0008187730563804507, 0.0008219130104407668, 0.0008170369546860456, 0.0008195469854399562, 0.000819674925878644, 0.000818641041405499, 0.0008157420670613647];[0.0011505630100145936, 0.001133484998717904, 0.0011117230169475079, 0.0011105509474873543, 0.0011108099715784192, 0.0011088399915024638, 0.0011105039156973362, 0.001107783056795597, 0.00111206597648561, 0.0011064870050176978, 0.0011127250036224723, 0.0011091380147263408, 0.0011109679471701384, 0.0011063249548897147, 0.0011093270732089877, 0.00111678009852767, 0.0011102260323241353, 0.0011171080404892564, 0.001111985999159515, 0.0011066190199926496, 0.0011144819436594844, 0.0011043120175600052, 0.0011063989950343966, 0.0011049610329791903, 0.0011074569774791598, 0.001106429030187428, 0.0011095809750258923, 0.0011092210188508034, 0.0011093270732089877, 0.0011068900348618627, 0.0011097280075773597, 0.0011070219334214926, 0.0011097770184278488, 0.0011068229796364903, 0.0011085310252383351, 0.0011053899070248008, 0.0011102670105174184, 0.001108931959606707, 0.0011121579445898533, 0.0011094770161435008, 0.0011099600233137608, 0.0011079679243266582, 0.001112553058192134, 0.0011078600073233247, 0.0011104430304840207, 0.001109797041863203, 0.0011105890152975917, 0.0011113230139017105, 0.00110952602699399, 0.0011084619909524918];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.000805180985480547;0.0017640229780226946;;;2.1908403325867076;;;[0.0008630069205537438, 0.0008164660539478064, 0.0008114350493997335, 0.0008133349474519491, 0.0008115550735965371, 0.000805180985480547, 0.0008120039710775018, 0.000810900004580617, 0.000810830038972199, 0.0008151649963110685, 0.0008126749889925122, 0.0008117390098050237, 0.0008104010485112667, 0.0008108509937301278, 0.0008112560026347637, 0.000810634926892817, 0.0008109279442578554, 0.0008110520429909229, 0.0008131630020216107, 0.0008121429709717631, 0.0008083509746938944, 0.0008110139751806855, 0.0008106309687718749, 0.0008116760291159153, 0.0008073790231719613, 0.000809523044154048, 0.0008125589229166508, 0.0008169099455699325, 0.0008100729901343584, 0.0008120749844238162, 0.0008105390006676316, 0.0008113030344247818, 0.0008080069674178958, 0.0008108940673992038, 0.0008100450504571199, 0.0008135860553011298, 0.0008122629951685667, 0.0008114619413390756, 0.0008108419133350253, 0.0008121510036289692, 0.0008092029020190239, 0.0008115059463307261, 0.000810193014331162, 0.0008067330345511436, 0.0008108139736577868, 0.0008123959414660931, 0.0008152630180120468, 0.0008192309178411961, 0.0008097259560599923, 0.0008092239731922746];[0.0018116990104317665, 0.0017933790804818273, 0.0017885100096464157, 0.001775495009496808, 0.0017805320676416159, 0.001771565992385149, 0.001779714017175138, 0.0017688460648059845, 0.0017678859876468778, 0.001776980934664607, 0.001776561955921352, 0.0017690700478851795, 0.0017822700319811702, 0.0017685550265014172, 0.0017745220102369785, 0.0017745200311765075, 0.0017663600156083703, 0.0017660160083323717, 0.001766105997376144, 0.001764346961863339, 0.0017672129906713963, 0.00176843605004251, 0.0017718959134072065, 0.00176729797385633, 0.0017940870020538568, 0.0017759979236871004, 0.0017755430890247226, 0.0017684471094980836, 0.001771272043697536, 0.0017694189446046948, 0.0017640229780226946, 0.0017840409418568015, 0.0017853690078482032, 0.0017721039475873113, 0.0017814189195632935, 0.0017778329784050584, 0.0017695060232654214, 0.0017734580906108022, 0.001779274083673954, 0.001769918017089367, 0.001767246052622795, 0.0017695549177005887, 0.0017725509824231267, 0.001772165996953845, 0.001776046003215015, 0.0017731129191815853, 0.0017727779923006892, 0.001764807035215199, 0.0017692570108920336, 0.0017731890548020601];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0010562519310042262;0.0022704049479216337;;;2.149491879047319;;;[0.0010742070153355598, 0.0010650239419192076, 0.0010635580401867628, 0.0010583410039544106, 0.0010658459505066276, 0.001059501082636416, 0.0010563770774751902, 0.0010610329918563366, 0.001063678995706141, 0.0010617420775815845, 0.0010620489483699203, 0.0010588789591565728, 0.0010589390294626355, 0.0010619680397212505, 0.001060729962773621, 0.0010588349541649222, 0.0010627580340951681, 0.0010601129615679383, 0.0010592510225251317, 0.0010716869728639722, 0.0010603880509734154, 0.00105663004796952, 0.001059641013853252, 0.0010562519310042262, 0.0010613469639793038, 0.0010628019226714969, 0.0010611630277708173, 0.001059949048794806, 0.0010611239122226834, 0.0010586000280454755, 0.001059758011251688, 0.0010651940247043967, 0.001061342074535787, 0.0010719469282776117, 0.0010607499862089753, 0.0010631990153342485, 0.001059297937899828, 0.0010605379939079285, 0.0010581780225038528, 0.0010612730402499437, 0.0010670110350474715, 0.0010624310234561563, 0.0010588839650154114, 0.001061029965057969, 0.0010597279760986567, 0.0010562950046733022, 0.0010629990138113499, 0.0010611319448798895, 0.0010583079420030117, 0.0010606779251247644];[0.0023141789715737104, 0.0022952751023694873, 0.0022894979920238256, 0.0022854829439893365, 0.0022765720495954156, 0.002276680083014071, 0.0022782019805163145, 0.0022805019980296493, 0.0022786949994042516, 0.002277060062624514, 0.002275437000207603, 0.002274313010275364, 0.002273504971526563, 0.0022740820422768593, 0.002276671933941543, 0.002272865967825055, 0.0022773330565541983, 0.0022740679560229182, 0.0022752449149265885, 0.002280685934238136, 0.0022767139598727226, 0.0022790449438616633, 0.002274494036100805, 0.002278154017403722, 0.002274762955494225, 0.0022739190608263016, 0.002278938074596226, 0.0022854319540783763, 0.0022770980140194297, 0.00227652199100703, 0.002284644986502826, 0.0022827490465715528, 0.0022850040113553405, 0.0022790790535509586, 0.002277855994179845, 0.0022797229466959834, 0.002276784973219037, 0.002274874015711248, 0.002275970997288823, 0.0022713689832016826, 0.0022757680853828788, 0.0022704049479216337, 0.002278174040839076, 0.002279454027302563, 0.0022762949811294675, 0.002275909995660186, 0.0022810170194134116, 0.002274547005072236, 0.0022814410040155053, 0.0022826349595561624];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0007879780605435371;0.0017811290454119444;;;2.260378980835259;;;[0.0008096060482785106, 0.0007928829872980714, 0.0007967459969222546, 0.00079252605792135, 0.0007883160142228007, 0.0007913899607956409, 0.0007939959177747369, 0.000793187995441258, 0.000790836988016963, 0.0007925459649413824, 0.0007943199016153812, 0.0007921269861981273, 0.0007880060002207756, 0.0007936130277812481, 0.000795409083366394, 0.0007940259529277682, 0.0007904629455879331, 0.0007904870435595512, 0.0007972220191732049, 0.0007932119769975543, 0.000790314981713891, 0.0007923160446807742, 0.0008017480140551925, 0.0007916699396446347, 0.0007897330215200782, 0.000794694060459733, 0.0007931310683488846, 0.0007956469198688865, 0.0007892159046605229, 0.0007930659921839833, 0.000792896025814116, 0.0007984009571373463, 0.0007907839026302099, 0.0007930099964141846, 0.0007923670345917344, 0.0007931150030344725, 0.0007906409446150064, 0.0007908209227025509, 0.0007932379376143217, 0.0007931949803605676, 0.0007879780605435371, 0.0007916690083220601, 0.0007921979995444417, 0.0007967259734869003, 0.0007889990229159594, 0.0007918609771877527, 0.0007940549403429031, 0.0007933339802548289, 0.0007891609566286206, 0.0007916879840195179];[0.0018294720211997628, 0.0017970920307561755, 0.0017994330264627934, 0.001803845982067287, 0.001794507959857583, 0.001794582000002265, 0.001792046008631587, 0.0018006429309025407, 0.0018031219951808453, 0.0017879679799079895, 0.001786735956557095, 0.0017951420741155744, 0.001785501022823155, 0.0017845280235633254, 0.0017864949768409133, 0.0017886740388348699, 0.0017840570071712136, 0.0017986430320888758, 0.0017849180148914456, 0.0017890339950099587, 0.0017856829799711704, 0.0017864890396595001, 0.0017855230253189802, 0.001786211971193552, 0.0017851630691438913, 0.0017814559396356344, 0.0017828859854489565, 0.0017955800285562873, 0.0017853149911388755, 0.0017832370940595865, 0.0017904400592669845, 0.0018005130114033818, 0.0017871989402920008, 0.0017813800368458033, 0.0017859219806268811, 0.0017861650558188558, 0.0017865629633888602, 0.0017866030102595687, 0.0017821519868448377, 0.0017854470061138272, 0.0017869570292532444, 0.0017852879827842116, 0.0017961959820240736, 0.001784335938282311, 0.0017812419682741165, 0.0017820210196077824, 0.0017811290454119444, 0.0017862800741568208, 0.0017833979800343513, 0.001791110960766673];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0010668350150808692;0.002254213090054691;;;2.1129912856148754;;;[0.001097463071346283, 0.001073283958248794, 0.001069506979547441, 0.001070745987817645, 0.0010711459908634424, 0.0010715730022639036, 0.0010730850044637918, 0.0010702729923650622, 0.0010711830109357834, 0.001070928992703557, 0.001086098956875503, 0.0010713620577007532, 0.001066897064447403, 0.001071605016477406, 0.0010687049943953753, 0.0010703169973567128, 0.00107250502333045, 0.0010701969731599092, 0.0010689250193536282, 0.0010699760168790817, 0.0010695620439946651, 0.001072026090696454, 0.0010717620607465506, 0.0010682540014386177, 0.0010698840487748384, 0.0010699830017983913, 0.0010727789485827088, 0.0010750850196927786, 0.0010688110487535596, 0.001070335041731596, 0.0010688039474189281, 0.0010690250201150775, 0.0010743929306045175, 0.0010691829957067966, 0.001069245976395905, 0.0010684459703043103, 0.0010702629806473851, 0.0010715069947764277, 0.0010694940574467182, 0.001067820005118847, 0.0010713629890233278, 0.0010709470370784402, 0.0010736669646576047, 0.0010717420373111963, 0.0010691069765016437, 0.0010668350150808692, 0.001071531092748046, 0.0010685030138120055, 0.001075071981176734, 0.0010712769581004977];[0.0022868230007588863, 0.0022822580067440867, 0.002268149983137846, 0.0022658120142295957, 0.0022611269960179925, 0.00226379104424268, 0.002261384972371161, 0.0022596929920837283, 0.002258409047499299, 0.0022598799550905824, 0.0022691889898851514, 0.0022619920782744884, 0.002257184009067714, 0.0022592779714614153, 0.0022628280567005277, 0.0022621069801971316, 0.00226056098472327, 0.002255754079669714, 0.0022691040067002177, 0.00225805991794914, 0.0022568920394405723, 0.002258713939227164, 0.0022637220099568367, 0.0022591300075873733, 0.0022593369940295815, 0.002258850960060954, 0.0022609460866078734, 0.0022587350104004145, 0.0022649720776826143, 0.002258551074191928, 0.0022563718957826495, 0.0022544730454683304, 0.002270130906254053, 0.002256126026622951, 0.002261750982142985, 0.0022699409164488316, 0.002262806985527277, 0.0022585029946640134, 0.0022646650904789567, 0.002255877945572138, 0.002257081097923219, 0.002254213090054691, 0.002255799015983939, 0.0022695610532537103, 0.002260614070110023, 0.0022574709728360176, 0.0022588130086660385, 0.0022614579647779465, 0.0022586809936910868, 0.0022608489962294698];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0011596790282055736;0.0014061139663681388;;;1.2125027116717682;;;[0.0011791849974542856, 0.0011700560571625829, 0.0011721509508788586, 0.001165161025710404, 0.0011765829985961318, 0.0011601370060816407, 0.001159706967882812, 0.0011656960705295205, 0.0011666619684547186, 0.0011643610196188092, 0.0011793579906225204, 0.0011606109328567982, 0.001169946976006031, 0.0011619159486144781, 0.00116815697401762, 0.0011596790282055736, 0.0011610540095716715, 0.0011690680403262377, 0.0011750600533559918, 0.0011598089477047324, 0.0011704040225595236, 0.0011615819530561566, 0.0011627370258793235, 0.001169153954833746, 0.0011685170466080308, 0.0011671619722619653, 0.0011676939902827144, 0.0011719410540536046, 0.001168033923022449, 0.001164234010502696, 0.0011701190378516912, 0.0011669249506667256, 0.001167556969448924, 0.0011635740520432591, 0.0011645170161500573, 0.0011614970862865448, 0.001167895970866084, 0.0011731969425454736, 0.0011751849669963121, 0.0011709679383784533, 0.001169451978057623, 0.0011677349684759974, 0.0011728029930964112, 0.0011636430863291025, 0.0011716790031641722, 0.0011653160909190774, 0.0011665659258142114, 0.0011667429935187101, 0.0011627700878307223, 0.0011663349578157067];[0.001435008947737515, 0.0014192559756338596, 0.0014191369991749525, 0.001415611943230033, 0.0014168829657137394, 0.0014137550024315715, 0.0014177969424054027, 0.0014171450166031718, 0.0014224760234355927, 0.0014140529092401266, 0.0014084969880059361, 0.0014061139663681388, 0.0014083510031923652, 0.0014078490203246474, 0.0014109479961916804, 0.001410065102390945, 0.0014095549704506993, 0.001411893987096846, 0.0014114839723333716, 0.001425251946784556, 0.0014108950272202492, 0.0014216180425137281, 0.0014274739660322666, 0.0014098910614848137, 0.0014195770490914583, 0.001408895943313837, 0.0014104190049692988, 0.0014116589445620775, 0.001436893013305962, 0.0014146050671115518, 0.0014251740649342537, 0.0014139640843495727, 0.0014148650225251913, 0.0014132909709587693, 0.0014131730422377586, 0.0014136850368231535, 0.001412812969647348, 0.0014199760043993592, 0.001424624933861196, 0.001414343947544694, 0.0014150859788060188, 0.0014131038915365934, 0.0014144870219752192, 0.0014143510488793254, 0.0014158770209178329, 0.0014143540756776929, 0.0014150819042697549, 0.0014137269463390112, 0.0014163429150357842, 0.0014145550085231662];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.001122552901506424;0.002719609998166561;;;2.422700965377174;;;[0.0011475150240585208, 0.0011387360282242298, 0.0011257888982072473, 0.0011279269820079207, 0.0011278979945927858, 0.0011358179617673159, 0.0011342139914631844, 0.0011319209588691592, 0.0011257820297032595, 0.0011254680575802922, 0.0011255810968577862, 0.0011277439771220088, 0.001128008938394487, 0.001128499978221953, 0.0011290679685771465, 0.0011264609638601542, 0.0011281819315627217, 0.0011291040573269129, 0.0011319590266793966, 0.0011252029798924923, 0.0011279640020802617, 0.001136168953962624, 0.0011420779628679156, 0.0011377850314602256, 0.0011250819079577923, 0.0011337710311636329, 0.0011307699605822563, 0.0011270589893683791, 0.0011354220332577825, 0.0011370410211384296, 0.001129633979871869, 0.001126157003454864, 0.0011344479862600565, 0.0011383979581296444, 0.0011315540177747607, 0.0011349839624017477, 0.0011227709474042058, 0.001130178919993341, 0.0011264999629929662, 0.001128339092247188, 0.001122552901506424, 0.0011256400030106306, 0.0011278860038146377, 0.001135595957748592, 0.001122721005231142, 0.001125407055951655, 0.0011257330188527703, 0.0011359229683876038, 0.0011284130159765482, 0.0011358879273757339];[0.0027621820336207747, 0.0030287529807537794, 0.0027232320280745625, 0.0027235570596531034, 0.002719609998166561, 0.002722070086747408, 0.002724065911024809, 0.002735653077252209, 0.0027335929917171597, 0.0027274860767647624, 0.0027403589338064194, 0.0027236209716647863, 0.0027308999560773373, 0.0027274059830233455, 0.0027230349369347095, 0.00273995497263968, 0.0027235070010647178, 0.002724154037423432, 0.0027268800185993314, 0.0027331539895385504, 0.0027279770001769066, 0.002725125988945365, 0.002727558952756226, 0.0027222440112382174, 0.002724961028434336, 0.00272150500677526, 0.0027218960458412766, 0.002723976969718933, 0.002730350010097027, 0.002726883045397699, 0.0027290249709039927, 0.002726911916397512, 0.0027287130942568183, 0.0027275850297883153, 0.002725880010984838, 0.00272550992667675, 0.0027262860676273704, 0.002726716920733452, 0.002738357987254858, 0.002728743012994528, 0.0027319740038365126, 0.00292122398968786, 0.0027262000367045403, 0.0027741899248212576, 0.0027281329967081547, 0.002725803991779685, 0.0027242900105193257, 0.002723983023315668, 0.0027284040115773678, 0.0027251940919086337];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.00124755606520921;0.002762187970802188;;;2.214079228847307;;;[0.0012716909404844046, 0.0012489219661802053, 0.0012511600507423282, 0.001257744967006147, 0.001254505943506956, 0.001256330986507237, 0.0012498400174081326, 0.0012527389917522669, 0.0012555680004879832, 0.00124755606520921, 0.001252593006938696, 0.0012531650718301535, 0.001250135013833642, 0.0012595889857038856, 0.0012574250577017665, 0.0012521350290626287, 0.0012589680263772607, 0.0012552309781312943, 0.0012504099868237972, 0.0012598070316016674, 0.0012539259623736143, 0.0012529249070212245, 0.001253277063369751, 0.0012559689348563552, 0.001251181005500257, 0.0012527600629255176, 0.0012562039773911238, 0.0012492559617385268, 0.0012556780129671097, 0.0012588059762492776, 0.0012482278980314732, 0.0012585229706019163, 0.0012523849727585912, 0.0012489629443734884, 0.0012532910332083702, 0.0012588590616360307, 0.0012507960200309753, 0.0012564660282805562, 0.0012555579887703061, 0.0012504380429163575, 0.0012577669695019722, 0.0012533640256151557, 0.0012485809857025743, 0.0012535650748759508, 0.001254161004908383, 0.0012510400265455246, 0.001253791037015617, 0.0012540449388325214, 0.0012533370172604918, 0.0012574850115925074];[0.0028019968885928392, 0.002780772978439927, 0.002774553024210036, 0.0027806670404970646, 0.0027749930741265416, 0.0027782840188592672, 0.002773223095573485, 0.0027711300645023584, 0.0027686890680342913, 0.0027747780550271273, 0.0027746990090236068, 0.002766478108242154, 0.0027654049918055534, 0.0027649119729176164, 0.0027665039524435997, 0.0027704000240191817, 0.0027661729836836457, 0.002767911064438522, 0.002770308987237513, 0.00276610697619617, 0.0027646030066534877, 0.0027652139542624354, 0.002766108955256641, 0.002769464044831693, 0.0027795489877462387, 0.0027649049879983068, 0.0027651649434119463, 0.0027666829992085695, 0.0027646049857139587, 0.002777470974251628, 0.002762187970802188, 0.0027746809646487236, 0.002764394972473383, 0.0027669259579852223, 0.002765245968475938, 0.0027737319469451904, 0.002766806981526315, 0.002767331898212433, 0.002765352022834122, 0.002767789992503822, 0.0027646200032904744, 0.002766713034361601, 0.0027654680889099836, 0.0027685570530593395, 0.0027650579577311873, 0.0027664819499477744, 0.0027699689380824566, 0.0027659229235723615, 0.0027667590184137225, 0.002768334001302719];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.001098188920877874;0.0027540239971131086;;;2.507787089048019;;;[0.0011223269393667579, 0.001110588083975017, 0.0011037120129913092, 0.001102084992453456, 0.0011085510486736894, 0.0011067930608987808, 0.0011033720802515745, 0.0011091900523751974, 0.001104600029066205, 0.0011068929452449083, 0.0011038179509341717, 0.0011054810602217913, 0.001107061980292201, 0.001103116082958877, 0.0011035989737138152, 0.0011085839942097664, 0.001098188920877874, 0.0011038640514016151, 0.0011034919880330563, 0.0011027560103684664, 0.0010992340976372361, 0.0011060399701818824, 0.0011053610360249877, 0.0011059640673920512, 0.0011026490246877074, 0.0011079609394073486, 0.0011012250324711204, 0.0011043769773095846, 0.001099304063245654, 0.0011103880824521184, 0.0011040729004889727, 0.001105603063479066, 0.0011019279481843114, 0.0011079569812864065, 0.0011098600225523114, 0.0011101380223408341, 0.001105783972889185, 0.0011023659026250243, 0.0011037149233743548, 0.0011040029348805547, 0.0011028720764443278, 0.0011019579833373427, 0.0011034690542146564, 0.0011100979754701257, 0.001103282906115055, 0.0011011379538103938, 0.0010991169838234782, 0.001099362038075924, 0.0011010149028152227, 0.0010992198949679732];[0.003126890049315989, 0.002774536027573049, 0.002758578979410231, 0.0027540239971131086, 0.002774014021269977, 0.002757660928182304, 0.002759635914117098, 0.0027592669939622283, 0.002764069940894842, 0.0027590430108830333, 0.0027591560501605272, 0.0027646019589155912, 0.0027618410531431437, 0.0027620969340205193, 0.002761677955277264, 0.002762454911135137, 0.0027616301085799932, 0.0027573619736358523, 0.0027645010268315673, 0.002761427080258727, 0.002759531023912132, 0.0027679880149662495, 0.0027635979931801558, 0.0027617800515145063, 0.0027579739689826965, 0.0027641870547086, 0.0027597519801929593, 0.002761252922937274, 0.0027542170137166977, 0.0027604979695752263, 0.0027593750273808837, 0.002762762946076691, 0.0027593820123001933, 0.0027635570149868727, 0.002759179100394249, 0.0027595609426498413, 0.002764791017398238, 0.0027624700451269746, 0.0027570159872993827, 0.0027607829542830586, 0.0027590820100158453, 0.00276567495893687, 0.0027590979589149356, 0.0027603890048339963, 0.00276066898368299, 0.0027597349835559726, 0.0027666050009429455, 0.0027594739804044366, 0.0027597289299592376, 0.0027684610104188323];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0012854940723627806;0.0027272559236735106;;;2.121562426702384;;;[0.0013095599133521318, 0.0012907710624858737, 0.0012894730316475034, 0.001289903069846332, 0.0012873979285359383, 0.0012864869786426425, 0.0012891209917142987, 0.001290441956371069, 0.0012855780078098178, 0.001285900012589991, 0.0012900980655103922, 0.0012896079570055008, 0.0012895750114694238, 0.0012920779408887029, 0.001291750930249691, 0.001289434963837266, 0.0012872499646618962, 0.0012898290297016501, 0.0012889750069007277, 0.0012887769844383001, 0.0012868230696767569, 0.001290558953769505, 0.0012905590701848269, 0.0012886589393019676, 0.0012873690575361252, 0.0012904880568385124, 0.0012906600022688508, 0.0012890620855614543, 0.0012955960119143128, 0.0012909029610455036, 0.001294148969464004, 0.0012869948986917734, 0.0012880130670964718, 0.001287240069359541, 0.0012876169057562947, 0.001290458021685481, 0.0012880399590358138, 0.0012913030805066228, 0.0012857930269092321, 0.0012854940723627806, 0.0012892059748992324, 0.0012895750114694238, 0.0012928079813718796, 0.001290258951485157, 0.0012875850079581141, 0.0012973890407010913, 0.0012869939673691988, 0.0012880630092695355, 0.0012873499654233456, 0.001291861990466714];[0.002773817046545446, 0.0027600720059126616, 0.0027460940182209015, 0.002741405041888356, 0.002744099940173328, 0.002737400005571544, 0.0027337019564583898, 0.00274297792930156, 0.002740641008131206, 0.0027301630470901728, 0.0027358910301700234, 0.002742220996879041, 0.002740877913311124, 0.0027418530080467463, 0.0027332300087437034, 0.002732141991145909, 0.0029998280806466937, 0.0027296519838273525, 0.002734362962655723, 0.0027354960329830647, 0.0027339099906384945, 0.002732026972807944, 0.002732063992880285, 0.002733131987042725, 0.0027319230139255524, 0.002730248961597681, 0.0027315060142427683, 0.002734453068114817, 0.0027272559236735106, 0.0027307559503242373, 0.0027412109775468707, 0.0027358459774404764, 0.0027301600202918053, 0.002729804953560233, 0.0027317829662933946, 0.0027299270732328296, 0.002733323024585843, 0.002739044022746384, 0.0027382069965824485, 0.002738791052252054, 0.002734389971010387, 0.002728411927819252, 0.0027311700396239758, 0.0027284329989925027, 0.002731268061324954, 0.002732665976509452, 0.002729134983383119, 0.0027339160442352295, 0.0027334870537742972, 0.0027321280213072896];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0014848860446363688;0.0032119910465553403;;;2.163122926609442;;;[0.0015106619102880359, 0.001492548966780305, 0.0014897860819473863, 0.0014851780142635107, 0.0014895210042595863, 0.0014881480019539595, 0.0014929039170965552, 0.001490992959588766, 0.001487290021032095, 0.0014885730342939496, 0.0014956749510020018, 0.0014882669784128666, 0.0014930240577086806, 0.0014889240264892578, 0.0014864630065858364, 0.001490431954152882, 0.0014945820439606905, 0.0014899809611961246, 0.0014923600247129798, 0.0014891979517415166, 0.0014866649871692061, 0.0014900949317961931, 0.0014879390364512801, 0.0014904059935361147, 0.0014934469945728779, 0.00148736999835819, 0.0014886800199747086, 0.0014880580129101872, 0.001485986984334886, 0.001491519040428102, 0.0014876429922878742, 0.001488052075728774, 0.001490321010351181, 0.0015104729682207108, 0.0014883779222145677, 0.0014895410276949406, 0.0014887709403410554, 0.0014883800176903605, 0.0014873399632051587, 0.001487900037318468, 0.0014848860446363688, 0.0014883260009810328, 0.0014934430364519358, 0.0014891610480844975, 0.0014889700105413795, 0.0014889539452269673, 0.0014892759500071406, 0.0014926500152796507, 0.0014920670073479414, 0.0014876500936225057];[0.003270113025791943, 0.0032252389937639236, 0.003233890049159527, 0.003233746043406427, 0.003237350028939545, 0.0032288440270349383, 0.0032333219423890114, 0.003222743049263954, 0.0032354319700971246, 0.003504549036733806, 0.0032266629859805107, 0.003225306048989296, 0.0032309419475495815, 0.0032256399281322956, 0.0032443139934912324, 0.003226705943234265, 0.0032264540204778314, 0.003258167067542672, 0.003236004034988582, 0.0032258658902719617, 0.003227276960387826, 0.0032268420327454805, 0.003226620960049331, 0.003226767061278224, 0.0032296039862558246, 0.0032280379673466086, 0.0032232720404863358, 0.0032450780272483826, 0.003227757988497615, 0.0032317580189555883, 0.0032294309930875897, 0.0032278249273076653, 0.003231531009078026, 0.0032119910465553403, 0.0032292199321091175, 0.0032615429954603314, 0.0032409520354121923, 0.003225423046387732, 0.003226006985642016, 0.003223877982236445, 0.003226511995308101, 0.003228808054700494, 0.0032222040463238955, 0.0032247749622911215, 0.003228773013688624, 0.0032252210658043623, 0.00322776404209435, 0.0032483310205861926, 0.003233566996641457, 0.003222800907678902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0014563010772690177;0.003259196993894875;;;2.237996692282069;;;[0.001478699967265129, 0.0014650289667770267, 0.0014606959884986281, 0.0014614550163969398, 0.0014580090064555407, 0.0014596710680052638, 0.0014597340486943722, 0.0014588040066882968, 0.0014569819904863834, 0.0014618129935115576, 0.0014563649892807007, 0.0014617879642173648, 0.0014604739844799042, 0.0014634779654443264, 0.0014598820125684142, 0.0014573429943993688, 0.0014600110007449985, 0.0014615909894928336, 0.0014608809724450111, 0.0014599960995838046, 0.0014579150592908263, 0.0014578530099242926, 0.001459756982512772, 0.0014586580218747258, 0.001459716004319489, 0.00147212203592062, 0.001460644998587668, 0.0014613049570471048, 0.001459049992263317, 0.0014608949422836304, 0.0014639709843322635, 0.0014587609330192208, 0.0014609249774366617, 0.0014588350895792246, 0.0014576580142602324, 0.0014635339612141252, 0.0014614760875701904, 0.0014620909933000803, 0.0014576420653611422, 0.0014563010772690177, 0.0014670370146632195, 0.0014579279813915491, 0.0014587879413738847, 0.001460675965063274, 0.0014586040051653981, 0.0014639359433203936, 0.0014585560420528054, 0.0014587149489670992, 0.0014618480345234275, 0.0014589239144697785];[0.003279221011325717, 0.003272722940891981, 0.0036088048946112394, 0.0032592430943623185, 0.0032647179905325174, 0.0032625540625303984, 0.0032616500975564122, 0.0032599390251562, 0.003268105909228325, 0.0032650899374857545, 0.0032650979701429605, 0.0032641320722177625, 0.003262629033997655, 0.0032667519990354776, 0.0032641279976814985, 0.0032671629451215267, 0.0032628109911456704, 0.0032631539506837726, 0.0032649290515109897, 0.003262479091063142, 0.0032614589435979724, 0.003265316947363317, 0.0032595659140497446, 0.0032719681039452553, 0.0032640659483149648, 0.0032660129945725203, 0.0032612279755994678, 0.0032603669678792357, 0.003264117054641247, 0.0032605479937046766, 0.003266101935878396, 0.0032599580008536577, 0.0032633349765092134, 0.003266502055339515, 0.0032659320859238505, 0.003259196993894875, 0.0032638590782880783, 0.0032661999575793743, 0.0032621159916743636, 0.003262322978116572, 0.003264607978053391, 0.003264846047386527, 0.0032626090105623007, 0.003261751029640436, 0.003262661979533732, 0.003264319966547191, 0.003260894911363721, 0.003260389086790383, 0.003264460014179349, 0.003260627039708197];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.00023925001733005047;0.00031964504159986973;;;1.3360293351992223;;;[0.0002610940719023347, 0.00024444295559078455, 0.0002399879740551114, 0.00024153897538781166, 0.00024117203429341316, 0.0002401790115982294, 0.0002400450175628066, 0.0002399809891358018, 0.0002424329286441207, 0.00024138495791703463, 0.00024237995967268944, 0.00023925001733005047, 0.00024047098122537136, 0.0002404500264674425, 0.00024214689619839191, 0.00024073291569948196, 0.0002411670284345746, 0.0002425860147923231, 0.00024029298219829798, 0.00024229101836681366, 0.00024037098046392202, 0.00024014106020331383, 0.00024046492762863636, 0.00024052697699517012, 0.0002411030000075698, 0.00024050299543887377, 0.000241351081058383, 0.00023984105791896582, 0.00023947202134877443, 0.00024035992100834846, 0.00023926107678562403, 0.00023999600671231747, 0.0002406729618087411, 0.00024047901388257742, 0.00024238904006779194, 0.00024027598556131124, 0.00024186796508729458, 0.0002426080172881484, 0.00024120195303112268, 0.00023989903274923563, 0.000241008005104959, 0.0002404589904472232, 0.0002405649283900857, 0.00024038506671786308, 0.00023965199943631887, 0.00023979798424988985, 0.0002405010163784027, 0.00023963290732353926, 0.00023976201191544533, 0.00023992510978132486];[0.000372988055460155, 0.0003396649844944477, 0.00033319706562906504, 0.00032244110479950905, 0.00032350909896194935, 0.0003294820198789239, 0.0003217160701751709, 0.0003218830097466707, 0.0003213690361008048, 0.0003223700914531946, 0.00032262096647173166, 0.00032622693106532097, 0.00032089604064822197, 0.00032156507950276136, 0.0003233239986002445, 0.0003204119857400656, 0.0003219279460608959, 0.00032329594250768423, 0.00032194401137530804, 0.0003210690338164568, 0.00032125902362167835, 0.0003202360821887851, 0.0003214270109310746, 0.00032339198514819145, 0.0003212130395695567, 0.0003203999949619174, 0.00032276706770062447, 0.00032185495365411043, 0.0003228930290788412, 0.0003203420201316476, 0.000320476945489645, 0.00033084291499108076, 0.00032122002448886633, 0.0003210660070180893, 0.00032094994094222784, 0.00032220908906310797, 0.00032067298889160156, 0.00033016002271324396, 0.0003210980212315917, 0.0003207640256732702, 0.00032018404453992844, 0.00032028299756348133, 0.0003267069114372134, 0.00032153096981346607, 0.0003198389895260334, 0.00032129697501659393, 0.0003218050114810467, 0.0003218210767954588, 0.00031964504159986973, 0.00032113201450556517];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0015204210067167878;0.000698016956448555;;;0.4590945227439732;;;[0.0024718130007386208, 0.0024503559106960893, 0.002447947976179421, 0.0024438099935650826, 0.0024473470402881503, 0.002444170997478068, 0.002445128047838807, 0.0024477780098095536, 0.0024465000024065375, 0.0024433559738099575, 0.002444808022119105, 0.0024471100186929107, 0.002440379001200199, 0.00244932493660599, 0.0024458690313622355, 0.002448833081871271, 0.0024451579665765166, 0.00244692200794816, 0.0024448650656268, 0.002445440972223878, 0.0024431609781458974, 0.002447688952088356, 0.0024407949531450868, 0.0024517280980944633, 0.0024444720475003123, 0.002443174016661942, 0.002445847960188985, 0.002446688013151288, 0.002442391007207334, 0.0024448459735140204, 0.0024439849657937884, 0.002443586941808462, 0.002446291968226433, 0.002443948993459344, 0.0024474699748679996, 0.0024473179364576936, 0.0024458669358864427, 0.0024462389992550015, 0.002450492000207305, 0.0024504780303686857, 0.0024462470319122076, 0.0024427640018984675, 0.0024474869715049863, 0.002442355966195464, 0.002443370991386473, 0.0024489189963787794, 0.0024506390327587724, 0.0024474579840898514, 0.0015238570049405098, 0.0015204210067167878];[0.0007376580033451319, 0.0007127070566639304, 0.0007158089429140091, 0.0007154629565775394, 0.0007273410446941853, 0.0007131840102374554, 0.0007123140385374427, 0.0007164230337366462, 0.0007097000489011407, 0.0007140920497477055, 0.0007090140134096146, 0.0007099900394678116, 0.0007072390289977193, 0.0007068379782140255, 0.0007113299798220396, 0.0007105240365490317, 0.0007082669762894511, 0.0007082839729264379, 0.0007109539583325386, 0.0007099970243871212, 0.0007105099502950907, 0.0007078720955178142, 0.0007123190443962812, 0.0007190799806267023, 0.0007079530041664839, 0.0007072519510984421, 0.0007064030505716801, 0.0007056959439069033, 0.000728058977983892, 0.0007099190261214972, 0.0007062909426167607, 0.0007228590548038483, 0.0007093760650604963, 0.0007270500063896179, 0.0007027690298855305, 0.0007110160076990724, 0.0007057940820232034, 0.0007090190192684531, 0.0007182379486039281, 0.0007086260011419654, 0.0007098510395735502, 0.0007051179418340325, 0.0007018439937382936, 0.0007100279908627272, 0.0007015799637883902, 0.0006999879842624068, 0.0007031979039311409, 0.000698016956448555, 0.0007196379592642188, 0.000700823962688446];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0005006450228393078;0.0010937150800600648;;;2.184611910964937;;;[0.0005303689977154136, 0.0005085300654172897, 0.0005048828897997737, 0.0005011530593037605, 0.0005050399340689182, 0.0005056089721620083, 0.0005033139605075121, 0.0005057330708950758, 0.0005032179178670049, 0.0005031999899074435, 0.0005011130124330521, 0.0005143550224602222, 0.000503712915815413, 0.0005043429555371404, 0.0005062279524281621, 0.0005050009349361062, 0.0005033810157328844, 0.0005038949893787503, 0.0005024080164730549, 0.0005022009136155248, 0.0005046690348535776, 0.0005078179528936744, 0.0005064919823780656, 0.0005049500614404678, 0.0005053069908171892, 0.0005040270043537021, 0.0005051820771768689, 0.0005053899949416518, 0.0005087630124762654, 0.000506410957314074, 0.0005061370320618153, 0.0005039020907133818, 0.0005051770713180304, 0.0005030999891459942, 0.0005054939538240433, 0.000506232026964426, 0.0005037060473114252, 0.0005030919564887881, 0.0005008770385757089, 0.0005008699372410774, 0.0005034939385950565, 0.0005029049934819341, 0.0005053800996392965, 0.0005035819485783577, 0.0005006450228393078, 0.0005029770545661449, 0.0005038359668105841, 0.0005072129424661398, 0.0005017949733883142, 0.0005041280528530478];[0.001133291982114315, 0.0011040440294891596, 0.0010937150800600648, 0.0011000180384144187, 0.0018451620126143098, 0.0018448150949552655, 0.001835620030760765, 0.0018459790153428912, 0.0018460159189999104, 0.0018481500446796417, 0.0018378449603915215, 0.0018332720501348376, 0.0018348210724070668, 0.0018341320101171732, 0.0018352610059082508, 0.0018488040659576654, 0.0018359459936618805, 0.0018334209453314543, 0.0018393420614302158, 0.0018360139802098274, 0.0018364179413765669, 0.001841670018620789, 0.0021348189329728484, 0.0018300689989700913, 0.0018392429919913411, 0.0018351760227233171, 0.0018396209925413132, 0.0018339590169489384, 0.0018335350323468447, 0.0018364540301263332, 0.0018347870791330934, 0.0018370319157838821, 0.0018346389988437295, 0.001836473005823791, 0.0018356719519942999, 0.002135824062861502, 0.0018340660026296973, 0.0018367189913988113, 0.0018478540005162358, 0.0018317250069230795, 0.0018351540202274919, 0.0018387059681117535, 0.0018344580894336104, 0.0018361489055678248, 0.001833520014770329, 0.0018496429547667503, 0.001839128090068698, 0.0018394389189779758, 0.002131051034666598, 0.0018331059254705906];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.000887680915184319;0.0015196920139715075;;;1.711980045955992;;;[0.0009150221012532711, 0.0008961460553109646, 0.0008903640555217862, 0.0008896630024537444, 0.0008917569648474455, 0.0008896690560504794, 0.0008936941158026457, 0.0008924510329961777, 0.0008914020145311952, 0.0008894930360838771, 0.0008937319507822394, 0.0008890809258446097, 0.000894712982699275, 0.0008913050405681133, 0.0008906919974833727, 0.0008898329688236117, 0.0008939430117607117, 0.000887680915184319, 0.0008917839732021093, 0.0008907649898901582, 0.0008924769936129451, 0.0008934648940339684, 0.0008916500955820084, 0.0008890189928933978, 0.0008929789764806628, 0.0008944590808823705, 0.0008904869901016355, 0.000889330985955894, 0.0008898050291463733, 0.0008881899993866682, 0.0008927088929340243, 0.0008916259976103902, 0.0008912809425964952, 0.000891161966137588, 0.0009012370137497783, 0.0008884860435500741, 0.000892090960405767, 0.0008933549979701638, 0.0008929070318117738, 0.0008923440473154187, 0.0008903200505301356, 0.000888484064489603, 0.0008923240238800645, 0.0008948240429162979, 0.0008919789688661695, 0.0008889799937605858, 0.0008909290190786123, 0.0008890550816431642, 0.0008919750107452273, 0.0008904240094125271];[0.0016114769969135523, 0.0015978540759533644, 0.0015850360505282879, 0.001583609962835908, 0.001585085061378777, 0.0015322259860113263, 0.0015269239665940404, 0.0015326469438150525, 0.0015786659205332398, 0.0019510689890012145, 0.0015835569938644767, 0.001583870965987444, 0.001582117984071374, 0.001522080972790718, 0.00158109690528363, 0.0015715520130470395, 0.0015769960591569543, 0.0015926898922771215, 0.0015901779988780618, 0.0015857919352129102, 0.0015881879953667521, 0.0016012840205803514, 0.0018865310121327639, 0.0015874579548835754, 0.0015762170078232884, 0.001587016973644495, 0.0015872209332883358, 0.0015900470316410065, 0.001580790034495294, 0.001593335997313261, 0.0015887320041656494, 0.00158874096814543, 0.0015780050307512283, 0.00159539096057415, 0.001582588069140911, 0.0018778350204229355, 0.0015756090870127082, 0.0015840569976717234, 0.001585455029271543, 0.0015196920139715075, 0.0015206210082396865, 0.0015862829750403762, 0.0015884310705587268, 0.001588252023793757, 0.0015792030608281493, 0.001580771990120411, 0.001522720092907548, 0.0016025169752538204, 0.0018830709159374237, 0.0015858560800552368];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0007434360450133681;0.0008762340294197202;;;1.1786273147463062;;;[0.0007636840455234051, 0.0007472470169886947, 0.0007455989252775908, 0.0007455330342054367, 0.0007500069914385676, 0.0007528919959440827, 0.0007536070188507438, 0.0007467690156772733, 0.0007446099771186709, 0.0007445210358127952, 0.0007507429691031575, 0.0007497159531340003, 0.0007455620216205716, 0.0007440489716827869, 0.000745633034966886, 0.0007479200139641762, 0.0007501270156353712, 0.0007535769836977124, 0.0007529288996011019, 0.0007469160482287407, 0.0007474260637536645, 0.0007536379853263497, 0.0007497620536014438, 0.0007483039516955614, 0.0007517379708588123, 0.0007499500643461943, 0.0007460589986294508, 0.0007434360450133681, 0.0007464360678568482, 0.0007485670503228903, 0.0007524500833824277, 0.0007518540369346738, 0.0007582100806757808, 0.0007474370067939162, 0.0007452929858118296, 0.0007495629834011197, 0.0007466570241376758, 0.000746487989090383, 0.000746631994843483, 0.0007475970778614283, 0.0007506880210712552, 0.0007446289528161287, 0.0007548679132014513, 0.0007498100167140365, 0.0007532620802521706, 0.0007522189989686012, 0.0007508400594815612, 0.000749400001950562, 0.0007485920796170831, 0.0007474770536646247];[0.0009156879968941212, 0.0008985190652310848, 0.0009028930217027664, 0.0008935179794207215, 0.000905577908270061, 0.0008909619646146894, 0.0008900250541046262, 0.0008950070478022099, 0.000895089004188776, 0.0008929700125008821, 0.0008918220410123467, 0.0008905000286176801, 0.0008927510352805257, 0.0008986520115286112, 0.0008881579851731658, 0.0008915710495784879, 0.0008938090177252889, 0.0008896910585463047, 0.0008923220448195934, 0.0008923429995775223, 0.0009057220304384828, 0.0008923059795051813, 0.0008890749886631966, 0.00089284498244524, 0.0008938349783420563, 0.0008925499860197306, 0.0008939460385590792, 0.0009010219946503639, 0.0008932119235396385, 0.0008909809403121471, 0.0008951040217652917, 0.0008923880523070693, 0.0008886069990694523, 0.0008882550755515695, 0.0008885980350896716, 0.0008899420499801636, 0.0008940859697759151, 0.0008897240040823817, 0.0008910329779610038, 0.0008896678918972611, 0.0008865930140018463, 0.0008887290023267269, 0.000888839946128428, 0.0009003659943118691, 0.0008829099824652076, 0.0008762340294197202, 0.0008876350475475192, 0.0008789830608293414, 0.0008831970626488328, 0.000885410001501441];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0010306750191375613;0.0010187500156462193;;;0.9884299092634257;;;[0.0010581780225038528, 0.0010386949870735407, 0.0010358409490436316, 0.0010391640244051814, 0.0010323509341105819, 0.0010366389760747552, 0.0010351089294999838, 0.0010349630611017346, 0.0010326040210202336, 0.0010346209164708853, 0.0010347520001232624, 0.001030792947858572, 0.001032447093166411, 0.0010308820055797696, 0.0010324650211259723, 0.0010382869513705373, 0.0010334040271118283, 0.001032151049003005, 0.0010321299778297544, 0.0010328099597245455, 0.001034580054692924, 0.0010353369871154428, 0.0010318210115656257, 0.0010355489794164896, 0.00103378901258111, 0.0010335160186514258, 0.001033487031236291, 0.0010345029877498746, 0.0010331949451938272, 0.0010310870129615068, 0.0010327680502086878, 0.0010450660483911633, 0.0010358259314671159, 0.001037590904161334, 0.0010359350126236677, 0.001033007982186973, 0.0010317160049453378, 0.0010316719999536872, 0.001033012056723237, 0.0010328550124540925, 0.0010330729419365525, 0.0010349859949201345, 0.00103355897590518, 0.0010337299900129437, 0.0010315190302208066, 0.0010371690150350332, 0.00103205896448344, 0.001031621010042727, 0.0010315240360796452, 0.0010306750191375613];[0.0010564830154180527, 0.0010392710100859404, 0.0010289880447089672, 0.0010264350567013025, 0.0010276640532538295, 0.0010266059543937445, 0.0010249220067635179, 0.0010249849874526262, 0.0010258579859510064, 0.0010377980070188642, 0.0011260169558227062, 0.0010318760760128498, 0.0010381710017099977, 0.0010339090367779136, 0.0010234270012006164, 0.0010297390399500728, 0.001029284903779626, 0.0010266420431435108, 0.0010341040324419737, 0.0010254449443891644, 0.001034621032886207, 0.001024214900098741, 0.0010279349517077208, 0.0010262919822707772, 0.001025310019031167, 0.0010235910303890705, 0.0010270479833707213, 0.0010306789772585034, 0.0010248919716104865, 0.0010384750785306096, 0.0010265590390190482, 0.0010269269114360213, 0.0010269699851050973, 0.0010269059566780925, 0.0010238710092380643, 0.001025673933327198, 0.001029576058499515, 0.0010248810285702348, 0.0010280970018357038, 0.0010262229479849339, 0.0010346759809181094, 0.0010211450280621648, 0.0010303340386599302, 0.0010249969782307744, 0.0010262989671900868, 0.0010278180707246065, 0.0010235569206997752, 0.0010360869346186519, 0.0010237840469926596, 0.0010187500156462193];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.000937531003728509;0.0012580450857058167;;;1.3418703815688666;;;[0.0009616359602659941, 0.0009464999893680215, 0.0009409789927303791, 0.0009396719979122281, 0.0009405140299350023, 0.0009506799979135394, 0.0009422349976375699, 0.0009402469731867313, 0.0009388551115989685, 0.0009394909720867872, 0.0009429159108549356, 0.0009390839841216803, 0.0009400240378454328, 0.0009414480300620198, 0.0009417930850759149, 0.0009407600155100226, 0.0009387299651280046, 0.000940738944336772, 0.0009395789820700884, 0.0009417439578101039, 0.0009388969046995044, 0.0009390129707753658, 0.0009383190190419555, 0.0009425539756193757, 0.0009406880708411336, 0.0009405729360878468, 0.0009389170445501804, 0.0009392630308866501, 0.000940159079618752, 0.0009396979585289955, 0.000937531003728509, 0.0009393750224262476, 0.0009404879529029131, 0.0009387260070070624, 0.0009392150677740574, 0.0009394139051437378, 0.0009515050332993269, 0.0009471370140090585, 0.0009386539459228516, 0.0009386279853060842, 0.0009393190266564488, 0.0009425779571756721, 0.0009386580204591155, 0.000938200973905623, 0.0009377810638397932, 0.000938732991926372, 0.0009418129920959473, 0.0009391539497300982, 0.0009402739815413952, 0.0009417550172656775];[0.001299939933232963, 0.0012859490234404802, 0.0012834680965170264, 0.001271759974770248, 0.0012719809310510755, 0.0012777119409292936, 0.0012685589026659727, 0.0012642010115087032, 0.0012768489541485906, 0.0012698560021817684, 0.0012710769660770893, 0.0013243251014500856, 0.0012703760294243693, 0.0012699749786406755, 0.0012674829922616482, 0.0012698979116976261, 0.0012610220583155751, 0.0012696419144049287, 0.0012597020249813795, 0.001261789002455771, 0.0012717160861939192, 0.0012603499926626682, 0.001262565958313644, 0.001261977944523096, 0.0012620789930224419, 0.0012585700023919344, 0.0012609430123120546, 0.0012639580527320504, 0.001263903104700148, 0.0012647900730371475, 0.0012606200762093067, 0.0012603759532794356, 0.0012614810839295387, 0.0012625949457287788, 0.0012681720545515418, 0.0012602099450305104, 0.0012626299867406487, 0.0015416379319503903, 0.0012585279764607549, 0.001259559066966176, 0.0012597619788721204, 0.0012603099457919598, 0.0012580450857058167, 0.0012602759525179863, 0.001263050944544375, 0.0012607329990714788, 0.0012594559229910374, 0.0012608430115506053, 0.0012607279932126403, 0.0012629050761461258];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0009374390356242657;0.0012808620231226087;;;1.3663416760425904;;;[0.0009644519304856658, 0.0009444509632885456, 0.0009401829447597265, 0.0009501560125499964, 0.0009447140619158745, 0.0009393868967890739, 0.0009396940004080534, 0.0009409888880327344, 0.0009422090370208025, 0.0009402270661666989, 0.0009394200751557946, 0.0009399650152772665, 0.0009445489849895239, 0.0009400069247931242, 0.0009383020224049687, 0.0009393820073455572, 0.0009392789797857404, 0.0009421129943802953, 0.0009389909682795405, 0.0009395111119374633, 0.0009384859586134553, 0.0009425659663975239, 0.0009380789706483483, 0.0009383689612150192, 0.0009399850387126207, 0.0009499189909547567, 0.0009412439540028572, 0.0009390859631821513, 0.0009383660508319736, 0.0009428360499441624, 0.0009411519858986139, 0.0009383469587191939, 0.000938654993660748, 0.0009401830611750484, 0.000939261051826179, 0.0009415339445695281, 0.0009396250825375319, 0.00093989004381001, 0.0009386760648339987, 0.0009415519889444113, 0.0009374390356242657, 0.0009399509290233254, 0.0009442379232496023, 0.0009480570442974567, 0.0009419930865988135, 0.0009385510347783566, 0.0009375649970024824, 0.0009390730410814285, 0.000944635015912354, 0.0009403459262102842];[0.0013331969967111945, 0.0013050080742686987, 0.001293916953727603, 0.0012961140600964427, 0.0012927609495818615, 0.001295610098168254, 0.001293639070354402, 0.0015642390353605151, 0.00128178799059242, 0.0012848370242863894, 0.0012887850170955062, 0.0012821829877793789, 0.0012855470413342118, 0.0012809879845008254, 0.0012822500430047512, 0.0012834309600293636, 0.0012833160581067204, 0.0012864849995821714, 0.0012836619280278683, 0.0012848289916291833, 0.0012864030431956053, 0.001284361002035439, 0.0012872519437223673, 0.0012833139626309276, 0.0012846320169046521, 0.001284880912862718, 0.0012836490059271455, 0.0012808620231226087, 0.0012970040552318096, 0.0012848209589719772, 0.0012894019018858671, 0.001282201032154262, 0.0012821719283238053, 0.0012837990652769804, 0.0012831509811803699, 0.0012849520426243544, 0.0012848780024796724, 0.0012812810018658638, 0.0012870540376752615, 0.0012863959418609738, 0.0012865620665252209, 0.0012860019924119115, 0.0012853950029239058, 0.0012875129468739033, 0.001283916993997991, 0.00128436298109591, 0.0012827819446101785, 0.001283787889406085, 0.001282454002648592, 0.0012842710129916668];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0010414449498057365;0.0011748290853574872;;;1.1280760308805868;;;[0.0010523669188842177, 0.0010436580050736666, 0.0010435950243845582, 0.0010445330990478396, 0.0010441259946674109, 0.0010450899135321379, 0.0010452900314703584, 0.0010429229587316513, 0.0010416490258648992, 0.0010442190105095506, 0.001113331993110478, 0.0010503679513931274, 0.0010469969129189849, 0.0010459900368005037, 0.0010443140054121614, 0.001045376993715763, 0.0010441950289532542, 0.0010456390446051955, 0.0010444310028105974, 0.001042341929860413, 0.0010493280133232474, 0.0010473460424691439, 0.001043948926962912, 0.0010441750055179, 0.0010442829225212336, 0.001046367920935154, 0.0010436230804771185, 0.0010425340151414275, 0.0010415089782327414, 0.0010414449498057365, 0.0010497730690985918, 0.0010480909841135144, 0.0010424429783597589, 0.0010442989878356457, 0.0010415789438411593, 0.001045707962475717, 0.001041754032485187, 0.0010442270431667566, 0.0010445169173181057, 0.0010426510125398636, 0.0010511010186746716, 0.0010455030715093017, 0.0010440810583531857, 0.0010416819714009762, 0.0010427410015836358, 0.001054194988682866, 0.0010465290397405624, 0.0010435960721224546, 0.0010461349738761783, 0.0010467260144650936];[0.0013005910441279411, 0.0011937989620491862, 0.0011927949963137507, 0.0011885439744219184, 0.0012068209471181035, 0.0011880600359290838, 0.0012092130491510034, 0.0011947129387408495, 0.0015687389532104135, 0.001192032010294497, 0.0011942579876631498, 0.0011917009251192212, 0.0011913920752704144, 0.0011953050270676613, 0.0011940129334107041, 0.0012001439463347197, 0.0011952129425480962, 0.0011927280575037003, 0.0011748290853574872, 0.0011861399980261922, 0.0011850190348923206, 0.0011840439401566982, 0.001189870061352849, 0.0011841870145872235, 0.0011973680229857564, 0.001187256071716547, 0.001186092966236174, 0.0011820950312539935, 0.0011884249979630113, 0.0011856630444526672, 0.0011878290679305792, 0.0011830179719254375, 0.0011895369971171021, 0.0011857789941132069, 0.0011877079959958792, 0.0011867389548569918, 0.0012055890401825309, 0.0011873309267684817, 0.0011814089957624674, 0.0011836258927360177, 0.0011948979226872325, 0.00118908507283777, 0.0011999120470136404, 0.0011891060275956988, 0.0011842940002679825, 0.0011916140792891383, 0.0011862550163641572, 0.0011843190295621753, 0.0011925470316782594, 0.0011903609847649932];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0009828469483181834;0.0032079690136015415;;;3.263955816407546;;;[0.0010025340598076582, 0.0009917920688167214, 0.0009901359444484115, 0.0009897779673337936, 0.0009860220598056912, 0.0009890289511531591, 0.000987599021755159, 0.0009877190459519625, 0.0009901589946821332, 0.0009850399801507592, 0.000991262961179018, 0.0009879679419100285, 0.0009844941087067127, 0.0009860669961199164, 0.00098679109942168, 0.0009868700290098786, 0.0009885599138215184, 0.000985334045253694, 0.0009858570992946625, 0.0009884979808703065, 0.000986894010566175, 0.0009900509612634778, 0.0009828469483181834, 0.0009853860829025507, 0.0009879430290311575, 0.0009854229865595698, 0.0009855470852926373, 0.0009851900395005941, 0.0009871759684756398, 0.0009865079773589969, 0.0009881570003926754, 0.0009863859741017222, 0.000985773978754878, 0.0009863569866865873, 0.0009881729492917657, 0.000983981997705996, 0.000984958023764193, 0.0009844520827755332, 0.0009848250774666667, 0.0009857660625129938, 0.0009901410667225718, 0.0009918290888890624, 0.0009858020348474383, 0.0009903550380840898, 0.0009888940257951617, 0.0009888969361782074, 0.0009853350929915905, 0.0009885180043056607, 0.0009860229911282659, 0.0009885019389912486];[0.003247699001803994, 0.0032267901115119457, 0.00322777999099344, 0.0032164730364456773, 0.003210615017451346, 0.0032193880761042237, 0.003219202975742519, 0.003215098986402154, 0.0032105150166898966, 0.003218007041141391, 0.0032118619419634342, 0.0032117089722305536, 0.003208577982150018, 0.0032113069901242852, 0.00321119197178632, 0.003211999894119799, 0.00321199803147465, 0.0032094980124384165, 0.00321156601421535, 0.0032089590094983578, 0.003220770973712206, 0.003224735031835735, 0.003210703027434647, 0.0032167739700526, 0.0032081210520118475, 0.0032107570441439748, 0.0032082409597933292, 0.003210532944649458, 0.0032093749614432454, 0.0032122160773724318, 0.003208574024029076, 0.003208043985068798, 0.0032100469106808305, 0.003218911006115377, 0.0032097799703478813, 0.0032079690136015415, 0.0032155560329556465, 0.0032125000143423676, 0.0032104270067065954, 0.0032116229413077235, 0.003212198964320123, 0.0032102089608088136, 0.0032113250344991684, 0.0032110490137711167, 0.0032100339885801077, 0.0032215799437835813, 0.003209745977073908, 0.0032093399204313755, 0.003211149014532566, 0.003213295014575124];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.00067466392647475;0.0006304200505837798;;;0.9344208662197888;;;[0.0006903189932927489, 0.0006845160387456417, 0.0006822049617767334, 0.0006915630074217916, 0.0006779589457437396, 0.0006850709905847907, 0.0006806859746575356, 0.0006813219515606761, 0.0006797380046918988, 0.0006779340328648686, 0.0006779199466109276, 0.0006838779663667083, 0.000684468075633049, 0.0006808250909671187, 0.0006758379749953747, 0.0006774860667064786, 0.0006791569758206606, 0.0006783580174669623, 0.0006844339659437537, 0.000684762024320662, 0.000680909026414156, 0.0006786459125578403, 0.0006778279785066843, 0.000681363046169281, 0.0006774349603801966, 0.0006807720055803657, 0.0006781099364161491, 0.0006771440384909511, 0.0006788320606574416, 0.00067735998891294, 0.0006791470805183053, 0.0006846460746601224, 0.0006775279762223363, 0.0006950059905648232, 0.0006752549670636654, 0.0006910269148647785, 0.0006789129693061113, 0.0006789539474993944, 0.0006762119010090828, 0.000676098046824336, 0.0006821500137448311, 0.0006800099508836865, 0.0006817739922553301, 0.000682764919474721, 0.0006802110001444817, 0.0006826099706813693, 0.0006752089830115438, 0.00067466392647475, 0.0006805600132793188, 0.0006787979509681463];[0.0006710770539939404, 0.0006423890590667725, 0.0006395590025931597, 0.0006358379032462835, 0.0006349890027195215, 0.0006366210291162133, 0.000641718041151762, 0.0006442780140787363, 0.0006382470019161701, 0.0006404309533536434, 0.0006355060031637549, 0.0006465080659836531, 0.000632994924671948, 0.0006337849190458655, 0.0006688719149678946, 0.0006462939782068133, 0.0006398159312084317, 0.0006346190348267555, 0.0006439840653911233, 0.0006390380440279841, 0.0006398680852726102, 0.0006420130375772715, 0.0006372040370479226, 0.000632778974249959, 0.0006337229860946536, 0.0006338800303637981, 0.0006367251044139266, 0.0006390239577740431, 0.0006389339687302709, 0.0006320499815046787, 0.0006304200505837798, 0.0006313839694485068, 0.0006369330221787095, 0.0006493650143966079, 0.0006364659639075398, 0.0006343299755826592, 0.0006418009288609028, 0.0006334669888019562, 0.0006458759307861328, 0.0006626320537179708, 0.0006381780840456486, 0.0006443849997594953, 0.0006426159525290132, 0.0006326340371742845, 0.0006364480359479785, 0.0006658229976892471, 0.0006386450259014964, 0.0006349640898406506, 0.0006335489451885223, 0.0006339650135487318];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.001075826003216207;0.0012743578990921378;;;1.184539038173845;;;[0.001111465971916914, 0.0010787809733301401, 0.001077416935004294, 0.0010788440704345703, 0.0010818109149113297, 0.0010781479068100452, 0.0010846740333363414, 0.0010785219492390752, 0.0010760549921542406, 0.001082892995327711, 0.0010769200744107366, 0.0010848359670490026, 0.0010814679553732276, 0.0010788809740915895, 0.0010804319754242897, 0.0010783629259094596, 0.0010796990245580673, 0.0010771250817924738, 0.0010812890250235796, 0.0010814659763127565, 0.0010776870185509324, 0.0010789840016514063, 0.001077463966794312, 0.001078244997188449, 0.0010859670583158731, 0.001075826003216207, 0.0010778089053928852, 0.0010825529461726546, 0.0010811950778588653, 0.0010782580357044935, 0.00107811507768929, 0.0010829580714926124, 0.0010817969450727105, 0.001077537890523672, 0.0010818609734997153, 0.0010831700637936592, 0.0010805130004882812, 0.0010841169860213995, 0.001080538029782474, 0.0010781349847093225, 0.0010841430630534887, 0.001078057917766273, 0.0010787799255922437, 0.0010811510728672147, 0.001080353045836091, 0.0010874179424718022, 0.0010773540707305074, 0.001077539985999465, 0.001083898008801043, 0.0010779269505292177];[0.0013008558889850974, 0.0012845889432355762, 0.0012905849143862724, 0.0012821480631828308, 0.001276730909012258, 0.0012798020616173744, 0.0012777230003848672, 0.0012799989199265838, 0.0012753360206261277, 0.0012815759982913733, 0.001276066992431879, 0.0012815350200980902, 0.0012777380179613829, 0.001280065975151956, 0.0012745120329782367, 0.0012792220804840326, 0.0012747739674523473, 0.0012779930839315057, 0.0012765279971063137, 0.0012813420034945011, 0.0012749980669468641, 0.0012814289657399058, 0.0012758730445057154, 0.0012789469910785556, 0.001275844988413155, 0.001280392985790968, 0.001275697024539113, 0.0012788319727405906, 0.0012744120322167873, 0.0012803219724446535, 0.0012754489434882998, 0.0012838980183005333, 0.001276473980396986, 0.0012801430420950055, 0.0012745329877361655, 0.001276858034543693, 0.0012775840004906058, 0.0012790689943358302, 0.0012755829375237226, 0.0012810379266738892, 0.0012743578990921378, 0.001278379000723362, 0.0012766399886459112, 0.0012780319666489959, 0.0012796720257028937, 0.001282157958485186, 0.0012749589513987303, 0.001278594951145351, 0.0012785979779437184, 0.0012800400145351887];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0016009840182960033;0.0015093879774212837;;;0.9427876606961954;;;[0.001631774939596653, 0.0016098259948194027, 0.0016030289698392153, 0.0016037339810281992, 0.001604504999704659, 0.0016020659822970629, 0.001602560980245471, 0.0016043379437178373, 0.001605140045285225, 0.0016058910405263305, 0.0016030259430408478, 0.0016025720397010446, 0.0016047980170696974, 0.0016063390066847205, 0.0016009840182960033, 0.0016043810173869133, 0.0016062769573181868, 0.0016059759072959423, 0.0016054679872468114, 0.0016079760389402509, 0.0016018719179555774, 0.0016041019698604941, 0.0016129030846059322, 0.0016040080226957798, 0.0016046070959419012, 0.0016065000090748072, 0.0016042710049077868, 0.001605041092261672, 0.0016128659481182694, 0.0016194760100916028, 0.0016099029453471303, 0.0016071890713647008, 0.0016099030617624521, 0.0016083300579339266, 0.00160617392975837, 0.0016087830299511552, 0.0016035629669204354, 0.001605768920853734, 0.0016037080204114318, 0.0016052050050348043, 0.0016071570571511984, 0.001603411976248026, 0.001608232967555523, 0.0016089200507849455, 0.001603047945536673, 0.001610380015335977, 0.0016092610312625766, 0.0016035150038078427, 0.0016048680990934372, 0.0016064309747889638];[0.0015314120100811124, 0.0015219768974930048, 0.0015149259706959128, 0.001516629010438919, 0.001512689981609583, 0.0015172399580478668, 0.001512319897301495, 0.0015140409814193845, 0.0015131019754335284, 0.0015170089900493622, 0.0015119349118322134, 0.0015182660426944494, 0.0015112400287762284, 0.0015264599351212382, 0.0015093879774212837, 0.001515013980679214, 0.0015121980104595423, 0.0015152660198509693, 0.0015122860204428434, 0.0015147250378504395, 0.0015118549345061183, 0.001517611090093851, 0.0015126270009204745, 0.0015158470487222075, 0.0015116729773581028, 0.0015161000192165375, 0.001510423026047647, 0.0015151799889281392, 0.0015103439800441265, 0.0015161320334300399, 0.0015151900006458163, 0.0015182460192590952, 0.0015103400219231844, 0.001515916083008051, 0.0015115089481696486, 0.0015155139844864607, 0.0015112169785425067, 0.0015139980241656303, 0.0015117719303816557, 0.0015161390183493495, 0.0015137310838326812, 0.0015138349262997508, 0.0015129089588299394, 0.0015210889978334308, 0.0015125899808481336, 0.0015179850161075592, 0.0015110549284145236, 0.0015201510395854712, 0.0015114309499040246, 0.0015156649751588702];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0015601349296048284;0.0017344900406897068;;;1.1117564306627257;;;[0.0015932300593703985, 0.0015711069572716951, 0.0015627759275957942, 0.0015679040225222707, 0.0015662380028516054, 0.0015640920028090477, 0.0015651059802621603, 0.001569641986861825, 0.001561952056363225, 0.0015774309867992997, 0.0015632789582014084, 0.0015737729845568538, 0.001577564049512148, 0.0015620270278304815, 0.0015727139543741941, 0.0015684389509260654, 0.001563982106745243, 0.0015754790510982275, 0.0015673600137233734, 0.0015777680091559887, 0.0015643499791622162, 0.0015693830791860819, 0.0015631719725206494, 0.0015703360550105572, 0.0015669639687985182, 0.001563598052598536, 0.0015771259786561131, 0.0015822550049051642, 0.0015736749628558755, 0.0015728139551356435, 0.0015673140296712518, 0.001568591920658946, 0.001573071931488812, 0.0015809449832886457, 0.0015629290137439966, 0.0015620299382135272, 0.0015778560191392899, 0.0015740969683974981, 0.0015641069039702415, 0.0015674639726057649, 0.0015657530166208744, 0.0015636540483683348, 0.0015726099954918027, 0.0015640950296074152, 0.0015700239455327392, 0.0015679920325055718, 0.0015601349296048284, 0.001573872985318303, 0.0015760950045660138, 0.001563544967211783];[0.0017554819351062179, 0.0017474739579483867, 0.0017464919947087765, 0.0017468599835410714, 0.0017381800571456552, 0.0017438899958506227, 0.0017406520200893283, 0.00174615194555372, 0.001735685975290835, 0.0017378489719703794, 0.0017439390067011118, 0.001750077004544437, 0.0017443200340494514, 0.0017409540014341474, 0.001739462953992188, 0.001744403038173914, 0.0017400290817022324, 0.001742613036185503, 0.0017420200165361166, 0.0017432059394195676, 0.0017374319722875953, 0.0017393899615854025, 0.0017404209356755018, 0.0017449080478399992, 0.0017420969670638442, 0.0017448080470785499, 0.0017661029705777764, 0.001734865945763886, 0.0017380189383402467, 0.0017432189779356122, 0.0017411019653081894, 0.0017419030191376805, 0.0017401640070602298, 0.0017344900406897068, 0.0017396629555150867, 0.0017431509913876653, 0.001751984003931284, 0.0017429239815101027, 0.0017353208968415856, 0.0017388929845765233, 0.0017381679499521852, 0.0017472460167482495, 0.0017382350051775575, 0.0017411040607839823, 0.001740145031362772, 0.0017425030237063766, 0.0017464259872213006, 0.0017525190487504005, 0.0017436450580134988, 0.0017545359442010522];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0010421269107609987;0.0009345569415017962;;;0.8967784363416439;;;[0.0010703901061788201, 0.0010503699304535985, 0.0010454889852553606, 0.0010499920463189483, 0.0010479579214006662, 0.001051679952070117, 0.0010505380341783166, 0.0010439539328217506, 0.001047627069056034, 0.0010529159335419536, 0.0010421269107609987, 0.0010474469745531678, 0.0010556320194154978, 0.001049219979904592, 0.0010493140434846282, 0.0010456390446051955, 0.0010458490578457713, 0.0010514860041439533, 0.0010461789788678288, 0.0010430089896544814, 0.0010517810005694628, 0.0010488940170034766, 0.001049631042405963, 0.001047014957293868, 0.0010473720030859113, 0.0010466129751875997, 0.0010548130376264453, 0.00104810600169003, 0.001049004029482603, 0.0010489820269867778, 0.001050481921993196, 0.0010435390286147594, 0.001058303052559495, 0.001049855025485158, 0.0010458430042490363, 0.0010498769115656614, 0.0010497820330783725, 0.0010580969974398613, 0.0010476630413904786, 0.0010500659700483084, 0.001051616040058434, 0.0010464029619470239, 0.001046304008923471, 0.0010493299923837185, 0.0010475480230525136, 0.00104746303986758, 0.0010536910267546773, 0.0010486890096217394, 0.0010474920272827148, 0.0010492319706827402];[0.0009587170789018273, 0.0009527889778837562, 0.0009415409294888377, 0.0009502300526946783, 0.00094373500905931, 0.0009398570982739329, 0.000938883051276207, 0.0009440960129722953, 0.0009350850014016032, 0.0009440840221941471, 0.0009372429922223091, 0.0009417709661647677, 0.0009394310181960464, 0.000942053971812129, 0.0009397219400852919, 0.0009415859822183847, 0.0009382050484418869, 0.0009399330010637641, 0.0009377170354127884, 0.0009437390835955739, 0.0009419330162927508, 0.0009427929762750864, 0.0009387460304424167, 0.0009452810045331717, 0.0009398709516972303, 0.0009518119040876627, 0.0009364610305055976, 0.0009441260481253266, 0.0009465520270168781, 0.0009412480285391212, 0.0009377590613439679, 0.0009502939647063613, 0.0009345569415017962, 0.0009404770098626614, 0.0009360680123791099, 0.0009409020422026515, 0.0009371539345011115, 0.0009554720018059015, 0.0009417820256203413, 0.0009426220785826445, 0.0009369970066472888, 0.000938993995077908, 0.0009376830421388149, 0.0009407809702679515, 0.0009372469503432512, 0.0009548469679430127, 0.0009370360057801008, 0.0009455060353502631, 0.0009390339255332947, 0.0009394619846716523];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   7           GEMM      byjpq,qrc->byjprc                  pelbjc,byjprc->lbyer
   8              0   byjprc,pelbjc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   byjpq,lbjsc->bypqlsc                pes,qrc,bypqlsc->lbyer
   8           TDOT    bypqlsc,pes->byqlce                     qrc,byqlce->lbyer
   7           TDOT      byqlce,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.02243564001400955;0.08602244799840264;1.5470296099956613;1.5243708050402347;3.8341873886676465;1.0148643655995686;3.7780293787362007;[0.024059132003458217, 0.02248755600885488, 0.02445004798937589, 0.02250758500304073, 0.024593729991465807, 0.02254811499733478, 0.02448396899853833, 0.02262160601094365, 0.02456929101026617, 0.022658539994154125, 0.024417011998593807, 0.022656868008198217, 0.024643127020681277, 0.02264116599690169, 0.024653102998854592, 0.022687452990794554, 0.024797097983537242, 0.022535578988026828, 0.02460143799544312, 0.025076308025745675, 0.025410089001525193, 0.02589563501533121, 0.025768368010176346, 0.022636423003859818, 0.024865276995114982, 0.022518507001223043, 0.024562350008636713, 0.025107213004957885, 0.025410188012756407, 0.025961186998756602, 0.02564531800453551, 0.022644284996204078, 0.024744147987803444, 0.022586770995985717, 0.02451494097476825, 0.025097709003603086, 0.0254312290053349, 0.025899783009663224, 0.025905305024934933, 0.022510984010295942, 0.024829275003867224, 0.0226168509980198, 0.024604517995612696, 0.022619666997343302, 0.02243564001400955, 0.024263301020255312, 0.022478370985481888, 0.024336656992090866, 0.022494270000606775, 0.024287904001539573];[0.092685747978976, 0.10361798899248242, 0.0971373799839057, 0.0954732310201507, 0.09497145502245985, 0.10703418799676001, 0.08602244799840264, 0.09494064800674096, 0.09481915697688237, 0.09597662501619197, 0.09498229398741387, 0.0959940489847213, 0.09514603100251406, 0.09475722999195568, 0.09527038698433898, 0.09518373900209554, 0.0954480750078801, 0.09520994900958613, 0.09589230801793747, 0.09581376900314353, 0.09514855299494229, 0.09579620999284089, 0.09565326798474416, 0.09626131199183874, 0.09610532500664704, 0.09760483101126738, 0.09613736500614323, 0.09579116298118606, 0.09546008199686185, 0.09548912197351456, 0.09528297701035626, 0.09599916698061861, 0.09540627899696119, 0.09545713101397268, 0.09633775198017247, 0.09582251598476432, 0.09578281399444677, 0.09538832298130728, 0.09545045500271954, 0.09757815999910235, 0.09550276599475183, 0.09580341499531642, 0.09493770299013704, 0.09632053298992105, 0.0958578530116938, 0.09545317199081182, 0.09729860301013105, 0.09589240601053461, 0.09576867197756656, 0.09560632199281827];[1.5470296099956613, 1.5694403119850904, 1.5587505830044392, 1.5583852479758207, 1.6179352820036002, 1.5750087610213086, 1.565453279967187, 1.5698664170049597, 1.570389920991147, 1.612709002016345, 1.5682915640063584, 1.572252807993209, 1.5592553480237257, 1.5577029979904182, 1.5724644899892155, 1.574268156022299, 1.5582247429701965, 1.5641388129733969, 1.5606587910151575, 1.571029290993465, 1.5713119890133385, 1.5766921800095588, 1.5696203499974217, 1.564954333996866, 1.5677086480136495, 1.5637263729877304, 1.580604871007381, 1.5805256530002225, 1.5635882189671975, 1.5649147939984687, 1.5702560570207424, 1.5686942509782966, 1.5608452100132126, 1.5664828800072428, 1.5719472260097973, 1.573215288022766, 1.572607195994351, 1.5725159340363462, 1.5668184900132474, 1.5646912649972364, 1.5639894530468155, 1.5702739540138282, 1.5581745669769589, 1.6144903090025764, 1.5766485720232595, 1.5619135629676748, 1.5652514960092958, 1.5709114570054226, 1.5684689939662348, 1.5645535710209515];[1.5641088810225483, 1.5647221140097827, 1.5680809050099924, 1.5719429430027958, 1.5297349480097182, 1.5624369489960372, 1.5243708050402347, 1.5617944059777074, 1.5799345399718732, 1.576162798999576, 1.562018543976592, 1.5729017030098476, 1.5692507420026232, 1.5686035380058456, 1.5789866619743407, 1.571742157015251, 1.5755884669779334, 1.5700768070237245, 1.5586204719729722, 1.5558777479745913, 1.5637669970165007, 1.5673226489743683, 1.569349230005173, 1.5653835050179623, 1.5627632079995237, 1.5671043469628785, 1.6145167450013105, 1.5663642490108032, 1.5804553230118472, 1.5657290239760187, 1.5667584400216583, 1.565901866008062, 1.576926801004447, 1.5776207550079562, 1.565471602982143, 1.5660448930284474, 1.5518837360141333, 1.5729306249995716, 1.561574843042763, 1.5700779260369018, 1.5665291449986398, 1.5669912330049556, 1.5623311749950517, 1.573141322034644, 1.5556326100195292, 1.5732106840005144, 1.5626906910329126, 1.53401583302184, 1.578182797995396, 1.5694306560326368]
features.1.conv.0.0;0.04018221501610242;0.6090461120184045;2.9983218609995674;3.2168574099778198;15.157106490379848;0.9320655157731225;16.261846655497653;[0.04029315401567146, 0.044823217001976445, 0.04514211101923138, 0.04054326700861566, 0.04491368800518103, 0.041105888987658545, 0.04022702999645844, 0.04490858898498118, 0.04118972297874279, 0.04106328199850395, 0.0441134559805505, 0.04502952899201773, 0.0410194730211515, 0.04043177701532841, 0.042496577982092276, 0.04046466501313262, 0.04504831900703721, 0.040973136987304315, 0.044971459021326154, 0.04088081399095245, 0.04583992299740203, 0.04089264600770548, 0.04020597800263204, 0.04582904098788276, 0.04479243399691768, 0.04443068100954406, 0.04140826902585104, 0.04049412501626648, 0.04473685400444083, 0.04103613700135611, 0.04094981201342307, 0.044556690991157666, 0.04511190901394002, 0.040684034989681095, 0.04589275500620715, 0.04083919699769467, 0.040264098992338404, 0.04585301398765296, 0.04072602099040523, 0.04593404199113138, 0.040784270997392014, 0.04018221501610242, 0.04581953599699773, 0.04080119699938223, 0.04588744998909533, 0.04089153101085685, 0.04148847598116845, 0.044776689988793805, 0.0409031720191706, 0.04176046297652647];[0.6572418379946612, 0.6464570200187154, 0.6562738500069827, 0.6192106099915691, 0.6399653569969814, 0.6421681140200235, 0.7166728459997103, 0.6255867810104974, 0.6465829099761322, 0.6514782839803956, 0.643013617984252, 0.6410371759848204, 0.636518089013407, 0.6537228660017718, 0.6746147699886933, 0.6703859849949367, 0.6428828909993172, 0.646136019990081, 0.63485463699908, 0.6404983760148752, 0.6363411619968247, 0.6565999739977997, 0.623868484981358, 0.6333256629877724, 0.6663910180213861, 0.6561518980015535, 0.6382828979985788, 0.6433726859977469, 0.6430672809947282, 0.6449718200019561, 0.6310642779862974, 0.6607863349781837, 0.630194379016757, 0.640103679994354, 0.6515772579878103, 0.655253580014687, 0.6309319070132915, 0.6649550359870773, 0.6159355750132818, 0.6475182290014345, 0.6423504250124097, 0.6340558219817467, 0.6090461120184045, 0.6336425199988298, 0.6665180950076319, 0.6392653560033068, 0.6329566809872631, 0.715058139001485, 0.6394126089871861, 0.6441723300085869];[2.9983218609995674, 3.231940547033446, 3.2181173650023993, 3.2202898939722218, 3.2273437720141374, 3.2201275520201307, 3.2239064930181485, 3.2239882800204214, 3.2213261679571588, 3.23890867899172, 3.231881207000697, 3.2230609549733344, 3.2253472399897873, 3.223193680983968, 3.2199201039911713, 3.2304623819945846, 3.2267225469986442, 3.230802728969138, 3.224927970994031, 3.228132213029312, 3.2259948850260116, 3.2345338549930602, 3.230959295993671, 3.233450567990076, 3.2197088199900463, 3.22278605599422, 3.240718343993649, 3.2284884010150563, 3.235025552014122, 3.230964569025673, 3.228178427001694, 3.226304646988865, 3.220112868002616, 3.243649411975639, 3.2297425900178496, 3.2358203920011874, 3.227666623017285, 3.2238392239960376, 3.2186334960279055, 3.233198355010245, 3.2335994549794123, 3.228303343988955, 3.2332011079706717, 3.2327707299555186, 3.2361724359798245, 3.235024073976092, 3.216329418006353, 3.2283449890092015, 3.236693413986359, 3.2208178040164057];[3.2345044189714827, 3.2362907160131726, 3.231015514000319, 3.236637815978611, 3.221879780991003, 3.227377938979771, 3.2388162559946068, 3.2251682020141743, 3.21775699002319, 3.226807131024543, 3.226534573972458, 3.2302666470059194, 3.22203204096877, 3.2314907000109088, 3.2777580650290474, 3.234876010013977, 3.2203343189903535, 3.2363076669862494, 3.28824738698313, 3.223005084990291, 3.2233151600230485, 3.225871211005142, 3.2340854660142213, 3.2326741220022086, 3.223969827988185, 3.240188532974571, 3.236649937025504, 3.22252439399017, 3.2262397770246025, 3.23320569502539, 3.234473422955489, 3.2789888230036013, 3.2343433409987483, 3.229611423012102, 3.2322773880150635, 3.234390200988855, 3.2212616539909504, 3.2356018419959582, 3.235152762004873, 3.225397537025856, 3.2341768079495523, 3.2379103639686946, 3.2168574099778198, 3.232754452008521, 3.2199209190148395, 3.229351875022985, 3.230110605014488, 3.2362336050136946, 3.2818378600350115, 3.2339382960053626]
features.1.conv.1;0.029924394009867683;0.08885735800140537;1.666165998991346;1.697372926020762;2.969395402697355;0.9816145724071516;3.025011533208695;[0.03425655700266361, 0.03030355801456608, 0.030615372001193464, 0.03158170901588164, 0.02998381500947289, 0.03050343701033853, 0.031704539025668055, 0.029967676004162058, 0.03073372400831431, 0.03152562500326894, 0.0300418850092683, 0.030472509999526665, 0.031589135993272066, 0.030228483024984598, 0.030494886013912037, 0.03151298500597477, 0.030082453013164923, 0.030529548006597906, 0.03155840002000332, 0.029947566014016047, 0.03036461799638346, 0.03158532999805175, 0.03007621000870131, 0.030680049996590242, 0.03152145599597134, 0.02995603100862354, 0.030651774985017255, 0.03166328198858537, 0.029970311996294186, 0.03043530200375244, 0.031518906995188445, 0.029924394009867683, 0.030516380997141823, 0.03152582500479184, 0.030085163976764306, 0.03044573700753972, 0.03153181300149299, 0.03020940101123415, 0.03029790098662488, 0.03150871899561025, 0.02994294697418809, 0.0304760730068665, 0.03169588799937628, 0.030024489999050274, 0.030359385011252016, 0.03162586997495964, 0.03013008798006922, 0.030509079981129616, 0.03164594399277121, 0.029956877988297492];[0.08885735800140537, 0.09260913301841356, 0.09580881500733085, 0.0945820419874508, 0.09238068599370308, 0.09468510799342766, 0.0928734990011435, 0.09390053700190037, 0.09252184399520047, 0.09488512299139984, 0.09270078802364878, 0.09442476401454769, 0.09265720000257716, 0.09462832199642435, 0.09254183000302874, 0.09390978500596248, 0.09311582800000906, 0.0948005490063224, 0.09224510201602243, 0.09504761599237099, 0.09253693299251609, 0.09428220501285978, 0.09214358899043873, 0.09471443397342227, 0.09211370500270277, 0.09349077398655936, 0.0924616580014117, 0.09376789402449504, 0.09194775400101207, 0.10521674298797734, 0.0916063189797569, 0.09469652798725292, 0.09210855298442766, 0.09398386799148284, 0.09221737302141264, 0.09451598601299338, 0.09148536599241197, 0.0939260640006978, 0.09269994200440124, 0.09407390901469626, 0.09193528501782566, 0.0943948779895436, 0.09242615700350143, 0.09436504400218837, 0.09189666900783777, 0.09370796801522374, 0.09261814499041066, 0.0941155230102595, 0.09147114199004136, 0.09371681298944168];[1.686793258995749, 1.7020512390008662, 1.7100669840001501, 1.6918537290184759, 1.7060807190136984, 1.7102713140193373, 1.7071919610025361, 1.6952861819881946, 1.7012446359731257, 1.6826529949903488, 1.7097757469746284, 1.6964143980003428, 1.7143525090359617, 1.6964417489944026, 1.7002208560297731, 1.6992239259998314, 1.7027548910409678, 1.6966486249875743, 1.6868429229944013, 1.6893354400235694, 1.7030049239983782, 1.6958159930072725, 1.700678107998101, 1.7125242989568505, 1.7079378760536201, 1.7106398150208406, 1.666165998991346, 1.6972055320220534, 1.6837267270020675, 1.70840155397309, 1.7026508289854974, 1.6979195729945786, 1.7064535789832007, 1.7010258600057568, 1.7085102779965382, 1.6915771889907774, 1.6963844529818743, 1.693781167967245, 1.6905093470122665, 1.7070510479970835, 1.6889373620215338, 1.691420458984794, 1.6835578969912603, 1.7123309290327597, 1.6991850649937987, 1.6846646019839682, 1.6738748689822387, 1.6849645269976463, 1.701079125981778, 1.6742711539845914];[1.704576767020626, 1.697372926020762, 1.7005223240121268, 1.7011604240396991, 1.6992495070153382, 1.7011162900016643, 1.701955681986874, 1.707304507988738, 1.7066835899604484, 1.706777581013739, 1.7112667800101917, 1.7081813919940032, 1.7032597990473732, 1.702855081006419, 1.7053323010040913, 1.70310250701732, 1.7029792339890264, 1.7026555509655736, 1.7124900089984294, 1.7011598229873925, 1.7003089970094152, 1.698970219003968, 1.7019998240284622, 1.7230775989883114, 1.7045501779939514, 1.7101521459699143, 1.7008370659896173, 1.710895252006594, 1.7018648080120329, 1.749773281015223, 1.7106570599717088, 1.700738383049611, 1.7026743030000944, 1.7018059770052787, 1.7076412060123403, 1.7134686269855592, 1.7061990730289835, 1.7090178499929607, 1.709512838977389, 1.7032745130127296, 1.7073477579688188, 1.7044651809846982, 1.7020972669997718, 1.7107557349954732, 1.7020752780372277, 1.709047397976974, 1.7092803200066555, 1.6985331030155066, 1.704886579012964, 1.7077981930342503]
features.2.conv.0.0;0.07305866398382932;0.06390448697493412;1.2071247680287343;0.7562304319872055;0.8747010072491693;1.5962393431545443;0.5479760983215427;[0.07305866398382932, 0.07920569498674013, 0.07918436999898404, 0.0796085000038147, 0.07888331499998458, 0.07960273398202844, 0.07929063000483438, 0.07940306898672134, 0.0792325759830419, 0.07868330198107287, 0.07892366201849654, 0.07915544899879023, 0.07872733401018195, 0.07941532300901599, 0.07920692701009102, 0.07978789598564617, 0.07886982700438239, 0.07914874400012195, 0.07894654700066894, 0.07919550099177286, 0.07909622599254362, 0.07937731899437495, 0.07887446699896827, 0.07931965097668581, 0.07889043801696971, 0.0794893870188389, 0.07891969199408777, 0.07936450699344277, 0.07868402599706315, 0.07899563599494286, 0.07886693297768943, 0.07891171501250938, 0.07922358199721202, 0.07942009897669777, 0.07871842102031223, 0.07903324099606834, 0.07900749502005056, 0.07905459302128293, 0.07890933199087158, 0.07873676900635473, 0.0788197600049898, 0.07867057100520469, 0.07922208600211889, 0.07879056400270201, 0.07898996799485758, 0.07899380900198594, 0.07869948298321106, 0.07921076397178695, 0.07926716597285122, 0.07949066199944355];[0.07364662000327371, 0.06642185300006531, 0.06551912700524554, 0.06438361201435328, 0.0648970129841473, 0.06434115298907273, 0.06484045801335014, 0.06445080501725897, 0.06472964797285385, 0.06478486300329678, 0.06518666900228709, 0.06472598001710139, 0.06967766699381173, 0.06451043699053116, 0.06501186601235531, 0.06458197999745607, 0.06473863101564348, 0.06414628299535252, 0.06458259501960129, 0.06463690099189989, 0.06434213600005023, 0.06463258300209418, 0.06475742199108936, 0.06455568200908601, 0.06577636700239964, 0.06450981498346664, 0.06420692297979258, 0.06442423799308017, 0.06483636400662363, 0.06390448697493412, 0.0644169999868609, 0.06535473398980685, 0.06481466299737804, 0.06479553002282046, 0.0646066079789307, 0.06527981199906208, 0.0643621500057634, 0.06441915698815137, 0.06468789200880565, 0.06471006802166812, 0.06451477500377223, 0.06435968398000114, 0.06468048901297152, 0.06428766300086863, 0.06486906600184739, 0.0648589129850734, 0.06455474300310016, 0.06454655298148282, 0.06506052499753423, 0.06454177098930813];[1.3408042310038581, 1.2724382109881844, 1.2920799380226526, 1.337648963992251, 1.283707452006638, 1.306384704017546, 1.2956181440094952, 1.31491866504075, 1.2849596369778737, 1.2625056940014474, 1.2071247680287343, 1.3513685889774933, 1.3032008019799832, 1.3278202890069224, 1.3219252499984577, 1.3424717689922545, 1.2774756159633398, 1.3507844129926525, 1.3016911929880735, 1.264856472989777, 1.2902757850242779, 1.330570659978548, 1.2675014529959299, 1.3267396980081685, 1.319855996989645, 1.3541857360396534, 1.283560921001481, 1.3307092420291156, 1.281424880027771, 1.3233695949893445, 1.3007064620032907, 1.3016733739932533, 1.2751547500083689, 1.3241903650341555, 1.349608577991603, 1.3366661399777513, 1.2619582260085735, 1.2386274589516688, 1.2234286150196567, 1.283420417981688, 1.33641376401647, 1.3316052909940481, 1.289735837985063, 1.3182225160126109, 1.337656532006804, 1.2791366720048245, 1.336923692986602, 1.3278946049977094, 1.311850878963014, 1.2698680960165802];[1.2736601750075351, 1.296619919972727, 1.280553124990547, 1.217230871989159, 1.245923031034181, 1.2964397229952738, 0.7562304319872055, 1.2847285369643942, 1.221559541998431, 1.2339425450190902, 1.2656818489776924, 1.2927174250071403, 1.2576661169878207, 1.3005034079833422, 1.3086867640085984, 1.3149955449916888, 1.3248230509925634, 1.3453749969776254, 1.323587366990978, 1.3462498850130942, 1.3086174770141952, 1.2469318230287172, 1.300430049013812, 1.2827039590047207, 1.2909482609829865, 1.2510303429735359, 1.2454389860213269, 1.2177457039942965, 1.3215310809900984, 1.2876166510104667, 1.3360399550001603, 1.3015077250311151, 1.2795779689622577, 1.2877844699833076, 1.3285388580115978, 1.320402331999503, 1.3264208160107955, 1.3277862919785548, 1.337696141039487, 1.3195745890261605, 1.2395192459807731, 1.2977285499800928, 1.2689083569857758, 1.3405364240170456, 1.2893926810356788, 1.2911841199966148, 1.3368808739760425, 1.3136662329779938, 1.3480186899832916, 1.3286474460037425]
features.2.conv.1.0;0.07495960799860768;1.4016623939969577;3.690377273975173;3.934291692014085;18.698902401183748;0.9380029654298345;19.934800944488572;[0.07495960799860768, 0.07898431399371475, 0.07636857501347549, 0.07667870499426499, 0.07632286599255167, 0.07731388800311834, 0.07595503897755407, 0.07622438701218925, 0.0757875719864387, 0.0779321719892323, 0.07602918799966574, 0.07715916802408174, 0.07657109401770867, 0.07695743898511864, 0.07638588498230092, 0.07721401800517924, 0.07592444398324005, 0.07680802201502956, 0.07595907099312171, 0.07701274001738057, 0.07651830799295567, 0.07781606499338523, 0.07649643000331707, 0.0760166950058192, 0.07647514701238833, 0.07701205799821764, 0.07600072299828753, 0.07661468701553531, 0.07621604000451043, 0.07776007000938989, 0.0763417560083326, 0.07700697699328884, 0.07629941302002408, 0.07735616600257345, 0.0768672630074434, 0.07717351900646463, 0.07610368699533865, 0.0773514409956988, 0.07613823699648492, 0.07681958001921885, 0.07637073699152097, 0.076761586999055, 0.07680665701627731, 0.07722533599007875, 0.07667231801315211, 0.07717047099140473, 0.07602666300954297, 0.07662025699391961, 0.09657957399031147, 0.07710042901453562];[1.435987497010501, 1.429294787987601, 1.4332306860014796, 1.433978395012673, 1.4480747769994196, 1.4298486640036572, 1.438726412015967, 1.4456478169886395, 1.4466828769946005, 1.4464752910134848, 1.450476352008991, 1.4376559389929753, 1.4542162509751506, 1.4435896970098838, 1.4478826249833219, 1.4189789929951075, 1.440333111997461, 1.4451549270015676, 1.4033676009858027, 1.432246919022873, 1.4464402259909548, 1.4471296789997723, 1.44259336401592, 1.4464172139996663, 1.4570405860140454, 1.4272702450107317, 1.4405125679913908, 1.4212034469819628, 1.4240145130024757, 1.4476889400102664, 1.4455423309991602, 1.4882609189953655, 1.4835294439981226, 1.449337989994092, 1.44779221600038, 1.464057307020994, 1.436964969994733, 1.449003127985634, 1.4575219849939458, 1.4465020569914486, 1.4826643000124022, 1.49377834200277, 1.4476758099917788, 1.473268800007645, 1.4016623939969577, 1.4430098170123529, 1.4463188420049846, 1.5227720749971922, 1.4433982709888369, 1.4222794439992867];[3.8012964540102985, 3.690377273975173, 3.9672905590268783, 3.9377691359841265, 3.9600699080037884, 3.953674751042854, 3.938818145019468, 3.944447139976546, 3.9312263049941976, 3.9331992130319122, 3.9516818130214233, 3.9365838110388722, 3.950891338987276, 3.960927379957866, 3.954474015015876, 3.955487280996749, 3.939181184017798, 3.969016490969807, 3.9556337769899983, 3.956114038999658, 3.956490070995642, 4.011455530009698, 3.966805153002497, 3.9502571419870947, 3.9946567349834368, 3.9656476929958444, 3.954186050017597, 3.9545778940373566, 3.95383379899431, 3.9547515909944195, 3.9598233660217375, 3.959754502022406, 3.943383804988116, 3.949278296000557, 3.9605597909830976, 3.954030811000848, 3.951951632014243, 3.9551059329824056, 3.9536900340171997, 3.9604240389890037, 3.9555501559807453, 3.948129866999807, 3.940377811988583, 3.9558733089943416, 3.95029826296377, 3.937901198019972, 3.9528188760159537, 3.95872832700843, 3.9376621060364414, 3.997854607994668];[3.954672839026898, 3.9439996789733414, 3.9605446890054736, 3.9543240210041404, 3.9691514449950773, 3.9611348009784706, 3.9595094899996184, 3.943194756982848, 4.016127113980474, 3.9477173399936873, 3.954018657997949, 3.9550758519908413, 3.9388940039789304, 3.9377714360307436, 3.957568687008461, 3.9542578980326653, 3.955982013983885, 3.9624398549785838, 3.9627156849892344, 3.9932424559956416, 3.9517224739829544, 3.941825260029873, 3.938681500032544, 3.953591116995085, 3.9498844479967374, 3.9429279460164253, 3.9389801090292167, 3.993593951978255, 3.9452374880202115, 3.9560451339639258, 3.949013143981574, 3.9508722859609406, 3.9499937439977657, 3.934291692014085, 3.9351901460031513, 3.9382420370238833, 3.9568523669731803, 3.9585534329817165, 3.9461265089630615, 3.957220002048416, 3.960374485963257, 3.948624052980449, 3.958417563990224, 3.9445522330061067, 3.947111462999601, 3.962618758989265, 3.94546452400391, 3.953766870981781, 3.9415577509789728, 3.9624962160014547]
features.2.conv.2;0.01939861199934967;0.03692913198028691;0.2652205769554712;0.264551918982761;1.9036997070473365;1.0025275113304084;1.8989002152380074;[0.01973921700846404, 0.019588186987675726, 0.019616409990703687, 0.019521907990565524, 0.01963856999645941, 0.01950309899984859, 0.019585310015827417, 0.019473135995212942, 0.019668256980367005, 0.019595296995248646, 0.01974050802527927, 0.01941414098837413, 0.019447006983682513, 0.019475039007375017, 0.019481866009300575, 0.019609674985986203, 0.019427994004217908, 0.0194831789995078, 0.01976625999668613, 0.01958430599188432, 0.019405545986955985, 0.019523500988725573, 0.019662959995912388, 0.01961545000085607, 0.01945728698046878, 0.01958686698344536, 0.019729550025658682, 0.01950251401285641, 0.01964625300024636, 0.019510584010276943, 0.01948196699959226, 0.019745371013414115, 0.01968566598952748, 0.01968807799858041, 0.019705339014763013, 0.01953960699029267, 0.019561676017474383, 0.01953597497777082, 0.01939861199934967, 0.019576627004425973, 0.019498784007737413, 0.019564465997973457, 0.019541307003237307, 0.019404223014134914, 0.019612829986726865, 0.01961068098898977, 0.019568408984923735, 0.019631584000308067, 0.01946684898575768, 0.01950418800697662];[0.037386648007668555, 0.037020782998297364, 0.03767366800457239, 0.0370452239876613, 0.03700604700134136, 0.037071659025968984, 0.0371139440103434, 0.03706511200289242, 0.03714496298925951, 0.03704646398546174, 0.037434855999890715, 0.037042918003862724, 0.037037022004369646, 0.03711562999524176, 0.03753103001508862, 0.037014352972619236, 0.03711947100237012, 0.037539696000749245, 0.03712809199350886, 0.03701271797763184, 0.037150974007090554, 0.03700281897909008, 0.037491688010049984, 0.037446849019033834, 0.03753089500241913, 0.037087873002747074, 0.03748737002024427, 0.0370141230232548, 0.03711307802586816, 0.036992195004131645, 0.03713880499708466, 0.03692913198028691, 0.03708379698218778, 0.037065308017190546, 0.038759638991905376, 0.03722249701968394, 0.03711328498320654, 0.03695131401764229, 0.03708803202607669, 0.03705501797958277, 0.037133217992959544, 0.037127238989342004, 0.03731572601827793, 0.03699345898348838, 0.03716641300707124, 0.03699619899271056, 0.03711952600860968, 0.03702578498632647, 0.037162782973609865, 0.0370102210144978];[0.26750068899127655, 0.26667521402123384, 0.26976945900241844, 0.26975568098714575, 0.2689425550051965, 0.2685970660240855, 0.2693498959997669, 0.26683847000822425, 0.26994777598883957, 0.2684026589849964, 0.2675039659952745, 0.27021983001031913, 0.2678736580128316, 0.2701721769699361, 0.2686408959852997, 0.26571614999556914, 0.2687135740125086, 0.26746652799192816, 0.2685180659755133, 0.26786983298370615, 0.2689861819962971, 0.267973982001422, 0.26967023199540563, 0.2673064160044305, 0.2688156059884932, 0.2652205769554712, 0.26702332199783996, 0.26839476797613315, 0.2676646980107762, 0.2690184970269911, 0.2678074899886269, 0.26679458798025735, 0.2704196409904398, 0.2695774839958176, 0.26869713500491343, 0.2686090290080756, 0.26793544000247493, 0.2700636929948814, 0.26956164999864995, 0.26783757499651983, 0.2689932429930195, 0.2668931429798249, 0.26856508501805365, 0.27017923202947713, 0.2718193129694555, 0.2713991659984458, 0.2686782550008502, 0.26739411702146754, 0.27064294600859284, 0.27092725803959183];[0.2665940869774204, 0.2690861640148796, 0.2677435080113355, 0.26554874700377695, 0.26749792401096784, 0.2675888030207716, 0.26501518799341284, 0.26929903801647015, 0.2670573159994092, 0.26501801499398425, 0.27047347696498036, 0.2673800560296513, 0.2659366229781881, 0.2689429920283146, 0.2680649829853792, 0.2694823700294364, 0.2747676400176715, 0.2677791510068346, 0.2683499520062469, 0.2673692680255044, 0.2691426460223738, 0.2672528529947158, 0.26943084798404016, 0.2659872289514169, 0.2711973270343151, 0.2673061409732327, 0.27043776301434264, 0.264551918982761, 0.267443312011892, 0.26720387500245124, 0.26694718800717965, 0.26608507201308385, 0.2661019070073962, 0.2679744280176237, 0.26906361102010123, 0.2679627080215141, 0.2676355409785174, 0.2662750279705506, 0.2663145739934407, 0.26706749200820923, 0.2735344740212895, 0.27246786301839165, 0.2716104559949599, 0.27084371796809137, 0.270636418950744, 0.2665568579977844, 0.26712575400597416, 0.2710214509861544, 0.2694040500209667, 0.26614567899378017]
features.3.conv.0.0;0.027885252988198772;0.023318285995628685;0.2673116649966687;0.26664984799572267;0.8362228596418738;1.0024819702914538;0.8341525178739693;[0.027885252988198772, 0.028834629018092528, 0.03000945900566876, 0.03074154502246529, 0.032869430986465886, 0.031494732975261286, 0.031451585004106164, 0.03266770101618022, 0.03168400801951066, 0.031574721011566, 0.03298329401877709, 0.031651528988732025, 0.03133997498662211, 0.03265972397639416, 0.031337162014096975, 0.030997035006294027, 0.03256748401327059, 0.030905082006938756, 0.03225468299933709, 0.032982072996674106, 0.03132750102668069, 0.03218608399038203, 0.03296836401568726, 0.03099524200661108, 0.031591687991749495, 0.031217590003507212, 0.031125803012400866, 0.03262615101994015, 0.03120557899819687, 0.031610337988240644, 0.031090704986127093, 0.032502496003871784, 0.03135871299309656, 0.031283910997444764, 0.03263465699274093, 0.031309126992709935, 0.03127508901525289, 0.032598414982203394, 0.031314363004639745, 0.031235600006766617, 0.032768375996965915, 0.031005232012830675, 0.03243985798326321, 0.03292361099738628, 0.0313246320001781, 0.03127143901656382, 0.03296907999902032, 0.031071614008396864, 0.03131303397822194, 0.03157998700044118];[0.023318285995628685, 0.024921327974880114, 0.02396729399333708, 0.024131961981765926, 0.024301155004650354, 0.02426648698747158, 0.02429635901353322, 0.024362722993828356, 0.02430008101509884, 0.02436492301058024, 0.02441157298744656, 0.024327974999323487, 0.02445966098457575, 0.02427881900803186, 0.023408517008647323, 0.024061739997705445, 0.02432524098549038, 0.024299687996972352, 0.024408030993072316, 0.023420290992362425, 0.024444979993859306, 0.024201257998356596, 0.024322293000295758, 0.024425690004136413, 0.02440934901824221, 0.024499688006471843, 0.024358616006793454, 0.02411642501829192, 0.02439930901164189, 0.024298236006870866, 0.024593303009169176, 0.024321434990270063, 0.024407492019236088, 0.024375686974963173, 0.024343929020687938, 0.024199887993745506, 0.024435129977064207, 0.024460960004944354, 0.024348870996618643, 0.023538434994406998, 0.024360699026146904, 0.024316748982528225, 0.024358535010833293, 0.024436558014713228, 0.02443812199635431, 0.024373975989874452, 0.024279107979964465, 0.02432483300799504, 0.02437715098494664, 0.024440868000965565];[0.2673116649966687, 0.32493167600478046, 0.2682186900055967, 0.3369386599806603, 0.3521232799976133, 0.2700834450079128, 0.27122193900868297, 0.2986707959789783, 0.3003884209902026, 0.27218190202256665, 0.33694841800024733, 0.3896760930074379, 0.3298480480152648, 0.2701736279996112, 0.2734351079852786, 0.2959475259995088, 0.26903783102170564, 0.30364481502329, 0.31957678895560093, 0.3358990400156472, 0.3309952969721053, 0.334039123961702, 0.2771638319827616, 0.297975431982195, 0.27386889696936123, 0.3004948699963279, 0.3017187769873999, 0.3445089050219394, 0.2946323979704175, 0.3373862170265056, 0.3516865280107595, 0.33864615301718004, 0.33332728102686815, 0.2962085979816038, 0.33988770097494125, 0.30999061299371533, 0.26947411097353324, 0.28091918997233734, 0.2725314599520061, 0.2962481219728943, 0.2978895169799216, 0.2901599790202454, 0.2701379630016163, 0.3392354530224111, 0.315191136993235, 0.30193321499973536, 0.2988446520175785, 0.32281324797077104, 0.32647164197987877, 0.2733268509909976];[0.2670572609931696, 0.26664984799572267, 0.2695094479713589, 0.27053930499823764, 0.31877875202917494, 0.2969937049783766, 0.2718312929791864, 0.35783778596669436, 0.324958401004551, 0.3372570240171626, 0.29767028501373716, 0.2709454809955787, 0.2690306110016536, 0.29448440397391096, 0.2974791270098649, 0.30299651296809316, 0.3115151490201242, 0.34738169898628257, 0.334307043987792, 0.30113265599356964, 0.3452034869987983, 0.3587662240024656, 0.3434974479896482, 0.29692901798989624, 0.34696565501508303, 0.2987485799822025, 0.2992929109605029, 0.27838195199728943, 0.2677817649964709, 0.2978048679942731, 0.3397517069824971, 0.29959005501586944, 0.3896009369636886, 0.2961629390192684, 0.3018006579950452, 0.2700849400134757, 0.2935635670146439, 0.34398613704252057, 0.3078516200184822, 0.2718104329833295, 0.3136068829917349, 0.26921004202449694, 0.2934075990051497, 0.30151712900260463, 0.3032693559944164, 0.29417772401939146, 0.2950533549883403, 0.3325677090033423, 0.2991752519737929, 0.2686857829976361]
features.3.conv.1.0;0.04352682997705415;0.7475551010284107;1.8407070999674033;1.9810485109628644;17.17458177915773;0.9291580139411882;18.484026959320623;[0.04352682997705415, 0.044293532002484426, 0.04445224499795586, 0.044261326984269544, 0.045227673021145165, 0.046047895011724904, 0.046087693015579134, 0.044885106006404385, 0.045531436015153304, 0.046181763987988234, 0.04631072501069866, 0.04496803900110535, 0.045254141004988924, 0.04627808500663377, 0.07847084102104418, 0.044823625998105854, 0.04550460400059819, 0.04622252701665275, 0.04611564500373788, 0.044723670987877995, 0.045394084008876234, 0.0462780210073106, 0.04609791899565607, 0.0446128059993498, 0.045362012984696776, 0.04615653998916969, 0.04601501201977953, 0.04504039199673571, 0.04504744600853883, 0.04622567500337027, 0.045914387999800965, 0.04502281898749061, 0.04535786100313999, 0.04625537301762961, 0.04622764798114076, 0.04487100100959651, 0.04541073500877246, 0.046084389003226534, 0.04601000002003275, 0.04509257199242711, 0.045450701989466324, 0.04597721400205046, 0.046031248988583684, 0.044976069999393076, 0.045195355982286856, 0.04603566598962061, 0.04596554601448588, 0.04504850399098359, 0.045571114984340966, 0.0460872900148388];[0.8277366430265829, 0.8325306259794161, 0.7948233720089775, 0.8004089909954928, 0.8196221549878828, 0.8086728909984231, 0.8244403499993496, 0.8023353850003332, 0.8229162849893328, 0.8279277149995323, 0.8309628219867591, 0.7475551010284107, 0.7898659270140342, 0.8173090669733938, 0.8319261739961803, 0.8045150440011639, 0.8258700699952897, 0.8094193699944299, 0.8099765780207235, 0.8365149160090368, 0.80506314401282, 0.8298379699990619, 0.8137990410032216, 0.8373878260026686, 0.8199381259910297, 0.8344664580072276, 0.828448111016769, 0.8319801399775315, 0.835421188006876, 0.8466334129916504, 0.8251930459809955, 0.8231453790212981, 0.7480289230006747, 0.8298817549948581, 0.8382008539920207, 0.8437339800002519, 0.8253090879879892, 0.8158391220204066, 0.7887531949963886, 0.7929647589917295, 0.770111858000746, 0.8309948140231427, 0.8257501669868361, 0.82493897198583, 0.8296234550070949, 0.8238819389953278, 0.7971645049983636, 0.8364562029892113, 0.7894904690037947, 0.8070273460180033];[1.8407070999674033, 1.9119616910174955, 1.9718535860301927, 1.983562246983638, 1.9809057909878902, 1.985242647031555, 1.981313806027174, 1.9843339940125588, 1.9820093520102091, 1.9837970320368186, 1.981675521004945, 1.9803203529736493, 1.9846889209875371, 1.9939436110144015, 1.981935367017286, 1.9811313009704463, 1.989314123056829, 1.9910593699896708, 1.9816401790012605, 1.98540835903259, 1.9809179260046221, 1.9847289529861882, 1.9830575810046867, 1.9827408480050508, 1.986929697013693, 1.9854916390031576, 1.9844077360176016, 1.9819460950093344, 1.9818267000082415, 1.9816056469571777, 1.987987146974774, 1.983438078983454, 1.9907174239633605, 1.982093819999136, 1.9873726929654367, 1.9918347930361051, 2.0117741389840376, 1.9853282739932183, 1.9829982559895143, 1.9851389460091013, 2.0119743300019763, 1.9826257420063484, 1.9826463959761895, 1.9957279459922574, 1.99248129298212, 1.9911638539924752, 1.9895530979847535, 1.9900872559810523, 1.9850487200019415, 1.9829024099744856];[1.9947365840198472, 1.9930016649886966, 1.9842767159861978, 1.987788879981963, 1.985719097981928, 1.985813112987671, 1.9831874230294488, 1.983435190981254, 1.989174593007192, 1.9858562209701631, 1.9861071509949397, 1.984917204012163, 1.9828321490203962, 1.9886124069744255, 1.9922738500172272, 1.9861177290440537, 1.9844500329927541, 1.9843419649987482, 1.9837935910036322, 1.9870668229996227, 1.9889757410273887, 1.986443912028335, 1.989508634986123, 1.9881598350184504, 1.9810485109628644, 1.9853950489778072, 1.9840990380034782, 1.9932261799986009, 1.984443294990342, 1.9936213889741339, 1.9887312590144575, 1.9887454580166377, 1.9864134470117278, 1.986213199008489, 1.985751864995109, 1.9943422669894062, 1.9832213539921213, 1.9936267950106412, 1.9891238709969912, 1.9862155599985272, 1.9847723089915235, 1.984555601986358, 2.0336025959986728, 1.992333102010889, 1.9824069629830774, 1.9847622519882862, 2.009641885961173, 1.9825464069726877, 1.9852188089862466, 1.9856102050107438]
features.3.conv.2;0.026887250976869836;0.044752966990927234;0.3154129579779692;0.3147705760493409;1.6644679305231558;1.0020407940814888;1.6610780123466675;[0.027360204985598102, 0.027309529978083447, 0.027309989993227646, 0.027132862014696002, 0.02731023301021196, 0.027562862989725545, 0.027076664991909638, 0.026887250976869836, 0.027564223011722788, 0.027560624992474914, 0.027235313988057896, 0.027700698003172874, 0.02715942799113691, 0.0274084759876132, 0.027618474996415898, 0.027427936001913622, 0.02752845297800377, 0.026983346993802115, 0.027341110981069505, 0.027218011993682012, 0.026991053979145363, 0.027112937008496374, 0.027214422007091343, 0.027246837998973206, 0.027219202980631962, 0.027209938009036705, 0.027051173005020246, 0.02710089899483137, 0.027244061027886346, 0.027311128011206165, 0.027099722996354103, 0.0271653670060914, 0.027291560982121155, 0.027061534026870504, 0.027124001004267484, 0.027239578019361943, 0.027355447004083544, 0.027062081993790343, 0.027412523020757362, 0.027363823988707736, 0.027476389979710802, 0.027367615984985605, 0.027304922987241298, 0.02759454000624828, 0.02716449199942872, 0.02725145997828804, 0.027227503014728427, 0.02700972100137733, 0.027297327003907412, 0.02712353999959305];[0.0454543860105332, 0.045173485996201634, 0.04555936201359145, 0.045230162009829655, 0.04565731299226172, 0.04505353400600143, 0.045666883001104, 0.04503952999948524, 0.04521102400030941, 0.045224018016597256, 0.045203815010609105, 0.04483300700667314, 0.046123626991175115, 0.04491595400031656, 0.045392383995931596, 0.04554353799903765, 0.04544716901727952, 0.04562880500452593, 0.045429600024363026, 0.04537343201809563, 0.045124866999685764, 0.04495688999304548, 0.0452912469918374, 0.045528804999776185, 0.04482936600106768, 0.04499863801174797, 0.0450848700129427, 0.04524175499682315, 0.04529204100253992, 0.04517758599831723, 0.04479417600668967, 0.04489734198432416, 0.045160474022850394, 0.045427752018440515, 0.044752966990927234, 0.044961809006053954, 0.045288583991350606, 0.048919202003162354, 0.044915398000739515, 0.044989555986830965, 0.045223402994452044, 0.045123281015548855, 0.04528735301573761, 0.04519475100096315, 0.04542168599436991, 0.04511449602432549, 0.04518280198681168, 0.045086080994224176, 0.04532114902394824, 0.04507557800388895];[0.3154365479713306, 0.32068242301465943, 0.316648506995989, 0.317002979980316, 0.31582708202768117, 0.3169088739959989, 0.3186491060187109, 0.31723709899233654, 0.3189279299986083, 0.3164589650114067, 0.32012660198961385, 0.3191800540080294, 0.3198207310051657, 0.3182848729775287, 0.31724654202116653, 0.31689704200834967, 0.3172904370294418, 0.3154129579779692, 0.3215957999927923, 0.3172386980149895, 0.3168371980136726, 0.3178000440238975, 0.3178213569917716, 0.31942540599266067, 0.3167882700217888, 0.31753648599260487, 0.31882203702116385, 0.3165340179693885, 0.3199580209911801, 0.31889343695365824, 0.3180871559889056, 0.3171075609861873, 0.31760395696619526, 0.3181101560185198, 0.3157977100054268, 0.31763114099157974, 0.31626127200433984, 0.3156567349797115, 0.31770296799368225, 0.3172199220280163, 0.3201719170319848, 0.3169051809818484, 0.32095117401331663, 0.31609322197618894, 0.318810522032436, 0.3178502189985011, 0.3170784930116497, 0.31799345201579854, 0.3180310890311375, 0.3178903220104985];[0.31597297501866706, 0.31796054597361945, 0.3237998269905802, 0.3200919039954897, 0.3172009230183903, 0.3160852520086337, 0.31780473500839435, 0.32010208201245405, 0.31782848498551175, 0.31804541501333006, 0.3196055599837564, 0.316235379956197, 0.3168133159924764, 0.31877210998209193, 0.325132504949579, 0.3163642329745926, 0.3164498289988842, 0.3192676790058613, 0.31553930600057356, 0.3174547740200069, 0.31710812996607274, 0.3157250700169243, 0.3167839919915423, 0.32057244301540777, 0.31931582099059597, 0.3177724180277437, 0.31820384599268436, 0.3149724140239414, 0.3157943050027825, 0.31726153800264, 0.31961130202398635, 0.32467432800331153, 0.3270424169895705, 0.3155216890445445, 0.3242160480003804, 0.3167416059586685, 0.3168816919787787, 0.3147705760493409, 0.3162257779913489, 0.31712588004302233, 0.3161756290355697, 0.3148778249742463, 0.3230912699655164, 0.31841133200214244, 0.3163455059984699, 0.3253711420111358, 0.31890716997440904, 0.3178366640058812, 0.31913370100664906, 0.32313156296731904]
features.4.conv.1.0;0.030314317991724238;0.27347945599467494;0.7495048709970433;0.7953094930271618;9.021461609967092;0.9424065443305929;9.57279176830758;[0.03066474001388997, 0.03182010701857507, 0.03155466602765955, 0.03154386399546638, 0.03071728500071913, 0.03177056400454603, 0.031010812002932653, 0.031613247003406286, 0.030491710000205785, 0.031484006001846865, 0.030403228010982275, 0.03186419099802151, 0.03182457099319436, 0.031424236978637055, 0.030935571994632483, 0.03121674299472943, 0.031660250009736046, 0.03120678197592497, 0.03143111101235263, 0.030441605020314455, 0.03158617200097069, 0.03145372899598442, 0.031171207985607907, 0.03158640197943896, 0.031148228008532897, 0.03160955500788987, 0.030364021979039535, 0.031391797005198896, 0.030471475998638198, 0.030993171007139608, 0.03145660998416133, 0.031381639011669904, 0.030994631990324706, 0.03123706698534079, 0.031779059005202726, 0.030327565997140482, 0.03150249199825339, 0.03050422199885361, 0.03170293100993149, 0.03165045499918051, 0.0313493880094029, 0.03101163698011078, 0.03125365299638361, 0.03169730701483786, 0.03042211098363623, 0.030809580988716334, 0.030314317991724238, 0.031568940001307055, 0.0314968989987392, 0.03129548399010673];[0.29001014499226585, 0.2851282430056017, 0.3206339059979655, 0.2906657069979701, 0.28314639898599125, 0.27881509700091556, 0.27904122901964, 0.29629872299847193, 0.28374638699460775, 0.31416787501075305, 0.2957778229902033, 0.311141444981331, 0.2744585620239377, 0.28187922399956733, 0.30035015699104406, 0.2829319329757709, 0.28507868698216043, 0.2995601339789573, 0.29075994101003744, 0.2902227569720708, 0.29829375600093044, 0.28300479298923165, 0.28092704800656065, 0.2984685389965307, 0.28323937600362115, 0.29122826299862936, 0.30053756397683173, 0.27347945599467494, 0.2839059180114418, 0.3049057530006394, 0.2850034210132435, 0.28550351699232124, 0.296170310000889, 0.2840219600184355, 0.2850264480221085, 0.30519277599523775, 0.2872444640088361, 0.3113774670055136, 0.28687653099768795, 0.3014074810198508, 0.28452426599687897, 0.3054807959997561, 0.28931861399905756, 0.28450028799124993, 0.29322616499848664, 0.28964537297724746, 0.2761097199982032, 0.30960950802545995, 0.28498836801736616, 0.2833713110012468];[0.7496857530204579, 0.7515446029719897, 0.8011765890114475, 0.8043896059680264, 0.7495048709970433, 0.811559566995129, 0.8103707870177459, 0.8115272560098674, 0.8102334339928348, 0.8078565850155428, 0.809436354029458, 0.8017014769720845, 0.808019428019179, 0.8070618900237605, 0.8075837239739485, 0.8080239329719916, 0.8066654760041274, 0.8048741750244517, 0.8510742940125056, 0.8087865089764819, 0.8083187870215625, 0.8147856639698148, 0.8069280970084947, 0.8096958480018657, 0.8109587169601582, 0.8070844969479367, 0.8060770689917263, 0.8101868550002109, 0.8092110939905979, 0.8085017330013216, 0.8105552920023911, 0.8084632540121675, 0.8121645570208784, 0.8077688300109003, 0.8073729870084208, 0.8068462809897028, 0.812006107007619, 0.8099240210140124, 0.8098498489707708, 0.8066504699818324, 0.797636701958254, 0.8058613690081984, 0.808630058018025, 0.790941863990156, 0.810839036013931, 0.8056061989918817, 0.8095167689898517, 0.8092514460149687, 0.806702558969846, 0.806395240011625];[0.8037830980028957, 0.8100271169678308, 0.8073091799742542, 0.8085096669674385, 0.8035870750027243, 0.8064053049893118, 0.8088869560160674, 0.8108387339743786, 0.8074751690146513, 0.8091902770102024, 0.8185663929907605, 0.8116282830014825, 0.8096314479771536, 0.8069890009937808, 0.8112842490372714, 0.8102611310023349, 0.806468058959581, 0.8141965750255622, 0.8095239909889642, 0.8112638680031523, 0.8107621779781766, 0.7953094930271618, 0.8064695950306486, 0.806598337017931, 0.810157479980262, 0.8117212930228561, 0.8531014379987027, 0.8119920430181082, 0.809965022985125, 0.810015900991857, 0.8083897599717602, 0.8069724949891679, 0.8105096539948136, 0.8516325709933881, 0.796560200949898, 0.8125370099733118, 0.8127861229877453, 0.8095364660257474, 0.8090590840147343, 0.8101022360206116, 0.8073289459862281, 0.8085511530225631, 0.8169115349883214, 0.8127921130217146, 0.8075566170155071, 0.804868172010174, 0.8054748989816289, 0.8070825649774633, 0.81294918700587, 0.8136488500167616]
features.4.conv.2;0.0067586869990918785;0.01197047799360007;0.08072455602814443;0.08206225701724179;1.7711247754495019;0.9836989495814586;1.8004743994116035;[0.006932995020179078, 0.006836437009042129, 0.006835556996520609, 0.006989651010371745, 0.006829079007729888, 0.006872197991469875, 0.006846742995548993, 0.006871429999591783, 0.006887127994559705, 0.0068636430078186095, 0.006845271011115983, 0.006889729993417859, 0.006867453019367531, 0.006842328002676368, 0.006880174012621865, 0.006864147988380864, 0.0068877050071023405, 0.006855437997728586, 0.006866548006655648, 0.006812359002651647, 0.006939445011084899, 0.0068177230132278055, 0.006849367986433208, 0.006820106005761772, 0.0068331160000525415, 0.006810221006162465, 0.006876599014503881, 0.006868791009765118, 0.0069492110051214695, 0.006927241978701204, 0.0068733929947484285, 0.006886785005917773, 0.006929466006113216, 0.006877701991470531, 0.006881863984744996, 0.006865950999781489, 0.006892686011269689, 0.006860825989861041, 0.006877781008370221, 0.0068495589948724955, 0.006869915989227593, 0.006838308006990701, 0.006838564004283398, 0.006839548994321376, 0.006874229002278298, 0.006895281985634938, 0.006868739990750328, 0.0067586869990918785, 0.006888367992360145, 0.006828145997133106];[0.012038379005389288, 0.0123365780164022, 0.012073100020643324, 0.012297512992518023, 0.011998278001556173, 0.012306807009736076, 0.012019651010632515, 0.012385899986838922, 0.01197442100965418, 0.012365271017188206, 0.01201083100750111, 0.012294475978706032, 0.0120415200071875, 0.01236795898876153, 0.012042689020745456, 0.012333324004430324, 0.01199994800845161, 0.012350172008154914, 0.012032298982376233, 0.01233510801102966, 0.012020163994748145, 0.012333288992522284, 0.012015043990686536, 0.01231096000992693, 0.012032794998958707, 0.01232910601538606, 0.012048092990880832, 0.01236034999601543, 0.011992068990366533, 0.012678174010943621, 0.01204219099599868, 0.012323386006755754, 0.011997405003057793, 0.012347531010163948, 0.01203458700911142, 0.012306166987400502, 0.012017439992632717, 0.01233735101413913, 0.012030993995722383, 0.01234403601847589, 0.011987848003627732, 0.012307324999710545, 0.0121206030016765, 0.012349320983048528, 0.012016480002785102, 0.012349413009360433, 0.012307869008509442, 0.012325081013841555, 0.01197047799360007, 0.01230682898312807];[0.08072455602814443, 0.08636675900197588, 0.08393631401122548, 0.08580901098321192, 0.0858640669612214, 0.08576169499428943, 0.08557544701034203, 0.086134495009901, 0.08359413902508095, 0.08601078999345191, 0.08601337595609948, 0.08625717798713595, 0.08439568601897918, 0.0859925730037503, 0.08620207395870239, 0.08370555198052898, 0.08583500899840146, 0.08538153700646944, 0.08401248199515976, 0.08565955000813119, 0.08586781195481308, 0.08604565801215358, 0.08381567901233211, 0.0837319349811878, 0.08598894497845322, 0.08608342500519939, 0.08429104901733808, 0.08454377800808288, 0.08378454399644397, 0.08551142600481398, 0.08529749599983916, 0.08588007799698971, 0.08617272498668171, 0.08429715901729651, 0.08542640300584026, 0.08533511101268232, 0.08628426201175898, 0.08522566597093828, 0.08560961598413996, 0.08391282800585032, 0.08353998101665638, 0.08746509501361288, 0.08561288501368836, 0.08312003803439438, 0.08409772498998791, 0.08608707299572416, 0.08365222503198311, 0.08347076101927087, 0.08448315903660841, 0.08603080999455415];[0.08455066903843544, 0.08363602199824527, 0.08830127998953685, 0.08234138201805763, 0.0820966660103295, 0.08243079599924386, 0.08220365300076082, 0.08856519701657817, 0.0863106430042535, 0.08383614700869657, 0.08450693002669141, 0.08277739802724682, 0.08240980701521039, 0.08249511901522055, 0.08259896701201797, 0.08273008398828097, 0.08428840001579374, 0.08223907300271094, 0.08206225701724179, 0.08237405199906789, 0.08261689601931721, 0.08245187305146828, 0.08224606502335519, 0.08351558100548573, 0.0822252850048244, 0.08457808202365413, 0.08343882497865707, 0.08330883603775874, 0.08388024297892116, 0.08226124299108051, 0.08429466799134389, 0.086104404006619, 0.08454184400034137, 0.08432765302131884, 0.08380291497451253, 0.08309023099718615, 0.08874684301554225, 0.08332899498054758, 0.08563507601502351, 0.0828980140213389, 0.08218466598191299, 0.08226649797870778, 0.08545981303905137, 0.0843084279622417, 0.08243256801506504, 0.08411021399660967, 0.08452671999111772, 0.0836709410068579, 0.08267591596813872, 0.08260593601153232]
features.5.conv.0.0;0.009253038006136194;0.007873658993048593;0.09475742003996857;0.09990249597467482;0.8509269050691396;0.9484990251293569;0.8971299732786648;[0.00947894700220786, 0.009253038006136194, 0.010398432990768924, 0.00961102600558661, 0.010622321016853675, 0.009707805002108216, 0.010367462993599474, 0.00961787099367939, 0.010367987997597083, 0.009647630009567365, 0.010689290007576346, 0.0095805779856164, 0.01041831000475213, 0.009585444000549614, 0.010603889997582883, 0.009625935985241085, 0.010598737018881366, 0.009604769002180547, 0.010397045989520848, 0.00964566701441072, 0.010362722008721903, 0.009593972004950047, 0.010380760009866208, 0.009645023004850373, 0.01060936800786294, 0.009608473017578945, 0.010614513012114912, 0.009671331994468346, 0.010378256993135437, 0.009715644002426416, 0.010617310006637126, 0.009517101978417486, 0.010390584997367114, 0.00958550299401395, 0.010596092004561797, 0.009595973999239504, 0.010620533983455971, 0.009684938995633274, 0.0103955130034592, 0.00959147501271218, 0.010386097012087703, 0.009782729990547523, 0.01036576900514774, 0.009591930982423946, 0.010637831990607083, 0.009606752981198952, 0.010616098006721586, 0.009640404983656481, 0.010368062008637935, 0.009613305010134354];[0.007907029008492827, 0.008280287991510704, 0.008238027978222817, 0.009377171023515984, 0.008149927016347647, 0.008362797001609579, 0.008071421005297452, 0.009663089003879577, 0.008091700001386926, 0.00825754800462164, 0.00808311000582762, 0.010481466015335172, 0.008138692995999008, 0.008240090013714507, 0.008148573979269713, 0.008122414001263678, 0.007983852992765605, 0.007873658993048593, 0.008086868998361751, 0.00799374099005945, 0.008049415017012507, 0.008005914016393945, 0.008087711001280695, 0.007892841997090727, 0.008164221013430506, 0.008040246000746265, 0.008258251997176558, 0.010397537989774719, 0.00799040001584217, 0.008236438996391371, 0.009128272999078035, 0.008009818004211411, 0.008100927982013673, 0.008107614004984498, 0.008094636024907231, 0.00813419301994145, 0.008126870001433417, 0.008106770983431488, 0.008059682004386559, 0.008095277997199446, 0.008116462006000802, 0.008014880993869156, 0.008890296012395993, 0.008144432009430602, 0.008090693998383358, 0.008011908998014405, 0.009613361005904153, 0.008150137000484392, 0.008059849991695955, 0.008119417994748801];[0.09475742003996857, 0.09702715100138448, 0.09677533400827087, 0.10825516999466345, 0.10807456501061097, 0.10862042001099326, 0.10835083897109143, 0.10818165700766258, 0.10845866400632076, 0.10771711499546655, 0.10882055803085677, 0.11003748400253244, 0.10956749299657531, 0.10740042704856023, 0.10834658800740726, 0.1085556110192556, 0.10779327401542105, 0.10941446796641685, 0.10587056502117775, 0.10881546197924763, 0.1094774299999699, 0.10830472895759158, 0.10775209500570782, 0.10794566501863301, 0.1083544279972557, 0.10887421597726643, 0.10895191901363432, 0.10842403199058026, 0.10929256698000245, 0.10864569101249799, 0.10828062202199362, 0.10933684700285085, 0.10931689597782679, 0.10728375599137507, 0.1101776970026549, 0.10883595395716839, 0.10860939699341543, 0.10803120501805097, 0.10721279797144234, 0.10806149698328227, 0.10949896098463796, 0.10851998900761828, 0.10770486897672527, 0.10781617101747543, 0.1079254679789301, 0.10835355799645185, 0.10788606002461165, 0.10853551197214983, 0.10834924798109569, 0.10964976702234708];[0.10570045202621259, 0.10319361201254651, 0.10601888905512169, 0.10621718998299912, 0.10656173602910712, 0.10880859498865902, 0.1057963969942648, 0.11024300297140144, 0.1054799129778985, 0.10660304198972881, 0.10598471498815343, 0.1052088100113906, 0.10546778596471995, 0.10615053499350324, 0.10616314696380869, 0.10661516696563922, 0.10923872300190851, 0.10520638604066335, 0.1096521430008579, 0.10612251199199818, 0.10811026496230625, 0.10521861503366381, 0.10676604002946988, 0.105736696976237, 0.10604754398809746, 0.10863502600113861, 0.10587292499258183, 0.09990249597467482, 0.1058806880027987, 0.10542284901021048, 0.10519274600665085, 0.10536354497889988, 0.10533843099256046, 0.10550351600977592, 0.10472447797656059, 0.1054250200104434, 0.10618446097942069, 0.10540112198214047, 0.10603430902119726, 0.10494272399228066, 0.10632786303176545, 0.10602323798229918, 0.10544524798751809, 0.10434183297911659, 0.10558153301826678, 0.10751653695479035, 0.10553937600343488, 0.10524541995255277, 0.1051751249760855, 0.10557505799806677]
features.5.conv.1.0;0.01390847100992687;0.1562843180145137;0.3536808380158618;0.381247032986721;11.2366282320299;0.9276946636019608;12.112420899783379;[0.015178533009020612, 0.01591496600303799, 0.01579866500105709, 0.016070351004600525, 0.015550598996924236, 0.016166111978236586, 0.01578737498493865, 0.015433146007126197, 0.01577151898527518, 0.013975888985441998, 0.015709637984400615, 0.014376960025401786, 0.01592026397702284, 0.015900417987722903, 0.015730181010439992, 0.016386342991609126, 0.01396003202535212, 0.01621796900872141, 0.01578852898092009, 0.0158483239938505, 0.01612365001346916, 0.016087948984932154, 0.01595439200173132, 0.015867281996179372, 0.01616950100287795, 0.015401547017972916, 0.01572294399375096, 0.01587097899755463, 0.015241421002428979, 0.01606886598165147, 0.016000217001419514, 0.01587064500199631, 0.01614504199824296, 0.015477587003260851, 0.015757799003040418, 0.014927912008715793, 0.015900008991593495, 0.015906668995739892, 0.015773431019624695, 0.016404995025368407, 0.013939419004600495, 0.016152359981788322, 0.015745220007374883, 0.015965551981935278, 0.01390847100992687, 0.016031161998398602, 0.015783553011715412, 0.015519762004259974, 0.015938519994961098, 0.015896864992100745];[0.1868840730166994, 0.18205098499311134, 0.15853196597890928, 0.17396430901135318, 0.1864140910038259, 0.17546984300133772, 0.1789608699909877, 0.18183423799928278, 0.18347979499958456, 0.18261506498674862, 0.1562843180145137, 0.17229000900988467, 0.17603343797964044, 0.17299296602141112, 0.17721141199581325, 0.17565400499734096, 0.16329287199187092, 0.17321859000367112, 0.1775778979936149, 0.1622207069885917, 0.17981584701919928, 0.18063379600062035, 0.180978236021474, 0.16278988399426453, 0.16883448700536974, 0.17901411399361677, 0.1811117089819163, 0.17828855599509552, 0.18444648702279665, 0.18423926600371487, 0.17607649299316108, 0.17202460498083383, 0.17898269300349057, 0.17358657700242475, 0.17660719199921004, 0.17755474400473759, 0.17870549799408764, 0.18453334100195207, 0.16397973100538366, 0.18921784000121988, 0.17718969102133997, 0.1728835709800478, 0.1598475979990326, 0.16527634099475108, 0.16575791500508785, 0.16337188999750651, 0.15843027899973094, 0.1717923619726207, 0.1633176940085832, 0.158232424990274];[0.3701694920018781, 0.37088472602772526, 0.3560762290144339, 0.369348922977224, 0.3686382610176224, 0.3701648479909636, 0.3536808380158618, 0.39542568498291075, 0.38734656997257844, 0.400399315985851, 0.38528045898419805, 0.39972000499255955, 0.39988758199615404, 0.4008948999689892, 0.399397285975283, 0.3983718039817177, 0.3981450920109637, 0.3876169220020529, 0.4031423149863258, 0.38871667202329263, 0.3937353389628697, 0.39642351400107145, 0.38223031401867047, 0.3826237420144025, 0.39828217003378086, 0.39662172499811277, 0.3958426700264681, 0.39793285698397085, 0.39337614699616097, 0.3995217659685295, 0.3854828780167736, 0.4006673119729385, 0.39422215800732374, 0.39551259801373817, 0.3987152560148388, 0.40289185298024677, 0.3825966770236846, 0.4029164999665227, 0.39184184902114794, 0.3985912299831398, 0.401345290010795, 0.39840116898994893, 0.4013269059942104, 0.4005551050067879, 0.3803844860231038, 0.3894911810057238, 0.3944098890060559, 0.4012128360045608, 0.3866400350234471, 0.39970909399562515];[0.3834389499970712, 0.40007730000070296, 0.38424452097387984, 0.3812565030239057, 0.3845352369535249, 0.3983504979987629, 0.3858009009854868, 0.3995659570209682, 0.39987253403523937, 0.392847094044555, 0.38320919501711614, 0.381247032986721, 0.3868686879868619, 0.3889868230035063, 0.3981964410049841, 0.40473057099734433, 0.38829817197984084, 0.3817005279706791, 0.4007279730285518, 0.3970089479989838, 0.40037737699458376, 0.3880867620173376, 0.39941199898021296, 0.3981097269861493, 0.3966186899924651, 0.4022415609797463, 0.40080327301984653, 0.40047912698355503, 0.3833359840209596, 0.3981827160168905, 0.3830868350050878, 0.40392188500845805, 0.4046878109802492, 0.39791721999063157, 0.39998384000500664, 0.38200129198958166, 0.399116555985529, 0.3815701029961929, 0.39915273000951856, 0.39795091398991644, 0.39941714200540446, 0.38320572502561845, 0.4000776110042352, 0.38370545400539413, 0.39945076301228255, 0.400500439980533, 0.39548617700347677, 0.3929456819896586, 0.39842723999754526, 0.3997843420074787]
features.5.conv.2;0.008686092012794688;0.014242748991819099;0.09584632096812129;0.09807944603380747;1.6397188713680912;0.9772314673869953;1.677922709296817;[0.008709958987310529, 0.008802700001979247, 0.008776001021033153, 0.008799498988082632, 0.008866980002494529, 0.008755738992476836, 0.008801458985544741, 0.008841852017212659, 0.008835360989905894, 0.008820871007628739, 0.00887195797986351, 0.00881009898148477, 0.008810250990791246, 0.008894834987586364, 0.008812666987068951, 0.008686092012794688, 0.008849940990330651, 0.00879220399656333, 0.008827589976135641, 0.008825125987641513, 0.008805188990663737, 0.008797011018032208, 0.008857073989929631, 0.008744179009227082, 0.008783146011410281, 0.008816648012725636, 0.008801124000456184, 0.008778734976658598, 0.008789443003479391, 0.008836879977025092, 0.008806129015283659, 0.008801396994385868, 0.00886334598180838, 0.008801034011412412, 0.008864595991326496, 0.008771375985816121, 0.008795939007541165, 0.008818258007522672, 0.008775064023211598, 0.008776518021477386, 0.008834223001031205, 0.008760896977037191, 0.008809702005237341, 0.008790161984506994, 0.008777691022260115, 0.008793525019427761, 0.008823804004350677, 0.00875271498807706, 0.008852833998389542, 0.008877916989149526];[0.014714987017214298, 0.014354683022247627, 0.014459197001997381, 0.014513740985421464, 0.014421486004721373, 0.014722928986884654, 0.01452976101427339, 0.014331625017803162, 0.014482168015092611, 0.014533918001689017, 0.014454135001869872, 0.014477424992946908, 0.01445162802701816, 0.014320964983198792, 0.014439163991482928, 0.014532158995280042, 0.014436333003686741, 0.014469620015006512, 0.014403661014512181, 0.014481946011073887, 0.014554719993611798, 0.014488912012893707, 0.014492229005554691, 0.014517127012368292, 0.01444694900419563, 0.014534368994645774, 0.014466216991422698, 0.014457671000855044, 0.024670309998327866, 0.014242748991819099, 0.014432158001000062, 0.014309001999208704, 0.014468839013716206, 0.014405263005755842, 0.014444303000345826, 0.014412574004381895, 0.014466194988926873, 0.014497936004772782, 0.014480530022410676, 0.014393035002285615, 0.01442141001462005, 0.014454457996180281, 0.014401007007109001, 0.014371233992278576, 0.014472503971774131, 0.014366199990035966, 0.014423215994611382, 0.014462799998000264, 0.01454720800393261, 0.01448081698617898];[0.09584632096812129, 0.1027234649809543, 0.10793357001966797, 0.10368797200499102, 0.10268840001663193, 0.10369727801298723, 0.09972496799309738, 0.10452356401947327, 0.10903903294820338, 0.10287526002503, 0.10263520595617592, 0.10013061403878964, 0.10814138205023482, 0.10199738800292835, 0.0999518480093684, 0.10937950399238616, 0.10317205800674856, 0.10727064902312122, 0.09966911395895295, 0.10049061899189837, 0.10817163900355808, 0.09999100299319252, 0.1032742050010711, 0.09967867002706043, 0.10274518097867258, 0.09997986294911243, 0.10284262296045199, 0.10741097599384375, 0.10393545901752077, 0.09975210600532591, 0.10255643102573231, 0.1001957249827683, 0.09978266200050712, 0.10808135001570918, 0.10199449199717492, 0.10292213500360958, 0.10344807300134562, 0.09972510498482734, 0.10165240697097033, 0.09978977497667074, 0.10281216801377013, 0.10017870596493594, 0.09978920695721172, 0.10939433696330525, 0.10345286899246275, 0.10028700900147669, 0.10336827498394996, 0.09980211101355962, 0.10315547097707167, 0.10445389000233263];[0.09842667100019753, 0.10082908201729879, 0.10179312803666107, 0.10189053797512315, 0.09829696096130647, 0.10033553099492565, 0.09889955903054215, 0.10142699800780974, 0.10127969199675135, 0.1013068999745883, 0.10080977799952962, 0.09855056603555568, 0.10111813197727315, 0.0982790499983821, 0.10174450202612206, 0.10033749995636754, 0.09808089298894629, 0.09807944603380747, 0.09934506303397939, 0.10121835296740755, 0.0982912810286507, 0.1019046540313866, 0.10111938900081441, 0.09826271000201814, 0.10075238600256853, 0.10158958300598897, 0.09843737303162925, 0.10116502700839192, 0.0989301220397465, 0.09884638802031986, 0.09808601898839697, 0.09875430300598964, 0.1042856490239501, 0.09817474402370863, 0.10279145697131753, 0.09811277900007553, 0.1006312899698969, 0.10149964201264083, 0.09814538600039668, 0.09898551501100883, 0.10160652198828757, 0.10161648798384704, 0.10615018897806294, 0.10027751300367527, 0.09929478701087646, 0.09847838699351996, 0.10077898699091747, 0.09987119195284322, 0.10130323996418156, 0.10065872801351361]
features.7.conv.1.0;0.008994943025754765;0.06452752201585099;0.1395210019836668;0.14922842002124526;7.173755501407024;0.934949267463956;7.6728821028608225;[0.009198226005537435, 0.009131505998084322, 0.009080060990527272, 0.009042103978572413, 0.009215578000294045, 0.009005678992252797, 0.009063946985406801, 0.00916547398082912, 0.009116193017689511, 0.00902615100494586, 0.00918788299895823, 0.008995591982966289, 0.009060429991222918, 0.00915797401103191, 0.009030489018186927, 0.009037957002874464, 0.009211394004523754, 0.009015616989927366, 0.00921691200346686, 0.00919723100378178, 0.009055553993675858, 0.009045290993526578, 0.009192258003167808, 0.009002609003800899, 0.009067913983017206, 0.0091562140150927, 0.009059291012817994, 0.00905438797781244, 0.009209459996782243, 0.008994943025754765, 0.00907530597760342, 0.009193803009111434, 0.009040383010869846, 0.009059528005309403, 0.009205827984260395, 0.009027677006088197, 0.009071028005564585, 0.009174011996947229, 0.009038524003699422, 0.009046035003848374, 0.009211144992150366, 0.009003451006719843, 0.009093625005334616, 0.009187838004436344, 0.00903311898582615, 0.009024322993354872, 0.009229207993485034, 0.009005304978927597, 0.009085213008802384, 0.009192308003548533];[0.06643625101423822, 0.06802868799422868, 0.06813345500268042, 0.06870852899737656, 0.0662927970115561, 0.06760222700540908, 0.06727676000446081, 0.06698398198932409, 0.09479840099811554, 0.06722445800551213, 0.06788350400165655, 0.06591465199016966, 0.06982464299653657, 0.06675406399881467, 0.06810787398717366, 0.06589228298980743, 0.06654692901065573, 0.06724564099567942, 0.06718105199979618, 0.0646388349996414, 0.06981909499154426, 0.06581431700033136, 0.06693225499475375, 0.06561499900999479, 0.06824559200322255, 0.06485970600624569, 0.07108003098983318, 0.06452752201585099, 0.06759895800496452, 0.06712396600050852, 0.06760008999845013, 0.06566641200333834, 0.06768007299979217, 0.06720370097900741, 0.07035050200647675, 0.0660114310157951, 0.06894463702337816, 0.06768122999346815, 0.0664456770173274, 0.07626906599034555, 0.06710645600105636, 0.0665998789772857, 0.06847001099959016, 0.0647180060041137, 0.06793482598732226, 0.06600409399834462, 0.06964475399581715, 0.06531127300695516, 0.0670703140203841, 0.06546441599493846];[0.14061801898060367, 0.14015024300897494, 0.13960358602344058, 0.1395210019836668, 0.14305772102670744, 0.15298793397960253, 0.1528580640151631, 0.15223252601572312, 0.1559566000069026, 0.1534606149944011, 0.15325386699987575, 0.15783448400907218, 0.15333204198395833, 0.1536463160009589, 0.1535521749756299, 0.15389308697194792, 0.15594223601510748, 0.15547731597325765, 0.15304528197157197, 0.15208988700760528, 0.1547621280187741, 0.15356604699627496, 0.15426970197586343, 0.15336689600371756, 0.1539007300452795, 0.15359728698967956, 0.15611887199338526, 0.15336574302637018, 0.1535009260114748, 0.1533319200098049, 0.15369997400557622, 0.15387410097173415, 0.155554865981685, 0.15328731000772677, 0.15387960299267434, 0.1532357569958549, 0.1552607589692343, 0.15593422501115128, 0.15438094700220972, 0.15424841200001538, 0.1534213460108731, 0.15311757099698298, 0.1538346639717929, 0.15365466897492297, 0.15387268300401047, 0.15409103498677723, 0.15603445898159407, 0.15711852896492928, 0.1540590159711428, 0.15355250000720844];[0.1543944470176939, 0.152636220009299, 0.15193781998823397, 0.15246563099208288, 0.15015425501042046, 0.15320390902343206, 0.15363146000890993, 0.1554229960020166, 0.151737985026557, 0.15341073198942468, 0.15222842499497347, 0.15230836597038433, 0.15235831000609323, 0.15037499598111026, 0.15242425401811488, 0.15098370594205335, 0.15197675302624702, 0.15395193503354676, 0.15213262499310076, 0.1547577980090864, 0.15244755102321506, 0.15206138597568497, 0.15222167799947783, 0.15158717596204951, 0.1545816379657481, 0.1514839299779851, 0.1525725859683007, 0.1519076060212683, 0.14993420202517882, 0.15440464901621453, 0.15449444798287004, 0.15289216200471856, 0.15200710901990533, 0.1523188819992356, 0.15102906100219116, 0.1499151230091229, 0.1501274410111364, 0.15103166201151907, 0.1529698929807637, 0.15250014900811948, 0.15040340696577914, 0.155081921024248, 0.15245802703429945, 0.1521369900146965, 0.14981383201666176, 0.15088584105251357, 0.15213557897368446, 0.14922842002124526, 0.1497325430100318, 0.14936919801402837]
features.7.conv.2;0.002263781992951408;0.004526825010543689;0.04834800199023448;0.04847223698743619;1.9996735660229528;0.9974369865118065;2.0048119260306607;[0.002472496998962015, 0.0023188010090962052, 0.0023506010184064507, 0.0023327750095631927, 0.0023455150076188147, 0.002338160004001111, 0.002442884026095271, 0.002309632982360199, 0.0023622550070285797, 0.002321506995940581, 0.0023348449904005975, 0.002351678005652502, 0.0023925699933897704, 0.002306133013917133, 0.0023646939953323454, 0.0023262249887920916, 0.002360379003221169, 0.002324089000467211, 0.002427561004878953, 0.002313714998308569, 0.0023728410014882684, 0.002328455011593178, 0.0023460020020138472, 0.002348075999179855, 0.0024145680072251707, 0.0023295030114240944, 0.0023325110087171197, 0.002310075011337176, 0.002319355000508949, 0.00229282199870795, 0.0024038500268943608, 0.002263781992951408, 0.0023654800024814904, 0.00230906400247477, 0.00235068699112162, 0.002383621991612017, 0.002445438993163407, 0.0023601440188940614, 0.002414365008007735, 0.0023761930060572922, 0.0023389919952023774, 0.0023422680096700788, 0.002415602997643873, 0.002340566017664969, 0.0023940329847391695, 0.0023704850173089653, 0.002418017975287512, 0.0023979560064617544, 0.0024226960085798055, 0.002345990011235699];[0.0049012950039468706, 0.004594078985974193, 0.00458044299739413, 0.005005403014365584, 0.00469628200517036, 0.004947768000420183, 0.004526825010543689, 0.004627615009667352, 0.004612031014403328, 0.00500700599513948, 0.004771543986862525, 0.005024387006415054, 0.004761087999213487, 0.004678352997871116, 0.004625545989256352, 0.004667956993216649, 0.00498476397478953, 0.00468691298738122, 0.004647269990528002, 0.00464622801518999, 0.004992479021893814, 0.00466045702341944, 0.0046352789795491844, 0.004644876986276358, 0.005016659997636452, 0.004678936995333061, 0.004659361991798505, 0.004613217024598271, 0.004967025975929573, 0.004838483000639826, 0.004679925012169406, 0.007304833008674905, 0.004583822999848053, 0.0050021040078718215, 0.004749868996441364, 0.005016271985368803, 0.00473282698658295, 0.004990622022887692, 0.00475232899771072, 0.004985111008863896, 0.004752656997879967, 0.005054671986727044, 0.004767645994434133, 0.005018141004256904, 0.004777706984896213, 0.005014462018152699, 0.004621505999239162, 0.004626257985364646, 0.004595599020831287, 0.004983385995728895];[0.05002226898795925, 0.05159278499195352, 0.051788058975944296, 0.05016000694013201, 0.05144364802981727, 0.05168937501730397, 0.0498595779936295, 0.051747965975664556, 0.05038731498643756, 0.051829819014528766, 0.05089375394163653, 0.05048902702401392, 0.050186326989205554, 0.05269209801917896, 0.050864494987763464, 0.05229039103141986, 0.05053431901615113, 0.04946012096479535, 0.05177947599440813, 0.05156170800910331, 0.05189699403126724, 0.04950701299821958, 0.05250409300788306, 0.05101409999770112, 0.05046530099934898, 0.05022869203821756, 0.052629115962190554, 0.05049240999505855, 0.04988394700922072, 0.05026840200298466, 0.05164926403085701, 0.04834800199023448, 0.0519672540249303, 0.05023513900232501, 0.051288014015881345, 0.05031287201563828, 0.04920213398872875, 0.051228381984401494, 0.052050514990696684, 0.05113063703174703, 0.05017234600381926, 0.05090280299191363, 0.05043836904224008, 0.04964007996022701, 0.05053971501183696, 0.04965992801589891, 0.05077025399077684, 0.050817788986023515, 0.04968879296211526, 0.051597433019196615];[0.05016684500151314, 0.04970379202859476, 0.05104318301891908, 0.05124057800276205, 0.04847223698743619, 0.050827775994548574, 0.0492302649654448, 0.05221546100801788, 0.05007188199670054, 0.05111029598629102, 0.04940256298868917, 0.05081836797762662, 0.0503485010121949, 0.05192623502807692, 0.05063002000679262, 0.050180464051663876, 0.05163908697431907, 0.05039301098440774, 0.04943789797835052, 0.0488196250225883, 0.051682814984815195, 0.05171325500123203, 0.05153801501728594, 0.04995931696612388, 0.04925844300305471, 0.051436941022984684, 0.051624983025249094, 0.05240875398158096, 0.04969931501545943, 0.050059556000633165, 0.0502423949947115, 0.049095191003289074, 0.05072248200303875, 0.04988204999244772, 0.04906122398097068, 0.05035027998383157, 0.05124744898057543, 0.0497275389789138, 0.05125180303002708, 0.051063213031738997, 0.05086051800753921, 0.05150575301377103, 0.05211162698105909, 0.051462870032992214, 0.05166778402053751, 0.052369073004228994, 0.05254281801171601, 0.05068292800569907, 0.04863672296050936, 0.048547687008976936]
features.8.conv.0.0;0.005130445002578199;0.004519851005170494;0.1013148269848898;0.1023788700113073;0.8809861528384256;0.9896068102109353;0.8902385712671509;[0.005525151995243505, 0.006356875004712492, 0.005132284015417099, 0.005671906023053452, 0.0051723340002354234, 0.005137986998306587, 0.005766793008660898, 0.005152137979166582, 0.005166712973732501, 0.0057225409836973995, 0.005227779998676851, 0.005204012006288394, 0.005658943991875276, 0.0052132549753878266, 0.0052089570090174675, 0.005644049990223721, 0.005162012006621808, 0.005130445002578199, 0.005855288007296622, 0.005231704999459907, 0.0052154239965602756, 0.0060271490074228495, 0.005228430003626272, 0.005153548991074786, 0.005660250986693427, 0.005177136015845463, 0.005167572991922498, 0.005198625003686175, 0.005156847997568548, 0.00518301100237295, 0.0056666500167921185, 0.005191339005250484, 0.005183963978197426, 0.005698658991605043, 0.005144782015122473, 0.005217502999585122, 0.005750779993832111, 0.005197405000217259, 0.00522316197748296, 0.005719835025956854, 0.005146712006535381, 0.005188176000956446, 0.005727184994611889, 0.005215276993112639, 0.005196518992306665, 0.0056563339894637465, 0.005217765981797129, 0.005176014004973695, 0.005756477999966592, 0.005188106995774433];[0.004620747989974916, 0.004656143020838499, 0.004582769994158298, 0.0045612639805767685, 0.004604628018569201, 0.004551321006147191, 0.004611041018506512, 0.0046002390154171735, 0.004610014002537355, 0.004567812022287399, 0.004587355011608452, 0.004553917999146506, 0.0045840929960832, 0.004577381012495607, 0.004583492001984268, 0.004597744991770014, 0.004601325985277072, 0.0045606649946421385, 0.004605159978382289, 0.004588793002767488, 0.004661599989049137, 0.004570999997667968, 0.004589299001963809, 0.004549189994577318, 0.004586980998283252, 0.0045616410207003355, 0.004583211004501209, 0.004576089995680377, 0.004585613001836464, 0.00454065200756304, 0.004565763985738158, 0.004563605005387217, 0.004571229015709832, 0.004561568988719955, 0.004590099997585639, 0.004546843993011862, 0.004572413978166878, 0.00457084400113672, 0.005451745993923396, 0.004565401992294937, 0.004574088001390919, 0.00457730601192452, 0.004586132999975234, 0.00454429499222897, 0.0045584999897982925, 0.004558147978968918, 0.004616313002770767, 0.004519851005170494, 0.004580468026688322, 0.004624794004485011];[0.1055310660158284, 0.1013148269848898, 0.10314991802442819, 0.12269890899187885, 0.12144003200228326, 0.12161294001271017, 0.12046655800077133, 0.1213444950117264, 0.12297809298615903, 0.11836913001025096, 0.11995831900276244, 0.12493410098250024, 0.11374430000432767, 0.12263833597535267, 0.12114117498276755, 0.12209024798357859, 0.118998253979953, 0.12141830401378684, 0.10641701001441106, 0.12002584399306215, 0.11758910497883335, 0.1227994229993783, 0.10861245598061942, 0.12175055700936355, 0.12492508697323501, 0.12142733298242092, 0.12041792899253778, 0.12391498399665579, 0.1177901409973856, 0.10717994900187477, 0.12306696499581449, 0.12379350402625278, 0.12100503101828508, 0.12022945497301407, 0.12324764602817595, 0.12492410899722017, 0.12046587700024247, 0.12231579402578063, 0.12425299297319725, 0.12146979296812788, 0.11579760201857425, 0.11641042001429014, 0.10775278700748459, 0.1044480389682576, 0.12094653301755898, 0.1209107200265862, 0.12526908100699075, 0.12417116601136513, 0.1071783019870054, 0.1212920700199902];[0.12282849496114068, 0.11619639201671816, 0.11900295200757682, 0.12014502999954857, 0.12089784099953249, 0.1251260099816136, 0.1191809709998779, 0.11971593098132871, 0.12262561099487357, 0.12021838699001819, 0.12302882201038301, 0.11980867202510126, 0.1189912669651676, 0.1023788700113073, 0.1225561189930886, 0.11760514095658436, 0.12031160498736426, 0.12342447301489301, 0.1208097199560143, 0.10735877600382082, 0.11976058097206987, 0.1031740210019052, 0.12254766799742356, 0.11922245498863049, 0.12149414597661234, 0.11906694903154857, 0.10306240696809255, 0.10310278399265371, 0.12090682997950353, 0.10728681500768289, 0.12570322799729183, 0.10482436601887457, 0.10557023895671591, 0.12067425303393975, 0.11475434902240522, 0.11735075997421518, 0.11581955701694824, 0.1178538899985142, 0.10519754097913392, 0.12136769399512559, 0.11865536798723042, 0.11952700195251964, 0.11970863305032253, 0.12081014801515266, 0.11771074400166981, 0.12219818402081728, 0.12256848902325146, 0.11984173598466441, 0.11973097998998128, 0.10860821497044526]
features.8.conv.1.0;0.007648889004485682;0.05657849000999704;0.10727535295882262;0.11622870198334567;7.396955293352623;0.9229678309080147;8.014315391767779;[0.0078066720161587, 0.007664957025554031, 0.007742068002698943, 0.007701283990172669, 0.007747152994852513, 0.0077561909856740385, 0.00773359599406831, 0.007697130989981815, 0.007718607987044379, 0.00773376299184747, 0.007731999998213723, 0.007698333996813744, 0.0077258870005607605, 0.007726739015197381, 0.007744800008367747, 0.007694324012845755, 0.007683889998588711, 0.007741217006696388, 0.007707933022174984, 0.007663833996048197, 0.007687428995268419, 0.007739342981949449, 0.007711156009463593, 0.007685275981202722, 0.00771220400929451, 0.007755883998470381, 0.007715213985648006, 0.007719020009972155, 0.007687441015150398, 0.00771425201673992, 0.00770443698274903, 0.007707267999649048, 0.007673270010855049, 0.0077172160090412945, 0.007711065991315991, 0.007680362003156915, 0.007674995984416455, 0.007712866994552314, 0.007761201995890588, 0.007672331994399428, 0.007672530016861856, 0.007721858011791483, 0.00795128001482226, 0.007711691985605285, 0.00768174699624069, 0.007852114009438083, 0.007711608021054417, 0.007648889004485682, 0.007682046998525038, 0.00772486999630928];[0.05662636100896634, 0.06599762302357703, 0.05943698700866662, 0.060860096011310816, 0.058182778011541814, 0.06295498201507144, 0.05737545600277372, 0.06135170999914408, 0.056836133007891476, 0.06471191000309773, 0.057246504991780967, 0.060255935008171946, 0.05691668498911895, 0.060609722015215084, 0.060811395989730954, 0.06027667797752656, 0.05807514701155014, 0.060739887005183846, 0.05775919900042936, 0.061008735006907955, 0.05692631402052939, 0.061474692018236965, 0.061891286983154714, 0.06166992097860202, 0.057142131990985945, 0.06283945200266317, 0.05969275499228388, 0.06039624000550248, 0.05765100699500181, 0.06034856601036154, 0.05722242998308502, 0.061012891004793346, 0.057230209989938885, 0.06387428200105205, 0.05780484899878502, 0.06097578600747511, 0.0570176980108954, 0.06650159097625874, 0.05669454499729909, 0.06197832798352465, 0.05864817000110634, 0.06513163397903554, 0.057200459006708115, 0.0606276509934105, 0.0586399280000478, 0.06319955200888216, 0.056915958994068205, 0.06020057498244569, 0.05657849000999704, 0.06104789400706068];[0.1078426500025671, 0.10818181504146196, 0.10849616001360118, 0.116559367015725, 0.10806344202137552, 0.1090478629921563, 0.10727535295882262, 0.11946584700490348, 0.1191525190079119, 0.11951183900237083, 0.12053527601528913, 0.11942665101378225, 0.1195909799716901, 0.1196708689967636, 0.11946077604079619, 0.12011716797132976, 0.11994772299658507, 0.1194892930216156, 0.12047469397657551, 0.12018453501514159, 0.11976362997666001, 0.11994088301435113, 0.12003635696601123, 0.12012894998770207, 0.11888275999808684, 0.11976362200221047, 0.12440820800838992, 0.1201998759934213, 0.12898369299364276, 0.11995285499142483, 0.12006170602398925, 0.11988263600505888, 0.11935203400207683, 0.11956164694856852, 0.12023944105021656, 0.12052632198901847, 0.1194772030285094, 0.12014189403271303, 0.11991763999685645, 0.1191348010324873, 0.11967901801108383, 0.11903527702088468, 0.12023491898435168, 0.1198017820424866, 0.11937366597703658, 0.11957622398040257, 0.12773986399406567, 0.1190056040068157, 0.11929135597893037, 0.12016354201477952];[0.11914216598961502, 0.11683665896998718, 0.11988405397278257, 0.11902402300620452, 0.11669740901561454, 0.11756024998612702, 0.11910114900092594, 0.1194073349761311, 0.11713381097069941, 0.11674467497505248, 0.11669012100901455, 0.11826221601222642, 0.11897490901174024, 0.12030955599038862, 0.127353366027819, 0.11915087298257276, 0.12087447196245193, 0.11884400600683875, 0.11837918602395803, 0.11745793203590438, 0.11828930096817203, 0.12728896498447284, 0.11835255598998629, 0.11622870198334567, 0.12627815201994963, 0.11647050594910979, 0.11842311901273206, 0.11868409300222993, 0.1182714140159078, 0.1183060780458618, 0.11930961100733839, 0.12175161798950285, 0.11672361500677653, 0.11747965097310953, 0.11679068900411949, 0.11683251900831237, 0.11871348100248724, 0.11963132602977566, 0.11660945301991887, 0.11712347701541148, 0.12798995900084265, 0.1631349830131512, 0.11747337601264007, 0.1190750150126405, 0.1197346419794485, 0.11722418299177662, 0.11795153302955441, 0.11934385600034148, 0.11847244595992379, 0.12732286503887735]
features.8.conv.2;0.004482847027247772;0.007161924993852153;0.10164055696805008;0.09940551899489947;1.5976286833613398;1.0224840430968958;1.5624974239426253;[0.004482847027247772, 0.004574922000756487, 0.0046015829721000046, 0.004619936022209004, 0.004647825000574812, 0.004695284995250404, 0.004598947009071708, 0.004619921994162723, 0.004626742011168972, 0.0046471619862131774, 0.004574057995341718, 0.004574440012220293, 0.004700379999121651, 0.004642409010557458, 0.004659562982851639, 0.0046591670252382755, 0.004645346984034404, 0.0046268010046333075, 0.004573610000079498, 0.004604893998475745, 0.0045635069836862385, 0.004590680997353047, 0.004572912002913654, 0.0046352469944395125, 0.004622250999091193, 0.004610124015016481, 0.004598464001901448, 0.004590315977111459, 0.0045836469798814505, 0.004584787995554507, 0.004555877996608615, 0.004595648002577946, 0.004594748985255137, 0.0046072280092630535, 0.00456628599204123, 0.004570076009258628, 0.0046113330172374845, 0.004581163986586034, 0.004568825999740511, 0.004599904990755022, 0.0046454490220639855, 0.004695568000897765, 0.00467842401121743, 0.004555052990326658, 0.004599428008077666, 0.004632621014025062, 0.004603834007866681, 0.0046182830119505525, 0.004658290999941528, 0.004658426012611017];[0.007161924993852153, 0.0075858019990846515, 0.007600946992170066, 0.007435739011270925, 0.007596630020998418, 0.007613691006554291, 0.007589182001538575, 0.00746166001772508, 0.00761555801727809, 0.0075337210146244615, 0.007888291002018377, 0.007522181986132637, 0.0075126079900655895, 0.007581585989100859, 0.00758811499690637, 0.007467149989679456, 0.007567369000753388, 0.007564427010947838, 0.007561305013950914, 0.0075006829865742475, 0.007595095987198874, 0.007551493006758392, 0.00760468898806721, 0.007534650998422876, 0.007580560981296003, 0.007535823999205604, 0.007508618000429124, 0.007483558001695201, 0.007544318999862298, 0.007488590985303745, 0.00747747698915191, 0.007517806981923059, 0.007556954980827868, 0.00736923300428316, 0.007526335015427321, 0.007472096011042595, 0.007521583000198007, 0.0074874940037261695, 0.007538117992226034, 0.007483074004994705, 0.0075224729953333735, 0.007507800008170307, 0.00755458400817588, 0.007507631002226844, 0.007588712003780529, 0.00746246098424308, 0.007581237994600087, 0.007478466985048726, 0.007524738000938669, 0.007403897005133331];[0.1023567519732751, 0.10299233495607041, 0.10655385701102205, 0.1066318079829216, 0.1023397910175845, 0.10493080801097676, 0.10316915399744175, 0.10384989099111408, 0.10444629203993827, 0.10557019500993192, 0.10582452997914515, 0.10770434397272766, 0.10453230200801045, 0.1073357530112844, 0.10310194699559361, 0.1073686340241693, 0.10406505598803051, 0.10429405700415373, 0.10325545398518443, 0.10494457103777677, 0.10206131302402355, 0.10218673999770544, 0.10655043603037484, 0.10526632200344466, 0.10204492197954096, 0.10233389600762166, 0.10344971003360115, 0.1066648370178882, 0.10481122499913909, 0.10164055696805008, 0.1028495600039605, 0.1048026549979113, 0.10440864603151567, 0.10556257102871314, 0.10495389299467206, 0.10412289900705218, 0.10373974105459638, 0.1048616580083035, 0.1025723350176122, 0.10315973398974165, 0.10669728301581927, 0.10204784700181335, 0.10737537199747749, 0.10187354299705476, 0.10297219100175425, 0.10677394902450033, 0.1022169390344061, 0.10711855901172385, 0.10187727902666666, 0.10380130197154358];[0.10068759499699809, 0.10297342299600132, 0.10095382301369682, 0.10055007998016663, 0.10289598497911356, 0.10123900600592606, 0.10491026999079622, 0.10279603599337861, 0.10075977200176567, 0.1036472879932262, 0.10279276300570928, 0.10317938899970613, 0.10396126497653313, 0.09940551899489947, 0.10434455901850015, 0.10477787797572091, 0.10193905301275663, 0.10061613499419764, 0.10292668399051763, 0.10227572001167573, 0.10137650999240577, 0.10641825903439894, 0.10285284396377392, 0.10179117700317875, 0.10330533303203993, 0.10306485800538212, 0.10484926198842004, 0.10260007798206061, 0.100255065044621, 0.10397812203154899, 0.10431166097987443, 0.10087771402322687, 0.1016349270066712, 0.10434647701913491, 0.10346955104614608, 0.09995919704670087, 0.10207582902512513, 0.10189457100932486, 0.10152110698982142, 0.1032761860114988, 0.10033920797286555, 0.10045400800299831, 0.1025160720164422, 0.10111607299768366, 0.10166182499960996, 0.10367650500847958, 0.10738022101577371, 0.10006333500496112, 0.10104504702030681, 0.10080871701939031]
features.11.conv.2;0.005338414979632944;0.009323030011728406;0.1536075939948205;0.15334501399775036;1.7464041381753792;1.0017123477981096;1.7434187988340129;[0.005338414979632944, 0.005622277996735647, 0.005437267012894154, 0.005498985992744565, 0.005458273983094841, 0.005460563988890499, 0.005443946982268244, 0.005641941010253504, 0.005524362000869587, 0.005483949993504211, 0.00543413101695478, 0.005498240003362298, 0.005439310014480725, 0.005525038024643436, 0.005540956975892186, 0.005466492992127314, 0.0054311669955495745, 0.0056030529958661646, 0.005414952989667654, 0.005489880015375093, 0.005516859993804246, 0.00556116399820894, 0.005483763990923762, 0.005445251998025924, 0.005413311009760946, 0.005545369000174105, 0.005397165019530803, 0.005468647024827078, 0.005495496006915346, 0.005429847980849445, 0.005390050006099045, 0.005507091002073139, 0.005415115010691807, 0.005461224995087832, 0.005431673984276131, 0.005482860986376181, 0.005451345001347363, 0.005532962997676805, 0.005422957008704543, 0.005484766006702557, 0.005392899998696521, 0.005523412983166054, 0.00549221399705857, 0.00554364500567317, 0.005388512014178559, 0.005463440989842638, 0.005484711000462994, 0.005527884000912309, 0.005494554992765188, 0.005532634007977322];[0.009450418001506478, 0.009470872988458723, 0.009537138015730307, 0.009733910002978519, 0.009377734997542575, 0.009836057986831293, 0.009396681998623535, 0.009325447987066582, 0.009435674990527332, 0.009381359006511047, 0.009570160007569939, 0.009342053992440924, 0.009355370013508946, 0.00936281998292543, 0.009477181010879576, 0.00944346800679341, 0.009398419002536684, 0.009419256006367505, 0.009363684977870435, 0.009323030011728406, 0.009434102976229042, 0.009505630005151033, 0.009596979012712836, 0.00938920199405402, 0.009441439004149288, 0.009377421985846013, 0.00941908999811858, 0.009432555001694709, 0.009516337013337761, 0.009558605001075193, 0.009407737001311034, 0.009406744997249916, 0.009418150992132723, 0.009358684998005629, 0.009532992989988998, 0.0093932049931027, 0.00954791100230068, 0.009445578005397692, 0.009655305999331176, 0.009426039992831647, 0.009391678991960362, 0.009360975003801286, 0.009444052004255354, 0.009413207997567952, 0.009573787974659353, 0.009364250989165157, 0.009352474007755518, 0.009424388990737498, 0.009414054977241904, 0.009427773009520024];[0.15596445600385778, 0.15657125000143424, 0.15640814398648217, 0.16194926400203258, 0.15959078999003395, 0.1548421219631564, 0.16423810596461408, 0.15568208100739866, 0.15930434700567275, 0.1556282399687916, 0.15616805301397108, 0.16307064800639637, 0.16016864098492078, 0.15854292502626777, 0.15616665896959603, 0.15543754198006354, 0.15544922099797986, 0.15878961398266256, 0.1559800510003697, 0.16495647697593085, 0.1557605369889643, 0.16137209205771796, 0.16061190096661448, 0.15584089001640677, 0.16485131799709052, 0.15544232696993276, 0.1633501430042088, 0.15439839998725802, 0.16236048101563938, 0.15985848996206187, 0.15643532099784352, 0.15993231598986313, 0.15443308799876831, 0.15803586001857184, 0.1589937690005172, 0.16243288497207686, 0.1536075939948205, 0.15607011399697512, 0.1578774059889838, 0.16060882099554874, 0.15430907098925672, 0.15985293799894862, 0.15408631900209002, 0.1613966139848344, 0.15600904903840274, 0.15680555297876708, 0.15617575799115002, 0.15617571599432267, 0.16355386402574368, 0.15395025699399412];[0.16386135798529722, 0.15885089998482727, 0.15415813901927322, 0.1554244699946139, 0.15577334401314147, 0.16118929500225931, 0.1569269670289941, 0.15590832501766272, 0.15627245101495646, 0.16398145302082412, 0.15353263998986222, 0.15730000697658397, 0.16377780502079986, 0.15464022601372562, 0.16433747098199092, 0.16163419603253715, 0.15758126898435876, 0.16258413999457844, 0.15527392900548875, 0.15561574601451866, 0.15734095801599324, 0.157494162034709, 0.16127113901893608, 0.16252556603285484, 0.15627822000533342, 0.15430033099255525, 0.15876306101563387, 0.15387361898319796, 0.1576877780025825, 0.15535353700397536, 0.15439774698461406, 0.15439636199153028, 0.15569034998770803, 0.15334501399775036, 0.16297925700200722, 0.15933776303427294, 0.15513575199292973, 0.15903954597888514, 0.15429740399122238, 0.15481131101842038, 0.1626503539737314, 0.1544292190228589, 0.16035159601597115, 0.15930187902995385, 0.15802037599496543, 0.1573505389969796, 0.15540452001732774, 0.15754166699480265, 0.1608747800346464, 0.15433858000324108]
features.12.conv.0.0;0.00882256802287884;0.007762123015709221;0.22951528200064786;0.25223741598892957;0.8798031361821576;0.9099176706231443;0.9669041107638197;[0.009375399007694796, 0.0097016739891842, 0.011825167021015659, 0.008889855991583318, 0.008881985006155446, 0.008885746006853878, 0.00889670301694423, 0.008895786013454199, 0.008893146004993469, 0.00885742501122877, 0.008922264009015635, 0.008884272974682972, 0.0088414570200257, 0.008874545019352809, 0.008900831016944721, 0.008876673004124314, 0.008869121986208484, 0.008893704012734815, 0.008861815003911033, 0.008907088020350784, 0.008894412021618336, 0.008864261006237939, 0.008850445999996737, 0.008893944992450997, 0.008893394988263026, 0.008913013996789232, 0.008899523003492504, 0.008874062012182549, 0.008887750009307638, 0.008902179979486391, 0.008907568990252912, 0.00885421599377878, 0.00882256802287884, 0.008859987981850281, 0.008835602988256142, 0.008859549998305738, 0.008861378999426961, 0.008859683002810925, 0.008869628014508635, 0.008889109012670815, 0.008826000994304195, 0.00888225098606199, 0.008901235007215291, 0.008896523009752855, 0.009012422000523657, 0.008938209997722879, 0.008874659979483113, 0.008858106011757627, 0.00891130100353621, 0.008856697008013725];[0.0077795779798179865, 0.007877140014898032, 0.007833827985450625, 0.007823017018381506, 0.007845980988349766, 0.007848809997085482, 0.007850349007640034, 0.007849517016438767, 0.007850438996683806, 0.007784554996760562, 0.00781852300860919, 0.00786315300501883, 0.007803019019775093, 0.00789736901060678, 0.007908464991487563, 0.007838057994376868, 0.007839138008421287, 0.007822171988664195, 0.007838206016458571, 0.007827044988516718, 0.007807765010511503, 0.00781692998134531, 0.007838245015591383, 0.007803406013408676, 0.0078004660026635975, 0.007828716014046222, 0.00781862999428995, 0.00784872897202149, 0.007776118000037968, 0.007779389008646831, 0.007837047975044698, 0.007821686012903228, 0.00780530198244378, 0.007835361000616103, 0.007855209987610579, 0.007762123015709221, 0.007847246015444398, 0.007835746015189216, 0.00782271201023832, 0.007801453990396112, 0.007853390008676797, 0.007831370021449402, 0.007844060979550704, 0.007798959995852783, 0.007818523998139426, 0.007851170987123623, 0.007771951000904664, 0.0078119050012901425, 0.007872618996771052, 0.007809472008375451];[0.22951528200064786, 0.23166268298518844, 0.2612931070034392, 0.25161184498574585, 0.25383932297700085, 0.26350981200812384, 0.26447992902831174, 0.2668766709975898, 0.2702547440130729, 0.26690880800015293, 0.26428461802424863, 0.2639380550244823, 0.26110326100024395, 0.26795148898963816, 0.2679450720024761, 0.26470514002721757, 0.28375785698881373, 0.2681990530109033, 0.26895109802717343, 0.26991750800516456, 0.2702477319689933, 0.26615549996495247, 0.2687241300009191, 0.26759957504691556, 0.26815089501906186, 0.2677084589959122, 0.26450534400646575, 0.2626637300127186, 0.26141034698230214, 0.25133501895470545, 0.2526709439989645, 0.26313859899528325, 0.2618216229893733, 0.26188568098586984, 0.24983218999113888, 0.26800425702822395, 0.25875869402079843, 0.25418388601974584, 0.26414448698051274, 0.2606086259766016, 0.26667105199885555, 0.2635366949834861, 0.2647524430358317, 0.26869483399786986, 0.26200279701151885, 0.25636690101237036, 0.27009594900300726, 0.25997444699169137, 0.25661968599888496, 0.26366297499043867];[0.2667602030269336, 0.25784485999611206, 0.2648953059979249, 0.2633144720166456, 0.26124469900969416, 0.2631801920069847, 0.25476504300604574, 0.26538765302393585, 0.2650724240229465, 0.2715640199894551, 0.26188063199515454, 0.2614519950002432, 0.25400663702748716, 0.25886918502510525, 0.26224158497643657, 0.2646264950162731, 0.26388631702866405, 0.2633148969616741, 0.2653843779989984, 0.2621899519872386, 0.25883235700894147, 0.2757618760224432, 0.2673942080291454, 0.2607470990042202, 0.2862108309927862, 0.26289405301213264, 0.26241990696871653, 0.25782743195304647, 0.2613257550110575, 0.2580068900133483, 0.2600887650041841, 0.25450476101832464, 0.2591323079832364, 0.2629211939929519, 0.259038033982506, 0.25486096198437735, 0.25538616001722403, 0.2665820660186, 0.25788354899850674, 0.2609439629595727, 0.25223741598892957, 0.25381615504738875, 0.26355096098268405, 0.2542241739865858, 0.2671359620289877, 0.2837236390041653, 0.27702446398325264, 0.28310785500798374, 0.27181504303007387, 0.2631118100252934]
features.12.conv.1.0;0.010866583994356915;0.08175745300832205;0.16375639900797978;0.17559244501171634;7.523749234421709;0.9325936488728385;8.06755358404504;[0.011849302012706175, 0.011600858008023351, 0.012442035018466413, 0.01087683902005665, 0.01153421401977539, 0.011837699974421412, 0.011619394994340837, 0.01175686699571088, 0.011555165983736515, 0.011465650983154774, 0.011814077995950356, 0.011518256011186168, 0.0116240149945952, 0.011781316017732024, 0.010866583994356915, 0.011530438991030678, 0.011829469993244857, 0.011624500999459997, 0.011697687004925683, 0.011818208993645385, 0.011724644980859011, 0.011656496993964538, 0.011731492006219923, 0.010906581999734044, 0.011513862002175301, 0.012006854987703264, 0.011749451019568369, 0.011719381000148132, 0.011818433995358646, 0.011694760003592819, 0.0116723740065936, 0.011820796004030854, 0.011604870000155643, 0.011758255015593022, 0.011736453016055748, 0.011680438998155296, 0.011652168002910912, 0.011825437017250806, 0.011525870999321342, 0.011752483987947926, 0.011068041989346966, 0.011522543005412444, 0.011830753006506711, 0.01159600101527758, 0.01175503499689512, 0.011624740989645943, 0.011643152014585212, 0.011449808022007346, 0.011542101012310013, 0.01179683199734427];[0.08706036797957495, 0.08658667400595732, 0.08729735997621901, 0.08675623900489882, 0.08855299997958355, 0.08642713198787533, 0.08745817199815065, 0.08445208199555054, 0.0867485540220514, 0.09013344699633308, 0.08691535997786559, 0.09087810601340607, 0.08676855699741282, 0.08669924101559445, 0.08175745300832205, 0.09040451800683513, 0.0906757379998453, 0.08753861000877805, 0.09009978000540286, 0.0836881160212215, 0.09192574201733805, 0.08675161300925538, 0.0883717390242964, 0.08677608601283282, 0.08811504798359238, 0.08932366000954062, 0.09088012200663798, 0.09012335501029156, 0.0884414900210686, 0.08879790900391527, 0.08829409800819121, 0.08662337198620662, 0.09234516101423651, 0.08712489198660478, 0.08650463697267696, 0.08652575500309467, 0.08749783399980515, 0.08698199799982831, 0.08871837399783544, 0.09162106100120582, 0.08770691099925898, 0.0884032399917487, 0.09065630397526547, 0.08976257898029871, 0.08937277100631036, 0.08628320999559946, 0.09010985400527716, 0.0902365039801225, 0.08674414499546401, 0.08760300200083293];[0.1644777019682806, 0.1639475829724688, 0.18114024700480513, 0.16421352105680853, 0.1653736120206304, 0.16562660798081197, 0.16375639900797978, 0.18145077300141566, 0.18130518699763343, 0.18002795201027766, 0.18181864399230108, 0.17939218401443213, 0.18165753202629276, 0.18194881302770227, 0.18010135798249394, 0.182299696985865, 0.18177838801057078, 0.18250424397410825, 0.18280005897395313, 0.1819659780303482, 0.18142685198108666, 0.17898651398718357, 0.2018943799776025, 0.18164701096247882, 0.18543034902540967, 0.17794205699465238, 0.1817208930151537, 0.18155276498873718, 0.17838268200284801, 0.18241752096218988, 0.18059197199181654, 0.18202901596669108, 0.18259548296919093, 0.1819640030444134, 0.18055753101361915, 0.1824995450442657, 0.18296954303514212, 0.18171411697403528, 0.18118072600918822, 0.18224532797466964, 0.1777001669688616, 0.18317258197930641, 0.18142092000925913, 0.20573973999125883, 0.18732894599088468, 0.17862262998824008, 0.1831112439977005, 0.1806693540129345, 0.1831125159515068, 0.1948445790039841];[0.17946341400966048, 0.1789583319623489, 0.2017560600361321, 0.17772009002510458, 0.19014980300562456, 0.17718874401180074, 0.18051594597636722, 0.1781721850275062, 0.18001765498775057, 0.17899668199243024, 0.17880553001305088, 0.17718994201277383, 0.1778454809973482, 0.17707679103477858, 0.19431202101986855, 0.17785040597664192, 0.17775679301121272, 0.17754024799796753, 0.1999066220014356, 0.17923347200849093, 0.17698784999083728, 0.17797565599903464, 0.17788374397787265, 0.18291030201362446, 0.18171527999220416, 0.17795423400821164, 0.17716227401979268, 0.17559244501171634, 0.17978136098827235, 0.17783013498410583, 0.17753015100606717, 0.17745510800159536, 0.1922138349909801, 0.17692046600859612, 0.17813618804211728, 0.18046629303717054, 0.17776233199401759, 0.17840784398140386, 0.17893476597964764, 0.1790649040194694, 0.1799114199820906, 0.17932944500353187, 0.17628910698113032, 0.179262794990791, 0.2017229120247066, 0.17607103401678614, 0.19635989097878337, 0.18005517599522136, 0.17802411498269066, 0.1799586929846555]
features.12.conv.2;0.007703334005782381;0.012107407994335517;0.23648187299841084;0.23481153399916366;1.5717101173657135;1.0071135304590835;1.5606086799859236;[0.007827886991435662, 0.007841373997507617, 0.0078124240098986775, 0.00774472500779666, 0.007812683994416147, 0.00771092702052556, 0.007794078002916649, 0.007703334005782381, 0.007815134013071656, 0.007867829001042992, 0.0077730460034217685, 0.0077298799878917634, 0.007746001007035375, 0.007727057993179187, 0.007737774983979762, 0.0077702019771095365, 0.007845177984563634, 0.007798503007506952, 0.007811388000845909, 0.007740482978988439, 0.007771175995003432, 0.007731104007689282, 0.007826757006114349, 0.007810028997482732, 0.007795362005708739, 0.007749279000563547, 0.0077511820127256215, 0.007770619005896151, 0.0077856749994680285, 0.007762588007608429, 0.007801386993378401, 0.007787331996951252, 0.007767868984956294, 0.007723629008978605, 0.007809005997842178, 0.0077348219929263, 0.007818712008884177, 0.00778194100712426, 0.0077911690168548375, 0.007770005991915241, 0.0077942319912835956, 0.007812284980900586, 0.007842038990929723, 0.007729267003014684, 0.007804883003700525, 0.00772042601602152, 0.007772379001835361, 0.007751656987238675, 0.007755088008707389, 0.007798742008162662];[0.012546876008855179, 0.012303637980949134, 0.012596356973517686, 0.012328974000411108, 0.013189947989303619, 0.012367531016934663, 0.012405082990881056, 0.012389194977004081, 0.01284257901716046, 0.012416387005941942, 0.01250156800961122, 0.01257223798893392, 0.012546445010229945, 0.012441071012290195, 0.012569479004014283, 0.012413660995662212, 0.012621956004295498, 0.01214410798274912, 0.012632072990527377, 0.01233929701265879, 0.01260803997865878, 0.012330810015555471, 0.012549273989861831, 0.012107407994335517, 0.012459837016649544, 0.012428289017407224, 0.012453896983060986, 0.0124133339850232, 0.01268439501291141, 0.012302864983212203, 0.012389717012410983, 0.012362377980025485, 0.01259786300943233, 0.012430154019966722, 0.012417079007718712, 0.01253864201135002, 0.012602663016878068, 0.012345923983957618, 0.012458640994736925, 0.012410315015586093, 0.012533900007838383, 0.012364932015771046, 0.012480939010856673, 0.012427723995642737, 0.01240613401751034, 0.012172933988040313, 0.0124465890112333, 0.012229326006490737, 0.012548143975436687, 0.012394799006870016];[0.24388423998607323, 0.24641314198379405, 0.2405985560035333, 0.24257328500971198, 0.2423725560074672, 0.25634009402710944, 0.24012774700531736, 0.27049895003437996, 0.24539494497003034, 0.23886386898811907, 0.24376389998360537, 0.2418062630458735, 0.2738755590398796, 0.24310813398915343, 0.24116504401899874, 0.2468644320324529, 0.24769280196051113, 0.2464667129679583, 0.2545230239920784, 0.24196234796545468, 0.25184149396955036, 0.23680097900796682, 0.25960926699917763, 0.2485793239902705, 0.24242485803551972, 0.24029856201377697, 0.24176024299231358, 0.24143815896240994, 0.24075317499227822, 0.24229625996667892, 0.24056875400128774, 0.2610922869644128, 0.2423316220229026, 0.2567736860073637, 0.237423871003557, 0.2686383340333123, 0.24306520202662796, 0.2598132119746879, 0.24129621402244084, 0.26505648499005474, 0.23648187299841084, 0.24212222997448407, 0.24322011199546978, 0.2412795739946887, 0.26504099799785763, 0.24282602602033876, 0.24319003001437522, 0.24353558698203415, 0.23973795503843576, 0.25523494798108004];[0.2514087480085436, 0.254278117994545, 0.2405002990271896, 0.23481153399916366, 0.23652288896846585, 0.24430551499244757, 0.24955376199795865, 0.2387632870231755, 0.2651944840035867, 0.25421581201953813, 0.23553898799582385, 0.26752285796101205, 0.2448666440031957, 0.2408085579809267, 0.2371502609748859, 0.24071155895944685, 0.24295797001104802, 0.24363694398198277, 0.2352002529951278, 0.25486728400574066, 0.2456555500102695, 0.2440089790034108, 0.236588847998064, 0.24198916199384257, 0.25272361098905094, 0.24290046002715826, 0.23953077802434564, 0.2660918110050261, 0.24081893402035348, 0.23606029798975214, 0.24187571703805588, 0.24232026797835715, 0.2394840189954266, 0.24318414699519053, 0.2603000489762053, 0.24034090898931026, 0.24353501904988661, 0.24245743799838237, 0.24307904901797883, 0.2542969319911208, 0.26352846302324906, 0.240612769004656, 0.24193971103522927, 0.23811979297897778, 0.2389036710083019, 0.24714630498783663, 0.23741662898100913, 0.24816545899375342, 0.24204089801060036, 0.23853900798712857]
features.14.conv.1.0;0.0065435759897809476;0.02517074201023206;0.06639828498009592;0.07107743600499816;3.8466340193100863;0.9341682636867599;4.117710019530184;[0.006720025005051866, 0.006578871980309486, 0.006599524989724159, 0.006612678000237793, 0.006577452993951738, 0.006600677996175364, 0.006683471001451835, 0.006595846003619954, 0.006570346013177186, 0.006605148984817788, 0.006564327020896599, 0.0066027939901687205, 0.006561302987392992, 0.006627806986216456, 0.0065703639993444085, 0.006593205995159224, 0.006581474008271471, 0.006585719995200634, 0.006559933011885732, 0.006600194989005104, 0.006573859020136297, 0.006604489986784756, 0.006596935010747984, 0.006608041003346443, 0.006574939994607121, 0.006594923004740849, 0.006562185997609049, 0.0065993909956887364, 0.0065435759897809476, 0.0066109090112149715, 0.006587901007151231, 0.006627895985729992, 0.006569715013029054, 0.006590474979020655, 0.006558672001119703, 0.006588124000700191, 0.006547480006702244, 0.006594637001398951, 0.006558237015269697, 0.006577378022484481, 0.006571353995241225, 0.006565451010828838, 0.0065468589891679585, 0.0065850039827637374, 0.006569203978870064, 0.0065839290036819875, 0.007143708993680775, 0.0065745879837777466, 0.006545715994434431, 0.006596255989279598];[0.025312121986644343, 0.026543134998064488, 0.026035159011371434, 0.026419963978696615, 0.02520895900670439, 0.0263944519974757, 0.02529689797665924, 0.026318135001929477, 0.025387870002305135, 0.02632720599649474, 0.02529807001701556, 0.02625673500006087, 0.025329222000436857, 0.026511724980082363, 0.025373189972015098, 0.026283559011062607, 0.02530171300168149, 0.026103431009687483, 0.025174413982313126, 0.02623083902290091, 0.02527164400089532, 0.026095358014572412, 0.02561824701842852, 0.026060887990752235, 0.02541193799697794, 0.02655619799043052, 0.025398442026926205, 0.026321487996028736, 0.025385972985532135, 0.026160353008890525, 0.025414162024389952, 0.026373618020443246, 0.02531779301352799, 0.026343031000578776, 0.02525974699528888, 0.026105605997145176, 0.025517936010146514, 0.026434814993990585, 0.025437475997023284, 0.026371822983492166, 0.02523557099630125, 0.02622304600663483, 0.02517074201023206, 0.02624408801784739, 0.025322105997474864, 0.026218362007057294, 0.025347201997647062, 0.026118854992091656, 0.025318194006104022, 0.026399736991152167];[0.06676304098800756, 0.06690629903459921, 0.06639828498009592, 0.0697010240110103, 0.07322115698480047, 0.07260126603068784, 0.07272251698304899, 0.07289109998964705, 0.07284968401654623, 0.07282914899406023, 0.07276840304257348, 0.07277445998624898, 0.07281266601057723, 0.07288029498886317, 0.07253358600428328, 0.07268962697708048, 0.07258066898793913, 0.07353631703881547, 0.072390657995129, 0.07258999004261568, 0.07285733002936468, 0.0728409190196544, 0.07252332303323783, 0.07281485499697737, 0.07283657099469565, 0.07269374103634618, 0.07291269395500422, 0.07366773099056445, 0.07269417797215283, 0.07320735402754508, 0.07240504201035947, 0.07361677402514033, 0.07350398603011854, 0.07260970096103847, 0.07295646797865629, 0.07378287002211437, 0.07270099100423977, 0.07336017800844274, 0.0735842190333642, 0.07266281399643049, 0.0730090060387738, 0.07281974496436305, 0.07247974499478005, 0.07347595400642604, 0.07240496200392954, 0.07286902001942508, 0.07318728198879398, 0.07343334401957691, 0.07364741500350647, 0.07394212696817704];[0.07267573403078131, 0.07354057999327779, 0.07345925900153816, 0.07237475601141341, 0.07267986697843298, 0.07274194702040404, 0.07318158401176333, 0.07240828001522459, 0.07251263095531613, 0.0726969329698477, 0.07256623698049225, 0.07270710900775157, 0.07275840200600214, 0.07284174900269136, 0.07268279703566805, 0.07364129298366606, 0.07279305200790986, 0.07271578098880127, 0.0726387570030056, 0.07243112998548895, 0.07230059200082906, 0.07264382296125405, 0.07345724501647055, 0.0727841169864405, 0.07298762496793643, 0.07364592497469857, 0.07302563902339898, 0.07286407201900147, 0.07355218697921373, 0.0733064899686724, 0.07342772802803665, 0.07231930099078454, 0.07381629099836573, 0.07320327000343241, 0.07330213402747177, 0.07391635098611005, 0.07245366400456987, 0.07270476297708228, 0.07107743600499816, 0.0728063239948824, 0.07366612201440148, 0.07345905399415642, 0.0725437709770631, 0.0735205759992823, 0.07321557501563802, 0.07324935001088306, 0.07376981293782592, 0.07270371698541567, 0.07247846899554133, 0.07267674800823443]
features.14.conv.2;0.0020815829921048135;0.0038057919882703573;0.11667688400484622;0.11349248202168383;1.8283162394702757;1.0280582636526883;1.7784169478627339;[0.002834524988429621, 0.0022067870013415813, 0.0021602610067930073, 0.0021581409964710474, 0.0021590699907392263, 0.002166473015677184, 0.0020822569786105305, 0.0020815829921048135, 0.002128446998540312, 0.002352866984438151, 0.0020995990198571235, 0.0021398070093709975, 0.002195810986449942, 0.0021839569963049144, 0.002188301004935056, 0.0021965439955238253, 0.00223605299834162, 0.0022495609882753342, 0.0027292289887554944, 0.002273558988235891, 0.0022664529969915748, 0.0023473089968319982, 0.0022869370004627854, 0.0023435740149579942, 0.0023130890040192753, 0.0022975729953031987, 0.0027498859853949398, 0.0023600349959451705, 0.002339675003895536, 0.002350444992771372, 0.002339305996429175, 0.002363225008593872, 0.0023745010257698596, 0.002383976010605693, 0.002577384002506733, 0.0023945040011312813, 0.00240068300627172, 0.0024130159872584045, 0.0023906610149424523, 0.0024013709917198867, 0.0024504220054950565, 0.0024502880114596337, 0.002570908982306719, 0.0024826499866321683, 0.0024441879941150546, 0.0024616100126877427, 0.0024422580027021468, 0.002448694984195754, 0.0024372490006498992, 0.0024660920025780797];[0.003941837989259511, 0.003924306016415358, 0.0038703989994246513, 0.0038842389767523855, 0.0038982980186119676, 0.0039013219939079136, 0.003969760000472888, 0.003877629991620779, 0.003938400011975318, 0.0038965359854046255, 0.003918636008165777, 0.0039005660219118, 0.003927279991330579, 0.00388335800380446, 0.003908185986801982, 0.003932673978852108, 0.00389286398421973, 0.0038993650232441723, 0.003969078999944031, 0.0039043379947543144, 0.003935242013540119, 0.0039219079772010446, 0.003930067003238946, 0.00390855799196288, 0.003934704000130296, 0.003916032001143321, 0.003919164009857923, 0.003910634986823425, 0.003912226005923003, 0.003890183987095952, 0.003980138018960133, 0.0038947849825490266, 0.003927810990717262, 0.003912341024260968, 0.003938491019653156, 0.0038959929952397943, 0.0039623760094400495, 0.0038704739999957383, 0.003908896003849804, 0.003825600986601785, 0.0038167060120031238, 0.0038330620154738426, 0.0038943790132179856, 0.0038057919882703573, 0.003866712999297306, 0.003922335017705336, 0.0039001890108920634, 0.003881508018821478, 0.0039822160033509135, 0.003917144989827648];[0.1191539540013764, 0.11754161395947449, 0.11691348601016216, 0.11920776395709254, 0.11667688400484622, 0.11753483398933895, 0.11826196504989639, 0.11674908400163986, 0.11763738200534135, 0.11695589800365269, 0.11731349100591615, 0.11755295298644342, 0.1184810760023538, 0.11710796898114495, 0.11805768398335204, 0.11714266802300699, 0.11833850899711251, 0.11847537499852479, 0.1173114930279553, 0.12070328003028408, 0.11829348903847858, 0.11712996801361442, 0.1175948949821759, 0.11747004499193281, 0.11798682500375435, 0.11820818297564983, 0.11724693898577243, 0.11870474499301054, 0.11718917702091858, 0.11881284395349212, 0.11835526098730043, 0.11775506197591312, 0.11870244800229557, 0.11766890599392354, 0.11830642496352084, 0.11678755001048557, 0.11793869899702258, 0.11822787497658283, 0.11841220597852953, 0.11990446201525629, 0.11764907799079083, 0.11749874500674196, 0.117538173974026, 0.11818617203971371, 0.11821962401154451, 0.11801272898446769, 0.11691254400648177, 0.11677291500382125, 0.11839197398512624, 0.11789415101520717];[0.11667446297360584, 0.11455764601123519, 0.11469699602457695, 0.11409074600669555, 0.11450811102986336, 0.11564267802168615, 0.11468737403629348, 0.1166794289893005, 0.11870132401236333, 0.11690512899076566, 0.11406474898103625, 0.11452922102762386, 0.11532453598920256, 0.11576669398345985, 0.11578880200977437, 0.11349248202168383, 0.11534939397824928, 0.11725299898535013, 0.11574606798239984, 0.11596788195311092, 0.11756419501034543, 0.11485267998068593, 0.11705536700901575, 0.11759351298678666, 0.11768013599794358, 0.11383873503655195, 0.116160786972614, 0.11832978000165895, 0.11371627700282261, 0.11668417596956715, 0.1181376000167802, 0.114101933024358, 0.11373350903159007, 0.11768746798043139, 0.11417874597827904, 0.11506405897671357, 0.11440786899765953, 0.11455206398386508, 0.11444810897228308, 0.11495817100512795, 0.11470193398417905, 0.11453247102326714, 0.11507882800651714, 0.11417097502271645, 0.11757211800431833, 0.1140948600077536, 0.11796576698543504, 0.1179446309688501, 0.11772711499361321, 0.11608709700522013]
features.15.conv.0.0;0.00380947400117293;0.0047518710198346525;0.2141934400133323;0.23634542000945657;1.2473824518480925;0.906272861157039;1.3763872949428926;[0.00380947400117293, 0.0048738270124886185, 0.004826083983061835, 0.004831949016079307, 0.005678672983776778, 0.004829568992136046, 0.0048222280165646225, 0.004828794015338644, 0.005681060021743178, 0.004833379003684968, 0.004821447015274316, 0.004822459013666958, 0.005641933996230364, 0.004839667002670467, 0.004852218000451103, 0.0048240909818559885, 0.0056694140075705945, 0.004829817014979199, 0.00482092599850148, 0.004822591989068314, 0.0056306939804926515, 0.004830462014069781, 0.004819497000426054, 0.0048209960223175585, 0.005666131997713819, 0.004824562987778336, 0.004853412014199421, 0.004816274013137445, 0.005637423979351297, 0.004808603989658877, 0.004802754003321752, 0.004813135979929939, 0.005633954016957432, 0.0048786480037961155, 0.00481174499145709, 0.005486189998919144, 0.005699661996914074, 0.004811765014892444, 0.004801055998541415, 0.004815938998945057, 0.005673348001437262, 0.0048139670107048005, 0.0048120979918166995, 0.00495871200109832, 0.005672789993695915, 0.004824459989322349, 0.004810218000784516, 0.004801130999112502, 0.00565152897615917, 0.004818426998099312];[0.005055666988482699, 0.004829707992030308, 0.004806896991794929, 0.004947681998601183, 0.004782678006449714, 0.004800058988621458, 0.004809642996406183, 0.004860927991103381, 0.004798223002580926, 0.0048086199967656285, 0.004794575012056157, 0.004889089992502704, 0.004826305987080559, 0.004778653004905209, 0.004771840991452336, 0.004874865000601858, 0.004778767004609108, 0.004814428015379235, 0.0047764909977559, 0.004980161000275984, 0.004774243017891422, 0.004791053012013435, 0.004802281007869169, 0.0050146580033469945, 0.004822292976314202, 0.00475904400809668, 0.004792802006704733, 0.004914997000014409, 0.004787817015312612, 0.0048002940020523965, 0.004774687986355275, 0.004919591010548174, 0.004844996001338586, 0.004774235014338046, 0.004769310005940497, 0.004913079988909885, 0.004783829994266853, 0.004780472023412585, 0.004768084007082507, 0.004870572010986507, 0.004765641002450138, 0.004825939977308735, 0.004760854004416615, 0.004919697006698698, 0.004800693015567958, 0.004798895010026172, 0.0047518710198346525, 0.004922302003251389, 0.004854743019677699, 0.004803543008165434];[0.2141934400133323, 0.22026991200982593, 0.24144422099925578, 0.2392706910322886, 0.24020997100160457, 0.24131731400848366, 0.24333386099897325, 0.24161107797408476, 0.24423833802575245, 0.2398785129771568, 0.2390191379818134, 0.23943155200686306, 0.24038924198248424, 0.23930643504718319, 0.23770824598614126, 0.24171679600840434, 0.23879001603927463, 0.2414391160418745, 0.23797187898890115, 0.2375900999759324, 0.2381534099986311, 0.2384975340391975, 0.2409671019995585, 0.24032122100470588, 0.2374846879974939, 0.23956968300626613, 0.23847576300613582, 0.23689823804306798, 0.238786075002281, 0.2384517610189505, 0.2377100980374962, 0.2371108309889678, 0.2371253879973665, 0.23855524804093875, 0.24420977095724083, 0.240480120992288, 0.23951975800446235, 0.24088402799679898, 0.23705025296658278, 0.24140563598484732, 0.23876593899331056, 0.23762239300413057, 0.23906613601138815, 0.23916524200467393, 0.23784772798535414, 0.2393018759903498, 0.23736164800357074, 0.23763493000296876, 0.23715872000320815, 0.2326815889973659];[0.2375883529894054, 0.23788336498546414, 0.2364543929870706, 0.23699010501150042, 0.23709762500948273, 0.2370841669908259, 0.2369443550123833, 0.23657305596861988, 0.23706780196516775, 0.2375492030114401, 0.23711588501464576, 0.23669318595784716, 0.23782841899082996, 0.23769067198736593, 0.23710735299391672, 0.2364931610354688, 0.23664097100845538, 0.23647334301494993, 0.2372496019816026, 0.23641649598721415, 0.23708631601766683, 0.23718657897552475, 0.2364728999673389, 0.23765745499986224, 0.23645455797668546, 0.2369782839959953, 0.23778643299010582, 0.2369110170402564, 0.23653945402475074, 0.23726257801172324, 0.23789654302527197, 0.23744184203678742, 0.2380960560112726, 0.23697207198711112, 0.23727172400685959, 0.23768038698472083, 0.23739925504196435, 0.2381176639755722, 0.23716329000308178, 0.23660155100515112, 0.23653380197356455, 0.23651094702654518, 0.2367150460195262, 0.23644466398400255, 0.23634542000945657, 0.23729071201523766, 0.23759900298318826, 0.2373525730217807, 0.2371931499801576, 0.23693068698048592]
features.15.conv.1.0;0.004669418005505577;0.01799177299835719;0.05081436698674224;0.05463754097581841;3.853108241143459;0.9300266095290006;4.143008599608579;[0.004709187021944672, 0.004669418005505577, 0.004765738005517051, 0.004763064993312582, 0.004791032988578081, 0.004722243989817798, 0.0047813860001042485, 0.004745516984257847, 0.004785303026437759, 0.004765871999552473, 0.0047707400226499885, 0.0047552680189255625, 0.004797628003871068, 0.00472217399510555, 0.004794748005224392, 0.004772836982738227, 0.004779311013408005, 0.004747190017951652, 0.004794431995833293, 0.004743170982692391, 0.004777925001690164, 0.004767147998791188, 0.004757943999720737, 0.004759064002428204, 0.004780779010616243, 0.004737666982691735, 0.00612042800639756, 0.004760953015647829, 0.004760878015076742, 0.004727816995000467, 0.004769549996126443, 0.004763716977322474, 0.0047474909806624055, 0.004757364979013801, 0.004742507997434586, 0.0047323270118795335, 0.004778503003763035, 0.004716349008958787, 0.004747202998260036, 0.004771139996591955, 0.0047474320163019, 0.0047153939958661795, 0.0047750279773026705, 0.004716402996564284, 0.004764001001603901, 0.0047593370254617184, 0.004755861999001354, 0.0047276490076910704, 0.004763382981764153, 0.004722697020042688];[0.01880701500340365, 0.018811489979270846, 0.019218016997911036, 0.01881991300615482, 0.018598505994305015, 0.018288810999365523, 0.018727646995102987, 0.01821272197412327, 0.01869964599609375, 0.018666657007997856, 0.018036961992038414, 0.018651050981134176, 0.01870602398412302, 0.01840680799796246, 0.0186177050054539, 0.018227191001642495, 0.018718130013439804, 0.018690447002882138, 0.018726183014223352, 0.018877777009038255, 0.018677680986002088, 0.018337685003643855, 0.01882323800236918, 0.018267714011017233, 0.018830401997547597, 0.01874821400269866, 0.01811366100446321, 0.018901030998677015, 0.018680992972804233, 0.018333673011511564, 0.019098521006526425, 0.01799177299835719, 0.01890557599836029, 0.01868885100702755, 0.01834403901011683, 0.018685502000153065, 0.01865250099217519, 0.018310456012841314, 0.018756533972918987, 0.018218844023067504, 0.018758569000056013, 0.01872965900111012, 0.0188568810117431, 0.01879476400790736, 0.018623898009536788, 0.018401029985398054, 0.018700890010222793, 0.018048953992547467, 0.018736469006398693, 0.0187578110198956];[0.05149149103090167, 0.05081436698674224, 0.05148484103847295, 0.05120550299761817, 0.05638558298232965, 0.05755740500171669, 0.05772302596597001, 0.058386703953146935, 0.056078146008076146, 0.056715090991929173, 0.05705837599816732, 0.057006054994417354, 0.05598235601792112, 0.05694432099699043, 0.05702103898511268, 0.05709651901270263, 0.05700185301247984, 0.056649357022251934, 0.05569778400240466, 0.057613622018834576, 0.05610255801002495, 0.05665603402303532, 0.05702308000763878, 0.05687185502029024, 0.056976687017595395, 0.05633262399351224, 0.05659903399646282, 0.05633529802435078, 0.05691765499068424, 0.05658734799362719, 0.05704277701443061, 0.05647943296935409, 0.05686667299596593, 0.05638041297788732, 0.0570771380153019, 0.05612776099587791, 0.05676426997524686, 0.056522617989685386, 0.05678979796357453, 0.05672599500394426, 0.057143718004226685, 0.056871567998314276, 0.05624753099982627, 0.05611073796171695, 0.05662105596275069, 0.05574773496482521, 0.057320307998452336, 0.05676693801069632, 0.05629251498612575, 0.05709634299273603];[0.05637753402697854, 0.0567086249939166, 0.05609551499946974, 0.0567827409831807, 0.05637437498080544, 0.05703105000429787, 0.056318613031180575, 0.05641271299100481, 0.05642950101173483, 0.05589956699986942, 0.0570299259852618, 0.056727940012933686, 0.0560321589873638, 0.056683804985368624, 0.05603828598395921, 0.05639324497315101, 0.05584905901923776, 0.0562486800190527, 0.05591425101738423, 0.056270007975399494, 0.05684450501576066, 0.05644039800972678, 0.05633299902547151, 0.056667715980438516, 0.05586741099250503, 0.05688645096961409, 0.05629818598390557, 0.058541221980703995, 0.056703403970459476, 0.05596662699826993, 0.05683366098674014, 0.055959534976864234, 0.05638466699747369, 0.056122543988749385, 0.056467067974153906, 0.05648357199970633, 0.05654128297464922, 0.05623306400957517, 0.05629831404075958, 0.05463754097581841, 0.056656405969988555, 0.056775743985781446, 0.05625487503129989, 0.057039356033783406, 0.05635859497124329, 0.056606800004374236, 0.0564692449697759, 0.05630281401681714, 0.056268364016432315, 0.05682487698504701]
features.15.conv.2;0.0037541179917752743;0.005420444009359926;0.20396136603085324;0.20075859696953557;1.443866181413405;1.0159533345503688;1.4211934075224213;[0.0037541179917752743, 0.003821877995505929, 0.0038846460229251534, 0.0039729499840177596, 0.0039892420172691345, 0.003960961999837309, 0.003937875007977709, 0.003984857001341879, 0.003933692001737654, 0.00397049801540561, 0.003950731013901532, 0.003887330007273704, 0.003963091992773116, 0.0039586040074937046, 0.003926476987544447, 0.003977819986175746, 0.004427804000442848, 0.003898290975484997, 0.003928565012756735, 0.0038936010096222162, 0.0038531229947693646, 0.003887578990543261, 0.0038760460156481713, 0.0038906709814909846, 0.003836973977740854, 0.003870682994602248, 0.003972896985942498, 0.0039157379942480475, 0.0038634810189250857, 0.0039349069993477315, 0.00394461999530904, 0.003966713993577287, 0.003963002003729343, 0.003979906003223732, 0.003952778992243111, 0.0040845240000635386, 0.004069108981639147, 0.004057944985106587, 0.004033648001495749, 0.0040550020057708025, 0.004027564020361751, 0.004080357000930235, 0.004047361988341436, 0.004065592016559094, 0.0040202139934990555, 0.004057940997881815, 0.004052140982821584, 0.0040562700014561415, 0.0041196800011675805, 0.004148876003455371];[0.005601925018709153, 0.005640043003950268, 0.005632404994685203, 0.005589582986431196, 0.005629892984870821, 0.005677784996805713, 0.005421260022558272, 0.005510994989890605, 0.005536657001357526, 0.0055567590170539916, 0.005534012976568192, 0.005629855993902311, 0.005640042974846438, 0.005659614020260051, 0.005582532990956679, 0.005629755003610626, 0.005590263026533648, 0.005637451977236196, 0.005578020005486906, 0.005669512989697978, 0.008027435978874564, 0.008000878005987033, 0.005506788991624489, 0.005566187988733873, 0.005478942999616265, 0.005474272009450942, 0.005456677987240255, 0.005486955982632935, 0.005431998986750841, 0.005495233985129744, 0.005420444009359926, 0.005507371999556199, 0.00548713601892814, 0.005529577989364043, 0.0054389040160458535, 0.005500253988429904, 0.005478642997331917, 0.0056021150085143745, 0.005553491995669901, 0.0056200539984274656, 0.005586199986282736, 0.005658843001583591, 0.005589056992903352, 0.005863142025191337, 0.005591106018982828, 0.005529564019525424, 0.005465836002258584, 0.005481297994265333, 0.005528198991669342, 0.005598149000434205];[0.20942879997892305, 0.20900256602908485, 0.20609236901509576, 0.20848092701635323, 0.20888892901712097, 0.20615732797887176, 0.21122764400206506, 0.20405535999452695, 0.20962441997835413, 0.20717431098455563, 0.2059756089875009, 0.21008714500931092, 0.2082422620151192, 0.20759430204634555, 0.20542115301941521, 0.20823814300820231, 0.20811038601095788, 0.20437477101222612, 0.2103078160143923, 0.2090027570084203, 0.20486815701588057, 0.21067319699795917, 0.21217844099737704, 0.20989334900514223, 0.20657473101164214, 0.21034561999840662, 0.20911046001128852, 0.20839723901008256, 0.20888480302528478, 0.2064537070109509, 0.20396136603085324, 0.21166597001138143, 0.21002495897118933, 0.20475375599926338, 0.20837994903558865, 0.21120482598780654, 0.20544254200649448, 0.21347906795563176, 0.20503067402751185, 0.20498843200039119, 0.21172877901699394, 0.21062719999463297, 0.205672797979787, 0.2053981999924872, 0.21030370800872333, 0.20420022099278867, 0.21292860101675615, 0.2044855909771286, 0.20655093700042926, 0.21115641202777624];[0.2528216530045029, 0.20652921401779167, 0.20114428698434494, 0.20756366499699652, 0.20576817297842354, 0.20596851498703472, 0.20689267400302924, 0.20184384999447502, 0.2069521589728538, 0.20791027302038856, 0.20562637798138894, 0.2067527730250731, 0.20428966800682247, 0.20524904201738536, 0.2026947830163408, 0.20189770095748827, 0.20651530296890996, 0.20075859696953557, 0.20443493002676405, 0.20453546699718572, 0.2012913579819724, 0.20532268396345899, 0.2082698669983074, 0.20543661701958627, 0.20540148398140445, 0.20898497803136706, 0.20394373100134544, 0.2049628309905529, 0.2067854789784178, 0.2074357919918839, 0.20569387503201142, 0.2063590999750886, 0.201781713985838, 0.20520954500534572, 0.20656098000472412, 0.2048814999870956, 0.2082453640177846, 0.2053401669836603, 0.20351819600909948, 0.2060686380136758, 0.20666687600896694, 0.2036026660061907, 0.20104562601773068, 0.2079744369839318, 0.20133369902032427, 0.20609821996185929, 0.2083980720199179, 0.20747683904482983, 0.20759146302589215, 0.20927401696098968]
features.17.conv.2;0.0059087319823447615;0.009814001998165622;0.40498315103468485;0.40384505793917924;1.660931994798507;1.0028181429316314;1.6562644049727204;[0.0059087319823447615, 0.006328408984700218, 0.006228637997992337, 0.006477147981058806, 0.006446410989155993, 0.006535906024510041, 0.0064103520126082, 0.006269979989156127, 0.006332981982268393, 0.006426163017749786, 0.006365470995660871, 0.0064999999885912985, 0.006364053988363594, 0.006639037019340321, 0.006351930991513655, 0.00644704099977389, 0.006334545003483072, 0.006441642006393522, 0.006411232985556126, 0.006384065985912457, 0.006408449989976361, 0.006421867001336068, 0.006406597007298842, 0.006409281020751223, 0.006630268995650113, 0.006581986992387101, 0.006587165000382811, 0.006691618997137994, 0.006766302016330883, 0.006831206992501393, 0.006761997006833553, 0.006747942010406405, 0.00671417498961091, 0.0067793860216625035, 0.006705184991005808, 0.006806733988923952, 0.006938824983080849, 0.006939768005395308, 0.0068977549963165075, 0.0069008230057079345, 0.006970414018724114, 0.006961998005863279, 0.006924979999894276, 0.00692644200171344, 0.0069817929761484265, 0.006999821023782715, 0.006945867004105821, 0.0069114009966142476, 0.006942554988199845, 0.006968166999286041];[0.009954072011169046, 0.010009010002249852, 0.010038853011792526, 0.010029397992184386, 0.00990012800320983, 0.010487633000593632, 0.009888122003758326, 0.010009174991864711, 0.010118873993633315, 0.009893587994156405, 0.01004193999688141, 0.009912318986607715, 0.010074107005493715, 0.009878120996290818, 0.010142181999981403, 0.009963491989765316, 0.010047860007034615, 0.010131210001418367, 0.009861510014161468, 0.010173376009333879, 0.010141945007489994, 0.00983293101307936, 0.010150760994292796, 0.010174533003009856, 0.010126960987690836, 0.010247403988614678, 0.010116177989402786, 0.010137110977666453, 0.010123783984454349, 0.009865522006293759, 0.010125311004230753, 0.009940342017216608, 0.0101056540152058, 0.009950275009032339, 0.010074494988657534, 0.009814001998165622, 0.010146984015591443, 0.010212090011918917, 0.010023026989074424, 0.011424399010138586, 0.009956488996976987, 0.01002475299173966, 0.009891655994579196, 0.010094736004248261, 0.010073388984892517, 0.010039890999905765, 0.010000167007092386, 0.010066379996715114, 0.009954740991815925, 0.010199634998571128];[0.40611981102847494, 0.41208418901078403, 0.40822429201216437, 0.4163646099914331, 0.4157877020188607, 0.41633446200285107, 0.41574747499544173, 0.41640070200082846, 0.4220042900124099, 0.40892877100850455, 0.4173636789782904, 0.4058756479935255, 0.4166753650351893, 0.41241841597366147, 0.40736633804044686, 0.41555206300108694, 0.4215659679903183, 0.41702632201486267, 0.41698565098340623, 0.41134575399337336, 0.4068824860150926, 0.4137349049851764, 0.40589823297341354, 0.4138001660176087, 0.406169811001746, 0.4153620369907003, 0.41823649301659316, 0.409649011970032, 0.415217670990387, 0.4151649039995391, 0.41572477700538, 0.4195411579858046, 0.4204146610281896, 0.4208658179559279, 0.41294189798645675, 0.4131321950117126, 0.41586096500395797, 0.4188684029795695, 0.41218952101189643, 0.4178249569959007, 0.41981785505777225, 0.418151981983101, 0.41337848600232974, 0.41805232799379155, 0.4161410210363101, 0.41754866403061897, 0.41129262500908226, 0.41618632900645025, 0.40498315103468485, 0.40804262601886876];[0.40405414599808864, 0.41477302298881114, 0.4143878259928897, 0.41223623798578046, 0.41463833895977587, 0.41852907996508293, 0.4055284720088821, 0.4053039220161736, 0.4179629260033835, 0.4079140060057398, 0.4153836959740147, 0.4106299600098282, 0.4153010269801598, 0.40549361499142833, 0.4152361869928427, 0.41248431004351005, 0.417317904997617, 0.416708152013598, 0.41303562599932775, 0.41448563602170907, 0.40384505793917924, 0.41519531697849743, 0.4168800149927847, 0.41420530699542724, 0.41568530394579284, 0.42033413200988434, 0.4126110319921281, 0.41488102500443347, 0.4176149070262909, 0.41941770500852726, 0.4142092879919801, 0.4101512919878587, 0.416921680996893, 0.4097903099900577, 0.417976558994269, 0.41824970199377276, 0.41472936898935586, 0.4154587140074, 0.41641675200662576, 0.4147994839877356, 0.42233230598503724, 0.41725844496977516, 0.41012394201243296, 0.4140950499859173, 0.40447669601417147, 0.4096595300070476, 0.4190033370105084, 0.41382020100718364, 0.4092091229977086, 0.41610387299442664]
features.18.0;0.008164027996826917;0.010455406998516992;0.63381565301097;0.6287980530178174;1.2806677050324493;1.0079796684628257;1.2705293024267783;[0.008164027996826917, 0.010316948988474905, 0.010696520999772474, 0.010698565980419517, 0.010638747015036643, 0.010603228001855314, 0.010675291996449232, 0.010691284987842664, 0.010639845015248284, 0.01068233500700444, 0.010701349994633347, 0.010610441997414455, 0.010673515003873035, 0.010643702000379562, 0.010620465007377788, 0.01067965998663567, 0.010611716017592698, 0.010803715005749837, 0.010626233997754753, 0.010682683991035447, 0.010582595015875995, 0.010685916990041733, 0.010657307982910424, 0.010662322980351746, 0.010659701016265899, 0.010652633005520329, 0.010642440000083297, 0.010666879010386765, 0.010689365997677669, 0.010615709004923701, 0.010647718008840457, 0.01061489898711443, 0.010681849002139643, 0.010600456997053698, 0.010677323007257655, 0.010627893003402278, 0.010660138999810442, 0.01075303100515157, 0.010684705019230023, 0.01124079100554809, 0.01069378200918436, 0.010641419008607045, 0.01073023400385864, 0.010624204005580395, 0.010649206000380218, 0.010650312004145235, 0.010660636995453387, 0.010668347007595003, 0.010608598997350782, 0.010650701995473355];[0.010987549991114065, 0.010766916995635256, 0.010582538991002366, 0.010538875998463482, 0.01076079098857008, 0.010743964987341315, 0.010731499991379678, 0.01070189502206631, 0.010687267000321299, 0.01070536399492994, 0.011025871004676446, 0.010577312990790233, 0.01077405601972714, 0.010617958992952481, 0.010563777992501855, 0.010781479009892792, 0.0105566389975138, 0.010507007013075054, 0.010687705012969673, 0.010704534011892974, 0.010533432010561228, 0.010743227991042659, 0.010620382003253326, 0.010654051991878077, 0.010586707998299971, 0.010584219999145716, 0.010733770992374048, 0.010714870993979275, 0.010542029980570078, 0.010584520001430064, 0.010765849991003051, 0.010612252983264625, 0.010691161995055154, 0.010644762020092458, 0.010959926003124565, 0.01064382799086161, 0.010659004998160526, 0.010681689018383622, 0.010644637979567051, 0.010692148993257433, 0.01072484502219595, 0.010644538007909432, 0.010659131978172809, 0.010616624989779666, 0.010840428993105888, 0.010731027025030926, 0.011009298992576078, 0.010571311984676868, 0.010455406998516992, 0.010776437993627042];[0.6447620909893885, 0.6500701139739249, 0.6778361710021272, 0.677724418026628, 0.6727342460071668, 0.66163980300189, 0.6685245050466619, 0.63381565301097, 0.6553673190064728, 0.685315493028611, 0.6476828320301138, 0.6410582649987191, 0.6351729070011061, 0.6778116849891376, 0.6638335149618797, 0.6874536319810431, 0.6386626399471425, 0.665262955968501, 0.6353668320225552, 0.6586852810287382, 0.667856574000325, 0.6680698710260913, 0.6751071680046152, 0.7042417459888384, 0.6677370750403497, 0.674020133970771, 0.6667970540293027, 0.6540969359921291, 0.6370499569748063, 0.6405770340061281, 0.6614525929908268, 0.6699365980166476, 0.6598142269940581, 0.6690229299711064, 0.6824798549932893, 0.6643093109887559, 0.6731552219716832, 0.6460892070608679, 0.633839940011967, 0.6604786629904993, 0.6752627489913721, 0.6755768670118414, 0.6727079319825862, 0.6484685780014843, 0.6437991539714858, 0.6505237750243396, 0.6761563500040211, 0.6551352399692405, 0.6546715810254682, 0.6449758659873623];[0.6590695499908179, 0.639717535028467, 0.6723272100207396, 0.6375450140039902, 0.6770565530168824, 0.6399129360215738, 0.6389837219903711, 0.6343112699687481, 0.6451667670044117, 0.6287980530178174, 0.6641568369814195, 0.6316865160188172, 0.6701170169981197, 0.6558386569959112, 0.6691191580030136, 0.6628654680098407, 0.6380906730191782, 0.6388426129997242, 0.6826754299690947, 0.6794070960022509, 0.6669787040154915, 0.634294660994783, 0.6627712470071856, 0.6695855339930858, 0.6656063789851032, 0.6637149829766713, 0.6614427240274381, 0.6349983380059712, 0.6361464779765811, 0.6675714320153929, 0.6327119130000938, 0.6290529719844926, 0.6634748939832207, 0.6312803190085106, 0.6666511039948091, 0.6489796439709608, 0.6290718170348555, 0.6626905959856231, 0.6737079850281589, 0.6326440249977168, 0.6666315250040498, 0.6722774689842481, 0.6306226100132335, 0.6475812300050166, 0.6352932530280668, 0.6834608200006187, 0.642756223998731, 0.6854437779693399, 0.6429942130343989, 0.6293005240149796]


==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  lbsc,pes,qrc,bpq->lber
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,lbsc->pelbc                   qrc,bpq,pelbc->lber
   5           GEMM          bpq,qrc->bprc                      pelbc,bprc->lber
   6              0       bprc,pelbc->lber                            lber->lber

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.023564529983559623;0.0885083950124681;1.5702473930141423;1.5651966060104314;3.7560008654625476;1.0032269345488711;3.7439194823368034;[0.023564529983559623, 0.02467340900329873, 0.025132934999419376, 0.02553745498880744, 0.025944605004042387, 0.025763120996998623, 0.0256663569889497, 0.02583674600464292, 0.02582703498774208, 0.025738096999702975, 0.025883488997351378, 0.025714549992699176, 0.025676507997559384, 0.025979621015721932, 0.02575085501302965, 0.025738895987160504, 0.025894899998093024, 0.02585610101232305, 0.025635168014559895, 0.025930759002221748, 0.025633941986598074, 0.025859213987132534, 0.02594087101169862, 0.02592927002115175, 0.025804215983953327, 0.025981468003010377, 0.02579297701595351, 0.025714307004818693, 0.025839717010967433, 0.025683918996946886, 0.025814437016379088, 0.025893672020174563, 0.025750164000783116, 0.025852777995169163, 0.02586150201386772, 0.025702157989144325, 0.025811292987782508, 0.025885818002279848, 0.025812589999986812, 0.025708657020004466, 0.025838314002612606, 0.025800898001762107, 0.025774654000997543, 0.025788277009269223, 0.025686378008686006, 0.025839661015197635, 0.025828766025369987, 0.02577991900034249, 0.025785156001802534, 0.026122939016204327];[0.09821881598327309, 0.09435123499133624, 0.09157191301346757, 0.09061353700235486, 0.090072845981922, 0.09010059598949738, 0.08886515200720169, 0.08929166200687177, 0.0885083950124681, 0.08980559298652224, 0.08967924900935031, 0.08955149099347182, 0.08880017799674533, 0.08918633600114845, 0.08888225897680968, 0.08987993799382821, 0.08983469000668265, 0.09038480801973492, 0.08971060099429451, 0.08999179501552135, 0.08992468198994175, 0.09025676199235022, 0.08975486099370755, 0.0900280570203904, 0.08936299200286157, 0.08956679201219231, 0.08963112300261855, 0.08978247598861344, 0.08946320600807667, 0.08986058199661784, 0.0900443870050367, 0.09050012199440971, 0.08949436398688704, 0.090064602001803, 0.08908620200236328, 0.0898384389874991, 0.08923562098061666, 0.08964878600090742, 0.08928914499119855, 0.08960833301534876, 0.08877426499384455, 0.08927809199667536, 0.0892044760112185, 0.08998937701107934, 0.08934038400184363, 0.09007128298981115, 0.08932422299403697, 0.09030323001206852, 0.0894114529946819, 0.08945318398764357];[1.6006235579843633, 1.6054727830050979, 1.5977454370004125, 1.5968393899966031, 1.609648564044619, 1.600464021001244, 1.6212869769951794, 1.6104203090071678, 1.604462985007558, 1.6091420849843416, 1.5958939540432766, 1.582001982984366, 1.6146944939682726, 1.612329094990855, 1.6127173779823352, 1.6081141350150574, 1.58632978098467, 1.5878900469979271, 1.609470802010037, 1.5977278750215191, 1.6086412159784231, 1.6058422070054803, 1.6127308830036782, 1.6166464920097496, 1.6094422730093356, 1.591052223026054, 1.5943332449824084, 1.5995290580030996, 1.595756855997024, 1.6080739929748233, 1.614474698988488, 1.588171920971945, 1.6101942559762392, 1.5921690510294866, 1.6412748040165752, 1.6132468930154573, 1.5986974069674034, 1.596427896991372, 1.5933603980229236, 1.6077744560025167, 1.5702473930141423, 1.6023212790023535, 1.6072798360255547, 1.602100961987162, 1.6057936799770687, 1.5999428279756103, 1.6123201190202963, 1.5890083179983776, 1.620563132019015, 1.5972788899962325];[1.6113832319970243, 1.59908443398308, 1.5922328289889265, 1.5991680980077945, 1.6012794159760233, 1.615945694007678, 1.5882313740148675, 1.6030496690364089, 1.5939209710049909, 1.5961518850235734, 1.6070383749902248, 1.603251063002972, 1.5680323500127997, 1.5917003719659988, 1.6025781520002056, 1.60897654198925, 1.591439624025952, 1.5984649019956123, 1.609166516980622, 1.613111457991181, 1.6022465389687568, 1.5983638900215738, 1.6101302230090369, 1.6072422680445015, 1.5990011900139507, 1.5990690940234344, 1.6132508660084568, 1.5952236230368726, 1.607897675014101, 1.61557887296658, 1.592549645982217, 1.6069407769537065, 1.600319391960511, 1.604182072012918, 1.5999414759862702, 1.6054328729806002, 1.5651966060104314, 1.5950665440177545, 1.6077097349916585, 1.6204900770098902, 1.599305929034017, 1.6022234889969695, 1.6009725669864565, 1.6010512030043174, 1.586815517017385, 1.5857288529805373, 1.6154274469590746, 1.5862408810062334, 1.6051181339717004, 1.6203210429812316]
features.1.conv.0.0;0.03871253097895533;0.6193653029913548;3.196620733011514;3.213164108019555;15.999090922989522;0.9948513756372569;16.08189053640422;[0.03871253097895533, 0.03941024700179696, 0.04046707198722288, 0.039825731015298516, 0.0406010540027637, 0.04128672898514196, 0.041341292002471164, 0.04010852798819542, 0.040583275025710464, 0.04121766801108606, 0.041182498971465975, 0.04002238198881969, 0.04044004698516801, 0.04127436701674014, 0.041192595002939925, 0.04044612401048653, 0.04039391200058162, 0.04115505999652669, 0.04128185799345374, 0.03995765099534765, 0.040383701998507604, 0.04128576899529435, 0.041147871990688145, 0.04029061397886835, 0.04049556699465029, 0.04115370800718665, 0.04144172201631591, 0.040375249984208494, 0.04044821599381976, 0.04130595500464551, 0.04127814798266627, 0.040140826982678846, 0.040586076996987686, 0.04133509797975421, 0.0412065860000439, 0.039996439998503774, 0.04042084002867341, 0.04115957600879483, 0.041225043998565525, 0.04011485000955872, 0.04045196998049505, 0.041177464998327196, 0.04137401600019075, 0.040228570986073464, 0.04057723400183022, 0.041085251985350624, 0.041228968009818345, 0.04021904300316237, 0.04059766698628664, 0.04126204698695801];[0.6229713000066113, 0.6443052210088354, 0.6326634070137516, 0.6371663719764911, 0.6369568950030953, 0.6220760649885051, 0.6412012499931734, 0.629904967994662, 0.6535950450052042, 0.6314100589952432, 0.6366283870011102, 0.6418415489897598, 0.6307269659882877, 0.6356788190023508, 0.6384060189884622, 0.6452780580148101, 0.6548654540092684, 0.635207432002062, 0.6469517110090237, 0.6457878109940793, 0.6391501780017279, 0.6193653029913548, 0.6315521320211701, 0.6297843939973973, 0.629629767005099, 0.6483382279984653, 0.6453997739881743, 0.6312165589770302, 0.6476145040069241, 0.6544185279926751, 0.636629263026407, 0.6298682139895391, 0.6465785159962252, 0.6371453950123396, 0.6473826699948404, 0.6455520199961029, 0.6357702569803223, 0.6403130110120401, 0.636499398999149, 0.636253073986154, 0.6457516929949634, 0.6438514160108753, 0.6356452789914329, 0.6362825339892879, 0.6272706699965056, 0.6401766639901325, 0.6341678249882534, 0.6346222370048054, 0.6345302379922941, 0.6392802059999667];[3.196620733011514, 3.2311434629373252, 3.225962955970317, 3.2240429859957658, 3.230776761978632, 3.242301771999337, 3.2266690520045813, 3.2233245489769615, 3.224292802013224, 3.226540298986947, 3.23571979594999, 3.2245040610141587, 3.224644747999264, 3.224445947969798, 3.2207423190120608, 3.2305271759687457, 3.2426366089785006, 3.2308719270222355, 3.2216494259773754, 3.233817088039359, 3.2246388840139844, 3.2217264490027446, 3.2361117970140185, 3.2285738209611736, 3.230822214973159, 3.2158322549948934, 3.2365579530014656, 3.220649136987049, 3.2300647590018343, 3.2229943409911357, 3.2483748990052845, 3.2295133019797504, 3.2220643550390378, 3.2353914579725824, 3.237225778022548, 3.2238644759636372, 3.236432514968328, 3.232452485972317, 3.228964960988378, 3.2249469450034667, 3.2228475569863804, 3.234835620969534, 3.227474144019652, 3.224026098003378, 3.242876268021064, 3.2240426650387235, 3.229618676006794, 3.233003154018661, 3.2457188309927005, 3.220757179951761];[3.2362103359773755, 3.2300262909848243, 3.2317782410245854, 3.221019298012834, 3.216016888996819, 3.2302442280051764, 3.23030921103782, 3.230466028995579, 3.2381739920238033, 3.2331375009962358, 3.226891704980517, 3.2256009729753714, 3.2242886489839293, 3.2262546489946544, 3.2303329409915023, 3.2326689760084264, 3.2307598619663622, 3.228594266984146, 3.2290030140138697, 3.230133333010599, 3.2301716470101383, 3.2315956549718976, 3.2341993739828467, 3.213164108019555, 3.216879923013039, 3.2218260889931116, 3.2269902320113033, 3.2325419060071, 3.2197929860267323, 3.235380030964734, 3.220561889000237, 3.2261466089985333, 3.233720471005654, 3.2214148659841157, 3.224182299047243, 3.2344242289836984, 3.2289628139988054, 3.2270084809861146, 3.2166942399926484, 3.2314845419605263, 3.2222347449860536, 3.2229016529745422, 3.235014191013761, 3.2382282429898623, 3.224728935980238, 3.2254197469737846, 3.24390073295217, 3.2356882830208633, 3.2354439049668144, 3.2376561680284794]
features.1.conv.1;0.029302163020474836;0.023275618004845455;0.07891952400677837;0.0788529810088221;0.7943310529185732;1.000843886903259;0.7936612925481682;[0.02937176200794056, 0.02965116300038062, 0.0294937519938685, 0.029366709990426898, 0.029390281008090824, 0.029478776006726548, 0.029594023973913863, 0.029606141994008794, 0.02945707901380956, 0.029539714014390483, 0.029494007991161197, 0.029413980984827504, 0.029446442000335082, 0.02950258000055328, 0.029320483008632436, 0.02938047601492144, 0.029457698023179546, 0.029399712977465242, 0.029421068000374362, 0.029559454007539898, 0.029543579992605373, 0.029378149018157274, 0.029421228973660618, 0.029509670013794675, 0.02966171599109657, 0.029373687983024865, 0.029451722017256543, 0.029448913992382586, 0.029434902011416852, 0.02947377899545245, 0.0293420160014648, 0.029342091002035886, 0.029336274979868904, 0.02943291299743578, 0.029455259995302185, 0.029731646995060146, 0.029396058002021164, 0.02937325500533916, 0.02939552001771517, 0.029315057006897405, 0.029471807996742427, 0.02946423302637413, 0.029357816994888708, 0.029442471015499905, 0.02940505201695487, 0.029302163020474836, 0.029422818013699725, 0.029503195022698492, 0.02934877699590288, 0.02947000099811703];[0.025721583981066942, 0.025347379996674135, 0.025995075004175305, 0.025160023011267185, 0.028533807984786108, 0.023275618004845455, 0.02821636199951172, 0.02551190697704442, 0.02596634699148126, 0.025174198002787307, 0.028260307997697964, 0.02327709799283184, 0.028299397003138438, 0.02541239801212214, 0.026015849987743422, 0.025054565019672737, 0.02820702502503991, 0.02340933500090614, 0.028378667018841952, 0.025331704004202038, 0.026056283008074388, 0.025090347975492477, 0.028522576001705602, 0.023313638987019658, 0.028064270998584107, 0.025518693000776693, 0.026161020010476932, 0.025052651995792985, 0.02823624899610877, 0.02339281898457557, 0.02825508001842536, 0.025425472005736083, 0.026116622000699863, 0.025149636989226565, 0.02812266899854876, 0.02342509597656317, 0.028112847008742392, 0.025287881988333538, 0.026086205994943157, 0.025127135013462976, 0.028245084977243096, 0.023412881011608988, 0.0283914010215085, 0.02542446000734344, 0.026131659979000688, 0.025119233003351837, 0.028481082001235336, 0.023289256991120055, 0.02856356100528501, 0.02532976699876599];[0.07981678200303577, 0.07960928400279954, 0.07966179499635473, 0.07995276400470175, 0.0796480800199788, 0.07972564297961071, 0.07899034899310209, 0.07974765400285833, 0.07981688599102199, 0.07999416597886011, 0.08053552100318484, 0.07967317002476193, 0.07948218801175244, 0.07891952400677837, 0.07975765599985607, 0.0802578350121621, 0.08018421899760142, 0.07995589100755751, 0.08005477098049596, 0.07979932500165887, 0.07973445099196397, 0.07968482299475, 0.07960901598562486, 0.07959708999260329, 0.07901686301920563, 0.07892842398723587, 0.07963070200639777, 0.07976630600751378, 0.07989585801260546, 0.0798126679728739, 0.07957783999154344, 0.07966120701166801, 0.08012624800903723, 0.07954897498711944, 0.07977456197841093, 0.07963742999709211, 0.07999879700946622, 0.08008572101243772, 0.08002980999299325, 0.07970660098362714, 0.07942668301984668, 0.07939182201516815, 0.07959971998934634, 0.0798074140038807, 0.07985225997981615, 0.08106468900223263, 0.07978910900419578, 0.07998160499846563, 0.07995570998173207, 0.07977243198547512];[0.07981498699518852, 0.07975005899788812, 0.07970713498070836, 0.07974865002324805, 0.08010155701776966, 0.07992172599188052, 0.07898888899944723, 0.07981475998531096, 0.07962857600068673, 0.08000226700096391, 0.08002207201207057, 0.07996617699973285, 0.08014754799660295, 0.0795057280047331, 0.0798077690124046, 0.07979202701244503, 0.07904173000133596, 0.07974624598864466, 0.07968929299386218, 0.07946611699298956, 0.07946914801141247, 0.07910318797803484, 0.07903636200353503, 0.07969549301196821, 0.07956619499600492, 0.08007007898413576, 0.07968631197581999, 0.0797262989799492, 0.07990534201962873, 0.07996316099888645, 0.07969434600090608, 0.07990857301047072, 0.07972801598953083, 0.07990134201827459, 0.07953025397728197, 0.07966275600483641, 0.07988651699270122, 0.07954127999255434, 0.07897986102034338, 0.07951541300280951, 0.07980921701528132, 0.07965220999903977, 0.07994784499169327, 0.07953885101596825, 0.07898342399857938, 0.0788529810088221, 0.08004642798914574, 0.07985028700204566, 0.0798307630175259, 0.0794595459883567]
features.2.conv.0.0;0.0731942759884987;0.04245631900266744;0.2653943920158781;0.26634330602246337;0.5800497160370678;0.9964372522788119;0.5821236758366043;[0.0731942759884987, 0.0777552000072319, 0.07908722301363014, 0.07844842100166716, 0.08544938897830434, 0.07835666000028141, 0.07966117199975997, 0.0779529350111261, 0.07958058500662446, 0.0780033830087632, 0.07941213800222613, 0.07834281100076623, 0.0796550529776141, 0.07801978898351081, 0.07965054200030863, 0.07810008298838511, 0.07954238998354413, 0.07809551799437031, 0.07939809100935236, 0.07814530399627984, 0.07913161299075, 0.07804166499408893, 0.07944071499514394, 0.07763746500131674, 0.07964926600106992, 0.07802951798657887, 0.07934078999096528, 0.07811071100877598, 0.07960334300878458, 0.07816597100463696, 0.0793446799798403, 0.07853377898572944, 0.07940235800924711, 0.07807284701266326, 0.07914980099303648, 0.07768282797769643, 0.07959119000588544, 0.07813103901571594, 0.07982181801344268, 0.07842059599352069, 0.07946446898858994, 0.07817720802268013, 0.07945082601509057, 0.07853428900125436, 0.08376287901774049, 0.07820946001447737, 0.07905960100470111, 0.07791143099893816, 0.07930569400195964, 0.07752471600542776];[0.04372812301153317, 0.04246507299831137, 0.043510118004633114, 0.0426752109779045, 0.04344068199861795, 0.04259367898339406, 0.04280842799926177, 0.04281578998779878, 0.04283261499949731, 0.04297344500082545, 0.04271600302308798, 0.04339708699262701, 0.04304657198372297, 0.042719785997178406, 0.04283873797976412, 0.042737615993246436, 0.042666716006351635, 0.042719374992884696, 0.042654904013033956, 0.04282550100469962, 0.042913212993880734, 0.043340915988665074, 0.042752991983434185, 0.04279817998758517, 0.04320745400036685, 0.04286334599601105, 0.042926364025333896, 0.04305082498467527, 0.04277837701374665, 0.0429411520017311, 0.04296796000562608, 0.04284736100817099, 0.04298995598219335, 0.042753071000333875, 0.042698047996964306, 0.04295337700750679, 0.043041327997343615, 0.04254578801919706, 0.04299725801683962, 0.04265614700852893, 0.04293357697315514, 0.04316602597828023, 0.04282112800865434, 0.0428242530033458, 0.04319636497530155, 0.04245631900266744, 0.04304925198084675, 0.042673272982938215, 0.043138413020642474, 0.04261497702100314];[0.26692768299835734, 0.26717281399760395, 0.26838996302103624, 0.2670170049823355, 0.2666556180047337, 0.2698731079872232, 0.2690710670140106, 0.2670976360095665, 0.26931116901687346, 0.27058727099210955, 0.26785449002636597, 0.2706112579908222, 0.2691486419935245, 0.26890670199645683, 0.2684388640045654, 0.2683210140094161, 0.26930867397459224, 0.2704583689919673, 0.26562253799056634, 0.2653943920158781, 0.269204696000088, 0.2720265129755717, 0.269362823019037, 0.2720241460192483, 0.26851601898670197, 0.26908424898283556, 0.26977625797735527, 0.2695023050182499, 0.26882368099177256, 0.27055644497158937, 0.26774708001175895, 0.2699426799954381, 0.2692351610166952, 0.2698784940002952, 0.2688976979989093, 0.26935696601867676, 0.26943008400849067, 0.26979096001014113, 0.26916221799911, 0.26918829599162564, 0.27070852200267836, 0.270158620987786, 0.26929396198829636, 0.26846843198291026, 0.2682936920027714, 0.2700579339871183, 0.26918867099448107, 0.2686607299838215, 0.26829625098616816, 0.2680249990080483];[0.2688877969922032, 0.26759121799841523, 0.26809653401141986, 0.2683786850247998, 0.2671700420032721, 0.2695630940143019, 0.2691691010259092, 0.268969989992911, 0.26796947899856605, 0.2688467590196524, 0.26799845800269395, 0.2695270449912641, 0.26675799500662833, 0.26841225000680424, 0.2689289279805962, 0.2684956729935948, 0.2688776660070289, 0.2695311490097083, 0.2688323750044219, 0.26900725200539455, 0.26917136399424635, 0.26748454201151617, 0.2701580699940678, 0.26782760900096036, 0.26903096001478843, 0.2676310060196556, 0.26750682599958964, 0.26970245299162343, 0.2692287850077264, 0.26782727701356634, 0.26921662798849866, 0.2682966499996837, 0.2693474630068522, 0.2702955649874639, 0.267847379000159, 0.2703514900058508, 0.2698689580138307, 0.2685376730223652, 0.2732982389861718, 0.26885307001066394, 0.26800897700013593, 0.26870551801403053, 0.2701576160034165, 0.26837936099036597, 0.26722424299805425, 0.2684150990098715, 0.26634330602246337, 0.26887330901809037, 0.26782772099249996, 0.2679974180064164]
features.2.conv.1.0;0.07476598498760723;1.3777429790061433;3.7129413500078954;3.938538274000166;18.427403574426393;0.942720647027471;19.547045704929186;[0.07476598498760723, 0.07835540999076329, 0.0759188060183078, 0.07617774099344388, 0.07624717100406997, 0.07681054901331663, 0.07605099902139045, 0.07575103198178113, 0.07600927300518379, 0.07691163499839604, 0.07664102100534365, 0.07606117401155643, 0.076018390012905, 0.07707813399611041, 0.07631565100746229, 0.07606225300696678, 0.07655764199444093, 0.0767419509938918, 0.07690736101358198, 0.07581604301230982, 0.0766167690162547, 0.07686750500579365, 0.07729558099526912, 0.07663148999563418, 0.07669465697836131, 0.07710750799742527, 0.07630505599081516, 0.07573805301217362, 0.0766430169751402, 0.0768736650061328, 0.07606885000132024, 0.07600235199788585, 0.07650610400014557, 0.07723282001097687, 0.07630707800853997, 0.07635876702261157, 0.07633475598413497, 0.07674471198697574, 0.07635585099342279, 0.07586387998890132, 0.07638775199302472, 0.07724492799025029, 0.07674816600047052, 0.07608066097600386, 0.07662215601885691, 0.07713243999751285, 0.07635599200148135, 0.07585692498832941, 0.07630000499193557, 0.07718441801262088];[1.4363605800026562, 1.4375291059841402, 1.4318310429807752, 1.4359525090258103, 1.429502119019162, 1.4375600060157012, 1.4347772649780381, 1.4161823430040386, 1.4860407979867887, 1.457984864973696, 1.4232928039855324, 1.4440130809962284, 1.4369627200067043, 1.448163517023204, 1.4387693220051005, 1.4534386470040772, 1.4486315580143128, 1.45165321501554, 1.4433771870099008, 1.4846468169998843, 1.4419727940112352, 1.469957366003655, 1.442192236019764, 1.4417817190114874, 1.4518562489829492, 1.443766800017329, 1.4343315660080407, 1.429941638984019, 1.4473163890070282, 1.452783710003132, 1.4322209770034533, 1.4494368559971917, 1.4434878579922952, 1.435841917002108, 1.4314478510059416, 1.4675155699951574, 1.4438564669981133, 1.443314566015033, 1.4447901679959614, 1.4156513350026216, 1.5403529860195704, 1.3777429790061433, 1.526250427996274, 1.436434951989213, 1.4979467850062065, 1.5109859359799884, 1.4923100929881912, 1.449450403015362, 1.458364393998636, 1.4369330649788026];[3.7129413500078954, 3.7667827080294956, 3.980161009996664, 3.9594090539903846, 3.958741545997327, 3.954686646000482, 3.9561203220218886, 3.9536037409852725, 3.9572331919916905, 4.004714845010312, 3.9694413790130056, 3.9402369520103093, 3.94903978498769, 3.998612493945984, 3.953889322001487, 4.012987895985134, 3.9582890160090756, 3.9571162560023367, 4.0064777380321175, 3.957897774002049, 3.9613553839735687, 3.9729921980178915, 3.9628350710263476, 3.958325590007007, 3.956863119994523, 3.954667532001622, 3.9633420589962043, 3.96742505999282, 3.9733823370188475, 3.958045264997054, 3.964518901979318, 3.9448531880043447, 3.957246934995055, 3.9529386589711066, 3.9492713620129507, 4.004335397010436, 3.9445454869710375, 3.9579848389839754, 3.952473335986724, 3.948335730994586, 3.9613459309912287, 3.9667806540091988, 3.9654192269954365, 3.9674777070176788, 3.9630242630373687, 3.957864567026263, 3.9560770189855248, 3.964401675009867, 3.954433836013777, 3.9614787039754447];[3.953763458994217, 3.9570223280170467, 3.9633603280235548, 3.9618690139905084, 3.964021141960984, 3.964552665973315, 3.970901836990379, 3.9576123990118504, 3.964491041988367, 3.9551817570172716, 4.006351671006996, 3.959608742996352, 3.965236467018258, 4.004927395988489, 3.9584938409971073, 3.9753660220012534, 3.9673749249777757, 3.9650705619715154, 3.9576535300002433, 3.980165131011745, 3.9630022190103773, 4.011717296001734, 3.9779768290463835, 3.9588871320011094, 3.9600561530096456, 3.968552488979185, 3.952610467968043, 3.963217779994011, 3.9611940910108387, 3.9566606059961487, 3.9707695529796183, 3.938538274000166, 3.9560085470438935, 3.9603119069652166, 3.9518633839907125, 3.9582932560297195, 3.96491148401401, 3.9682270330376923, 4.012394741002936, 3.9633074660087004, 3.9656098509731237, 3.959024674957618, 3.9653174879786093, 3.9640953199996147, 3.947740479983622, 3.945466994016897, 3.954191149008693, 3.9606470570142847, 3.974364784982754, 3.9622921249829233]
features.2.conv.2;0.01939511302043684;0.01844971999526024;0.08591191499726847;0.08648971101501957;0.9512561218807837;0.9933194826185654;0.9576537443654127;[0.019527356984326616, 0.019788856006925926, 0.01956276298733428, 0.019625977001851425, 0.01939511302043684, 0.020017973001813516, 0.019634553987998515, 0.01958767301402986, 0.019477018009638414, 0.019799672008957714, 0.019418249983573332, 0.019547940988559276, 0.019556042010663077, 0.019793290994130075, 0.019627520989160985, 0.019460498995613307, 0.019480984017718583, 0.0195958899857942, 0.019619800004875287, 0.019792128005065024, 0.019854426005622372, 0.019552215992007405, 0.019791319995420054, 0.01966618897859007, 0.0196979190222919, 0.019663123006466776, 0.019564474001526833, 0.01953926801797934, 0.019532350008375943, 0.01995944100781344, 0.01979462502640672, 0.01949350000359118, 0.019800615002168342, 0.019486114993924275, 0.01957934701931663, 0.019459353992715478, 0.01945803899434395, 0.01962621000711806, 0.019513713021297008, 0.01950857200426981, 0.019502156996168196, 0.019402217003516853, 0.019589014002121985, 0.019586003996664658, 0.019749320985283703, 0.01958076801383868, 0.019723995006643236, 0.019675890973303467, 0.019805633986834437, 0.01948853599606082];[0.018568428000435233, 0.020590733009157702, 0.018729643983533606, 0.01844971999526024, 0.018537830997956917, 0.018528613989474252, 0.018605760007631034, 0.01850950700463727, 0.01864427499822341, 0.01860201300587505, 0.01859128798241727, 0.018643526011146605, 0.018627926998306066, 0.018486840999685228, 0.018601236981339753, 0.01852804297232069, 0.018593876011436805, 0.01852048799628392, 0.018631764978636056, 0.020262923004338518, 0.018620696006109938, 0.01849722201586701, 0.01865174900740385, 0.01855994199286215, 0.018653827981324866, 0.018563581979833543, 0.018612085026688874, 0.018539873999543488, 0.01861221602302976, 0.01856172498082742, 0.018631939019542187, 0.01857485098298639, 0.01860302299610339, 0.018544422986451536, 0.01866005198098719, 0.018502177990740165, 0.018592111999168992, 0.018568472005426884, 0.018693849007831886, 0.018555685004685074, 0.018612137995660305, 0.018549785017967224, 0.018633939005667344, 0.01854368398198858, 0.018606845987960696, 0.01867883899831213, 0.018625409982632846, 0.018532069982029498, 0.018589516985230148, 0.018538842006819323];[0.08644802999333479, 0.08671829898958094, 0.08688868398894556, 0.08706175402039662, 0.08649205099209212, 0.0873600130144041, 0.08707406901521608, 0.08690538199152797, 0.08655177999753505, 0.08747434001998045, 0.08721974500804208, 0.08707262700772844, 0.0870409669878427, 0.08701154901064001, 0.08722530899103731, 0.08681658300338313, 0.08696660501300357, 0.08747304900316522, 0.08704252101597376, 0.08680534898303449, 0.0870527140214108, 0.08699906800757162, 0.08665544399991632, 0.08989180799107999, 0.0872650520177558, 0.086956237006234, 0.0874142259999644, 0.08650498100905679, 0.08669998799450696, 0.0871714030217845, 0.08697649199166335, 0.08714669800247066, 0.08688034300575964, 0.08702020801138133, 0.08737764699617401, 0.08716788701713085, 0.08701388898771256, 0.08693515599588864, 0.0866761859797407, 0.0865016279858537, 0.08667965899803676, 0.08591191499726847, 0.0875270830001682, 0.08773234399268404, 0.08698175300378352, 0.08687236197874881, 0.08724187800544314, 0.08744983898941427, 0.08713931601960212, 0.08747673098696396];[0.08701542299240828, 0.08752786999684758, 0.08689690299797803, 0.08697201099130325, 0.08741928200470284, 0.08715112099889666, 0.08700516598764807, 0.08695443300530314, 0.08672026300337166, 0.08778574300231412, 0.08697776999906637, 0.08686222598771565, 0.08694179699523374, 0.08667218999471515, 0.08697996998671442, 0.08705484299571253, 0.08747667298302986, 0.08735473599517718, 0.08684201500727795, 0.08693117901566438, 0.0869729410042055, 0.08696146099828184, 0.08700308398692869, 0.08761464001145214, 0.08735092001734301, 0.08734057599212974, 0.08710503202746622, 0.0866803890094161, 0.08687386199017055, 0.08697277601459064, 0.0874298179987818, 0.08743418601807207, 0.08677589800208807, 0.08655863101012073, 0.08698709300369956, 0.08717883701319806, 0.0868789070227649, 0.0868453870061785, 0.08743780601071194, 0.08725164699717425, 0.08698084999923594, 0.08678742800839245, 0.08951398599310778, 0.08726538901100866, 0.08720396502758376, 0.08724673299002461, 0.08684185199672356, 0.08714328601490706, 0.08648971101501957, 0.08708970600855537]
features.3.conv.0.0;0.02809618497849442;0.01753125700633973;0.14643446798436344;0.1451003080001101;0.6239728639229357;1.0091947426069718;0.618287866136794;[0.02809618497849442, 0.029437033022986725, 0.030254659010097384, 0.0308049890154507, 0.03276289001223631, 0.032845470996107906, 0.03169785701902583, 0.03290403398568742, 0.03165325499139726, 0.031686034984886646, 0.032966826984193176, 0.032704483019188046, 0.03162399202119559, 0.03363975798129104, 0.03286614900571294, 0.031757817981997505, 0.03304301397292875, 0.03179865499259904, 0.03163187898462638, 0.03309398400597274, 0.03181909999693744, 0.0326309000083711, 0.03296080298605375, 0.03154354399885051, 0.031190779991447926, 0.03287883699522354, 0.031290823011659086, 0.03165947299567051, 0.03243109199684113, 0.032572597003309056, 0.03163981100078672, 0.03167714798473753, 0.031201067002257332, 0.03100039198761806, 0.03274894997593947, 0.03272108398959972, 0.03145935098291375, 0.032894392003072426, 0.03167904500151053, 0.03223800999694504, 0.032774628984043375, 0.03130211401730776, 0.03287034298409708, 0.03135770600056276, 0.03254045397625305, 0.032396324997534975, 0.03255854200688191, 0.03109482701984234, 0.031391088996315375, 0.03301973899942823];[0.01753125700633973, 0.0187692109902855, 0.01855983101995662, 0.018640394002432004, 0.01835431100334972, 0.018397595995338634, 0.018674616992939264, 0.01847363100387156, 0.01870107601280324, 0.01850381400436163, 0.018414718011626974, 0.018609664984978735, 0.018495416006771848, 0.018385133997071534, 0.018696206010645255, 0.01855468499707058, 0.018738149025011808, 0.018900752998888493, 0.018849907006369904, 0.01870974199846387, 0.018912790023023263, 0.01860542900976725, 0.01877766102552414, 0.018702155008213595, 0.018403308000415564, 0.018492082017473876, 0.018489937006961554, 0.018478654994396493, 0.018551132001448423, 0.01886113901855424, 0.01873215299565345, 0.018688909010961652, 0.01844670600257814, 0.018544251011917368, 0.019004371017217636, 0.018974462989717722, 0.01874120399588719, 0.018433240009471774, 0.017682005011010915, 0.018804068997269496, 0.018594470020616427, 0.018618364993017167, 0.01853011699859053, 0.018749451002804562, 0.018523281993111596, 0.018808088992955163, 0.018535079987486824, 0.018428381998091936, 0.018672878009965643, 0.017671788984443992];[0.14693684098892845, 0.14661553499172442, 0.14643446798436344, 0.14709902298636734, 0.14667245399323292, 0.1470577379805036, 0.14738424998358823, 0.14825788998859935, 0.1480223829858005, 0.1484171579941176, 0.14725131998420693, 0.14888781899935566, 0.14705810698796995, 0.14773161802440882, 0.146866740018595, 0.14763247297378257, 0.14797317300690338, 0.15004276097170077, 0.14748624098137952, 0.1466179560229648, 0.1475214620004408, 0.14686493700719438, 0.14814732398372144, 0.1478999849932734, 0.14725900499615818, 0.14721091801766306, 0.14742754900362343, 0.1471771259966772, 0.14678166099474765, 0.146485218021553, 0.14722455901210196, 0.14790280198212713, 0.14728771999944001, 0.14739470501081087, 0.14895714400336146, 0.1490433890139684, 0.14768063099472784, 0.14748313400195912, 0.14757471697521396, 0.1473579200101085, 0.14712850999785587, 0.1482422410044819, 0.14780657799565233, 0.14846614401903935, 0.1474707100132946, 0.14682749198982492, 0.14718101799371652, 0.14706509100506082, 0.14648367199697532, 0.14757400698726997];[0.14736595400609076, 0.1473723399976734, 0.14692701399326324, 0.14691534600569867, 0.14674050800385885, 0.14718445698963478, 0.14737462799530476, 0.1475365099904593, 0.14753265801118687, 0.14741322002373636, 0.1467972559912596, 0.1451003080001101, 0.14769197499845177, 0.14732376200845465, 0.14744524800335057, 0.14764276798814535, 0.14678794599603862, 0.14841899400926195, 0.14736892699147575, 0.1477127670077607, 0.14821155500249006, 0.14755323401186615, 0.14862476498819888, 0.14752480399329215, 0.147961643000599, 0.1554443199711386, 0.14774331598891877, 0.1453389140078798, 0.14804622301016934, 0.14677270597894676, 0.14778846298577264, 0.14664545899722725, 0.1473610690154601, 0.14758823599549942, 0.14730760900420137, 0.14683561900164932, 0.14778742799535394, 0.14781368398689665, 0.14710732098319568, 0.14832589897559956, 0.14737279299879447, 0.14798193200840615, 0.14691807501367293, 0.14751082501607016, 0.14661483699455857, 0.14698065299307927, 0.1475603559811134, 0.1477218279906083, 0.14795972499996424, 0.14687729300931096]
features.3.conv.1.0;0.043433951010229066;0.7500969620014075;1.809843189024832;1.9524952819920145;17.26983027228523;0.9269385722552718;18.631040706685848;[0.043433951010229066, 0.04394736001268029, 0.04480072998558171, 0.04475745197851211, 0.04514974501216784, 0.04564728299737908, 0.04596523300278932, 0.04486755802645348, 0.045329562010010704, 0.04624578598304652, 0.04612567200092599, 0.044733279006322846, 0.0452704899944365, 0.04587707598693669, 0.04617601999780163, 0.044908329989993945, 0.04526393397827633, 0.04589157199370675, 0.04607429701718502, 0.04484527400927618, 0.04542019899236038, 0.04588659101864323, 0.046151256014127284, 0.044940105988644063, 0.045142911025322974, 0.04596143699018285, 0.046095043013338, 0.04501175100449473, 0.04513644799590111, 0.0462139819865115, 0.04610437998780981, 0.04476611100835726, 0.045300872006919235, 0.04579803001252003, 0.04636732398648746, 0.04493865300901234, 0.04535297901020385, 0.04623313000774942, 0.046027102012885734, 0.04534097600844689, 0.04535965499235317, 0.04606723700999282, 0.04616865701973438, 0.04478948301402852, 0.045005321997450665, 0.045975687011377886, 0.046182363003026694, 0.04507458198349923, 0.04515026701847091, 0.04599444099585526];[0.8247609600075521, 0.8189702059898991, 0.7500969620014075, 0.825263487000484, 0.799912905000383, 0.8328024060174357, 0.8236084610107355, 0.8235669669811614, 0.768446228990797, 0.792608076997567, 0.7801419169991277, 0.7518340380047448, 0.8254823140159715, 0.8250688610132784, 0.8337017009907868, 0.828252067003632, 0.8064967190148309, 0.8291948880068958, 0.8173596529813949, 0.8347145559964702, 0.8286466760037001, 0.7975910850218497, 0.8243155160162132, 0.8169413869909476, 0.8132745500188321, 0.8185523620049935, 0.7834623259841464, 0.8357000479882117, 0.8091631940042134, 0.8132744219910819, 0.831693551997887, 0.824949819012545, 0.841057946003275, 0.8013642659934703, 0.8357753150048666, 0.8140822220011614, 0.8137436980032362, 0.824178255017614, 0.8230880119954236, 0.8130341350042727, 0.8487462110060733, 0.8274064940051176, 0.8310780869796872, 0.8089858559833374, 0.8142982860154007, 0.8170006480067968, 0.8304325209755916, 0.8426866919908207, 0.8269863250025082, 0.8059000819921494];[1.809843189024832, 1.8310613229987212, 1.9685667060257401, 1.9701722429890651, 1.9597796169982757, 1.9574279720254708, 1.9653286570101045, 1.9650898160180077, 1.9524300420016516, 1.9568775730149355, 1.9530460319947451, 1.9552512529771775, 1.955763178964844, 1.9611461190506816, 1.9707559360249434, 1.9567309070262127, 1.9554723580076825, 1.956229073985014, 1.9589030609931797, 1.95666289399378, 1.961134111013962, 1.9581723170122132, 1.9596882360056043, 1.9604774250183254, 1.9555471680068877, 1.9561435249925125, 1.9577094460255466, 1.9627304760215338, 1.9562535320292227, 1.9579208900104277, 1.9660693199839443, 1.961921981011983, 1.966255193023244, 1.9550190349982586, 1.9548262800381053, 1.9565394910168834, 1.9576710679684766, 1.9626683510141447, 1.9578937190235592, 1.9556886309874244, 1.9580595510196872, 1.9585562020074576, 1.9536853749887086, 1.9608920809987467, 1.9537554059934337, 1.962707650003722, 1.9591844999813475, 1.9487346129899379, 1.9623932930117007, 1.9606857420003507];[1.9602965049562044, 1.9651565260137431, 1.95717936597066, 1.9604329840221908, 1.9685929550032597, 1.9664923870004714, 1.9712242849927861, 1.9609403319773264, 1.9582787539984565, 1.9594206410110928, 1.9658092110184953, 1.9623632459843066, 1.965866982965963, 1.9647810589813162, 1.9622659070009831, 1.9616328949923627, 1.9625414030451793, 1.9583963269833475, 1.9631143810111098, 1.9610931150091346, 1.9558133210230153, 1.9544602649984881, 1.9536310880212113, 1.9673610090103466, 1.9551660389988683, 1.9603502390091307, 1.9579070479958318, 1.9550982000073418, 1.952740698994603, 1.9619186570052989, 1.9524952819920145, 1.9646275210252497, 1.9530180580040906, 1.9552794119808823, 1.9607043559954036, 1.9592179889732506, 1.9582831700099632, 1.9533463819825556, 1.9615611039916985, 1.9631808569829445, 1.9596369520004373, 1.9611837780103087, 1.9578929419803899, 1.9615448869590182, 1.9626037249690853, 1.9574362440034747, 1.9586918919812888, 1.9590138950152323, 1.9587896970042493, 1.9596437519940082]
features.3.conv.2;0.02677550198859535;0.026440103974891827;0.12304430300719105;0.12167910800781101;0.9874736983886845;1.0112196335240426;0.9765175295770268;[0.026892661990132183, 0.027164453000295907, 0.02719065800192766, 0.027046550007071346, 0.027118111989693716, 0.027156411000760272, 0.02705730198067613, 0.02709658700041473, 0.026942102005705237, 0.02722330400138162, 0.02704221601015888, 0.027380298997741193, 0.026845290994970128, 0.02729296698817052, 0.02696658400236629, 0.027207495993934572, 0.02701102799619548, 0.027200754004297778, 0.02708011498907581, 0.027075385994976386, 0.0268166960158851, 0.027600594010436907, 0.02692752899019979, 0.027175032999366522, 0.027043717011110857, 0.027152697992278263, 0.02708437599358149, 0.02732851600740105, 0.02704917499795556, 0.027487083978485316, 0.027035062987124547, 0.027178343007108197, 0.02711336998618208, 0.027140040998347104, 0.026855948992306367, 0.02729476901004091, 0.02702355300425552, 0.027208109997445717, 0.02703091301373206, 0.026997523003956303, 0.02700836700387299, 0.027164336992427707, 0.027074587997049093, 0.02718438400188461, 0.026972018007654697, 0.02718370102229528, 0.026883761020144448, 0.027177623996976763, 0.02677550198859535, 0.027366948983399197];[0.026467958989087492, 0.026444193004863337, 0.026449943019542843, 0.026499386003706604, 0.02651139098452404, 0.02650915799313225, 0.026551240996923298, 0.02647559199249372, 0.02652915401267819, 0.026522218016907573, 0.02651617699302733, 0.029831260995706543, 0.026456943014636636, 0.026559566002106294, 0.026499054016312584, 0.026488570001674816, 0.0265182500006631, 0.026512465003179386, 0.0265190540230833, 0.02649724599905312, 0.02663091997965239, 0.02651564500411041, 0.026513783988775685, 0.026493776007555425, 0.02651482098735869, 0.026460975990630686, 0.026519728999119252, 0.026536649995250627, 0.02695481400587596, 0.02650267002172768, 0.026512809010455385, 0.026526891975663602, 0.02652186100021936, 0.02655340699129738, 0.026517227990552783, 0.026526872999966145, 0.026563552004517987, 0.026535148004768416, 0.026519450009800494, 0.02653034799732268, 0.02652949100593105, 0.0264840179879684, 0.026525508001213893, 0.026440103974891827, 0.026510354015044868, 0.026506393012823537, 0.026555994001682848, 0.0264594379987102, 0.026551078975899145, 0.026526241010287777];[0.1271420180273708, 0.12669936000020243, 0.125833694008179, 0.12578450699220411, 0.12649742601206526, 0.12696130402036943, 0.1261226189963054, 0.12499717500759289, 0.12652369300485589, 0.12463868700433522, 0.126157382997917, 0.12645103901741095, 0.126938823988894, 0.12613417400280014, 0.13652246701531112, 0.12797892099479213, 0.12374974801787175, 0.12615322601050138, 0.1260802440228872, 0.12643023999407887, 0.12626678799279034, 0.12630442099180073, 0.12304430300719105, 0.12631463701836765, 0.12630605199956335, 0.1261847789864987, 0.1258608099888079, 0.12446767097571865, 0.12715293097426184, 0.12609411901212297, 0.12657262399443425, 0.12656089800293557, 0.12426598102319986, 0.12691376701695845, 0.1263677540118806, 0.1254264070012141, 0.12470617500366643, 0.1260982929961756, 0.12639394600410014, 0.12676126798032783, 0.1255872140172869, 0.12618076300714165, 0.1258681949984748, 0.12537652198807336, 0.12615311398985796, 0.12480925800628029, 0.12624367998796515, 0.12650571801350452, 0.12569128998438828, 0.12624099300592206];[0.12657672699424438, 0.1264675359998364, 0.12611074600135908, 0.12561066701891832, 0.12542698901961558, 0.12694742297753692, 0.12506871498771943, 0.12526642601005733, 0.12669008699594997, 0.12609755402081646, 0.12687211102456786, 0.1259298319928348, 0.12708359799580649, 0.12319831899367273, 0.12628718299674802, 0.12530277800397016, 0.12588559501455165, 0.12300524199963547, 0.1261445959971752, 0.12505989702185616, 0.1256741839752067, 0.1269051679992117, 0.12643343699164689, 0.12490996898850426, 0.12167910800781101, 0.1307314140140079, 0.12625966197811067, 0.12391082200338133, 0.12518137900042348, 0.12353652800084092, 0.12675209299777634, 0.12647321197437122, 0.12631400601821952, 0.1261640170123428, 0.12546897900756449, 0.12554558998090215, 0.12545406399294734, 0.12486573800561018, 0.12546308402670547, 0.12497033798717894, 0.12646908400347456, 0.1268630640115589, 0.12679529000888579, 0.126245500985533, 0.12608229799661785, 0.12581483999383636, 0.12514740400365554, 0.12604707101127133, 0.12625286699039862, 0.12678289899486117]
features.4.conv.1.0;0.027342888992279768;0.2729608080117032;0.7451633589807898;0.792813930020202;9.982881036776083;0.9398969048914189;10.621251101927346;[0.029697717021917924, 0.03203200199641287, 0.027355213009286672, 0.030610666988650337, 0.027515355992363766, 0.030678868002723902, 0.02783956000348553, 0.02755291701760143, 0.03111598701798357, 0.030280459992354736, 0.031100681982934475, 0.030111461004707962, 0.030450560007011518, 0.0314978479873389, 0.030309658992337063, 0.031194541981676593, 0.030433587002335116, 0.03146224899683148, 0.027597775013418868, 0.031595915992511436, 0.030001762992469594, 0.027647773997159675, 0.027667543006828055, 0.029960101994220167, 0.027413706993684173, 0.031058541004313156, 0.027579579007579014, 0.03021573700243607, 0.02757164798094891, 0.030071647983277217, 0.027476424002088606, 0.03003943999647163, 0.030617975018685684, 0.031685130001278594, 0.03117740200832486, 0.027919692976865917, 0.03006568699493073, 0.03052339400164783, 0.030629528977442533, 0.03135991099406965, 0.03064602700760588, 0.027342888992279768, 0.029979955026647076, 0.030580581980757415, 0.027767949999542907, 0.029942736990051344, 0.030564290995243937, 0.0305440409865696, 0.03005698902416043, 0.027680479019181803];[0.2761530860152561, 0.28432762500597164, 0.2814872119924985, 0.28268594900146127, 0.28376530497916974, 0.2772644459910225, 0.2855597120069433, 0.2931369940051809, 0.2843537689768709, 0.2778914750088006, 0.278352621011436, 0.2818591079849284, 0.28294500897754915, 0.29101818401250057, 0.28176454300410114, 0.2729608080117032, 0.28292466097627766, 0.27713572900393046, 0.281204411003273, 0.28077882100478746, 0.27614862300106324, 0.2850239720137324, 0.28157191700302064, 0.29714953200891614, 0.2773510020051617, 0.2778420520189684, 0.2811225219920743, 0.2948450440017041, 0.2980254339927342, 0.28198920999420807, 0.2773235350032337, 0.2951666380104143, 0.28982565499609336, 0.2862422879843507, 0.28883167999447323, 0.2864742449892219, 0.28626395398168825, 0.28174404698074795, 0.2837325189902913, 0.29864254500716925, 0.287751985975774, 0.28279527099221013, 0.301714961999096, 0.291274372022599, 0.28056488899164833, 0.27600919900578447, 0.2731208369950764, 0.2892652040172834, 0.29345967099652626, 0.29334350299905054];[0.7570452680229209, 0.7492564409621991, 0.7520970179757569, 0.7451633589807898, 0.8027801249991171, 0.8048694680328481, 0.8040028919931501, 0.8060402749979403, 0.8035598339920398, 0.8040718980191741, 0.8035341510258149, 0.8044860449736007, 0.8109283670200966, 0.8010384709923528, 0.8012075749866199, 0.8019272650126368, 0.8046336970292032, 0.8039090649981517, 0.8029527849867009, 0.8053163200092968, 0.8037407330120914, 0.8051671250432264, 0.805215985950781, 0.8022945109696593, 0.801871135015972, 0.8012281720002647, 0.8041849459696095, 0.80147366199526, 0.801121343014529, 0.8012825900223106, 0.8052925440133549, 0.8044595360406674, 0.8048464320017956, 0.8034048650297336, 0.8028205379960127, 0.8048690029827412, 0.8032182220194954, 0.8018351270293351, 0.8031581959803589, 0.8018954799917992, 0.8030785330047365, 0.8075911040068604, 0.8023863200214691, 0.8056701229943428, 0.8000909929978661, 0.806265312974574, 0.8005580519966315, 0.8091728809813503, 0.808676753018517, 0.8044963480206206];[0.8027137919852976, 0.81519421399571, 0.8041696009750012, 0.802313553984277, 0.801241987006506, 0.8023073770164046, 0.8049507640243974, 0.8031683389563113, 0.80172056396259, 0.8032997020054609, 0.8024424360191915, 0.8043032739951741, 0.8062882060185075, 0.8024758469546214, 0.804982061003102, 0.8024072719854303, 0.8048770590103231, 0.8075114749663044, 0.804427366994787, 0.8052347539924085, 0.8045669250423089, 0.8033607369870879, 0.8034889310365543, 0.8037771170202177, 0.8481075640011113, 0.8082860080176033, 0.802583037992008, 0.7989441730314866, 0.8025037670158781, 0.8038563029840589, 0.8026820920058526, 0.8053167240286712, 0.8014348850119859, 0.8028058590134606, 0.8049585679837037, 0.803090275003342, 0.8030819139676169, 0.802513695001835, 0.8033057849970646, 0.8017680020420812, 0.8042285529954825, 0.803356216987595, 0.8048348580196034, 0.8017320910003036, 0.8024827020126395, 0.8047559430124238, 0.792813930020202, 0.8014537669951096, 0.8046004530333448, 0.8023727249819785]
features.4.conv.2;0.0067307739809621125;0.006830202997662127;0.03975032200105488;0.04826717000105418;1.0147723006271268;0.8235478069293624;1.2321959843603423;[0.0068392120010685176, 0.007054377987515181, 0.006837517983512953, 0.007020078017376363, 0.006789425999158993, 0.007062081014737487, 0.006811542989453301, 0.0070640759950038046, 0.006831906008301303, 0.007047099992632866, 0.006780902971513569, 0.007006632018601522, 0.006805298005929217, 0.00705004099290818, 0.006803134980145842, 0.007103508018190041, 0.00676714998553507, 0.007053601002553478, 0.006797056004870683, 0.007016407995251939, 0.006815832981374115, 0.007050443993648514, 0.006772438995540142, 0.007045545004075393, 0.0067307739809621125, 0.00701627301168628, 0.006801642011851072, 0.007025610015261918, 0.006884215021273121, 0.007035021000774577, 0.006820562994107604, 0.007050428015645593, 0.006801484007155523, 0.007014898001216352, 0.006810527993366122, 0.0070770409947726876, 0.006758643023204058, 0.007046814978821203, 0.006805473007261753, 0.00703067597351037, 0.006792379979742691, 0.0070630660047754645, 0.006810227991081774, 0.007035134010948241, 0.006853111000964418, 0.007016574003500864, 0.006774893001420423, 0.007042109005851671, 0.006768161983927712, 0.0070650829875376076];[0.006918455008417368, 0.0068889050162397325, 0.006911908014444634, 0.006856733001768589, 0.006919350998941809, 0.006842711998615414, 0.006907139002578333, 0.0068615849886555225, 0.006918668979778886, 0.0068645760184153914, 0.006919323990587145, 0.006875046994537115, 0.006912991986609995, 0.006838006986072287, 0.006979352998314425, 0.0068838539882563055, 0.006914811005117372, 0.00686012499500066, 0.006892553006764501, 0.006872344994917512, 0.006893028999911621, 0.006900438980665058, 0.006967836001422256, 0.0068526559916790575, 0.00691209698561579, 0.00683842902071774, 0.006916104000993073, 0.006878001004224643, 0.006920091022038832, 0.006844924995675683, 0.00691254498087801, 0.006860345980385318, 0.00693947498803027, 0.006846092990599573, 0.006958051002584398, 0.006838348985183984, 0.006920567975612357, 0.006851075013400987, 0.006917812017491087, 0.006838317989604548, 0.006914308003615588, 0.006830202997662127, 0.006919050007127225, 0.006854645005660132, 0.006920116022229195, 0.006834663014160469, 0.006933340977411717, 0.006864048016723245, 0.0069124019937589765, 0.006853083992609754];[0.03975032200105488, 0.049309255002299324, 0.04971608001505956, 0.0498177970002871, 0.04980052899918519, 0.049691988999256864, 0.04939585499232635, 0.04977444399264641, 0.049838495993753895, 0.04972381200059317, 0.0496551179967355, 0.04935317600029521, 0.049613872019108385, 0.04941472300561145, 0.04951487301150337, 0.04958828099188395, 0.04947167698992416, 0.04954797000391409, 0.049977297021541744, 0.04882029100554064, 0.04942569398554042, 0.049720472015906125, 0.04960840099374764, 0.04948467799113132, 0.04948266901192255, 0.049728302023140714, 0.0493027689808514, 0.0494242990098428, 0.049519230000441894, 0.048989703005645424, 0.04938506899634376, 0.04960330598987639, 0.049728844984201714, 0.049553467018995434, 0.049729183985618874, 0.049595964985201135, 0.049189670011401176, 0.04974447799031623, 0.04968934500357136, 0.04986501100938767, 0.04951168200932443, 0.04959359500207938, 0.04934953901101835, 0.04951430999790318, 0.04940460401121527, 0.04949019200284965, 0.04950895797810517, 0.04955419400357641, 0.04997241499950178, 0.04965694199199788];[0.04959726601373404, 0.049612973001785576, 0.049252583004999906, 0.05000198501511477, 0.04978361999383196, 0.04950651398394257, 0.04957759799435735, 0.049556903017219156, 0.04949585098074749, 0.0495331919810269, 0.049448895995737985, 0.04948184100794606, 0.04948769000475295, 0.04945078500895761, 0.04942175099859014, 0.04826717000105418, 0.04952634600340389, 0.04956132301595062, 0.049612760019954294, 0.049643817998003215, 0.04960553499404341, 0.049544503999641165, 0.04927186798886396, 0.04973312999936752, 0.04969602799974382, 0.049418431997764856, 0.04957823202130385, 0.049645397026324645, 0.049549024988664314, 0.049634235008852556, 0.04952119299559854, 0.049649184016743675, 0.04949490100261755, 0.04960651198052801, 0.04958338401047513, 0.04949818999739364, 0.04967953299637884, 0.04949280101573095, 0.049781392997829244, 0.04969381200498901, 0.05185281200101599, 0.04967911299900152, 0.04966843102010898, 0.04967076898901723, 0.04952080699149519, 0.049694124987581745, 0.049724568001693115, 0.0496110999956727, 0.049740262009436265, 0.049543494009412825]
features.5.conv.0.0;0.00927466299617663;0.0069578029797412455;0.057842924987198785;0.07054091701866128;0.750194695226071;0.8199911119938618;0.9148814959736865;[0.010734801006037742, 0.01049141600378789, 0.01035114997648634, 0.010149482026463374, 0.01047409899183549, 0.010234867979306728, 0.010212038992904127, 0.010474182025063783, 0.00942771797417663, 0.010181565972743556, 0.011143028998048976, 0.010258595983032137, 0.010245568992104381, 0.010439595993375406, 0.010351679986342788, 0.010222835000604391, 0.010556301975157112, 0.009452651022002101, 0.010229375009657815, 0.010427312983665615, 0.010324689996195957, 0.010222265002084896, 0.010530900995945558, 0.010246897989418358, 0.010231252002995461, 0.010256979992846027, 0.0103131539945025, 0.010151127993594855, 0.010441335994983092, 0.010253456013742834, 0.010195648996159434, 0.010435819014674053, 0.0104159300099127, 0.010201038996456191, 0.01051707801525481, 0.01028068401501514, 0.010237931011943147, 0.010427346976939589, 0.00934334599878639, 0.01015200698748231, 0.010505936981644481, 0.010249687009491026, 0.01021907600807026, 0.010238226008368656, 0.010231822001514956, 0.010437911987537518, 0.00927466299617663, 0.01013129999046214, 0.010481196019100025, 0.01032967198989354];[0.007114843989256769, 0.007160635985201225, 0.007086546975187957, 0.0069578029797412455, 0.007138401997508481, 0.007003816979704425, 0.007019024982582778, 0.007043483987217769, 0.008218767994549125, 0.007123691000742838, 0.008497910981532186, 0.007089882012223825, 0.007098997011780739, 0.00795296800788492, 0.00716751700383611, 0.006979167985264212, 0.007128491997718811, 0.007353296008659527, 0.007158292981330305, 0.00842269099666737, 0.00713520499994047, 0.008247543009929359, 0.007259664998855442, 0.007003675011219457, 0.007035549991996959, 0.007021749013802037, 0.00700231600785628, 0.007001762976869941, 0.007940525014419109, 0.007030040986137465, 0.0084575479850173, 0.007160619017668068, 0.007174950995249674, 0.00704256899189204, 0.007095994020346552, 0.007008393993601203, 0.007454907987266779, 0.007118178007658571, 0.007142997987102717, 0.006992109993007034, 0.00712778398883529, 0.007012357993517071, 0.007056025002384558, 0.0070281249936670065, 0.008124728978145868, 0.007163638016209006, 0.007117150002159178, 0.0070267069968394935, 0.00820781200309284, 0.007020861987257376];[0.057887532020686194, 0.057842924987198785, 0.05912263601203449, 0.058094537002034485, 0.058692488993983716, 0.06218468100996688, 0.07163664899417199, 0.07159901899285614, 0.07098717600456439, 0.07166678601060994, 0.07160936598666012, 0.07083187601529062, 0.0714039739978034, 0.07102182498783804, 0.07079824901302345, 0.07095041099819355, 0.07146768699749373, 0.07114208801067434, 0.07094599801348522, 0.07130037501337938, 0.07197898099548183, 0.07110828801523894, 0.07159954900271259, 0.0709925800038036, 0.07176472400897183, 0.07326108199777082, 0.07084046700038016, 0.07134466600837186, 0.07118993299081922, 0.07106776698492467, 0.07110332499723881, 0.07069273199886084, 0.07130772099480964, 0.07070567598566413, 0.07115919500938617, 0.07063564198324457, 0.0707318400091026, 0.07167991201276891, 0.07150788701255806, 0.07111126300878823, 0.07113939101691358, 0.07108269099262543, 0.07196092599770054, 0.07097359100589529, 0.07100621101562865, 0.07078463898506016, 0.07126276099006645, 0.0710976580157876, 0.07069698598934337, 0.07105208598659374];[0.07116885099094361, 0.07114401902072132, 0.07102843601023778, 0.07288331398740411, 0.07114934400306083, 0.07122520200209692, 0.07105074101127684, 0.07188352398225106, 0.07179349599755369, 0.07140105799771845, 0.07172637697658502, 0.07069769100053236, 0.07054091701866128, 0.07129509400692768, 0.07121053797891364, 0.07072227101889439, 0.07209146799868904, 0.0712195849919226, 0.07057531899772584, 0.07091187898186035, 0.07144506301847287, 0.07083702500676736, 0.07107471098424867, 0.0709330259996932, 0.07100252900272608, 0.07220954800141044, 0.07162333201267757, 0.0713992000091821, 0.07200944301439449, 0.0712577409867663, 0.07060965200071223, 0.07102242100518197, 0.07157959701726213, 0.07206530799157917, 0.07194462898769416, 0.07106457301415503, 0.07153149199439213, 0.07109187598689459, 0.07103548900340684, 0.07127212101477198, 0.07173175000934862, 0.07149556401418522, 0.07103968702722341, 0.07076367700938135, 0.07107990200165659, 0.07163655999465846, 0.07172948200604878, 0.07138188200769946, 0.07097633302328177, 0.07165567198535427]
features.5.conv.1.0;0.013701855001272634;0.1575212890165858;0.3568334420269821;0.37067872399347834;11.49634768445259;0.962648835581025;11.942410627353796;[0.016145933012012392, 0.016274243011139333, 0.01585907000117004, 0.016139076004037634, 0.016134783014422283, 0.016008549981052056, 0.015488300996366888, 0.01629020701511763, 0.013979283015942201, 0.016083453985629603, 0.016116112004965544, 0.015890762995695695, 0.013886276981793344, 0.01605396598461084, 0.01593141900957562, 0.015857295016758144, 0.01598710098187439, 0.01620922499569133, 0.015841215994441882, 0.014934220002032816, 0.016098660009447485, 0.016108154988614842, 0.015876752993790433, 0.013701855001272634, 0.016041217983001843, 0.015967815998010337, 0.015925013984087855, 0.015167149977060035, 0.01612988399574533, 0.016025925026042387, 0.016284042998449877, 0.01583547002519481, 0.015440000017406419, 0.016278424009215087, 0.016044016025261953, 0.015944303013384342, 0.015467192977666855, 0.016220698016695678, 0.016060152993304655, 0.015872379997745156, 0.01541061099851504, 0.01541648301645182, 0.016193413990549743, 0.015999275987269357, 0.01597099399077706, 0.01600781301385723, 0.016269016021396965, 0.014072713995119557, 0.01607403898378834, 0.015855440025916323];[0.1660120020096656, 0.16406217601615936, 0.1680126889841631, 0.160537960997317, 0.182257390988525, 0.1665609680057969, 0.1575212890165858, 0.1614360410021618, 0.16070860999752767, 0.17578077199868858, 0.17616074497345835, 0.16126056801294908, 0.1886771869903896, 0.17994699499104172, 0.168534966011066, 0.18000828500953503, 0.1787403599882964, 0.16933711399906315, 0.17685090799932368, 0.17578126300941221, 0.16950501399696805, 0.17767988101695664, 0.1788121970021166, 0.16117538200342096, 0.17839285597437993, 0.17941456401604228, 0.17500408500200137, 0.19111044800956734, 0.17897771901334636, 0.16619813299621455, 0.17430208800942637, 0.16437611100263894, 0.1613997439853847, 0.1773780289804563, 0.1589294369914569, 0.15994548398884945, 0.1824603040004149, 0.17966064700158313, 0.17220186901977286, 0.17811865598196164, 0.15948410800774582, 0.16227884599356912, 0.18639311598963104, 0.1784599469974637, 0.16058209197944961, 0.17586976900929585, 0.17873096399125643, 0.16591879399493337, 0.17857511001056992, 0.17836970099597238];[0.368230041989591, 0.36796707403846085, 0.36601330002304167, 0.3693742470059078, 0.36605995101854205, 0.3852666449965909, 0.3568334420269821, 0.36894606897840276, 0.39136122999479994, 0.3896543839946389, 0.40038700500736013, 0.39728934501181357, 0.39036619098624215, 0.39859692702884786, 0.39751271600835025, 0.39531789199099876, 0.3822253750404343, 0.38357800495577976, 0.3945455169887282, 0.39455320898559876, 0.39500594697892666, 0.39417448700987734, 0.40128387600998394, 0.3961624979856424, 0.3831884870014619, 0.39829216097132303, 0.4020582120283507, 0.38555506302509457, 0.39783843301120214, 0.39511204496375285, 0.3962082520010881, 0.3831916580093093, 0.3988217560108751, 0.3935129829624202, 0.3962354469986167, 0.39645516901509836, 0.3976510590000544, 0.3869185420044232, 0.4055702770128846, 0.38680787399061956, 0.39431628401507623, 0.4022479199920781, 0.39695905600092374, 0.38448820199118927, 0.39541127800475806, 0.4018634670355823, 0.39722238201647997, 0.3813527669990435, 0.3830207329883706, 0.39549705301760696];[0.3965454710123595, 0.3953861610207241, 0.3999849490064662, 0.3963306550285779, 0.37279258796479553, 0.39740797999547794, 0.37348439698689617, 0.38898511102888733, 0.3928237410145812, 0.39027118403464556, 0.39660741898114793, 0.39541143001406454, 0.3923450589936692, 0.388607093016617, 0.3946591569983866, 0.3929191379866097, 0.3811719690274913, 0.3956834639830049, 0.3880424049857538, 0.38305106898769736, 0.39014938997570425, 0.3944261980068404, 0.39258286001859233, 0.3974312780192122, 0.39547591301379725, 0.3961228920088615, 0.3899231080140453, 0.39435630597290583, 0.38998046598862857, 0.4000923660059925, 0.39465533202746883, 0.39751982397865504, 0.3944065200048499, 0.3959566349803936, 0.3943930739769712, 0.3797578580561094, 0.38904311100486666, 0.3940725259890314, 0.3970051539945416, 0.39697741097188555, 0.3969486179994419, 0.3869577400328126, 0.3953782790049445, 0.3958272699965164, 0.37067872399347834, 0.39454870898043737, 0.39576830400619656, 0.3723547349800356, 0.3785588520113379, 0.4025378260121215]
features.5.conv.2;0.008660088002216071;0.008828425983665511;0.05510543199488893;0.06384449597680941;1.019438368456113;0.8631195399350506;1.181109129487238;[0.008819529000902548, 0.008660088002216071, 0.00906295099412091, 0.008722540980670601, 0.00903831300092861, 0.008743132028030232, 0.008996562013635412, 0.00876344699645415, 0.008912337012588978, 0.008743105980101973, 0.009062875004019588, 0.008691538008861244, 0.008800310984952375, 0.008769020991167054, 0.009059005009476095, 0.008724845014512539, 0.00907490699319169, 0.008755044982535765, 0.009031335008330643, 0.00870031799422577, 0.009028400992974639, 0.008746014995267615, 0.009020185010740533, 0.008722720987861976, 0.009041557990713045, 0.008738975011510774, 0.009016657015308738, 0.008756694005569443, 0.0090440459898673, 0.0087681419972796, 0.009034013986820355, 0.00874900000053458, 0.009039482014486566, 0.008747101994231343, 0.009028036991367117, 0.008728054992388934, 0.009042377991136163, 0.008715919015230611, 0.009055140981217846, 0.008719420002307743, 0.009007779997773468, 0.008767980005359277, 0.009004960011225194, 0.008747368003241718, 0.009018088021548465, 0.008720773010281846, 0.009042759978910908, 0.00872565500321798, 0.009019756020279601, 0.008753434987738729];[0.008845897013088688, 0.0092696990177501, 0.008888462005415931, 0.008877774002030492, 0.008906435017706826, 0.00887133801006712, 0.008871005004039034, 0.008917421015212312, 0.00884783299989067, 0.008875156985595822, 0.008832863008137792, 0.008942537009716034, 0.008974299009423703, 0.00887727300869301, 0.008863172988640144, 0.008897697000065818, 0.008870471006957814, 0.00892055401345715, 0.00886338102282025, 0.00888449398917146, 0.008863785013090819, 0.008886071998858824, 0.008912118006264791, 0.008875789993908256, 0.008851472986862063, 0.008920154999941587, 0.008868628996424377, 0.008890437020454556, 0.00885601801564917, 0.008898091997252777, 0.008891650009900331, 0.008890238997992128, 0.008849200996337458, 0.008899751992430538, 0.008898930012946948, 0.008896662999177352, 0.008884354989277199, 0.008880855020834133, 0.008833690022584051, 0.008912468998460099, 0.008828425983665511, 0.008910583012038842, 0.008858760993462056, 0.008926798996981233, 0.008846220007399097, 0.008917753992136568, 0.008865361975040287, 0.008911649987567216, 0.008848483004840091, 0.008866875985404477];[0.05510543199488893, 0.06478200099081732, 0.06496829399839044, 0.06443258700892329, 0.06453942597727291, 0.06450913101434708, 0.06459607000579126, 0.06469787200330757, 0.06449523998890072, 0.06458637601463124, 0.0645673569815699, 0.06458821802516468, 0.06458694499451667, 0.06442617101129144, 0.06436971100629307, 0.06447871000273153, 0.06501405499875546, 0.0645268149964977, 0.06453990199952386, 0.06449466501362622, 0.06443005599430762, 0.06440439898869954, 0.06446126199443825, 0.06437202400411479, 0.06444777498836629, 0.06451097302488051, 0.06410845700884238, 0.06442784599494189, 0.06444584700511768, 0.0644543299858924, 0.06445509800687432, 0.0644195010245312, 0.06463964702561498, 0.0644241500122007, 0.06443888100329787, 0.0643890339997597, 0.06454052799381316, 0.0641188139852602, 0.0644542759982869, 0.06459490198176354, 0.06400008700438775, 0.06447567898430862, 0.06450358798610978, 0.06436646499787457, 0.06445730102132075, 0.06403394800145179, 0.06447854000725783, 0.06432711199158803, 0.0643968380172737, 0.06419267001911066];[0.06443174101877958, 0.06448958002147265, 0.06416497100144625, 0.06536028100526892, 0.06439851599861868, 0.06393736301106401, 0.06442113799857907, 0.06397069201921113, 0.0643870829953812, 0.06475049201981165, 0.063979595026467, 0.06446074802079238, 0.06410943102673627, 0.06409025500761345, 0.0643580730247777, 0.06437412797822617, 0.06435594102367759, 0.06447778901201673, 0.06444210899644531, 0.06448515801457688, 0.06454448399017565, 0.0643927060009446, 0.06403603800572455, 0.06433549599023536, 0.06547204498201609, 0.06437865100451745, 0.0640308010042645, 0.06444144700071774, 0.06446467700880021, 0.06443460402078927, 0.06399367400445044, 0.0644700140110217, 0.06421764101833105, 0.06455984798958525, 0.06439981100265868, 0.06445852501201443, 0.06446510899695568, 0.06442387501010671, 0.06405860400991514, 0.0644197599904146, 0.06438057601917535, 0.0646001470158808, 0.0641122670203913, 0.06454132599174045, 0.06436530197970569, 0.06444868000107817, 0.06393139998544939, 0.06442475400399417, 0.06434061398613267, 0.06384449597680941]
features.7.conv.1.0;0.008917859988287091;0.06288232799852267;0.13840487800189294;0.14879558800021186;7.051280024704769;0.9301678891291849;7.580653027386396;[0.009104987984756008, 0.008998704986879602, 0.009021577978273854, 0.008946068002842367, 0.009041920013260096, 0.008963498985394835, 0.009012337977765128, 0.008962124993558973, 0.009054413007106632, 0.00895085500087589, 0.009030427987454459, 0.008984587009763345, 0.009018185024615377, 0.008935783000197262, 0.009020019992021844, 0.008995042007882148, 0.009034602000610903, 0.008948988019255921, 0.009047810977790505, 0.00894843100104481, 0.009023616992635652, 0.008965877001173794, 0.009029184002429247, 0.008956067991675809, 0.009045985992997885, 0.008958836988313124, 0.009022036014357582, 0.008950596005888656, 0.009016424010042101, 0.008917859988287091, 0.00901280899415724, 0.009008720982819796, 0.008995812007924542, 0.008938898012274876, 0.00899699199362658, 0.00894566101487726, 0.0090287420025561, 0.008946683985413983, 0.009030066983541474, 0.008936471014749259, 0.009511964017292485, 0.008933470002375543, 0.009024005994433537, 0.008949601993663236, 0.009014870011014864, 0.008953965996624902, 0.009015242016175762, 0.008940102998167276, 0.009016087977215648, 0.008949006994953379];[0.06395203300053254, 0.06456579299992882, 0.06527951100724749, 0.06440953398123384, 0.06323261201032437, 0.06319744698703289, 0.06387276100576855, 0.06347983400337398, 0.06416290500783361, 0.06541769299656153, 0.06427992400131188, 0.06406184600200504, 0.06457468500593677, 0.0641503760125488, 0.06548968501738273, 0.06365237798308954, 0.06468443301855586, 0.06417880300432444, 0.0648439810029231, 0.06380632700165734, 0.06432255302206613, 0.06288232799852267, 0.101838664006209, 0.06498906199703924, 0.06445280299521983, 0.06382255599601194, 0.06451678299345076, 0.06363445601891726, 0.0640247730189003, 0.06439093800145201, 0.06404317598207854, 0.0644286050228402, 0.06378682199283503, 0.06382587499683723, 0.06512224499601871, 0.06469792500138283, 0.06394584101508372, 0.06483337099780329, 0.06517254101345316, 0.06382843700703233, 0.06490597399533726, 0.06465196100180037, 0.06458985598874278, 0.06405010301386937, 0.06360384699655697, 0.064106809993973, 0.06386071001179516, 0.06455848101177253, 0.0648065909917932, 0.06342604401288554];[0.14019585298956372, 0.13855437099118717, 0.14013349401648156, 0.13840487800189294, 0.13915410998743027, 0.15147538896417245, 0.1510747459542472, 0.15141605099779554, 0.1521515130007174, 0.15117239899700508, 0.1519323349930346, 0.1509237709979061, 0.15195940100238658, 0.15185720304725692, 0.15335781296016648, 0.15134387198486365, 0.1535342959978152, 0.15325607298291288, 0.15430950999143533, 0.15137834000051953, 0.1516103399626445, 0.1536199160036631, 0.15140016199438833, 0.151224077999359, 0.15147964097559452, 0.1522961059527006, 0.1508429370005615, 0.15121403799275868, 0.15333046700106934, 0.15147945296484977, 0.15299490501638502, 0.1514423550106585, 0.1516784059931524, 0.15153248797287233, 0.15087312998366542, 0.15096398000605404, 0.15127133700298145, 0.15393771202070639, 0.15124407995608635, 0.15174678098992445, 0.14977909001754597, 0.15098461802699603, 0.15117495603044517, 0.15126423200126737, 0.1526482300250791, 0.15202069899532944, 0.15199170701089315, 0.15205050399526954, 0.15146653703413904, 0.15159758701338433];[0.15095051896059886, 0.15102514103637077, 0.15056980296503752, 0.15116907897754572, 0.15279698796803132, 0.14936223099357449, 0.15111210400937125, 0.15103002596879378, 0.1510229760024231, 0.15116650503478013, 0.1509693959960714, 0.15092394800740294, 0.1531393220066093, 0.15104742997209541, 0.15132196099148132, 0.15140601299935952, 0.1530884850071743, 0.14977521600667387, 0.1499445689842105, 0.14974490102031268, 0.15041992600890808, 0.14879558800021186, 0.15286108700092882, 0.1515416460169945, 0.15007869800319895, 0.15097207901999354, 0.15110630399431102, 0.15013219800312072, 0.15205056901322678, 0.15188532302272506, 0.1516952860110905, 0.15294415500829928, 0.1509548109897878, 0.1507957789581269, 0.15156961302272975, 0.15392564304056577, 0.1513898200064432, 0.15118595902458765, 0.15013378599542193, 0.1508538770431187, 0.15133197300019674, 0.15027928599738516, 0.15079143198090605, 0.15006365001318045, 0.15330051898490638, 0.15100827300921082, 0.15071533201262355, 0.14986835001036525, 0.15131366599234752, 0.15135134797310457]
features.7.conv.2;0.0023241069866344333;0.0025697209930513054;0.038849835022119805;0.03787017599097453;1.1056810240790802;1.0258688798113522;1.077799556881387;[0.0027324280235916376, 0.0026658450078684837, 0.002680220000911504, 0.002671015012310818, 0.002330849994905293, 0.002451576991006732, 0.0023408109846059233, 0.0023728210071567446, 0.0023698190052527934, 0.002343505999306217, 0.00233596601174213, 0.0024524949840269983, 0.00233362297876738, 0.0023530329926870763, 0.0023751560074742883, 0.002345436019822955, 0.002352821989916265, 0.0024280479992739856, 0.0023278500011656433, 0.0023250709928106517, 0.0023284140042960644, 0.0023590039927512407, 0.0023605339811183512, 0.0024297019990626723, 0.0023633610107935965, 0.00236482301261276, 0.0023317899904213846, 0.0023529909958597273, 0.002356041979510337, 0.0024461209832224995, 0.0023241069866344333, 0.002326710004126653, 0.0023544190044049174, 0.002372860995819792, 0.002548265998484567, 0.002489353995770216, 0.0023504800046794116, 0.0023881540109869093, 0.002325424982700497, 0.002341619983781129, 0.002344353008083999, 0.002413214009720832, 0.002351381001062691, 0.002373117982642725, 0.002357372984988615, 0.0023781130148563534, 0.002384930005064234, 0.002441537013510242, 0.002397365984506905, 0.0023861610097810626];[0.002604961016913876, 0.002572041004896164, 0.0025725009909365326, 0.002570365002611652, 0.0025727770116645843, 0.00259442999958992, 0.0025823510077316314, 0.0026238610153086483, 0.0025697209930513054, 0.002573949983343482, 0.002585353999165818, 0.0025848520162981004, 0.0026185500028077513, 0.002586953982245177, 0.002618631988298148, 0.0026008209970314056, 0.002607625996461138, 0.0026003849925473332, 0.0026150339981541038, 0.002586952003184706, 0.0026188519841525704, 0.0025941179774235934, 0.002617525984533131, 0.002602599997771904, 0.0026185679889749736, 0.002623131003929302, 0.002616670011775568, 0.0026062570104841143, 0.008971542003564537, 0.009388723003212363, 0.0025959989870898426, 0.00260780900134705, 0.0025995680189225823, 0.0026142960123252124, 0.0026060930103994906, 0.0026111270126421005, 0.002608922019135207, 0.002594431018223986, 0.0026057380018755794, 0.002598301012767479, 0.0026077590009663254, 0.002594716992462054, 0.002613561984617263, 0.0026081599935423583, 0.0026254020049236715, 0.0026160489942412823, 0.0026139630062971264, 0.0026122989947907627, 0.00260115199489519, 0.0026176130049861968];[0.03976424198481254, 0.039583915000548586, 0.03968070101109333, 0.039814805990317836, 0.039337408990832046, 0.03969276198768057, 0.0397267320076935, 0.038849835022119805, 0.039691476995358244, 0.039610640989849344, 0.03920147800818086, 0.039338828006293625, 0.03976091998629272, 0.03889604698633775, 0.03907926499960013, 0.03892759999143891, 0.03966761799529195, 0.03918714899918996, 0.03964025198365562, 0.039033341978210956, 0.03890537499682978, 0.0390629000030458, 0.03885809998610057, 0.038931852992391214, 0.0389696620113682, 0.039722695015370846, 0.03890921798301861, 0.03975460899528116, 0.03885330498451367, 0.03960958801326342, 0.038887937989784405, 0.039295329013839364, 0.038940446014748886, 0.039295041002333164, 0.039332707005087286, 0.0392524849739857, 0.03968559598433785, 0.039647798985242844, 0.03922821200103499, 0.039236145006725565, 0.03893078598775901, 0.038877108017914, 0.038896930986084044, 0.03892922500381246, 0.03936455299844965, 0.038881728978594765, 0.03888436401030049, 0.03923082200344652, 0.0389096430153586, 0.03888199699576944];[0.03967744400142692, 0.03926097697694786, 0.03889344399794936, 0.039211781026097015, 0.03925269001047127, 0.03964841697597876, 0.03966167298494838, 0.038930788985453546, 0.03894645601394586, 0.03896769700804725, 0.03969672301900573, 0.03890811000019312, 0.0388948239851743, 0.039622440992388874, 0.03985763399396092, 0.039219205995323136, 0.03918432898353785, 0.03919471500557847, 0.03963143800501712, 0.03922981701907702, 0.038913630007300526, 0.03924137901049107, 0.03967838000971824, 0.0389362909772899, 0.03906772600021213, 0.03890528800548054, 0.0396896900201682, 0.0392877770063933, 0.03928393902606331, 0.03894383899751119, 0.039792573981685564, 0.039217162993736565, 0.03892991499742493, 0.03926422298536636, 0.03890604799380526, 0.038932099007070065, 0.038853347999975085, 0.03891554000438191, 0.038906829024199396, 0.038955981988692656, 0.03884771201410331, 0.03894207501434721, 0.039761906984495, 0.03899180199368857, 0.03787017599097453, 0.03888747899327427, 0.03924827600712888, 0.038887094997335225, 0.039071993000106886, 0.03891743702115491]
features.8.conv.0.0;0.0049431359802838415;0.003645465010777116;0.06360076798591763;0.07817364297807217;0.7374802201107541;0.8135832687720304;0.9064594226769913;[0.0049431359802838415, 0.0051656150026246905, 0.005153564998181537, 0.0056495699973311275, 0.005130823003128171, 0.005241301987553015, 0.005688473000191152, 0.005228889000136405, 0.0052225529798306525, 0.0056490809947717935, 0.005240336002316326, 0.005222962994594127, 0.005657773988787085, 0.00521672100876458, 0.005203145992709324, 0.005657381989294663, 0.005653772997902706, 0.005248205008683726, 0.005670540995197371, 0.005251251976005733, 0.005241826991550624, 0.005659484013449401, 0.005215352022787556, 0.005225057015195489, 0.005751983990194276, 0.006358899001497775, 0.005148605996510014, 0.00563608598895371, 0.005132535996381193, 0.005123865994391963, 0.005687833996489644, 0.005236188997514546, 0.005225861998042092, 0.005659825023030862, 0.005201138003030792, 0.005141790985362604, 0.005664152995450422, 0.005230139009654522, 0.005134741018991917, 0.005632896994939074, 0.005197996011702344, 0.0052110099932178855, 0.0056596560170874, 0.005207139009144157, 0.005204931978369132, 0.005637544003548101, 0.005170346004888415, 0.005195000005187467, 0.005665995995514095, 0.005182584980502725];[0.003801509999902919, 0.0037655190099030733, 0.004059216007590294, 0.003992195997852832, 0.003645465010777116, 0.0039979990106076, 0.003818063996732235, 0.0037009250081609935, 0.0038314639823511243, 0.003978166001616046, 0.003769662987906486, 0.0040275719948112965, 0.0040937459853012115, 0.003787441994063556, 0.003789716021856293, 0.003943017014535144, 0.0037306390004232526, 0.00408511099522002, 0.00386076801805757, 0.0038192000065464526, 0.0037240410165395588, 0.0037829579960089177, 0.0036460070114117116, 0.003824488987447694, 0.0038134490023367107, 0.0037813929957337677, 0.003974464983912185, 0.004051251977216452, 0.003871626016916707, 0.0039291960129048675, 0.0037356929969973862, 0.003813025017734617, 0.003704915987327695, 0.004421185003593564, 0.0038193840009626, 0.004149689979385585, 0.0037247089785523713, 0.0037267559964675456, 0.00384987099096179, 0.0037637969944626093, 0.003807613014942035, 0.004120080993743613, 0.003678387001855299, 0.0036613659758586437, 0.0039314320019911975, 0.003720066015375778, 0.0037211260059848428, 0.003868761006742716, 0.00378985601128079, 0.003875274007441476];[0.06360076798591763, 0.06460756697924808, 0.06475977599620819, 0.06721554201794788, 0.07872427999973297, 0.07849605398951098, 0.0778218449850101, 0.07960103699588217, 0.07872664098977111, 0.07865670198225416, 0.07876940301503055, 0.07857978600077331, 0.07868484998471104, 0.07879503301228397, 0.07801018300233409, 0.07864513900130987, 0.07900890399469063, 0.0783958249958232, 0.07898701302474365, 0.07907345300191082, 0.0785875799774658, 0.07877319498220459, 0.07873846701113507, 0.07863924899720587, 0.07904333699843846, 0.07871445000637323, 0.07875818500178866, 0.07861996602150612, 0.07905862599727698, 0.07866057701176032, 0.07912005399703048, 0.07835026201792061, 0.07867078800336458, 0.0787508119828999, 0.07885462499689311, 0.07816906800144352, 0.07914628001162782, 0.07862501099589281, 0.07821951800724491, 0.07898907200433314, 0.07881061901571229, 0.07899371601524763, 0.0789573369838763, 0.07869622300495394, 0.07866560900583863, 0.07869117698282935, 0.07859052499406971, 0.07861347901052795, 0.07865910200052895, 0.07867286799591966];[0.07818551998934709, 0.07896479300688952, 0.07828207899001427, 0.0786967409949284, 0.07828196499031037, 0.07882922398857772, 0.0786877250066027, 0.07841775202541612, 0.07869977000518702, 0.07912143599241972, 0.07824630101094954, 0.07872172401403077, 0.07880440598819405, 0.07872044900432229, 0.07898858102271333, 0.07866364700021222, 0.07865439701708965, 0.0786884090048261, 0.07817364297807217, 0.07873066901811399, 0.07872146999579854, 0.07861114499974065, 0.07863922498654574, 0.07878472699667327, 0.07914659599191509, 0.0785882530035451, 0.07873653498245403, 0.07936700398568064, 0.07837763702264056, 0.07865867097279988, 0.07839130301726982, 0.07870617698063143, 0.07865506899543107, 0.07869720598682761, 0.07869760697940364, 0.07822936400771141, 0.07836416800273582, 0.07830473099602386, 0.07830156999989413, 0.07861354399938136, 0.07878996198996902, 0.07907365297432989, 0.07862576999468729, 0.07888424099655822, 0.07861328299622983, 0.07823192200157791, 0.07894232901162468, 0.07866679201833904, 0.07862947700778022, 0.0786675590206869]
features.8.conv.1.0;0.007636308000655845;0.05906418798258528;0.10464225901523605;0.11347142001613975;7.734652397141727;0.9221904423188864;8.387261505001744;[0.007764192996546626, 0.007732437021331862, 0.007704971998464316, 0.007705003023147583, 0.007702667004195973, 0.0077140399953350425, 0.007706745993345976, 0.0076945400214754045, 0.007720933004748076, 0.0077146429975982755, 0.007716291991528124, 0.007677286019315943, 0.007678631023736671, 0.007680378999793902, 0.007697999011725187, 0.007674524007597938, 0.007682781986659393, 0.007690679980441928, 0.007698977016843855, 0.007673821004573256, 0.007683653995627537, 0.007698261004406959, 0.007695567997870967, 0.0076797019864898175, 0.007703192997723818, 0.007721900008618832, 0.007701032009208575, 0.0076440580014605075, 0.007702589995460585, 0.00768971600336954, 0.007688998011872172, 0.007930339023005217, 0.00765835601487197, 0.007682310999371111, 0.007726623996859416, 0.007640864991117269, 0.00766404700698331, 0.0076794049819000065, 0.007709678000537679, 0.007636308000655845, 0.007665598997846246, 0.007695930980844423, 0.007696801010752097, 0.0076392400078475475, 0.007663287979084998, 0.007678727008169517, 0.00769343099091202, 0.0076508950151037425, 0.007644193014129996, 0.0076817570079583675];[0.0613685569842346, 0.060245405009482056, 0.0602485129784327, 0.06122134200995788, 0.061276007007109, 0.061970153998117894, 0.0600054340029601, 0.061359963001450524, 0.05994908601860516, 0.06094724198919721, 0.06089648400666192, 0.06104429700644687, 0.06241132301511243, 0.059577028994681314, 0.05946919700363651, 0.060047106991987675, 0.06486461701570079, 0.06030448101228103, 0.06059227100922726, 0.06094262900296599, 0.05974779499229044, 0.06036327700712718, 0.06030944801750593, 0.06054524899809621, 0.061158197990152985, 0.06191076198592782, 0.06130277700140141, 0.060776049009291455, 0.061158277007052675, 0.060623133002081886, 0.08905882100225426, 0.0615054210065864, 0.06069227200350724, 0.06715348199941218, 0.06502902900683694, 0.05973360198549926, 0.06205858400790021, 0.060795025987317786, 0.06089070002781227, 0.05991042300593108, 0.06008406600449234, 0.0614271080121398, 0.05940065099275671, 0.06039906298974529, 0.06123013497563079, 0.05906418798258528, 0.061547134013380855, 0.06022780798957683, 0.06138683800236322, 0.0610001590102911];[0.10464225901523605, 0.10545480300788768, 0.10585504400660284, 0.10889519599732012, 0.10559500701492652, 0.1056723429937847, 0.11979430302744731, 0.11546771202119999, 0.11640939596691169, 0.11745196298579685, 0.116408773988951, 0.11572729801991954, 0.13235164701472968, 0.13048594098654576, 0.11681718204636127, 0.11710807698545977, 0.13195338399964385, 0.11705885198898613, 0.11600053802249022, 0.11979513097321615, 0.11672829199233092, 0.11654304500552826, 0.11626514696399681, 0.11666890804190189, 0.11662571298074909, 0.11763974200584926, 0.11743864498566836, 0.12999369198223576, 0.1268496349803172, 0.11628960698726587, 0.11593578799511306, 0.11697903898311779, 0.11520690299221314, 0.1159976759518031, 0.11622128399903886, 0.11625238799024373, 0.11627817500266246, 0.1167853049992118, 0.13362145001883619, 0.1162344770564232, 0.11687908400199376, 0.13097156703588553, 0.12998780197813176, 0.13156470298417844, 0.11658481397898868, 0.11580566698103212, 0.13017120800213888, 0.13013821499771439, 0.1315585519769229, 0.11640259699197486];[0.11614743497921154, 0.11626157799037173, 0.11515923601109535, 0.11347142001613975, 0.11383599598775618, 0.11612198702641763, 0.11555998501717113, 0.116431813017698, 0.11692980097723193, 0.1166538120014593, 0.11596746498253196, 0.11687816501944326, 0.11610461000236683, 0.11662933803745545, 0.13086302997544408, 0.11617609698441811, 0.11360902202432044, 0.11522893802612089, 0.11539906699908897, 0.1164827479806263, 0.1156594390340615, 0.116666364017874, 0.11365887799183838, 0.11674975897767581, 0.1158020390139427, 0.11682105695945211, 0.11591815302381292, 0.11681280701304786, 0.11674129101447761, 0.11604481397080235, 0.1171758409764152, 0.11663213398423977, 0.11662257500574924, 0.11648695700569078, 0.1171360109874513, 0.11618863500189036, 0.11608682203222997, 0.11660106800263748, 0.1157118640257977, 0.1311859350244049, 0.11639423004817218, 0.13119358199764974, 0.1155512209807057, 0.12721833502291702, 0.11660986303468235, 0.11566857399884611, 0.13180493598338217, 0.129851837962633, 0.11726605301373638, 0.11642959303571843]
features.8.conv.2;0.00448760500876233;0.005035289010265842;0.07477864497923292;0.07476671499898657;1.1220437182938616;1.0001595627178017;1.1218647105116466;[0.00448760500876233, 0.004575275001116097, 0.00455943398992531, 0.004615051002474502, 0.004548028984572738, 0.0046223970130085945, 0.00459959200816229, 0.00465784702100791, 0.004657438985304907, 0.0047367369988933206, 0.0045953810040373355, 0.004618011997081339, 0.004631506017176434, 0.004683520004618913, 0.004612493998138234, 0.004748700011987239, 0.004594810015987605, 0.004576020990498364, 0.004559444001642987, 0.004614448000211269, 0.004578877007588744, 0.004581627988955006, 0.004553984996164218, 0.0045718410110566765, 0.004582210996886715, 0.00465742900269106, 0.0046077099977992475, 0.004595832986524329, 0.004617383005097508, 0.004601241002092138, 0.004605234978953376, 0.00458717200672254, 0.004579692002153024, 0.004632527008652687, 0.0045706829987466335, 0.004557901993393898, 0.004615195997757837, 0.004583039000863209, 0.004575008992105722, 0.004636491998098791, 0.004574877995764837, 0.004658705001929775, 0.004515940003329888, 0.004564129980280995, 0.004643271007807925, 0.004570214980049059, 0.004576609993819147, 0.004571634985040873, 0.004598466999595985, 0.004560233006486669];[0.005069152015494183, 0.005259447993012145, 0.00515892100520432, 0.005154426005901769, 0.0051610919763334095, 0.005221469997195527, 0.005170247983187437, 0.005179713014513254, 0.005236847995547578, 0.005131762009114027, 0.00516019799397327, 0.005215712008066475, 0.005124311021063477, 0.005152786994585767, 0.005235231015831232, 0.005098888010252267, 0.005125791998580098, 0.0052109360112808645, 0.00517194700660184, 0.0051448360027279705, 0.005077639973023906, 0.0050800080061890185, 0.005118433007737622, 0.005213645985350013, 0.005060550000052899, 0.005072858009953052, 0.005194285011384636, 0.005120251007610932, 0.0051754770101979375, 0.005108020006446168, 0.005071341001894325, 0.005156438011908904, 0.005196532991249114, 0.005065256991656497, 0.005163371009984985, 0.005264325998723507, 0.00508409200119786, 0.005164907983271405, 0.005212190997553989, 0.00505580598837696, 0.005081012001028284, 0.00520480697741732, 0.005170781980268657, 0.005122183007188141, 0.005117605993291363, 0.005096314998809248, 0.005035289010265842, 0.005077715002698824, 0.0051334379822947085, 0.005134916020324454];[0.07558733498444781, 0.07562567401328124, 0.07693526000366546, 0.07539976199041121, 0.07542422998812981, 0.07535502198152244, 0.07536962599260733, 0.07553417698363774, 0.07550404200446792, 0.07548629300436005, 0.07555855601094663, 0.07570238702464849, 0.07507141400128603, 0.07504614800564013, 0.07493257799069397, 0.07558121799957007, 0.07549630501307547, 0.07563425198895857, 0.07482646699645557, 0.07538993802154437, 0.07514832800370641, 0.07550225500017405, 0.0754643949912861, 0.07508356199832633, 0.07477864497923292, 0.07540194701869041, 0.07560129600460641, 0.07510317300329916, 0.07558835699455813, 0.07503278600051999, 0.07544637899263762, 0.07545412000035867, 0.0755274830153212, 0.07540344397420995, 0.0749999459949322, 0.07572510300087743, 0.07520887997816317, 0.07530335200135596, 0.0754931929986924, 0.07554059699759819, 0.07499804900726303, 0.07550135999917984, 0.07544027399853803, 0.07498599600512534, 0.0755750899843406, 0.07523992101778276, 0.07505424300325103, 0.07552070199744776, 0.07538177201058716, 0.07547112600877881];[0.07545392701285891, 0.07476671499898657, 0.07507039100164548, 0.07515770601457916, 0.07505664901691489, 0.07563200598815456, 0.07555619100457989, 0.07540085900109261, 0.0754998619959224, 0.07538909098366275, 0.07545035000657663, 0.07552737699006684, 0.07545198401203379, 0.07514529101899825, 0.0754078500031028, 0.07545062000281177, 0.07547746199998073, 0.07557210899540223, 0.0750373339978978, 0.07509426199248992, 0.0756829600140918, 0.07536315199104138, 0.0750891930074431, 0.07504662298015319, 0.07543476700084284, 0.07499492101487704, 0.07550003001233563, 0.07557436500792392, 0.07478698701015674, 0.0755722479952965, 0.075444145972142, 0.0754759989795275, 0.0754207489953842, 0.07548810800653882, 0.0754134000162594, 0.07540729799075052, 0.07558755899663083, 0.07560853401082568, 0.07557694299612194, 0.0749849540006835, 0.0755248979839962, 0.07553157201618887, 0.07542364299297333, 0.07549599499907345, 0.07492796497535892, 0.0754914440040011, 0.0754387199995108, 0.07510807897779159, 0.07553480000933632, 0.07545952798682265]
features.11.conv.2;0.005296914983773604;0.005796807003207505;0.096977662993595;0.10865342800389044;1.0943741821353097;0.892541218212854;1.226132933475709;[0.005296914983773604, 0.00550472000031732, 0.005478682985994965, 0.005570437002461404, 0.00547900699893944, 0.005460679007228464, 0.005481309985043481, 0.005558330012718216, 0.005416286003310233, 0.005615100002614781, 0.005464360991027206, 0.005460725980810821, 0.005586593993939459, 0.0054769789858255535, 0.00540882398490794, 0.005569900997215882, 0.005432745994767174, 0.005482234992086887, 0.0054497029923368245, 0.005458767001982778, 0.005450645025121048, 0.005566902022110298, 0.005479031999129802, 0.005420163972303271, 0.005433529993752018, 0.005502387008164078, 0.005467834998853505, 0.005485164991114289, 0.005437364976387471, 0.005467097013024613, 0.005514496995601803, 0.005444001988507807, 0.005466239002998918, 0.005460883985506371, 0.005439490982098505, 0.0054873990011401474, 0.005455502978293225, 0.005411192018073052, 0.0054406090057455, 0.00548021201393567, 0.005612143984762952, 0.005356624984415248, 0.005492010008310899, 0.0054766759858466685, 0.005477005004649982, 0.005557183001656085, 0.005567579995840788, 0.005491464980877936, 0.005451918987091631, 0.005566117004491389];[0.005858660995727405, 0.005866502004209906, 0.005940136004937813, 0.005851825000718236, 0.005892543005757034, 0.005870950990356505, 0.00588390399934724, 0.005883837002329528, 0.005893786990782246, 0.0058774199860636145, 0.00592676000087522, 0.005796807003207505, 0.005870017019333318, 0.0059806639910675585, 0.005957410990959033, 0.005862452002475038, 0.005904858000576496, 0.0058735750208143145, 0.005911604996072128, 0.005956362991128117, 0.005839354998897761, 0.005892649991437793, 0.00589473798754625, 0.00593674200354144, 0.005913341999985278, 0.005895609996514395, 0.005905397003516555, 0.0058698009815998375, 0.005876328999875113, 0.005870689987204969, 0.005897480004932731, 0.005852139991475269, 0.005838145007146522, 0.005900085991015658, 0.005995152023388073, 0.005864953011041507, 0.005925264995312318, 0.005865246988832951, 0.005881627002963796, 0.0058734199847094715, 0.005911050015129149, 0.005907284998102114, 0.0059274160012137145, 0.005859450000571087, 0.005861233978066593, 0.005883345991605893, 0.005887167004402727, 0.005868283013114706, 0.005909731000429019, 0.005803304986329749];[0.096977662993595, 0.11123375099850819, 0.11176162102492526, 0.11136411802726798, 0.11111004700069316, 0.11111970100319013, 0.11100065801292658, 0.11112139400211163, 0.11096541798906401, 0.11118857000838034, 0.11068056701333262, 0.11087971698725596, 0.11066790000768378, 0.11091805598698556, 0.11111090501071885, 0.11088292099884711, 0.11099502601427957, 0.11069245100952685, 0.1110169329913333, 0.11109979200409725, 0.11111736402381212, 0.11106578499311581, 0.11124230999848805, 0.11117701098555699, 0.11112832601065747, 0.11059551598737016, 0.11122553399764001, 0.11122168201836757, 0.11058426400995813, 0.11080982798011974, 0.11063897001440637, 0.11061881101340987, 0.11149185500107706, 0.110765397985233, 0.11045195301994681, 0.11071390699362382, 0.11075109901139513, 0.11009421298513189, 0.11052939601358958, 0.11080728902015835, 0.11057706599240191, 0.1108562880253885, 0.11088553798617795, 0.1087043680017814, 0.11081061998265795, 0.1108817310014274, 0.11031127598835155, 0.1109946200158447, 0.1114626380149275, 0.1104856840102002];[0.11079829899244942, 0.11080361600033939, 0.11093947198241949, 0.11099735298193991, 0.11092088100849651, 0.10950225300621241, 0.11092401499627158, 0.1108118059928529, 0.11046678401180543, 0.11110733999521472, 0.11087118700379506, 0.11096252000425011, 0.1107541989767924, 0.11079908697865903, 0.11026516000856645, 0.11078084702603519, 0.11080820599454455, 0.11039888701634482, 0.11076670698821545, 0.11065179199795239, 0.1103790319757536, 0.11097228698781691, 0.11087418900569901, 0.1101645449816715, 0.1111817630007863, 0.1111090479826089, 0.11031436800840311, 0.11073204700369388, 0.11076132298330776, 0.11032947499188595, 0.11108329799026251, 0.11097032099496573, 0.11058911599684507, 0.11105272898566909, 0.1110403659986332, 0.11039473800337873, 0.11061205199803226, 0.1106475220003631, 0.10865342800389044, 0.11085660598473623, 0.11075093000545166, 0.11044401698745787, 0.11073598900111392, 0.11094154100283049, 0.11046431402792223, 0.11105495900847018, 0.11095111299073324, 0.11043244000757113, 0.11107798799639568, 0.11116600799141452]
features.12.conv.0.0;0.007859151985030621;0.006016291998093948;0.13937915899441577;0.16497866201098077;0.7655141431993195;0.8448314302921118;0.9061146587960545;[0.007859151985030621, 0.008887781004887074, 0.008892985992133617, 0.008888120006304234, 0.00890064999111928, 0.008883531001629308, 0.008959024999057874, 0.008878753986209631, 0.008862785005476326, 0.008878798020305112, 0.008894860977306962, 0.008889921999070793, 0.008873927989043295, 0.0089649909932632, 0.008870329998899251, 0.008873719983967021, 0.008913997007766739, 0.00890952700865455, 0.008880915003828704, 0.008867589000146836, 0.008863284019753337, 0.008870900986948982, 0.008850760001223534, 0.008889753982657567, 0.00887668298673816, 0.008887417992809787, 0.008857239008648321, 0.008871572004863992, 0.008876976004103199, 0.008846607990562916, 0.00884912398760207, 0.008856950997142121, 0.008877809974364936, 0.008869532000971958, 0.008874129998730496, 0.00884717601002194, 0.008866288990247995, 0.008864123985404149, 0.008836985973175615, 0.0088678460160736, 0.008863478986313567, 0.008842044015182182, 0.008854798012180254, 0.00886229399475269, 0.008862578019034117, 0.008856870990712196, 0.008858939982019365, 0.008941345004132017, 0.0088487479952164, 0.00898685900028795];[0.00631799001712352, 0.006195764988660812, 0.006230045983102173, 0.006270593992667273, 0.006260274007217959, 0.006255154003156349, 0.006349150993628427, 0.006260437017772347, 0.006070508999982849, 0.006245533004403114, 0.00605941898538731, 0.006278297980315983, 0.006245166005101055, 0.006258979003177956, 0.006076456978917122, 0.00625668402062729, 0.006016291998093948, 0.006252208986552432, 0.006061126012355089, 0.006235947017557919, 0.006046922004316002, 0.006248839985346422, 0.006215282017365098, 0.006255199987208471, 0.006306683004368097, 0.00627242200425826, 0.006087838992243633, 0.006246867007575929, 0.006289470999035984, 0.006227656995179132, 0.006063764012651518, 0.006285128009039909, 0.006195317022502422, 0.0062462950008921325, 0.006155860988656059, 0.00628038399736397, 0.006150648987386376, 0.006256217020563781, 0.00622386101167649, 0.006237418012460694, 0.0062755469989497215, 0.00626331300009042, 0.006076597986975685, 0.006283223978243768, 0.006076101009966806, 0.006272683996940032, 0.006255189975490794, 0.006250614998862147, 0.006190403015352786, 0.006275769002968445];[0.14200928300851956, 0.13995419500861317, 0.13980984201771207, 0.13937915899441577, 0.15041579600074328, 0.16697034900425933, 0.16692516100010835, 0.16644776999601163, 0.1671124010172207, 0.16586409998126328, 0.16588878899347037, 0.16678604402113706, 0.16587381300632842, 0.16544100298779085, 0.1671487079875078, 0.16588578099617735, 0.1663989560038317, 0.16571363099501468, 0.16599757797666825, 0.16565022600116208, 0.16658071099664085, 0.16572372999507934, 0.1659397750045173, 0.16544229999999516, 0.16573355099535547, 0.16580877898377366, 0.16580734701710753, 0.16539903698139824, 0.1663675610034261, 0.167188535007881, 0.16570208300254308, 0.1660568120132666, 0.16561467299470678, 0.16536869000992738, 0.1657890220230911, 0.1660696359758731, 0.16527138798846863, 0.1656871759914793, 0.1655624099948909, 0.16580482499557547, 0.16569629099103622, 0.1662243570026476, 0.16592694699647836, 0.1662778989993967, 0.16598541900748387, 0.1662048930011224, 0.16548200100078247, 0.1665482249809429, 0.16636386298341677, 0.16540141802397557];[0.16584275098284706, 0.166195797995897, 0.1665052089956589, 0.1661537949985359, 0.16556742499233223, 0.16618635601480491, 0.16508799698203802, 0.16620976498234086, 0.16566597399651073, 0.16612034299760126, 0.16732749401126057, 0.16654504899634048, 0.16619192299549468, 0.16541406899341382, 0.16928261998691596, 0.16592257199226879, 0.16806754501885734, 0.16557498098700307, 0.16591115898336284, 0.16530239299754612, 0.16631626000162214, 0.1655171739985235, 0.16616101999534294, 0.16571684498921968, 0.16530507800052874, 0.16572892799740657, 0.16556879799463786, 0.1656050449819304, 0.16645936900749803, 0.16581982700154185, 0.16618906799703836, 0.1656879090005532, 0.16612635002820753, 0.16497866201098077, 0.16577461501583457, 0.16532270901370794, 0.1650957989913877, 0.165967498003738, 0.1659005050023552, 0.16577628601226024, 0.16604962100973353, 0.1656367449904792, 0.1681534579838626, 0.16595756501192227, 0.16615752899087965, 0.16555569300544448, 0.16621083501377143, 0.16549736200249754, 0.16627172799780965, 0.16594798100413755]
features.12.conv.1.0;0.011597317992709577;0.07867352600442246;0.15684410999529064;0.16949476598529145;6.783768976057999;0.925362556675652;7.3309309168814485;[0.011768382013542578, 0.011715960019500926, 0.011756202002288774, 0.011661266995361075, 0.011832485994091257, 0.011679994000587612, 0.011768185009714216, 0.011692739994032308, 0.011774367012549192, 0.011710735998349264, 0.011645642021903768, 0.011746887990739197, 0.01177605101838708, 0.01167949999216944, 0.011697830981574953, 0.011805113987065852, 0.011846077017253265, 0.0117012309783604, 0.011765901988837868, 0.011744944000383839, 0.01175508598680608, 0.011701415001880378, 0.011650289001408964, 0.011779690976254642, 0.011771946999942884, 0.01176382799167186, 0.011691171996062621, 0.011771260993555188, 0.011597317992709577, 0.011664265010040253, 0.011697918002028018, 0.011746100994059816, 0.01177930401172489, 0.011658640025416389, 0.011649477004539222, 0.011723197996616364, 0.011802763998275623, 0.011678658018354326, 0.011723222996806726, 0.011765633011236787, 0.01177335498505272, 0.011698920017806813, 0.011707348981872201, 0.011767382005928084, 0.011808692011982203, 0.011666122009046376, 0.011695902998326346, 0.011742417991627008, 0.011732075014151633, 0.01167853202787228];[0.08690909299184568, 0.08786157800932415, 0.08046877000015229, 0.0890247359930072, 0.08419210798456334, 0.0858744999859482, 0.08171029298682697, 0.08598839002661407, 0.08640530600678176, 0.087766108015785, 0.08456000100704841, 0.08619241099222563, 0.08797408500686288, 0.08141180902021006, 0.08739537300425582, 0.08592940401285887, 0.08772939900518395, 0.08782209901255555, 0.08789513900410384, 0.0799359189986717, 0.08660620101727545, 0.08633299201028422, 0.08677384300972335, 0.08613119000801817, 0.0871810860116966, 0.08821779300342314, 0.0873059660079889, 0.08654763200320303, 0.0879475390247535, 0.08635956601938233, 0.08828531298786402, 0.08287069899961352, 0.08302975300466642, 0.08775407500797883, 0.08739546799915843, 0.07867352600442246, 0.08817587699741125, 0.08693545000278391, 0.08660367300035432, 0.08622753000236116, 0.08521970201400109, 0.08555334599805064, 0.08791820699116215, 0.08083355199778453, 0.08649413799867034, 0.08667167500243522, 0.08668569900328293, 0.08666310700937174, 0.08723515199380927, 0.07978489398374222];[0.17538444104138762, 0.17588774402975105, 0.15811475698137656, 0.15684410999529064, 0.15697664997424, 0.15787945300689898, 0.15936822700314224, 0.16504052397795022, 0.17546471799141727, 0.17587777800508775, 0.17582494200905785, 0.199912163981935, 0.17111979000037536, 0.17457304103299975, 0.17379086598521098, 0.1745690019452013, 0.1737091900431551, 0.17551804296090268, 0.1739388829737436, 0.18717647599987686, 0.17436770899803378, 0.1755450749769807, 0.17296635496313684, 0.1955831539526116, 0.17054452301817946, 0.174183978990186, 0.1932294359721709, 0.17015600798185915, 0.17323071099235676, 0.17091477700159885, 0.19256501802010462, 0.17154736901284195, 0.17126899503637105, 0.17751509102527052, 0.17409779599984176, 0.17333382298238575, 0.17373253099503927, 0.18108232697704807, 0.17463351498008706, 0.1893321459647268, 0.16958061698824167, 0.17063768103253096, 0.1733568439958617, 0.1918251360184513, 0.17067342897644266, 0.17432554499828257, 0.16993800300406292, 0.17361104299197905, 0.17448748101014644, 0.1737797720124945];[0.16986562000238337, 0.17123891701339744, 0.1702130690391641, 0.17307792397332378, 0.1721099769929424, 0.18105909202131443, 0.17140479298541322, 0.19319624302443117, 0.18986961100017652, 0.17304638601490296, 0.17131499698734842, 0.17426755599444732, 0.17063697296543978, 0.185489811032312, 0.17128085799049586, 0.17015919502591714, 0.17105892102699727, 0.17155974998604506, 0.17386802399414591, 0.1714750610117335, 0.16975411999737844, 0.17084424503264017, 0.17012855896609835, 0.17251842399127781, 0.17021325998939574, 0.16967604600358754, 0.1701312329969369, 0.17101890602498315, 0.17105452096438967, 0.1707227760052774, 0.17021026799920946, 0.16978160495636985, 0.17276730397134088, 0.17057922700769268, 0.18838499000412412, 0.17060015100287274, 0.17257103603333235, 0.17354520302615128, 0.1710529500269331, 0.17641358097898774, 0.16949476598529145, 0.172877017990686, 0.18744445699849166, 0.17142110998975113, 0.1705062499968335, 0.17271210794569924, 0.17095708000124432, 0.17288327499409206, 0.1729689089988824, 0.1707141750084702]
features.12.conv.2;0.00768571300432086;0.008711229980690405;0.14947759799542837;0.16164033400127664;1.133431599097313;0.924754325206033;1.225656986080911;[0.009973621985409409, 0.010209630010649562, 0.007778255006996915, 0.007748877978883684, 0.007726134994300082, 0.007771572010824457, 0.007738856977084652, 0.007772584009217098, 0.007766994007397443, 0.007744745991658419, 0.007723986986093223, 0.0078045050031505525, 0.0077594059985131025, 0.007813266012817621, 0.007717531989328563, 0.007809914997778833, 0.007753124984446913, 0.007781266991514713, 0.007757481012959033, 0.007758141000522301, 0.007742689980659634, 0.007773399003781378, 0.007775867998134345, 0.0078074909979477525, 0.00774980999995023, 0.00774678701418452, 0.007739393011434004, 0.007791596988681704, 0.007727932999841869, 0.007744406990241259, 0.007692756975302473, 0.007847353001125157, 0.00774512198404409, 0.007733573991572484, 0.007701400987571105, 0.007723404007265344, 0.00773174301139079, 0.007765463000396267, 0.0077296969830058515, 0.007727427000645548, 0.007798636012012139, 0.00776652098284103, 0.007717336993664503, 0.007740989996818826, 0.00768571300432086, 0.007697460998315364, 0.007699192006839439, 0.007758567022392526, 0.007750454999040812, 0.007756303995847702];[0.008790245017735288, 0.008748961001401767, 0.008851684018736705, 0.008794107008725405, 0.008849940990330651, 0.008711373986443505, 0.008848458994179964, 0.008837962988764048, 0.008902770990971476, 0.00876085800700821, 0.00878380800713785, 0.008905361988581717, 0.009027518011862412, 0.008729261986445636, 0.008859655994456261, 0.008783644007053226, 0.008894749014871195, 0.008765865000896156, 0.00887529700412415, 0.008769986015977338, 0.009154271974693984, 0.008778431016253307, 0.008992563001811504, 0.008776012022281066, 0.008803603006526828, 0.008711229980690405, 0.008866110001690686, 0.00874594401102513, 0.008820857998216525, 0.008787491009570658, 0.008789183018961921, 0.008768580999458209, 0.008810629980871454, 0.009024063998367637, 0.008773829002166167, 0.008789495012024418, 0.008843819989124313, 0.008721438993234187, 0.00884653499815613, 0.008929784991778433, 0.008835699001792818, 0.008940430008806288, 0.008941092004533857, 0.00879368101595901, 0.0088384410191793, 0.0089772529900074, 0.008944784989580512, 0.00875353001174517, 0.008826699981000274, 0.008887481002602726];[0.14947759799542837, 0.16311828201287426, 0.16273104201536626, 0.16295573298702948, 0.16251039801863953, 0.1623487600008957, 0.1631607379822526, 0.16253789700567722, 0.1629485480079893, 0.16254411099362187, 0.16247957799350843, 0.16260645998409018, 0.1629468229948543, 0.1629106419859454, 0.16294701499282382, 0.16286521800793707, 0.16322159802075475, 0.1625688869971782, 0.1626451539923437, 0.16344004901475273, 0.1631631960044615, 0.16246729099657387, 0.1632549710047897, 0.16270313499262556, 0.16318919099285267, 0.16370755399111658, 0.163032654003473, 0.16333524999208748, 0.16285892101586796, 0.1629928479960654, 0.16300539401709102, 0.16259331098990515, 0.16304339398629963, 0.16264612201484852, 0.1624002100143116, 0.1625830119883176, 0.16235276800580323, 0.16242392800631933, 0.1636128709942568, 0.1631893330195453, 0.16307046401198022, 0.16323651699349284, 0.16250393001246266, 0.1623465979937464, 0.16249847898143344, 0.16282950900495052, 0.16248706600163132, 0.16200311001739465, 0.16292399700614624, 0.16319255900452845];[0.1619078429939691, 0.16193507501157, 0.16224222898017615, 0.1630305569851771, 0.1631597820087336, 0.16226350699434988, 0.1625517829961609, 0.162451615993632, 0.16216529099619947, 0.16308092800318263, 0.16273788700345904, 0.16251990201999433, 0.1618686520087067, 0.16189808401395567, 0.16252512799110264, 0.16223515599267557, 0.16178600798593834, 0.16173206199891865, 0.16192051299731247, 0.16208461302448995, 0.16244334197835997, 0.16203694697469473, 0.16247995098819956, 0.16273358699982055, 0.16247687800205313, 0.16314848000183702, 0.1630773880169727, 0.16265102199395187, 0.16282429100829177, 0.16302491599344648, 0.16270185000030324, 0.1626896669913549, 0.1625651289941743, 0.16245544599951245, 0.1616956689977087, 0.16323070399812423, 0.16223940599593334, 0.16254344300250523, 0.16284367098705843, 0.16164033400127664, 0.16327289197943173, 0.16258969702175818, 0.16322932101320475, 0.162512421986321, 0.16255689700483344, 0.16212707298109308, 0.1624646990094334, 0.16269071999704465, 0.16280595399439335, 0.1625139600073453]
features.14.conv.1.0;0.0065414379932917655;0.02668502600863576;0.06403055900591426;0.07003325395635329;4.079382245310773;0.9142879330699086;4.46181350290101;[0.008223609009291977, 0.006548098026541993, 0.006566914002178237, 0.006576389016117901, 0.006563486997038126, 0.006609867996303365, 0.006555855012265965, 0.006826452008681372, 0.006614648998947814, 0.006560082983924076, 0.006559781002579257, 0.006614907004404813, 0.006579495995538309, 0.00657667699852027, 0.00656181198428385, 0.006626575021073222, 0.006658426980720833, 0.006650464987615123, 0.006578205997357145, 0.0066076030198019, 0.006567217991687357, 0.0065733150113373995, 0.006545442971400917, 0.006601651984965429, 0.006580708984984085, 0.0065822449978441, 0.006555107014719397, 0.00666252599330619, 0.006542963994434103, 0.006564606010215357, 0.006555617990670726, 0.006577474996447563, 0.0065414379932917655, 0.006583201989997178, 0.006577626976650208, 0.006585866998648271, 0.006569981022039428, 0.00658861399278976, 0.006573549995664507, 0.006609411007957533, 0.006556540000019595, 0.006569235993083566, 0.006567317002918571, 0.006567322998307645, 0.006555435014888644, 0.006585091003216803, 0.006565851013874635, 0.006581174995517358, 0.006586227013031021, 0.006576087005669251];[0.027563017996726558, 0.027598095999564976, 0.02692786100669764, 0.02833305101376027, 0.027524166012881324, 0.02689958899281919, 0.02731896299519576, 0.027451111003756523, 0.027059310988988727, 0.027281210001092404, 0.027267306024441496, 0.027411653980379924, 0.026852287002839148, 0.02754299499792978, 0.027246334997471422, 0.02689180799643509, 0.02723838298697956, 0.026877884985879064, 0.027264509990345687, 0.02719018599600531, 0.026963306998368353, 0.02707263399497606, 0.02697075199102983, 0.027152149006724358, 0.027178542979527265, 0.02727556900936179, 0.026790281990543008, 0.02693989098770544, 0.026868247019592673, 0.02676090199383907, 0.027259700000286102, 0.02683732600416988, 0.027505964011652395, 0.027104703010991216, 0.027030523982830346, 0.026796074002049863, 0.027280201989924535, 0.02668502600863576, 0.02737834898289293, 0.02704980698763393, 0.027180364006198943, 0.02727796699036844, 0.027023306000046432, 0.026843219995498657, 0.02688323997426778, 0.02707480199751444, 0.02675640900270082, 0.026816198020242155, 0.02721235400531441, 0.02762274499400519];[0.06403055900591426, 0.06517390900989994, 0.0648727299994789, 0.06677374101127498, 0.07198682799935341, 0.07217874200432561, 0.07187654401059262, 0.07175871002255008, 0.07200832999660634, 0.07270880800206214, 0.0723502830369398, 0.07120218596537597, 0.07037355902139097, 0.07199145300546661, 0.07295793097000569, 0.07147292600711808, 0.07157000299775973, 0.07202474301448092, 0.07026395399589092, 0.07188955196761526, 0.07177907499135472, 0.07259289402281865, 0.07204250997165218, 0.07168860698584467, 0.07197408901993185, 0.07171553999069147, 0.07289390699588694, 0.07212988298851997, 0.07239292401936837, 0.07175614399602637, 0.07030481201945804, 0.07026395402499475, 0.07103317999280989, 0.0718865159433335, 0.0701837959641125, 0.07085431599989533, 0.07287436397746205, 0.07188504401710816, 0.07183723000343889, 0.07004862299072556, 0.07153029696200974, 0.07277098699705675, 0.07194361300207675, 0.07159310299903154, 0.07174016500357538, 0.0716566469927784, 0.07228943798691034, 0.07275571898208, 0.07098254901939072, 0.07217180402949452];[0.07026031200075522, 0.07017083396203816, 0.07035809199442156, 0.07025325004360639, 0.07042255401029252, 0.07046374102355912, 0.07057426901883446, 0.07053837802959606, 0.0712169929756783, 0.07035719000850804, 0.07012671299162321, 0.07003325395635329, 0.07121240897686221, 0.0702749180200044, 0.07119161600712687, 0.07042875999468379, 0.07036534399958327, 0.07043348098522983, 0.07043364699347876, 0.07038563501555473, 0.07026020504417829, 0.07034329397720285, 0.0703636649705004, 0.07041885502985679, 0.07034358501550741, 0.070453301013913, 0.07015189502271824, 0.07036556300590746, 0.07135752000613138, 0.07007906600483693, 0.0702282450220082, 0.07144765800330788, 0.07005164300790057, 0.07038351596565917, 0.07014444802189246, 0.0706896249903366, 0.0704451070050709, 0.07021826202981174, 0.07134886202402413, 0.07095797100919299, 0.0704723009839654, 0.07035363101749681, 0.07053599003120326, 0.07023101102095097, 0.07015657698502764, 0.07139336300315335, 0.07082315601292066, 0.07034376898081973, 0.07005980599205941, 0.07033381299697794]
features.14.conv.2;0.0021138959855306894;0.0027232829888816923;0.1018728660128545;0.1018865350051783;1.2882767210506896;0.9998658410326438;1.2884495781155803;[0.003088055003900081, 0.002488686004653573, 0.0021537790016736835, 0.0022762040025554597, 0.0021459860145114362, 0.0021537599968723953, 0.0021680629870388657, 0.0021670600108336657, 0.002295197016792372, 0.002193768013967201, 0.0021138959855306894, 0.0021459810086525977, 0.002120283985277638, 0.0021447199978865683, 0.0021389920148067176, 0.0021887340117245913, 0.0021924309839960188, 0.0026988879835698754, 0.002231059013865888, 0.0022490630217362195, 0.0022164799738675356, 0.0022815459815319628, 0.002267511998070404, 0.002265834016725421, 0.002296696009580046, 0.0027240890194661915, 0.002299258019775152, 0.0023069530143402517, 0.0023320290201809257, 0.0023398729972541332, 0.002327430003788322, 0.0023480950039811432, 0.0023227710044011474, 0.002699899021536112, 0.0023894280020613223, 0.002387940010521561, 0.0023663669999223202, 0.002417359995888546, 0.0023657740093767643, 0.0023928099835757166, 0.0024033390218392015, 0.0025998140044976026, 0.002443111006869003, 0.0024538369907531887, 0.002442190976580605, 0.002459683018969372, 0.0024482120061293244, 0.0024322429962921888, 0.002435501985019073, 0.0026052029861602932];[0.0028322910075075924, 0.0027553020045161247, 0.002760144998319447, 0.002735668997047469, 0.0027428590110503137, 0.0027501820004545152, 0.002768346981611103, 0.0028084990044590086, 0.0027813210035674274, 0.0028161600057501346, 0.002781192015390843, 0.002805138996336609, 0.0028007429791614413, 0.002806737000355497, 0.002782925992505625, 0.0028386210033204406, 0.002769570011878386, 0.002805988973705098, 0.0027942500018980354, 0.0028103430231567472, 0.002775194006972015, 0.0028316869866102934, 0.0027741969970520586, 0.0028146320255473256, 0.002784718992188573, 0.002814798994222656, 0.002774232008960098, 0.0027409720059949905, 0.0027398289821576327, 0.0027819979877676815, 0.002771012979792431, 0.0027433420182205737, 0.0027232829888816923, 0.0027614319988060743, 0.0027739100041799247, 0.002814239007420838, 0.0028114460001233965, 0.002799889974994585, 0.002801049005938694, 0.0027998430014122277, 0.0027857189998030663, 0.002810259989928454, 0.0028119929775130004, 0.0028037790034431964, 0.0027787839935626835, 0.002839066000888124, 0.0027910100179724395, 0.0028125109965912998, 0.002809490018989891, 0.002805871015880257];[0.10221324997837655, 0.10198304898221977, 0.10218401899328455, 0.10203820499009453, 0.10195239400491118, 0.10214370899484493, 0.10213241400197148, 0.1019390569999814, 0.10202166700037196, 0.10223183498601429, 0.10192668199306354, 0.10233401699224487, 0.10188708401983604, 0.10211351499310695, 0.10235131898662075, 0.10206550100701861, 0.10280075899208896, 0.10218536100001074, 0.10222114200587384, 0.10253243200713769, 0.10204215598059818, 0.10205525500350632, 0.10207341201021336, 0.10205251298611984, 0.10250154399545863, 0.1019090129993856, 0.10225734498817474, 0.1021350710070692, 0.10216461299569346, 0.10192889699828811, 0.10219598200637847, 0.10290324897505343, 0.1019661299942527, 0.10224062201450579, 0.10232770899892785, 0.1021244440053124, 0.10242233800818212, 0.10209490198758431, 0.1021839169843588, 0.1024583019898273, 0.10205314599443227, 0.10194491199217737, 0.10224268998717889, 0.10224664999986999, 0.10223046600003727, 0.10230224399128929, 0.1018728660128545, 0.10228047100827098, 0.10222410000278614, 0.10227683398989029];[0.10208512499229982, 0.10202202800428495, 0.10204473999328911, 0.1020331809995696, 0.10209415899589658, 0.10226368601433933, 0.1021974719769787, 0.10203974100295454, 0.10226859399699606, 0.10203756098053418, 0.101935090002371, 0.10220637597376481, 0.10202180000487715, 0.10213920500245877, 0.10203871299745515, 0.1019125799939502, 0.10197637797682546, 0.10241099499398842, 0.10238419100642204, 0.1022867510037031, 0.10207609701319598, 0.10210917101358064, 0.102217230014503, 0.10219105900614522, 0.10238306000246666, 0.10211138299200684, 0.10206503499648534, 0.10210651499801315, 0.10211415600497276, 0.10195198500878178, 0.10206363198813051, 0.10209748399211094, 0.1022042150143534, 0.1018865350051783, 0.10293372898013331, 0.10213478200603276, 0.10225971598993056, 0.10211823700228706, 0.10205754899652675, 0.10237664898158982, 0.10216429899446666, 0.10229068199987523, 0.10233463297481649, 0.10245043199392967, 0.10203877498861402, 0.10217175001162104, 0.10284360000514425, 0.10199663898674771, 0.10224134201416746, 0.10211325800628401]
features.15.conv.0.0;0.0037614960165228695;0.003767123998841271;0.14457660901825875;0.16552123799920082;1.0014962085015322;0.8734625886434997;1.1465816870953462;[0.0037614960165228695, 0.004873028985457495, 0.004842683003516868, 0.004824120987905189, 0.00566841202089563, 0.004904024011921138, 0.00483157901908271, 0.00481914501870051, 0.0056702510046307, 0.004839756002184004, 0.004823451017728075, 0.004828918987186626, 0.005661542003508657, 0.004818562010768801, 0.004854087019339204, 0.0048469970060978085, 0.005693314014934003, 0.00482274399837479, 0.004835750994971022, 0.0048201669997069985, 0.00612844800343737, 0.004842911002924666, 0.004850369004998356, 0.004811521008377895, 0.005677273002220318, 0.004814274027012289, 0.004825304000405595, 0.00481913099065423, 0.005628223007079214, 0.004836365027585998, 0.004836232983507216, 0.004827611002838239, 0.005667385004926473, 0.004822513001272455, 0.004822382004931569, 0.004825990996323526, 0.005658143025357276, 0.004821353009901941, 0.004821086011361331, 0.004847833013627678, 0.005661898001562804, 0.004823616007342935, 0.004855042003327981, 0.0048044339928310364, 0.005649420985719189, 0.0048309660051018, 0.004817116016056389, 0.00488864301587455, 0.0056774760014377534, 0.00481626798864454];[0.004701032972661778, 0.0038513210020028055, 0.003767123998841271, 0.0039302420045714825, 0.003794802993070334, 0.0038498399953823537, 0.0038493970059789717, 0.0038186229940038174, 0.003813915012869984, 0.003903520992025733, 0.003792889998294413, 0.0038095269992481917, 0.004008730000350624, 0.0038375020085368305, 0.003781175008043647, 0.0039317750197369605, 0.0037816900003235787, 0.003840827994281426, 0.003854397014947608, 0.0037997469771653414, 0.003796356002567336, 0.003925705997971818, 0.003808014007518068, 0.003818889003014192, 0.0038486039848066866, 0.0038289600051939487, 0.00378276698756963, 0.003897673013852909, 0.003791249997448176, 0.0038346349901985377, 0.0038459040224552155, 0.0038270670047495514, 0.0037817789998371154, 0.003862349025439471, 0.0038004879897926003, 0.003823678009212017, 0.0038344069907907397, 0.003820790007011965, 0.0037842900201212615, 0.003879005991620943, 0.0037965359806548804, 0.0038263860042206943, 0.00384663901058957, 0.0038185160083230585, 0.0037905579956714064, 0.004009594995295629, 0.0037800910067744553, 0.0038211010105442256, 0.0038407359970733523, 0.0038269560027401894];[0.14457660901825875, 0.14525588098331355, 0.16115751600591466, 0.16708726200158708, 0.16717549398890696, 0.16735110900481232, 0.16733516298700124, 0.16693205299088731, 0.1669187689840328, 0.16714847800903954, 0.1675052949867677, 0.16736510500777513, 0.1672052110079676, 0.16682387702167034, 0.1668956210196484, 0.16698228800669312, 0.1667189190047793, 0.16683975697378628, 0.16679549400578253, 0.16694029001519084, 0.16692003700882196, 0.16716423400794156, 0.1666727020055987, 0.1667650020099245, 0.16533021299983375, 0.16688762998091988, 0.16690104801091366, 0.16679118599859066, 0.16700903698801994, 0.16681916898232885, 0.16709892297512852, 0.16675245799706317, 0.1670806430047378, 0.16697719699004665, 0.16683806898072362, 0.16691948799416423, 0.16634755898849107, 0.16676855500554666, 0.16688400000566617, 0.16685871200752445, 0.16688012500526384, 0.16672665000078268, 0.1685121140035335, 0.16749766501015984, 0.16736324498197064, 0.16695074999006465, 0.16661847301293164, 0.16714264801703393, 0.16671348697855137, 0.16678743498050608];[0.16701610898599029, 0.16661027702502906, 0.1668194060039241, 0.1667781739961356, 0.1671880469948519, 0.1672134569962509, 0.16706893101218157, 0.17029566899873316, 0.1669929839845281, 0.1669285160023719, 0.1668684559990652, 0.16691464401083067, 0.16660714099998586, 0.16660773099283688, 0.1669200429751072, 0.16692929601413198, 0.16669673900469206, 0.16648037001141347, 0.16651298201759346, 0.16698436898877844, 0.16660305100958794, 0.16695975698530674, 0.1668557960074395, 0.16690544501761906, 0.1670138569897972, 0.16693831700831652, 0.16687680000904948, 0.16552123799920082, 0.16677895598695613, 0.16710262198466808, 0.16662494000047445, 0.16692402999615297, 0.1673171730071772, 0.1668959140079096, 0.1668873610033188, 0.1669742270023562, 0.16716067399829626, 0.16701682002167217, 0.1669827759906184, 0.1666278539923951, 0.16664344500168227, 0.16696522399433888, 0.16754261101596057, 0.16706332901958376, 0.16696273602428846, 0.16709996899589896, 0.16720845599775203, 0.16728552000131458, 0.16698666600859724, 0.1664948870020453]
features.15.conv.1.0;0.004738390998682007;0.018108029005816206;0.0534551479795482;0.0575191639654804;3.821556517993764;0.9293450094585661;4.112096669266231;[0.004778823989909142, 0.0047653970250394195, 0.0047525030095130205, 0.004787861980730668, 0.004773844993906096, 0.004818677989533171, 0.0047576640208717436, 0.004761716001667082, 0.004779618990141898, 0.004783245007274672, 0.004839309985982254, 0.004764073994010687, 0.004789522005012259, 0.004760837997309864, 0.00476495097973384, 0.004796074004843831, 0.004816769011085853, 0.004772642976604402, 0.004772293992573395, 0.0047616150113753974, 0.004787315003341064, 0.004795493994606659, 0.004764582990901545, 0.004769118997501209, 0.004794459993718192, 0.00474689100519754, 0.004760808980790898, 0.0047966310230549425, 0.00475945498328656, 0.004746822000015527, 0.004758152994327247, 0.004757926013553515, 0.004775554989464581, 0.004758911993121728, 0.004749843006720766, 0.004753501008963212, 0.004785317985806614, 0.004738390998682007, 0.004739132011309266, 0.004769553983351216, 0.004754001012770459, 0.004762274998938665, 0.004762411001138389, 0.004745790007291362, 0.004771530017023906, 0.004771249019540846, 0.004754963010782376, 0.004756153008202091, 0.004783112992299721, 0.004747997998492792];[0.019307186012156308, 0.01839650800684467, 0.01832035099505447, 0.01833527098642662, 0.01819931500358507, 0.018387171992799267, 0.018333042011363432, 0.018247252999572083, 0.018233468028483912, 0.018147202004911378, 0.01827089299331419, 0.018251639005029574, 0.018230933987069875, 0.018329963000724092, 0.01833769999211654, 0.018132893019355834, 0.018296172987902537, 0.018630145001225173, 0.018308769998839125, 0.018180393002694473, 0.01828516399837099, 0.0182640090060886, 0.018332353996811435, 0.018237709999084473, 0.018347723002079874, 0.01826483799959533, 0.01820318298996426, 0.018208413996035233, 0.0182360990147572, 0.01894519798224792, 0.01827510999282822, 0.018131769000319764, 0.018308736995095387, 0.018108029005816206, 0.01831772699370049, 0.018328125006519258, 0.018449379975209013, 0.018420489999698475, 0.018251317989779636, 0.018186895991675556, 0.01822178199654445, 0.018754485005047172, 0.018494409014238045, 0.018230535002658144, 0.018271361012011766, 0.01831392600433901, 0.018381156027317047, 0.018151425989344716, 0.018247389991302043, 0.018414455000311136];[0.0534551479795482, 0.05346561802434735, 0.05368946204544045, 0.05372931499732658, 0.059613574005197734, 0.060316771967336535, 0.061299278982914984, 0.06137294598738663, 0.06149181100772694, 0.06164370899205096, 0.060524072003318, 0.06074303700006567, 0.06103959499159828, 0.06073152503813617, 0.06087663699872792, 0.06092262297170237, 0.061010517994873226, 0.06044350500451401, 0.060796105972258374, 0.060867906984640285, 0.06067496998002753, 0.060866771993460134, 0.061383414024021477, 0.060777764971135184, 0.060791301977587864, 0.060749040014343336, 0.06115049499203451, 0.06143588499980979, 0.06101681699510664, 0.060672371997497976, 0.06067197900847532, 0.061235477012814954, 0.06086288898950443, 0.06097149499692023, 0.06005712298792787, 0.06079741698340513, 0.06171873502898961, 0.06096247601089999, 0.061528793012257665, 0.06108458002563566, 0.06077398601337336, 0.061209974985104054, 0.06053746398538351, 0.06102568699861877, 0.06077358202310279, 0.060824922955362126, 0.060954613029025495, 0.06120509305037558, 0.060881673998665065, 0.06088451703544706];[0.05897025601007044, 0.05918948704493232, 0.05882035300601274, 0.059420940990094095, 0.05960716196568683, 0.05883582404931076, 0.059658875019522384, 0.05916490699746646, 0.058871467015706, 0.05949913201038726, 0.06006439795601182, 0.05954865997773595, 0.059023485984653234, 0.059416275966214016, 0.05902294599218294, 0.059596412029350176, 0.05915878401719965, 0.05917184802819975, 0.05978309203055687, 0.059060833998955786, 0.05909524002345279, 0.059484452998731285, 0.0575191639654804, 0.059338992985431105, 0.05991895901388489, 0.05929865103098564, 0.05915400802041404, 0.059028932999353856, 0.059526127006392926, 0.059917773003689945, 0.059617059014271945, 0.05927663401234895, 0.05888406198937446, 0.05960696397232823, 0.05948404100490734, 0.059531701990636066, 0.0598677970119752, 0.05899333901470527, 0.05889778598793782, 0.05978386802598834, 0.05951934101176448, 0.05927602801239118, 0.05871525200200267, 0.058989522978663445, 0.059472202003235, 0.059576180996373296, 0.05941001698374748, 0.059495936991879717, 0.05908892597653903, 0.05893223700695671]
features.15.conv.2;0.0038514409970957786;0.004384298023069277;0.16376023599877954;0.16366624800139107;1.1383526390188259;1.0005742662188215;1.137699296745528;[0.0052719590021297336, 0.005231204995652661, 0.005356818001018837, 0.003888917010044679, 0.003951140999561176, 0.003914564003935084, 0.003966919990489259, 0.004030057025374845, 0.003997058025561273, 0.003918253991287202, 0.004005804017651826, 0.003987314994446933, 0.003954438987420872, 0.004004432004876435, 0.003951265010982752, 0.00392743299016729, 0.003987272008089349, 0.003926556004444137, 0.003904682002030313, 0.003911653999239206, 0.003930473991204053, 0.0038514409970957786, 0.003918212983990088, 0.003879055002471432, 0.003925049997633323, 0.003922934003639966, 0.003935997985536233, 0.003954054991481826, 0.004001837980467826, 0.003980078996391967, 0.004001324996352196, 0.003990842989878729, 0.004001782013801858, 0.004062674008309841, 0.004084790998604149, 0.004091535985935479, 0.004089726018719375, 0.004062865016749129, 0.004078642989043146, 0.0040644530090503395, 0.0040905319910962135, 0.004066580004291609, 0.004086594999535009, 0.004097401979379356, 0.004097727010957897, 0.00405486099771224, 0.004212261992506683, 0.00415358500322327, 0.004164599988143891, 0.004176235001068562];[0.004518049012403935, 0.004508896003244445, 0.004487494996283203, 0.00452250600210391, 0.004519184003584087, 0.0044338490115478635, 0.0047792499826755375, 0.004429980996064842, 0.0044071000011172146, 0.004469292995054275, 0.004510406986810267, 0.004562991991406307, 0.00450142499175854, 0.004528071003733203, 0.004519252979662269, 0.004415901988977566, 0.0044223629811313, 0.004442723991815001, 0.004421020013978705, 0.004463674005819485, 0.004431212990311906, 0.004504445008933544, 0.004523690993664786, 0.004541188012808561, 0.0044981579994782805, 0.004537863016594201, 0.004499314003624022, 0.004574226011754945, 0.004408381995745003, 0.004434317990671843, 0.004417921998538077, 0.004436443006852642, 0.004412698996020481, 0.0044662110158242285, 0.0045046230079606175, 0.004560150002362207, 0.004504935990553349, 0.004484080011025071, 0.004495249013416469, 0.004431755020050332, 0.004443129990249872, 0.004430875997059047, 0.004421434976393357, 0.00442552100867033, 0.004384298023069277, 0.004560428002150729, 0.004529851983534172, 0.004557018983177841, 0.004493974993238226, 0.00448415000573732];[0.16495545898214914, 0.1649351269879844, 0.16514338200795464, 0.16499747900525108, 0.16473367001162842, 0.1645444689784199, 0.16459549398859963, 0.16468397399876267, 0.16507845700834878, 0.1646526230033487, 0.16476534298271872, 0.16508071299176663, 0.16472371999407187, 0.1647642150055617, 0.16475577600067481, 0.16464691498549655, 0.16484312401735224, 0.16512732798582874, 0.16618544899392873, 0.16490333899855614, 0.16511046900996007, 0.1653528790047858, 0.165259094996145, 0.16523942700587213, 0.16526063898345456, 0.16481646199827082, 0.1649684660078492, 0.16504051300580613, 0.16538140299962834, 0.16591070499271154, 0.16505247898749076, 0.16531547301565297, 0.16505270899506286, 0.1651946229976602, 0.16526027797954157, 0.1650669639930129, 0.16376023599877954, 0.16573802998755127, 0.1651895740069449, 0.16488835000200197, 0.16475160198751837, 0.16500527600874193, 0.16483304899884388, 0.16459026298252866, 0.16491299201152287, 0.16525305900722742, 0.16516971599776298, 0.16535664201364852, 0.16508661999250762, 0.16498368699103594];[0.16520036099245772, 0.16385397798148915, 0.16526934399735183, 0.16515411000000313, 0.1647983780130744, 0.16551124400575645, 0.16513968099025078, 0.16480931799742393, 0.16498869599308819, 0.16496217899839394, 0.1653068479790818, 0.16485986797488295, 0.16458123800111935, 0.1651320359960664, 0.16496892002760433, 0.1649568020075094, 0.16479171899845824, 0.16489099597674794, 0.16466245500487275, 0.16463271802058443, 0.1648215579916723, 0.16374321997864172, 0.1649755650141742, 0.16510527502396144, 0.164656028005993, 0.1650995759991929, 0.16472790800617076, 0.16484370900434442, 0.16491047001909465, 0.1650082679989282, 0.16475730697857216, 0.1646716179966461, 0.16502035199664533, 0.16480413600220345, 0.16462652100017294, 0.16366624800139107, 0.1652673709904775, 0.1656069419987034, 0.16462822098401375, 0.16484439998748712, 0.1647168539930135, 0.16477736900560558, 0.1650266049837228, 0.1647469100134913, 0.16476574601256289, 0.16491218900773674, 0.16492693300824612, 0.16470506001496688, 0.16489493098924868, 0.16483672001049854]
features.17.conv.2;0.006121760990936309;0.007063476019538939;0.3143377749947831;0.3156548350234516;1.1538307408598447;0.9958275309530087;1.1586652356915927;[0.006121760990936309, 0.006399801990482956, 0.006526476005092263, 0.006364731991197914, 0.00644763300078921, 0.006384589010849595, 0.006411272013792768, 0.0063981880084611475, 0.006282093992922455, 0.0063401889929082245, 0.006435574992792681, 0.0063886129937600344, 0.0065313040104229, 0.0063727020169608295, 0.006318378000287339, 0.006338984007015824, 0.006386835011653602, 0.00630497100064531, 0.006461320008384064, 0.0064135430147871375, 0.006629623007029295, 0.006615024991333485, 0.0065742429869715124, 0.006580058019608259, 0.0068231039913371205, 0.006850964011391625, 0.006740646989783272, 0.006748711020918563, 0.006761014985386282, 0.006775606976589188, 0.006760972988558933, 0.006754479021765292, 0.006849423021776602, 0.006986784981563687, 0.006928336981218308, 0.006946517009055242, 0.007001855003181845, 0.0069304180215112865, 0.006933798984391615, 0.006909137999173254, 0.007017947995336726, 0.006957779987715185, 0.006945376982912421, 0.006919658015249297, 0.006974907009862363, 0.006961211998714134, 0.006930878997081891, 0.0069992450007703155, 0.007061337004415691, 0.00694223798927851];[0.007159109023632482, 0.00732489101937972, 0.007162730995332822, 0.00725017100921832, 0.007216344005428255, 0.007283287006430328, 0.0071180690138135105, 0.007152663980377838, 0.007116765016689897, 0.0072911420138552785, 0.007277526980033144, 0.0072816100146155804, 0.0072517929947935045, 0.007304052007384598, 0.007216667989268899, 0.007303175982087851, 0.007251483999425545, 0.007167652016505599, 0.007113821979146451, 0.007176961982622743, 0.007274403003975749, 0.007322852994548157, 0.007191778015112504, 0.007288474007509649, 0.007941434974782169, 0.007274736010003835, 0.007257198973093182, 0.007296508993022144, 0.007218696991913021, 0.007113103987649083, 0.007063476019538939, 0.007559024001238868, 0.007224842003779486, 0.007295143004739657, 0.007236458011902869, 0.007292393973330036, 0.007246666995342821, 0.007334494002861902, 0.007236006989842281, 0.007145928015233949, 0.007077007001498714, 0.007207629008917138, 0.007271379989106208, 0.0073192440031562, 0.0071981789951678365, 0.007284986990271136, 0.007230320014059544, 0.007340921991271898, 0.007215462013846263, 0.007263645005878061];[0.3145223429892212, 0.3150210810126737, 0.3196768149791751, 0.3160602060088422, 0.3164634419954382, 0.31472507101716474, 0.31710083500365727, 0.3151204739988316, 0.3155773189791944, 0.3146754899935331, 0.3166739409789443, 0.3158599750022404, 0.3157698600261938, 0.31555565900634974, 0.3162275869981386, 0.3166555719799362, 0.3171991590061225, 0.3153979299822822, 0.3169459070195444, 0.3155101080192253, 0.31603148102294654, 0.31504628900438547, 0.3162155809986871, 0.31596408801851794, 0.31721492900396697, 0.3161042669962626, 0.31753858501906507, 0.31583574099931866, 0.3168268879817333, 0.31599552402622066, 0.3143377749947831, 0.31656768897664733, 0.3167685460066423, 0.3170727239921689, 0.31566895500873215, 0.3162864890182391, 0.3161319530045148, 0.31594382898765616, 0.31572262998088263, 0.31657108198851347, 0.3166086290148087, 0.3166375810105819, 0.31572500499896705, 0.316988325008424, 0.31716916599543765, 0.3159032730036415, 0.3159035069984384, 0.31684077499085106, 0.3214157519978471, 0.31752137900912203];[0.3156548350234516, 0.31694642899674363, 0.31785089799086563, 0.31761131901293993, 0.3175667920149863, 0.3175532550085336, 0.3173013390041888, 0.31708574600634165, 0.3166832040005829, 0.316546121990541, 0.31774846601183526, 0.31759813902317546, 0.3161266010138206, 0.31598952098283917, 0.3160263419849798, 0.3161063709994778, 0.3170362569799181, 0.3172161759866867, 0.3162680520035792, 0.31688058201689273, 0.31713680998655036, 0.3174368310137652, 0.31782140798168257, 0.3185888649895787, 0.3172325069899671, 0.3176291629788466, 0.31725750700570643, 0.3174857539997902, 0.316284586006077, 0.31632378400536254, 0.3172862420033198, 0.3176866839930881, 0.31755419401451945, 0.3168626599945128, 0.3170927550236229, 0.31740452098893, 0.3166990540048573, 0.31958162199589424, 0.31832392202341, 0.3166997490043286, 0.3174409469938837, 0.3159569129929878, 0.3172763619804755, 0.31775647998438217, 0.3170241499901749, 0.3170797280035913, 0.31755536899436265, 0.31831639001029544, 0.3162449009832926, 0.3163374070136342]
features.18.0;0.007779270992614329;0.009170881006866693;0.37301818499690853;0.41411711199907586;1.178886943978885;0.9007553037261135;1.3087760228579692;[0.0080311729980167, 0.010344813024858013, 0.010681020008632913, 0.010663282009772956, 0.010659827996278182, 0.010627529001794755, 0.010708480986068025, 0.010604692011838779, 0.010656113998265937, 0.010642636014381424, 0.01060465001501143, 0.010617254010867327, 0.010681015002774075, 0.010636164981406182, 0.010604178998619318, 0.010666368005331606, 0.0124122429988347, 0.010598921013297513, 0.010721100989030674, 0.010650233016349375, 0.012354412989225239, 0.007779270992614329, 0.010636691004037857, 0.010596211010124534, 0.010711240989621729, 0.010613860009470955, 0.011693793989252299, 0.010643615998560563, 0.010667531023500487, 0.010625750990584493, 0.010690347000490874, 0.010645180009305477, 0.010681551008019596, 0.01059636299032718, 0.010702159022912383, 0.0106185209879186, 0.010692220996133983, 0.010661198990419507, 0.010670743009541184, 0.010638063977239653, 0.010698522994061932, 0.010633288999088109, 0.010688802984077483, 0.010636967985192314, 0.010725373023888096, 0.010613188002025709, 0.010694073018385097, 0.010596050007734448, 0.010691030998714268, 0.010624346003169194];[0.009227608010405675, 0.009486643015407026, 0.009235556004568934, 0.009236894984496757, 0.00930432099266909, 0.009344414982479066, 0.009425030992133543, 0.009258696984034032, 0.00920502099324949, 0.009767322015250102, 0.009274351003114134, 0.009495791018707678, 0.00921448299777694, 0.0092678040091414, 0.00931986200157553, 0.009317515010479838, 0.009438229986699298, 0.009255382989067584, 0.009240123996278271, 0.009347332001198083, 0.009271570015698671, 0.009470591990975663, 0.0092134730075486, 0.009216661012033, 0.009299911995185539, 0.009323162987129763, 0.009451482008444145, 0.009259212005417794, 0.009222263004630804, 0.009330433997092769, 0.009304761013481766, 0.009468014002777636, 0.009251510025933385, 0.009218107006745413, 0.009315959003288299, 0.009310182998888195, 0.00940636100131087, 0.009240287996362895, 0.009223400993505493, 0.009340698015876114, 0.009331681998446584, 0.009436360996915027, 0.009202370012644678, 0.009260481019737199, 0.009352099994430318, 0.009365277976030484, 0.009386146004544571, 0.009201019012834877, 0.009170881006866693, 0.009333383990451694];[0.37301818499690853, 0.38344937001238577, 0.4016356650099624, 0.41764549698564224, 0.4143962020170875, 0.4156808680272661, 0.41618994501186535, 0.4172250499832444, 0.4160692079749424, 0.416277156007709, 0.4158901860064361, 0.41534745699027553, 0.4155883899948094, 0.41669875601655804, 0.4154834660002962, 0.41430216500884853, 0.4153714159911033, 0.4151760519889649, 0.41437786698224954, 0.41529287002049387, 0.41501353500643745, 0.4144404460093938, 0.4146533669845667, 0.415125990024535, 0.41634947498096153, 0.4155700550181791, 0.4157788089942187, 0.41440092198899947, 0.41474275197833776, 0.4160708749841433, 0.41491949500050396, 0.4151883219892625, 0.41491568100173026, 0.41592230802052654, 0.41557175997877494, 0.4159335060103331, 0.4147204849869013, 0.4151393350039143, 0.41639156700694, 0.41502515200409107, 0.41708796899183653, 0.4155113220040221, 0.4159677429997828, 0.41513859102269635, 0.41564472700702026, 0.41586367099080235, 0.4162420489883516, 0.41534155199769884, 0.4159757950110361, 0.4151612819987349];[0.4163008719915524, 0.4172579480218701, 0.4164307769970037, 0.4322167630016338, 0.415900457999669, 0.41540592201636173, 0.4151926869817544, 0.4161107190011535, 0.41602141098701395, 0.4153559879923705, 0.41459704699809663, 0.41547624199301936, 0.4156566130113788, 0.41452562899212353, 0.4149453550053295, 0.4151934940018691, 0.41620987400528975, 0.4150293519778643, 0.41517787202610634, 0.41583578402060084, 0.4151486120244954, 0.4175681039923802, 0.4160193509887904, 0.4151594740105793, 0.41411711199907586, 0.41513519900036044, 0.4146774889959488, 0.41611548999208026, 0.41617028799373657, 0.4248690940148663, 0.4157727569981944, 0.4160408090101555, 0.4162176819809247, 0.41517355799442157, 0.4158384969923645, 0.41488324699457735, 0.4158178250072524, 0.415287649986567, 0.41637696500401944, 0.41556701602530666, 0.41577001797850244, 0.4157131499960087, 0.41577315199538134, 0.4163423709978815, 0.4161595299956389, 0.415347243018914, 0.416763154004002, 0.4151256140030455, 0.4148945010092575, 0.4159830920107197]


==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   7           GEMM      xzfkd,dwq->xzfkwq                  ktpxfq,xzfkwq->pxztw
   8              0   xzfkwq,ktpxfq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   xzfkd,pxfcq->xzkdpcq                ktc,dwq,xzkdpcq->pxztw
   8           TDOT    xzkdpcq,ktc->xzdpqt                     dwq,xzdpqt->pxztw
   7           TDOT      xzdpqt,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0007232420612126589;0.006908014067448676;;;9.551455090797704;;;[0.0007368209771811962, 0.0007238370599225163, 0.0007252889918163419, 0.0007232420612126589, 0.0007245450979098678, 0.000723476056009531, 0.0007260399870574474, 0.0007263969164341688, 0.0007372149266302586, 0.0007269419729709625, 0.0007299260469153523, 0.0007270090281963348, 0.0007292639929801226, 0.0007250410271808505, 0.0007267879555001855, 0.0007250190246850252, 0.0007262029685080051, 0.0007243358995765448, 0.0007274850504472852, 0.0007260700222104788, 0.0007295740069821477, 0.0007253459189087152, 0.0007267680484801531, 0.0007260069251060486, 0.0007274079835042357, 0.0007258550031110644, 0.0007270419737324119, 0.0007253410294651985, 0.0007297220872715116, 0.0007250589551404119, 0.0007278469856828451, 0.0007260420825332403, 0.0007407369557768106, 0.0007422729395329952, 0.0007304219761863351, 0.0007309969514608383, 0.0007303659804165363, 0.0007296479307115078, 0.0007265619933605194, 0.0007272799266502261, 0.0007276959950104356, 0.0007243410218507051, 0.0007269089110195637, 0.0007263700244948268, 0.0007270310306921601, 0.0007257930701598525, 0.0007286570034921169, 0.000726242084056139, 0.00072880694642663, 0.0007271700305864215];[0.006930536939762533, 0.006914707948453724, 0.006926411995664239, 0.006914768018759787, 0.006926068919710815, 0.006910713040269911, 0.006926716887392104, 0.006912683951668441, 0.006926409085281193, 0.00727618602104485, 0.006919919978827238, 0.006908014067448676, 0.00692630500998348, 0.006910769967362285, 0.006927318987436593, 0.0069142390275374055, 0.006921431981027126, 0.006923261098563671, 0.006927274051122367, 0.006915046949870884, 0.0069270849926397204, 0.006925742025487125, 0.006923921988345683, 0.006909661926329136, 0.006922269938513637, 0.006922767963260412, 0.006922019994817674, 0.006913615972734988, 0.006934993085451424, 0.006911611068062484, 0.006927266949787736, 0.006912601995281875, 0.006926233065314591, 0.006924750050529838, 0.006934507982805371, 0.006916647078469396, 0.006924237008206546, 0.0069131029304116964, 0.006938653998076916, 0.006912351003848016, 0.006925299065187573, 0.006914207944646478, 0.00692293094471097, 0.006912142038345337, 0.0069317909656092525, 0.00692907499615103, 0.006927491980604827, 0.0069108749739825726, 0.0069269799860194325, 0.0069119519321247935];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.002051615039817989;0.02280243206769228;;;11.114381414222436;;;[0.0020707639632746577, 0.002055803081020713, 0.0020583670120686293, 0.0020628100028261542, 0.0020596079993993044, 0.002060108003206551, 0.0020628320053219795, 0.002054929966107011, 0.0020578699186444283, 0.0020626329351216555, 0.0020605369936674833, 0.0020567080937325954, 0.0020629309583455324, 0.0020590740023180842, 0.002056931029073894, 0.002061294042505324, 0.0020589909981936216, 0.002056816010735929, 0.002061706967651844, 0.0020575339440256357, 0.0020606849575415254, 0.0020578759722411633, 0.0020596920512616634, 0.002061213948763907, 0.0020583299919962883, 0.002057233010418713, 0.0020612069638445973, 0.0020579410484060645, 0.0020589310443028808, 0.002060245955362916, 0.002063317922875285, 0.002053788979537785, 0.0020620920695364475, 0.002056070021353662, 0.002062033978290856, 0.002059584017843008, 0.0020569179905578494, 0.0020588430343195796, 0.002062056912109256, 0.0020580770215019584, 0.0020611019572243094, 0.0020593709778040648, 0.0020605550380423665, 0.0020570449996739626, 0.002061846083961427, 0.002059442922472954, 0.0020583070581778884, 0.002051615039817989, 0.0020593920489773154, 0.002059533027932048];[0.022860366036184132, 0.022871884983032942, 0.022867923020385206, 0.02283795108087361, 0.022815361968241632, 0.02285440405830741, 0.02286168502178043, 0.02286210097372532, 0.022870618966408074, 0.022866138955578208, 0.022812942042946815, 0.022861055098474026, 0.022870566928759217, 0.022809620015323162, 0.022868964006192982, 0.02285917499102652, 0.022887884988449514, 0.022864878992550075, 0.022864270955324173, 0.02280243206769228, 0.022867992985993624, 0.02285838103853166, 0.022802619030699134, 0.02287087799049914, 0.022856221068650484, 0.02289074205327779, 0.022855382994748652, 0.022866506944410503, 0.022819724981673062, 0.022874712012708187, 0.022885843995027244, 0.022816090960986912, 0.022853010916151106, 0.022854042006656528, 0.02285595901776105, 0.022840112913399935, 0.022858875105157495, 0.022825160063803196, 0.022862344048917294, 0.02285631699487567, 0.022807002998888493, 0.02285552502144128, 0.02286854397971183, 0.022843951010145247, 0.022944640018977225, 0.02286785200703889, 0.02282153198029846, 0.022873177891597152, 0.022855574963614345, 0.022816698998212814];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.0007607160368934274;0.005643615964800119;;;7.418820809729771;;;[0.0007921690121293068, 0.0007651379564777017, 0.0007657919777557254, 0.0007658510003238916, 0.000764837022870779, 0.0007704409072175622, 0.000773194944486022, 0.0007664279546588659, 0.0007677370449528098, 0.000764045980758965, 0.0007643030257895589, 0.000763441901654005, 0.0007654580986127257, 0.0007640279363840818, 0.000764230964705348, 0.0007760149892419577, 0.0007676590466871858, 0.0007648349273949862, 0.0007651849882677197, 0.0007696169195696712, 0.0007668089820072055, 0.0007627949817106128, 0.0007659239927306771, 0.0007658590329810977, 0.0007673350628465414, 0.0007626599399372935, 0.000767794088460505, 0.000764337950386107, 0.0007652520434930921, 0.0007671300554648042, 0.0007661590352654457, 0.0007638660026714206, 0.0007630550535395741, 0.0007635130314156413, 0.0007651200285181403, 0.0007713059894740582, 0.0007607160368934274, 0.000763332936912775, 0.000767066958360374, 0.0007805560017004609, 0.0007639200193807483, 0.0007627189625054598, 0.0007647600723430514, 0.0007649349281564355, 0.0007682259893044829, 0.0007673670770600438, 0.0007712910883128643, 0.0007657699752599001, 0.0007705260068178177, 0.0007752269739285111];[0.005698097986169159, 0.00564644590485841, 0.005659351008944213, 0.0056610750034451485, 0.005658157984726131, 0.0056591699831187725, 0.005656596971675754, 0.0056594680063426495, 0.005661244038492441, 0.005661315051838756, 0.005669345962814987, 0.005660019931383431, 0.005659686983563006, 0.005656772060319781, 0.0056628279853612185, 0.005659674061462283, 0.005654740962199867, 0.005657701985910535, 0.005651419050991535, 0.005669961916282773, 0.005672101047821343, 0.005658096051774919, 0.005673040053807199, 0.005663924966938794, 0.005668821977451444, 0.005672103958204389, 0.005663193995133042, 0.005660764058120549, 0.0056562579702585936, 0.0056555180344730616, 0.005662559997290373, 0.005659061949700117, 0.005662219016812742, 0.005663371994160116, 0.00566572998650372, 0.005660917027853429, 0.0056618740782141685, 0.005660873022861779, 0.005658366018906236, 0.005644020042382181, 0.0056629510363563895, 0.005664165946654975, 0.005663128918968141, 0.005652948981150985, 0.005644414108246565, 0.005659130052663386, 0.005653714993968606, 0.005649646976962686, 0.005670982995070517, 0.005643615964800119];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.001741338986903429;0.004266291973181069;;;2.450006578424852;;;[0.0017795941093936563, 0.0017719219904392958, 0.0017624140018597245, 0.0017654680414125323, 0.0017641540616750717, 0.0017533469945192337, 0.0017587849870324135, 0.001741338986903429, 0.0017589880153536797, 0.0017514789942651987, 0.001758567988872528, 0.0017614560201764107, 0.0017586220055818558, 0.0017602290026843548, 0.0017654200782999396, 0.0017535079969093204, 0.0017519760876893997, 0.0017533249920234084, 0.0017649250803515315, 0.0017588540213182569, 0.001762441941536963, 0.0017592139774933457, 0.001755935954861343, 0.0017489659367129207, 0.0017673509428277612, 0.0017673290567472577, 0.0017577080288901925, 0.0017623420571908355, 0.0017661480233073235, 0.00176039501093328, 0.0017644750187173486, 0.0017503279959782958, 0.001769780064933002, 0.001754897995851934, 0.001763917040079832, 0.0017579089617356658, 0.0017534979851916432, 0.0017540360568091273, 0.0017721849726513028, 0.0017564629670232534, 0.0017508770106360316, 0.0017649260116741061, 0.0017656220588833094, 0.0017617420526221395, 0.001765772933140397, 0.0017702770419418812, 0.00176648807246238, 0.0017673949478194118, 0.0017557929968461394, 0.0017578559927642345];[0.00430712103843689, 0.004281337023712695, 0.004275694023817778, 0.00428123096935451, 0.004266291973181069, 0.004272654070518911, 0.004269837983883917, 0.0042726509273052216, 0.004272596095688641, 0.004271510988473892, 0.004271137062460184, 0.004277499974705279, 0.004266966017894447, 0.0042722709476947784, 0.004268886987119913, 0.004271675017662346, 0.004267027019523084, 0.0042881929548457265, 0.004278962034732103, 0.004283868009224534, 0.004271470010280609, 0.004269579891115427, 0.0042708899127319455, 0.004281567991711199, 0.004273178055882454, 0.004271190031431615, 0.004273448023013771, 0.0042688800022006035, 0.004273229977115989, 0.0042724390514194965, 0.004272919963113964, 0.00426981202326715, 0.004278042004443705, 0.004274343955330551, 0.004280869965441525, 0.0042848410084843636, 0.0042707170359790325, 0.0042706329841166735, 0.004270854056812823, 0.004269859986379743, 0.004281218978576362, 0.004280822002328932, 0.0042747920379042625, 0.004272727994248271, 0.00427667296025902, 0.004267040989361703, 0.004268323071300983, 0.004273728001862764, 0.0042703659273684025, 0.004280636087059975];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.0016925419913604856;0.03309224999975413;;;19.551804427111545;;;[0.0016984849935397506, 0.0016975149046629667, 0.0016995420446619391, 0.001695964951068163, 0.001696718973107636, 0.001701836008578539, 0.0017070929752662778, 0.001695855986326933, 0.0016970520373433828, 0.0017049250891432166, 0.0017007059650495648, 0.0016960829962044954, 0.0016952320002019405, 0.0017032239120453596, 0.0017014560289680958, 0.0016985510010272264, 0.0017049630405381322, 0.0017001100350171328, 0.001696466002613306, 0.001693352940492332, 0.0016925419913604856, 0.0016979920910671353, 0.001699906075373292, 0.0016963690286502242, 0.0016971570439636707, 0.0016998189967125654, 0.0016976880142465234, 0.0016972849844023585, 0.0016960049979388714, 0.0016980159562081099, 0.0016987259732559323, 0.0016966609982773662, 0.0017010660376399755, 0.0016961649525910616, 0.0016928239492699504, 0.001699858927167952, 0.0016999809304252267, 0.0017026250716298819, 0.001701276982203126, 0.001698403968475759, 0.0017003669636324048, 0.0017001760425046086, 0.0016989558935165405, 0.0016966069815680385, 0.0016957930056378245, 0.0016986089758574963, 0.0017002030508592725, 0.0016994019970297813, 0.001696295919828117, 0.00170065404381603];[0.03321346698794514, 0.033124212990514934, 0.03312476596329361, 0.033123285975307226, 0.03311088401824236, 0.033107170020230114, 0.033112581935711205, 0.033120204927399755, 0.03310962999239564, 0.03311264398507774, 0.033095580991357565, 0.03312503302004188, 0.03310390992555767, 0.03312129096593708, 0.03311324096284807, 0.03311538300476968, 0.033126970985904336, 0.0331273409537971, 0.03310719400178641, 0.03312238398939371, 0.03310470993164927, 0.03311071696225554, 0.03314115200191736, 0.03313410992268473, 0.03311635192949325, 0.03310763300396502, 0.033108066068962216, 0.0331276940414682, 0.03312556305900216, 0.033112270990386605, 0.03312769311014563, 0.03310405893716961, 0.033103622030466795, 0.033110484946519136, 0.033110727090388536, 0.033134506084024906, 0.03310222993604839, 0.03313381294719875, 0.03310853394214064, 0.03311515203677118, 0.03312573104631156, 0.03309933899436146, 0.03309224999975413, 0.03311332094017416, 0.033125240937806666, 0.033117779064923525, 0.033104610978625715, 0.03309726505540311, 0.033119264990091324, 0.03311438497621566];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0004928309936076403;0.0025271729100495577;;;5.127869275327126;;;[0.0005356100155040622, 0.0004971399903297424, 0.0005094129592180252, 0.0005119949346408248, 0.0005073290085420012, 0.0005063309799879789, 0.0005135800456628203, 0.0005064529832452536, 0.0004962239181622863, 0.0005047040758654475, 0.0005212599644437432, 0.0005088240141049027, 0.0005060980329290032, 0.0005118249682709575, 0.0005061900010332465, 0.0005075990920886397, 0.0005092059727758169, 0.0004962199600413442, 0.0005121899303048849, 0.0005069969920441508, 0.0005119439447298646, 0.0005181289743632078, 0.0005062109557911754, 0.0005072940839454532, 0.0005158919375389814, 0.0005047819577157497, 0.0005020929966121912, 0.0004977849312126637, 0.0005032749613747001, 0.0005064440192654729, 0.0004974179901182652, 0.0005089020123705268, 0.0005075389053672552, 0.0005170819349586964, 0.0004953700117766857, 0.0005027400329709053, 0.0005212950054556131, 0.0005096429958939552, 0.0005078259855508804, 0.0005170709919184446, 0.00051182194147259, 0.0005088690668344498, 0.0004982150858268142, 0.0005008609732612967, 0.0005068089812994003, 0.0005056220106780529, 0.0004928309936076403, 0.0005109100602567196, 0.0005111310165375471, 0.0005050500622019172];[0.0025648740120232105, 0.00254026404581964, 0.002613453078083694, 0.0025472770212218165, 0.0025526650715619326, 0.0025386889465153217, 0.002536641084589064, 0.0025433310074731708, 0.0025444530183449388, 0.002543509006500244, 0.0025308900512754917, 0.0025497140595689416, 0.002557359985075891, 0.0025436709402129054, 0.002536204061470926, 0.0025414590490981936, 0.00253445899579674, 0.0025336190592497587, 0.0025359930004924536, 0.002540844026952982, 0.002557456959038973, 0.0025422979379072785, 0.0025426760548725724, 0.0025363489985466003, 0.002547062002122402, 0.002538335043936968, 0.00254583393689245, 0.0025465190410614014, 0.0025364550529047847, 0.0025454179849475622, 0.002538096043281257, 0.00257489294745028, 0.002544932998716831, 0.0025634559569880366, 0.0025271729100495577, 0.0025396361015737057, 0.0025469089159741998, 0.002529963036067784, 0.002532477956265211, 0.002535153995268047, 0.0025402490282431245, 0.002541980007663369, 0.0025314849335700274, 0.002533199032768607, 0.0025373840471729636, 0.0025277629029005766, 0.0025709379697218537, 0.002529454999603331, 0.002551911980845034, 0.0025285209994763136];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0007884739898145199;0.001782769919373095;;;2.2610383378562338;;;[0.0008182750316336751, 0.0007905990350991488, 0.0007898770272731781, 0.0007938800845295191, 0.0007884739898145199, 0.0007894439622759819, 0.0007914879824966192, 0.0008000209927558899, 0.0007939409697428346, 0.0007918289629742503, 0.0007928929990157485, 0.0007897510658949614, 0.0007924999808892608, 0.0007895440794527531, 0.0007913400186225772, 0.0007913869339972734, 0.0007931269938126206, 0.0007945940596982837, 0.0007931319996714592, 0.0007917599286884069, 0.0007945720572024584, 0.0007951929001137614, 0.0007896029856055975, 0.0007916059112176299, 0.0007934049936011434, 0.0007915489841252565, 0.0007913820445537567, 0.0007955899927765131, 0.0007913990411907434, 0.0007915819296613336, 0.0007950799772515893, 0.0007920279167592525, 0.0007889668922871351, 0.0007942289812490344, 0.000792036997154355, 0.0007931980071589351, 0.0007910450221970677, 0.0007898589828982949, 0.0007933849701657891, 0.0007945939432829618, 0.0007907859981060028, 0.0007897049654275179, 0.0007915539899840951, 0.0007953019812703133, 0.0007897949544712901, 0.0007929160492494702, 0.0007941180374473333, 0.0007896629394963384, 0.0007921120850369334, 0.0007946750847622752];[0.0018062569433823228, 0.0017920179525390267, 0.001800935948267579, 0.00179798505268991, 0.0017982510617002845, 0.0017971439519897103, 0.0017877420177683234, 0.0017870590090751648, 0.0017913139890879393, 0.0017891869647428393, 0.0017840600339695811, 0.0017858589999377728, 0.0017913569463416934, 0.001786641078069806, 0.00179226603358984, 0.0017972160130739212, 0.001796041033230722, 0.001782874925993383, 0.0017867939313873649, 0.0017851319862529635, 0.0017915109638124704, 0.0017878820654004812, 0.0017869650619104505, 0.0017871110467240214, 0.0017864089459180832, 0.001788486959412694, 0.001791468937881291, 0.0017925719730556011, 0.0017855409532785416, 0.0017857110360637307, 0.0017856271006166935, 0.0017951709451153874, 0.0017880650702863932, 0.0017841829685494304, 0.0017857589991763234, 0.001782769919373095, 0.0017871529562398791, 0.0017857739003375173, 0.0017863450339064002, 0.001787265995517373, 0.0017889710143208504, 0.001788647030480206, 0.001784079009667039, 0.0017870659939944744, 0.0017954270588234067, 0.0017886540153995156, 0.0017884939443320036, 0.001799257006496191, 0.0017887440044432878, 0.0017853670287877321];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.0023021859815344214;0.020877833012491465;;;9.068699566390487;;;[0.0023079749662429094, 0.0023061829851940274, 0.0023046639980748296, 0.002304492983967066, 0.0023029199801385403, 0.0023036199854686856, 0.0023065219866111875, 0.002303570043295622, 0.0023082620464265347, 0.002304025925695896, 0.002303436049260199, 0.0023048280272632837, 0.002306277980096638, 0.002305084024555981, 0.0023031579330563545, 0.002306052017956972, 0.0023056529462337494, 0.0023068980081006885, 0.002302733948454261, 0.0023043820401653647, 0.0023071749601513147, 0.0023055310593917966, 0.002306611044332385, 0.002302848966792226, 0.0023042471148073673, 0.002305179019458592, 0.002310000010766089, 0.0023037090431898832, 0.0023042350076138973, 0.0023047489812597632, 0.0023062829859554768, 0.002303199958987534, 0.002302460023202002, 0.002304019988514483, 0.00230401405133307, 0.0023068670416250825, 0.0023036779602989554, 0.002303563989698887, 0.0023041899548843503, 0.002305469010025263, 0.002303536981344223, 0.002303648041561246, 0.0023212189553305507, 0.0023068099981173873, 0.002305179019458592, 0.0023042579414322972, 0.0023021859815344214, 0.0023053749464452267, 0.0023048650473356247, 0.0023064800770953298];[0.02090308303013444, 0.02098240703344345, 0.020895658060908318, 0.02089613804128021, 0.020905739977024496, 0.020971707068383694, 0.02088653203099966, 0.020897229085676372, 0.020889620995149016, 0.020970697980374098, 0.0208992239786312, 0.02089575701393187, 0.020888507016934454, 0.020977642969228327, 0.02089660696219653, 0.020901118055917323, 0.020896184956654906, 0.020981185021810234, 0.02089393208734691, 0.020892189000733197, 0.02088525809813291, 0.020975483930669725, 0.020885300007648766, 0.020899906987324357, 0.020894085057079792, 0.02097038400825113, 0.0208967300131917, 0.020894050016067922, 0.020903629949316382, 0.02098305302206427, 0.02089822303969413, 0.020894485991448164, 0.02089708996936679, 0.020982703077606857, 0.02089157304726541, 0.020894585992209613, 0.020890548010356724, 0.020972992992028594, 0.020894868997856975, 0.020898568094708025, 0.020901303039863706, 0.020978204905986786, 0.020877833012491465, 0.020900131901726127, 0.02088838303461671, 0.020968033000826836, 0.02088853798341006, 0.020884099998511374, 0.020896628964692354, 0.02097156993113458];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0006327049341052771;0.0029273689724504948;;;4.626752242086046;;;[0.0006695250049233437, 0.0006562790367752314, 0.0006345550063997507, 0.0006362450076267123, 0.0006597740575671196, 0.0006585950031876564, 0.0006499210139736533, 0.0006506720092147589, 0.0006516809808090329, 0.0006600109627470374, 0.0006497671129181981, 0.0006668660789728165, 0.0006564720533788204, 0.0006583810318261385, 0.0006614360027015209, 0.0006652420852333307, 0.0006327049341052771, 0.0006534510757774115, 0.0006546280346810818, 0.0006540769245475531, 0.0006531720282509923, 0.0006508820224553347, 0.0006618979386985302, 0.0006361739942803979, 0.0006526079960167408, 0.0006477349670603871, 0.0006570639088749886, 0.0006706820568069816, 0.0006512979744002223, 0.0006524079944938421, 0.0006492910906672478, 0.0006508700316771865, 0.0006673979805782437, 0.0006513799307867885, 0.0006557749584317207, 0.0006408320041373372, 0.0006528380326926708, 0.0006561980117112398, 0.0006582799833267927, 0.0006388840265572071, 0.0006636650068685412, 0.0006370729533955455, 0.0006443249294534326, 0.0006699699442833662, 0.0006439461139962077, 0.0006608340190723538, 0.0006422159494832158, 0.000639513018541038, 0.0006637451006099582, 0.0006587289972230792];[0.0029691429808735847, 0.00294437597040087, 0.002940051956102252, 0.002955592004582286, 0.0029427180998027325, 0.002942621009424329, 0.002938130055554211, 0.002947795088402927, 0.0029390580020844936, 0.0029421900399029255, 0.0029324539937078953, 0.0029367849929258227, 0.0029415730386972427, 0.002937832032330334, 0.002939447993412614, 0.00293572002556175, 0.0029315149877220392, 0.0030069389613345265, 0.0029444049578160048, 0.002927734050899744, 0.002971895970404148, 0.0029431460425257683, 0.0029353280551731586, 0.0029453830793499947, 0.002948074950836599, 0.0029436959885060787, 0.0029374799923971295, 0.00295527302660048, 0.0029417650075629354, 0.00294083496555686, 0.0029507760191336274, 0.00294194498565048, 0.0029392930446192622, 0.0029396540485322475, 0.0029379500774666667, 0.0029522640397772193, 0.0029495920753106475, 0.002953115035779774, 0.0029707900248467922, 0.0029460100922733545, 0.0029353080317378044, 0.002938247052952647, 0.002938366960734129, 0.0029439389472827315, 0.0029318960150703788, 0.00293529499322176, 0.0029284709598869085, 0.0029316520085558295, 0.0029449380235746503, 0.0029273689724504948];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.0006618369370698929;0.01042833796236664;;;15.756657536424811;;;[0.0006662759697064757, 0.0006711139576509595, 0.0006706079002469778, 0.0006638530176132917, 0.0006719419034197927, 0.0006887740455567837, 0.0006657150806859136, 0.0006677430355921388, 0.0006723350379616022, 0.0006696030031889677, 0.0006722559919580817, 0.0006653900491073728, 0.0006725109415128827, 0.0006692330352962017, 0.0006653410382568836, 0.0006694310577586293, 0.0006664099637418985, 0.0006706250132992864, 0.0006701059173792601, 0.0006668070564046502, 0.0006681899540126324, 0.0006664020475000143, 0.0006664879620075226, 0.0006754519417881966, 0.0006654129829257727, 0.0006618369370698929, 0.0006699609803035855, 0.0006703559774905443, 0.0006649319548159838, 0.0006658149650320411, 0.0006731750909239054, 0.0006635390454903245, 0.0006664559477940202, 0.0006727749714627862, 0.0006689380388706923, 0.0006681819213554263, 0.000668724998831749, 0.0006670099683105946, 0.0006728300359100103, 0.0006657700287178159, 0.0006802399875596166, 0.0006695280317217112, 0.0006650820141658187, 0.0006675389595329762, 0.0006668990245088935, 0.0006698149954900146, 0.0006682230159640312, 0.0006656439509242773, 0.0006663979729637504, 0.000665250001475215];[0.010462498059496284, 0.01045152300503105, 0.010441364953294396, 0.010460944031365216, 0.010443530045449734, 0.010455518960952759, 0.010457442956976593, 0.010442177997902036, 0.010454566101543605, 0.010447710053995252, 0.010442603030242026, 0.010441250982694328, 0.010439234087243676, 0.010448175016790628, 0.01045262801926583, 0.010441121994517744, 0.010445822030305862, 0.010451451991684735, 0.010448902030475438, 0.010456350981257856, 0.010456744930706918, 0.010448331013321877, 0.01044525601901114, 0.010446015978232026, 0.01042833796236664, 0.010467692976817489, 0.010450544068589807, 0.010442867991514504, 0.010441333055496216, 0.01044793101027608, 0.010444325977005064, 0.010466760955750942, 0.010445499909110367, 0.01044058904517442, 0.010439180070534348, 0.010439157020300627, 0.0104461939772591, 0.010456072050146759, 0.010445830994285643, 0.010445600026287138, 0.010456035030074418, 0.010449616005644202, 0.010437831049785018, 0.010449246037751436, 0.010453969007357955, 0.010438749915920198, 0.010444527957588434, 0.010447771055623889, 0.01045845600310713, 0.010449585039168596];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.00026062200777232647;0.0011031519388779998;;;4.232765867730128;;;[0.00028823898173868656, 0.0002641640603542328, 0.0002655650023370981, 0.0002640970051288605, 0.00026232493110001087, 0.0002612600801512599, 0.000264184083789587, 0.0002614270197227597, 0.00026276998687535524, 0.00026339199393987656, 0.00026113400235772133, 0.0002625678898766637, 0.00026590307243168354, 0.000260957982391119, 0.00026326999068260193, 0.000263341935351491, 0.0002692820271477103, 0.00026360200718045235, 0.0002646109787747264, 0.00026086403522640467, 0.00026267801877111197, 0.00026556302327662706, 0.000262864981777966, 0.0002658539451658726, 0.00026376405730843544, 0.00026062200777232647, 0.00026321003679186106, 0.00026636593975126743, 0.0002636909484863281, 0.00026249897200614214, 0.00026536500081419945, 0.00026133598294109106, 0.00026860402431339025, 0.00026312097907066345, 0.00026251899544149637, 0.00026195100508630276, 0.00026569608598947525, 0.0002636760473251343, 0.0002646209904924035, 0.00026562903076410294, 0.00026207801420241594, 0.00027068005874753, 0.00026387698017060757, 0.0002635219134390354, 0.0002696010051295161, 0.0002669139066711068, 0.00026326696388423443, 0.0002635810524225235, 0.0002751669380813837, 0.00026384496595710516];[0.0011554440716281533, 0.001129297073930502, 0.0011181329609826207, 0.0011207800125703216, 0.0011186510091647506, 0.0011165810283273458, 0.0011156040709465742, 0.001116283005103469, 0.0011180900037288666, 0.001112662022933364, 0.0011108670150861144, 0.0011103940196335316, 0.00110959995072335, 0.001116364961490035, 0.0011222300818189979, 0.0011164710158482194, 0.001120959990657866, 0.0011143919546157122, 0.001111397985368967, 0.0011255359277129173, 0.0011120750568807125, 0.0011102879652753472, 0.0011049750028178096, 0.001116888946853578, 0.0011169019853696227, 0.001120596076361835, 0.0011113539803773165, 0.0011100780684500933, 0.0011124960146844387, 0.001116562052629888, 0.0011110829655081034, 0.0011104220757260919, 0.0011108239414170384, 0.0011101519921794534, 0.0011104900622740388, 0.0011141711147502065, 0.0011148570338264108, 0.00111756706610322, 0.0011173300445079803, 0.0011436410713940859, 0.0011272379197180271, 0.001114415004849434, 0.0011191200464963913, 0.0011031519388779998, 0.0011070390464738011, 0.0011045360006392002, 0.0011051340261474252, 0.0011056390358135104, 0.0011064650025218725, 0.0011055649956688285];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0003324119606986642;0.0009244739776477218;;;2.7811092468052605;;;[0.0003655439941212535, 0.0003377289976924658, 0.0003371400525793433, 0.0003351279301568866, 0.00033459695987403393, 0.0003351699560880661, 0.0003345760051161051, 0.0003346940502524376, 0.0003360109403729439, 0.0003416349645704031, 0.0003348380560055375, 0.00033490301575511694, 0.00033454294316470623, 0.0003365050069987774, 0.0003347740275785327, 0.0003362280549481511, 0.0003346659941598773, 0.0003349529579281807, 0.0003382819704711437, 0.0003353380598127842, 0.0003338089445605874, 0.00033505610190331936, 0.00033515598624944687, 0.00033257692120969296, 0.00033592991530895233, 0.0003340690163895488, 0.00033470895141363144, 0.0003367899917066097, 0.00033469300251454115, 0.00033453095238655806, 0.00033530103974044323, 0.0003340319963172078, 0.0003365729935467243, 0.00033825391437858343, 0.00033431395422667265, 0.0003365689190104604, 0.0003384719602763653, 0.00033566798083484173, 0.0003342999843880534, 0.0003352169878780842, 0.00033518101554363966, 0.0003339221002534032, 0.0003354449290782213, 0.00033458403777331114, 0.0003324119606986642, 0.0003369359765201807, 0.0003358670510351658, 0.00033491395879536867, 0.0003344870638102293, 0.0003338819369673729];[0.0015653249574825168, 0.0009497769642621279, 0.0009305689018219709, 0.0009313309565186501, 0.0009297089418396354, 0.0009279969381168485, 0.0009273509494960308, 0.0009392349747940898, 0.0009315030183643103, 0.0009309799643233418, 0.0009308899752795696, 0.0009358020033687353, 0.0012555579887703061, 0.0009290219750255346, 0.0009323100093752146, 0.0009331619367003441, 0.0009284620173275471, 0.0009271890157833695, 0.0009315710049122572, 0.0009250849252566695, 0.0009251589654013515, 0.0009438750566914678, 0.0009308939334005117, 0.0009280239464715123, 0.0009417099645361304, 0.0009467230411246419, 0.0009350599721074104, 0.0009265090338885784, 0.0009323019767180085, 0.0009282119572162628, 0.0009301950922235847, 0.0009292609756812453, 0.000930367037653923, 0.0009298230288550258, 0.0009262390667572618, 0.0009406929602846503, 0.000943052931688726, 0.0009262829553335905, 0.0009287879802286625, 0.0009335409849882126, 0.0009260299848392606, 0.0009283690014854074, 0.0009314590133726597, 0.0009244739776477218, 0.0009286829736083746, 0.0009289419976994395, 0.0009290199959650636, 0.0009261110099032521, 0.0012376239756122231, 0.00093320501036942];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.0007872369606047869;0.005437333951704204;;;6.906858066632221;;;[0.0007912330329418182, 0.0007875529117882252, 0.0007878970354795456, 0.0007889539701864123, 0.0007877870230004191, 0.0007909920532256365, 0.0007903819205239415, 0.0007887089159339666, 0.000788707984611392, 0.0007895559538155794, 0.0007914559682831168, 0.0007903699297457933, 0.0007897570030763745, 0.000789651065133512, 0.0007885399973019958, 0.0007888900581747293, 0.0007892090361565351, 0.0007901480421423912, 0.0007892180001363158, 0.0007879210170358419, 0.0007885609520599246, 0.0007895400049164891, 0.0007898949552327394, 0.0007886330131441355, 0.0007900360506027937, 0.0007893670117482543, 0.0007881580386310816, 0.000788821023888886, 0.000788138946518302, 0.000787655939348042, 0.0007897759787738323, 0.0007882650243118405, 0.0007895560702309012, 0.0007883140351623297, 0.0007912369910627604, 0.0007942490046843886, 0.0007883029757067561, 0.0007879440672695637, 0.0007882609497755766, 0.000787803903222084, 0.0007875089067965746, 0.0007884239312261343, 0.0007889199769124389, 0.0007906709797680378, 0.0007904419908300042, 0.0007892149733379483, 0.0007884949445724487, 0.0007872369606047869, 0.0007883430225774646, 0.0007904310477897525];[0.005470516043715179, 0.0054526119492948055, 0.0054598229471594095, 0.0054668840020895, 0.005450380966067314, 0.005447820061817765, 0.00547137891408056, 0.00545620103366673, 0.005457042017951608, 0.00545630301348865, 0.005450607975944877, 0.005442136083729565, 0.005437333951704204, 0.005446149967610836, 0.005450850003398955, 0.005463371053338051, 0.005443640984594822, 0.005455252015963197, 0.005443157977424562, 0.00545917300041765, 0.0054552690126001835, 0.00581234903074801, 0.005447846953757107, 0.005449510063044727, 0.005445638089440763, 0.0054523058934137225, 0.005472709075547755, 0.0054727529641240835, 0.005462419940158725, 0.005446829949505627, 0.005455460981465876, 0.005453870981000364, 0.0054575970862060785, 0.005813722964376211, 0.005451594013720751, 0.005450789933092892, 0.005453304038383067, 0.005451712058857083, 0.005445878021419048, 0.005466302041895688, 0.0054456680081784725, 0.005449900985695422, 0.005454008001834154, 0.005447746952995658, 0.0054533371003344655, 0.005808950983919203, 0.005455786013044417, 0.005455801030620933, 0.005455457954667509, 0.005452974932268262];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0003106800140812993;0.0012205939274281263;;;3.92878161486345;;;[0.00033410696778446436, 0.0003120729234069586, 0.0003156079910695553, 0.00031296408269554377, 0.000312895979732275, 0.00031572801526635885, 0.0003152319695800543, 0.0003132750280201435, 0.0003141930792480707, 0.00031303404830396175, 0.0003133920254185796, 0.00031362101435661316, 0.0003138739848509431, 0.0003112389240413904, 0.0003135170554742217, 0.00031269900500774384, 0.00031444698106497526, 0.00031241506803780794, 0.0003141129855066538, 0.00031474395655095577, 0.00031533895526081324, 0.00031610799487680197, 0.0003137340536341071, 0.00031400006264448166, 0.0003150240518152714, 0.0003125929506495595, 0.00031378096900880337, 0.0003123721107840538, 0.0003150959964841604, 0.00031383300665766, 0.00031404593028128147, 0.00031229201704263687, 0.00031493802089244127, 0.0003129029646515846, 0.0003217109479010105, 0.000313565949909389, 0.00031371694058179855, 0.0003168260445818305, 0.0003208230482414365, 0.000319998012855649, 0.0003139280015602708, 0.00032084505073726177, 0.00032436696346849203, 0.00031568098347634077, 0.000314509030431509, 0.000319876940920949, 0.0003184070810675621, 0.0003133899299427867, 0.0003106800140812993, 0.00031343905720859766];[0.001249204040504992, 0.0012636160245165229, 0.0013223419664427638, 0.0012402860447764397, 0.0012337550288066268, 0.001241090940311551, 0.0012311459286138415, 0.0012274699984118342, 0.0012287360150367022, 0.0012256770860403776, 0.0012232949957251549, 0.0012321380199864507, 0.0012356409570202231, 0.0012317630462348461, 0.0012301660608500242, 0.001227708999067545, 0.001236304990015924, 0.0012468229979276657, 0.001242315978743136, 0.001251176930963993, 0.0012307940050959587, 0.0012275479966774583, 0.0012293750187382102, 0.001236084965057671, 0.0012292660539969802, 0.001227224012836814, 0.0012325929710641503, 0.0012366860173642635, 0.0012311709579080343, 0.001243739970959723, 0.0012379629770293832, 0.0012343729613348842, 0.0012340879766270518, 0.0012273489264771342, 0.0012306759599596262, 0.001229385961778462, 0.001238442026078701, 0.0012205939274281263, 0.0012311009922996163, 0.0012398859253153205, 0.0012377930106595159, 0.0012412240030243993, 0.001230468973517418, 0.0012217640178278089, 0.001230308087542653, 0.0012299870140850544, 0.0012314070481806993, 0.0012245860416442156, 0.0012276009656488895, 0.001222497085109353];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.00024864100851118565;0.0023826389806345105;;;9.582646864655564;;;[0.00025383697357028723, 0.00025158305652439594, 0.00025086908135563135, 0.00025228201411664486, 0.00025246303994208574, 0.00024864100851118565, 0.00025633000768721104, 0.0002500299597159028, 0.0002499880502000451, 0.0002538140397518873, 0.00025502906646579504, 0.00025142496451735497, 0.0002529020421206951, 0.00025243405252695084, 0.0002535970415920019, 0.00025117991026490927, 0.00025098398327827454, 0.0002530739875510335, 0.0002536539686843753, 0.0002535589737817645, 0.00025415397249162197, 0.0002516719978302717, 0.00025345198810100555, 0.00025221798568964005, 0.00025145395193248987, 0.00025302800349891186, 0.00025170703884214163, 0.00025292206555604935, 0.00025163497775793076, 0.00025092705618590117, 0.0002521279966458678, 0.0002517349785193801, 0.00025494000874459743, 0.0002533961087465286, 0.00025161902885884047, 0.00025295501109212637, 0.00025115697644650936, 0.00025192101020365953, 0.0002529970370233059, 0.00025330798234790564, 0.0002552039222791791, 0.00025235896464437246, 0.0002530619967728853, 0.0002511790953576565, 0.00025302194990217686, 0.00025287794414907694, 0.0002541070571169257, 0.00025096593890339136, 0.00025320297572761774, 0.0002519419649615884];[0.002420680015347898, 0.0023936439538374543, 0.0023880640510469675, 0.002386437961831689, 0.0023890399606898427, 0.002386983949691057, 0.002388395951129496, 0.0023924829438328743, 0.002387449028901756, 0.002386786974966526, 0.0023859849898144603, 0.002395828953012824, 0.002395241055637598, 0.0027618289459496737, 0.0023826389806345105, 0.0023826389806345105, 0.002384744002483785, 0.0023852750891819596, 0.0023895149352028966, 0.002385374973528087, 0.002386061940342188, 0.0023880909429863095, 0.0023868290008977056, 0.0023856039624661207, 0.002389948000200093, 0.0027686100220307708, 0.002387389075011015, 0.0023855799809098244, 0.0023915229830890894, 0.002387610962614417, 0.00238568102940917, 0.0023884299444034696, 0.0023866520496085286, 0.0023846799740567803, 0.0023862869711592793, 0.002386968000791967, 0.0023871830198913813, 0.0027450619963929057, 0.0023849010467529297, 0.0023849039571359754, 0.0023862830130383372, 0.002395340008661151, 0.00238749198615551, 0.002386332955211401, 0.0023872029269114137, 0.0023853048915043473, 0.0023856190964579582, 0.002388712950050831, 0.0023857910418882966, 0.002753564971499145];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.00020908890292048454;0.0007488970877602696;;;3.5817160896629288;;;[0.00024190207477658987, 0.00021779595408588648, 0.000214669038541615, 0.00021226296667009592, 0.0002135339891538024, 0.0002117840340360999, 0.00022262497805058956, 0.00021569093223661184, 0.0002160139847546816, 0.00021197402384132147, 0.00022466899827122688, 0.00021933694370090961, 0.00021328299771994352, 0.0002121980069205165, 0.00021423795260488987, 0.00021448498591780663, 0.00021339894738048315, 0.0002153259702026844, 0.00021310604643076658, 0.00021543004550039768, 0.00021267996635288, 0.00021170801483094692, 0.00021396903321146965, 0.0002133810194209218, 0.0002131130313500762, 0.00021171302068978548, 0.00021011102944612503, 0.0002125749597325921, 0.00021348800510168076, 0.00021274702157825232, 0.0002113599330186844, 0.00021491502411663532, 0.00021224201191216707, 0.00021582201588898897, 0.00021392398048192263, 0.00021167297381907701, 0.00021195190493017435, 0.0002135249087586999, 0.0002142519224435091, 0.0002130940556526184, 0.0002127180341631174, 0.0002101069549098611, 0.00021481502335518599, 0.0002094180090352893, 0.0002131100045517087, 0.00021459301933646202, 0.00020908890292048454, 0.0002147589111700654, 0.00021178496535867453, 0.00021412794012576342];[0.0009395770030096173, 0.0008511290652677417, 0.0007888630498200655, 0.000778759946115315, 0.0008014360209926963, 0.0008043480338528752, 0.0007997530046850443, 0.0007878299802541733, 0.0007952259620651603, 0.0008092160569503903, 0.0007898920448496938, 0.0008760100463405252, 0.0007820550817996264, 0.0007788429502397776, 0.0007617269875481725, 0.0007671810453757644, 0.0007914429297670722, 0.000790467020124197, 0.0007795629790052772, 0.0007702750153839588, 0.0007754870457574725, 0.0007793239783495665, 0.0007676020031794906, 0.0007828309899196029, 0.0007844970095902681, 0.0007774060359224677, 0.0008082690183073282, 0.0007642819546163082, 0.0007676410023123026, 0.0007676390232518315, 0.0007795559940859675, 0.0007688229670748115, 0.0007726349867880344, 0.0007803210755810142, 0.0007597199873998761, 0.0007673520594835281, 0.0008152669761329889, 0.0008263899944722652, 0.0007998030632734299, 0.0007923389784991741, 0.0007947150152176619, 0.0007721829460933805, 0.0007669779006391764, 0.0007749570067971945, 0.0007836860604584217, 0.0008247100049629807, 0.0007669449551030993, 0.0007625040598213673, 0.0007509459974244237, 0.0007488970877602696];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0002910429611802101;0.0008048840099945664;;;2.765516151741572;;;[0.00032564904540777206, 0.00029606290627270937, 0.00029276800341904163, 0.0002971180947497487, 0.000292837037704885, 0.00029363506473600864, 0.00029231200460344553, 0.000293161952868104, 0.00029168196488171816, 0.00029361399356275797, 0.000295444973744452, 0.00029352097772061825, 0.0002932220231741667, 0.0002921960549429059, 0.0002940200502052903, 0.00029246299527585506, 0.00029431493021547794, 0.0002928300527855754, 0.0002930699847638607, 0.00029278802685439587, 0.00029309699311852455, 0.0002961939899250865, 0.0002925310982391238, 0.0002932390198111534, 0.00029320199973881245, 0.0002920629922300577, 0.0002937939716503024, 0.0002935039810836315, 0.0002923780120909214, 0.0002942490391433239, 0.00029324903152883053, 0.00029258697759360075, 0.0002945769811049104, 0.0002943809377029538, 0.00029180303681641817, 0.00029398396145552397, 0.000293685938231647, 0.000296414946205914, 0.0002930910559371114, 0.00029359699692577124, 0.0002927390160039067, 0.00029374996665865183, 0.00029247894417494535, 0.00029453495517373085, 0.00029194506350904703, 0.00029199791606515646, 0.0002910429611802101, 0.00029237393755465746, 0.0003038450377061963, 0.0002932229544967413];[0.0009240360232070088, 0.0008695040596649051, 0.0008276909356936812, 0.0008288450771942735, 0.0008329850388690829, 0.0012378549436107278, 0.0008275579893961549, 0.0008134340168908238, 0.0008106899913400412, 0.0008094781078398228, 0.0008139010751619935, 0.0008125120075419545, 0.0008100030245259404, 0.0008087799651548266, 0.0008102300344035029, 0.0008076990488916636, 0.0008352280128747225, 0.001191316987387836, 0.0008053180063143373, 0.0008072400232777, 0.0008107649628072977, 0.0008061600383371115, 0.0008249549428001046, 0.000810708967037499, 0.0008071080083027482, 0.0008093470241874456, 0.0008089300245046616, 0.0008051790064200759, 0.0008191230008378625, 0.0011031890753656626, 0.0008062180131673813, 0.0008069840259850025, 0.00080593500752002, 0.0008233410771936178, 0.0008107440080493689, 0.0008048840099945664, 0.0008081239648163319, 0.000808994984254241, 0.0008079439867287874, 0.0008182760793715715, 0.0008082190761342645, 0.001097343978472054, 0.0008057979866862297, 0.0008096290985122323, 0.0008220549207180738, 0.0008054919308051467, 0.0008104779990389943, 0.0008102480787783861, 0.0008077109232544899, 0.000806267955340445];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0004144280683249235;0.0022908960236236453;;;5.527849580466922;;;[0.0004181470721960068, 0.00041769398376345634, 0.00041991996113210917, 0.00041595997754484415, 0.0004167039878666401, 0.0004154390189796686, 0.00041704403702169657, 0.00041531200986355543, 0.0004180870018899441, 0.00041633995715528727, 0.00041532504837960005, 0.00042146106716245413, 0.0004158240044489503, 0.000418231007643044, 0.0004144280683249235, 0.0004148499574512243, 0.00042023893911391497, 0.00041572994086891413, 0.0004168889718130231, 0.00041659397538751364, 0.00041800597682595253, 0.00041890202555805445, 0.00041448103729635477, 0.0004171500913798809, 0.000416586990468204, 0.000418231007643044, 0.00041653995867818594, 0.0004164429847151041, 0.00041633902583271265, 0.00041707803029567003, 0.00041444902308285236, 0.0004186369478702545, 0.0004187349695712328, 0.00041590596083551645, 0.00041572400368750095, 0.0004163209814578295, 0.00041595904622226954, 0.00041733100078999996, 0.00041625904850661755, 0.00041768199298530817, 0.00041779002640396357, 0.000419461983256042, 0.00041521398816257715, 0.0004176400834694505, 0.000416663009673357, 0.000415540998801589, 0.0004159959498792887, 0.0004152950132265687, 0.0004168929299339652, 0.0004180939868092537];[0.0023205879842862487, 0.002315433928743005, 0.002299504936672747, 0.002296202932484448, 0.002296508988365531, 0.0022964569507166743, 0.0022974199382588267, 0.0022956670727580786, 0.0022968680132180452, 0.0023066250141710043, 0.0022936369059607387, 0.0022954849991947412, 0.0023023650282993913, 0.0026592189678922296, 0.0022919640177860856, 0.002294579055160284, 0.0022934660082682967, 0.0022973150480538607, 0.002293293015100062, 0.002297342987731099, 0.0022989860735833645, 0.0022939479677006602, 0.0022946810349822044, 0.00229691993445158, 0.002295282087288797, 0.0026474330807104707, 0.002293025958351791, 0.0023030589800328016, 0.002297160914167762, 0.002295920974574983, 0.002294601988978684, 0.0022964519448578358, 0.0022959840716794133, 0.002298200037330389, 0.0023002700181677938, 0.0022964850068092346, 0.0022933860309422016, 0.0026588969631120563, 0.002293138997629285, 0.002304396010003984, 0.0023023149697110057, 0.0022923729848116636, 0.0022937209578230977, 0.0022941380739212036, 0.0022945699747651815, 0.0022943029180169106, 0.0023034760961309075, 0.002300522057339549, 0.0022908960236236453, 0.002655235002748668];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.00030698301270604134;0.000798047985881567;;;2.599648686899025;;;[0.0003338339738547802, 0.0003124520881101489, 0.00030810502357780933, 0.00030786299612373114, 0.00031043600756675005, 0.0003110909601673484, 0.0003099440364167094, 0.0003130160039290786, 0.0003135810839012265, 0.0003077510045841336, 0.00031656399369239807, 0.00031153601594269276, 0.0003155539743602276, 0.0003137059975415468, 0.00031051598489284515, 0.00031251192558556795, 0.0003151909913867712, 0.00031076802406460047, 0.00031165999826043844, 0.00031178095377981663, 0.00031568296253681183, 0.00031609402503818274, 0.000310695031657815, 0.00031103589572012424, 0.00031793699599802494, 0.0003134160069748759, 0.00030698301270604134, 0.0003106319345533848, 0.0003149990225210786, 0.000307405018247664, 0.00030870200134813786, 0.000312819960527122, 0.00031398399733006954, 0.0003110310062766075, 0.000309912022203207, 0.00030866905581206083, 0.00031681405380368233, 0.0003119769971817732, 0.00030981795862317085, 0.00030822306871414185, 0.00031444302294403315, 0.00030980806332081556, 0.0003138229949399829, 0.00031651800964027643, 0.00031266501173377037, 0.00031029805541038513, 0.0003148620016872883, 0.00031036895234137774, 0.000310721923597157, 0.00031656306236982346];[0.0008893689373508096, 0.00081994803622365, 0.0008150340290740132, 0.0008106629829853773, 0.0008074329234659672, 0.0008198779541999102, 0.0008149549830704927, 0.0008073089411482215, 0.0008160179713740945, 0.0008097040699794888, 0.0008098139660432935, 0.0008074479410424829, 0.0008092860225588083, 0.0008062130073085427, 0.0008051670156419277, 0.0008059259271249175, 0.0008145219180732965, 0.0008073090575635433, 0.0008126299362629652, 0.0008135460084304214, 0.0008064520079642534, 0.0008135680109262466, 0.0008096880046650767, 0.000807963078841567, 0.0008051969343796372, 0.0008069080067798495, 0.000807546079158783, 0.0008042870322242379, 0.0008137190015986562, 0.000811454956419766, 0.0008081920677796006, 0.0008135690586641431, 0.0008115319069474936, 0.0008229500381276011, 0.0008085019653663039, 0.0008025850402191281, 0.000811832956969738, 0.0008147930493578315, 0.000799252069555223, 0.000803312985226512, 0.0008217639988288283, 0.0008070439798757434, 0.0008098400430753827, 0.0008012030739337206, 0.000800655921921134, 0.0008158920099958777, 0.0008167700143530965, 0.0007998479995876551, 0.0008002730319276452, 0.000798047985881567];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.00040793593507260084;0.0009879129938781261;;;2.4217356426378718;;;[0.00043497502338141203, 0.00041350501123815775, 0.00041145808063447475, 0.00041100301314145327, 0.00041122199036180973, 0.00040812999941408634, 0.00040793593507260084, 0.0004087400157004595, 0.0004116299096494913, 0.0004136699717491865, 0.00041094294283539057, 0.00041121907997876406, 0.0004154479829594493, 0.0004093790194019675, 0.00040903699118644, 0.0004080220824107528, 0.0004111009184271097, 0.0004099510842934251, 0.0004129139706492424, 0.00041141000110656023, 0.00041442399378865957, 0.00042345793917775154, 0.0004086769185960293, 0.00040937098674476147, 0.0004100770456716418, 0.00041294796392321587, 0.0004148399457335472, 0.00041361001785844564, 0.00041284598410129547, 0.0004175750073045492, 0.00042077002581208944, 0.0004109959118068218, 0.00040993792936205864, 0.00040953001007437706, 0.00041013595182448626, 0.0004106340929865837, 0.00040957401506602764, 0.00040906795766204596, 0.00041136599611490965, 0.00041224295273423195, 0.00042465096339583397, 0.0004119420191273093, 0.0004115529591217637, 0.0004115910269320011, 0.000417006085626781, 0.00041529990267008543, 0.0004087819252163172, 0.0004105831030756235, 0.000409782980568707, 0.0004116540076211095];[0.0010296640684828162, 0.001012942986562848, 0.0010048459516838193, 0.0009940749732777476, 0.0010023718932643533, 0.0010069659911096096, 0.0009941390017047524, 0.0009936909191310406, 0.0010070670396089554, 0.001000479911454022, 0.0009946179343387485, 0.0009932289831340313, 0.0010008240351453424, 0.0010114070028066635, 0.0009978669695556164, 0.0010056280298158526, 0.0010018680477514863, 0.0010103110689669847, 0.0010093129239976406, 0.0009981989860534668, 0.0010017399908974767, 0.0009982100455090404, 0.0010007600067183375, 0.0010032099671661854, 0.0009961880277842283, 0.0010056429309770465, 0.0010039720218628645, 0.0010000689653679729, 0.0010004889918491244, 0.0010093629825860262, 0.0010280670830979943, 0.0010007180972024798, 0.0009894700488075614, 0.0009958159644156694, 0.0009950710227712989, 0.0009998239111155272, 0.000999334966763854, 0.0009979819878935814, 0.0009933130349963903, 0.000995179987512529, 0.0010035079903900623, 0.0010075910249724984, 0.0009879129938781261, 0.0009897919371724129, 0.000990769942291081, 0.001002516015432775, 0.0009903269819915295, 0.0009919190779328346, 0.0009916259441524744, 0.0009904189500957727];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0004917730111628771;0.0010618610540404916;;;2.159250365386154;;;[0.0005192779935896397, 0.000499006942845881, 0.0004942410159856081, 0.0004932420561090112, 0.0004980650264769793, 0.0004940510261803865, 0.0004933129530400038, 0.0004961329977959394, 0.000495040905661881, 0.0004946260014548898, 0.000496990978717804, 0.0004957580240443349, 0.0004959040088579059, 0.0004955249605700374, 0.0004940610378980637, 0.0004975269548594952, 0.0004940639482811093, 0.0004956970224156976, 0.0004940249491482973, 0.00049489492084831, 0.0005033350316807628, 0.000493302009999752, 0.0004963279934599996, 0.0004961660597473383, 0.0004937839694321156, 0.0004940619692206383, 0.0004957320634275675, 0.0004917730111628771, 0.0004944540560245514, 0.0004934229655191302, 0.000493302009999752, 0.0004944809479638934, 0.0004936920013278723, 0.0004948449786752462, 0.000496846972964704, 0.0004933170275762677, 0.0004946409026160836, 0.0004939170321449637, 0.0004926141118630767, 0.0004935889737680554, 0.000494078965857625, 0.0004935490433126688, 0.0004957909695804119, 0.000494076986797154, 0.0004954569740220904, 0.0004970580339431763, 0.0004938769852742553, 0.0004940220387652516, 0.0004927200498059392, 0.0004926990950480103];[0.00117096200119704, 0.0015964990016072989, 0.0010748659260571003, 0.001073095016181469, 0.0010672699427232146, 0.0010750339133664966, 0.0010737680131569505, 0.001077692024409771, 0.0010851490078493953, 0.0010848839301615953, 0.0010869420366361737, 0.0010843150084838271, 0.001079631969332695, 0.0013782480964437127, 0.0010618610540404916, 0.0010681330459192395, 0.0010766390478238463, 0.0010746429907158017, 0.0010716679971665144, 0.0010707320179790258, 0.0010700819548219442, 0.0010662819258868694, 0.001069515012204647, 0.0010724019957706332, 0.0010667809983715415, 0.0013767479686066508, 0.00106584292370826, 0.0010695019736886024, 0.0010699040722101927, 0.0010709019843488932, 0.0010845499346032739, 0.0010893690632656217, 0.00108643202111125, 0.001083378097973764, 0.0010748630156740546, 0.0010701629798859358, 0.0010693049989640713, 0.0010838330490514636, 0.001068170997314155, 0.0010661679552868009, 0.0010711809154599905, 0.001071911072358489, 0.001070778933353722, 0.001068723970092833, 0.001071652048267424, 0.0010712880175560713, 0.0010742269223555923, 0.0011056109797209501, 0.0010687230387702584, 0.0014378490159288049];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.000604362110607326;0.0041790049290284514;;;6.914736803783003;;;[0.0006077239522710443, 0.0006096919532865286, 0.000608940958045423, 0.0006196280010044575, 0.0006074159173294902, 0.0006075720302760601, 0.0006132730050012469, 0.0006071270909160376, 0.0006077908910810947, 0.0006083690095692873, 0.0006064999615773559, 0.0006080529419705272, 0.0006076849531382322, 0.0006060340674594045, 0.0006072740070521832, 0.0006065319757908583, 0.0006070599192753434, 0.0006062299944460392, 0.0006091609830036759, 0.0006083659827709198, 0.0006062430329620838, 0.0006090130191296339, 0.0006069770315662026, 0.0006059780716896057, 0.0006085661007091403, 0.0006145209772512317, 0.0006062129978090525, 0.0006077780853956938, 0.0006068350048735738, 0.0006058659637346864, 0.0006071969401091337, 0.0006074130069464445, 0.0006055589765310287, 0.0006087400251999497, 0.0006064960034564137, 0.000604362110607326, 0.0006070509552955627, 0.0006074190605431795, 0.0006074309349060059, 0.0006070960080251098, 0.0006058569997549057, 0.0006066670175641775, 0.0006082960171625018, 0.0006077809957787395, 0.0006054990226402879, 0.0006074750563129783, 0.000605587032623589, 0.0006068209186196327, 0.0006068979855626822, 0.0006058160215616226];[0.004203152027912438, 0.004190386971458793, 0.00418937997892499, 0.004189884988591075, 0.004188693012110889, 0.004192554042674601, 0.004191884072497487, 0.004187237937003374, 0.004181861993856728, 0.004560878034681082, 0.0041790049290284514, 0.0041911969892680645, 0.004187935963273048, 0.0041828579269349575, 0.004184765042737126, 0.004183975048363209, 0.004184418939985335, 0.004183777957223356, 0.004201798001304269, 0.004195326007902622, 0.004201984964311123, 0.004552009981125593, 0.0041852620197460055, 0.004183546989224851, 0.004198721027933061, 0.004191520041786134, 0.004193802014924586, 0.0041858929907903075, 0.0041965789860114455, 0.004192356951534748, 0.004188242019154131, 0.0041967949364334345, 0.004185136989690363, 0.004558937973342836, 0.004183304030448198, 0.004183890065178275, 0.004180821939371526, 0.004187170998193324, 0.004190473002381623, 0.0041854840237647295, 0.004186309059150517, 0.004181569907814264, 0.004190375912003219, 0.004193984088487923, 0.004182531964033842, 0.004585637943819165, 0.004184421035461128, 0.0041841629426926374, 0.004182539996691048, 0.004180293995887041];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0005533690564334393;0.0011626019841060042;;;2.1009522859828453;;;[0.0005710809491574764, 0.0005614489782601595, 0.0005568899214267731, 0.0005570020293816924, 0.00055999297183007, 0.0005569460336118937, 0.0005608879728242755, 0.0005597510607913136, 0.0005604559555649757, 0.0005592439556494355, 0.0005552018992602825, 0.000557785970158875, 0.0005592548986896873, 0.0005600419826805592, 0.0005558659322559834, 0.0005615550326183438, 0.0005636209389194846, 0.0005565820029005408, 0.0005572179798036814, 0.0005576659459620714, 0.00056185491848737, 0.00055861403234303, 0.0005543519509956241, 0.0005611450178548694, 0.0005579749122262001, 0.0005559559212997556, 0.0005578179843723774, 0.0005590239306911826, 0.0005584080936387181, 0.0005561700090765953, 0.0005613680696114898, 0.0005568909691646695, 0.0005577079718932509, 0.0005600180011242628, 0.0005572069203481078, 0.000557709950953722, 0.0005630810046568513, 0.0005590940127149224, 0.0005549798952415586, 0.0005575290415436029, 0.0005577090196311474, 0.0005599610740318894, 0.0005575240356847644, 0.0005533690564334393, 0.0005547169130295515, 0.0005641710013151169, 0.0005541520658880472, 0.0005554070230573416, 0.0005572210066020489, 0.0005572719965130091];[0.0012068169889971614, 0.0011880400124937296, 0.0011796830222010612, 0.0012087479699403048, 0.0011790789430961013, 0.0016133770113810897, 0.0011676809517666698, 0.0011678609298542142, 0.0011678800219669938, 0.0011746389791369438, 0.0011696009896695614, 0.0011698049493134022, 0.0011770640267059207, 0.0011789780110120773, 0.001168641960248351, 0.00117306609172374, 0.0011769100092351437, 0.0011855530319735408, 0.0011709469836205244, 0.001174274948425591, 0.0011725330259650946, 0.001170507981441915, 0.0011712260311469436, 0.0011675769928842783, 0.0011748559772968292, 0.0011744130169972777, 0.0011658419389277697, 0.0011744080111384392, 0.001175106968730688, 0.0011852370807901025, 0.001181310974061489, 0.0011694399872794747, 0.0011644110782071948, 0.001171075040474534, 0.0011731019476428628, 0.0011712639825418591, 0.0011626019841060042, 0.0011709670070558786, 0.0011766289826482534, 0.001172148040495813, 0.001163856009952724, 0.001183538930490613, 0.0011744499206542969, 0.0011645129416137934, 0.0011647279607132077, 0.0011667029466480017, 0.0011636270210146904, 0.0011682349722832441, 0.0011670589447021484, 0.0011677519651129842];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.000228715012781322;0.001732190023176372;;;7.573573776866786;;;[0.0002368669956922531, 0.00024193304125219584, 0.0002404620172455907, 0.00023615604732185602, 0.00024154502898454666, 0.00023138802498579025, 0.00024362397380173206, 0.00023891008459031582, 0.0002349799033254385, 0.00023610296193510294, 0.00023833708837628365, 0.00023922906257212162, 0.0002329100389033556, 0.00024061789736151695, 0.00023025099653750658, 0.00023639900609850883, 0.00023544696159660816, 0.0002387569984421134, 0.00024573795963078737, 0.00023700797464698553, 0.000228715012781322, 0.00024880096316337585, 0.0002349730348214507, 0.00023605104070156813, 0.00023647898342460394, 0.00023370306007564068, 0.0002376380143687129, 0.0002382530365139246, 0.00023647199850529432, 0.00023518397938460112, 0.00023858400527387857, 0.00023387593682855368, 0.00023608305491507053, 0.00023578002583235502, 0.00023595301900058985, 0.00024225900415331125, 0.00023401901125907898, 0.00023968506138771772, 0.0002338280901312828, 0.00023753999266773462, 0.0002401759847998619, 0.000239394954405725, 0.0002461560070514679, 0.0002379980869591236, 0.0002299450570717454, 0.00023677200078964233, 0.00023834104649722576, 0.00023602996952831745, 0.0002398509532213211, 0.00023668503854423761];[0.0017548480536788702, 0.0017501410329714417, 0.0017421579686924815, 0.0017419470241293311, 0.0017441540258005261, 0.0017365149687975645, 0.0017390289576724172, 0.0017447971040382981, 0.0017387010157108307, 0.0017365620005875826, 0.0017367058899253607, 0.0017358449986204505, 0.0017424490069970489, 0.0021026210160925984, 0.0017335310112684965, 0.00173427804838866, 0.0017393019516021013, 0.001744445995427668, 0.001748580951243639, 0.0017352610593661666, 0.001738494960591197, 0.0017389350105077028, 0.0017387008992955089, 0.0017380189383402467, 0.0017474250635132194, 0.002092377981171012, 0.0017369830748066306, 0.0017380279023200274, 0.001736109028570354, 0.0017385099781677127, 0.001737372949719429, 0.0017349270638078451, 0.0017435180488973856, 0.0017373519949615002, 0.0017353810835629702, 0.0017347739776596427, 0.0017382969381287694, 0.0021019360283389688, 0.0017332929419353604, 0.0017325490480288863, 0.001741045038215816, 0.0017377419862896204, 0.0017378589836880565, 0.0017389539862051606, 0.0017374060116708279, 0.0017385670216754079, 0.0017366959946230054, 0.001732190023176372, 0.0017383970553055406, 0.0020849279826506972];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0003902739845216274;0.0006953849224373698;;;1.7817865141324436;;;[0.0004260600544512272, 0.00039779499638825655, 0.0003926040371879935, 0.0003927880898118019, 0.0003924760967493057, 0.00039320194628089666, 0.0003919110167771578, 0.0003925400087609887, 0.00039467704482376575, 0.0003928879741579294, 0.00039390590973198414, 0.0003975100116804242, 0.00039723794907331467, 0.0003931160317733884, 0.0003918950678780675, 0.00039307004772126675, 0.000393538037315011, 0.0003924659686163068, 0.0003905179910361767, 0.0003951539983972907, 0.0003929700469598174, 0.00039286597166210413, 0.00039075990207493305, 0.00041079893708229065, 0.0003942030016332865, 0.0003929249942302704, 0.00039217493031173944, 0.0003927029902115464, 0.00039179797749966383, 0.00039202801417559385, 0.0003933589905500412, 0.0003930490929633379, 0.0003926289500668645, 0.0003934060223400593, 0.000392492045648396, 0.0003920559538528323, 0.0003921990282833576, 0.0003962600603699684, 0.0003912230022251606, 0.0003927970537915826, 0.0003935060231015086, 0.00039427808951586485, 0.0003917210269719362, 0.00039226002991199493, 0.0003940670285373926, 0.00039397808723151684, 0.0003950679674744606, 0.0003902739845216274, 0.00039119599387049675, 0.00039203104097396135];[0.0008593980455771089, 0.0007510279538109899, 0.0007106449920684099, 0.0007092839805409312, 0.00071949593257159, 0.0007161280373111367, 0.0007170219905674458, 0.0007033949950709939, 0.0007132579339668155, 0.0007120739901438355, 0.0007054590387269855, 0.0007157219806686044, 0.0007123450050130486, 0.0007138369837775826, 0.0007117120549082756, 0.0007039159536361694, 0.0007269260240718722, 0.0007102900417521596, 0.0007040670607239008, 0.0007106970297172666, 0.0007068529957905412, 0.000718318042345345, 0.0007035919697955251, 0.0007044189842417836, 0.000707364990375936, 0.0006985170766711235, 0.0007046699756756425, 0.0007194029167294502, 0.0007066269172355533, 0.0007047040853649378, 0.0007048570550978184, 0.0007099889917299151, 0.0007112830644473433, 0.000716041075065732, 0.0006999749457463622, 0.0007030250271782279, 0.0007106759585440159, 0.0007079640636220574, 0.0007186608854681253, 0.0007126950658857822, 0.0007061680080369115, 0.0007048739353194833, 0.0007005459628999233, 0.0007004570215940475, 0.0007045440142974257, 0.0007093290332704782, 0.0006953849224373698, 0.0007054259767755866, 0.000701152952387929, 0.0007051100255921483];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.00035301607567816973;0.0009244619868695736;;;2.618753225596354;;;[0.0003896220587193966, 0.00037001201417297125, 0.0003558750031515956, 0.0003557219170033932, 0.00035519199445843697, 0.00035547197330743074, 0.0003552609123289585, 0.00035816605668514967, 0.0003553050337359309, 0.0003554519498720765, 0.00035442598164081573, 0.00035552389454096556, 0.00035301607567816973, 0.0003553490387275815, 0.0003576159942895174, 0.00035391305573284626, 0.0003539470490068197, 0.00035495602060109377, 0.00035426102112978697, 0.00035489595029503107, 0.00035737594589591026, 0.0003533859271556139, 0.00035843602381646633, 0.0003574569709599018, 0.0003546180669218302, 0.00035707198549062014, 0.0003549830289557576, 0.00035411003045737743, 0.0003550759283825755, 0.0003546540392562747, 0.00035406299866735935, 0.0003547439118847251, 0.00035541702527552843, 0.00035683996975421906, 0.00035485997796058655, 0.00035467406269162893, 0.00035441992804408073, 0.00035477394703775644, 0.0003560479963198304, 0.0003548010718077421, 0.00035423203371465206, 0.00035351491533219814, 0.0003554950235411525, 0.0003570769913494587, 0.00035403098445385695, 0.0003565549850463867, 0.0003554889699444175, 0.00035547197330743074, 0.00035324099007993937, 0.00035713298711925745];[0.001031465013511479, 0.0009790729964151978, 0.0009471470257267356, 0.0009442499140277505, 0.0009447400225326419, 0.00133551808539778, 0.0009259060025215149, 0.0009287840221077204, 0.0009313069749623537, 0.0009270349983125925, 0.0009288259316235781, 0.0009281850652769208, 0.0009299808880314231, 0.0009325400460511446, 0.0009984949138015509, 0.0009861900471150875, 0.0009510200470685959, 0.001291549066081643, 0.0009265650296583772, 0.0009288459550589323, 0.0009336050134152174, 0.0009290958987548947, 0.0009276069467887282, 0.0009310540044680238, 0.0009312300244346261, 0.0009309800807386637, 0.0009409890044480562, 0.0009253780590370297, 0.0009321080287918448, 0.0012271099258214235, 0.0009244619868695736, 0.0009257789934054017, 0.0009613799629732966, 0.0009499459993094206, 0.0009363429853692651, 0.0009308999869972467, 0.0009645749814808369, 0.0009334480855613947, 0.0009312439942732453, 0.0009287899592891335, 0.0009306180290877819, 0.0012383179273456335, 0.0009290869347751141, 0.0009263219544664025, 0.0009287900757044554, 0.0009495570557191968, 0.0009300810052081943, 0.0009280369849875569, 0.0009283969411626458, 0.0009276519995182753];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.00027241301722824574;0.0014864960685372353;;;5.456773261652728;;;[0.00027563306502997875, 0.0002742989454418421, 0.00027458497788757086, 0.0002733679721131921, 0.0002742960350587964, 0.00027397903613746166, 0.0002738409675657749, 0.0002750069834291935, 0.00027553795371204615, 0.0002750289859250188, 0.00027454900555312634, 0.00027325795963406563, 0.00027433503419160843, 0.00027298100758343935, 0.00027259800117462873, 0.0002783630043268204, 0.0002735110465437174, 0.00027414702344685793, 0.00027430790942162275, 0.00027357996441423893, 0.00027366005815565586, 0.0002734740264713764, 0.00027303199749439955, 0.000274564023129642, 0.0002760450588539243, 0.0002752200234681368, 0.00027325598057359457, 0.00027501897420734167, 0.00027422397397458553, 0.0002750139683485031, 0.000273326993919909, 0.00027384795248508453, 0.00027335400227457285, 0.0002749019768089056, 0.0002741529606282711, 0.00027436797972768545, 0.00027762900572270155, 0.0002751729916781187, 0.0002734320005401969, 0.00027568498626351357, 0.00027635099831968546, 0.00027368299197405577, 0.0002742289798334241, 0.00027490092907100916, 0.0002731719287112355, 0.000274257967248559, 0.00027241301722824574, 0.0002730870619416237, 0.0002755100140348077, 0.00028519402258098125];[0.001523949089460075, 0.0020029779989272356, 0.0014915679348632693, 0.0014927600277587771, 0.0014902199618518353, 0.0014910580357536674, 0.0015052709495648742, 0.0014946700539439917, 0.0014901460381224751, 0.0014940779656171799, 0.0014916550135239959, 0.0014923339476808906, 0.001495625008828938, 0.0018624149961397052, 0.0014878740767017007, 0.0014912940096110106, 0.0014902399852871895, 0.0014887979486957192, 0.0014885329874232411, 0.0014907059958204627, 0.0014896220527589321, 0.0014917240478098392, 0.001490316935814917, 0.0014921630499884486, 0.0014890970196574926, 0.0018407830502837896, 0.0015112709952518344, 0.0014913040213286877, 0.0014893630286678672, 0.0014896360225975513, 0.0014913729391992092, 0.0014942549169063568, 0.001489988062530756, 0.0014919430250301957, 0.0014885899145156145, 0.0014875639462843537, 0.0014887260040268302, 0.0018379570683464408, 0.001505488995462656, 0.0015087570063769817, 0.001494924072176218, 0.0014889489393681288, 0.0014893909683451056, 0.0014864960685372353, 0.0014894460327923298, 0.0014884970150887966, 0.001492096926085651, 0.0014892620965838432, 0.0015030200593173504, 0.0018508570501580834];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0005795779870823026;0.0008316918974742293;;;1.4349956623803337;;;[0.0006121400510892272, 0.00058625394012779, 0.0005823320243507624, 0.0005813000025227666, 0.0005832730093970895, 0.0005850950255990028, 0.0005849209846928716, 0.0005887199658900499, 0.000584085937589407, 0.0005857929354533553, 0.0005812440067529678, 0.0005812529707327485, 0.000584239955060184, 0.0005855860654264688, 0.0005815429612994194, 0.0005808309651911259, 0.0005829799920320511, 0.0005828160792589188, 0.0005848690634593368, 0.0005842039827257395, 0.0005882550030946732, 0.0005825950065627694, 0.0005866399733349681, 0.0005839500809088349, 0.0005880389362573624, 0.0005827129352837801, 0.0005816079210489988, 0.0005825049011036754, 0.0005827159620821476, 0.0005828479770570993, 0.0005851360037922859, 0.0005819079233333468, 0.0005819119978696108, 0.0005830209702253342, 0.0005820189835503697, 0.0005847279680892825, 0.0005826570559293032, 0.0005866989959031343, 0.0005813939496874809, 0.0012494620168581605, 0.0005895079812034965, 0.0005931860068812966, 0.000584398047067225, 0.0005824259715154767, 0.0005818300414830446, 0.0005831170128658414, 0.0005795779870823026, 0.0005810549482703209, 0.0005839929217472672, 0.0005823620595037937];[0.0009064390324056149, 0.0008695950964465737, 0.0008587560150772333, 0.0008503639837726951, 0.0008513749344274402, 0.0008521740091964602, 0.0008535799570381641, 0.0008548559853807092, 0.000853238976560533, 0.0008497129892930388, 0.0008421930251643062, 0.0008425239939242601, 0.0008444399572908878, 0.0008399140788242221, 0.0008422950049862266, 0.0008488809689879417, 0.000842588022351265, 0.0008518090471625328, 0.0008569019846618176, 0.0008405710104852915, 0.0008512239437550306, 0.0008593039819970727, 0.0008432390168309212, 0.0008418789366260171, 0.0008463809499517083, 0.0008455360075458884, 0.0008486360311508179, 0.0008389790309593081, 0.0008436309872195125, 0.000839912099763751, 0.0008519369876012206, 0.0008381180232390761, 0.0008489149622619152, 0.0008639059960842133, 0.0008877979125827551, 0.0008444309933111072, 0.000838216976262629, 0.000834435923025012, 0.0008415450574830174, 0.0008444320410490036, 0.000853300909511745, 0.0008518899558112025, 0.0008484360296279192, 0.0008352329023182392, 0.0008359180064871907, 0.0008477920200675726, 0.0008316918974742293, 0.0008354909950867295, 0.0008364849491044879, 0.0008327399846166372];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0009742570109665394;0.0011225349735468626;;;1.152195941020963;;;[0.0010045160306617618, 0.000979991047643125, 0.0009800140978768468, 0.0009769139578565955, 0.000975040951743722, 0.0009802860440686345, 0.0009815009543672204, 0.0009805000154301524, 0.0009798810351639986, 0.0009757619118317962, 0.00098068593069911, 0.0009787529706954956, 0.0009805390145629644, 0.0009804849978536367, 0.0009771150071173906, 0.0009780150139704347, 0.000978225958533585, 0.0009766040602698922, 0.000983297941274941, 0.000976740033365786, 0.0009762910194694996, 0.000987570034340024, 0.0009782180422917008, 0.0009773069759830832, 0.0009820760460570455, 0.0009768980089575052, 0.0009761630790308118, 0.0009809279581531882, 0.000979011063463986, 0.0009793250355869532, 0.0009822719730436802, 0.0009807839524000883, 0.0009758250089362264, 0.0009837420657277107, 0.0009742570109665394, 0.0009749910095706582, 0.0009833580115810037, 0.0009762399131432176, 0.0009798280661925673, 0.0009795499499887228, 0.0009760410757735372, 0.0009765480645000935, 0.0009841639548540115, 0.0009770860197022557, 0.0009761289693415165, 0.000987829058431089, 0.0009768520249053836, 0.0009751709876582026, 0.0009828469483181834, 0.000978583935648203];[0.0011765470262616873, 0.0011508770985528827, 0.0011576730757951736, 0.0011357479961588979, 0.0011406539706513286, 0.0011529570911079645, 0.0011536639649420977, 0.001135842059738934, 0.0011337390169501305, 0.001136505976319313, 0.001130743999965489, 0.0011333010625094175, 0.0011395569890737534, 0.0011282539926469326, 0.0011497619561851025, 0.0011365310056135058, 0.0011313610011711717, 0.0011525810696184635, 0.0011336480965837836, 0.001134937978349626, 0.0011397970374673605, 0.0011295441072434187, 0.0011327089741826057, 0.0011510929325595498, 0.001138190971687436, 0.0011355980532243848, 0.0011399860959500074, 0.0011379059869796038, 0.0011353270383551717, 0.0011502179550006986, 0.0011326849926263094, 0.0011467309668660164, 0.0011347610270604491, 0.0011382470838725567, 0.0011393510503694415, 0.001137169892899692, 0.0011289099929854274, 0.0011362789664417505, 0.001137940096668899, 0.0011348630068823695, 0.001129806973040104, 0.0011514929356053472, 0.0011416140478104353, 0.0011270330287516117, 0.0011290149996057153, 0.0011295110452920198, 0.0011305030202493072, 0.0011687440564855933, 0.0011426840210333467, 0.0011225349735468626];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.000730972969904542;0.0012498160358518362;;;1.7097978821502116;;;[0.0007696899119764566, 0.0007394509157165885, 0.0007323799654841423, 0.0007352069951593876, 0.0007338509894907475, 0.0007336830021813512, 0.0007335969712585211, 0.0007333749672397971, 0.0007336940616369247, 0.0007332280511036515, 0.0007327329367399216, 0.0007330910302698612, 0.0007345979101955891, 0.0007361290045082569, 0.0007344410987570882, 0.0007337830029428005, 0.0007339919684454799, 0.000743565964512527, 0.0007446589879691601, 0.0007353670662268996, 0.0007344509940594435, 0.0007353370310738683, 0.0007354550762102008, 0.0007345650810748339, 0.0007365519413724542, 0.0007359300507232547, 0.0007352599641308188, 0.0007332039531320333, 0.0007337179267778993, 0.0007324110483750701, 0.0007365680066868663, 0.0007328949868679047, 0.0007337060524150729, 0.0007347860373556614, 0.0007333720568567514, 0.0007390240207314491, 0.0007343729957938194, 0.0007323280442506075, 0.0007327359635382891, 0.0007365730125457048, 0.0007329019717872143, 0.0007324080215767026, 0.0007335350383073092, 0.0007333050016313791, 0.000732709071598947, 0.0007319069700315595, 0.0007323028985410929, 0.0007322510937228799, 0.0007327540079131722, 0.000730972969904542];[0.0013608820736408234, 0.001830632914789021, 0.0012703160755336285, 0.0012691739248111844, 0.001270062057301402, 0.0012510120868682861, 0.0012747979490086436, 0.0012736470671370625, 0.0012691689189523458, 0.0012731860624626279, 0.0012688920833170414, 0.0012811680790036917, 0.0012561799958348274, 0.001582187949679792, 0.0012619439512491226, 0.001267138053663075, 0.0012812740169465542, 0.0012654659803956747, 0.0012684440007433295, 0.0012668699491769075, 0.0012670590076595545, 0.0012783580459654331, 0.0012580639449879527, 0.0012667550472542644, 0.001265416038222611, 0.0015662870137020946, 0.0012808989267796278, 0.0012672418961301446, 0.0012573639396578074, 0.0012498160358518362, 0.0012688379501923919, 0.00126305699814111, 0.001263804966583848, 0.0012678259517997503, 0.0012675710022449493, 0.0012615559389814734, 0.0012622519861906767, 0.001579518080689013, 0.0012738759396597743, 0.001254015020094812, 0.0012673350283876061, 0.0012662730878219008, 0.0012652210425585508, 0.0012787319719791412, 0.0012625199742615223, 0.0012609759578481317, 0.0012696129269897938, 0.0012651209253817797, 0.001265522907488048, 0.0012786060106009245];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  pxcq,ktc,dwq,xkd->pxtw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pxcq->ktpxq                   dwq,xkd,ktpxq->pxtw
   5           GEMM          xkd,dwq->xkwq                      ktpxq,xkwq->pxtw
   6              0       xkwq,ktpxq->pxtw                            pxtw->pxtw

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0007242390420287848;0.006923530017957091;;;9.559730442814097;;;[0.0007345990743488073, 0.0007261950522661209, 0.0007265339372679591, 0.000724316923879087, 0.0007253559306263924, 0.0007251650094985962, 0.0007305630715563893, 0.0007269459310919046, 0.0007298610871657729, 0.0007282340666279197, 0.000726197031326592, 0.0007242390420287848, 0.0007258469704538584, 0.0007253820076584816, 0.0007262401049956679, 0.0007251619827002287, 0.0007267449982464314, 0.0007249279879033566, 0.0007294919341802597, 0.0007248619804158807, 0.0007286480395123363, 0.0007252710638567805, 0.0007330250227823853, 0.0007265439489856362, 0.0007265500025823712, 0.0007283579325303435, 0.0007296910043805838, 0.0007262950530275702, 0.0007279760902747512, 0.0007302860030904412, 0.0007329470245167613, 0.0007336599519476295, 0.0007303389720618725, 0.0007293049711734056, 0.0007285480387508869, 0.0007290579378604889, 0.000729365972802043, 0.0007267800392583013, 0.0007279090350493789, 0.0007268949411809444, 0.0007275519892573357, 0.0007264249725267291, 0.0007260270649567246, 0.0007271330105140805, 0.0007283940212801099, 0.000724960002116859, 0.0007289180066436529, 0.0007244240259751678, 0.0007276409305632114, 0.0007290219655260444];[0.006949899950996041, 0.006931622978299856, 0.006941845058463514, 0.006928079063072801, 0.006941052037291229, 0.006924774963408709, 0.006940420949831605, 0.00692546705249697, 0.0069404999958351254, 0.006929997005499899, 0.006949039059691131, 0.006928585935384035, 0.006936175050213933, 0.006926796049810946, 0.006962329964153469, 0.006936523946933448, 0.00695240602362901, 0.006936062010936439, 0.006946685025468469, 0.006927515030838549, 0.00694077298976481, 0.006938256090506911, 0.006958574987947941, 0.006937074940651655, 0.006940566003322601, 0.006939133047126234, 0.006945268018171191, 0.006933800992555916, 0.006948492024093866, 0.006926065078005195, 0.006943505955860019, 0.00692752399481833, 0.006953179952688515, 0.006927937967702746, 0.0069443900138139725, 0.006937636062502861, 0.006947390967980027, 0.006923530017957091, 0.006942625041119754, 0.006939369952306151, 0.006943639018572867, 0.006927675916813314, 0.006944625987671316, 0.006943973014131188, 0.00694753194693476, 0.006937930011190474, 0.006943918997421861, 0.0069315009750425816, 0.006950580049306154, 0.006932336022146046];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.0020554789807647467;0.02278784802183509;;;11.086393115709122;;;[0.002061040955595672, 0.0020605280296877027, 0.0020598919363692403, 0.002064721076749265, 0.002061598002910614, 0.0020603390876203775, 0.002066507004201412, 0.002060628030449152, 0.002063689986243844, 0.0020576450042426586, 0.0020597840193659067, 0.0020590740023180842, 0.0020603080047294497, 0.002056943019852042, 0.002059493097476661, 0.0020595580572262406, 0.0020604360615834594, 0.0020571229979395866, 0.002062516985461116, 0.0020554789807647467, 0.0020612060325220227, 0.002057191915810108, 0.002060196944512427, 0.0020574210211634636, 0.002062576008029282, 0.002060402068309486, 0.0020589280175045133, 0.0020611080108210444, 0.0020625590113922954, 0.002061431994661689, 0.0020651340018957853, 0.0020572979701682925, 0.002061639097519219, 0.002059894963167608, 0.0020588780753314495, 0.0020584070589393377, 0.0020611919462680817, 0.002056036959402263, 0.002057999954558909, 0.002058262936770916, 0.0020601239521056414, 0.002063135034404695, 0.0020598769187927246, 0.002061647013761103, 0.0020579250995069742, 0.0020586579339578748, 0.002062130020931363, 0.0020607649348676205, 0.0020578301046043634, 0.002058696001768112];[0.022906803991645575, 0.022862181067466736, 0.022840983932837844, 0.0228428200352937, 0.022788388887420297, 0.022843064973130822, 0.02286102599464357, 0.022845499916002154, 0.022847407963126898, 0.022861502948217094, 0.022791035007685423, 0.02285264595411718, 0.022847948013804853, 0.02278784802183509, 0.022844261024147272, 0.02283564198296517, 0.02284093201160431, 0.02283308596815914, 0.022848024033010006, 0.02279365004505962, 0.022851046989671886, 0.023184383986517787, 0.022805247106589377, 0.0228644140297547, 0.0228384539950639, 0.02284044399857521, 0.022833607043139637, 0.022835134994238615, 0.022793954936787486, 0.02285012195352465, 0.02283589995931834, 0.022796564968302846, 0.022844169987365603, 0.023240673006512225, 0.022845753002911806, 0.02284734498243779, 0.022836880991235375, 0.022805294953286648, 0.0228407580871135, 0.022848373977467418, 0.022792756091803312, 0.02283547108527273, 0.022852840018458664, 0.022836826974526048, 0.022846007021144032, 0.023717486998066306, 0.022788248024880886, 0.02284808608237654, 0.022823555045761168, 0.02280215104110539];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.0007569899316877127;0.0015574789140373468;;;2.057463182588096;;;[0.0007835850119590759, 0.0007649690378457308, 0.000768749974668026, 0.0007619049865752459, 0.0007622659904882312, 0.0007803369080647826, 0.0007600820390507579, 0.0007634160574525595, 0.000765913981013, 0.000769203994423151, 0.0007737219566479325, 0.0007630109321326017, 0.0007658489048480988, 0.0007709290366619825, 0.0007657690439373255, 0.0007650059415027499, 0.0007643410935997963, 0.0007611749460920691, 0.0007569899316877127, 0.0007654400542378426, 0.0007630139589309692, 0.0007634999928995967, 0.0007646719459444284, 0.0007642270065844059, 0.0007668409962207079, 0.0007627219893038273, 0.0007696409011259675, 0.0007636429509148002, 0.0007625729776918888, 0.0007641869597136974, 0.0007632420165464282, 0.0007679329719394445, 0.0007661499548703432, 0.000761436065658927, 0.0007672749925404787, 0.0007610210450366139, 0.0007618869422003627, 0.0007775340927764773, 0.0007801080355420709, 0.000765441101975739, 0.0007688659243285656, 0.0007683190051466227, 0.0007689350750297308, 0.0007637839298695326, 0.0007703950395807624, 0.0007662239950150251, 0.0007668319158256054, 0.0007684660376980901, 0.0007599520031362772, 0.0007620669202879071];[0.0015652109868824482, 0.0015664469683542848, 0.0015630689449608326, 0.0015574789140373468, 0.0015622719656676054, 0.001560739940032363, 0.0015630050329491496, 0.0015624589286744595, 0.0015684469835832715, 0.0015610900009050965, 0.001569789950735867, 0.0015606289962306619, 0.001562498975545168, 0.001559085096232593, 0.0015600740443915129, 0.0015699979849159718, 0.001564545906148851, 0.0015718690119683743, 0.0015748500591143966, 0.0015633649891242385, 0.0015714860055595636, 0.001560793025419116, 0.0015627749962732196, 0.0015636959578841925, 0.001566543010994792, 0.0015641559148207307, 0.0015658760676160455, 0.0015601450577378273, 0.0015586960362270474, 0.0015812349738553166, 0.0015586060471832752, 0.001573447952978313, 0.0015625180676579475, 0.0015695240581408143, 0.0015723820542916656, 0.001563263009302318, 0.0015620799968019128, 0.0015628160908818245, 0.0015732749598100781, 0.0015622280770912766, 0.0015591710107401013, 0.0015746850986033678, 0.0015615610172972083, 0.001562359044328332, 0.0015652320580556989, 0.001564712030813098, 0.0015645729145035148, 0.00156085891649127, 0.0015617399476468563, 0.0015705080004408956];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0017418729839846492;0.0020198149140924215;;;1.1595649812949977;;;[0.0017848999705165625, 0.0017623340245336294, 0.0017792530125007033, 0.0017646639607846737, 0.0017620599828660488, 0.0017532979836687446, 0.0017418729839846492, 0.0017585379537194967, 0.0017577889375388622, 0.0017525400035083294, 0.0017625950276851654, 0.0017647489439696074, 0.0017594910459592938, 0.0017545029986649752, 0.0017613510135561228, 0.001765960012562573, 0.0017594039672985673, 0.001759938895702362, 0.0017646250780671835, 0.0017534419894218445, 0.0017749990802258253, 0.0017559649422764778, 0.0017638379940763116, 0.0017623690655454993, 0.0017554790247231722, 0.0017563289729878306, 0.0017711929976940155, 0.0017591090872883797, 0.001765877939760685, 0.0017652639653533697, 0.0017736379522830248, 0.0017511069308966398, 0.0017670989036560059, 0.001754940953105688, 0.001757452031597495, 0.0017608910566195846, 0.0017599579878151417, 0.0017630199436098337, 0.001758726080879569, 0.001764268963597715, 0.0017678769072517753, 0.001758867991156876, 0.0017565119778737426, 0.0017658630385994911, 0.0017551661003381014, 0.0017606839537620544, 0.0017583309672772884, 0.0017641430022194982, 0.0017683700425550342, 0.001754677970893681];[0.0020569420885294676, 0.0020327239762991667, 0.0020309019600972533, 0.0020276240538805723, 0.0020274940179660916, 0.00202269502915442, 0.0020367790712043643, 0.0020244199549779296, 0.0021322809625416994, 0.0020296890288591385, 0.0020250550005584955, 0.0020210769725963473, 0.0020312779815867543, 0.002026007045060396, 0.0020321409683674574, 0.002036293037235737, 0.002031594980508089, 0.0020298169692978263, 0.002024048939347267, 0.0020295199938118458, 0.0020352720748633146, 0.00203192001208663, 0.0020248170476406813, 0.0020220300648361444, 0.0020248410291969776, 0.002028263988904655, 0.0020229739602655172, 0.00202026404440403, 0.002020154963247478, 0.0020253859693184495, 0.0020307620288804173, 0.0020198149140924215, 0.0020284790080040693, 0.0020244920160621405, 0.002023202949203551, 0.0020301539916545153, 0.002025048015639186, 0.002025111927650869, 0.0020238050492480397, 0.0020318588940426707, 0.002025312976911664, 0.0020247739739716053, 0.002032016054727137, 0.0020298389717936516, 0.002025473047979176, 0.0020224450854584575, 0.0020198168931528926, 0.0020278210286051035, 0.00202235602773726, 0.0020210869843140244];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.001691379933618009;0.03308505401946604;;;19.560982935805693;;;[0.001697904895991087, 0.0016940730856731534, 0.0017012660391628742, 0.0016953919548541307, 0.001697850995697081, 0.0016954140737652779, 0.00169550406280905, 0.001701661036349833, 0.0017003939719870687, 0.0016974660102277994, 0.0017009959556162357, 0.0016935280291363597, 0.0016973649617284536, 0.001694779028184712, 0.0016943670343607664, 0.0016945310635492206, 0.0017022760584950447, 0.0016992130549624562, 0.0017012290190905333, 0.0016977210761979222, 0.0016978960484266281, 0.0016930860001593828, 0.0016967210685834289, 0.0016968880081549287, 0.0016965609975159168, 0.0016968109412118793, 0.0017009329749271274, 0.0016955580795183778, 0.001695689046755433, 0.0016948849661275744, 0.0016969109419733286, 0.001691379933618009, 0.0016987939598038793, 0.0016984669491648674, 0.0016956189647316933, 0.0016954620368778706, 0.0016974579775705934, 0.001697425963357091, 0.0016964910319074988, 0.0016964160604402423, 0.0016987669514492154, 0.001701317960396409, 0.001704910071566701, 0.0016951910220086575, 0.0016992290038615465, 0.0016967890551313758, 0.0016980880172923207, 0.0016990980366244912, 0.001695567974820733, 0.0016992170130833983];[0.03312447702046484, 0.033112503006123006, 0.03310344205237925, 0.03309013100806624, 0.03310598898679018, 0.03310723102185875, 0.03310454206075519, 0.03309755399823189, 0.033112904988229275, 0.03310986701399088, 0.03310693392995745, 0.03309540904592723, 0.03311684692744166, 0.03346250392496586, 0.03308505401946604, 0.033108354080468416, 0.03310864500235766, 0.03310613299254328, 0.033093934995122254, 0.03312015102710575, 0.03310529293958098, 0.033103339024819434, 0.03309452906250954, 0.0330920850392431, 0.03311742492951453, 0.03345431399066001, 0.03310110908932984, 0.033109290059655905, 0.033094280981458724, 0.03310598200187087, 0.03308853891212493, 0.03311973507516086, 0.033101683016866446, 0.03308942203875631, 0.03319478896446526, 0.033091296907514334, 0.033098082058131695, 0.03352767799515277, 0.03310218302067369, 0.033099177991971374, 0.033101250999607146, 0.03312606899999082, 0.03309134393930435, 0.03309649298898876, 0.033115525962784886, 0.03310170501936227, 0.033093462930992246, 0.03311068599577993, 0.033097311039455235, 0.033441400970332325];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0004986879648640752;0.0010766329942271113;;;2.158931175571008;;;[0.0005290718981996179, 0.0005144140450283885, 0.0005153600359335542, 0.0005057249218225479, 0.00051146000623703, 0.0005081549752503633, 0.0005044450517743826, 0.0005125170573592186, 0.0005140569992363453, 0.0005095230881124735, 0.0005083960713818669, 0.0005068250466138124, 0.0005051479674875736, 0.0005087020108476281, 0.0004986879648640752, 0.0005191590171307325, 0.0005026849685236812, 0.000514818006195128, 0.0005105459131300449, 0.0005105659365653992, 0.0005061920965090394, 0.0005080340197309852, 0.0005176209378987551, 0.0005051960470154881, 0.0005059849936515093, 0.0005112310172989964, 0.0005059619434177876, 0.00050595891661942, 0.0005058689275756478, 0.0005104439333081245, 0.00050866708625108, 0.0005059080431237817, 0.0004989799344912171, 0.0005151750519871712, 0.000502496026456356, 0.0005046649603173137, 0.0005178620340302587, 0.0005045630969107151, 0.0005051339976489544, 0.0005057649686932564, 0.0005110270576551557, 0.0005053209606558084, 0.0005097700050100684, 0.0005040849791839719, 0.0005042359698563814, 0.000510598998516798, 0.0005011189496144652, 0.00050854601431638, 0.0005109690828248858, 0.0005057500675320625];[0.0010858570458367467, 0.0010802890174090862, 0.001080484944395721, 0.0010811369866132736, 0.0010794380214065313, 0.0010786979692056775, 0.0010850540129467845, 0.0010823810007423162, 0.001077209017239511, 0.0010796550195664167, 0.0010783079778775573, 0.0010783150792121887, 0.0010820039315149188, 0.0010793529218062758, 0.001077054999768734, 0.0010826489888131618, 0.0010787119390442967, 0.0010813319822773337, 0.001078970031812787, 0.0010770519729703665, 0.001079633948393166, 0.0010790370870381594, 0.0010769990039989352, 0.0010766329942271113, 0.0010839509777724743, 0.0010781820164993405, 0.0010798699222505093, 0.0010781700257211924, 0.0010767660569399595, 0.0010778360301628709, 0.0010794110130518675, 0.0010814970592036843, 0.001077731023542583, 0.0010797639843076468, 0.0010788639774546027, 0.0010799570009112358, 0.0010787229984998703, 0.0010800439631566405, 0.0010768850333988667, 0.0010783469770103693, 0.0010807369835674763, 0.0010809360537678003, 0.0010827479418367147, 0.001081691007129848, 0.001077924040146172, 0.001095180050469935, 0.0010786280035972595, 0.0010814790148288012, 0.001081068068742752, 0.0010815480491146445];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0007883509388193488;0.0009632139699533582;;;1.2218086165989577;;;[0.0008157920092344284, 0.0007913890294730663, 0.0007960200309753418, 0.0007897559553384781, 0.0007986240088939667, 0.0007927740225568414, 0.0007913120789453387, 0.0007883509388193488, 0.0007961979135870934, 0.0007918790215626359, 0.0007889260305091739, 0.0007962830131873488, 0.0007943850941956043, 0.000790014979429543, 0.0007896790048107505, 0.000796554028056562, 0.0007908240659162402, 0.0007906469982117414, 0.0007953649619594216, 0.0007906040409579873, 0.0007910269778221846, 0.0007932719308882952, 0.0007950379513204098, 0.0007913029985502362, 0.000794655061326921, 0.0007922430522739887, 0.0007928549312055111, 0.0007937579648569226, 0.0007965589175000787, 0.0007908480474725366, 0.0007921740179881454, 0.0007951450534164906, 0.0007912809960544109, 0.0007937130285426974, 0.0007922389777377248, 0.0007888320833444595, 0.0007934850873425603, 0.0007933680899441242, 0.0007901970529928803, 0.000791919999755919, 0.0007914090529084206, 0.000818597967736423, 0.0007912070723250508, 0.0007917159236967564, 0.0007920359494164586, 0.0007937590125948191, 0.0007897099712863564, 0.0007953520398586988, 0.0007944690296426415, 0.0007898909971117973];[0.0009946830105036497, 0.0009730090387165546, 0.0009747949661687016, 0.0009753699414432049, 0.0009707119315862656, 0.0009670250583440065, 0.0009739979868754745, 0.000966989086009562, 0.0009673750028014183, 0.0009811189956963062, 0.0009674920001998544, 0.000968959997408092, 0.0009755330393090844, 0.0009692410239949822, 0.0009654390159994364, 0.0009677830385044217, 0.0009672599844634533, 0.000965624931268394, 0.0009788490133360028, 0.0009787370217964053, 0.0009747620206326246, 0.0009695249609649181, 0.0009666580008342862, 0.0009674240136519074, 0.0009654390159994364, 0.0009660409996286035, 0.0009651660220697522, 0.0009653789456933737, 0.0009632139699533582, 0.0009651610162109137, 0.0009655720787122846, 0.0009666549740359187, 0.0009668599814176559, 0.0009741069516167045, 0.0009723280090838671, 0.0009666370460763574, 0.0009674429893493652, 0.0009665460092946887, 0.0009663340169936419, 0.0009668060811236501, 0.0009673909517005086, 0.000966830994002521, 0.0009684190154075623, 0.0009641039650887251, 0.0009645350510254502, 0.0009683850221335888, 0.0009651109576225281, 0.0009664950193837285, 0.0009712950559332967, 0.0009685690747573972];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.002302045002579689;0.020859839976765215;;;9.061438830861048;;;[0.0023075781064108014, 0.002307525952346623, 0.002305740024894476, 0.002305286005139351, 0.002303234999999404, 0.002303797984495759, 0.002303118002600968, 0.0023027469869703054, 0.0023026049602776766, 0.0023064109263941646, 0.002306255977600813, 0.0023051409516483545, 0.002307047019712627, 0.002303395071066916, 0.002303014975041151, 0.002303548972122371, 0.0023050920572131872, 0.002304670982994139, 0.002305857022292912, 0.002306623966433108, 0.0023027239367365837, 0.0023056059144437313, 0.0023038480430841446, 0.002303136046975851, 0.0023030759766697884, 0.0023068200098350644, 0.002304435009136796, 0.0023043069522827864, 0.0023074689088389277, 0.002304897061549127, 0.002302045002579689, 0.002302630920894444, 0.0023065799614414573, 0.002305547008290887, 0.0023055049823597074, 0.0023088810266926885, 0.002305830013938248, 0.0023036079946905375, 0.002302585053257644, 0.002305409056134522, 0.0023052269825711846, 0.002303234999999404, 0.002306669019162655, 0.0023069620365276933, 0.002304346999153495, 0.0023052800679579377, 0.0023064269917085767, 0.0023032539756968617, 0.002304541994817555, 0.0023093969793990254];[0.02088719792664051, 0.020956691005267203, 0.020876472000963986, 0.020878711016848683, 0.020902690012007952, 0.020960628986358643, 0.02089293801691383, 0.02088739292230457, 0.020884601981379092, 0.020972279948182404, 0.020876070950180292, 0.020880280062556267, 0.02087853301782161, 0.020967782009392977, 0.02087623893748969, 0.020889099105261266, 0.02086876006796956, 0.020971796941012144, 0.02087179897353053, 0.020877794944681227, 0.02122960810083896, 0.020962976035661995, 0.020897982991300523, 0.020886340993456542, 0.02087412099353969, 0.020968869095668197, 0.02087074297014624, 0.02088606299366802, 0.020898777060210705, 0.020971513935364783, 0.020876287017017603, 0.020876181893981993, 0.021245572017505765, 0.020960952970199287, 0.02087203797418624, 0.020878151059150696, 0.020872454973869026, 0.020951702957972884, 0.020869449945166707, 0.020859839976765215, 0.02095594198908657, 0.020959224901162088, 0.020875204005278647, 0.020879709045402706, 0.021254259976558387, 0.02094862691592425, 0.020866889040917158, 0.020865044090896845, 0.020873646019026637, 0.0209554610773921];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0006336579099297523;0.0014741619816049933;;;2.3264319098745565;;;[0.0006459470605477691, 0.0006557219894602895, 0.0006564849754795432, 0.0006566890515387058, 0.0006535459542647004, 0.0006501850439235568, 0.000654831063002348, 0.000654350034892559, 0.000657046097330749, 0.000652175978757441, 0.0006502979667857289, 0.000653326977044344, 0.0006496789865195751, 0.0006493530236184597, 0.0006607279647141695, 0.0006357249803841114, 0.0006536899600178003, 0.000657033990137279, 0.0006581019842997193, 0.0006626989925280213, 0.0006390330381691456, 0.0006519509479403496, 0.0006575420266017318, 0.0006547070806846023, 0.0006550020771101117, 0.0006568839307874441, 0.0006574509898200631, 0.000641697901301086, 0.000639882986433804, 0.0006513170665130019, 0.0006509540835395455, 0.0006553289713338017, 0.0006632240256294608, 0.0006365269655361772, 0.0006350489566102624, 0.0006547410739585757, 0.0006456869887188077, 0.0006390050984919071, 0.0006520720198750496, 0.0006594230653718114, 0.0006518460577353835, 0.0006521409377455711, 0.0006530409445986152, 0.0006532120751217008, 0.0006543779745697975, 0.0006606410024687648, 0.0006533489795401692, 0.0006502619944512844, 0.0006504108896479011, 0.0006336579099297523];[0.001498738070949912, 0.0014778870390728116, 0.0014829330611974, 0.0014839519280940294, 0.0014783599181100726, 0.0014790650457143784, 0.001474446034990251, 0.00147435802500695, 0.0014793419977650046, 0.0014844359830021858, 0.0014788099797442555, 0.0014996490208432078, 0.0014783539809286594, 0.001475853961892426, 0.0014786090468987823, 0.0014792860019952059, 0.0014765500091016293, 0.0014757310273125768, 0.0014927290612831712, 0.001486346940509975, 0.0014780559577047825, 0.0014831959269940853, 0.0014866739511489868, 0.0014759880723431706, 0.00148688699118793, 0.001475183991715312, 0.0014780469937250018, 0.0014766149688512087, 0.0014895619824528694, 0.0014898939989507198, 0.001477321027778089, 0.0014741619816049933, 0.0014746690867468715, 0.0014916419750079513, 0.0014747120440006256, 0.0014767859829589725, 0.0014775460585951805, 0.0014884690754115582, 0.0014775529270991683, 0.0014777049655094743, 0.0014893029583618045, 0.0014748370740562677, 0.0014768389519304037, 0.0014773040311411023, 0.0014894800260663033, 0.0014795189490541816, 0.001476468052715063, 0.0014817810151726007, 0.0014785119565203786, 0.0014742830535396934];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.0006627760594710708;0.010419743950478733;;;15.721364405941612;;;[0.0006722740363329649, 0.0006745349382981658, 0.0006643719971179962, 0.000668032094836235, 0.0006700599333271384, 0.0006651709554716945, 0.0006665480323135853, 0.0006671099690720439, 0.0006634069141000509, 0.0006672899471595883, 0.0006676398916170001, 0.0006663840031251311, 0.000668579014018178, 0.0006665160181000829, 0.0006696720374748111, 0.0006675709737464786, 0.0006668739952147007, 0.0006704650586470962, 0.0006690489826723933, 0.0006675079930573702, 0.0006668159039691091, 0.0006708989385515451, 0.0006654110038653016, 0.0006680430378764868, 0.0006706080166622996, 0.000665034051053226, 0.0006714909104630351, 0.0006657079793512821, 0.0006674270844087005, 0.000665079103782773, 0.0006707069696858525, 0.0006710899760946631, 0.0006674660835415125, 0.0006698730867356062, 0.0006642580265179276, 0.0006699590012431145, 0.0006664179963991046, 0.0006633750163018703, 0.0006627760594710708, 0.0006710339803248644, 0.000666789012029767, 0.0006632820004597306, 0.0006701620295643806, 0.0006640889914706349, 0.000671877060085535, 0.0006693659815937281, 0.0006642489461228251, 0.000668909982778132, 0.0006706910207867622, 0.0006683700485154986];[0.010437543969601393, 0.01042755099479109, 0.010428369045257568, 0.010437570046633482, 0.010430780006572604, 0.0104405980091542, 0.01042733492795378, 0.010441343067213893, 0.010436929995194077, 0.01042086398229003, 0.010447810986079276, 0.010427371016703546, 0.010787602979689837, 0.01042434899136424, 0.01043128699529916, 0.010427743894979358, 0.01042944798246026, 0.010432181996293366, 0.010427017929032445, 0.010422975989058614, 0.010427068918943405, 0.010428256005980074, 0.01043083390686661, 0.010452543967403471, 0.010947690927423537, 0.010442344006150961, 0.010432575014419854, 0.010458661010488868, 0.010436534998007119, 0.010442520957440138, 0.010432256967760623, 0.010419743950478733, 0.010430196998640895, 0.010439275996759534, 0.010441462974995375, 0.010438896948471665, 0.01078843604773283, 0.01042821491137147, 0.010426613967865705, 0.010426672059111297, 0.010435610893182456, 0.010422806954011321, 0.010508245090022683, 0.010439245030283928, 0.01043885201215744, 0.010426152031868696, 0.010433987015858293, 0.010429468005895615, 0.010852769948542118, 0.010426347958855331];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.00026112899649888277;0.0005026619182899594;;;1.9249563435292796;;;[0.00029348907992243767, 0.0002637600991874933, 0.0002612359821796417, 0.0002649170346558094, 0.00026195403188467026, 0.00026210304349660873, 0.0002634400734677911, 0.0002618929138407111, 0.0002645880449563265, 0.00026396603789180517, 0.00026212306693196297, 0.0002642099279910326, 0.00026350305415689945, 0.0002615890698507428, 0.00026131398044526577, 0.0002636329736560583, 0.0002614109544083476, 0.00026297697331756353, 0.0002634309930726886, 0.0002643719781190157, 0.0002668109955266118, 0.00026384706143289804, 0.0002615660196170211, 0.00026391702704131603, 0.000360912992618978, 0.00026484508998692036, 0.00026240700390189886, 0.00026730902027338743, 0.0002622170140966773, 0.00026218395214527845, 0.00026370794512331486, 0.00026155193336308, 0.00026201503351330757, 0.0002666760701686144, 0.00026314298156648874, 0.00026622589211910963, 0.0002683050697669387, 0.00026112899649888277, 0.00026422995142638683, 0.00026298488955944777, 0.00026682892348617315, 0.0002707120729610324, 0.00026504008565098047, 0.00026238791178911924, 0.000265554990619421, 0.00026356102898716927, 0.00026278605218976736, 0.00026484299451112747, 0.0002670270623639226, 0.00026248604990541935];[0.0005287389503791928, 0.0005198869621381164, 0.000519760069437325, 0.0005101279821246862, 0.0005286959931254387, 0.0005088369362056255, 0.0005097340326756239, 0.000514741986989975, 0.0005105419550091028, 0.000508221099153161, 0.000510475947521627, 0.0005197538994252682, 0.0005115490639582276, 0.0005081070121377707, 0.0005213569384068251, 0.0005073799984529614, 0.0005103599978610873, 0.0005096379900351167, 0.0005031869513913989, 0.0005169569049030542, 0.0005098819965496659, 0.0005110370693728328, 0.0005050550680607557, 0.00050457997713238, 0.0005047610029578209, 0.0005026619182899594, 0.000502711976878345, 0.0005038160597905517, 0.0005052749766036868, 0.0005050239851698279, 0.0005042779957875609, 0.0005047899903729558, 0.000506746000610292, 0.0005079810507595539, 0.0005086030578240752, 0.0005048150196671486, 0.0005058059468865395, 0.0005038749659433961, 0.0005064200377091765, 0.0005062839481979609, 0.0005040758987888694, 0.0005060730036348104, 0.0005054309731349349, 0.0005140019347891212, 0.0005065581062808633, 0.0005089240148663521, 0.0005056220106780529, 0.0005085209850221872, 0.0005063299322500825, 0.0005048790480941534];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.00033342698588967323;0.0005073059583082795;;;1.5214904005284702;;;[0.00036069704219698906, 0.00033967604395002127, 0.0003381220158189535, 0.00033559801522642374, 0.00033602805342525244, 0.00033566600177437067, 0.0003378120018169284, 0.0003360740374773741, 0.0003358239773660898, 0.0003380890702828765, 0.00033478497061878443, 0.00033567799255251884, 0.00033924600575119257, 0.0003353609936311841, 0.00033651909325271845, 0.0003346540033817291, 0.00033387099392712116, 0.0003348960308358073, 0.00033728801645338535, 0.00033569009974598885, 0.0003368080360814929, 0.00033797696232795715, 0.0003372709034010768, 0.0003368339966982603, 0.00033577706199139357, 0.00033421500120311975, 0.00033404293935745955, 0.00033817405346781015, 0.0003356920788064599, 0.00033342698588967323, 0.00033616204746067524, 0.0003344690194353461, 0.0003351180348545313, 0.00033670803532004356, 0.0003353329375386238, 0.00033499894198030233, 0.0003374719526618719, 0.00033570697996765375, 0.0003353890497237444, 0.0003351400373503566, 0.0003358829999342561, 0.0003335699439048767, 0.0003359379479661584, 0.000337971025146544, 0.00033943995367735624, 0.00034077803138643503, 0.0003361899871379137, 0.00033688393887132406, 0.00034404906909912825, 0.0003385139862075448];[0.0005566469626501203, 0.0005303979851305485, 0.0005126020405441523, 0.0005143949529156089, 0.0005104260053485632, 0.0005194020923227072, 0.000509544974192977, 0.0005092340288683772, 0.0005094090010970831, 0.0005092510255053639, 0.0005090610357001424, 0.0005073059583082795, 0.0005085979355499148, 0.0005076689412817359, 0.000507978955283761, 0.0005091950297355652, 0.0005101070273667574, 0.0005092109786346555, 0.0005096429958939552, 0.0005089360056445003, 0.000508361030369997, 0.0005132959922775626, 0.0005112410290166736, 0.0005095109809190035, 0.0005086800083518028, 0.0005092880455777049, 0.0005110719939693809, 0.0005104580195620656, 0.0005121059948578477, 0.0005141650326550007, 0.0005095939850434661, 0.0005078080575913191, 0.0005101049318909645, 0.0005084660369902849, 0.0005097010871395469, 0.0005104419542476535, 0.0005098870024085045, 0.0005148799391463399, 0.000509111094288528, 0.0005089710466563702, 0.0005096000386402011, 0.0005119959823787212, 0.0005099959671497345, 0.0005089740734547377, 0.000511082005687058, 0.0005080129485577345, 0.000509175006300211, 0.0005107780452817678, 0.0005104599986225367, 0.0005078850081190467];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.0007877660682424903;0.0054233589908108115;;;6.884479047073391;;;[0.0007928439881652594, 0.0007956669433042407, 0.0007900310447439551, 0.0007887720130383968, 0.000789121026173234, 0.000788268051110208, 0.0007892389548942447, 0.0007913479348644614, 0.0007913619047030807, 0.0007903689984232187, 0.0007880929624661803, 0.0007991519523784518, 0.0007891200948506594, 0.0007894140435382724, 0.0007892790017649531, 0.000788814970292151, 0.0007907329127192497, 0.0007886040257290006, 0.000788401928730309, 0.0007915740134194493, 0.0007892119465395808, 0.0007877660682424903, 0.0007912589935585856, 0.0007883129874244332, 0.0007931110449135303, 0.0007932630833238363, 0.0007939490024000406, 0.000792782986536622, 0.0007902330253273249, 0.0007896290626376867, 0.0007898600306361914, 0.000790650025010109, 0.0007916030008345842, 0.0007893349975347519, 0.0007938260678201914, 0.0007891589775681496, 0.0007903350051492453, 0.0007899180054664612, 0.0007909840205684304, 0.0007908779662102461, 0.0007904849480837584, 0.0007882390636950731, 0.0007888129912316799, 0.0007944019744172692, 0.0007933359593153, 0.0007898720214143395, 0.0007925500394776464, 0.0007882179925218225, 0.0007881580386310816, 0.000788860023021698];[0.005483311018906534, 0.005446785013191402, 0.005437430925667286, 0.005443266942165792, 0.0054394559701904655, 0.00544161896687001, 0.005435561994090676, 0.0054570629727095366, 0.0054233589908108115, 0.0054343739757314324, 0.005450375960208476, 0.005441204993985593, 0.00543199700769037, 0.005431373021565378, 0.005441304063424468, 0.005443181027658284, 0.005431774887256324, 0.005429964978247881, 0.005438489024527371, 0.005790246999822557, 0.0054282950004562736, 0.005436548963189125, 0.005437465966679156, 0.005433848011307418, 0.005434336024336517, 0.0054350210120901465, 0.005441688001155853, 0.005431002005934715, 0.005431649042293429, 0.0054495870135724545, 0.005434190039522946, 0.005778696038760245, 0.005426810006611049, 0.0054331839783117175, 0.00544583797454834, 0.005438499967567623, 0.005455968901515007, 0.005432153004221618, 0.005431478028185666, 0.005429144948720932, 0.005432905978523195, 0.005433507030829787, 0.005436045932583511, 0.005773354088887572, 0.005437584943138063, 0.005430642049759626, 0.005433968035504222, 0.005443844944238663, 0.005441762041300535, 0.0054305760422721505];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0003111570840701461;0.0006162490462884307;;;1.9805078458361751;;;[0.00033353606704622507, 0.0003111570840701461, 0.00031902105547487736, 0.0003187070833519101, 0.0003150759730488062, 0.00031421403400599957, 0.00031125196255743504, 0.00031193194445222616, 0.0003142670029774308, 0.00031207106076180935, 0.00031546701211482286, 0.00031302706338465214, 0.0003289240412414074, 0.000314120901748538, 0.00031527900137007236, 0.0003131470875814557, 0.00031331705395132303, 0.0003161730710417032, 0.0003146070521324873, 0.00031495001167058945, 0.0003163639921694994, 0.0003250420559197664, 0.0003146070521324873, 0.0003150380216538906, 0.0003157700411975384, 0.0003132519777864218, 0.0003149959957227111, 0.0003124650102108717, 0.00031499203760176897, 0.000314509030431509, 0.00032417906913906336, 0.0003140079788863659, 0.0003164919326081872, 0.00031669391319155693, 0.0003155260346829891, 0.0003126469673588872, 0.00031693303026258945, 0.0003192879958078265, 0.0003142899367958307, 0.0003124839859083295, 0.00031590391881763935, 0.0003124240320175886, 0.00031456700526177883, 0.00031531695276498795, 0.0003140530316159129, 0.00031235208734869957, 0.00031359901186078787, 0.0003118619788438082, 0.00031472695991396904, 0.0003137820167466998];[0.0006411980139091611, 0.0006267239805310965, 0.000630018999800086, 0.0006221110234037042, 0.000621170038357377, 0.0006209159037098289, 0.0006231769220903516, 0.0006205099634826183, 0.00062709697522223, 0.0006202539661899209, 0.0006217670161277056, 0.0006232750602066517, 0.0006199859781190753, 0.0006223949603736401, 0.00062848802190274, 0.0006239779759198427, 0.0006310989847406745, 0.0006214510649442673, 0.0006252459716051817, 0.000620185979641974, 0.0006266719428822398, 0.0006203619996085763, 0.0006274789338931441, 0.0006201199721544981, 0.0006217439658939838, 0.000620331964455545, 0.0006250740261748433, 0.000620255945250392, 0.0006354980869218707, 0.0006364189321175218, 0.0006224699318408966, 0.000618478050455451, 0.0006187040125951171, 0.0006276189815253019, 0.0006162490462884307, 0.0006191569846123457, 0.0006185600068420172, 0.0006208880804479122, 0.0006316601065918803, 0.0006200820207595825, 0.0006198270712047815, 0.0006198290502652526, 0.0006209190469235182, 0.0006199120543897152, 0.0006339930696412921, 0.0006190530257299542, 0.000619961996562779, 0.0006193279987201095, 0.0006178150651976466, 0.0006308299489319324];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.00025057897437363863;0.0023665379267185926;;;9.444279723125712;;;[0.0002517340471968055, 0.0002526539610698819, 0.0002522679278627038, 0.00025057897437363863, 0.00025491102132946253, 0.0002511250786483288, 0.00025309401098638773, 0.00025177199859172106, 0.00025230192113667727, 0.00025251798797398806, 0.0002541330177336931, 0.0002515210071578622, 0.00025311706122010946, 0.0002519009867683053, 0.00025429297238588333, 0.0002538930857554078, 0.0002508839825168252, 0.0002541920403018594, 0.00025220203679054976, 0.00025092402938753366, 0.000252968049608171, 0.0002539419801905751, 0.00025374593678861856, 0.00025243894197046757, 0.00025676796212792397, 0.0002519739791750908, 0.0002514889929443598, 0.00025369494687765837, 0.0002544609596952796, 0.00025105790700763464, 0.00025222403928637505, 0.0002526850439608097, 0.0002546069445088506, 0.0002519580302760005, 0.00025277002714574337, 0.00025169504806399345, 0.00025336199905723333, 0.00025087303947657347, 0.00025432894472032785, 0.00025506108067929745, 0.000253007048740983, 0.00025227596051990986, 0.0002532909857109189, 0.0002547880867496133, 0.000252152094617486, 0.0002510200720280409, 0.00025223789270967245, 0.00025302404537796974, 0.0002520859707146883, 0.00025106396060436964];[0.0024058509152382612, 0.0023722309852018952, 0.0023741209879517555, 0.002372698043473065, 0.002370314090512693, 0.002369744936004281, 0.0023800929775461555, 0.0023775319568812847, 0.0023711860412731767, 0.002371694892644882, 0.0023769179824739695, 0.002377800061367452, 0.0023674939293414354, 0.0023671049857512116, 0.002369821071624756, 0.0023703520419076085, 0.002462532022036612, 0.002369264024309814, 0.0023713639238849282, 0.002370702102780342, 0.0023702019825577736, 0.0023695480776950717, 0.0023722790647298098, 0.0027208050014451146, 0.002383284969255328, 0.0023709969827905297, 0.002369679044932127, 0.002370466012507677, 0.00236887508071959, 0.002367258071899414, 0.0023680879967287183, 0.0023806049721315503, 0.00236791605129838, 0.002371815964579582, 0.0023723820922896266, 0.0026986509328708053, 0.0023693329421803355, 0.0023665379267185926, 0.002369785914197564, 0.002371661947108805, 0.002371959970332682, 0.0023666060296818614, 0.0023714049020782113, 0.002370484988205135, 0.0023713030386716127, 0.002366826985962689, 0.0023706849897280335, 0.002695213072001934, 0.0023715499555692077, 0.0023674879921600223];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0002097180113196373;0.0003200770588591695;;;1.5262258918302003;;;[0.00023294391576200724, 0.00021756801288574934, 0.00021336995996534824, 0.00021259894128888845, 0.00021221593488007784, 0.000210135942324996, 0.00021196703892201185, 0.00021282094530761242, 0.0002122749574482441, 0.00021462398581206799, 0.0002132150111719966, 0.00021102302707731724, 0.00021338998340070248, 0.00021180394105613232, 0.00021293805912137032, 0.00021365599241107702, 0.00021421501878648996, 0.00021285493858158588, 0.00021526403725147247, 0.00021222105715423822, 0.00021021801512688398, 0.00021267402917146683, 0.00021041196305304766, 0.00021534308325499296, 0.00021200906485319138, 0.00021296297200024128, 0.0002140760188922286, 0.00021283002570271492, 0.00021240406204015017, 0.00022659706883132458, 0.00021355808712542057, 0.0002203750191256404, 0.00021197495516389608, 0.00022380007430911064, 0.00021388998720794916, 0.00021588988602161407, 0.00021412293426692486, 0.0002161130541935563, 0.0002127970801666379, 0.00021545100025832653, 0.00021283107344061136, 0.00021274492610245943, 0.00021016690880060196, 0.00021293293684720993, 0.00021090195514261723, 0.00021304097026586533, 0.0002112230286002159, 0.00021284190006554127, 0.0002097180113196373, 0.00021228205878287554];[0.00037679809611290693, 0.00034244998823851347, 0.0003339709946885705, 0.00032460596412420273, 0.00032389198895543814, 0.00032633100636303425, 0.0003432059893384576, 0.000354293966665864, 0.0003279810771346092, 0.00032538000959903, 0.0003313979832455516, 0.0003243969986215234, 0.0003257020143792033, 0.0003262710524722934, 0.0003287170547991991, 0.00032262608874589205, 0.0003243950195610523, 0.00034706806764006615, 0.00032939703669399023, 0.00032610504422336817, 0.00034981092903763056, 0.00032694695983082056, 0.00033035699743777514, 0.000323473010212183, 0.00032549595925956964, 0.0003234189935028553, 0.00032234599348157644, 0.0003229790600016713, 0.0003293540794402361, 0.00032430700957775116, 0.00032245391048491, 0.0003225139807909727, 0.00032466405536979437, 0.0003354250220581889, 0.00032429397106170654, 0.00032561400439590216, 0.00032423902302980423, 0.00032363401260226965, 0.0003200770588591695, 0.00032225402537733316, 0.00032192806247621775, 0.0003232529852539301, 0.0003256129566580057, 0.0003254429902881384, 0.0003225000109523535, 0.00032369804102927446, 0.00032392004504799843, 0.00032339198514819145, 0.0003223259700462222, 0.0003252200549468398];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0002915979130193591;0.00044150894973427057;;;1.5141018848957224;;;[0.0003290580352768302, 0.0002970770001411438, 0.0002942749997600913, 0.0002936500823125243, 0.0002946760505437851, 0.00029479607474058867, 0.0002940830308943987, 0.0002926610177382827, 0.0002938089892268181, 0.0002936010714620352, 0.0002916440134868026, 0.00029307790100574493, 0.0002966690808534622, 0.0002932299394160509, 0.0002935479860752821, 0.0002936790697276592, 0.00029943196568638086, 0.00029490701854228973, 0.00029464007820934057, 0.0002932479837909341, 0.00029341201297938824, 0.0002954549854621291, 0.00029682903550565243, 0.00029454007744789124, 0.0002942049177363515, 0.0002931499620899558, 0.0002924109576269984, 0.00029262190219014883, 0.0002922620624303818, 0.0002939050318673253, 0.0002955979434773326, 0.0002923680003732443, 0.0002960850251838565, 0.0002934070071205497, 0.00029396999161690474, 0.0002955780364573002, 0.00029282993637025356, 0.00029302004259079695, 0.0002925270237028599, 0.00029205193277448416, 0.00029335496947169304, 0.00029256194829940796, 0.00029208208434283733, 0.000296420999802649, 0.0002932000206783414, 0.0002925239969044924, 0.0002915979130193591, 0.00029522902332246304, 0.00029555801302194595, 0.0002927660243585706];[0.0005172300152480602, 0.00046966399531811476, 0.00045967206824570894, 0.0004576129140332341, 0.0004569829907268286, 0.0004569860175251961, 0.00045836297795176506, 0.00045815901830792427, 0.00046651007141917944, 0.000453540007583797, 0.00045605399645864964, 0.00044425902888178825, 0.0004465050296857953, 0.0004569130251184106, 0.0004537060158327222, 0.00045302603393793106, 0.00044518394861370325, 0.0004557539941743016, 0.00045578693971037865, 0.00044508290011435747, 0.00045445002615451813, 0.00044622295536100864, 0.0004563139518722892, 0.00044150894973427057, 0.00045281904749572277, 0.00045726995449513197, 0.00044600002001971006, 0.0004572999896481633, 0.0004507920239120722, 0.0004452900029718876, 0.00044620095286518335, 0.00045312801375985146, 0.0004568339791148901, 0.00045613490510731936, 0.0004558049840852618, 0.00044476601760834455, 0.00045387994032353163, 0.00045267504174262285, 0.00045553804375231266, 0.00046155997551977634, 0.00044537102803587914, 0.0004571209428831935, 0.0004464570665732026, 0.00045378494542092085, 0.00044515193440020084, 0.0004559729713946581, 0.0004580890526995063, 0.0004579469095915556, 0.00044636998791247606, 0.0004577420186251402];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0004145910497754812;0.0022730809869244695;;;5.482706363669549;;;[0.0004219580441713333, 0.00041668210178613663, 0.00041592097841203213, 0.0004188329912722111, 0.0004182850243523717, 0.0004193820059299469, 0.0004167170263826847, 0.0004152159672230482, 0.00042134104296565056, 0.000418072915636003, 0.0004149950109422207, 0.0004149159649387002, 0.00041805696673691273, 0.00041906104888767004, 0.000416032038629055, 0.00041738501749932766, 0.0004167170263826847, 0.000419500982388854, 0.0004179860698059201, 0.0004199369577690959, 0.00041734904516488314, 0.0004182989941909909, 0.0004180970136076212, 0.0004145910497754812, 0.0004172719782218337, 0.00041470397263765335, 0.00041534798219799995, 0.0004174020141363144, 0.00041837291792035103, 0.00041894009336829185, 0.00041667697951197624, 0.00041563110426068306, 0.0004184660501778126, 0.00041647301986813545, 0.000415349961258471, 0.0004163919948041439, 0.0004167429869994521, 0.0004169460153207183, 0.00041579490061849356, 0.0004176379879936576, 0.00041724101174622774, 0.000417963950894773, 0.00041767803486436605, 0.000417261035181582, 0.00041599199175834656, 0.0004163349512964487, 0.0004167601000517607, 0.0004185909638181329, 0.0004225409356877208, 0.00041661702562123537];[0.002296451013535261, 0.002287594019435346, 0.0022837499855086207, 0.0022825920023024082, 0.002296149032190442, 0.002284887945279479, 0.002278266940265894, 0.002277006977237761, 0.002275455044582486, 0.0022730809869244695, 0.0022778670536354184, 0.0022761919535696507, 0.0022779100108891726, 0.0022803930332884192, 0.0022773100063204765, 0.0022807889617979527, 0.0022876469884067774, 0.002600517007522285, 0.0022759359562769532, 0.002289218013174832, 0.0022936640307307243, 0.0022801259765401483, 0.002277537016198039, 0.0022824059706181288, 0.0022779579740017653, 0.002277681021951139, 0.0022827209904789925, 0.002278233994729817, 0.0022802349412813783, 0.0025866259820759296, 0.002277898951433599, 0.0022806189954280853, 0.002277241088449955, 0.002275501028634608, 0.0022753149969503284, 0.0022815720876678824, 0.0022801930317655206, 0.002280241926200688, 0.002279117004945874, 0.0022907049860805273, 0.0022895820438861847, 0.0026024699909612536, 0.002274575992487371, 0.002277224906720221, 0.0022782949963584542, 0.0022762110456824303, 0.0022760359570384026, 0.002276793005876243, 0.002279474982060492, 0.002275927923619747];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0003062199102714658;0.00046308001037687063;;;1.5122465745821276;;;[0.0003311870386824012, 0.0003132170531898737, 0.0003156599123030901, 0.0003132109995931387, 0.0003115819999948144, 0.0003110050456598401, 0.0003100179601460695, 0.0003116170410066843, 0.00031188398133963346, 0.00031054799910634756, 0.00031063694041222334, 0.00030755798798054457, 0.00031673500780016184, 0.00031123298685997725, 0.0003096330910921097, 0.00031024799682199955, 0.00031374406535178423, 0.0003146480303257704, 0.0003120540641248226, 0.00031377002596855164, 0.0003143009962514043, 0.0003090929239988327, 0.0003114960854873061, 0.00031131901778280735, 0.00031552696600556374, 0.0003096470609307289, 0.00031535502057522535, 0.0003100259928032756, 0.00031079596374183893, 0.000309229944832623, 0.00031071994453668594, 0.0003104810602962971, 0.00031568598933517933, 0.0003114700084552169, 0.0003112989943474531, 0.00030738592613488436, 0.0003144009970128536, 0.0003137560561299324, 0.0003115300787612796, 0.0003062199102714658, 0.0003196699544787407, 0.00031279807444661856, 0.00031227595172822475, 0.0003146389499306679, 0.0003118379972875118, 0.00031633395701646805, 0.00030867906752973795, 0.00031264591962099075, 0.0003164189402014017, 0.0003083969932049513];[0.0004935909528285265, 0.00047177495434880257, 0.0004700189456343651, 0.0004649980692192912, 0.0004738990683108568, 0.00046535604633390903, 0.000466011930257082, 0.0004706180188804865, 0.0004640329862013459, 0.0004641310079023242, 0.000467057921923697, 0.00046499306336045265, 0.0004734649555757642, 0.0004639580147340894, 0.00046885304618626833, 0.0004822160117328167, 0.00047651503700762987, 0.0004677430260926485, 0.0004643319407477975, 0.0004699040437117219, 0.0004631869960576296, 0.00046698900405317545, 0.0004662169376388192, 0.00046528701204806566, 0.00046496803406625986, 0.00046473508700728416, 0.0004722150042653084, 0.0004634999204427004, 0.00046677899081259966, 0.00046359398402273655, 0.0004656260134652257, 0.00046761694829910994, 0.0004666369641199708, 0.00046309398021548986, 0.0004648220492526889, 0.00047658802941441536, 0.00046378804836422205, 0.0008881030371412635, 0.0004645229782909155, 0.00046480901073664427, 0.0004638599930331111, 0.00046575197484344244, 0.00046308001037687063, 0.0004678510595113039, 0.00046548398677259684, 0.0004650650080293417, 0.00046594697050750256, 0.00046547793317586184, 0.00048093695659190416, 0.00046397396363317966];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.000407399027608335;0.0005670430837199092;;;1.3918616523185536;;;[0.0004378360463306308, 0.0004136529751121998, 0.00041165295988321304, 0.0004106259439140558, 0.0004168510204181075, 0.0004117150092497468, 0.00041426997631788254, 0.0004141289973631501, 0.0004146839492022991, 0.00041014899034053087, 0.00041360792238265276, 0.000409521977417171, 0.00041351502295583487, 0.00041316694114357233, 0.00041076308116316795, 0.00041056296322494745, 0.0004151070024818182, 0.0004141799872741103, 0.0004118520300835371, 0.0004136250354349613, 0.000415425980463624, 0.000411320012062788, 0.00040780496783554554, 0.0004085140535607934, 0.0004113770555704832, 0.000407399027608335, 0.00040907098446041346, 0.00040858995635062456, 0.0004180659307166934, 0.0004107370041310787, 0.0004111250163987279, 0.00041024002712219954, 0.00041360303293913603, 0.0004127250285819173, 0.0004102300154045224, 0.0004111799644306302, 0.00041445496026426554, 0.0004136560019105673, 0.0004106460837647319, 0.00041117588989436626, 0.00041301699820905924, 0.00041059101931750774, 0.0004087029956281185, 0.0004115710034966469, 0.0004107969580218196, 0.0004098970675840974, 0.00041316193528473377, 0.0004185759462416172, 0.000411587068811059, 0.00041022791992872953];[0.0005942569114267826, 0.0005857619689777493, 0.0005707138916477561, 0.0005670430837199092, 0.00057296606246382, 0.0005834059556946158, 0.0005679460009559989, 0.0005675700958818197, 0.0005691460100933909, 0.000569684081710875, 0.0005683409981429577, 0.0005672459956258535, 0.0005725739756599069, 0.0005681610200554132, 0.000570761039853096, 0.0005724619841203094, 0.0005704109789803624, 0.0005706530064344406, 0.0005703949136659503, 0.0005721370689570904, 0.0005690399557352066, 0.0005678189918398857, 0.0005724899237975478, 0.0005688949022442102, 0.0005696190055459738, 0.0005703079514205456, 0.0005718019092455506, 0.0005709039978682995, 0.0005690110847353935, 0.0005818180507048965, 0.0005722659407183528, 0.0005722290370613337, 0.0005706379888579249, 0.0005713779246434569, 0.0005719359032809734, 0.0005737890023738146, 0.0005736630409955978, 0.0005712509155273438, 0.000572337070479989, 0.0005717040039598942, 0.0005731709534302354, 0.000569752068258822, 0.0005705830408260226, 0.0005850750021636486, 0.0005714549915865064, 0.0005709159886464477, 0.0005893530324101448, 0.0005728680407628417, 0.0005703800125047565, 0.0005712690763175488];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0004923980450257659;0.0005636450368911028;;;1.1446938967062892;;;[0.0005171069642528892, 0.0005132060032337904, 0.0004961580270901322, 0.0004937930498272181, 0.0004979500081390142, 0.0004937959602102637, 0.0004937570774927735, 0.0004934319294989109, 0.0004936859477311373, 0.0004935770994052291, 0.000497253960929811, 0.0004961349768564105, 0.0004967399872839451, 0.000494237057864666, 0.0004956070333719254, 0.0004923980450257659, 0.0004937530029565096, 0.0004933419404551387, 0.0004946470726281404, 0.0004931690637022257, 0.000493994913995266, 0.0004928139969706535, 0.0004969070432707667, 0.0004975310293957591, 0.0004950460279360414, 0.0004948780406266451, 0.0004929800052195787, 0.0004931129515171051, 0.0004931270377710462, 0.0004932020092383027, 0.0004932280862703919, 0.0004946310073137283, 0.0004926410038024187, 0.0004955600015819073, 0.0004966669948771596, 0.0004939209902659059, 0.0004929709248244762, 0.0004968759603798389, 0.0004932819865643978, 0.0004942469531670213, 0.0004927520640194416, 0.0004926309920847416, 0.0004930159775540233, 0.0004933360032737255, 0.0004962639650329947, 0.0004955609329044819, 0.0004935449687764049, 0.0004924320382997394, 0.0004931039875373244, 0.0004927290137857199];[0.0006314890924841166, 0.0005951470229774714, 0.000580312917008996, 0.0005780039355158806, 0.0005744990194216371, 0.000583532964810729, 0.0005731689743697643, 0.0005749869160354137, 0.0005749010015279055, 0.0005747330142185092, 0.0005728350952267647, 0.0005759589839726686, 0.0005738099571317434, 0.0005737589672207832, 0.0005748809780925512, 0.000576096004806459, 0.000573814962990582, 0.0005738349864259362, 0.0005725729279220104, 0.0005740860942751169, 0.0005729610566049814, 0.0005762210348621011, 0.0005853750044479966, 0.0005738440668210387, 0.0005744340596720576, 0.0005873090121895075, 0.0005784300155937672, 0.0005762849468737841, 0.0005755259189754725, 0.0005762679502367973, 0.0005747819086536765, 0.0005743069341406226, 0.0005760999629274011, 0.0005752429133281112, 0.0005741911008954048, 0.0005750770214945078, 0.0005737500032410026, 0.0005758210318163037, 0.0005908360471948981, 0.0005850469460710883, 0.0005780019564554095, 0.0005764649249613285, 0.0005811250302940607, 0.0005771109135821462, 0.0005765970563516021, 0.000576443038880825, 0.0005858211079612374, 0.0005636450368911028, 0.0005757890176028013, 0.0005743630463257432];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.0006054240511730313;0.0041619009571149945;;;6.87435682320707;;;[0.000608377973549068, 0.0006074949633330107, 0.0006084110355004668, 0.0006103329360485077, 0.0006075879791751504, 0.0006063529290258884, 0.0006081769242882729, 0.0006064149783924222, 0.0006064450135454535, 0.0006065641064196825, 0.0006074110278859735, 0.0006091969553381205, 0.0006059959996491671, 0.0006069890223443508, 0.0006056120619177818, 0.0006086700595915318, 0.0006097189616411924, 0.0006054240511730313, 0.0006070230156183243, 0.0006071580573916435, 0.0006068479269742966, 0.0006076229037716985, 0.0006064180051907897, 0.0006089330418035388, 0.0006073309341445565, 0.0006060849409550428, 0.0006060459418222308, 0.0006082949694246054, 0.0006098590092733502, 0.0006075539859011769, 0.0006074369885027409, 0.000608651083894074, 0.0006066849455237389, 0.0006092280382290483, 0.000607194029726088, 0.0006065560737624764, 0.0006086770445108414, 0.0006054519908502698, 0.0006067389622330666, 0.000607070978730917, 0.0006093080155551434, 0.0006061969324946404, 0.0006079589948058128, 0.0006085989298298955, 0.0006063770269975066, 0.0006062260363250971, 0.0006169150583446026, 0.0006076180143281817, 0.000606033019721508, 0.00060596305411309];[0.0041988149750977755, 0.004188540042378008, 0.004195960005745292, 0.00419132097158581, 0.004180749994702637, 0.004180624964646995, 0.004182114964351058, 0.0041724530747160316, 0.004180602030828595, 0.00417831598315388, 0.004176207003183663, 0.0041653549997136, 0.004179295967333019, 0.004171108012087643, 0.004175042966380715, 0.0041619009571149945, 0.004174689995124936, 0.004175090929493308, 0.004176964983344078, 0.004175932961516082, 0.004534012987278402, 0.0041768839582800865, 0.004177905968390405, 0.004184009041637182, 0.004192515974864364, 0.004165656049735844, 0.004171179025433958, 0.004166108905337751, 0.00417114794254303, 0.004172852961346507, 0.004167645936831832, 0.0041790109826251864, 0.004526508040726185, 0.004175301059149206, 0.004178568022325635, 0.004170825006440282, 0.004183908924460411, 0.004176657064817846, 0.004177212016656995, 0.004183985060080886, 0.004175217938609421, 0.0041764299385249615, 0.004185692989267409, 0.004173885099589825, 0.0045172880636528134, 0.004167329985648394, 0.004176208982244134, 0.004170133965089917, 0.004169045947492123, 0.004168107989244163];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0005547999171540141;0.0007401769980788231;;;1.3341332166661946;;;[0.0005702510243281722, 0.0005605249898508191, 0.0005593249807134271, 0.0005717650055885315, 0.0005547999171540141, 0.0005554209928959608, 0.0005607920465990901, 0.0005578920245170593, 0.0005561559228226542, 0.000557609018869698, 0.0005587040213868022, 0.0005596099654212594, 0.0005602779565379024, 0.0005579630378633738, 0.000557383056730032, 0.0005577439442276955, 0.000562715926207602, 0.0005582890007644892, 0.0005594700342044234, 0.0005556229734793305, 0.0005614509573206306, 0.0005584660684689879, 0.0005582619924098253, 0.000554910977371037, 0.0005727970274165273, 0.0005585310282185674, 0.0005580619908869267, 0.0005599070573225617, 0.0005562379956245422, 0.0005621400196105242, 0.0005626599304378033, 0.0005553740775212646, 0.0005555580137297511, 0.000563350971788168, 0.0005549800116568804, 0.0005586739862337708, 0.0005636349087581038, 0.0005606869235634804, 0.0005585880717262626, 0.0005604249890893698, 0.0005584129830822349, 0.0005605079932138324, 0.0005622999742627144, 0.0005567119223996997, 0.0005584839964285493, 0.0005628080107271671, 0.0005694939754903316, 0.0005591990193352103, 0.0005620259325951338, 0.0005615230184048414];[0.0007812329567968845, 0.0007525779074057937, 0.0007610229076817632, 0.0007488689152523875, 0.0007554849144071341, 0.0007479370106011629, 0.0007479810155928135, 0.0007498930208384991, 0.0007477420149371028, 0.0007480588974431157, 0.0007445479277521372, 0.0007468769326806068, 0.0007417239248752594, 0.0007423399947583675, 0.0007453960133716464, 0.000744165969081223, 0.0007450650446116924, 0.0007436689920723438, 0.0007438890170305967, 0.0007514429744333029, 0.0007423079805448651, 0.0007444130023941398, 0.0007427480304613709, 0.0007418158929795027, 0.0007447559619322419, 0.0007437169551849365, 0.0007401769980788231, 0.0007437670137733221, 0.0007415850413963199, 0.0007444230141118169, 0.000753364060074091, 0.0007485050009563565, 0.0007414619904011488, 0.0007441670168191195, 0.0007437609601765871, 0.0007500399369746447, 0.0007530380971729755, 0.0007470810087397695, 0.0007444049697369337, 0.0007470729760825634, 0.0007441400084644556, 0.0007475179154425859, 0.0007552839815616608, 0.0007451300043612719, 0.0007443020585924387, 0.0007458170875906944, 0.0007439779583364725, 0.000751607003621757, 0.0007525458931922913, 0.0007565579144284129];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.00022839498706161976;0.001719743013381958;;;7.529688087759914;;;[0.00023605104070156813, 0.00023527198936790228, 0.00023759098257869482, 0.00023757107555866241, 0.00023424997925758362, 0.0002334710443392396, 0.00024013593792915344, 0.00023572996724396944, 0.00023506395518779755, 0.00024163792841136456, 0.00022987800184637308, 0.00023887399584054947, 0.00023731705732643604, 0.00023443694226443768, 0.00023572694044560194, 0.0002384609542787075, 0.00024124199990183115, 0.00023613194935023785, 0.0002426330465823412, 0.00023556605447083712, 0.00023166206665337086, 0.0002347759436815977, 0.00023171596694737673, 0.0002311629941686988, 0.00024113105610013008, 0.00023315497674047947, 0.00024014199152588844, 0.00023717805743217468, 0.0002363210078328848, 0.00023725000210106373, 0.00023857399355620146, 0.00023668305948376656, 0.0002408069558441639, 0.00024017493706196547, 0.00023469096049666405, 0.0002309400588274002, 0.00024005305022001266, 0.00023956492077559233, 0.00022900907788425684, 0.00024027004837989807, 0.00023523799609392881, 0.00022839498706161976, 0.0002383360406383872, 0.0002340000355616212, 0.0002354669850319624, 0.00023530097678303719, 0.00023685209453105927, 0.0002333410084247589, 0.0002401240635663271, 0.00024148402735590935];[0.0018149049719795585, 0.0017393130110576749, 0.0017280640313401818, 0.0017339530168101192, 0.0017297620652243495, 0.0017390321008861065, 0.0017320859478786588, 0.0017252449179068208, 0.0017226890195161104, 0.0017277880106121302, 0.0017389310523867607, 0.0017249219818040729, 0.0020713949343189597, 0.0017223900649696589, 0.0017199380090460181, 0.0017203930765390396, 0.0017210529185831547, 0.0017228879733011127, 0.0017220559529960155, 0.0017348320689052343, 0.0017213840037584305, 0.001724029891192913, 0.00172332301735878, 0.0017229618970304728, 0.0020646110642701387, 0.0017246929928660393, 0.0017227879725396633, 0.001726715941913426, 0.0017236459534615278, 0.0017226750496774912, 0.0017231040401384234, 0.0017227110220119357, 0.0017211299855262041, 0.0017245570197701454, 0.0017255159327760339, 0.0017217559507116675, 0.002174142049625516, 0.001719743013381958, 0.001724857953377068, 0.0017343800282105803, 0.0017240149900317192, 0.001722328015603125, 0.0017236790154129267, 0.001722692046314478, 0.0017228609649464488, 0.0017245279159396887, 0.0017236430430784822, 0.0017203149618580937, 0.002059609047137201, 0.0017362539656460285];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0003903500037267804;0.0004097999772056937;;;1.049827009845572;;;[0.00041239603888243437, 0.00039743806701153517, 0.0003919909941032529, 0.00039475003723055124, 0.0003903500037267804, 0.0003955749562010169, 0.00039103999733924866, 0.0004011288983747363, 0.000391968060284853, 0.0003914519911631942, 0.0003970880061388016, 0.0003937769215553999, 0.0003917480353266001, 0.0003931049723178148, 0.00039109098725020885, 0.0003932889085263014, 0.0003933040425181389, 0.000396731891669333, 0.0003925119526684284, 0.00039184093475341797, 0.00039540405850857496, 0.000394538976252079, 0.00039116095285862684, 0.00039316201582551, 0.0003942040493711829, 0.000392983085475862, 0.0003925110213458538, 0.0003927460638806224, 0.00039107492193579674, 0.000393384019844234, 0.0003949300153180957, 0.0003977689193561673, 0.00039329403080046177, 0.00039260205812752247, 0.0003931069513782859, 0.00039279297925531864, 0.0003904449986293912, 0.0003920360468327999, 0.00039252208080142736, 0.00039244897197932005, 0.0003952309489250183, 0.0003941400209441781, 0.00039210799150168896, 0.00039241404738277197, 0.0003911249805241823, 0.000393084017559886, 0.0003920519957318902, 0.0003918230067938566, 0.00039475399535149336, 0.00039218005258589983];[0.0004691031062975526, 0.00042563106399029493, 0.0004145039711147547, 0.00041374098509550095, 0.0004136150237172842, 0.0004127830034121871, 0.0004184349672868848, 0.0004165159771218896, 0.00041700503788888454, 0.0004176829243078828, 0.0004113209433853626, 0.0004125650739297271, 0.00041117193177342415, 0.0004106400301679969, 0.0004124139668419957, 0.0004097999772056937, 0.0004111930029466748, 0.0004120010416954756, 0.00041369209066033363, 0.0004128530854359269, 0.00041181803680956364, 0.0004116389900445938, 0.0004120210651308298, 0.0004126169951632619, 0.00041006901301443577, 0.00041177705861628056, 0.00041324400808662176, 0.00041210500057786703, 0.00041052803862839937, 0.0004112010356038809, 0.0004113198956474662, 0.00041099998634308577, 0.00041160802356898785, 0.0004098180215805769, 0.000410082982853055, 0.000411696033552289, 0.0004195159999653697, 0.00041167798917740583, 0.00041138799861073494, 0.0004111150046810508, 0.000411428976804018, 0.000411650980822742, 0.0004150040913373232, 0.0004228689940646291, 0.00042430788744241, 0.0004125030245631933, 0.00041232293006032705, 0.00041140499524772167, 0.0004110520239919424, 0.00041253806557506323];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0003533319104462862;0.000436288071796298;;;1.2347825342048264;;;[0.0003782280255109072, 0.00035689491778612137, 0.00035610597115010023, 0.0003559989854693413, 0.0003568159881979227, 0.0003555340226739645, 0.00035429198760539293, 0.00036075699608772993, 0.0003554519498720765, 0.0003559129545465112, 0.00035544903948903084, 0.00035399000626057386, 0.00035481806844472885, 0.0003574029542505741, 0.00035453401505947113, 0.00035742600448429585, 0.00035685894545167685, 0.0003557890886440873, 0.00035774405114352703, 0.00035559898242354393, 0.0003551860572770238, 0.00035390991251915693, 0.00035697000566869974, 0.00035829609259963036, 0.0003624201053753495, 0.00035705510526895523, 0.00035663507878780365, 0.0003552220296114683, 0.00035563192795962095, 0.0003553100395947695, 0.0003542480990290642, 0.000354976044036448, 0.0003539080498740077, 0.0003659480717033148, 0.00035706302151083946, 0.00035510293673723936, 0.0003554639406502247, 0.000354778952896595, 0.0003562470665201545, 0.0003572070272639394, 0.00035359105095267296, 0.00035859900526702404, 0.0003533319104462862, 0.0003557279706001282, 0.00035487895365804434, 0.0003549789544194937, 0.00035811809357255697, 0.0003562360070645809, 0.00035838596522808075, 0.0003538690507411957];[0.0004984160186722875, 0.00045820395462214947, 0.00044444703962653875, 0.00044212990906089544, 0.0004391409456729889, 0.00044023990631103516, 0.000438748043961823, 0.0004390679532662034, 0.0004383259220048785, 0.0004395010182633996, 0.0004377479199320078, 0.0004378079902380705, 0.0004375530406832695, 0.0004376749275252223, 0.0004378140438348055, 0.00043896003626286983, 0.0004368390655145049, 0.00043635000474750996, 0.0004385790089145303, 0.0005130510544404387, 0.00043798203114420176, 0.0004385709762573242, 0.0004367310320958495, 0.00043698609806597233, 0.00043793104123324156, 0.0004376269644126296, 0.00044000300113111734, 0.0004368710797280073, 0.0004379190504550934, 0.00043917703442275524, 0.00043757096864283085, 0.0004369739908725023, 0.00043824606109410524, 0.00043663999531418085, 0.00043789902701973915, 0.00043706304859369993, 0.00047378207091242075, 0.0004735890543088317, 0.00044766906648874283, 0.00043751904740929604, 0.0004398939199745655, 0.00043724896386265755, 0.00043677608482539654, 0.00043825304601341486, 0.0004380249883979559, 0.00044783693738281727, 0.0004386219661682844, 0.00043817691039294004, 0.00043812498915940523, 0.000436288071796298];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0002726159291341901;0.001469539012759924;;;5.3905104423908075;;;[0.0002761519281193614, 0.0002755580935627222, 0.0002733619185164571, 0.00027338892687112093, 0.00027328100986778736, 0.0002736910246312618, 0.0002743119839578867, 0.0002736810129135847, 0.0002731540007516742, 0.00027606694493442774, 0.00027405808214098215, 0.00027524109464138746, 0.00027458497788757086, 0.0002746189711615443, 0.0002741049975156784, 0.0002779819769784808, 0.0002741849748417735, 0.0002729869447648525, 0.0002764830132946372, 0.00027635996229946613, 0.0002731960266828537, 0.00027362594846636057, 0.0002742380602285266, 0.00027481396682560444, 0.0002753899898380041, 0.0002752809086814523, 0.00027535902336239815, 0.00027532107196748257, 0.00027395901270210743, 0.0002744710072875023, 0.00027637393213808537, 0.0002726169768720865, 0.0002733290893957019, 0.00027732003945857286, 0.0002750610001385212, 0.00027332897298038006, 0.0002747511025518179, 0.0002726159291341901, 0.00027314992621541023, 0.0002734009176492691, 0.00027397589292377234, 0.0002746089594438672, 0.00027464504819363356, 0.00027434807270765305, 0.00027299404609948397, 0.00027392490301281214, 0.0002729799598455429, 0.00027319404762238264, 0.0002754759043455124, 0.0002749620471149683];[0.0014955890364944935, 0.0014925909927114844, 0.0014789740089327097, 0.0014776570023968816, 0.001480407896451652, 0.0014783450169488788, 0.0014716079458594322, 0.0014783600345253944, 0.0014724819920957088, 0.0014725320506840944, 0.0014739150647073984, 0.0014724649954587221, 0.001473706099204719, 0.0014730599941685796, 0.001471939031034708, 0.001471752068027854, 0.0014723840868100524, 0.001478550024330616, 0.0014732830459252, 0.0018050640355795622, 0.001469539012759924, 0.001472874078899622, 0.0014702429762110114, 0.0015109609812498093, 0.0014750950504094362, 0.0014716469449922442, 0.001470257993787527, 0.00147174799349159, 0.0014734710566699505, 0.00147387501783669, 0.0014847450656816363, 0.0017963310237973928, 0.001472190022468567, 0.0014739440521225333, 0.0014699799939990044, 0.0014710570685565472, 0.0014727490488439798, 0.0014749419642612338, 0.001471756026148796, 0.0014705660287290812, 0.0014744320651516318, 0.0014729549875482917, 0.0014746979577466846, 0.0017968029715120792, 0.001471254974603653, 0.0014735200675204396, 0.0014730709372088313, 0.0014773939037695527, 0.001483288942836225, 0.0014730440452694893];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.000580364023335278;0.0005435909843072295;;;0.9366379762537337;;;[0.0006029300857335329, 0.0006008520722389221, 0.0005837109638378024, 0.0005834320327267051, 0.0005833569448441267, 0.0005820919759571552, 0.0005916210357099771, 0.0005825620610266924, 0.0005828050198033452, 0.0005816840566694736, 0.0005823440151289105, 0.0005833510076627135, 0.0005845699924975634, 0.000583839020691812, 0.0005864260019734502, 0.0005804480751976371, 0.0005823300452902913, 0.0005839469376951456, 0.0005855360068380833, 0.0005806080298498273, 0.0005822560051456094, 0.00058111606631428, 0.000580364023335278, 0.0005823520477861166, 0.0005864420672878623, 0.0005865119164809585, 0.0005825429689139128, 0.0005901349941268563, 0.0005811690352857113, 0.0005813599564135075, 0.0005845678970217705, 0.0005828639259561896, 0.0005826919805258512, 0.0005809309659525752, 0.0005819799844175577, 0.0005813119933009148, 0.0005850930465385318, 0.0005838150391355157, 0.000583128072321415, 0.0005844410043209791, 0.0005860279779881239, 0.0005809649592265487, 0.000596641912125051, 0.000580955995246768, 0.000582078006118536, 0.000581095926463604, 0.000580732012167573, 0.0005818789359182119, 0.0005867700092494488, 0.0005826230626553297];[0.0005837109638378024, 0.0005641930038109422, 0.0005524720763787627, 0.0005497010424733162, 0.0005508670583367348, 0.000557261984795332, 0.0005502179265022278, 0.000549196032807231, 0.000563289038836956, 0.0005489150062203407, 0.000550059019587934, 0.0005500699626281857, 0.0005502569256350398, 0.0005465269787237048, 0.0005506779998540878, 0.0005487729795277119, 0.0005482570268213749, 0.0005562540609389544, 0.0005567959742620587, 0.0005466650472953916, 0.0005515329539775848, 0.0005482039414346218, 0.0005471849581226707, 0.00055464799515903, 0.0005493880016729236, 0.0005447820294648409, 0.0005476489895954728, 0.0005491540068760514, 0.000547930016182363, 0.0005457149818539619, 0.0005576600087806582, 0.000548376003280282, 0.0005504899891093373, 0.0005471230251714587, 0.000549343996681273, 0.0005484779831022024, 0.0005456110229715705, 0.0005437919171527028, 0.0005465580616146326, 0.0005464819259941578, 0.0005600469885393977, 0.0005595369730144739, 0.0005508640315383673, 0.0005471969489008188, 0.0005467719165608287, 0.0005435909843072295, 0.0005456110229715705, 0.0005491910269483924, 0.0005473389755934477, 0.000545685994438827];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0009748580632731318;0.0007138920482248068;;;0.7323035784592894;;;[0.0009964630007743835, 0.000978669966571033, 0.0009908039355650544, 0.0009834899101406336, 0.0009767349110916257, 0.0009921659948304296, 0.0009804649744182825, 0.00098423904273659, 0.0009769820608198643, 0.000994366011582315, 0.0009772819466888905, 0.0009758099913597107, 0.0009837399702519178, 0.0009805959416553378, 0.0009748580632731318, 0.0009800450643524528, 0.0009756449144333601, 0.0009771980112418532, 0.000977965071797371, 0.0009782359702512622, 0.0009781880071386695, 0.0009773420169949532, 0.0009769710013642907, 0.0009784030262380838, 0.0009775529615581036, 0.0010205700527876616, 0.0009787599556148052, 0.0009768150048330426, 0.0009866430191323161, 0.0009771740296855569, 0.0009797170059755445, 0.0009833760559558868, 0.0009767250157892704, 0.0009767479496076703, 0.0009814989753067493, 0.0009772880002856255, 0.0009862420847639441, 0.0009846920147538185, 0.000976277980953455, 0.0009784770663827658, 0.0009826859459280968, 0.0009759629610925913, 0.0009788019815459847, 0.0009826720925047994, 0.0009764019632712007, 0.0009751379257068038, 0.0009812039788812399, 0.0009752229088917375, 0.0009779209503903985, 0.0009813400683924556];[0.0007793650729581714, 0.0007280160207301378, 0.000733371009118855, 0.0007189029129222035, 0.001139822998084128, 0.0007214630022644997, 0.0007204069988802075, 0.0007207670714706182, 0.000716263079084456, 0.0007181359687820077, 0.0007183580892160535, 0.0007161520188674331, 0.0007170009193941951, 0.0007167450385168195, 0.0007187750888988376, 0.0007161719258874655, 0.0007180860266089439, 0.0007172130281105638, 0.0007158539956435561, 0.0007217450765892863, 0.0007156640058383346, 0.0007175690261647105, 0.000718714902177453, 0.00071573699824512, 0.0007138920482248068, 0.0007157960208132863, 0.0007156480569392443, 0.0007157380459830165, 0.0007232530042529106, 0.0007204519351944327, 0.0007160190725699067, 0.0007149250013753772, 0.0007183679845184088, 0.0007180080283433199, 0.0007161609828472137, 0.00071468495298177, 0.0007159339729696512, 0.0007178829982876778, 0.0007151809986680746, 0.0007169690215960145, 0.0007145979907363653, 0.0007178529631346464, 0.0007157840300351381, 0.0007164849666878581, 0.0007164789130911231, 0.0007180969696491957, 0.0007146979914978147, 0.0007180999964475632, 0.0007146800635382533, 0.00071925506927073];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0007313479436561465;0.000801414018496871;;;1.0958040224881893;;;[0.0007612979970872402, 0.0007358890725299716, 0.0007357631111517549, 0.0007376030553132296, 0.0007361359894275665, 0.0007344409823417664, 0.0007359939627349377, 0.0007334809051826596, 0.0007344400510191917, 0.0007343239849433303, 0.0007351100211963058, 0.0007419580360874534, 0.0007378829177469015, 0.0007381660398095846, 0.0007369120139628649, 0.0007366809295490384, 0.0007354089757427573, 0.0007353409891948104, 0.0007335259579122066, 0.0007321949815377593, 0.000733410008251667, 0.0007332090754061937, 0.0007358849979937077, 0.0007330219959840178, 0.0007340370211750269, 0.0007344320183619857, 0.0007344590267166495, 0.0007338470313698053, 0.0007335750851780176, 0.000732594053260982, 0.000732925022020936, 0.0007330409716814756, 0.0007325710030272603, 0.0007328259525820613, 0.0007341490127146244, 0.0007326290942728519, 0.0007340870797634125, 0.0007313479436561465, 0.0007320279255509377, 0.0007346969796344638, 0.0007339499425143003, 0.0007323661120608449, 0.0007340229349210858, 0.0007387480000033975, 0.0007344339974224567, 0.0007326609920710325, 0.0007331290980800986, 0.0007325661135837436, 0.0007335459813475609, 0.0007330550579354167];[0.0008703289786353707, 0.0008234840352088213, 0.0008107379544526339, 0.0008058069506660104, 0.0008060520049184561, 0.0008058890234678984, 0.0008060939144343138, 0.0008067050948739052, 0.0008057720260694623, 0.0008040709653869271, 0.0008051659679040313, 0.0008044249843806028, 0.0008038589730858803, 0.0008042579283937812, 0.0008055079961195588, 0.0008054140489548445, 0.000804112059995532, 0.000804996001534164, 0.0008225330384448171, 0.0008033729391172528, 0.0008054489735513926, 0.0008046861039474607, 0.0008044400019571185, 0.0008034040220081806, 0.0008045000722631812, 0.0008042110130190849, 0.0008034199709072709, 0.000802747905254364, 0.0008037181105464697, 0.0008051299955695868, 0.000804671086370945, 0.0008017729269340634, 0.000816836953163147, 0.0008031859761103988, 0.0008055429207161069, 0.0008046820294111967, 0.0008043070556595922, 0.0008052670164033771, 0.0008028089068830013, 0.0008029689779505134, 0.0008041730616241693, 0.0008024870185181499, 0.000802536029368639, 0.000802914029918611, 0.0008046559523791075, 0.0008044299902394414, 0.0008050119504332542, 0.000801414018496871, 0.0008031399920582771, 0.0008023269474506378];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
Input size: (1, 3, 256, 256)
Output size: (1, 64, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.041e+13
  Optimized FLOP count:  1.894e+9
   Theoretical speedup:  2.134e+4
  Largest intermediate:  2.408e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.033e+8
   Theoretical speedup:  4.915e+3
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.033e+8
   Theoretical speedup:  4.915e+3
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.033e+8
   Theoretical speedup:  4.915e+3
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.033e+8
   Theoretical speedup:  4.915e+3
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  2.768e+8
   Theoretical speedup:  4.468e+3
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 128, 32, 32)
Output size: (1, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  3.523e+8
   Theoretical speedup:  1.755e+3
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (1, 64, 64, 64)
Output size: (1, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.374e+11
  Optimized FLOP count:  4.194e+7
   Theoretical speedup:  3.277e+3
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 128, 32, 32)
Output size: (1, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  3.523e+8
   Theoretical speedup:  1.755e+3
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 128, 32, 32)
Output size: (1, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  3.523e+8
   Theoretical speedup:  1.755e+3
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (1, 128, 32, 32)
Output size: (1, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  1.825e+8
   Theoretical speedup:  1.695e+3
  Largest intermediate:  2.949e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 256, 16, 16)
Output size: (1, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.546e+11
  Optimized FLOP count:  3.146e+8
   Theoretical speedup:  4.915e+2
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (1, 128, 32, 32)
Output size: (1, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  2.307e+7
   Theoretical speedup:  1.489e+3
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 256, 16, 16)
Output size: (1, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.546e+11
  Optimized FLOP count:  3.146e+8
   Theoretical speedup:  4.915e+2
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 256, 16, 16)
Output size: (1, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.546e+11
  Optimized FLOP count:  3.146e+8
   Theoretical speedup:  4.915e+2
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (1, 256, 16, 16)
Output size: (1, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.731e+10
  Optimized FLOP count:  1.589e+8
   Theoretical speedup:  4.867e+2
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 512, 8, 8)
Output size: (1, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.865e+10
  Optimized FLOP count:  3.051e+8
   Theoretical speedup:  1.267e+2
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (1, 256, 16, 16)
Output size: (1, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  1.835e+7
   Theoretical speedup:  4.681e+2
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 512, 8, 8)
Output size: (1, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.865e+10
  Optimized FLOP count:  3.051e+8
   Theoretical speedup:  1.267e+2
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (1, 512, 8, 8)
Output size: (1, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.865e+10
  Optimized FLOP count:  3.051e+8
   Theoretical speedup:  1.267e+2
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-32-generic", "version": "#33~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon Jan 30 17:03:34 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0016753819982113782;0.009804350000194972;0.2114576140047575;0.05879959300000337;5.85200868259418;3.596242817611771;1.6272562725562676;[0.0016753819982113782, 0.0017751970008248463, 0.0019667040032800287, 0.002403552000032505, 0.002319777002412593, 0.0023539960020571016, 0.0023990340014279354, 0.002303355999174528, 0.0023675260017625988, 0.0023311160002776887, 0.0022801410013926215, 0.002367900000535883, 0.0023329510004259646, 0.0023423349994118325, 0.0023654029973840807, 0.0023725869978079572, 0.002323059998161625, 0.0024427759999525733, 0.002354172000195831, 0.002335140001378022, 0.002410069999314146, 0.002616084002511343, 0.0023817369983589742, 0.002450869000313105, 0.0023692819995631, 0.0024659609989612363, 0.0023645350011065602, 0.002284389000124065, 0.002330683000764111, 0.002368058998399647, 0.0023144680017139763, 0.0023484020020987373, 0.0024025139973673504, 0.002356002001761226, 0.002569306998339016, 0.0025992099981522188, 0.0021739240000897553, 0.002364242998737609, 0.002382121001573978, 0.0023244020012498368, 0.002391424000961706, 0.002369073001318611, 0.002322797998203896, 0.0023428639979101717, 0.0023780610026733484, 0.0023335029982263222, 0.002291984998009866, 0.0023118329991120845, 0.0023378049991151784, 0.0024581190009485];[0.013926607000030344, 0.012374877002002904, 0.012045375002344372, 0.011740033001842676, 0.010263039999699686, 0.00992626500010374, 0.010014953000791138, 0.009969103997718776, 0.010265808999974979, 0.010180159999436, 0.009952669999620412, 0.009951092000846984, 0.010329315999115352, 0.009924048001266783, 0.00996875799683039, 0.010031226000137394, 0.010201559998677112, 0.009809802002564538, 0.009948775001248578, 0.010022411002864828, 0.010174685001402395, 0.009895725001115352, 0.009921401000610786, 0.009882950002065627, 0.010261709998303559, 0.010058242001832696, 0.009993335999752162, 0.009899360997223994, 0.010380613999586785, 0.009908896001434186, 0.010086158999911277, 0.01017893400057801, 0.010286344000633107, 0.009804350000194972, 0.009994685002311599, 0.00997612500214018, 0.010313931998098269, 0.009942058997694403, 0.0101042479982425, 0.010413280000648228, 0.010578441997495247, 0.01023476699992898, 0.010507420000067214, 0.010573723000561586, 0.011157709999679355, 0.010894784001720836, 0.010836630000994774, 0.010935211001196876, 0.011481503999675624, 0.011046406998502789];[0.2134216549966368, 0.2134975230001146, 0.21330356600083178, 0.21829502200125717, 0.21203521899951738, 0.212916608001251, 0.21315064600275946, 0.2132318080002733, 0.212509732995386, 0.21333911099645775, 0.21174510000128066, 0.21637018100227579, 0.21555698399970424, 0.21704186599890818, 0.2131150700042781, 0.21565928400013945, 0.21299005699984264, 0.21719915799985756, 0.21460111999476794, 0.21371537600134616, 0.21434955899894703, 0.21435797400044976, 0.21200312200016924, 0.21201050899981055, 0.2132201319982414, 0.21453329300129553, 0.2114576140047575, 0.21768874200279242, 0.2140087530024175, 0.21515742100018542, 0.21481284200126538, 0.21376592700107722, 0.21437458600121317, 0.21351015699838172, 0.21272630900057266, 0.21537757600162877, 0.21297506199334748, 0.21629098300400074, 0.21393664400238777, 0.21379294100188417, 0.21538854100072058, 0.2126868529994681, 0.2124789859954035, 0.2140089580025233, 0.2127542349990108, 0.2131592220030143, 0.21369738000066718, 0.21332204600184923, 0.21321566299593542, 0.21390664499995182];[0.059990633995766984, 0.05993398899954627, 0.06000923700412386, 0.06002204400283517, 0.06034893200194347, 0.05965290700260084, 0.059857653999642935, 0.059933952998108, 0.059132006997970166, 0.05930455999987316, 0.0604953750007553, 0.05960822599809035, 0.05994172099599382, 0.05962619600541075, 0.05991642799926922, 0.05986781299725408, 0.059956815999612445, 0.05879959300000337, 0.05965623699739808, 0.05985860500004492, 0.05945410099957371, 0.05897536900010891, 0.05955267500030459, 0.05937671799620148, 0.05922923900288879, 0.060037824001483386, 0.059996607997163665, 0.05978964799942332, 0.05964537099862355, 0.0594924719989649, 0.05966544600232737, 0.05890098700183444, 0.06288417099858634, 0.059929427996394224, 0.05945083999904455, 0.059937453999737045, 0.05980738600192126, 0.05946707800103468, 0.05985036600395688, 0.059298553998814896, 0.05994363400168368, 0.05992645399965113, 0.059303109999746084, 0.05972833000123501, 0.059689599998819176, 0.05910983300054795, 0.05955222099873936, 0.05935361699812347, 0.05961638100052369, 0.06004024899812066]
layer1.0.conv1;0.0009152079983323347;0.004290660999686224;0.23460360700119054;0.20946207999804756;4.688181274097846;1.1200290143369975;4.185767702520653;[0.0010270790007780306, 0.0009152079983323347, 0.0010233269968011882, 0.0010995679986081086, 0.0009613059992261697, 0.0010806509999383707, 0.00111671199920238, 0.0010042169997177552, 0.0010664350011211354, 0.000987639999948442, 0.0010987229979946278, 0.0009474020007473882, 0.0010012729981099255, 0.000978031999693485, 0.0009982820010918658, 0.0010063860027003102, 0.0010379949999332894, 0.0009528130030957982, 0.0009634529997128993, 0.0009823910004342906, 0.0009846140019362792, 0.000992975001281593, 0.000990538999758428, 0.0010584979972918518, 0.0010115599980053958, 0.0010271569990436547, 0.0009989080026571173, 0.0010319190005247947, 0.0010639689971867483, 0.001048761001584353, 0.001025352998112794, 0.001059402999089798, 0.0010955270008707885, 0.0010733620001701638, 0.0011368680025043432, 0.0010890539997490123, 0.0010925110000243876, 0.0010832879997906275, 0.0010971660012728535, 0.00109302300188574, 0.0010937580009340309, 0.001118164997023996, 0.0011287250017630868, 0.001168644997960655, 0.0011269000024185516, 0.0011159770001540892, 0.0011431040002207737, 0.0011638190007943194, 0.0011812470002041664, 0.0011502509987622034];[0.00473691299703205, 0.0043496409998624586, 0.004537060998700326, 0.004357941001217114, 0.0043110599981446285, 0.004331275998993078, 0.0043463289985083975, 0.004290660999686224, 0.00435291899702861, 0.004401793001306942, 0.004366574001323897, 0.004382692000945099, 0.00434796199988341, 0.004418155000166735, 0.004393141000036849, 0.004492624000704382, 0.004422653000801802, 0.004471573000046192, 0.0044693710005958565, 0.004456116999790538, 0.004440169999725185, 0.0047024199993757065, 0.0044101189996581525, 0.004428815998835489, 0.004479268998693442, 0.004458734001673292, 0.004484439999941969, 0.004431363999174209, 0.0045158120010455605, 0.004503160998865496, 0.004522805000306107, 0.004488848000619328, 0.004509873000642983, 0.0045562699997390155, 0.004543982999166474, 0.004536075000942219, 0.0045512710021284875, 0.004585299997415859, 0.004533808998530731, 0.0045077680006215815, 0.004489156999625266, 0.004552815997158177, 0.004533472998446086, 0.004562083999189781, 0.00452416099869879, 0.00453768800070975, 0.004558186999929603, 0.004522552000707947, 0.004529165002168156, 0.004536242999165552];[0.23941130499588326, 0.23776344399811933, 0.23826884599839104, 0.23935099200389232, 0.23744346699822927, 0.23483945299813058, 0.23914597400289495, 0.23831179600165342, 0.23817548099759733, 0.2377220650050731, 0.23900715400304762, 0.23923352299971157, 0.23811618900072062, 0.23785700900043594, 0.23785122499975841, 0.23887739199926727, 0.23784915099531645, 0.23773954599892022, 0.23771786100041936, 0.2437041000011959, 0.23745228400002816, 0.23807188700084225, 0.23845480799718644, 0.2388073379988782, 0.23892432800494134, 0.23769757500122068, 0.24135117799960426, 0.23778395500266925, 0.2392397270014044, 0.2390039789970615, 0.23811752600158798, 0.23876003500117804, 0.23780373400222743, 0.2379129090004426, 0.23785692299861694, 0.2387714859978587, 0.2375689180007612, 0.2414645360004215, 0.23877705300037633, 0.23943761400369112, 0.23794002899740008, 0.23460360700119054, 0.23824629799855757, 0.23733281000022544, 0.24035389899654547, 0.24484518600002048, 0.23907064900413388, 0.23790713399648666, 0.2350040919991443, 0.23806340000373893];[0.21588621500632144, 0.21569064399955096, 0.20946207999804756, 0.21462220999455894, 0.21581989900005283, 0.2158019679991412, 0.21715087299526203, 0.21582145700085675, 0.21602430399798322, 0.21607118199608522, 0.2149059520015726, 0.2158401149972633, 0.2149846320025972, 0.21573733399782213, 0.21495920199959073, 0.21466885900008492, 0.21574177799993777, 0.21245215000089956, 0.21467078700152342, 0.21488673600106267, 0.21467601200129138, 0.21473363999757566, 0.214819095992425, 0.21478787699743407, 0.2147565230006876, 0.21504116200230783, 0.21511174699480762, 0.2147065829994972, 0.21455664500172134, 0.21468856199862785, 0.21581944599893177, 0.215847894000035, 0.2160208919995057, 0.21398473199587897, 0.21410188099980587, 0.2150210789986886, 0.21513243899607914, 0.2164643989999604, 0.21541426899420912, 0.21502587299983134, 0.21578566899552243, 0.21540372999879764, 0.21452929499719176, 0.21599212199726026, 0.21490939000068465, 0.21498387300016475, 0.21617998299916508, 0.21568254700105172, 0.21462756199980504, 0.2148160620017734]
layer1.0.conv2;0.0009537490004731808;0.004183140998065937;0.23474268399877474;0.2129317259968957;4.385997779280049;1.1024316968256624;3.9784757567376503;[0.0014987600006861612, 0.0011612080015765969, 0.0010820150018844288, 0.0011631939996732399, 0.001033129999996163, 0.0010960670006170403, 0.0010658350001904182, 0.001207952998811379, 0.0011489790013001766, 0.0010133620016858913, 0.0011598089986364357, 0.0010745670006144792, 0.0011624010003288276, 0.0010886529998970218, 0.0009630290005588904, 0.0010601350004435517, 0.001010930001939414, 0.0009537490004731808, 0.0009965380013454705, 0.0010025600022345316, 0.0009957340007531457, 0.0009789310024643783, 0.0009834140000748448, 0.000997775001451373, 0.0010098940001626033, 0.0010144590014533605, 0.0010421350016258657, 0.001031259002047591, 0.001013155997497961, 0.0010209690008196048, 0.0010410549984953832, 0.001059516998793697, 0.001045675999193918, 0.001046475001203362, 0.0010891649981203955, 0.0010982860003423411, 0.0010767790008685552, 0.0010776700000860728, 0.0010654170000634622, 0.0011189069991814904, 0.0011017110009561293, 0.0011104069999419153, 0.0011021300015272573, 0.001120520999393193, 0.001152477998402901, 0.0011466979995020665, 0.0011738160028471611, 0.0011450989986769855, 0.0011373529996490106, 0.0011542749998625368];[0.004326127000240376, 0.004401788002724061, 0.00440126700050314, 0.004290376000426477, 0.004208914000628283, 0.004569099000946153, 0.00432902499960619, 0.004306841001380235, 0.004183140998065937, 0.004272300000593532, 0.00436955699842656, 0.00436494799942011, 0.004414486997120548, 0.004351155002950691, 0.004393093000544468, 0.004344181001215475, 0.004264912000508048, 0.0043774389996542595, 0.004438212999957614, 0.004416927000420401, 0.004313240999181289, 0.00453559800007497, 0.0044575870015250985, 0.0045114280001143925, 0.004379500001959968, 0.004402999999001622, 0.004458068000531057, 0.004474402998312144, 0.004358657999546267, 0.004474539997318061, 0.004425147999427281, 0.004435463997651823, 0.004437850999238435, 0.004563672002404928, 0.004580754997732583, 0.004541828999208519, 0.004519293001067126, 0.004574159000185318, 0.004533757000899641, 0.004541657999652671, 0.004424275000928901, 0.0045556619988929015, 0.004531523001787718, 0.004526458000327693, 0.004455335998500232, 0.004506327000854071, 0.004559039000014309, 0.004560060999210691, 0.004537689001153922, 0.00452919999952428];[0.2381798760034144, 0.24144343500302057, 0.2376732170014293, 0.23788046199842938, 0.23885228099970846, 0.2378384570038179, 0.23872837699673255, 0.23817260299620102, 0.23633596199942986, 0.2385387959984655, 0.2387025830030325, 0.23781843300093897, 0.2378421539979172, 0.23945502100104932, 0.23474268399877474, 0.23792436500298209, 0.2379914209996059, 0.2393167319969507, 0.23762736299613607, 0.23906336800428107, 0.23802194600284565, 0.24704466099501587, 0.2430704459984554, 0.23729055500371032, 0.23914594400048372, 0.23976265500095906, 0.23811000600107946, 0.23928680500102928, 0.24035544999787817, 0.23579426600190345, 0.2388853529955668, 0.23794435600211727, 0.2362635120007326, 0.23778169399884064, 0.23765341800026363, 0.2387237679977261, 0.2375708659965312, 0.23787364999952842, 0.23916303199439426, 0.2377035320023424, 0.23841986600018572, 0.23808361000192235, 0.23784081299891113, 0.23785208899789723, 0.23812038600226515, 0.23791201699714293, 0.23817290200531716, 0.2538041850020818, 0.23808036999980686, 0.23704011500012712];[0.21480855000481824, 0.2146855390019482, 0.21298171500166063, 0.216088776003744, 0.21556283199606696, 0.21513050299836323, 0.21579582899721572, 0.21471012299662107, 0.21491646899812622, 0.21596944400153006, 0.2146235370018985, 0.21491308000258869, 0.21491055599835818, 0.21584488700318616, 0.21499231699999655, 0.2148900339998363, 0.2146630200004438, 0.2129317259968957, 0.21508808699582005, 0.21737423300146475, 0.21464230899800896, 0.21537198499936494, 0.21606368299762835, 0.21484390899786376, 0.21403185400049551, 0.21432719299627934, 0.21584379200066905, 0.21481062399834627, 0.2286453699998674, 0.2162798040008056, 0.2158838260002085, 0.21572203100367915, 0.21583251799893333, 0.21588551400054712, 0.2145973060032702, 0.2148187290003989, 0.21502266600145958, 0.2157125219964655, 0.2163015699989046, 0.21612685700165457, 0.214655510004377, 0.21404426600201987, 0.2145855440030573, 0.21474919200045406, 0.21334115900026518, 0.21478520200253115, 0.21507538300284068, 0.21619238900166238, 0.2161634310032241, 0.21554343300158507]
layer1.1.conv1;0.0008881419998942874;0.004211114999634447;0.23528357399845845;0.21167296400017221;4.741488410789808;1.1115428704360517;4.265681996529517;[0.0015448609992745332, 0.0016441150000900961, 0.001685074999841163, 0.0010743950006144587, 0.0011276260011072736, 0.001203035000798991, 0.00133835800079396, 0.001202923998789629, 0.0009546760011289734, 0.0010655679980118293, 0.0010278720001224428, 0.0011095139998360537, 0.001008643001114251, 0.0009367829989059828, 0.0010367969989601988, 0.0010600310015433934, 0.0009577070013619959, 0.0009923639991029631, 0.0010354180012654979, 0.0008881419998942874, 0.0010321560002921615, 0.0010578170004009735, 0.0010643610003171489, 0.0011478770029498264, 0.0010206639999523759, 0.0012791249973815866, 0.0010986870001943316, 0.001130093998654047, 0.0010331539997423533, 0.0011082100027124397, 0.0011130989987577777, 0.0011624919970927294, 0.0010819829985848628, 0.0011485659997561015, 0.0011533260003488977, 0.001186709003377473, 0.0010929839991149493, 0.001149468997027725, 0.0011730859987437725, 0.0012137630001234356, 0.0011431960010668263, 0.0011656479982775636, 0.0011879949997819494, 0.0012351600016700104, 0.0011850849987240508, 0.001203264000650961, 0.0012297020002733916, 0.001369427001918666, 0.0013010590009798761, 0.001200252001581248];[0.004386600998259382, 0.004552139002043987, 0.004325906000303803, 0.004530528996838257, 0.004211114999634447, 0.004292746001738124, 0.004490014998737024, 0.0046373009972739965, 0.004576355000608601, 0.004348098002083134, 0.004386306001833873, 0.004418381002324168, 0.004277657000784529, 0.004385890002595261, 0.004400403999170521, 0.004481295996811241, 0.0044485139987955336, 0.004426061001140624, 0.004481099000258837, 0.004459468000277411, 0.004366458997537848, 0.004432721001649043, 0.004462218003027374, 0.004489833998377435, 0.004396385000291048, 0.004409156001202064, 0.004478592996747466, 0.004545608997432282, 0.004431375000422122, 0.004534091000095941, 0.004531814000074519, 0.004493186999752652, 0.004432555000676075, 0.004493486001592828, 0.004535198997473344, 0.004584046997479163, 0.004444256999704521, 0.00456998500158079, 0.004541218997474061, 0.004585326001688372, 0.004403263999847695, 0.004514457999903243, 0.004620380001142621, 0.0045280979975359514, 0.0044957339996472, 0.0044986949978920165, 0.004455849000805756, 0.004520456001046114, 0.004441355999006191, 0.004647956000553677];[0.23528357399845845, 0.24955187200248474, 0.23653632099740207, 0.23812065300080576, 0.23901095899418578, 0.23900483699981123, 0.23938398100290215, 0.23978259700379567, 0.2419157769982121, 0.23827824499676353, 0.2379129129985813, 0.23787864499900024, 0.23808009200001834, 0.2381950390044949, 0.23759394800072187, 0.23786586899950635, 0.23900736099676578, 0.2376216770026076, 0.23733760200047982, 0.23762795899892808, 0.24421983099819045, 0.23802678099673358, 0.23921941500157118, 0.23885661600070307, 0.24347096100245835, 0.2390327260000049, 0.23784153899759986, 0.23878151000099024, 0.23816900800375151, 0.2373311669944087, 0.23906856400208198, 0.2369897120006499, 0.23799155199958477, 0.2382177170002251, 0.24390164800206549, 0.23770087899902137, 0.2378765379980905, 0.24382747699928586, 0.24125260800065007, 0.23795216299549793, 0.23915308299910976, 0.25138832399534294, 0.25065475999872433, 0.2382778689971019, 0.23845164200247382, 0.23890944000231684, 0.23802761000115424, 0.23785421499997028, 0.23790186400219682, 0.23885650599913788];[0.21732078000422916, 0.2152260410002782, 0.21495191600479302, 0.216148825998971, 0.21493300199654186, 0.21590607399411965, 0.21250064999912865, 0.2148442720026651, 0.2147109100005764, 0.21588960099688848, 0.21585616800075513, 0.2150955819997762, 0.21167296400017221, 0.215142906003166, 0.21515918400109513, 0.21615910300170071, 0.21386949999941862, 0.2157887329994992, 0.2162546379986452, 0.2140965389990015, 0.2148561059984786, 0.2148905089998152, 0.21524763499837718, 0.2146023690002039, 0.21371530599935795, 0.21512975099903997, 0.21476496399918688, 0.21469839799465262, 0.21526185699622147, 0.2139884690004692, 0.21529291800106876, 0.21484516000418807, 0.21499986400158377, 0.2146292600009474, 0.2151515980003751, 0.21593646300243563, 0.2161162400007015, 0.21611033600129304, 0.21471614600159228, 0.2151138200024434, 0.21626349999860395, 0.21447504100069636, 0.21611122600006638, 0.21519511400401825, 0.2152401080020354, 0.22077627099861274, 0.21497782599908533, 0.21465310800340376, 0.21400023799651535, 0.2158768150038668]
layer1.1.conv2;0.0009855110001808498;0.004188554998108884;0.2354545069974847;0.21176731499872403;4.25013520634498;1.1118548062948401;3.8225631460893603;[0.0010418450001452584, 0.0010629640019033104, 0.0010478520016476978, 0.0011688989980029874, 0.0010167639993596822, 0.0011520750013005454, 0.0009964599994418677, 0.0011524990004545543, 0.0010439320030855015, 0.0011791329998231959, 0.0011843709980894346, 0.0010246419988106936, 0.0011667420003504958, 0.0010724530002335086, 0.0010659409999789204, 0.0010458440010552295, 0.0010360939995734952, 0.001035225999657996, 0.0010050550008600112, 0.0010160230012843385, 0.0009855110001808498, 0.0010084909990837332, 0.0010269819977111183, 0.000987944000371499, 0.0010349500007578172, 0.0010035190025519114, 0.0010088700000778772, 0.0010662849999789614, 0.0010336500017729122, 0.001015510002616793, 0.0010289239980920684, 0.0010495339993212838, 0.0010472270005266182, 0.0010594400009722449, 0.0010549850012466777, 0.001087306001863908, 0.0010726040018198546, 0.0010682140018616337, 0.0011014439987775404, 0.0010895019986492116, 0.0011149340025440324, 0.001138142997660907, 0.0011075719994551037, 0.0010972330019285437, 0.0011265009998169262, 0.0011489829994388856, 0.0011955160007346421, 0.0011604350002016872, 0.001158729999588104, 0.0011405620025470853];[0.00432537500091712, 0.0044021129979228135, 0.005123416001879377, 0.004223727999487892, 0.004475912999623688, 0.00438104599743383, 0.004321437001635786, 0.004364265998447081, 0.004188554998108884, 0.0043284050007059705, 0.00432404799721553, 0.004418565000378294, 0.004285299000912346, 0.004355234999820823, 0.004357008998340461, 0.004277100997569505, 0.004354060998593923, 0.004367009998532012, 0.00438198200208717, 0.004434122001839569, 0.004320562999055255, 0.004461611999431625, 0.004455516002053628, 0.004445940998266451, 0.004326913996919757, 0.004502823001530487, 0.004465914000320481, 0.004321896001783898, 0.004442351000761846, 0.004492991000006441, 0.004466214999411022, 0.004738975996588124, 0.0055574459984200075, 0.005450942997413222, 0.0045313660011743195, 0.0043768719988293014, 0.0045156999985920265, 0.00451845499992487, 0.004530131998762954, 0.004501847000938142, 0.004513651998422574, 0.004540318997896975, 0.004525943000771804, 0.004390076999698067, 0.004556283001875272, 0.004527766002865974, 0.004532420000032289, 0.004511406001256546, 0.004478423998079961, 0.004609089999576099];[0.23881321599765215, 0.241423734005366, 0.23780297399571282, 0.23743720399943413, 0.2376325889963482, 0.23811123300038162, 0.2388489419972757, 0.2378264519975346, 0.23879574799866532, 0.23822252299942193, 0.25438109600145253, 0.2389932999976736, 0.2379529489990091, 0.2432095499971183, 0.2378231059992686, 0.23746107899569324, 0.23825549699904514, 0.2378030250001757, 0.23921040100321989, 0.23885696500292397, 0.2383236700006819, 0.23792983600287698, 0.23779639200074598, 0.23799185199459316, 0.23816857899873867, 0.2374788430024637, 0.2380060810028226, 0.23909201999776997, 0.2390986630016414, 0.2354545069974847, 0.23782785599905765, 0.23556228399684187, 0.2381769439962227, 0.23700155500409892, 0.23778029199820594, 0.2386049560009269, 0.23806791200331645, 0.2387076260019967, 0.23921591799808084, 0.23653977099820622, 0.2381037769955583, 0.2389043209986994, 0.23914254100236576, 0.23872990699965158, 0.23781687500013504, 0.2379682539976784, 0.23759394899752806, 0.23794970200469834, 0.23894340099650435, 0.2390226649986289];[0.2148594940044859, 0.21611056799883954, 0.21576671699949657, 0.21504251200167346, 0.21506048199807992, 0.21504569899843773, 0.21541898899886291, 0.21513282199884998, 0.21427955599574489, 0.21592431199678686, 0.2161677830008557, 0.21491290599806234, 0.21483732399792643, 0.21535029799997574, 0.215184552998835, 0.21551014399665291, 0.21472281900059897, 0.215039914000954, 0.21472627600087435, 0.21176731499872403, 0.21526290000110748, 0.2148240020032972, 0.21472739299861132, 0.2161077259988815, 0.22268121999877621, 0.21596132600097917, 0.21511994500178844, 0.21609439000530983, 0.21473710400459822, 0.21488750999924378, 0.2146616450008878, 0.2151192310047918, 0.21543870399909792, 0.21968527699937113, 0.21178156299720285, 0.21577596199858817, 0.21406988599483157, 0.2159899439975561, 0.2150264019946917, 0.21698934700179962, 0.21434950799812214, 0.2121683360019233, 0.2147289409986115, 0.21425184800318675, 0.21604701499745715, 0.21684510499835596, 0.21592529699773877, 0.21379037200313178, 0.21492355300142663, 0.21467149200179847]
layer2.0.conv1;0.0005727239986299537;0.002325796001969138;0.03570883099746425;0.024806140001601307;4.060936869299715;1.4395158212909844;2.8210435823190823;[0.0010568670004431624, 0.0008651149983052164, 0.0008703729981789365, 0.0009076179994735867, 0.0009234329991159029, 0.0009087270009331405, 0.0009220790016115643, 0.0009216489997925237, 0.0009065209997061174, 0.0009191479985020123, 0.0009125139986281283, 0.0009131890001299325, 0.0009078620023501571, 0.0009058520008693449, 0.0008921360022213776, 0.0009125719989242498, 0.0009304659979534335, 0.0009365959995193407, 0.0009605409977666568, 0.0009251740011677612, 0.0009195149978040718, 0.000921104998269584, 0.0009279179976147134, 0.0009543999985908158, 0.0009720430025481619, 0.0010084590030601248, 0.0009418670015293173, 0.0009481859997322317, 0.0009696739980427083, 0.0009604670012777206, 0.0009778509993338957, 0.0009830479975789785, 0.0009618809999665245, 0.0009681349984020926, 0.0006181009994179476, 0.0006167239989736117, 0.0006327199989755172, 0.0006436300027417019, 0.0006073789991205558, 0.0006157880015962292, 0.0006479450021288358, 0.0006173780020617414, 0.0008032850018935278, 0.0007751740013191011, 0.0005935139997745864, 0.0005727239986299537, 0.0006070300005376339, 0.0006354649995046202, 0.0006457819981733337, 0.000674899998557521];[0.0033135270023194607, 0.002449765001074411, 0.002325796001969138, 0.0023299909989873413, 0.0023496289977629203, 0.0023715410025033634, 0.0023542980015918147, 0.0023738599993521348, 0.002395511000941042, 0.002409528002317529, 0.002383493003435433, 0.0024112419996527024, 0.0023996000018087216, 0.0024350349995074794, 0.0024351790016226005, 0.002495253997039981, 0.0024522690000594594, 0.002458266997564351, 0.002420589000394102, 0.002452131997415563, 0.0024497079975844827, 0.0025086649984586984, 0.002450907999445917, 0.0024213329998019617, 0.0024198480023187585, 0.0026941619980789255, 0.0024456409992126282, 0.0026950079991365783, 0.0024497509984939825, 0.00250882799809915, 0.002482594001776306, 0.0024997820000862703, 0.0024959570000646636, 0.002495177999662701, 0.0024829559988575056, 0.0024750659977144096, 0.0025061390006158035, 0.00267202100076247, 0.002504554999177344, 0.0025248510028177407, 0.0025068729992199223, 0.002510203001293121, 0.0027566890021262225, 0.0025324490015918855, 0.0025213629996869713, 0.0025213219996658154, 0.002505897999071749, 0.0025265389995183796, 0.0025285639967478346, 0.0025368440001329873];[0.03707671999654849, 0.03571227900101803, 0.036710567997943144, 0.036745150999195175, 0.03752371999871684, 0.03682892199867638, 0.036767250996490475, 0.03830529000333627, 0.0360119949982618, 0.0368264979988453, 0.03791124400231638, 0.036854302998108324, 0.03796481700555887, 0.036484896001638845, 0.03678875699915807, 0.03653695300090476, 0.03701973300121608, 0.036784753003303194, 0.037848731997655705, 0.03664527699947939, 0.03721885800405289, 0.037907530000666156, 0.03653993799525779, 0.03677676200095448, 0.0367184399983671, 0.03843978899749345, 0.036816095001995564, 0.03641477299606777, 0.03610183999626315, 0.03675367999676382, 0.03828911500022514, 0.03688455100200372, 0.03826725400358555, 0.03684517500369111, 0.03677663299822598, 0.037831335997907445, 0.03930604999914067, 0.0358501049959159, 0.036693863996333675, 0.036748485996213276, 0.03570883099746425, 0.03647313699912047, 0.036593748001905624, 0.03687645500394865, 0.03597465599887073, 0.036461587998928735, 0.03676399100368144, 0.037970744000631385, 0.03776043799734907, 0.03678667700296501];[0.026989198002411285, 0.02732561499942676, 0.02545301899954211, 0.025590042994735995, 0.02572107899686671, 0.025446682000620058, 0.024806140001601307, 0.025742501002241625, 0.025372554999194108, 0.02654162900216761, 0.025691312996059423, 0.02486014799796976, 0.02566915299757966, 0.026355134996265406, 0.02739729299719329, 0.02572772200073814, 0.025701067002955824, 0.024903896999603603, 0.025447752996115014, 0.027325072995154187, 0.0255897310016735, 0.02596407300370629, 0.025820439997914946, 0.025659992003056686, 0.025315645998489344, 0.025781119002203923, 0.02510432900089654, 0.025885093004035298, 0.025514413002383662, 0.02732170700255665, 0.02748091499961447, 0.026295343002857408, 0.026011690999439452, 0.02619355800561607, 0.025785542002267903, 0.025500957995973295, 0.02586877599969739, 0.02676780700130621, 0.024889681004424347, 0.025498634000541642, 0.025824568001553416, 0.027225426001677988, 0.02580840399605222, 0.025538296002196148, 0.02565615699859336, 0.02526961100011249, 0.025481802003923804, 0.025523532003717264, 0.025629962001403328, 0.025151419002213515]
layer2.0.conv2;0.0008948460017563775;0.002716942999541061;0.21419126499677077;0.20710577499994542;3.036212928490852;1.034211938304604;2.9357743959793696;[0.0017428959981771186, 0.0019299369996588212, 0.0026469969998288434, 0.002175113000703277, 0.001826153998990776, 0.0016039500005717855, 0.001546696999866981, 0.0015266690024873242, 0.0015696970003773458, 0.0015707820020907093, 0.0015778429988131393, 0.001542735000839457, 0.0015543800000159536, 0.0015830990014364943, 0.0015884009990259074, 0.0015841679996810853, 0.0009688630016171373, 0.0009234899989678524, 0.0010157190008612815, 0.001021271000354318, 0.0008948460017563775, 0.0009292729992012028, 0.0009294750016124453, 0.0009348810017399956, 0.0009127399971475825, 0.0015767379991302732, 0.0010247609970974736, 0.0009511999996902887, 0.000928001001739176, 0.0009403420008311514, 0.000961902998824371, 0.002057452998997178, 0.0012278630019864067, 0.0014689999989059288, 0.0009744679991854355, 0.001025697998557007, 0.0010129900001629721, 0.0009959570015780628, 0.0010194099995715078, 0.0010200940014328808, 0.00103412099997513, 0.0010295520005456638, 0.001023706001433311, 0.0010225190017081331, 0.0010834530003194232, 0.0010704400010581594, 0.0010558419999142643, 0.0010835239991138224, 0.0010513819979678374, 0.0010467969987075776];[0.0036202659975970164, 0.0037900940005783923, 0.005374211999878753, 0.005435900002339622, 0.002819809000357054, 0.002716942999541061, 0.0027983620020677336, 0.0028833209980803076, 0.002797125001961831, 0.0027931750009884126, 0.003060652998101432, 0.0030368689986062236, 0.002771388997643953, 0.0032681319971743505, 0.002758269001787994, 0.004167281000263756, 0.004999898999813013, 0.0028232309996383265, 0.0029225489997770637, 0.002795333002723055, 0.002870790001907153, 0.0028719679976347834, 0.0029270509985508397, 0.002873358000215376, 0.002953757000796031, 0.003099493998888647, 0.0028081170021323487, 0.004502914001932368, 0.004582202000165125, 0.002819705998263089, 0.0029708140027651098, 0.002958681001473451, 0.0029806380007357802, 0.003007335999427596, 0.0029407459987851325, 0.0028513299985206686, 0.002889180999773089, 0.003269830998760881, 0.0028595779986062553, 0.004577822001010645, 0.003352943000209052, 0.002967342999909306, 0.0030035130002943333, 0.0030932340014260262, 0.0030674129993712995, 0.0029148479989089537, 0.0030315389994939324, 0.0029630600001837593, 0.0029893239989178255, 0.003078710000409046];[0.22114669999791658, 0.22224173799986602, 0.2163637279991235, 0.2160559830008424, 0.21642412800065358, 0.21974669900009758, 0.2165327239963517, 0.22031492000314756, 0.22520747799717356, 0.22240708299796097, 0.21553168300306424, 0.21419126499677077, 0.22096338100163848, 0.22059685500062187, 0.2196775569973397, 0.2181062950003252, 0.21913294399928418, 0.2162502530045458, 0.21608170200124732, 0.21774687700235518, 0.22032208200107561, 0.2204337100010889, 0.2213662049980485, 0.21886606800035224, 0.21799418999580666, 0.22121718500056886, 0.21990074799759896, 0.21613081299801706, 0.21621336300086114, 0.2196452739990491, 0.21811471500404878, 0.21985381100603263, 0.21428636099517462, 0.21843765400262782, 0.2207410040027753, 0.22243955600060872, 0.21636522599874297, 0.22571927800163394, 0.2170862720013247, 0.215650716003438, 0.21796753400485613, 0.21957238699542359, 0.21629876299994066, 0.21737354200013215, 0.22068747700177482, 0.21646968099594233, 0.22050518399919383, 0.22083149099853472, 0.22113497399550397, 0.21921481099707307];[0.2126620519993594, 0.21230309899328859, 0.2086612979946949, 0.21057210100116208, 0.21093596200444154, 0.21295361100055743, 0.21082897299856995, 0.21217105399409775, 0.21813205299622496, 0.21997714699682547, 0.21927261099699535, 0.21231211900158087, 0.21227273100521415, 0.21099766100451234, 0.21101495000038994, 0.21787846899678698, 0.21667709299799753, 0.2159080420024111, 0.20948923499963712, 0.2104130210027506, 0.21173112799806404, 0.20848881699566846, 0.21633106300214422, 0.20710577499994542, 0.2135677099977329, 0.2085137729991402, 0.21221583699662006, 0.2102711459992861, 0.21211323400348192, 0.21020300499731093, 0.21066968799641472, 0.21231566100323107, 0.21039049999671988, 0.2122431300012977, 0.20898639900406124, 0.2102877429970249, 0.21063852600127575, 0.2121150890015997, 0.21218940400285646, 0.21040428899868857, 0.21218494700224255, 0.21037644999887561, 0.21205390600152896, 0.21035864299847162, 0.21206452100159368, 0.21017407600447768, 0.20836204400256975, 0.2123375169976498, 0.2169053109973902, 0.21229372800007695]
layer2.0.downsample.0;0.00017122899953392334;0.0007206139998743311;0.006074045999412192;0.003467033995548263;4.208481050732095;1.7519430173489448;2.402179185656623;[0.0003837219992419705, 0.00019640399841591716, 0.00018768899826682173, 0.00036914299926138483, 0.00022414300110540353, 0.00040571100180386566, 0.0004581080029311124, 0.00021956800264888443, 0.0003526740001689177, 0.00036575999911292456, 0.0003835800016531721, 0.00021967799693811685, 0.00024483800007146783, 0.000255809001828311, 0.0003706720017362386, 0.000371117999748094, 0.0002677630000107456, 0.00038311800017254427, 0.00026242100284434855, 0.00036733600063598715, 0.0002683870006876532, 0.00037108200194779783, 0.0003280279997852631, 0.00026433000311953947, 0.00037220900048851036, 0.0002712780005822424, 0.0003699810004036408, 0.00024836800002958626, 0.0002493699976184871, 0.0003679889996419661, 0.000319910999678541, 0.00017122899953392334, 0.0003424729984544683, 0.00024377299996558577, 0.0003645110009529162, 0.00019315400277264416, 0.00030540299849235453, 0.00022245000218390487, 0.0003928659971279558, 0.00034594799944898114, 0.00017402099911123514, 0.00021285199909470975, 0.00035242600279161707, 0.00022307000108412467, 0.00039175499841803685, 0.00017918000230565667, 0.00020740699983434752, 0.00035265900078229606, 0.00022616099886363372, 0.00033529500069562346];[0.0008152699992933776, 0.0008288100034405943, 0.0007206139998743311, 0.0008429770023212768, 0.0008757770010561217, 0.0007891999994171783, 0.0008485879989166278, 0.0007992699975147843, 0.0007550170012109447, 0.0007826759974705055, 0.0007555850024800748, 0.0008261109978775494, 0.0007361329990089871, 0.000848118001158582, 0.0008461170000373386, 0.000805646999651799, 0.0008197030001610983, 0.0008763799996813759, 0.0008566370015614666, 0.0008631429991510231, 0.0007727060001343489, 0.0008982359977380838, 0.0008338139996340033, 0.0008263769996119663, 0.0008186079976439942, 0.0009096520007005893, 0.0008329960000992287, 0.0007610140019096434, 0.0007692849976592697, 0.0008760119999351446, 0.0008764609992795158, 0.0007614869973622262, 0.0007677690009586513, 0.0007632870001543779, 0.0009223690030921716, 0.0009179739972751122, 0.0008470499997201841, 0.0008806370024103671, 0.0008891780016710982, 0.0008414620024268515, 0.0007855400035623461, 0.0007906729988462757, 0.0008297049971588422, 0.0007861310004955158, 0.0007764630026940722, 0.0007817469995643478, 0.0009124979987973347, 0.0008694940006535035, 0.0008555530002922751, 0.0008674369964865036];[0.006139871995401336, 0.006129445999249583, 0.006179152995173354, 0.006132957001682371, 0.006152406996989157, 0.006265785999858053, 0.006288255997787928, 0.006312380002782447, 0.006239703001483576, 0.006286062998697162, 0.006306493996817153, 0.006074045999412192, 0.006197869995958172, 0.006208714003150817, 0.006227358004252892, 0.006207757000083802, 0.006163882000691956, 0.006119181001849938, 0.006200994997925591, 0.00620220199925825, 0.0062790919982944615, 0.006219630999112269, 0.006295089999184711, 0.006156593000923749, 0.006318171002931194, 0.006330665997666074, 0.006244539999897825, 0.006149354005174246, 0.006185324997204589, 0.006220885003131116, 0.006184072000905871, 0.006160678000014741, 0.006136047002655687, 0.006214320001163287, 0.006160300999908941, 0.006194510999193881, 0.006135170006018598, 0.006225442994036712, 0.006152661997475661, 0.006162317004054785, 0.00615319599819486, 0.006218643997272011, 0.006329562995233573, 0.006307661999017, 0.006169109001348261, 0.006174086000100942, 0.006201677999342792, 0.006112799997936236, 0.006234349002625095, 0.006140218003565678];[0.0035680159999174066, 0.0035476949997246265, 0.0036157200047455262, 0.0035313270018377807, 0.0035707540009752847, 0.0036602250002033543, 0.003630035997048253, 0.003580813001462957, 0.0036302340013207868, 0.0036126509949099272, 0.0035473539974191226, 0.0035288599974592216, 0.0035939560002589133, 0.0035340020003786776, 0.0035424689995124936, 0.003467033995548263, 0.0035734029988816474, 0.0035367439995752648, 0.0035948199983977247, 0.00350770900331554, 0.003563376001693541, 0.0035468940004648175, 0.0035528959961084183, 0.003505429001961602, 0.0035558490017137956, 0.0035880319992429577, 0.0035908749960071873, 0.0035076729982392862, 0.003574980997655075, 0.0035479220023262314, 0.003608464998251293, 0.003657567998743616, 0.003610049003327731, 0.0035857830043823924, 0.003597513001295738, 0.003535176998411771, 0.003476570000202628, 0.0035540960052458104, 0.003566774001228623, 0.0037630510014423635, 0.003593279998312937, 0.0037099030014360324, 0.003511718001391273, 0.0035026299992750864, 0.003650706999906106, 0.003609379997215001, 0.003585002999898279, 0.003536805998010095, 0.003475614998023957, 0.0035916250017180573]
layer2.1.conv1;0.0008479009993607178;0.0025401480015716515;0.21418287200140185;0.2078078220001771;2.9958072976524592;1.0306776229107455;2.90663853668616;[0.0009104139971896075, 0.0011932920024264604, 0.0009543439991830382, 0.0009989939972001594, 0.0009555169999657664, 0.0010718150006141514, 0.0009825010019994806, 0.0009630249987822026, 0.0010985600019921549, 0.0008624350011814386, 0.00101002099836478, 0.0010182379992329516, 0.0008479009993607178, 0.0009680639996076934, 0.0009898030002659652, 0.0009342820012534503, 0.0009841569990385324, 0.0010034599981736392, 0.0010364730005676392, 0.0009030900000652764, 0.0009115059983741958, 0.000908404999790946, 0.0009220790016115643, 0.0009412910003447905, 0.0009629060004954226, 0.0008933030003390741, 0.0009790260010049678, 0.0009710020021884702, 0.0009503170003881678, 0.0009850290007307194, 0.0009287109969591256, 0.0009672129999671597, 0.0009544260028633289, 0.0009492539975326508, 0.0009667300000728574, 0.0009165750016109087, 0.0009832739997364115, 0.0010297430017089937, 0.0010272800027451012, 0.0010400949977338314, 0.0009753660015121568, 0.000998084000457311, 0.0011403069984226022, 0.0009714379993965849, 0.0009840689999691676, 0.001000291002128506, 0.0009755030005180743, 0.0011245349996897858, 0.0011164619972987566, 0.0010289340025337879];[0.003143040998111246, 0.002627915997436503, 0.002631295003084233, 0.0025401480015716515, 0.002627867001137929, 0.0026554180003586225, 0.002687321000848897, 0.0026288320004823618, 0.0026766530027089175, 0.002685867999389302, 0.0026720380010374356, 0.0031426300010934938, 0.0025997839984484017, 0.002707562998693902, 0.0027521470001374837, 0.0026882420024776366, 0.002690716999495635, 0.0026951100007863715, 0.0027450939996924717, 0.0027615370017883833, 0.0026517260012042243, 0.0027380549981899094, 0.0027834239990625065, 0.0028362019984342624, 0.0027572769977268763, 0.0026903170000878163, 0.002770931001577992, 0.0028698679998342413, 0.002784513999358751, 0.0027971150011580903, 0.0028526049973152112, 0.0028092630018363707, 0.0037031800020486116, 0.0035852200016961433, 0.002864586000214331, 0.0028961770003661513, 0.0028821010018873494, 0.002818293000018457, 0.0028800499967474025, 0.00294569699690328, 0.0028826029993069824, 0.0029259080001793336, 0.002921817998867482, 0.0028627980027522426, 0.002917960999184288, 0.002866107999579981, 0.0027479890013637487, 0.002849797998351278, 0.002861791002942482, 0.002810543002851773];[0.21985187100290204, 0.21609230100148125, 0.21601194400136592, 0.21611074400061625, 0.21598976200039033, 0.21594187899972894, 0.22029210699838586, 0.21595634699770017, 0.2205880170004093, 0.22010947599483188, 0.2159225300019898, 0.21785810499932268, 0.21817007700155955, 0.219632112999534, 0.2159050060035952, 0.2174283549975371, 0.21534155500194174, 0.21792061700034537, 0.21609361700029694, 0.21617870800037053, 0.21797601699654479, 0.21641612600069493, 0.22095748499486945, 0.22043585000210442, 0.2160481129976688, 0.2180030950003129, 0.2159933449984237, 0.21418287200140185, 0.21922206099770847, 0.21522142899266328, 0.21774936399742728, 0.2178442799995537, 0.21793518399863387, 0.21743833100481424, 0.21547311199901742, 0.22149538100347854, 0.21621049099849188, 0.21764641800473328, 0.21598165800241986, 0.2195141029988008, 0.21618263100026525, 0.21805963100268855, 0.21808919899558532, 0.21634494200043264, 0.21780507000221405, 0.2181634189983015, 0.2160368129989365, 0.21560664599746815, 0.22148030700191157, 0.22214177799833124];[0.21218307799790637, 0.21044360399537254, 0.20906416299840203, 0.21051197599808802, 0.2109372870036168, 0.2121167460027209, 0.21030908900138456, 0.21057399199708016, 0.21034567499737022, 0.21025125199594186, 0.2104702049982734, 0.21216306799760787, 0.2121350139968854, 0.21199272800367908, 0.21217952600636636, 0.21229166399643873, 0.21268111400058842, 0.21031532000779407, 0.21227282900144928, 0.21211228600077447, 0.20991053400211968, 0.21208806799768354, 0.2103837200011185, 0.21761824899658677, 0.2104364210026688, 0.21024575999763329, 0.2082483870035503, 0.21064096400004928, 0.2078078220001771, 0.20939661700322176, 0.2122231439971074, 0.20823176900012186, 0.21227472200189368, 0.21222640199994203, 0.2116511719978007, 0.21233591600321233, 0.21119466699747136, 0.21205503799865255, 0.2104707859980408, 0.21041821199469268, 0.21105878000162193, 0.21152203000019654, 0.20967201099483646, 0.2119901359983487, 0.21027642200351693, 0.2088513399976364, 0.21023703299943008, 0.20920361999378656, 0.2122586479963502, 0.21288089900190243]
layer2.1.conv2;0.0008976219978649169;0.002684843999304576;0.21300203599821543;0.20852684000055888;2.991063059607211;1.02146100711853;2.928220498641246;[0.001728087998344563, 0.001519741999800317, 0.0015705849982623477, 0.0015830219999770634, 0.001554477999889059, 0.0015435410023201257, 0.0015050189977046102, 0.0015379840006062295, 0.001494191001256695, 0.0015678540003136732, 0.0015253210003720596, 0.0015733190011815168, 0.0015164399992499966, 0.0015243749985529575, 0.0015233880003506783, 0.0014951850025681779, 0.0015587739981128834, 0.0015639800003555138, 0.0015883400010352489, 0.0015699319992563687, 0.0016219190001720563, 0.0016106610019051004, 0.0016409609997936059, 0.0016156550009327475, 0.0010091320000356063, 0.0009234740027750377, 0.0009329169988632202, 0.0008976219978649169, 0.0009427730001334567, 0.0009455799990973901, 0.0009470469994994346, 0.0009226130023307633, 0.0009260110018658452, 0.0009523029984848108, 0.000971396999375429, 0.0009692860003269743, 0.000964915998338256, 0.0009474319995206315, 0.001020510997477686, 0.0009975699977076147, 0.0009818100006668828, 0.0009821469975577202, 0.0009871219990600366, 0.0010075909995066468, 0.0010239950024697464, 0.0010014639992732555, 0.00101375699887285, 0.0010032909995061345, 0.0010213940004177857, 0.0010514249988773372];[0.0030607859989686403, 0.002913188000093214, 0.002732924000156345, 0.0026874469986069016, 0.002684843999304576, 0.0027208239989704452, 0.0027148359986313153, 0.003018626997800311, 0.002727805000176886, 0.0027431990019977093, 0.002754419998382218, 0.0028096410023863427, 0.002795373999106232, 0.002740705996984616, 0.0028645229976973496, 0.0028259389982849825, 0.0027648909999697935, 0.0028350449974823277, 0.0028796699989470653, 0.002966039999591885, 0.0028441699978429824, 0.0028286380002100486, 0.002863255998818204, 0.0029110100003890693, 0.0028245160028745886, 0.00280632299836725, 0.0027462850011943374, 0.002952128001197707, 0.002961270001833327, 0.0029485560007742606, 0.0029080730018904433, 0.0029283969997777604, 0.0029785279984935187, 0.0028429789999790955, 0.0028678880007646512, 0.002897306996601401, 0.002913772001193138, 0.0028761070025211666, 0.0028917029994772747, 0.0028944949990545865, 0.0028960899981029797, 0.0029513810004573315, 0.002910878996772226, 0.00291415000174311, 0.0029976410005474463, 0.003047296999284299, 0.0034640080011740793, 0.0030491129982692655, 0.002914419997978257, 0.002973822996864328];[0.21877740000127233, 0.2142090509951231, 0.21740371600026265, 0.2160565240010328, 0.2180847929957963, 0.21615690100588836, 0.2178512869977567, 0.2178626860040822, 0.21622556599686504, 0.21607563699581078, 0.21597249900150928, 0.21613419999630423, 0.22021675900032278, 0.21796623199770693, 0.21626223899875185, 0.21591522300150245, 0.21483734799767262, 0.21786440099822357, 0.21771371200156864, 0.21728235100090387, 0.21800738499950967, 0.21797483499904047, 0.22246418099894072, 0.21595395499753067, 0.21692583900221507, 0.21942979400409968, 0.2187114619955537, 0.2160050489983405, 0.21430741299991496, 0.21789463800087105, 0.21610822600632673, 0.21777323299829732, 0.2210316610035079, 0.2159841629982111, 0.21774472299875924, 0.2161775120002858, 0.22121076799885486, 0.23407262899854686, 0.23358570499840425, 0.22171161400183337, 0.21504554000057396, 0.2212505899988173, 0.21300203599821543, 0.2183324020006694, 0.21607460100130993, 0.21612463900601142, 0.21868861000257311, 0.21802961199864512, 0.2181395860025077, 0.21647156199833262];[0.21030253499702667, 0.21059718700053054, 0.2096445710012631, 0.21183823000319535, 0.21005799099657452, 0.2090707189963723, 0.21184779499526485, 0.21009277200209908, 0.21216067999921506, 0.21048415699988254, 0.20887328400203842, 0.23099788100080332, 0.21212865599954966, 0.21041752400196856, 0.20864463900215924, 0.2103806960003567, 0.21210759000314283, 0.21204970599865192, 0.2105834070025594, 0.2092563610021898, 0.21238860700032092, 0.21190166999804205, 0.21039767899856088, 0.2103515589988092, 0.21234902600190253, 0.21035092300007818, 0.21205381400432088, 0.20852684000055888, 0.2103105610003695, 0.21218158500414575, 0.21036597199781681, 0.21035004199802643, 0.21200807499553775, 0.21017869500428787, 0.210307854002167, 0.20861689199591638, 0.2103622840004391, 0.2086047189986857, 0.22850460599875078, 0.21064228900286253, 0.20994540299943765, 0.20905556300203898, 0.20853471299778903, 0.2121241849999933, 0.212212978003663, 0.2103344199967978, 0.20938431499598664, 0.21552285400321125, 0.21043777800150565, 0.21236823599610943]
layer3.0.conv1;0.0005184610017749947;0.0016961119981715456;0.031294445994717535;0.0285332669991476;3.2714360238566913;1.0967705168725481;2.98278990320165;[0.0006792019994463772, 0.0007233020005514845, 0.0005338260016287677, 0.0005512609968718607, 0.0005184610017749947, 0.0005491949996212497, 0.0005989509991195519, 0.0005900849973841105, 0.0005836269992869347, 0.0005626290003419854, 0.0005662159965140745, 0.000596503999986453, 0.0005849560002388898, 0.0005781260006187949, 0.000564436999411555, 0.0005910239997319877, 0.000602870000875555, 0.0006218600028660148, 0.0005950160011707339, 0.0005663279989676084, 0.0005787900008726865, 0.0005794429998786654, 0.0005683999988832511, 0.000565769001696026, 0.0005623020006169099, 0.000587848000577651, 0.000582773001951864, 0.0006031110024196096, 0.0005802860032417811, 0.0005659429989464115, 0.0006176140013849363, 0.0005946130004303996, 0.0005770789975940716, 0.0005858969998371322, 0.0005727740026486572, 0.000581094001972815, 0.0006203570010256954, 0.000596237998252036, 0.0005966489989077672, 0.000585289002628997, 0.0005992340011289343, 0.0006101430008129682, 0.0006338220009638462, 0.0006231100014701951, 0.0006077229991205968, 0.0006161589990369976, 0.0006906749986228533, 0.0006135999974503648, 0.0006388100009644404, 0.000630746999377152];[0.002240811001684051, 0.001700734002952231, 0.0016961119981715456, 0.001746117999573471, 0.001968573000340257, 0.0017096079973271117, 0.0017310779985564295, 0.0017463609983678907, 0.0017259800006286241, 0.001735440000629751, 0.0017724089993862435, 0.0017399729986209422, 0.0017716769980324898, 0.0017777599969122093, 0.001776397999492474, 0.0017545519986015279, 0.0017926430009538308, 0.001775860000634566, 0.0018632079991220962, 0.001825583000027109, 0.0020494970012805425, 0.0017988190011237748, 0.0017942589984158985, 0.001796413998818025, 0.0018267179984832183, 0.0018075269981636666, 0.0018100439992849715, 0.0018264099999214523, 0.0018179459984821733, 0.001849447999120457, 0.001834613001847174, 0.0018613989996083546, 0.0018358220004301984, 0.0018303530014236458, 0.0018221569989691488, 0.0018216989992652088, 0.0022837940014142077, 0.0018595280016597826, 0.0018458599988662172, 0.001868366998678539, 0.001890250001451932, 0.001877744998637354, 0.001884493998659309, 0.001878655999462353, 0.0018525630002841353, 0.0018587459999253042, 0.0019022280030185357, 0.0018606400008138735, 0.0018554160014900845, 0.0018568790001154412];[0.03575205399465631, 0.03577315100119449, 0.03144682199854287, 0.03249294300258043, 0.0322056640034134, 0.03613608899831888, 0.031751438003993826, 0.03358033699623775, 0.033984464997047326, 0.03584890500133042, 0.03391540400116355, 0.033758218996808864, 0.03584971400050563, 0.033098741001595045, 0.035497471999406116, 0.03397445299924584, 0.03375404599864851, 0.033867168000142556, 0.03706404400145402, 0.0326112579969049, 0.032142408006620826, 0.03557708899825229, 0.03584451999995508, 0.03420351299428148, 0.0338110400007281, 0.03230853599961847, 0.03398430999732227, 0.03393373300059466, 0.033616498003539164, 0.03248496600281214, 0.03327845500098192, 0.03389256599984947, 0.03266038600122556, 0.03405301299790153, 0.034233205999044, 0.0348352809996868, 0.034272185002919286, 0.03577355600282317, 0.03452553700117278, 0.03160723599648918, 0.03360993599926587, 0.03375068300374551, 0.031294445994717535, 0.034324162999837426, 0.03272888699939358, 0.0337886039960722, 0.033561607997398823, 0.03453070000614389, 0.034159243001340656, 0.03588003600088996];[0.033166615994559834, 0.0285332669991476, 0.03159881100145867, 0.03319530799853965, 0.0332500880031148, 0.03306818899727659, 0.03074560699678841, 0.031017879999126308, 0.03130523800064111, 0.03121891399860033, 0.031027468994579976, 0.03098627599683823, 0.030873379000695422, 0.03334446499866317, 0.03061648700168007, 0.030942906996642705, 0.03098476399827632, 0.02886104200297268, 0.03113869499793509, 0.029262018000736134, 0.03151452000020072, 0.031050166999193607, 0.030134320000797743, 0.03352015999917057, 0.031056905994773842, 0.03117952800312196, 0.030632361998868873, 0.033010361999913584, 0.031110547002754174, 0.030871742997987894, 0.028997841003729263, 0.031023564999486553, 0.033608863999688765, 0.02880630499930703, 0.03073185600078432, 0.033287795002252096, 0.029075639002257958, 0.03318472699902486, 0.031208406995574478, 0.02893936200052849, 0.03065746699940064, 0.028826100002333988, 0.031004553999082418, 0.03313125600470812, 0.031010563998279395, 0.031060978999448707, 0.03117784000278334, 0.03073177600163035, 0.03350753300037468, 0.03126794999843696]
layer3.0.conv2;0.0011197679996257648;0.0026812449978024233;0.20592161500098882;0.20479920999423484;2.3944647451065904;1.0054805143378511;2.3814133749607675;[0.0021100449994264636, 0.0017784060000849422, 0.001782153998647118, 0.0018736540005193092, 0.0018176220000896137, 0.001767436999216443, 0.001784363001206657, 0.0018445210007485002, 0.0017182689989567734, 0.0017514020000817254, 0.001815938998333877, 0.001757676996930968, 0.0017527439995319583, 0.0017410680011380464, 0.0017426290032744873, 0.0017570650015841238, 0.0017944209976121783, 0.001783297000656603, 0.0017749979997461196, 0.0018589150022307876, 0.0018470649993105326, 0.0018326470017200336, 0.001832676000049105, 0.001919001999340253, 0.0014531079978041817, 0.0013075210008537397, 0.0011197679996257648, 0.001126660998124862, 0.001129411997681018, 0.0011325829982524738, 0.0011599169993132818, 0.001132269997469848, 0.0011593150011321995, 0.0011886410029546823, 0.0011729040015779901, 0.0011613509996095672, 0.0011522690001584124, 0.0011859580008604098, 0.0012013590021524578, 0.0011939309988520108, 0.0011860229969897773, 0.0011802190019807313, 0.001226144999236567, 0.0012178060023870785, 0.0012237190021551214, 0.0012280199989618268, 0.0012149079993832856, 0.0012086329988960642, 0.001256834999367129, 0.001250350000191247];[0.0028632219982682727, 0.00285017599890125, 0.0026812449978024233, 0.0027419389989518095, 0.0026859990030061454, 0.002765665001788875, 0.0027228389990341384, 0.0027322429996274877, 0.0027301570007693954, 0.0027926860020670574, 0.0028472550002334174, 0.002802545001031831, 0.0027426600026956294, 0.002814365998347057, 0.002808984998409869, 0.002771275998384226, 0.0027618799977062736, 0.0027405330001784023, 0.002967710002849344, 0.0029274350017658435, 0.0031003190015326254, 0.002875264999602223, 0.0028697859997919295, 0.002868401999876369, 0.0028326120009296574, 0.002951138001662912, 0.002875677997508319, 0.002885202000470599, 0.002854703001503367, 0.0028790959986508824, 0.003027211998414714, 0.0028813099997933023, 0.0028808850001951214, 0.002843255002517253, 0.002811113001371268, 0.002929141999629792, 0.002898137001466239, 0.002897564998420421, 0.0029057290012133308, 0.0033552849999978207, 0.002914036998845404, 0.002898088001529686, 0.002889704999688547, 0.0029558370006270707, 0.0029121829975338187, 0.002930080001533497, 0.002917736001109006, 0.0029133979987818748, 0.0034783859991875943, 0.0029246960002637934];[0.20929736900143325, 0.20772125000075903, 0.20717293799680192, 0.20928294400073355, 0.20729823199872044, 0.20912740199855762, 0.2072940279977047, 0.21778723199895467, 0.20707067400144297, 0.20935546399778104, 0.2113586249979562, 0.21338988500428968, 0.20793775099809864, 0.2078244519980217, 0.2072556759994768, 0.2091404769998917, 0.2079668970000057, 0.20911458200134803, 0.21016419300212874, 0.20708962799835717, 0.209183987997676, 0.20697723999910522, 0.20917731700319564, 0.21027062899884186, 0.20918848299697856, 0.20776988600118784, 0.2071088430020609, 0.2117111749976175, 0.2091720169992186, 0.20592161500098882, 0.2070876089965168, 0.20658950000142795, 0.20912163499815506, 0.20792709799934528, 0.2184250219979731, 0.20717363099902286, 0.22388712999600102, 0.21167531599712675, 0.20721098899957724, 0.20778670799700194, 0.20718683000086457, 0.2070736079949711, 0.2073318110051332, 0.20725202800167608, 0.20724566300123115, 0.2097647179980413, 0.20717219499783823, 0.21191649400498136, 0.2102389169995149, 0.21006430900160922];[0.2061257960012881, 0.20626351900136797, 0.20726648100026068, 0.20752884399917093, 0.20642423100071028, 0.20704889700209606, 0.20564330300112488, 0.2075478059996385, 0.20566832099939347, 0.2060753309961001, 0.20569901799899526, 0.2056989810007508, 0.20554663299844833, 0.2099097639984393, 0.20588449299248168, 0.2056430740012729, 0.2061145729967393, 0.20593016399652697, 0.20763282300322317, 0.205666336001741, 0.2064326780018746, 0.20766341300259228, 0.20749139800318517, 0.2073774910022621, 0.20556994699654751, 0.2141645809970214, 0.20603032999497373, 0.20754615400437615, 0.20479920999423484, 0.20962860599684063, 0.2056345639975916, 0.206481770001119, 0.20570383200174547, 0.2062970079969091, 0.20558189299845253, 0.20576657000128762, 0.20961855699351872, 0.20778907400017488, 0.21709960000225692, 0.20743879799556453, 0.20757971700004418, 0.2056171770018409, 0.20568603099673055, 0.20555954199880944, 0.20613534500080277, 0.20745092400102294, 0.20803228099975968, 0.2109676500003843, 0.20791443599955528, 0.205886465999356]
layer3.0.downsample.0;0.0001649549994908739;0.0004978439974365756;0.00469885800339398;0.003952052004024154;3.018059464539714;1.1889666427995875;2.5383886779474927;[0.00021533400285989046, 0.00017653800023254007, 0.00016804600090836175, 0.00016868400052771904, 0.0001754119984980207, 0.00018451900177751668, 0.0001678609987720847, 0.00019888600218109787, 0.00016742799925850704, 0.00017205000040121377, 0.00017789500270737335, 0.00017507000302430242, 0.00019198699737899005, 0.00025572899903636426, 0.00016711399803170934, 0.0001965890005521942, 0.00018457499754731543, 0.00018717099737841636, 0.0001667220021772664, 0.00018320100207347423, 0.00016573600078118034, 0.00017698499868856743, 0.00016935100211412646, 0.0001763260006555356, 0.00016573899847571738, 0.00016996300109894946, 0.0001652610008022748, 0.00016578500071773306, 0.00017840700093074702, 0.00017710099928081036, 0.00016859300012583844, 0.000177910002093995, 0.00016630200116196647, 0.00017357500109937973, 0.00016939199849730358, 0.00018345200078329071, 0.00017083200145862065, 0.00017421599841327406, 0.0001702049994491972, 0.00017739399845595472, 0.00016700100240996107, 0.0001754040022206027, 0.0001649549994908739, 0.00017445200137444772, 0.0001677209984336514, 0.00016546299957553856, 0.00016784800027380697, 0.00016845199934323318, 0.00016545200196560472, 0.0001691450015641749];[0.0006528979974973481, 0.0006376590026775375, 0.0006158680007501971, 0.0006904319998284336, 0.0006473810026363935, 0.0006428870001400355, 0.0006306020004558377, 0.0006454009999288246, 0.0006388789988704957, 0.0006193590015755035, 0.0005986880023556296, 0.0005999109998811036, 0.0006379910009854939, 0.0006341580010484904, 0.0006327900009637233, 0.0006369430011545774, 0.0006207920014276169, 0.0006198619994393084, 0.0005975309977657162, 0.0005672719998983666, 0.0005769349991169292, 0.0005664870004693512, 0.0005924649994994979, 0.0008303009999508504, 0.0006044049987394828, 0.0005841390011482872, 0.0005920080002397299, 0.0006759079988114536, 0.0005178790015634149, 0.0005302259996824432, 0.0005495119985425845, 0.0005136249965289608, 0.0005400609989010263, 0.0004978439974365756, 0.0005170529984752648, 0.0005085079974378459, 0.0005794039971078746, 0.0006537970002682414, 0.0005866760002390947, 0.0008372789998247754, 0.0006047789975127671, 0.0005697560009139124, 0.0006183769983181264, 0.0005894800015084911, 0.0006289509983616881, 0.000604471999395173, 0.0005910200015932787, 0.0006159990007290617, 0.0006256960004975554, 0.0006108070010668598];[0.004987100001017097, 0.004956116998073412, 0.004997046999051236, 0.004820484999072505, 0.0052529340027831495, 0.0051368729982641526, 0.004846045998419868, 0.004805240998393856, 0.004802298000868177, 0.0048152879971894436, 0.004912836997391423, 0.004781727999215946, 0.004792314000951592, 0.0047860829981800634, 0.004807047003851039, 0.004808179997780826, 0.004706438001448987, 0.004891592998319538, 0.004861820001679007, 0.004782644005899783, 0.004704958002548665, 0.0047924749997037, 0.004881194003246492, 0.0047775680031918455, 0.0050251070024387445, 0.004706583000370301, 0.004966872998920735, 0.00479105799968238, 0.004704378996393643, 0.004898180995951407, 0.00471012300113216, 0.004903359000309138, 0.00469885800339398, 0.004703514998254832, 0.004720632998214569, 0.005014895003114361, 0.004944071995851118, 0.005059814004198415, 0.004883991998212878, 0.0048588709978503175, 0.004790019000211032, 0.005124355000589276, 0.004947959001583513, 0.0049055139934353065, 0.004743877998407697, 0.0049824060006358195, 0.004830310004763305, 0.004704425999079831, 0.004800457001692848, 0.004876244001934538];[0.0041040820033231284, 0.004136062998441048, 0.0040504730022803415, 0.0041157199993904214, 0.003952052004024154, 0.004033555003843503, 0.00404282799718203, 0.004031140000734013, 0.00403983200158109, 0.0042972500014002435, 0.0040561629975854885, 0.003975913004978793, 0.00433306599734351, 0.004074471999047091, 0.004062149000674253, 0.004332505999627756, 0.004205206998449285, 0.004147210998780793, 0.004012972000055015, 0.0040080720027617645, 0.004512106999754906, 0.004014943999209208, 0.003968784996686736, 0.004148574000282679, 0.003981599998951424, 0.0039953000014065765, 0.004055030003655702, 0.004216067001834745, 0.003958569999667816, 0.0041287200001534075, 0.004045427998789819, 0.004087836998223793, 0.0042398150071676355, 0.004238354002154665, 0.003968311000789981, 0.003984226001193747, 0.0043795640049211215, 0.004189638995740097, 0.00431613800174091, 0.004070442999363877, 0.004352145999291679, 0.004127857006096747, 0.004239733996655559, 0.0043014840011892375, 0.004113039998628665, 0.003991386001871433, 0.0044466430008469615, 0.004066127996338764, 0.003962951996072661, 0.004082626004674239]
layer3.1.conv1;0.0010640059990691952;0.002651744998729555;0.20660727400172618;0.2051255409969599;2.4922274884251894;1.0072235422150002;2.4743538886556355;[0.0016537769988644868, 0.0012512829998740926, 0.0012252470005478244, 0.0011350569984642789, 0.001228085999173345, 0.0011598420023801737, 0.0011925010003324132, 0.0011358160008967388, 0.0011980449999100529, 0.0011568439986149315, 0.0010893360013142228, 0.0012715650009340607, 0.0011974139997619204, 0.0012106110007152893, 0.0011616850024438463, 0.0011337659998389427, 0.001125552000303287, 0.0012234099995112047, 0.0011184129980392754, 0.0011061270015488844, 0.0011377410010027234, 0.0010718589983298443, 0.0010640059990691952, 0.0011823460008599795, 0.0011549730006663594, 0.0011257769983785693, 0.0011308899993309751, 0.001095849998819176, 0.0011003069994330872, 0.0010917190011241473, 0.0010987829991790932, 0.001117853000323521, 0.0011234430021431763, 0.001126161001593573, 0.001133714999014046, 0.0016852100015967153, 0.0013469780024024658, 0.0012256139998498838, 0.00115514500066638, 0.0011783769987232517, 0.0012063380017934833, 0.0011857640020025428, 0.0011854309996124357, 0.0011823759996332228, 0.0011759529988921713, 0.0011785779970523436, 0.0012177600001450628, 0.001212293002026854, 0.00122423799984972, 0.0012588060017151292];[0.0028233409975655377, 0.0027447110005596187, 0.002698979998967843, 0.002651744998729555, 0.002689905999432085, 0.002710798999032704, 0.002738267998211086, 0.002724029000091832, 0.0027560579983401112, 0.0027051850011048373, 0.0027372000004106667, 0.0030957039998611435, 0.0027934030003962107, 0.0027924240021093283, 0.002777028999844333, 0.0027404190004745033, 0.002793463001580676, 0.0027797309994639363, 0.002784921998681966, 0.0027569560006668326, 0.0028688220008916687, 0.002826949999871431, 0.002820538000378292, 0.002812012997310376, 0.0028467259980970994, 0.0029770020009891596, 0.002861905999452574, 0.0028704770011245273, 0.002805018997605657, 0.0028686799996648915, 0.003125688999716658, 0.0029817640024702996, 0.0028221510001458228, 0.002842738998879213, 0.0028429179983504582, 0.0029309809979167767, 0.0028862539984402247, 0.002919793001638027, 0.0029275960005179513, 0.0029263249998621177, 0.0032576479970884975, 0.0029222939992905594, 0.0029365880000113975, 0.0028832489988417365, 0.0030193269994924776, 0.002945634001662256, 0.002858247000403935, 0.002923569998529274, 0.0029346060000534635, 0.0034582780026539695];[0.20707908600161318, 0.20715164300054312, 0.20925554699715576, 0.20733520899739233, 0.21146134700029506, 0.20660727400172618, 0.21044946699839784, 0.21072668599663302, 0.21096012299676659, 0.20911864100344246, 0.21107609499813407, 0.2131663939981081, 0.21210031599912327, 0.20673154900214286, 0.21341824399860343, 0.20908179099933477, 0.20928448200356797, 0.20736505499735358, 0.20723558899771888, 0.21088325799792074, 0.20918689899917808, 0.20916703599505126, 0.20711705099893152, 0.2103790850014775, 0.21039365300021018, 0.2122022650000872, 0.21242806599912, 0.20756755199909094, 0.2081308579981851, 0.20718703000238747, 0.2089576329999545, 0.20721627500097384, 0.21511090399872046, 0.2110418509982992, 0.20717166099711903, 0.20833267900161445, 0.225089002000459, 0.2133573629980674, 0.21331483999892953, 0.21059205100027611, 0.2079521929990733, 0.20927928499804693, 0.20908038699781173, 0.20956358699550037, 0.20834003600248252, 0.20977637300165952, 0.20752559900211054, 0.20911532600439386, 0.2070478550012922, 0.20713546599654364];[0.20677118599633104, 0.2059977950011671, 0.20748581400403054, 0.20649217100071837, 0.2055768620048184, 0.2093720119955833, 0.2066511140037619, 0.20589106999977957, 0.20589845199720003, 0.20746803000292857, 0.20756356400306686, 0.20703309500095202, 0.2071684680013277, 0.20569087800686248, 0.21325161900313105, 0.20746215899998788, 0.20582893499886268, 0.20588071000020136, 0.20562792300188448, 0.20949718200427014, 0.20593756500602467, 0.20646722599849454, 0.205341879001935, 0.20657454799948027, 0.20651161999921896, 0.2056842370002414, 0.20579227299822378, 0.20913954099887633, 0.20553850999931456, 0.20875781900031143, 0.20581996599867125, 0.20587536999664735, 0.20784930800073198, 0.2055160270028864, 0.20561540899507236, 0.20619985700250254, 0.2051255409969599, 0.2073717309976928, 0.20587765399977798, 0.2078624019959534, 0.20688139800040517, 0.2062231449963292, 0.20756176400391269, 0.20755580799959716, 0.20585637600015616, 0.2057293390025734, 0.2074850079989119, 0.20547577499746694, 0.2063925870024832, 0.2077635140012717]
layer3.1.conv2;0.001058445999660762;0.002640261001943145;0.20559678599965991;0.20402731600188417;2.494469252837994;1.007692450346998;2.475427152380695;[0.0015741519964649342, 0.0012092670003767125, 0.0012033189996145666, 0.001167653997981688, 0.0012839989976782817, 0.0012868209996668156, 0.001197468998725526, 0.0011740390000340994, 0.0011722120034391992, 0.0011831429983431008, 0.0011960249976255, 0.0013017310011491645, 0.0013388629995461088, 0.001339228001597803, 0.0012365279981167987, 0.001236509000591468, 0.0012522449978860095, 0.0012557530026242603, 0.0012406579990056343, 0.0012246990008861758, 0.0011885690000781324, 0.001246886000444647, 0.0010871490012505092, 0.001058445999660762, 0.0010881220005103387, 0.0011167740012751892, 0.001088226999854669, 0.0011370800020813476, 0.0010740739999164362, 0.0011103580000053626, 0.0010965500005113427, 0.0011086509985034354, 0.0011098130016762298, 0.0011222989996895194, 0.0011441450005804654, 0.0012136489967815578, 0.001137721999839414, 0.0011288830028206576, 0.0011454320010670926, 0.0011643950019788463, 0.001160368999990169, 0.0011447879987827037, 0.0011551970019354485, 0.0011916250005015172, 0.0011867100001836661, 0.0012102850014343858, 0.0011898129996552598, 0.0011720660004357342, 0.0011845959998026956, 0.0012416860008670483];[0.0028828219983552117, 0.002729117997660069, 0.0027739209981518798, 0.002640261001943145, 0.0026976970002579037, 0.0026809520022652578, 0.0026687700010370463, 0.0027245579985901713, 0.002708863001316786, 0.0027135690033901483, 0.0028919329997734167, 0.0027408620007918216, 0.0027071520016761497, 0.0027481140023155604, 0.002775389999442268, 0.0027864250005222857, 0.002778093003144022, 0.002753360000497196, 0.002792205003061099, 0.0027810210012830794, 0.0029621479989145882, 0.0027901200010091998, 0.0027444890001788735, 0.0028614670009119436, 0.0028349410022201482, 0.002830043998983456, 0.002844061000359943, 0.002917237998190103, 0.002980076998937875, 0.0028496420018200297, 0.0030602169972553384, 0.0028768379997927696, 0.0028259680002520327, 0.002856344999599969, 0.002807158001814969, 0.0028339529999357183, 0.0028444199997466058, 0.0028466769981605466, 0.0028444950003176928, 0.002849365999281872, 0.0032422389995190315, 0.002922152001701761, 0.0028715819971694145, 0.002922220002801623, 0.002927499997895211, 0.00298213600035524, 0.002894170000217855, 0.0029301499998837244, 0.0029093729972373694, 0.0032958239971776493];[0.20924209699660423, 0.20921106199966744, 0.21264392099692486, 0.20617048399799387, 0.20559678599965991, 0.20865225300076418, 0.20727056000032462, 0.2090333720043418, 0.20921369999632589, 0.20710776800478925, 0.20928516600179137, 0.210226856997906, 0.20649243200023193, 0.20920386500074528, 0.21108048099995358, 0.21289844199782237, 0.21111593199748313, 0.20755305000056978, 0.20905849000337184, 0.20723753399943234, 0.2090144190005958, 0.20757901500110165, 0.21074488799786195, 0.20792216200061375, 0.20856964800259448, 0.20713635399806662, 0.2115089960025216, 0.21112293700207374, 0.20929101899673697, 0.20940487200277857, 0.2125154300047143, 0.2103598339963355, 0.20911069200155907, 0.20907806399918627, 0.20729396100068698, 0.20705769099731697, 0.21097693000047002, 0.20736411200414295, 0.20740249900336494, 0.21095219800190534, 0.20909267499882844, 0.21136058800038882, 0.2124333750034566, 0.2124852689994441, 0.20715427999311942, 0.2100504819973139, 0.20982935100255418, 0.21031813999798032, 0.20728653900005156, 0.20700342200143496];[0.20602592500290484, 0.20786491000762908, 0.20585985999787226, 0.20766273299886961, 0.20744447900506202, 0.22281297000154154, 0.2057345469984284, 0.20522489399809274, 0.20575568100321107, 0.20582872000159114, 0.20561099699989427, 0.205595721003192, 0.2057184959994629, 0.205690513997979, 0.20604529400225147, 0.2114267649994872, 0.20574536099593388, 0.20558881599572487, 0.2060698559980665, 0.20562753299964243, 0.20561805099714547, 0.20746590400085552, 0.2075339900002291, 0.20560909000050742, 0.20755899200230488, 0.2074885920046654, 0.20603227700121352, 0.2074583329995221, 0.20466093300274224, 0.20555698099997244, 0.20682223399489885, 0.20957442800499848, 0.20914952200109838, 0.2075222989951726, 0.20570007300193538, 0.20555414399859728, 0.20741589400131488, 0.20402731600188417, 0.2057827600001474, 0.20738244299718644, 0.20635012699858635, 0.2074999979995482, 0.2056690659992455, 0.2229455760025303, 0.20573886199417757, 0.20639133700024104, 0.20572246099982294, 0.2075242340033583, 0.2073888800041459, 0.20756437100135372]
layer4.0.conv1;0.0013714819979213644;0.003099224999459693;0.04061517099762568;0.04040406399872154;2.2597635289102724;1.005224895171704;2.248017871189192;[0.0014619040011893958, 0.0013813490004395135, 0.0015543320005235728, 0.0014750259979336988, 0.0013764880022790749, 0.0013740560025325976, 0.001544640999782132, 0.0013714819979213644, 0.0013765160001639742, 0.001382048001687508, 0.0014235279995773453, 0.0013728509984503035, 0.0013798100007988978, 0.001422167999407975, 0.0014234299997042399, 0.0014157059995341115, 0.0014052200021978933, 0.0013832990007358603, 0.001397797001118306, 0.001404356000421103, 0.0014148490008665249, 0.0014277910013333894, 0.0014207019994501024, 0.0014460060010605957, 0.0014392049997695722, 0.0014241280005080625, 0.001430485997843789, 0.0014350970013765618, 0.0018010799976764247, 0.0015777949993207585, 0.0014705460016557481, 0.0014568949991371483, 0.0014677100007247645, 0.0014336649983306415, 0.001446686001145281, 0.0014407979979296215, 0.0014127600006759167, 0.0014129149967629928, 0.0014174110001476947, 0.001417747000232339, 0.001566833998367656, 0.0014155270000628661, 0.0014330949998111464, 0.0014161689978209324, 0.0014227739993657451, 0.0014090609984123148, 0.0013942190016678069, 0.00140565699985018, 0.001393030001054285, 0.0014065450013731606];[0.003540743000485236, 0.0031170170004770625, 0.0033687430004647467, 0.0031409729999722913, 0.003551988000253914, 0.003099224999459693, 0.0033466450004198123, 0.003130869001324754, 0.003303802001028089, 0.0031413879987667315, 0.0033285719982814044, 0.0032318599987775087, 0.0033130849988083355, 0.003133729002001928, 0.003394659001060063, 0.0032418580012745224, 0.0034573279990581796, 0.003150476997689111, 0.0034191269987786654, 0.0032711450003262144, 0.0039025069963827264, 0.0031920670007821172, 0.003424370999709936, 0.003223154999432154, 0.003499821999866981, 0.003264339997258503, 0.0034739440015982836, 0.0032834989979164675, 0.003436724000493996, 0.0033026849996531382, 0.00351499899988994, 0.0032655020004312973, 0.0034823949972633272, 0.0032926849999057595, 0.003689179000502918, 0.0032944270024017897, 0.0037372099977801554, 0.0032991970001603477, 0.0035281269992992748, 0.003274621001764899, 0.003520451999065699, 0.0032964199999696575, 0.0034883759981312323, 0.0033019589973264374, 0.003555442002834752, 0.003295873000752181, 0.0035380180015636142, 0.003351229999680072, 0.003568217001884477, 0.003407246000278974];[0.042522425999777624, 0.04098843500105431, 0.04089312100040843, 0.04150045899950783, 0.04071397000006982, 0.04182752700216952, 0.04385208400344709, 0.044083035998482956, 0.04512546099795145, 0.04206306699416018, 0.04360492100022384, 0.042666495999583276, 0.04319506799947703, 0.04226240199932363, 0.042105820997676346, 0.04158951199860894, 0.04328578900094726, 0.04265998499977286, 0.04244762800226454, 0.04148128900123993, 0.04210610999871278, 0.04292520200033323, 0.04185381800562027, 0.046006822001800174, 0.04308753200166393, 0.043602623998594936, 0.042794065997441066, 0.042735167993669165, 0.04330918200139422, 0.04583247200207552, 0.04280540400213795, 0.04474385399953462, 0.0418751830002293, 0.04268801099897246, 0.04333648399915546, 0.04336709000199335, 0.04356446599922492, 0.044830603001173586, 0.04410477300189086, 0.04348100199786131, 0.04363113299768884, 0.04263565500150435, 0.04061517099762568, 0.04263505099879694, 0.042824874002690194, 0.042057659000420244, 0.04374649799865438, 0.047404467997694155, 0.04617539999890141, 0.045360255000559846];[0.041285912000603275, 0.04111750700030825, 0.04056589800165966, 0.04064495400234591, 0.041315755999676185, 0.04191703900141874, 0.042450518001714954, 0.04101073800120503, 0.04343799799971748, 0.04182702099933522, 0.041260028006945504, 0.04310551100206794, 0.04356850299882353, 0.04187500800253474, 0.04419636699822149, 0.04087925100247958, 0.04227033200004371, 0.041090321999945445, 0.041963742001826176, 0.043780125000921544, 0.041740500997548224, 0.041121102000033716, 0.04133850399739458, 0.041649476002930896, 0.04448053099986282, 0.04087311999683152, 0.04177510999943479, 0.04107741900224937, 0.041477438993752, 0.04210402600074303, 0.04343994000009843, 0.04325573600362986, 0.041567233001842396, 0.041144257000269135, 0.0412022770033218, 0.04234107700176537, 0.04098788299961598, 0.04150584200033336, 0.04040406399872154, 0.041181930999300675, 0.041763180004636524, 0.041681700000481214, 0.04137435899974662, 0.041102164999756496, 0.0431781420011248, 0.043217045997153036, 0.041549860001396155, 0.04184574000100838, 0.0404273070016643, 0.041922464999515796]
layer4.0.conv2;0.003045781999389874;0.006588552001630887;0.22535955900457338;0.22489812599815195;2.163172545819332;1.0020517423361066;2.158743360673449;[0.003731657998287119, 0.00377363200095715, 0.003749534000235144, 0.004166927999904146, 0.003797002998908283, 0.003795374999754131, 0.003825488998700166, 0.0038207919969863724, 0.0038866679969942197, 0.00379601900203852, 0.0039049789993441664, 0.003045781999389874, 0.003103697999904398, 0.0033628229975875, 0.003120081000815844, 0.003235693002352491, 0.0032413929984613787, 0.0032145599980140105, 0.003243473001930397, 0.0032847500006027985, 0.003276425999501953, 0.003238975998101523, 0.0032100080024974886, 0.0031789759996172506, 0.003235082000173861, 0.0032636979995004367, 0.003250762001698604, 0.0037384540009952616, 0.0037037520014564507, 0.003691467001772253, 0.0036601419997168705, 0.0036168240003462415, 0.0035971449979115278, 0.0036184759992465843, 0.0036191120016155764, 0.003736389997357037, 0.0036229920006007887, 0.003666300999611849, 0.0036290300013206434, 0.0036413030029507354, 0.0037181680017965846, 0.0036415310023585334, 0.003658169000118505, 0.003691276000608923, 0.003610136001952924, 0.003682267000840511, 0.003670762998808641, 0.0036792749997403007, 0.003656387998489663, 0.0035693850004463457];[0.006635629000811605, 0.006609729996853275, 0.006631533997278893, 0.006739121999999043, 0.0067569689999800175, 0.006856978998257546, 0.0067901780021202285, 0.006659137001406634, 0.006588552001630887, 0.00661400299941306, 0.006661655999778304, 0.007081792999088066, 0.006602138000744162, 0.006670669001323404, 0.006609033000131603, 0.00670841699684388, 0.006785508998291334, 0.006629736999457236, 0.006685424999886891, 0.0066789360025723, 0.006640035000600619, 0.006650007999269292, 0.006776189002266619, 0.006706205000227783, 0.006730408997100312, 0.006803039002988953, 0.00672458699773415, 0.006701774000248406, 0.006742715999280335, 0.007053328001347836, 0.006707259002723731, 0.006718875996739371, 0.0066170789978059474, 0.0067254670029797126, 0.006698975998006063, 0.006779826999263605, 0.006786452999222092, 0.006685151998681249, 0.006813408999732928, 0.006776850001187995, 0.006776358997740317, 0.007454565999069018, 0.006692394999845419, 0.006597558000066783, 0.006646492998697795, 0.006702422000671504, 0.006610866999835707, 0.006684705000225222, 0.00666353400083608, 0.00684406100117485];[0.22616457200274453, 0.22585988499849918, 0.2271825199968589, 0.2270573540008627, 0.22582109199720435, 0.22756256899810978, 0.22696313000051305, 0.23233735100075137, 0.22736348699982045, 0.22689165200426942, 0.226364073001605, 0.22874564299854683, 0.22565126299741678, 0.22546906999923522, 0.22596321600212832, 0.22716411999499542, 0.22709860399845638, 0.22575914999470115, 0.22771746600119513, 0.2257176939965575, 0.2275877699976263, 0.22724865100099123, 0.22746249600095325, 0.22535955900457338, 0.22568447899902822, 0.2271264999944833, 0.22644230199875892, 0.22683816800054046, 0.22705152200433076, 0.2259652440006903, 0.22590624499935075, 0.2254218749985739, 0.22571483600040665, 0.22658246400169446, 0.22705698999925517, 0.22712953300288063, 0.22726149300433462, 0.22722079600498546, 0.227321843001846, 0.22571179300211952, 0.22752658600074938, 0.22572099400349543, 0.22616882899819757, 0.22713597799520358, 0.22578450200307998, 0.22717088100034744, 0.2270324650053226, 0.22594972199658514, 0.2272309110048809, 0.22625000700281817];[0.22597833699546754, 0.2254601239983458, 0.2252637900019181, 0.2250568729978113, 0.226331742003822, 0.22680110899818828, 0.22628426900337217, 0.22555959400051506, 0.22691466600008425, 0.22641874699911568, 0.2253521919992636, 0.22543732200210798, 0.23860899500141386, 0.23025770599997486, 0.22536758400019608, 0.2260823659999005, 0.2268603870033985, 0.22499543500089203, 0.2265367409963801, 0.22490016099618515, 0.2264669009964564, 0.22763964600017061, 0.2251391079989844, 0.22543525299988687, 0.2264067120013351, 0.23676872800206183, 0.225952774995676, 0.22551396299968474, 0.22538447999977507, 0.22489812599815195, 0.22648142500111135, 0.22519452200140222, 0.2264652340018074, 0.2266566620019148, 0.2265661219971662, 0.22530311800073832, 0.22526342999844928, 0.22535973199774162, 0.22597372900054324, 0.22646978899865644, 0.22576957699857303, 0.2258605559982243, 0.2283766190012102, 0.22513213999991422, 0.2249679999986256, 0.2254298430052586, 0.22596080400035135, 0.2263865099994291, 0.22658729500108166, 0.2252593679986603]
layer4.0.downsample.0;0.0001725510010146536;0.00046027899952605367;0.0074781140028790105;0.00711222599784378;2.66749538872258;1.0514449351224437;2.536980587016611;[0.00022053499924368225, 0.000194804000784643, 0.0001817459997255355, 0.00017708700033836067, 0.0001745410008879844, 0.00018603199714561924, 0.00019376399723114446, 0.000175930999830598, 0.00017563999790581875, 0.0001754650002112612, 0.0001753859978634864, 0.00017629099966143258, 0.00017812200167099945, 0.00020445900008780882, 0.00017590700008440763, 0.0001760199993441347, 0.0001725510010146536, 0.0001771179995557759, 0.00017583299995749258, 0.00017614699754631147, 0.0001731669981381856, 0.0001762589999998454, 0.00017382700025336817, 0.00017450700033805333, 0.0001762060019245837, 0.00017700000171316788, 0.00017697399744065478, 0.00017626800035941415, 0.00018108899894286878, 0.00018156700025429018, 0.00017537800158606842, 0.00017681100143818185, 0.0001746909983921796, 0.00017511999976704828, 0.0001752560019667726, 0.0001759429978847038, 0.00017407399718649685, 0.000174789998709457, 0.00018195300071965903, 0.00017623099847696722, 0.00017328600006294437, 0.00017592100266483612, 0.00017500999820185825, 0.0001762510000844486, 0.0001730940020934213, 0.0001754100012476556, 0.00017436599955544807, 0.00017551500059198588, 0.00017507899974589236, 0.00017616300101508386];[0.0005873749978491105, 0.0005119169982208405, 0.000529585999174742, 0.0005714680009987205, 0.0005344739984138869, 0.0005155819999345113, 0.0005397929999162443, 0.0005464980022225063, 0.000529433000338031, 0.0005342459990060888, 0.000521344001754187, 0.0005134040002303664, 0.0008028709999052808, 0.0005231279974395875, 0.0005458229970827233, 0.0004961679987900425, 0.0004866980016231537, 0.0004708460000983905, 0.0004724409991467837, 0.00046027899952605367, 0.00047169599929475226, 0.0004905109999526758, 0.00047577000077581033, 0.00053316400226322, 0.0004885849994025193, 0.00048094900193973444, 0.0004914480014122091, 0.0004810659993381705, 0.0007199200008471962, 0.0004996889983885922, 0.00048374499965575524, 0.0004981780002708547, 0.0005097899993415922, 0.0004870039992965758, 0.0004875090016867034, 0.0005345760000636801, 0.0004998050026188139, 0.0004664129992306698, 0.0004905950008833315, 0.000494506999530131, 0.0005097549983474892, 0.0005048109997005668, 0.0005190129995753523, 0.0005039530005888082, 0.000744558001315454, 0.0005001979989174288, 0.000506057000166038, 0.0004950190013914835, 0.0004941299994243309, 0.0005117090004205238];[0.00837112799854367, 0.007555416003015125, 0.007497308000893099, 0.007490949996281415, 0.007501944997784449, 0.007590201999846613, 0.007505751997086918, 0.007504156001232332, 0.007497955997678218, 0.007491939999454189, 0.00749792400165461, 0.00750327700006892, 0.0075054269982501864, 0.007491129003028618, 0.007502557000407251, 0.00750573000186705, 0.007498132999899099, 0.007498736002162332, 0.007512336003856035, 0.007506138001190266, 0.00748676299554063, 0.007498274000681704, 0.007488382998417364, 0.007498847997339908, 0.007489877003536094, 0.0076069500064477324, 0.007492508000723319, 0.007524478998675477, 0.0074898620005114935, 0.007509038998250617, 0.007514103999710642, 0.0075104130010004155, 0.007580568999401294, 0.007486308997613378, 0.007483055000193417, 0.0074882699955196586, 0.007513799002481392, 0.007494575998862274, 0.007485753998480504, 0.0075001649965997785, 0.007497536000300897, 0.007513677002862096, 0.007498201994167175, 0.0074781140028790105, 0.007512524996855063, 0.007482044999051141, 0.007547909001004882, 0.007517289999668719, 0.007515500001318287, 0.007519530994613888];[0.007130150996090379, 0.007124432999262353, 0.00713215099676745, 0.0071274640067713335, 0.0071329600032186136, 0.007120402999134967, 0.007156967003538739, 0.007144153001718223, 0.00712754699998186, 0.00713950799399754, 0.007132302998797968, 0.00715921899973182, 0.007114670006558299, 0.007126587002858287, 0.007123868999769911, 0.007126343003619695, 0.007117313998605823, 0.00711222599784378, 0.007123545998183545, 0.0071255429975281, 0.007143408001866192, 0.007195592996140476, 0.007130390997190261, 0.007128830002329778, 0.007122694998543011, 0.007123155999579467, 0.007130877002055058, 0.007126493997930083, 0.007120653004676569, 0.007144555998820579, 0.007135299994843081, 0.0071334600033878814, 0.0071250379987759516, 0.007186290000390727, 0.007117965000361437, 0.007124796000425704, 0.007119983001757646, 0.007120825994206825, 0.007131360998755554, 0.00713055300002452, 0.007129913999960991, 0.007117225999536458, 0.007138827000744641, 0.007326977000047918, 0.0071130530050140806, 0.00713968999843928, 0.007153341997764073, 0.007155532999604475, 0.007410208996589063, 0.007116273995052325]
layer4.1.conv1;0.0042184259982605;0.00667105799948331;0.23257092299536453;0.23105705200214288;1.5814092749841224;1.0065519358968;1.5711154274172112;[0.004434165002749069, 0.004360858001746237, 0.004666753000492463, 0.004647331999876769, 0.004795786000613589, 0.004663970998080913, 0.004687718999775825, 0.004444906997377984, 0.004715930001111701, 0.004622051001206273, 0.0047277769990614615, 0.004832617996726185, 0.004755928999657044, 0.0050104950023524, 0.004854804999922635, 0.005476016998727573, 0.005123884002387058, 0.0049054269984480925, 0.004932606003421824, 0.00523190700187115, 0.004961151997122215, 0.004924168999423273, 0.005033816996729001, 0.00589609500093502, 0.0056265310013259295, 0.005049081999459304, 0.005048358998465119, 0.005050051997386618, 0.00781404599911184, 0.005156570001418004, 0.004992008001863724, 0.004958140001690481, 0.004790001999936067, 0.005219668000790989, 0.0050362879992462695, 0.008650465999380685, 0.0052936649990442675, 0.00617821199921309, 0.005083129999547964, 0.005407909000496147, 0.0046662739987368695, 0.0043221159976383206, 0.004347101003077114, 0.0044976210010645445, 0.0042184259982605, 0.004834270999708679, 0.005109736001031706, 0.0050899670022772625, 0.005042818997026188, 0.0049503829977766145];[0.008055384998442605, 0.008106846998998662, 0.008086329002253478, 0.008053957000811351, 0.007962081999721704, 0.008988508001493756, 0.008388278001802973, 0.007939906001411146, 0.008106577002763515, 0.008051155997236492, 0.008163242000591708, 0.01164107300064643, 0.01058953699975973, 0.008243412998126587, 0.00945132600099896, 0.008488475999911316, 0.009278602999984287, 0.009801842999877408, 0.009619884000130696, 0.009613197998987744, 0.009407894998730626, 0.009540397997625405, 0.009302308997575892, 0.009467298001254676, 0.009513359997072257, 0.008705779000592884, 0.008473949998005992, 0.008448641001450596, 0.008479324998916127, 0.008386899000470294, 0.009472206998907495, 0.007906497998192208, 0.0069222279998939484, 0.007669453996641096, 0.006902708999405149, 0.008609011998487404, 0.00825604399869917, 0.00699265799994464, 0.006808033998822793, 0.007829537000361597, 0.00677852199805784, 0.006892909001180669, 0.007884211001510266, 0.006935429999430198, 0.006918311002664268, 0.00801029399735853, 0.00667105799948331, 0.0068614859992521815, 0.008256719000200974, 0.00833723699906841];[0.2340491960021609, 0.23518302999946172, 0.24064853500021854, 0.23699585299618775, 0.2722545379983785, 0.25146611200034386, 0.2587157669950102, 0.23655382600190933, 0.23880607899991446, 0.23883205600213842, 0.2373632489980082, 0.23648311499709962, 0.245058351996704, 0.23383640500105685, 0.2362117139964539, 0.23544013699574862, 0.2350898810000217, 0.23594611000225996, 0.23554049800077337, 0.2352080640011991, 0.2474623559974134, 0.23811354100325843, 0.2364707089982403, 0.2352633309965313, 0.2348976829998719, 0.23391918600100325, 0.23853693299679435, 0.23367666599733639, 0.23475088699706248, 0.23530018799647223, 0.23538731599910534, 0.23374945700197713, 0.23544432099515689, 0.23546999799873447, 0.23299540500011062, 0.23401642999670003, 0.23289091100014048, 0.23507302700454602, 0.23383412600014708, 0.23604706300102407, 0.23493253299966455, 0.23398764900048263, 0.23257092299536453, 0.23521029900075519, 0.2358120009994309, 0.23429721100546885, 0.23634362899974803, 0.23593796899876907, 0.24209685099776834, 0.23853030300233513];[0.23470687299777637, 0.23391498199634952, 0.23464248700111057, 0.2334145940039889, 0.23456788799376227, 0.23371810500248102, 0.23397385199859855, 0.23386991000006674, 0.2496387319988571, 0.23374586400314, 0.2349830529965402, 0.23320202399918344, 0.23321598199981963, 0.23359271599838394, 0.23493779999989783, 0.23321876599948155, 0.23248211000100127, 0.23418026500439737, 0.23478258699469734, 0.23105705200214288, 0.2332708290014125, 0.23462147399914102, 0.23464950600100565, 0.23512192999987747, 0.23440559699884034, 0.23479651200250373, 0.2335465340038354, 0.2334168369998224, 0.23469244599618833, 0.234892384003615, 0.23366073399665765, 0.2330744409991894, 0.23361223799656727, 0.2348108459955256, 0.23330345999784186, 0.23438268099562265, 0.23312393800006248, 0.2334872079991328, 0.23380551500304136, 0.23355955199804157, 0.23319878599431831, 0.2348325319981086, 0.2358018710037868, 0.23307298200234072, 0.23312198400162742, 0.2343138540018117, 0.23500744800185203, 0.2336231770023005, 0.23448059400107013, 0.23343320400090306]
layer4.1.conv2;0.0031559050003124867;0.006507324997073738;0.23344854099923396;0.23223434300234658;2.061952117199157;1.0052283309229382;2.051227620401427;[0.004973430000973167, 0.004793066000274848, 0.004301922999729868, 0.005354421002266463, 0.00552611899911426, 0.004010384996945504, 0.004091626000445103, 0.004089378999196924, 0.003973253998992732, 0.003969205001340015, 0.0039580480006407015, 0.004308305000449764, 0.003963176000979729, 0.004508400001213886, 0.00677596500099753, 0.0031559050003124867, 0.0033676839993859176, 0.0033713189986883663, 0.0033347799981129356, 0.0033399339990864974, 0.0033556400012457743, 0.0033455980010330677, 0.0034276990008947905, 0.004721385001175804, 0.003777740002988139, 0.004766575002577156, 0.004833662002056371, 0.003688494998641545, 0.0037892549989919644, 0.0037379320019681472, 0.003719150998222176, 0.0037455589990713634, 0.0037820069992449135, 0.003763532997254515, 0.0047280859980673995, 0.0037267160005285405, 0.0047702510019007605, 0.005035365000367165, 0.003710802000568947, 0.0037811629990756046, 0.003693213999213185, 0.003682089998619631, 0.003751171003386844, 0.003753341999981785, 0.003771030002098996, 0.0046793110013823025, 0.003764564000448445, 0.004793451000296045, 0.004786569999851054, 0.003744958001334453];[0.006507324997073738, 0.006869985998491757, 0.006811915001890156, 0.006754038000508444, 0.00675419799881638, 0.0067060660003335215, 0.006793602999096038, 0.007039276999421418, 0.0081146609991265, 0.006872834997921018, 0.0069017099995107856, 0.007012392998149153, 0.008029702003113925, 0.006676271998003358, 0.006862679998448584, 0.006964711999899009, 0.00801083300029859, 0.006875340000988217, 0.006953123996936483, 0.006788299000618281, 0.0071085719973780215, 0.0067271939988131635, 0.006613850000576349, 0.006834930001787143, 0.00809950300026685, 0.006743747999280458, 0.006889316999149742, 0.007032397003058577, 0.008046802002354525, 0.0068889409994881134, 0.0067453039991960395, 0.00690012799896067, 0.008053367000684375, 0.0065570160004426725, 0.0069316839981183875, 0.006855193001683801, 0.007869019998906879, 0.006901755998114822, 0.006888388001243584, 0.006790174000343541, 0.0069642449998355005, 0.006738594001944875, 0.0067656630017154384, 0.006856575000711018, 0.008093065000139177, 0.00680449199717259, 0.0068437929985520896, 0.006919119001395302, 0.008171509001840604, 0.0067379740030446555];[0.24278959200091776, 0.23517947099753655, 0.23920636099865078, 0.23375153899905854, 0.23624248299893225, 0.23517405599704944, 0.23530246800146415, 0.2395664530013164, 0.23507317099938518, 0.23465919599766494, 0.23513566399924457, 0.23344854099923396, 0.23455661899788538, 0.2354300629995123, 0.2363602559962601, 0.2356019059989194, 0.23558055700050318, 0.23779191200083005, 0.23515627099914127, 0.23582053100471967, 0.2357775920027052, 0.23391585499848588, 0.23451921199739445, 0.23495342399837682, 0.23390303200358176, 0.23365538499638205, 0.23369038100281614, 0.23386709600163158, 0.2386266510002315, 0.2395562389974657, 0.23393170600320445, 0.2349783470017428, 0.2371289879993128, 0.23528764200091246, 0.23379189799743472, 0.233941048001725, 0.23451104900232167, 0.23518809500092175, 0.23496935100411065, 0.23390397299954202, 0.23500955999770667, 0.2336843900011445, 0.23560375700253644, 0.2356418509989453, 0.23507577299824334, 0.2336609030062391, 0.23443356699863216, 0.23520539599849144, 0.23372165999535355, 0.2336799360018631];[0.23327716200219584, 0.23491556999942986, 0.23223434300234658, 0.23329314399961731, 0.23315530600302736, 0.24383931900229072, 0.23457514100300614, 0.23672310099937022, 0.23357261400087737, 0.23333833000287996, 0.23470280199762783, 0.23474745800558594, 0.23414678600238403, 0.23460746299679158, 0.23397264099912718, 0.23484086400276283, 0.23345439100376097, 0.2332598009998037, 0.23452518000340206, 0.234955074993195, 0.2334702490043128, 0.2345373899988772, 0.23306728299940005, 0.23375948899774812, 0.233473721997143, 0.2354204250004841, 0.2346045359990967, 0.23347355099758715, 0.23453207800048403, 0.23477524800546234, 0.23234050300015952, 0.23337678100142512, 0.2347711080001318, 0.2453233470005216, 0.2335080119955819, 0.234320857001876, 0.23367562800558517, 0.2346356750058476, 0.23470034999627387, 0.23336022600051365, 0.23300040300091496, 0.23460641000201576, 0.23324049599978025, 0.23351392900076462, 0.23327053999673808, 0.23377287200128194, 0.23395684200295364, 0.23330986400105758, 0.2346467629977269, 0.23435500700361445]


==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
Input size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
Input size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
Input size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
Input size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-32-generic", "version": "#33~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon Jan 30 17:03:34 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0533261759992456;0.4314469560049474;6.89946904899989;1.91054685900599;8.090716199321156;3.611253509159944;2.240417677351937;[0.06739769900013926, 0.07886817499820609, 0.05882101700262865, 0.07938329099852126, 0.056840468001610134, 0.07959752999886405, 0.07974304600065807, 0.08106038800178794, 0.07974738600023557, 0.08005779000086477, 0.05664479899860453, 0.07999649699922884, 0.0799441109993495, 0.07904831299674697, 0.05705020800087368, 0.05353033499704907, 0.07857356099702884, 0.07912433500314364, 0.08047906400315696, 0.08008303600217914, 0.05670803799876012, 0.07911741199495737, 0.08001628299825825, 0.05657382099889219, 0.08027981399936834, 0.07891205100168008, 0.07993731400347315, 0.05660939999506809, 0.0788549850039999, 0.07922406600118848, 0.07906375099992147, 0.056559582000772934, 0.053326175999245606, 0.07952139999542851, 0.07859030299732694, 0.07984859999851324, 0.059406374995887745, 0.07871246800641529, 0.08075895000365563, 0.07993996499862988, 0.05621482100104913, 0.08065034600440413, 0.08051906399487052, 0.08013753300474491, 0.08877263899921672, 0.0788609590017586, 0.05610540500492789, 0.0789688639997621, 0.07885071499913465, 0.07995389399729902];[0.4890034620038932, 0.43583337599557126, 0.45955038299871376, 0.4618667649992858, 0.4470926510039135, 0.45723698700021487, 0.45876916500128573, 0.451128492000862, 0.4314469560049474, 0.4588190280046547, 0.4434425099971122, 0.4612827879973338, 0.4597220499999821, 0.4539681510068476, 0.4339383530023042, 0.4590878380040522, 0.4582883849943755, 0.4587617360011791, 0.4403337300027488, 0.45785412099940004, 0.4590960109999287, 0.4435988620025455, 0.4642405900012818, 0.45965226399857784, 0.45643812300113495, 0.435731454002962, 0.4587357999989763, 0.4588709710005787, 0.4431171420001192, 0.45972828699450474, 0.4600532240001485, 0.4452494459983427, 0.46400675200129626, 0.46066368999890983, 0.45035610400373116, 0.43542876900028205, 0.4581809399969643, 0.44873896300123306, 0.4608739010000136, 0.4589445160017931, 0.4522231400042074, 0.4335657990013715, 0.4625820350047434, 0.444205685002089, 0.4591307969967602, 0.45945814500009874, 0.44125123899721075, 0.46412673000304494, 0.44005911499698414, 0.46291492599993944];[7.201244536001468, 6.995406498004741, 6.986486481997417, 6.946429535993957, 6.942825416990672, 6.9849262880015885, 6.996551643002022, 7.069487630993535, 6.994495307000761, 7.6734814980081865, 7.081014144001529, 6.925294185988605, 6.971237830002792, 6.935416431006161, 6.956476391998876, 6.999917262000963, 7.06639322200499, 7.052962534005928, 7.648321758002567, 7.016855867994309, 6.916298135001853, 7.618082174005394, 7.701317225000821, 7.0059590979944915, 6.9330258639893145, 7.006174252994242, 7.046179924007447, 6.89946904899989, 7.048758829994767, 7.056801438993716, 7.007148391996452, 7.034401417004119, 6.985972905989911, 6.958970936000696, 6.934298382991983, 6.921989298003609, 7.030096353002591, 6.959084206006082, 7.653011066002364, 7.0088299220005865, 7.1298082069988595, 6.991230188999907, 7.689388994003821, 6.993792047003808, 6.9977476820058655, 6.986639192000439, 7.0394036040088395, 7.097745649996796, 6.991023702008533, 7.031473146002099];[2.042598222004017, 1.9274737740051933, 1.9269348910020199, 1.9495548859922565, 1.9178207739969366, 1.91054685900599, 1.9259152400045423, 1.9432324829977006, 1.9244659829928423, 1.9197902660016553, 1.958040470002743, 1.923246262005705, 1.9818166549957823, 1.9406006849967525, 2.0060395390100894, 1.9572420260155923, 1.923334042992792, 1.9560908889980055, 1.965399091001018, 1.9276211089891149, 1.9608974619986839, 1.9578423800048768, 1.9182659949947265, 1.9213059930043528, 2.0144840049906634, 1.935268649001955, 2.0202611929926206, 1.934546185992076, 1.927470306000032, 1.9216498070090893, 1.9269369650064618, 1.9654134019947378, 1.9238290499997674, 1.95669417699537, 1.9249217320029857, 1.926831073993526, 1.9436411110000336, 1.9554168629983906, 1.9232734360048198, 1.9383134130112012, 1.9521648029985954, 1.9617773789941566, 1.9846718379994854, 1.9282944739970844, 1.9289292939938605, 1.9229513700047391, 1.9436648429909837, 1.9585782150024897, 1.9293882100027986, 1.9250595799967414]
layer1.0.conv1;0.0447103670012438;0.1618253140040906;7.679487843997776;6.628524990999722;3.619413680938664;1.1585515411686709;3.124085163520336;[0.04494990500097629, 0.04471036700124387, 0.0525648809998529, 0.04637636100233067, 0.047716786997625604, 0.055426815000828356, 0.05221110599813983, 0.045636980001290794, 0.0470425020030234, 0.04744798799947603, 0.0521602549997624, 0.045762695997837, 0.05274635100067826, 0.048619360000884626, 0.052765752996492665, 0.04685293800139334, 0.045591462003358174, 0.0456764140035375, 0.047014143005071674, 0.052673553000204265, 0.052348660996358376, 0.04707303900067927, 0.052597150002839044, 0.052319001995783765, 0.0524582840007497, 0.04841175299952738, 0.05249645100411726, 0.05208949700318044, 0.046197190997190773, 0.04741113699856214, 0.05280571000184864, 0.054877761998795904, 0.0477108129998669, 0.052320930000860244, 0.04685794700344559, 0.04558689700206742, 0.04677981400163844, 0.052525623999827076, 0.05225303299812367, 0.047103261000302155, 0.05220518800342688, 0.04546787800063612, 0.049802307003119495, 0.052176635996147525, 0.052299873997981194, 0.04628430400043726, 0.07593928900314495, 0.046180630997696426, 0.051858545004506595, 0.05166123600065475];[0.17089240699715447, 0.17017085399857024, 0.1685264250045293, 0.17441906000021845, 0.17261629000131506, 0.17121295299875783, 0.1700926889971015, 0.17069361199537525, 0.17754893899837043, 0.17229060999670764, 0.16988056700211018, 0.17060413600120228, 0.1681066710007144, 0.1817775379968225, 0.17065580399503233, 0.17121027399844024, 0.1716566530012642, 0.1694067689968506, 0.1721880350014544, 0.16347303600196028, 0.1743884000024991, 0.1727147799974773, 0.17022211400035303, 0.16663828099990496, 0.17092512799717952, 0.17046915299579268, 0.17513532199518522, 0.17190522699820576, 0.16182531400409061, 0.1741723409941187, 0.17455835299915634, 0.1727873850031756, 0.1745429040020099, 0.17531464000057895, 0.1715927909972379, 0.1755607110026176, 0.17074942200270016, 0.17021598499559332, 0.17566820600040955, 0.1719572040019557, 0.177179491998686, 0.1702965580043383, 0.17028708699945128, 0.17104388499865308, 0.16877890500472859, 0.17264712900214363, 0.17361557699769037, 0.17366246800520457, 0.169550212995091, 0.1746917350028525];[8.354993815002672, 8.358367018990975, 8.369562924999627, 7.984848731000966, 8.542145727995376, 8.364336832004483, 8.759482825997111, 8.638859352999134, 8.924797049003246, 8.922317720003775, 8.283852314991236, 8.03750015100377, 8.000175767003384, 8.033043141003873, 8.006669395996141, 8.02354789099627, 8.03414291000081, 8.005746790011472, 8.338916500004416, 8.047092328000872, 8.926001265994273, 7.700641863993951, 8.508236587003921, 8.638729436992435, 8.621152325998992, 8.431917432004411, 8.009290272006183, 8.005193846998736, 7.997338089997356, 8.95746619100828, 7.6794878439977765, 8.296188919994165, 8.337844230001792, 8.939789280004334, 8.577661628005444, 7.884358071998577, 8.694738556005177, 8.06795982400945, 8.332308900004136, 8.451227184006711, 8.621985014004167, 8.020617017995392, 8.597667094007193, 8.671026778996747, 8.272735748993, 8.641351984995708, 8.577370926002914, 8.290076514997054, 8.50579136399756, 8.894522542999766];[7.2977367020066595, 6.7725921609962825, 6.933552075002808, 6.954324886006361, 6.999619552007061, 6.724889397999505, 7.204265860003943, 6.671502753000823, 6.952067562997399, 7.550536520997412, 6.939634954011126, 7.007913859000837, 6.803706957005488, 6.962271552001766, 7.519995721006126, 7.2201251960068475, 7.407447257995955, 6.785785710999335, 6.960392762004631, 6.929268004008918, 6.9538542489972315, 6.884680085997388, 7.282706344005419, 7.439639035001164, 6.936974923999514, 6.628524990999722, 7.620498145006422, 6.740855894997367, 6.93116867099161, 6.943041591002839, 6.849098964004952, 7.485454939996998, 7.552295484994829, 7.318000909996044, 7.436814105996746, 7.268709855001362, 7.637363997993816, 7.5330892269994365, 6.9889304019961855, 7.341568040006678, 7.196344421994581, 6.921482197998557, 6.94985578199703, 6.921650333999423, 7.018509821005864, 7.527027508011088, 7.554461382002046, 7.24335247700219, 6.946945395000512, 7.048634230006428]
layer2.0.conv1;0.0271278940053889;0.0892058919998817;1.4642663979975623;1.4309224210010143;3.2883456409170937;1.0233024352034557;3.213464101903849;[0.02722630499920342, 0.02720771600434091, 0.027416071003244724, 0.027127894005388953, 0.028218670006026514, 0.02738308499829145, 0.02801204700517701, 0.028521398999146186, 0.027987337001832202, 0.02861387000302784, 0.028808716997446027, 0.028053531001205556, 0.028550896000524517, 0.02910111399978632, 0.028558915997564327, 0.027951623997068964, 0.028051551002135966, 0.028007378001348116, 0.02868598300119629, 0.03305965699837543, 0.027849222999066114, 0.028371442000207026, 0.027955828001722693, 0.027828802994918078, 0.02878817899909336, 0.028930574997502845, 0.02848236700083362, 0.028148466000857297, 0.028141420996689703, 0.028528675000416115, 0.0284671370027354, 0.028077662995201536, 0.028706842997053172, 0.027799394003523048, 0.028174047998618335, 0.02831575799791608, 0.028155581996543333, 0.028059566000592895, 0.02793267700326396, 0.028606895000848453, 0.02899736700055655, 0.0280999239985249, 0.027912304001802113, 0.02854123600263847, 0.028178308995848056, 0.02847784000186948, 0.0280613720024121, 0.027902953006559983, 0.03651466700102901, 0.02821734200551873];[0.08986772000207566, 0.09043175900296774, 0.09297271000104956, 0.0914020630007144, 0.09528159799810965, 0.09050681500229985, 0.0935411819955334, 0.09113748299569124, 0.09351329300261568, 0.0917787650032551, 0.09381417599797715, 0.09164585699909367, 0.09416001600038726, 0.09170396500121569, 0.09378515199932735, 0.09112515499873552, 0.09326720300305169, 0.09083626799838385, 0.09298115899582626, 0.09086722100619227, 0.09396977799769957, 0.09059599700412946, 0.09251448400027584, 0.08920589199988171, 0.09170459099550499, 0.09368124100001296, 0.09329976099979831, 0.09249287800048478, 0.09314204499969492, 0.09150161800062051, 0.09326982900529401, 0.09318459699716186, 0.09265124599914998, 0.09147696299623931, 0.09028878800017992, 0.09319693600264145, 0.09104702199692838, 0.09417655600555008, 0.09058975499647204, 0.09314852899842663, 0.09050831400236348, 0.09366696700453758, 0.09097791399835842, 0.09329056800197577, 0.0901743269932922, 0.09361738299776334, 0.0907664449987351, 0.09306151900091209, 0.09028874300565803, 0.09325016799994046];[2.2049908010085346, 2.3081204910049564, 2.1036094299925026, 2.1431279559910763, 2.181566950006527, 2.1215145089954603, 2.1832467319982243, 2.1154638700027135, 2.0716309510025894, 1.4642663979975623, 2.572632640993106, 1.5257912050001323, 2.0944331109931227, 2.1012276469991775, 2.2205687150053564, 2.064775749000546, 2.151046287995996, 2.1934113389943377, 2.082145586005936, 2.184292491998349, 2.0367729570061783, 2.2307582880021073, 1.4976417490033782, 2.144368298999325, 1.8266418599960161, 2.0942515900096623, 2.081709142999898, 2.139044019000721, 2.2095441929996014, 2.1394761919946177, 2.0837629529996775, 2.260140333994059, 2.16436982498999, 2.132039434996841, 2.1072733379915007, 2.1218023959954735, 2.0690554040047573, 2.268756477009447, 2.1214373349939706, 2.145696510007838, 2.1209920440014685, 2.2879581919987686, 2.1529777490068227, 2.1781970560041373, 2.159667811996769, 1.5612881429915433, 2.2185703270079102, 2.3493461510079214, 2.0754353570082458, 2.2558377939931233];[1.8749875300054555, 1.7974783859972376, 1.5586834889982129, 1.7277574660038226, 1.7593827990058344, 1.6626760229992215, 1.8101444190033362, 1.781349077988125, 1.8090980009947089, 1.5776269159978256, 1.716869891002716, 1.7655406420017243, 1.7781635630017263, 1.7019088110027951, 1.7430687910018605, 1.8074037460028194, 1.7433475490033743, 1.8714424839999992, 1.85111293499358, 1.7772897719987668, 1.4660304930002894, 1.4489342679953552, 1.7991304849929293, 1.7927003570002853, 1.8141091580037028, 1.702030309003021, 1.7064475779989152, 1.8895120640008827, 1.7474337570019998, 1.877583813999081, 1.4309224210010143, 1.8036037960118847, 1.8303459149901755, 1.7952476849968662, 1.7644246849959018, 1.8769129010033794, 2.003328289996716, 1.8159578169943416, 1.7506166340026539, 1.7770866439968813, 1.7872753629999352, 1.7226696320067276, 1.7112052280062926, 1.8433450489901588, 1.7598735989959096, 1.792152220994467, 1.790970122005092, 1.6811609429933014, 1.7449638420002884, 1.713836363007431]
layer2.0.conv2;0.0349646169997868;0.0947982010038686;6.794229667000764;6.465671076992294;2.71126095859842;1.0508158528474525;2.5801485115128115;[0.03588478500023484, 0.036167622994980775, 0.03550806099519832, 0.03603827700135298, 0.03577609499916434, 0.036459561000810936, 0.0356853429984767, 0.034980176998942625, 0.03627094699913869, 0.03573805699852528, 0.03498996100097429, 0.03604455099412007, 0.03588661100366153, 0.035035103996051475, 0.0358228710028925, 0.036543503003485966, 0.03496461699978681, 0.03667097899597138, 0.035931422004068736, 0.03572528500080807, 0.035724355999263935, 0.036699661999591626, 0.03540512600011425, 0.040403685001365375, 0.03979211400292115, 0.041366159995959606, 0.041439109001657926, 0.04368170499947155, 0.04426469699683366, 0.04416544799460098, 0.04468553500191774, 0.04448830299952533, 0.04466888100432698, 0.04418514799908735, 0.04451269400306046, 0.04354424800112611, 0.04474796699651051, 0.04457150099915452, 0.045020355995802674, 0.044702115999825764, 0.04533280200121226, 0.04449696700612549, 0.04366915200080257, 0.04502973399939947, 0.044680125000013504, 0.043318126001395285, 0.04461815299873706, 0.0433917139962432, 0.04659965099563124, 0.04383725600200705];[0.09924873699492309, 0.11177980399952503, 0.09951036999700591, 0.10945755099965027, 0.09881688400491839, 0.1098224899978959, 0.10047055600443855, 0.10979388799751177, 0.1003847699976177, 0.11000667299958877, 0.0985289830059628, 0.10929381700407248, 0.09943899999780115, 0.10119437499815831, 0.1096827889996348, 0.098909193999134, 0.1103633520033327, 0.09545842099760193, 0.10986031399806961, 0.10097111399954883, 0.10996607700508321, 0.1102243279965478, 0.10108349000074668, 0.09573363599338336, 0.10983811400365084, 0.10048851100145839, 0.10984017000009771, 0.09617499299929477, 0.10167322600318585, 0.09871944000042276, 0.11079042199708056, 0.09495377400162397, 0.10913810799684143, 0.09780964699893957, 0.10519711499364348, 0.10630286800005706, 0.10974553299456602, 0.11008875699917553, 0.0958983519958565, 0.10696590300358366, 0.10051181599556003, 0.10820809299912071, 0.10823139999411069, 0.10133975099597592, 0.0947982010038686, 0.11064659000112442, 0.10005350700521376, 0.10894312899472425, 0.09998749200167367, 0.09513411599618848];[8.147971270991547, 8.068992019005236, 7.412443262990564, 7.573563663005189, 7.478393327000958, 6.888041875012277, 6.876060226008121, 7.553423952995217, 7.4291243349944125, 7.489273174003756, 7.15351582900621, 7.126162937005574, 7.085265016998164, 7.576474556008179, 7.550148622998677, 7.053104988008272, 7.101328469994769, 8.077034208006808, 7.614996532000077, 6.862587520001398, 7.619184864997806, 6.954929926003388, 8.081068106999737, 7.530578206991777, 6.843569008990016, 7.177082441994571, 8.073879120995116, 7.443797605992586, 7.011180496003362, 8.042796823996468, 6.836172307994275, 7.435156614999869, 7.138471186997776, 7.630008779000491, 7.0663168000100995, 7.585991749998357, 7.6509256069984986, 7.507947111000249, 7.591202923998935, 6.94122547400184, 7.1228273549932055, 8.14145596200251, 7.411729193998326, 7.184128718996362, 7.784489644000132, 7.599821775998862, 7.601549790007994, 6.794229667000764, 7.1020027230042615, 7.139207243999408];[6.873550870994222, 7.790694642993913, 7.20376732499426, 6.710367209998367, 7.332537852998939, 6.578632552991621, 6.834606319993327, 6.806454678997397, 7.301293913995323, 7.007055260000925, 6.901003100996604, 6.833972521999385, 7.142011058997014, 7.1732023320073495, 7.372019658010686, 6.831271306014969, 6.82695259799948, 7.360314417994232, 6.594086317985784, 6.864914307006984, 6.832722133010975, 6.9050939040171215, 7.303982753015589, 6.795253147007315, 6.837267315000645, 7.3633408160094405, 6.465671076992294, 7.215161100990372, 7.803357505006716, 6.630483416010975, 7.0802331490122015, 7.149614341993583, 7.701457829010906, 6.720262149014161, 6.757145644995035, 7.809971680995659, 7.142786876007449, 7.184709116001613, 6.836836683010915, 7.166235009004595, 7.111584762998973, 7.376392140999087, 6.615441748988815, 7.820957442978397, 7.123806882009376, 6.7674597119912505, 7.194410341006005, 7.233646019012667, 7.392733046988724, 6.645820991994697]
layer2.0.downsample.0;0.0144077880104305;0.0218773649976355;0.2050977059989236;0.1283487870095996;1.51844023397606;1.5979715179044405;0.9502298488819896;[0.01465003400517162, 0.014712816002429463, 0.015060866004205309, 0.014835289999609813, 0.014525803009746596, 0.0151517159974901, 0.014444311003899202, 0.015486090997001156, 0.014754046991583891, 0.015029118992970325, 0.014481363992672414, 0.015648663000320084, 0.014701918000355363, 0.015499556000577286, 0.014680856009363197, 0.015564683999400586, 0.014580987000954337, 0.014570081009878777, 0.014471623988356441, 0.014461988990660757, 0.015294848999474198, 0.014428156006033532, 0.015301845007343218, 0.014616412998293526, 0.01475468699936755, 0.014739031990757212, 0.014480236990493722, 0.014650572993559763, 0.014436992991250008, 0.014488811997580342, 0.01529949699761346, 0.01465726199967321, 0.014651687000878155, 0.014636683990829624, 0.014441068997257389, 0.01475516299251467, 0.014407788010430522, 0.014610095007810742, 0.014751895010704175, 0.01519216998713091, 0.014451219991315156, 0.014713581011164933, 0.014735413991729729, 0.015268953997292556, 0.014588784004445188, 0.014699802006362006, 0.014607659002649598, 0.014714870005263947, 0.01469703200564254, 0.014501152007142082];[0.02275367800029926, 0.02285062499868218, 0.028374298010021448, 0.022614365007029846, 0.02356825501192361, 0.022256758995354176, 0.022589815998799168, 0.023017792991595343, 0.022697970998706296, 0.02275292000558693, 0.023289880002266727, 0.022746806003851816, 0.022742134999134578, 0.02273805699951481, 0.022343302000081167, 0.02286508699762635, 0.022768850001739338, 0.022516169992741197, 0.02284600998973474, 0.022900723008206114, 0.022651883991784416, 0.022594331006985158, 0.022891436994541436, 0.02299208600015845, 0.02258063599583693, 0.023093815994798206, 0.0227535110025201, 0.02268058199842926, 0.022250608992180787, 0.02276048499334138, 0.022722437002812512, 0.022572635003598407, 0.02272135099337902, 0.022307117003947496, 0.021877364997635596, 0.022698464003042318, 0.022713191006914712, 0.02272966699092649, 0.02283584399265237, 0.02270067900826689, 0.022936363995540887, 0.022822593004093505, 0.022840577003080398, 0.022346216006553732, 0.023354086006293073, 0.022868070998811163, 0.022696939995512366, 0.02284318501187954, 0.022242578997975215, 0.022647285004495643];[0.20509770599892363, 0.22793239697057288, 0.22188729798654094, 0.233254904000205, 0.2288884990121005, 0.22068431600928307, 0.22306681600457523, 0.23316499800421298, 0.2227121040050406, 0.22024477600643877, 0.22184102800383698, 0.22226919799868483, 0.22319527697982267, 0.22323418001178652, 0.22180705600476358, 0.22412417200393975, 0.22152185201412067, 0.21983068800182082, 0.2217344230011804, 0.22354178999376018, 0.22092736700142268, 0.2216693899972597, 0.22302417398896068, 0.2225201319961343, 0.22206288900633808, 0.2206212199816946, 0.22195548900344875, 0.22109031400759704, 0.22067344600509387, 0.234116850013379, 0.22144244899391197, 0.22120723499392625, 0.222976655990351, 0.2249087939999299, 0.22047760500572622, 0.21982336498331279, 0.22136756802501623, 0.2210339040029794, 0.2298311150079826, 0.22156082600122318, 0.22934039699612185, 0.22271749000356067, 0.2208410930034006, 0.22253661100694444, 0.22067816600610968, 0.22175505699124187, 0.22189443300885614, 0.23078864700801205, 0.22131324899964966, 0.2234272210043855];[0.12951967399567366, 0.13047531600750517, 0.12989396801276598, 0.13348016899544746, 0.13085006500477903, 0.13037248700857162, 0.1306960439978866, 0.13055647899454925, 0.13016778499877546, 0.1300429939874448, 0.13108464001561515, 0.1300761379970936, 0.13438760199642275, 0.13145742898632307, 0.13563275900378358, 0.13617510700714774, 0.12846993599669077, 0.1302478560101008, 0.12885155799449421, 0.1353745259839343, 0.13204371901520062, 0.13441585197870154, 0.1363547130167717, 0.1292084549932042, 0.1346447760006413, 0.13199975500174332, 0.1301181789895054, 0.12980764100211672, 0.1300217140087625, 0.12967669298814144, 0.12928977399133146, 0.1301427589933155, 0.13271442298719194, 0.1301798350032186, 0.12935264900443144, 0.13079150198609568, 0.12987778201932088, 0.1297923580132192, 0.1354694589972496, 0.12881960600498132, 0.12983513202925678, 0.12841943798412103, 0.13025820501206908, 0.1340790329995798, 0.12834878700959962, 0.1304021800024202, 0.12872459698701277, 0.1364586510026129, 0.1294637069804594, 0.12975257498328574]
layer3.0.conv1;0.0215188959991792;0.0504751709959236;1.027255787004833;0.9356595300050684;2.345620844017692;1.0978948581855072;2.136471290059873;[0.022859043994685635, 0.022640739000053145, 0.022426520998124033, 0.022438173997215927, 0.02256047799892258, 0.022143458991195075, 0.02151889599917922, 0.023003194000921212, 0.02230935801344458, 0.02195675099210348, 0.022821549995569512, 0.022110311008873396, 0.022549079993041232, 0.022826319007435814, 0.022854405993712135, 0.022299682008451782, 0.02212608599802479, 0.022379113986971788, 0.02243784099118784, 0.022246138003538363, 0.02258032599638682, 0.022253054004977457, 0.022744275993318297, 0.022475678008049726, 0.022601667005801573, 0.022592445006011985, 0.02280437300214544, 0.02184485200268682, 0.022814598996774293, 0.02249238599324599, 0.02269840700319037, 0.022831430993392132, 0.022641244999249466, 0.022586890001548454, 0.02232876500056591, 0.02236805300344713, 0.02386918199772481, 0.024156200990546495, 0.02488639899820555, 0.025139189994661137, 0.025433340008021332, 0.026042059995234013, 0.02595029800431803, 0.02613966701028403, 0.02655520300322678, 0.026029261003714055, 0.026248911992297508, 0.02649725100491196, 0.025953175994800404, 0.026208299008430913];[0.05047517099592369, 0.052687611008877866, 0.05239178700139746, 0.052412289995118044, 0.05628923399490304, 0.0527944199857302, 0.05189147101191338, 0.0518654010083992, 0.05288642199593596, 0.05257232800067868, 0.05153175300802104, 0.05293887900188565, 0.05170528400049079, 0.05278451999765821, 0.05174470100610051, 0.052347136006574146, 0.05178568500559777, 0.05212590801238548, 0.051852775999577716, 0.051803412003209814, 0.05177323600219097, 0.052633133993367665, 0.05196954098937567, 0.05274759199528489, 0.05232733298907988, 0.08268693300487939, 0.05103547500038985, 0.052049389996682294, 0.0514976729900809, 0.052089017000980675, 0.05150334800418932, 0.05178350899950601, 0.052028445003088564, 0.05304459600301925, 0.05195247600204311, 0.05258550700091291, 0.05164794699521735, 0.052506238003843464, 0.05153137000161223, 0.05279130999406334, 0.0517132759996457, 0.052870946994517, 0.05222630201024003, 0.05307144999096636, 0.052945381990866736, 0.05188145401189104, 0.05276005399355199, 0.05145441500644665, 0.05220917098631617, 0.05216785299126059];[1.1744114360044478, 1.0988051329914015, 1.2004428759828443, 1.103469137000502, 1.1019366580003407, 1.2558509430091362, 1.1646628710004734, 1.1181243840110255, 1.10640491398226, 1.1026075720001245, 1.1068419000075664, 1.0964194429980125, 1.1659416189941112, 1.1667534220032394, 1.1102944269950967, 1.1051923309860285, 1.220255038002506, 1.107821365003474, 1.1026235219906084, 1.1023786000005202, 1.1159330700029386, 1.0987344660097733, 1.1068394120084122, 1.107145099012996, 1.1146550699922955, 1.1700507719797315, 1.1706021260179114, 1.1070848149975063, 1.1765280539984815, 1.201191589992959, 1.6766489939909661, 1.027255787004833, 1.1092915010231081, 1.1081741799862357, 1.1070529360004002, 1.1058418170141522, 1.1081986399949528, 1.1097763789875899, 1.1091443600016646, 1.1194164750049822, 1.167216540008667, 1.1071337460016366, 1.1705390040006023, 1.1688592560240068, 1.1741897749889176, 1.1046489600121276, 1.1174273780052317, 1.110449536005035, 1.10807516600471, 1.101235149995773];[1.0156035539985169, 1.6147273999958998, 0.9356595300050685, 1.143378627995844, 1.019135300986818, 1.2459365649847314, 1.0825259120028932, 1.0167209230130538, 1.0324864010035526, 1.2116361289954511, 1.017928926012246, 1.0170410450082272, 1.030619122000644, 1.0120765079918783, 1.105203614992206, 1.0151268090121448, 1.0156882770097582, 1.1114191789820325, 1.2998651539965067, 1.1888636459916597, 1.0170394070009934, 1.0145291669905419, 1.0197374999988824, 1.0883804519980913, 1.0225679309951374, 1.119439339992823, 1.0833554060081951, 1.0217495190008776, 1.0194035330059705, 1.0142099519871408, 1.2036449430015637, 1.0190230140142376, 1.0187138960027369, 1.084778696007561, 1.0043244539992884, 1.0826695510186255, 1.0154990649753017, 1.026749808996101, 1.0844150299963076, 1.01478570899053, 1.0162839590047952, 1.0196634140011156, 1.0222921520035015, 1.0170554370124592, 1.1078419760015095, 1.027280747977784, 1.1216099319863133, 1.0184004640032072, 1.011492723991978, 1.0829622020100942]
layer3.0.conv2;0.0345879710075678;0.0650958850019378;6.490035389011609;6.410863437005901;1.8820382666475264;1.0123496550478206;1.859079278847212;[0.034948063010233454, 0.03469668098841794, 0.03458797100756783, 0.03696275500988122, 0.04012175199750345, 0.04410811599518638, 0.04413912999734748, 0.04513243101246189, 0.0459644539951114, 0.046021469999686815, 0.04595589199743699, 0.046099262006464414, 0.04610741400392726, 0.04587900100159459, 0.045892006004578434, 0.04602298499958124, 0.04587810899829492, 0.045930644002510235, 0.04598929100029636, 0.04598058700503316, 0.0462168300000485, 0.0461243060126435, 0.04600768999080174, 0.04590559100324754, 0.04595152899855748, 0.045995359992957674, 0.04606629000045359, 0.0459145500062732, 0.04606518799846526, 0.045952686996315606, 0.04588573900400661, 0.04605311200430151, 0.045973708998644724, 0.04600052800378762, 0.04609879700001329, 0.046115186996757984, 0.04600405400560703, 0.045904008991783485, 0.04592730199510697, 0.04600207498879172, 0.04606178600806743, 0.04589656899042893, 0.0459136120043695, 0.04611220900551416, 0.04604381701210514, 0.045992087994818576, 0.04610211700492073, 0.04612693999661133, 0.04615353200642858, 0.04591476600035094];[0.06636868399800733, 0.06553103799524251, 0.06632177399296779, 0.06543511401105206, 0.06635860000096727, 0.06888821501343045, 0.06632526499743108, 0.06555368599947542, 0.07022690099256579, 0.06678847700823098, 0.0653292130009504, 0.06662306700309273, 0.06531329601421021, 0.06635898200329393, 0.06532162200892344, 0.06634017900796607, 0.06533014301385265, 0.06539451600110624, 0.06614881700079422, 0.06559053900127765, 0.06532735499786213, 0.06544178701005876, 0.06535227499261964, 0.06638229699456133, 0.06511384299665224, 0.0654390389972832, 0.06559037401166279, 0.06637039099587128, 0.06739593100792263, 0.06534439401002601, 0.06522872300411109, 0.06530671300424729, 0.06529058999149129, 0.06546683200576808, 0.06535212500602938, 0.06550165299267974, 0.06623123699682765, 0.06521174400404561, 0.06529351099743508, 0.06666888199106324, 0.06517500898917206, 0.06566798499261495, 0.066440581009374, 0.06527921400265768, 0.06541860799188726, 0.06698072199651506, 0.06509588500193786, 0.06545925998943858, 0.06528836100187618, 0.06553927299682982];[6.551359123011935, 7.280919837008696, 7.8117055899929255, 7.1480526459927205, 6.893889393017162, 7.0803106450039195, 6.490035389011609, 7.228828958992381, 8.007750807984849, 6.554464148997795, 7.817393831006484, 7.1433142900204984, 7.008555570006138, 7.039672799015534, 7.79323426100018, 7.047054805007065, 7.769406513005379, 7.122069011995336, 7.262269088998437, 6.66020562799531, 6.805187367004692, 6.785566163001931, 7.248861489002593, 7.1548870709957555, 7.357837176983594, 6.519152576001943, 6.797889957015286, 7.258746967971092, 7.143524066006648, 7.163164001976838, 7.3781260950054275, 7.161087381988182, 7.616623091991642, 7.128751854994334, 6.634605759012629, 7.13254892299301, 7.779469552013325, 7.131730315013556, 7.22468434800976, 6.635317163003492, 7.766715178993763, 7.139383403991815, 7.150667317997431, 6.543729673008784, 7.25379154800612, 7.77596535300836, 6.608699882999645, 7.145163816006971, 6.705632085999241, 7.315643430993077];[6.581206283997744, 7.1662202139996225, 6.521874215017306, 7.093068941991078, 7.024322293014848, 6.730749840993667, 6.449882565997541, 6.734202146995813, 7.184410136993392, 6.973815599980298, 7.710484789000475, 7.147867833991768, 7.1000724009936675, 6.990834928990807, 7.11937429200043, 6.723337242990965, 7.089856984006474, 7.0471040529810125, 7.123576102996594, 7.074992850990384, 6.730720994019066, 7.136302524988423, 7.675314920998062, 6.960138938011369, 7.673136281009647, 6.587276191014098, 6.990144467010396, 7.158752426010324, 6.766326037977706, 7.652613190017291, 6.410863437005901, 6.764222868980141, 7.158477317992947, 7.013571477989899, 7.053273396013537, 7.265087962005055, 6.572636597993551, 6.739730341985705, 7.23752629502269, 7.268240984005388, 7.071095480991062, 7.0889241760160076, 6.906990083007258, 6.996562922009616, 6.565673021003022, 7.695703335019061, 6.560675376007566, 7.173069483978907, 6.502384519990301, 6.56429509400914]
layer3.0.downsample.0;0.0077011510002193;0.0130662100127665;0.1729848490067524;0.1666747810086235;1.6966567740840677;1.0378585648047287;1.634766847449287;[0.007701151000219397, 0.007907937004347332, 0.007855276999180205, 0.007846049004001543, 0.007867772001191042, 0.008733028007554822, 0.007852349997847341, 0.008009432000108063, 0.007956212008139119, 0.0078077880025375634, 0.007844949010177515, 0.007810884999344125, 0.007857828008127399, 0.007876889998442493, 0.007870432003983296, 0.007839208003133535, 0.00785319299029652, 0.007836823991965503, 0.007785199995851144, 0.007837375000235625, 0.00795777898747474, 0.007886969004175626, 0.00782692400389351, 0.007978752997587435, 0.007901748991571367, 0.007986632001120597, 0.0077951089915586635, 0.007769067990011536, 0.007883664991823025, 0.00788991899753455, 0.007862879007006995, 0.007792186996084638, 0.007918360992334783, 0.007931207001092844, 0.007855217001633719, 0.007905795006081462, 0.007895665999967605, 0.008021861998713575, 0.007913605004432611, 0.007814544995198958, 0.0077488440001616254, 0.007946502999402583, 0.007904338999651372, 0.007858287004637532, 0.007873593000113033, 0.007891041997936554, 0.007860423997044563, 0.007876602001488209, 0.007814141994458623, 0.00776238800608553];[0.013455352003802545, 0.013186431999201886, 0.013309295987710357, 0.013209844997618347, 0.013249028997961432, 0.013313745002960786, 0.013107681996189058, 0.013335173993255012, 0.013197309992392547, 0.013389248997555114, 0.013155977998394519, 0.013324548999662511, 0.013070127999526449, 0.01336378300038632, 0.013195442006690428, 0.013223478992586024, 0.01324188700527884, 0.013309100002516061, 0.013066210012766533, 0.013323691993718967, 0.013130996012478136, 0.01344932299980428, 0.013179929999751039, 0.013276006997330114, 0.013178587993024848, 0.013380051997955889, 0.013145221993909217, 0.013307758999872021, 0.01316250700620003, 0.013312529001268558, 0.01316537699312903, 0.013401050004176795, 0.01321269100299105, 0.013303920000907965, 0.01309986799606122, 0.013322509999852628, 0.013136773995938711, 0.013472878999891691, 0.013066465995507315, 0.013371968001592904, 0.013165363998268731, 0.01331574200594332, 0.013206261006416753, 0.013404531011474319, 0.013201038003899157, 0.0133647140028188, 0.01313767499232199, 0.013295281998580322, 0.01312758499989286, 0.013342254009330645];[0.17298484900675248, 0.2045465429982869, 0.19742810200841632, 0.19380039199313615, 0.20318827300798148, 0.19418816799588967, 0.19414537299599033, 0.2015424900164362, 0.19983410600980278, 0.2024236700090114, 0.19784665599581786, 0.19422959300572984, 0.20047842799976934, 0.19756040899665095, 0.19816426999750547, 0.1991904680035077, 0.19737193199398462, 0.18985970901849214, 0.17452532901370432, 0.19792679901001975, 0.19512355999904685, 0.19645542299258523, 0.19757417700020596, 0.19554868998238817, 0.19444062298862264, 0.20229429798200727, 0.19448778999503702, 0.19838062701455783, 0.1971466070099268, 0.19982919198810123, 0.19863550299487542, 0.20265766901138704, 0.20314885198604316, 0.19924769199860748, 0.20285587200487498, 0.20414883400371764, 0.19909216201631352, 0.1951860300032422, 0.1894127249979647, 0.19274091500847135, 0.19686604199523572, 0.1970689720037626, 0.1998633419862017, 0.18923480199009646, 0.19728613999905065, 0.2044531549909152, 0.2049668259860482, 0.20229916999232955, 0.1967551850102609, 0.1982882060110569];[0.17168897899682634, 0.173984571985784, 0.1803558909887215, 0.17128643399337307, 0.1797978610120481, 0.17548383898974862, 0.17120226999395527, 0.17119207700307015, 0.17064903500431683, 0.17484877302194946, 0.16813490499043837, 0.17090418099542148, 0.16667478100862354, 0.17200925102224573, 0.1713952969876118, 0.1702218360005645, 0.18041665499913506, 0.1706019550038036, 0.17960699101968203, 0.17829099400842097, 0.16997448899201117, 0.16708789399126545, 0.16832062900357414, 0.17095133499242365, 0.170363820012426, 0.17236797099758405, 0.1708543180138804, 0.1701557010092074, 0.1794860000081826, 0.16995588800637051, 0.17121800301538315, 0.16909476500586607, 0.17912362099741586, 0.1793351740052458, 0.1723504350084113, 0.1720783990022028, 0.17939254100201651, 0.17106379101460334, 0.1808508719987003, 0.17038922799110878, 0.17863884598773438, 0.17056873498950154, 0.17666569599532522, 0.17589171099825762, 0.1702060440002242, 0.17378151701996103, 0.17549765900184866, 0.17056697500811424, 0.1809508750156965, 0.17517967701132875]
layer4.0.conv1;0.0216318590100854;0.0371178689965745;1.501438979015802;1.435237337005674;1.7158890033107652;1.046125919597552;1.640231803042289;[0.021885474008740857, 0.021919215010711923, 0.02214483098941855, 0.021631859010085464, 0.022760374995414168, 0.024214541001128964, 0.025382513995282352, 0.02627415298775304, 0.02668022298894357, 0.02749696200771723, 0.02768667199416086, 0.027434948991867714, 0.027623760004644282, 0.027849339006934315, 0.02786158501112368, 0.028046916995663196, 0.02833536799880676, 0.02794412200455554, 0.02823791399714537, 0.027951816999120638, 0.027962193998973817, 0.028065796999726444, 0.02816028099914547, 0.02807723700243514, 0.032490144003531896, 0.02788091599359177, 0.027961026993580163, 0.028015486997901462, 0.028130702005000785, 0.028024532002746128, 0.028205736001837067, 0.02795719100686256, 0.027920017004362307, 0.027990911999950185, 0.027994072006549686, 0.02796381199732423, 0.02801861200714484, 0.02788287599105388, 0.027920284002902918, 0.028203758993186057, 0.028077202005079016, 0.02794040899607353, 0.02824268999393098, 0.02798105099645909, 0.02786802600894589, 0.02801897600875236, 0.02816247499140445, 0.027987248002318665, 0.027942373999394476, 0.02793292400019709];[0.03794112100149505, 0.03802569599065464, 0.03803740200237371, 0.037938786001177505, 0.03801473299972713, 0.037966610994772054, 0.0374260829994455, 0.03811238500929903, 0.03895117700449191, 0.0379054829973029, 0.03731855300429743, 0.037950201993226074, 0.03801705699879676, 0.037857616000110283, 0.03726140200160444, 0.03820256500330288, 0.037311648004106246, 0.03794973201001994, 0.03802241200173739, 0.03738963800424244, 0.03720660899125505, 0.038436721995822154, 0.03744403900054749, 0.0371502070047427, 0.03799982699274551, 0.037937487999442965, 0.03735490400868002, 0.0374512090056669, 0.03801578300772235, 0.03730661499139387, 0.038086000000475906, 0.03779734799172729, 0.03720942800282501, 0.03798803599784151, 0.0373777280037757, 0.03711786899657454, 0.0380094489955809, 0.03737409999303054, 0.037469650007551536, 0.03797229999327101, 0.0372130119940266, 0.037941745002171956, 0.03737506999459583, 0.037951877995510586, 0.0375334950076649, 0.037948726007016376, 0.03737891299533658, 0.037299520990927704, 0.03798125000321306, 0.03779385099187493];[1.5776428260141984, 1.5847796960006235, 1.6172168579796562, 1.5964872209733585, 1.5912830349989235, 1.5850447339907987, 1.70494616398355, 1.5886699100083206, 1.5979121900018072, 1.586672589983209, 1.6993663320172345, 1.5953868630022043, 1.5942759769968688, 1.5894623490021331, 2.014496021991363, 1.501438979015802, 1.6075104129995452, 1.509521232015686, 1.7044110450224252, 1.587459864007542, 1.5891717160120606, 1.59559275401989, 1.5877341630111914, 1.6196414490113966, 1.5933492679905612, 1.5849954130098922, 1.588000579024083, 1.5968291320023127, 1.6312882760103093, 1.5820714799920097, 1.6955195970076602, 1.612647949004895, 1.6958387089835014, 1.698567577986978, 1.5920530739967944, 1.6286829930031672, 1.6002627420093631, 1.5869693610002287, 1.6059460380056407, 1.694305950004491, 1.5854748339916114, 1.5894292430020869, 1.5845211249979911, 1.5881818769994425, 1.584788940002909, 1.6942647799878614, 1.5938702740095323, 1.677079397981288, 1.6162991709861672, 1.5834292540239403];[1.673095789985382, 1.6773438439995516, 1.562759095992078, 1.5750705850077793, 1.586355455001467, 1.5704316720220959, 1.5881427760032238, 1.5767230149940588, 1.570352800990804, 1.6911091310030315, 1.4641350820020307, 1.5629981709935237, 1.6830983630061382, 1.435237337005674, 1.5921006750140805, 1.6777520969917532, 1.5715172179916408, 1.5940459809935419, 1.5676987580081914, 1.5649081250012387, 1.565633103993605, 2.1232163549866527, 1.4946832690038718, 1.5744000619888538, 1.67989117000252, 1.5664537600096082, 1.573215208016336, 1.677874649001751, 1.543637240989483, 1.5707968469941989, 1.5659606240078574, 1.564338199008489, 1.5863907789898803, 1.6228725779947126, 1.563264951997553, 1.567245089012431, 1.5999649379955372, 1.5758051839802647, 1.5632128420111258, 1.5267099240154494, 1.5861445479822578, 1.5647334950044751, 1.5695037680125097, 1.565907388998312, 1.570838924992131, 1.614321924993419, 1.5682024959969567, 1.5699970180139644, 1.5655909040069673, 1.53900584699295]
layer4.0.conv2;0.037023324999609;0.0574117100040894;6.811428740998963;6.804788555004052;1.5506902744336353;1.0009758107751972;1.549178569293015;[0.03702332499960903, 0.03740296199976001, 0.04204951800056733, 0.04566685399913695, 0.047283612002502196, 0.04897281399462372, 0.04909158300142735, 0.049281554005574435, 0.05058788000314962, 0.05068285300512798, 0.050680642991210334, 0.05119358100637328, 0.04943805698712822, 0.05004782100149896, 0.050316367007326335, 0.05053118099749554, 0.05051387801358942, 0.05054380799992941, 0.05513078499643598, 0.0499376860097982, 0.05039820099773351, 0.0504257019929355, 0.050388692994602025, 0.050360132998321205, 0.05052799099939875, 0.050453866002499126, 0.050278227994567715, 0.05044410600385163, 0.05053008999675512, 0.05060936500376556, 0.050472688002628274, 0.05051129500498064, 0.05051317499601282, 0.050492538008256815, 0.05041105899726972, 0.050222734003909864, 0.0505033349909354, 0.05045549200440291, 0.05041650000202935, 0.05045439901005011, 0.05054174100223463, 0.05036723100056406, 0.05028232600307092, 0.054844648999278434, 0.050058277003699914, 0.05001547599385958, 0.05027899899869226, 0.04976256900408771, 0.05019541300134733, 0.06095203499717172];[0.06002563101355918, 0.06027292800717987, 0.057863127993186936, 0.05798121800762601, 0.057825987998512574, 0.0575926509918645, 0.058161452994681895, 0.057609878000221215, 0.05783306498778984, 0.057741728000110015, 0.057667368004331365, 0.05777353800658602, 0.05767624601139687, 0.05766370899800677, 0.06134941100026481, 0.05794436299765948, 0.0577016570023261, 0.05758157400123309, 0.057905629990273155, 0.058075119988643564, 0.05755400500493124, 0.057725038001080975, 0.057745543992496096, 0.05787837000389118, 0.057608115996117704, 0.057529409998096526, 0.057990528002846986, 0.0574117100040894, 0.057885203990736045, 0.057555164996301755, 0.05833922600140795, 0.05755655700340867, 0.05751460400642827, 0.05786110300687142, 0.05775536800501868, 0.05767391200060956, 0.0574769390077563, 0.05781046400079504, 0.057626034002169035, 0.05788697001116816, 0.057416708004893735, 0.0580060450010933, 0.05817110600764863, 0.057871110999258235, 0.05742367201310117, 0.05800496198935434, 0.05756697099423036, 0.05746497800282668, 0.05789144799928181, 0.05762698099715635];[8.109640822993242, 7.391319528018357, 7.447609669994563, 8.059789236984216, 6.9127018860017415, 7.471756024999195, 7.453982646969962, 7.394271209996077, 8.08062990999315, 7.456972978019621, 6.811428740998963, 7.436134205010603, 6.8596881590056, 6.907277144011459, 7.44014348401106, 7.463013463973766, 6.968181397009175, 7.5517883650027215, 7.459156440003426, 7.055586839982425, 7.072381055011647, 7.462298779995763, 7.46940365699993, 7.356604839980719, 6.92271405197971, 6.830990572998417, 7.454971311002737, 7.150204511999618, 7.564868957022554, 6.942213393995189, 7.433787176007172, 7.446461973013356, 6.8622885439835954, 7.386268261980149, 6.818733670996153, 7.803987778985174, 7.600275414995849, 7.204814463009825, 7.155396150978049, 7.437371114996495, 7.416733627993381, 8.080139551995671, 7.363502355001401, 6.824618705999455, 6.815882372990018, 7.067767581000226, 7.3651691749983, 7.450665759999538, 6.943066606996581, 7.422575530988979];[7.482523837010376, 6.806989885997609, 7.428652361006243, 7.464830140976119, 6.862221590010449, 7.341630243012332, 6.804788555004052, 6.810706786985975, 7.431465021014446, 6.8757895400049165, 7.428288811002858, 7.461745753011201, 8.05645390097925, 6.808821625003475, 6.8774485159810865, 6.917103583997232, 7.428799734989298, 7.493139719008468, 6.837953183989157, 7.332987643007073, 7.291822023995337, 7.427396757004317, 7.467690129982657, 6.901573776995065, 7.422511347976979, 7.44326697998622, 8.042614569989382, 8.01851122698281, 6.953712225003983, 7.492636169015896, 6.998523139001918, 7.416478465995169, 7.424670926979161, 7.186445894025383, 7.048718238002039, 7.466423184974701, 7.996943792997627, 6.955127039007493, 7.472667829992133, 7.422631585010095, 6.930605762987398, 6.820765978991403, 7.514777922988287, 7.437359914998524, 6.838197914985358, 7.491331997996895, 7.067414862001897, 7.025226953992387, 7.433241206992534, 6.899320579992491]
layer4.0.downsample.0;0.0044784510100726;0.0074262510024709;0.2155890690191881;0.2108510880207177;1.658218653228177;1.0224707448415202;1.6217761354973494;[0.004478451010072604, 0.004640326995286159, 0.004708752006990835, 0.004666961991460994, 0.004717307005194016, 0.004664539999794215, 0.004644291999284178, 0.004744068006402813, 0.00471168001240585, 0.004596525002853014, 0.004713756003184244, 0.0047467289987253025, 0.0047179370012599975, 0.004704715000116266, 0.0046162810031091794, 0.004636227997252718, 0.004800830007297918, 0.005341420997865498, 0.005317539005773142, 0.005343365002772771, 0.00471959299466107, 0.004699288998381235, 0.0047449690027860925, 0.0047465399984503165, 0.0047834760043770075, 0.004730144995846786, 0.004662542007281445, 0.004711503002909012, 0.004673788993386552, 0.004656971010263078, 0.0046686909918207675, 0.004694108996773139, 0.004722596990177408, 0.004694875999120995, 0.004690071000368334, 0.004741326003568247, 0.004671941002015956, 0.004727891995571554, 0.004687936001573689, 0.005334411995136179, 0.004720058001112193, 0.004685392006649636, 0.004688942004577257, 0.0047298029967350885, 0.004712413006927818, 0.004679330988437869, 0.004682475992012769, 0.004634452998288907, 0.004649201000574976, 0.004715659990324639];[0.007515342003898695, 0.007465599002898671, 0.00745045900112018, 0.007540851991507225, 0.00743334399885498, 0.007514910990721546, 0.007476486993255094, 0.007476810002117418, 0.0074825639894697815, 0.007528369998908602, 0.007441845998982899, 0.007518313999753445, 0.007475374994101003, 0.007518273996538483, 0.007489224997698329, 0.007426251002470963, 0.007482834989787079, 0.007485993002774194, 0.00749824800004717, 0.007480598986148834, 0.007466505994671024, 0.0075295829883543774, 0.0074338179983897135, 0.007516675002989359, 0.007496475998777896, 0.007506343987188302, 0.007436387008056045, 0.0074792950035771355, 0.007512876996770501, 0.007493751996662468, 0.00747604900971055, 0.007495652011130005, 0.007477626000763848, 0.007475884995074011, 0.00747291199513711, 0.007492804987123236, 0.007489600000553764, 0.007758362000458874, 0.007508566995966248, 0.007476303988369182, 0.007472826007870026, 0.0074951769929612055, 0.007433721999404952, 0.007482795001124032, 0.007464649999747053, 0.007447039999533445, 0.007439914988935925, 0.007550483001978137, 0.007455207000020891, 0.007479106992832385];[0.21837825900001917, 0.21702052099863067, 0.2262896400061436, 0.22549783300200943, 0.22819107898976654, 0.22180050001770724, 0.23243554901273455, 0.22647836498799734, 0.2264324679999845, 0.22565976400801446, 0.22176261797721963, 0.22543647400743794, 0.22114345499721821, 0.22342119899985846, 0.22487136798736174, 0.2180139819829492, 0.22567636400344782, 0.24435037501098122, 0.2269874979974702, 0.24471872000140138, 0.22624559201358352, 0.22550093998142984, 0.2276037389965495, 0.24635651700373273, 0.21558906901918817, 0.22634271199058276, 0.2231561340013286, 0.2201810109836515, 0.2459853439941071, 0.2224574499996379, 0.23904874300933443, 0.21915409600478597, 0.22240147799311671, 0.2250278090214124, 0.24667256201792043, 0.22445881900785025, 0.24835839799197856, 0.2257202830078313, 0.23219553397211712, 0.2300489559856942, 0.22341268901072908, 0.24015278200386092, 0.22082310401310679, 0.24729046398715582, 0.22173718697740696, 0.22442904999479651, 0.22659158699389081, 0.24626203198567964, 0.222353724995628, 0.2171036549989367];[0.21400086401263252, 0.21222174701688346, 0.2229751800041413, 0.2414157329912996, 0.21246055500523653, 0.21837217701249756, 0.2403202450077515, 0.21195653000904713, 0.21795093899709173, 0.21625421100179665, 0.2165891970071243, 0.21801619400503114, 0.24430280798696913, 0.2402606199902948, 0.21224576700478792, 0.22254228698147926, 0.24172354699112475, 0.2201105280109914, 0.2673978839738993, 0.2493261499912478, 0.21123913800693117, 0.21676356600073632, 0.22079314599977806, 0.21393835201160982, 0.2141877610119991, 0.23902058201201726, 0.21858916398196016, 0.2461692060023779, 0.21738289600762073, 0.2144532189995516, 0.2221027109917486, 0.2132748149742838, 0.2144245710078394, 0.21922194500803016, 0.21587096199800726, 0.24475044199789409, 0.2169876809930429, 0.23914672298997175, 0.2304551520064706, 0.22971077299735043, 0.24172848199668806, 0.24528926001221407, 0.21977525201509707, 0.21881739600212313, 0.24014784299652092, 0.21554111799923703, 0.21423326700460166, 0.21542985901760403, 0.21085108802071773, 0.21856395198847167]


==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           GEMM      ucgsv,jqv->ucgsjq                     esuj,ucgsjq->gecq
   7           TDOT      ucgsjq,esuj->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           GEMM      ucgsv,jqv->ucgsjq                     esuj,ucgsjq->gecq
   7           TDOT      ucgsjq,esuj->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  gsiv,es->geiv
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          es,gsiv->geiv                            geiv->geiv

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           GEMM      ucgsv,jqv->ucgsjq                     esuj,ucgsjq->gecq
   7           TDOT      ucgsjq,esuj->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  gsiv,es->geiv
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          es,gsiv->geiv                            geiv->geiv

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           GEMM      ucgsv,jqv->ucgsjq                     esuj,ucgsjq->gecq
   7           TDOT      ucgsjq,esuj->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  gsiv,uci,jqv,esuj->gecq
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        uci,gsiv->ucgsv                  jqv,esuj,ucgsv->gecq
   7           TDOT      ucgsv,esuj->cgvej                       jqv,cgvej->gecq
   6           TDOT        cgvej,jqv->gecq                            gecq->gecq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  gsiv,es->geiv
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          es,gsiv->geiv                            geiv->geiv

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.07746809899981599;0.40627491399936844;7.05645303899837;7.0573496319993865;5.244415691681468;0.9998729561311585;5.245082047197135;[0.07957361400076479, 0.0790587539995613, 0.07807751600012125, 0.07847444899925904, 0.07820555000034801, 0.078412169999865, 0.08058704399991257, 0.0782010140010243, 0.07832408200010832, 0.07787193500007561, 0.0785053230010817, 0.0778324339989922, 0.07841116199961107, 0.07789247499931662, 0.07850805900125124, 0.0777720939986466, 0.07760630599841534, 0.07755816799908644, 0.0781427319998329, 0.07791348899991135, 0.07829119500092929, 0.07746809899981599, 0.07842529499976081, 0.07835665300081018, 0.0780579439997382, 0.07805582500077435, 0.07782214599865256, 0.0781856899993727, 0.07790975599891681, 0.07761081200078479, 0.07833383199977106, 0.07846488599898294, 0.07837905700034753, 0.07793445199968119, 0.078309453001566, 0.0783817560004536, 0.07886079099989729, 0.07799918800083105, 0.07748909499969159, 0.0777762409998104, 0.07787851700049941, 0.07783836599992355, 0.07764127700102108, 0.07795704400086834, 0.07790710999870498, 0.07765390099848446, 0.0775598890013498, 0.07851407400085009, 0.07772973499959335, 0.07815263899829006];[0.445857619999515, 0.41608799299865495, 0.4126199549991725, 0.4094667169993045, 0.4124114050009666, 0.4153716889995849, 0.41406769400055055, 0.4122147199996107, 0.41471728200122016, 0.41215236200150684, 0.41116134299954865, 0.4134746880008606, 0.41323101300076814, 0.41060178900079336, 0.4533475400003226, 0.4121294209999178, 0.4124457790003362, 0.417707900998721, 0.41172090100008063, 0.4143073399991408, 0.4136431669994636, 0.4122299760001624, 0.4143831950004824, 0.41333368600135145, 0.40627491399936844, 0.4133141380007146, 0.41250581799977226, 0.41297258299891837, 0.41505901600066863, 0.4136677719998261, 0.41649931599931733, 0.418166540999664, 0.4165031550001004, 0.41779618600048707, 0.41665461199954734, 0.4126411890010786, 0.4130619480001769, 0.41458329600027355, 0.4211597890007397, 0.41847449299893924, 0.4144889929993951, 0.41735398800119583, 0.4149200980009482, 0.4122160030001396, 0.418644872999721, 0.41212630399968475, 0.41301695500078495, 0.41512724399945, 0.41453330900003493, 0.41467787500005215];[7.162495927001146, 7.1622383929989155, 7.089517119999073, 7.143798060000336, 7.124889575998168, 7.090962545000366, 7.146821279999131, 7.080434023997441, 7.132733968001048, 7.092752255997766, 7.064688131000366, 7.079526944002282, 7.070990715001244, 7.121620525998878, 7.127373786999669, 7.1424445929988, 7.05645303899837, 7.08516429300289, 7.138694045999728, 7.1046442780025245, 7.162542488000327, 7.121590347001984, 7.082947685998079, 7.102878935998888, 7.122800871000436, 7.065835698998853, 7.069189921998259, 7.095581035000578, 7.129681230000642, 7.158731371000613, 7.070889904998694, 7.088829543999964, 7.134177907000776, 7.067084146998241, 7.072861673999796, 7.123449393999181, 7.181985528000951, 7.111959583000498, 7.096160866998616, 7.124173207999775, 7.102353885999037, 7.062288837998494, 7.12558846399952, 7.082176986999912, 7.069816680001168, 7.0975388400001975, 7.101920743998562, 7.126890764000564, 7.070202327999141, 7.073702574996787];[7.125954680001087, 7.086688167997636, 7.124263906998749, 7.068955183998696, 7.100594408002507, 7.13232651099861, 7.07740261699837, 7.115795376001188, 7.099589535000632, 7.142112502002419, 7.111023031002333, 7.073099775003357, 7.079634229998192, 7.130291490999298, 7.096601827999621, 7.099788882998837, 7.097895410001001, 7.113220790000923, 7.133257323999715, 7.089182563000577, 7.0923578109996015, 7.07639029100028, 7.09897702499984, 7.057385935000639, 7.065326122001352, 7.066617849000977, 7.0924876109966135, 7.11412854399714, 7.0573496319993865, 7.125838584999656, 7.080874925999524, 7.096164374001091, 7.099997961999179, 7.061972928000614, 7.100336614001208, 7.124220196998067, 7.092110085997774, 7.08292967899979, 7.132640232000995, 7.083971730000485, 7.068608059998951, 7.093037964999894, 7.118184098000711, 7.088012232001347, 7.095488117000059, 7.126068341000064, 7.116270743001223, 7.080853934001425, 7.126259570999537, 7.1289475910016336]
layer1.0.conv1;0.05116439499943226;0.1706888759999856;7.676306763998582;7.6702317709987256;3.336087058234142;1.0007920220902353;3.3334468946569475;[0.05116439499943226, 0.05224652499964577, 0.053493867999350186, 0.053613487998518394, 0.05353766500047641, 0.053602780999426614, 0.053496133999942685, 0.053816269000890316, 0.05355749200134596, 0.053439055000126245, 0.053504726998653496, 0.05363150599987421, 0.05342952399951173, 0.053570049998597824, 0.053465607001271565, 0.05347671700110368, 0.05359719800071616, 0.0534506740004872, 0.053404964000947075, 0.053503630000705016, 0.053479805999813834, 0.05337713500011887, 0.05302295600085927, 0.053617730000041774, 0.05320511100035219, 0.053504913001233945, 0.05350343500140298, 0.0534899240010418, 0.05344399400019029, 0.053446216999873286, 0.053217238000797806, 0.06967079300011392, 0.052717023998411605, 0.05285368200020457, 0.05329204299960111, 0.053412626999488566, 0.05314806900059921, 0.053102989000763046, 0.05336065200026496, 0.05346567299966409, 0.05301208299897553, 0.05295695200038608, 0.05314489100055653, 0.0529583259994979, 0.053252607000104035, 0.05331659599869454, 0.052868173999740975, 0.05318717699992703, 0.05318218599859392, 0.052811253000982106];[0.17159484100011468, 0.17315775499992014, 0.2336151270010305, 0.1706888759999856, 0.1732828200001677, 0.17437155300103768, 0.1735302289998799, 0.17504109800029255, 0.1744980880012008, 0.17488073599997733, 0.17341823499918974, 0.17401315299866837, 0.17352910900081042, 0.1731511860016326, 0.17286100599994825, 0.17312986599972646, 0.17389464200095972, 0.17515566299880447, 0.173276249999617, 0.173655571999916, 0.17475737200038566, 0.17397051799889596, 0.1749091590008902, 0.17411839099986537, 0.17295085300065693, 0.17382371200073976, 0.17319764899912116, 0.17332042400084902, 0.17351905400028045, 0.1750867829996423, 0.1739984399991954, 0.17279306500131497, 0.17386465200070234, 0.17340870299995004, 0.17329834799966193, 0.17583208500036562, 0.17284089799977664, 0.17401835800046683, 0.17371187599928817, 0.17436455100141757, 0.17290063999826089, 0.1731355949996214, 0.1736296630006109, 0.17324769600054424, 0.17341038300037326, 0.17356735399880563, 0.1730701050000789, 0.1734891489995789, 0.17438509199928376, 0.17308742800014443];[7.713138504997914, 7.676306763998582, 7.70020835700052, 7.734812238999439, 7.711827852001079, 7.7173678550007025, 7.70059884499824, 7.718147888001113, 7.707693537000523, 7.696872384000017, 7.73776150500089, 7.702983220999158, 7.729184439000164, 7.692521953002142, 7.708899319999546, 7.699491829000181, 7.705368543000077, 7.745153468000353, 7.700933445999908, 7.689152223001656, 7.708320765999815, 7.728474674999234, 7.716825030001928, 7.727280228000382, 7.71334310400016, 7.729206067000632, 7.702413874998456, 7.712258161998761, 7.714440324998577, 7.712773061999542, 7.687196788998335, 7.7491403719996015, 7.73086314000102, 7.705192623001494, 7.72367869899972, 7.701387663999412, 7.718025912001394, 7.731649993998872, 7.711737018998974, 7.6960296259985626, 7.6932473849992675, 7.70491123300053, 7.718144264998045, 7.702596185003131, 7.678119163998417, 7.695521772000575, 7.702886356999443, 7.689662236998629, 7.703315736001969, 7.716913784001008];[7.697897068001112, 7.691344734997983, 7.688549221998983, 7.6959372960009205, 7.69811329499862, 7.693719383001735, 7.697679497001445, 7.695600803001071, 7.695265081001708, 7.694340235999334, 7.707092708998971, 7.702588496000317, 7.683700753997982, 7.69560905400067, 7.718288152000241, 7.7201214430024265, 7.720057905000431, 7.719782173997373, 7.677726130999872, 7.6702317709987256, 7.690812554001241, 7.676194410998505, 7.713922974000525, 7.705691810999269, 7.706672895998054, 7.699069584998142, 7.708039011000437, 7.759840996999628, 7.703128440998626, 7.685434112001531, 7.6867738330020074, 7.6882130120011425, 7.703537679000874, 7.694409497999004, 7.6987152229994535, 7.678639939998902, 7.704919975998564, 7.697412625999277, 7.694984199999453, 7.820891671002755, 7.695462613999553, 7.713899172998936, 7.7058486319983786, 7.688597947999369, 7.688545408002028, 7.7067785280014505, 7.7177196300017386, 7.684855093000806, 7.681059913998979, 7.674337900001774]
layer2.0.conv1;0.026816528999916045;0.08634123100091529;1.2176424129993393;1.2198230039975897;3.219701960726744;0.998212370982426;3.225467900741363;[0.028005234000374912, 0.026816528999916045, 0.02857834600035858, 0.028113395999753266, 0.030168178000167245, 0.028149867001047824, 0.027885315001185518, 0.028134531999967294, 0.02911083199978748, 0.029614009999932023, 0.027438815001005423, 0.029888792998463032, 0.028064137999535888, 0.029221045999292983, 0.027936939000937855, 0.028051101000528433, 0.02820996500122419, 0.027884103001269978, 0.03019213700099499, 0.027951715999734006, 0.02972181599943724, 0.027950097000939422, 0.0301154860007955, 0.02832592999948247, 0.028878025001176866, 0.028394363998813787, 0.028575996999279596, 0.028052462999767158, 0.028047473999322392, 0.0283582039992325, 0.027724794001187547, 0.028170552001029137, 0.027560188000279595, 0.029552014000728377, 0.030400052999539184, 0.027663857999868924, 0.028464238999731606, 0.028364867999698617, 0.02817452300041623, 0.02806193899959908, 0.026854518000618555, 0.02961755799879029, 0.029092139999193023, 0.02848856899981911, 0.028280172000449966, 0.028124904998549027, 0.027756560999478097, 0.02700343699871155, 0.029707587000302738, 0.0276681830000598];[0.08962045200132707, 0.09182928999871365, 0.09124341099959565, 0.09025071500036574, 0.09045932799926959, 0.0904897370000981, 0.09120486100073322, 0.09086959299929731, 0.08741395299875876, 0.08740889499858895, 0.089867000000595, 0.08738639799958037, 0.0887668780014792, 0.08805791899976612, 0.08764139200138743, 0.09126727900002152, 0.09247480500016536, 0.08785864600031346, 0.09092084199983219, 0.08720390199960093, 0.08653036800023983, 0.08713238500058651, 0.0864105370001198, 0.09178304899978684, 0.08906067300085851, 0.09125216400025238, 0.08739001499998267, 0.08636195500002941, 0.08728217700081586, 0.09052904799864336, 0.09204503499859129, 0.09200760999920021, 0.08982655899853853, 0.09070430700012366, 0.09265966599923559, 0.08817023199844698, 0.09061839300011343, 0.09212207100063097, 0.09075219400074275, 0.09176066799955152, 0.08696980199965765, 0.08891134400073497, 0.0964598720001959, 0.08707535100074892, 0.08634123100091529, 0.08909299900005863, 0.0865192429992021, 0.09014110499992967, 0.08728734300166252, 0.08665624399873195];[1.2176424129993393, 1.2766345669988368, 1.2315404300006776, 1.2379169359992375, 1.2277114589996927, 1.2518493970019335, 1.2296690459970705, 1.2525717290009197, 1.2375696139988577, 1.228679945001204, 1.2186101660008717, 1.2354797440002585, 1.2496488769993448, 1.240280038000492, 1.2383793459994195, 1.2409433890006767, 1.239158745001987, 1.2487140610010101, 1.2221892889974697, 1.249313031001293, 1.235128251999413, 1.2236840949990437, 1.2648333760007517, 1.2768108230011421, 1.2352766549993248, 1.2409460619965103, 1.2291915380010323, 1.2260396110013971, 1.246387039002002, 1.2311852950006141, 1.2299093660003564, 1.2378351029983605, 1.2477831520009204, 1.2650819359987509, 1.2374156899986701, 1.2470324490022904, 1.2623033529998793, 1.2187362859967834, 1.233792924998852, 1.2350651929991727, 1.2538260000001173, 1.2259236489990144, 1.2733671839978342, 1.225948156998129, 1.2263671489999979, 1.2346160449997114, 1.2549734899985197, 1.228673642002832, 1.2241781520006043, 1.225736427000811];[1.2604442299998482, 1.2635975889970723, 1.2314457379998203, 1.2447293069981242, 1.2360668970013649, 1.2618101380012376, 1.2606587640002545, 1.2451951330003794, 1.244708874997741, 1.2355496640011552, 1.228512645999217, 1.2555712000012136, 1.24685465100265, 1.2688318780001282, 1.253143881998767, 1.2286339329984912, 1.2385342310008127, 1.2548745870008133, 1.2327733300026011, 1.2318326679996972, 1.2202097940007661, 1.2642192090006574, 1.2392185960015922, 1.2314462440026546, 1.258065584997894, 1.2449333339991426, 1.2314854329979426, 1.263814079002259, 1.2335518009967927, 1.225993918000313, 1.2359803219987953, 1.2302511649995722, 1.2283253519981372, 1.227838430000702, 1.2410434220018942, 1.2346946769994247, 1.233451611999044, 1.2198230039975897, 1.2559916579994024, 1.2399169119998987, 1.2364134050003486, 1.2260091600001033, 1.2363102859999344, 1.229402945999027, 1.2568081980007264, 1.246294708998903, 1.2223451490026491, 1.2444716800018796, 1.23045976100002, 1.234049642998798]
layer2.0.conv2;0.03528896699936013;0.09381278999899223;6.9438043129975995;6.958602262999193;2.658417006105429;0.9978734306916378;2.6640823618911758;[0.03528896699936013, 0.03608032000011008, 0.039122429998315056, 0.04113754499849165, 0.04211975200087181, 0.0429235499996139, 0.04330362899963802, 0.0441024039992044, 0.04378350699880684, 0.04376103799950215, 0.04426379500000621, 0.04398386199864035, 0.04426831400087394, 0.043905057000301895, 0.04384214399942721, 0.04417071699936059, 0.04388051100067969, 0.04398198600028991, 0.044032899000740144, 0.04425986199930776, 0.044454385999415535, 0.04382023400103208, 0.044416119999368675, 0.04457048899894289, 0.04388622700025735, 0.04388193399972806, 0.043794257999252295, 0.044291760999840335, 0.043862436001290916, 0.04350824500033923, 0.04375266399983957, 0.043888239000807516, 0.04377482999916538, 0.043928503000643104, 0.04376969700024347, 0.04345535500033293, 0.04393253799935337, 0.044229663000805886, 0.04354142400006822, 0.04361849099950632, 0.0446926770000573, 0.043777629998658085, 0.04375022200110834, 0.044034827000359655, 0.043833636000272236, 0.04448372799924982, 0.04383505400073773, 0.04372534899994207, 0.04404346599949349, 0.04403722600000037];[0.09419474199967226, 0.09816160899936222, 0.10632128500037652, 0.10618165400046564, 0.09906365700044262, 0.0983164460012631, 0.0938592479997169, 0.09704954600056226, 0.0981894819997251, 0.0984632639992924, 0.09925711500000034, 0.09873104500002228, 0.0970568140000978, 0.1035047029999987, 0.09865344799982267, 0.0985693770016951, 0.1042409219990077, 0.09775729300054081, 0.09794042999965313, 0.10500402099933126, 0.10521411199988506, 0.10443866199966578, 0.10406951299955836, 0.09710675400128821, 0.09884462099944358, 0.09824558500076819, 0.0996921719997772, 0.09926235099919722, 0.09875214499879803, 0.10349949699957506, 0.10610176999944088, 0.10619038599907071, 0.10395528499975626, 0.10390073000053235, 0.0979917229997227, 0.10393609499988088, 0.09381278999899223, 0.09822183600044809, 0.09787352199964516, 0.09400810000079218, 0.10557949599933636, 0.10698993699952553, 0.10539398999935656, 0.10577220099912665, 0.09423191499990935, 0.10715560899916454, 0.10593216699999175, 0.10625886200068635, 0.10606120000011288, 0.10386894200019015];[6.95720541800074, 6.9887229340001795, 7.0202147839991085, 6.996960427997692, 6.976319253999463, 6.976493431999188, 6.979773666998881, 6.982885583998723, 6.9679290109997964, 6.9684551270020165, 6.996282659998542, 7.000645586000246, 7.008939457999077, 7.039613585000552, 6.957285187998423, 6.99048097099876, 6.979656292000072, 6.979439305998312, 6.970452359000774, 6.964099058999636, 6.962185813998076, 6.947282673998416, 6.98225471099795, 6.979240531998585, 6.959371748000194, 6.977976727001078, 6.968693573000564, 6.978929375000007, 6.955117612000322, 6.99551920399972, 6.990627434000999, 6.974040262000926, 7.047631749001084, 6.9438043129975995, 6.993806665001102, 6.9524354329987545, 6.985872884000855, 6.971476240998527, 6.962647169000775, 6.979238490999705, 6.992114021997622, 6.959510676000718, 6.968306187998678, 6.959494082999299, 6.980888675003371, 6.995448550000219, 6.987498452997897, 6.968779033000828, 6.980583324999316, 6.970994001998406];[6.971529724998618, 7.041692516999319, 6.976933149997421, 6.997054100000241, 6.961233909996736, 7.025380963999851, 6.965335699000207, 6.994248746999801, 6.961292205000063, 6.9750362939994375, 6.958602262999193, 6.977630457999112, 6.983205805003308, 7.002862108000045, 7.006987906001086, 6.9596231449995685, 6.983404308997706, 6.981462203000774, 6.982952395997927, 7.006930627998372, 6.972242769999866, 6.968997837999268, 6.967973409999104, 6.988526506000198, 6.987150761000521, 6.978035338999689, 7.012967426000614, 7.003356761997566, 7.002482791998773, 7.075900719000856, 6.992839353999443, 7.00599289999991, 6.9741752769987215, 7.018705074999161, 6.983282950001012, 6.993420446000528, 6.97244620499805, 6.97139353700004, 6.994802979002998, 6.99677721900116, 7.016622486000415, 6.9703774289992, 6.984498766001707, 6.991337762001422, 6.978503033999004, 6.989726273999622, 6.990755023001839, 6.978509541000676, 6.996202546000859, 6.993161219001195]
layer2.0.downsample.0;0.013765886998953647;0.006614394000280299;0.07324910799979989;0.08830390500042995;0.4804916676116158;0.8295115374506171;0.5792465154714267;[0.01517175099979795, 0.014900009999109898, 0.015315837999878568, 0.014483152001048438, 0.014970707999964361, 0.014715008001076058, 0.01475547399968491, 0.015316128999984358, 0.014369755999723566, 0.01519896200079529, 0.014459291998718982, 0.014600800999687635, 0.014556479998645955, 0.014230252001652843, 0.016368913999031065, 0.014462003999142325, 0.014499146000162, 0.014412528998946073, 0.014975385998695856, 0.014795465000133845, 0.01455637300023227, 0.01467064100143034, 0.014620120000472525, 0.014713496999320341, 0.014670163000118919, 0.014172768000207725, 0.014651928999228403, 0.014040275000297697, 0.014636806999988039, 0.013765886998953647, 0.014539133000653237, 0.014948734999052249, 0.014011163999384735, 0.014596121000067797, 0.014434016000450356, 0.014988086000812473, 0.014715060000526137, 0.014956081999116577, 0.014014312999279355, 0.01469392000035441, 0.014426803998503601, 0.01451581699984672, 0.015168334000918549, 0.014947364999898127, 0.015182713999820407, 0.014826288001131616, 0.014167534000080195, 0.014620572999774595, 0.015132775999518344, 0.014469035000729491];[0.006902004000949091, 0.0067497479994926834, 0.006837676000941428, 0.006858177999674808, 0.006847520999144763, 0.006838496001364547, 0.006936423998922692, 0.007088667000061832, 0.006953636999242008, 0.006789045999539667, 0.006884968999656849, 0.00693649500135507, 0.006825468000897672, 0.006683678999252152, 0.006697402999634505, 0.006702355000015814, 0.006846021999081131, 0.006944724000277347, 0.006752672999937204, 0.0067519189997256035, 0.006614394000280299, 0.006626864998906967, 0.0067602130002342165, 0.006998729999395437, 0.0067651680001290515, 0.00678986799903214, 0.006830170999819529, 0.006853761999082053, 0.00691967599959753, 0.007041024000500329, 0.006831806000263896, 0.006762721999621135, 0.006746873001247877, 0.0067954459991597105, 0.006796723000661586, 0.0068746950000786455, 0.006794392998926924, 0.00682997100011562, 0.006840575999376597, 0.006862029998956132, 0.0067378490002738545, 0.01096689400037576, 0.006811647001086385, 0.0068246539995016064, 0.006720792000123765, 0.006718046999594662, 0.006701443000565632, 0.006794913999328855, 0.006702226999550476, 0.006877354000607738];[0.07358056600060081, 0.07324910799979989, 0.0878275319992099, 0.08907817900035297, 0.0896869179996429, 0.08956368600047426, 0.08864248600002611, 0.08910442299929855, 0.08886044799874071, 0.08897319000061543, 0.08910921400092775, 0.08883879899985914, 0.08923228199819278, 0.08907727599944337, 0.08889775399984501, 0.08871504400121921, 0.08921493900015776, 0.08875178200105438, 0.08902696200129867, 0.08913676300107909, 0.08905186599986337, 0.08872732399868255, 0.08899540499987779, 0.0883837509991281, 0.08836507099840674, 0.08940043899929151, 0.08827016700161039, 0.08907844399982423, 0.08904776700001094, 0.08859093200044299, 0.08935630800078798, 0.08878959799949371, 0.08886868899935507, 0.08837991299878922, 0.09048451600028784, 0.08928786999967997, 0.08921914199891035, 0.08883769799831498, 0.08936656500009121, 0.08868973799872037, 0.08877369399851887, 0.08900562700000592, 0.08884843499981798, 0.08866350100106501, 0.08912749800038, 0.0890589770006045, 0.08914862699930381, 0.08933576900017215, 0.0896013560013671, 0.0902257030011242];[0.08923256900015986, 0.08903646799990383, 0.08869712700106902, 0.08884603899969079, 0.0897550030003913, 0.08943963300043833, 0.08968446499966376, 0.08923256600064633, 0.08925342300062766, 0.08888884899897675, 0.08891418399980466, 0.08861061100105871, 0.0887838999988162, 0.08869558399965172, 0.08874163600012253, 0.08852597400073137, 0.08898895499987702, 0.08895136099999945, 0.08921817200098303, 0.09032116399976076, 0.08889210399865988, 0.0891134930006956, 0.08887552399937704, 0.08850934499969298, 0.08885941999869829, 0.08947558699946967, 0.08873117300026934, 0.08839216800151917, 0.0886712310002622, 0.08844608700019307, 0.08883835199958412, 0.08906084699992789, 0.088830501999837, 0.08916735100137885, 0.09006997300093644, 0.08892152900079964, 0.08896212699983153, 0.08830390500042995, 0.08905763599977945, 0.08938872699945932, 0.08845899300104065, 0.08897561300000234, 0.08875366199936252, 0.08901367299949925, 0.08919907999916177, 0.08854977400005737, 0.0896377549997851, 0.08915325300040422, 0.08913924900116399, 0.08878974700019171]
layer3.0.conv1;0.021911599000304705;0.05156475699914154;1.0890008960013802;1.0983263300004182;2.3533087201178002;0.9915094141474015;2.37346079274639;[0.021911599000304705, 0.022145851999084698, 0.022240026000872604, 0.023023367999485345, 0.02368941900022037, 0.024117290000504, 0.024828614999933052, 0.0250278450002952, 0.025220505998731824, 0.02561379300095723, 0.025680083999759518, 0.025723267001012573, 0.025696321001305478, 0.025970302000132506, 0.026038494001113577, 0.02588686299895926, 0.026052385999719263, 0.02621689500119828, 0.02604247900126211, 0.02624858000126551, 0.026234105000185082, 0.026277001001290046, 0.026002612001320813, 0.026125648999368423, 0.026162352000028477, 0.026245630000630626, 0.02645645200027502, 0.026120445001652115, 0.02605314399988856, 0.02641841399963596, 0.026265191998390947, 0.02620140200087917, 0.02601800699994783, 0.026142579999941518, 0.026093501999639557, 0.02617336599905684, 0.026110062999578076, 0.02620848800142994, 0.02611059400078375, 0.026099675000295974, 0.026220485000521876, 0.02607648000048357, 0.02623827400020673, 0.02606748600010178, 0.02624578399991151, 0.026249159998769755, 0.026222603999485727, 0.026170581000769744, 0.026220908999675885, 0.026136546999623533];[0.05316002199833747, 0.05276418200082844, 0.05376417399929778, 0.05505024400008551, 0.05396402499900432, 0.0550163669995527, 0.05620148600064567, 0.0774470240012306, 0.05156475699914154, 0.053258642999935546, 0.08812870300062059, 0.054047906000050716, 0.05379751200052851, 0.055171293000967125, 0.0534699499985436, 0.054249549999440205, 0.053387468000437366, 0.054614267999568256, 0.05387516799964942, 0.05494062599973404, 0.05474841400064179, 0.054320598999765934, 0.05418171299970709, 0.05502370499925746, 0.05333388500002911, 0.05482875799862086, 0.05396253899925796, 0.05537372800063167, 0.053682605001085903, 0.054724155999792856, 0.05411414400077774, 0.05401594999966619, 0.054438569999547326, 0.05504777900023328, 0.05359124799906567, 0.05443639199984318, 0.053974886001014966, 0.055195382999954745, 0.053887455998847145, 0.05471626599864976, 0.055776555000193184, 0.054170274999705725, 0.05360625400135177, 0.05444258299939975, 0.053484039000977646, 0.054500490999998874, 0.05320567999842751, 0.05461782900056278, 0.05339332999938051, 0.05495446200075094];[1.1130633400025545, 1.1055145930004073, 1.1103414190001786, 1.094387998999082, 1.1128408909989957, 1.1139606949982408, 1.1194445900018763, 1.0890008960013802, 1.1144690550008818, 1.1139970740005083, 1.1125313900010951, 1.1127262109985168, 1.1201171139982762, 1.129637731002731, 1.1247770180016232, 1.1152109630002087, 1.114552471000934, 1.1024079300004814, 1.1194748770012666, 1.16620635199979, 1.1319022429997858, 1.1067599300022266, 1.11209775199859, 1.1140165899996646, 1.1135416680008348, 1.1208738240002276, 1.1140738889989734, 1.1226445699994656, 1.16408633500032, 1.1261054130009143, 1.1210719229984534, 1.1100176380004996, 1.1246812860008504, 1.123046943999725, 1.1229384610014677, 1.1174232570010645, 1.1198999939988425, 1.1288355650012818, 1.1187752389996604, 1.1107935739983077, 1.1253675520001707, 1.1132512689982832, 1.1105217229978734, 1.1131332269997074, 1.113973053999871, 1.112431113002458, 1.1239896650004084, 1.114285473999189, 1.1090002250020916, 1.1165733049983828];[1.1109237979981117, 1.1130616790014756, 1.1143235440013086, 1.1116113320022123, 1.123079017001146, 1.111984246999782, 1.1103073150006821, 1.1202542880018882, 1.1147140090015455, 1.122371685998587, 1.1231939509998483, 1.120467758999439, 1.1060647090034763, 1.1132390120001219, 1.1132634470013727, 1.1126090309990104, 1.1087561920030566, 1.1265156570007093, 1.1241474060007022, 1.1209176580014173, 1.1234391290017811, 1.1120105380032328, 1.1130239560006885, 1.1142073000046366, 1.121616983997228, 1.11669614499624, 1.1223401369970816, 1.1100151259997801, 1.1127738159993896, 1.0983263300004182, 1.1123772929968254, 1.111093292995065, 1.1114872670041223, 1.1225467000003846, 1.1140546259994153, 1.1135848330013687, 1.1120098659994255, 1.1182011920027435, 1.1126583580007718, 1.1087026880013582, 1.1229428869992262, 1.1208898029981356, 1.1109594039990043, 1.1095249890022387, 1.1197718499970506, 1.108878980994632, 1.1092974720049824, 1.110602734996064, 1.1157810830009112, 1.112202244999935]
layer3.0.conv2;0.03401505500005442;0.06426819400076056;6.633978673999081;6.636519726998813;1.8894043828727527;0.9996171106085326;1.8901280928680262;[0.03473547899920959, 0.03401505500005442, 0.038170404000993585, 0.04058130199700827, 0.04245104599976912, 0.04415321000124095, 0.04434879499967792, 0.04540669199923286, 0.04623506000280031, 0.046572040002502035, 0.04617513700213749, 0.04616521199932322, 0.047155698001006385, 0.046247921000031056, 0.046852830000716494, 0.04637277900110348, 0.047147532997769304, 0.04620340700057568, 0.0464299339982972, 0.046229947001847904, 0.04641576699941652, 0.04619315300078597, 0.046720268997887615, 0.046163868999428814, 0.04615025599923683, 0.04623647199696279, 0.046167582000634866, 0.04635997800141922, 0.046518251998350024, 0.04603263599710772, 0.04676632799964864, 0.04640114799985895, 0.04604474400184699, 0.04640007600028184, 0.04702219899991178, 0.04628109899931587, 0.04693566700007068, 0.04644949700013967, 0.046421728999121115, 0.046326371000759536, 0.046370152002054965, 0.04639415899873711, 0.04654234500048915, 0.046243534998211544, 0.04617558599784388, 0.04619033699782449, 0.04621009599941317, 0.04634795699894312, 0.04650633499841206, 0.04599646800124901];[0.06622464499741909, 0.06512635399849387, 0.06525356299971463, 0.06524628700208268, 0.06619594000221696, 0.06540708299871767, 0.06524812100178679, 0.0651777460006997, 0.06620036700041965, 0.06508180899982108, 0.06527917700077523, 0.06567806299790391, 0.06533940000008442, 0.06524188500043238, 0.06527683000240359, 0.06511088399929577, 0.06537431099786772, 0.06533217900141608, 0.06572349999987637, 0.06532312800118234, 0.06525956699988456, 0.06517993300076341, 0.0653093840010115, 0.06544562500130269, 0.06620071100041969, 0.06523122400176362, 0.06500224000046728, 0.06511024500287022, 0.06518992699784576, 0.06570105099672219, 0.06555348800247884, 0.06571565400008694, 0.06517281199921854, 0.0652135950003867, 0.06528576300115674, 0.06607025999983307, 0.10203599899978144, 0.06426819400076056, 0.06457162399965455, 0.06504591799966875, 0.06539251699723536, 0.06550837499889894, 0.06544545899669174, 0.06647498099846416, 0.0650516730020172, 0.06506017199717462, 0.06516564199773711, 0.06529356100145378, 0.06615542099825689, 0.06488173999969149];[6.633978673999081, 6.675903421997646, 6.6610048199981975, 6.670391171002848, 6.6628127730000415, 6.662151245000132, 6.646764628996607, 6.666925552999601, 6.636193194997759, 6.656936486997438, 6.64188335200015, 6.653752982998412, 6.6607613079977455, 6.703886249000789, 6.639554207999026, 6.673701040996093, 6.652948164999543, 6.6782255669968436, 6.651843189996725, 6.663372782000806, 6.652679900002113, 6.725237209004263, 6.649633795001137, 6.719227382000099, 6.649232965995907, 6.654817252005159, 6.666327236001962, 6.655857072997605, 6.673696462996304, 6.663275328999589, 6.640961829001753, 6.72551584699977, 6.659504059996834, 6.65385833399705, 6.643921141996543, 6.733028516999184, 6.659168980997492, 6.646185907000472, 6.671968786002253, 6.668155969997315, 6.65617160799593, 6.679665321003995, 6.656736116998218, 6.659419052997691, 6.65357622800002, 6.650615704998927, 6.68657294300283, 6.67161920199942, 6.684182214998145, 6.673495164995984];[6.639060282002902, 6.6844385500007775, 6.67751644999953, 6.666562343998521, 6.6493520500007435, 6.686966394998308, 6.636519726998813, 6.6584001109986275, 6.646138469004654, 6.642916567001521, 6.639236907998566, 6.665211162999185, 6.664628096998058, 6.660640733000037, 6.6484499070029415, 6.6513015079981415, 6.646761946005427, 6.6991327369978535, 6.65979936200165, 6.645680108998931, 6.674710570005118, 6.644848479001666, 6.6604190729995025, 6.678644303996407, 6.65552927400131, 6.661386219999258, 6.675143915006629, 6.675187619995995, 6.65625486800127, 6.6725546580019, 6.69291544600128, 6.660943438000686, 6.652688994003256, 6.659669394004595, 6.7408472600036475, 6.65444580699841, 6.667743117999635, 6.6570910820009885, 6.729960210999707, 6.6788261420006165, 6.694216243002302, 6.672131116003584, 6.679090719993837, 6.66240271899369, 6.660315148001246, 6.676041712995357, 6.712622184000793, 6.663018162995286, 6.6833353539987, 6.669154591003462]
layer3.0.downsample.0;0.007635533998836763;0.004087907000211999;0.08236276699972223;0.1000337209989084;0.5353793200102012;0.8233500281432198;0.6502450983302489;[0.007635533998836763, 0.007790437997755362, 0.007795407000230625, 0.007934217999718385, 0.0077218119986355305, 0.007802446998539381, 0.007753984998998931, 0.007808563997969031, 0.0077224579981702846, 0.007841935002943501, 0.007907936000265181, 0.007846309999877121, 0.0077601289995072875, 0.007771100001264131, 0.0077180719999887515, 0.007835890999558615, 0.007713568997132825, 0.007917336002719821, 0.007792226999299601, 0.007805817000189563, 0.007786761001625564, 0.007954281001730124, 0.007817477999196853, 0.00773114899857319, 0.008047765000810614, 0.0078026459996181075, 0.0077525390006485395, 0.007949048998852959, 0.007709475998126436, 0.007826712000678526, 0.007781984000757802, 0.007894823997048661, 0.007750428998406278, 0.007859053999709431, 0.00771620600062306, 0.007902491997811012, 0.00786652999886428, 0.00785886300218408, 0.007793063999997685, 0.007834391999494983, 0.007757280000078026, 0.007828226996934973, 0.007792369997332571, 0.007839629000955028, 0.007826596000086283, 0.007834265001292806, 0.007764500001940178, 0.007859397999709472, 0.0077083879987185355, 0.007909592000942212];[0.004152415000135079, 0.0042652190022636205, 0.004235659002006287, 0.004170070002146531, 0.00415679100115085, 0.0042159269978583325, 0.0041289090004283935, 0.0041443150003033224, 0.004137050000281306, 0.00416215799850761, 0.004105125997739378, 0.004189250998024363, 0.004093338000529911, 0.004109172001335537, 0.004100543999811634, 0.004130261000682367, 0.004114094001124613, 0.004173270001047058, 0.0041567070002201945, 0.00413451400163467, 0.004145203001826303, 0.004186361002211925, 0.004185768997558625, 0.004133143997023581, 0.004156285998760723, 0.004152336001425283, 0.004116205000173068, 0.004178025999863166, 0.00411905000146362, 0.004177241000434151, 0.004110379002668196, 0.004147282998019364, 0.004154091999225784, 0.004203232998406747, 0.004104611998627661, 0.0040890970012696926, 0.004212975996779278, 0.004132561996812001, 0.004117520998988766, 0.004213288997561904, 0.004126240997720743, 0.004158596999332076, 0.004106005999346962, 0.0042287369979021605, 0.004087907000211999, 0.004162153996730922, 0.004102932001842419, 0.004204037999443244, 0.0041358949965797365, 0.004142759000387741];[0.0824168479994114, 0.08236276699972223, 0.08843376199729391, 0.10167477800132474, 0.10083429999940563, 0.10049950299799093, 0.10337642099693767, 0.1007429540004523, 0.1003975530002208, 0.10054525099985767, 0.10048255799847539, 0.10009570400143275, 0.10033391400065739, 0.1007918810028059, 0.10033636200023466, 0.10061863900045864, 0.10039633799897274, 0.1005700909990992, 0.10103606199845672, 0.10131330699732644, 0.10054538400072488, 0.10050752000097418, 0.10089435599729768, 0.1007241260012961, 0.10076377899895306, 0.10041084399927058, 0.10061713800314465, 0.10054623399992124, 0.10067672600052902, 0.10049291800169158, 0.10051410699816188, 0.10030322799866553, 0.10066967599777854, 0.1001575039990712, 0.10037954799918225, 0.10032566100198892, 0.10153670799991232, 0.10051165099866921, 0.10072173500157078, 0.1004304800007958, 0.10036822600159212, 0.10054667800068273, 0.10036976199990022, 0.1003934680011298, 0.10032484700059285, 0.1005481169995619, 0.10022088899859227, 0.10033376799765392, 0.10027459900084068, 0.10033288900012849];[0.1000337209989084, 0.10042649699971662, 0.10053244200025802, 0.1004928820002533, 0.10034482000264688, 0.10038482799791382, 0.10037760900013382, 0.10020219900252414, 0.10054803999810247, 0.10053070799767738, 0.10043897200011997, 0.10062726400065003, 0.10040540499903727, 0.10074381300000823, 0.10022461700282292, 0.10026786500020535, 0.10039141800007201, 0.10069709899835289, 0.10058351000043331, 0.10039782800231478, 0.10068332999799168, 0.10052972000266891, 0.10069597799883923, 0.10072428200146533, 0.10097025399954873, 0.10013217099913163, 0.10024603399870102, 0.10042453600181034, 0.10030966499834904, 0.10074174500186928, 0.1002551109995693, 0.10036730299907504, 0.100267776997498, 0.10043578300246736, 0.10020203700332786, 0.10038168699975358, 0.10019968699998572, 0.10035759400125244, 0.10045279499900062, 0.10035328099911567, 0.10092521100159502, 0.10037965199808241, 0.10013646100196638, 0.10077404800176737, 0.10076128400032758, 0.10040334099903703, 0.10059598000225378, 0.1012311470003624, 0.10051592000309029, 0.10041085199918598]
layer4.0.conv1;0.021366863998991903;0.03632790900155669;1.4855836049973732;1.5283880720016896;1.7001984476182679;0.9719937182261201;1.7491866621536556;[0.021366863998991903, 0.021954623000056017, 0.021888088002015138, 0.02335405000121682, 0.024903884001105325, 0.026093329001014354, 0.026640754000254674, 0.026706071999797132, 0.027690763999999035, 0.02735011899858364, 0.02752956299809739, 0.027457967000373174, 0.027298500997858355, 0.027731438996852376, 0.02761300899874186, 0.027711393999197753, 0.027926808998017805, 0.027707752997230273, 0.027949251998506952, 0.028031888999976218, 0.028196915998705663, 0.027642731998639647, 0.02794687600180623, 0.027654483001242625, 0.027589795001404127, 0.027951301999564748, 0.027800247000413947, 0.02779512000051909, 0.027478579999296926, 0.028087358001357643, 0.027508947998285294, 0.02804570700027398, 0.02792941699954099, 0.02760043200032669, 0.027559800000744872, 0.027891522000572877, 0.027498561001266353, 0.02749741899970104, 0.02782339000259526, 0.027588582001044415, 0.027512684999237536, 0.02784034700016491, 0.027256437999312766, 0.027498356001160573, 0.02792613000201527, 0.027553590000024997, 0.027500934000272537, 0.02782617100092466, 0.02750388400090742, 0.027766805000283057];[0.037752901000203565, 0.037742971999250585, 0.037395545001345454, 0.03748838199680904, 0.03746589200090966, 0.0366142620005121, 0.03712695600188454, 0.037718575997132575, 0.03669496300062747, 0.03732109100019443, 0.03698292699846206, 0.0374824760001502, 0.03632790900155669, 0.03673063500173157, 0.037583768000331474, 0.03693471600126941, 0.03664708299766062, 0.037392996997368755, 0.036702867997519206, 0.036500235997664277, 0.03676412600179901, 0.038026419999368954, 0.03688497300026938, 0.03663707300074748, 0.03768222700091428, 0.03679811999973026, 0.03678576099991915, 0.037910930997895775, 0.036836926999967545, 0.03649171699726139, 0.03762321400063229, 0.03729074700095225, 0.036731313997734105, 0.0375038370002585, 0.036753915999724995, 0.037307270999008324, 0.03717573800167884, 0.0373348339999211, 0.0368231829997967, 0.03703148199929274, 0.03696806799780461, 0.03854322100232821, 0.036762064999493305, 0.03686203200049931, 0.036839756001427304, 0.037453856002684915, 0.03661429699786822, 0.037669900000764756, 0.03684195399910095, 0.03752201599854743];[1.5300884179996501, 1.5341898680017039, 1.5377556640014518, 1.5386632020017714, 1.545725511998171, 1.5624728219991084, 1.5458966680016601, 1.5614327200019034, 1.5406832009975915, 1.5583797340004821, 1.538676670003042, 1.5517847479968623, 1.5406100020009035, 1.5367847309971694, 1.5619339490003767, 1.532939767002972, 1.5420608520034875, 1.533674340997095, 1.5355885370008764, 1.5396459760049765, 1.5408370799959812, 1.561573874001624, 1.541219060000003, 1.5564802829976543, 1.5360125679981138, 1.5633584369970777, 1.5441997009947954, 1.5362530140009767, 1.550900261998322, 1.5382611070017447, 1.5292896629980532, 1.5612739749958564, 1.554199456997594, 1.5404947480019473, 1.5362278889988374, 1.5340107320007519, 1.5335113750006713, 1.5345869189950463, 1.5356435720023, 1.5562354470021091, 1.5387300659967877, 1.540050447001704, 1.4855836049973732, 1.5571979159976763, 1.5368891769976472, 1.5403279069978453, 1.5566936600007466, 1.5347218210008577, 1.5608215559987002, 1.5624835870003153];[1.532681185999536, 1.597310950004612, 1.5384040990029462, 1.5314208470008452, 1.5342354470012651, 1.5353751279981225, 1.5298889780060563, 1.5573412560006545, 1.5653503069952421, 1.5344518069941842, 1.5614119229940115, 1.538755265999498, 1.5399606579994725, 1.5283880720016896, 1.5327344969991827, 1.5323635019994981, 1.5633585130053689, 1.5562731979989621, 1.5315761950005253, 1.5338760139966325, 1.5389794100010477, 1.5432638250022137, 1.5610827839991543, 1.5566013430034218, 1.5315354129998013, 1.5421678830025485, 1.5310545260035724, 1.5422000899998238, 1.536626907003665, 1.5503040769981453, 1.5541551069982233, 1.5588469750000513, 1.5626922030023707, 1.5529597620043205, 1.5427452179937973, 1.5490426159994968, 1.535365883995837, 1.5623894129967084, 1.5517410629981896, 1.5448724609996134, 1.5376623989977816, 1.5551096830058668, 1.5336360719993536, 1.5366172900030506, 1.5315439559999504, 1.5349034550017677, 1.537202981995506, 1.553813957994862, 1.5355771700014884, 1.5345384230022319]
layer4.0.conv2;0.03701155399903655;0.0564837730016734;7.237148311000055;7.245624629998929;1.5261119001688968;0.9988301465461268;1.5278993184637721;[0.03705290200014133, 0.03701155399903655, 0.04157834999932675, 0.04519386600077269, 0.04787151300115511, 0.04923060399960377, 0.04929616200024611, 0.049787721000029705, 0.05029997299789102, 0.050919482000608696, 0.05207665600028122, 0.050700364998192526, 0.05056900800263975, 0.0508689210000739, 0.05044897100015078, 0.050274616998649435, 0.05058242999803042, 0.050440120001439936, 0.05004859900145675, 0.050598507001268445, 0.05042518800109974, 0.051474453997798264, 0.050213343998620985, 0.050136417001340305, 0.05026958599773934, 0.05010170300010941, 0.050332138998783194, 0.05020838600103161, 0.050188093999167904, 0.05048928399992292, 0.05035649099954753, 0.050354617000266444, 0.049866844001371646, 0.050312586998188635, 0.05062915099915699, 0.049988983999355696, 0.049790119999670424, 0.05031841999880271, 0.050078412001312245, 0.05003045500052394, 0.049999761999060865, 0.05005627599894069, 0.05020213999887346, 0.050035063999530394, 0.05004230100166751, 0.050157901998318266, 0.050012731000606436, 0.05012959099985892, 0.050126167996495496, 0.050316594999458175];[0.06182091099981335, 0.06158127799790236, 0.05798484799743164, 0.05759513999873889, 0.05784730099912849, 0.05742407100115088, 0.05786211099984939, 0.05764926900155842, 0.057380687998374924, 0.05792944800123223, 0.05758947199865361, 0.05777004400079022, 0.05749970599936205, 0.05747213199720136, 0.0578016959989327, 0.05748240999673726, 0.058113584000238916, 0.05801687599887373, 0.05785679899781826, 0.057532228998752544, 0.059782334999908926, 0.05784193200088339, 0.0564837730016734, 0.05793049599742517, 0.05745458300225437, 0.057323820001329295, 0.05794758300180547, 0.05864819400085253, 0.057536766998964595, 0.05758755399801885, 0.05813001700153109, 0.05777518999821041, 0.05776597300064168, 0.057934946002205834, 0.057671184000355424, 0.057738179002626566, 0.05747921799775213, 0.05797825700210524, 0.05766385300012189, 0.057433076999586774, 0.05775890100267134, 0.05762685300214798, 0.05780118999973638, 0.05766605800090474, 0.058056298999872524, 0.05755928900180152, 0.05788095699972473, 0.05777449100060039, 0.05779420900216792, 0.08622581099916715];[7.237148311000055, 7.2537887710022915, 7.296102025997243, 7.258971064002253, 7.252123682996171, 7.293901070999709, 7.258133170002111, 7.304698989002645, 7.281023643994558, 7.302195236999978, 7.325612828000885, 7.285112821999064, 7.2603603530005785, 7.295497923001676, 7.300606529996003, 7.244503911999345, 7.314472470996407, 7.254692351001722, 7.258133232000546, 7.283532919998834, 7.292949889000738, 7.271921300005488, 7.253321799002151, 7.258806320001895, 7.2588762960003805, 7.348782028999267, 7.246594138996443, 7.30571768200025, 7.254610059997503, 7.254204690994811, 7.250656999003695, 7.249792533002619, 7.243187059004413, 7.308271103996958, 7.250914379001188, 7.292062447002536, 7.25538219200098, 7.248573580000084, 7.349313783004618, 7.2950970720012265, 7.293320266002411, 7.240648052000324, 7.292299557997467, 7.258411881004577, 7.243624776001525, 7.2565892490019905, 7.280253234999691, 7.287565255999652, 7.264473678998911, 7.32072169300227];[7.271922464002273, 7.296678823997354, 7.302813262995187, 7.275735869996424, 7.301626899999974, 7.3016629020057735, 7.245624629998929, 7.269269585001894, 8.21286610000243, 7.285751734001678, 7.2816886299988255, 7.29282762400544, 8.386880094003573, 7.251497648001532, 7.305909435002832, 7.472770857999421, 10.144527098003891, 7.272939586000575, 7.255207985002926, 7.281291572002374, 7.3060289550012385, 7.291570059998776, 7.2687744079994445, 7.308005250997667, 7.340348002999235, 7.2503922329997295, 7.25919335999788, 7.253080772996327, 7.263058666994766, 7.303197900000669, 7.290001833000133, 7.275851187994704, 7.285009336999792, 7.278542298998218, 7.2957234239984246, 7.3046816069982015, 7.2859959279994655, 7.260094946996105, 7.2649954200023785, 7.284075244002452, 7.294433376999223, 7.2733647390014085, 7.29765371800022, 7.255529350997676, 7.272080691000156, 7.256714483999531, 7.350731094000366, 7.298503379999602, 7.31130428400138, 7.276449863002199]
layer4.0.downsample.0;0.004627815000276314;0.003153912999550812;0.12262822300181142;0.14192882399947848;0.6815123334365139;0.8640121121715348;0.7887763653262435;[0.004627815000276314, 0.004721938999864506, 0.004734464000648586, 0.004691799000283936, 0.004764483001054032, 0.0048820929987414274, 0.0046991780000098515, 0.004689484001573874, 0.004743501001939876, 0.004704524999397108, 0.004741589997138362, 0.0046673059987369925, 0.004739700998470653, 0.004682136001065373, 0.004687180000473745, 0.00469244499981869, 0.004740350999782095, 0.004706162999355001, 0.0047331890018540435, 0.0047607180022168905, 0.004865308997977991, 0.004688591001468012, 0.004721899000287522, 0.004710831999545917, 0.004782882999279536, 0.004717492000054335, 0.00473634100126219, 0.004722410001704702, 0.0047007390021462925, 0.004725931001303252, 0.004746835998957977, 0.004691558999184053, 0.00473042000157875, 0.0047218220024660695, 0.004744914000184508, 0.004724790000182111, 0.004675733001931803, 0.00476006400276674, 0.004747322000184795, 0.004692509999586036, 0.005336999998689862, 0.004734136000479339, 0.0047048649976204615, 0.004842748996452428, 0.004745034999359632, 0.0047090560001379345, 0.004714740000054007, 0.004713689002528554, 0.004722300000139512, 0.004699444998550462];[0.003249890000006417, 0.003356843997607939, 0.0032404880003014114, 0.0033968829993682448, 0.003210300001228461, 0.003302884997538058, 0.0032316790020558983, 0.003341055999044329, 0.003216026001609862, 0.0033964699978241697, 0.003206264002074022, 0.00333845599743654, 0.0032411339998361655, 0.003346958998008631, 0.0032008310008677654, 0.003335363002406666, 0.0031682340013503563, 0.003347788002429297, 0.003252820002671797, 0.0033490449968667235, 0.0032130210020113736, 0.0033455699995101895, 0.003205608001735527, 0.0033390629978384823, 0.0031739189980726223, 0.0033567789978405926, 0.0032198180015257094, 0.0033419000028516166, 0.003215913999156328, 0.0033473510011390317, 0.0032465850017615594, 0.0033665459995972924, 0.0032078119984362274, 0.0034008329967036843, 0.0032762129994807765, 0.0033459969999967143, 0.0032213039994530845, 0.003356574001372792, 0.003153912999550812, 0.0033528810017742217, 0.0032078090007416904, 0.003353969001182122, 0.0032269490002363455, 0.0033589920021768194, 0.003204166998330038, 0.0033409199968446046, 0.003217556997697102, 0.003334302997245686, 0.0032535169993934687, 0.0033454920012445655];[0.12262822300181142, 0.14101806899998337, 0.1433683529976406, 0.14199730800100951, 0.14324918600323144, 0.1438132930015854, 0.1421784949998255, 0.14224601500245626, 0.14298191700072493, 0.14301067199994577, 0.14281781899990165, 0.14289413100050297, 0.14256343799934257, 0.1427759899997909, 0.1424314020005113, 0.14290718299889704, 0.14333331799934967, 0.14332634499805863, 0.14281043400114868, 0.14235580300010042, 0.14227095599926542, 0.14233643199986545, 0.14354020999962813, 0.1420630020002136, 0.14210285499939346, 0.1422783200032427, 0.14223594899885939, 0.14239424799961853, 0.1406536190006591, 0.1423917350002739, 0.14246073100002832, 0.14236882399927708, 0.14232911100043566, 0.14339377900250838, 0.14337206600248464, 0.14250133499808726, 0.14308650200109696, 0.1428286560003471, 0.1425443219995941, 0.14294991600036155, 0.14311337799881585, 0.14326762600103393, 0.1425785960018402, 0.14322455100045772, 0.14245152000148664, 0.1430601369975193, 0.1422461789989029, 0.14300971400007256, 0.1429140770014783, 0.14276335099930293];[0.14279533100125263, 0.1434667699977581, 0.1431006399980106, 0.1441053529997589, 0.14324464200035436, 0.14302864700221107, 0.14269635300297523, 0.14274515099896234, 0.14255742100067437, 0.14358077100041555, 0.1427189569985785, 0.14220209999984945, 0.14317191100053606, 0.1427642390008259, 0.14301282800079207, 0.14309740499811596, 0.14300803099831683, 0.14322833099868149, 0.14250579500003369, 0.14252399500037427, 0.1430591309981537, 0.14298641799905454, 0.14300077400184819, 0.1428533049984253, 0.1424610340000072, 0.14229172300110804, 0.14291987899923697, 0.14251854700341937, 0.1426344559986319, 0.14250236099906033, 0.14269492799940053, 0.1424982389980869, 0.14309188300103415, 0.14308356000037747, 0.14320231199963018, 0.14233427999715786, 0.14363337599934312, 0.1432276829982584, 0.14256058200044208, 0.14254159900156083, 0.1426775979998638, 0.14269194500229787, 0.1423268910002662, 0.1422785209979338, 0.14227602500250214, 0.14329468600044493, 0.1426520469976822, 0.1421024999981455, 0.14192882399947848, 0.14199551500132657]


==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.004070384078659117;0.014364748960360885;;;3.5290893151029077;;;[0.004091972019523382, 0.0040857220301404595, 0.004081815015524626, 0.004072909941896796, 0.004074387019500136, 0.004073316929861903, 0.004078472964465618, 0.004073052085004747, 0.004079332924447954, 0.004074132069945335, 0.004078452009707689, 0.004077042918652296, 0.004085583961568773, 0.004072361974976957, 0.004073775024153292, 0.004077406018041074, 0.004074165946803987, 0.004070384078659117, 0.004077816032804549, 0.004077308112755418, 0.004076967015862465, 0.00407285790424794, 0.004076389013789594, 0.0040754369692876935, 0.004076597047969699, 0.004076303914189339, 0.004080410930328071, 0.00407735095359385, 0.004073356976732612, 0.0040811579674482346, 0.004078601021319628, 0.004075660021044314, 0.004075375036336482, 0.004097657976672053, 0.004075533943250775, 0.0040724530117586255, 0.004086621105670929, 0.004072746029123664, 0.004076560027897358, 0.0040767480386421084, 0.004073553951457143, 0.004081212915480137, 0.0040757349925115705, 0.004071521922014654, 0.004075217992067337, 0.00407887005712837, 0.0040796620305627584, 0.00407416105736047, 0.004081372986547649, 0.00408265192527324];[0.030482068075798452, 0.030082953046076, 0.026034488109871745, 0.025575645035132766, 0.02245720603968948, 0.02245392301119864, 0.019465359044261277, 0.01946846896316856, 0.01825737301260233, 0.018332336912862957, 0.018213022034615278, 0.01833192794583738, 0.018208017107099295, 0.018293739994987845, 0.018275159993208945, 0.01640964299440384, 0.016614223015494645, 0.01562553399708122, 0.01555350807029754, 0.015599681995809078, 0.015802507987245917, 0.01581038406584412, 0.01500120002310723, 0.01514915400184691, 0.015092109912075102, 0.01536835404112935, 0.015557124046608806, 0.01555863197427243, 0.015549422008916736, 0.015570797957479954, 0.015036781900562346, 0.015288611059077084, 0.015300872968509793, 0.015195836080238223, 0.015319128055125475, 0.015297807985916734, 0.01461687299888581, 0.014547400060109794, 0.01463321503251791, 0.014644053997471929, 0.014699680963531137, 0.014567837002687156, 0.014364748960360885, 0.01468620600644499, 0.014714100048877299, 0.014732018928043544, 0.014580673072487116, 0.014623231021687388, 0.0147702950052917, 0.014631527941673994];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0017802260117605329;0.010515325935557485;;;5.90673648519408;;;[0.0018169090617448092, 0.0017896350473165512, 0.0018020239658653736, 0.0017972650239244103, 0.001792263938114047, 0.0017802260117605329, 0.0018014090601354837, 0.0017878280486911535, 0.0018029370112344623, 0.0017829519929364324, 0.0020901189418509603, 0.002089055022224784, 0.002167149097658694, 0.0021510589867830276, 0.0021716170012950897, 0.0021552949910983443, 0.0021508809877559543, 0.0022020699689164758, 0.002174100955016911, 0.0021506849443539977, 0.002160334959626198, 0.002145398990251124, 0.0021755039924755692, 0.002168823964893818, 0.0021553169935941696, 0.00215266493614763, 0.0021627600071951747, 0.00215795892290771, 0.00215223606210202, 0.0021511820377781987, 0.0021652260329574347, 0.0021505289478227496, 0.0021518809953704476, 0.0021513309329748154, 0.0021736149210482836, 0.002163824043236673, 0.002153770998120308, 0.0021491339430212975, 0.002164600999094546, 0.0021590740652754903, 0.002148843021132052, 0.002150477026589215, 0.0021631839917972684, 0.0021525139454752207, 0.002165628015063703, 0.002147443941794336, 0.0021794410422444344, 0.002156242961063981, 0.002148553030565381, 0.0021361539838835597];[0.0105659639229998, 0.010533135966397822, 0.01054040202870965, 0.01053002499975264, 0.010553575935773551, 0.010524639044888318, 0.01052612706553191, 0.010551707935519516, 0.010525319958105683, 0.010528431972488761, 0.010527023929171264, 0.010525005054660141, 0.010531465988606215, 0.010523729957640171, 0.010523292003199458, 0.010884194984100759, 0.010521169053390622, 0.010547867976129055, 0.010540165938436985, 0.010527069913223386, 0.010530986008234322, 0.010548055055551231, 0.010516279959119856, 0.010526334983296692, 0.010536521906033158, 0.010525066987611353, 0.010907762916758657, 0.01053072593640536, 0.010535049019381404, 0.010537680005654693, 0.01055092504248023, 0.0105282929725945, 0.010522109922021627, 0.010519139003008604, 0.010519042960368097, 0.010515325935557485, 0.010519965086132288, 0.010898264939896762, 0.010526768048293889, 0.010540327988564968, 0.0105439149774611, 0.010525958030484617, 0.01053120696451515, 0.010530748055316508, 0.010527829988859594, 0.010521821095608175, 0.01052400702610612, 0.010524817043915391, 0.010873863007873297, 0.010537493042647839];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.0018862290307879448;0.006435711984522641;;;3.411946205617573;;;[0.0019239169778302312, 0.001899140072055161, 0.001897707930766046, 0.0018941489979624748, 0.0018973640399053693, 0.0018898689886555076, 0.0019059479236602783, 0.001898652990348637, 0.001901295967400074, 0.0018934450345113873, 0.001902076997794211, 0.0019016199512407184, 0.001913966960273683, 0.0019259769469499588, 0.0018980889581143856, 0.0018986250506713986, 0.001894691027700901, 0.0018937400309368968, 0.0019032900454476476, 0.0018913820385932922, 0.001893486944027245, 0.0018971629906445742, 0.0018985079368576407, 0.0019014220451936126, 0.0018980930326506495, 0.0018965789349749684, 0.001897925976663828, 0.001896433997899294, 0.0018938620341941714, 0.0018862290307879448, 0.0018909730715677142, 0.001897189998999238, 0.0019052069401368499, 0.0019000089960172772, 0.0019006680231541395, 0.0018963379552587867, 0.0018928969511762261, 0.0019000709289684892, 0.0018964820774272084, 0.001901123090647161, 0.001899660099297762, 0.001892615924589336, 0.0019044819055125117, 0.0019076199969276786, 0.00190061389002949, 0.0018940820591524243, 0.0018945250194519758, 0.0018917019478976727, 0.001894341898150742, 0.0018906899495050311];[0.006456288043409586, 0.006461384007707238, 0.006449584965594113, 0.006445689010433853, 0.00644937704782933, 0.006458519026637077, 0.006455313065089285, 0.006470672902651131, 0.006467998027801514, 0.00644458900205791, 0.006446557003073394, 0.006457793992012739, 0.00644484197255224, 0.0064460389548912644, 0.006448442931286991, 0.006453304900787771, 0.006442780024372041, 0.006443299003876746, 0.006435711984522641, 0.006456115050241351, 0.0067815149668604136, 0.006448677042499185, 0.006442573037929833, 0.006448345957323909, 0.006443905993364751, 0.0064464600291103125, 0.006442555109970272, 0.006445701001212001, 0.006454761023633182, 0.00645120395347476, 0.007604466984048486, 0.0064613939030095935, 0.007167243049480021, 0.006445024977438152, 0.006448454922065139, 0.00644831801764667, 0.006451695924624801, 0.006453518057242036, 0.006449652020819485, 0.006449809996411204, 0.00644965807441622, 0.006441759993322194, 0.006453675916418433, 0.006446623941883445, 0.0067767000291496515, 0.0064554119016975164, 0.006451186025515199, 0.006467133993282914, 0.006446809973567724, 0.0064543409971520305];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0015145409852266312;0.006876067025586963;;;4.540033642310479;;;[0.001535746967419982, 0.0015257770428434014, 0.0015145409852266312, 0.0015222210204228759, 0.001528166001662612, 0.0015159050235524774, 0.001522455015219748, 0.0015250140568241477, 0.0015230850549414754, 0.0015237460611388087, 0.0015215600142255425, 0.0015268579591065645, 0.001525938045233488, 0.0015253430465236306, 0.0015229049604386091, 0.0015308520523831248, 0.0015252770390361547, 0.001519270008429885, 0.0015238060150295496, 0.0015306610148400068, 0.0015273200115188956, 0.0015279969666153193, 0.0015253289602696896, 0.001534365932457149, 0.001527635962702334, 0.0015320449601858854, 0.0015232020523399115, 0.0015371149638667703, 0.001530188019387424, 0.0015272489981725812, 0.0015239421045407653, 0.0015308200381696224, 0.001521633006632328, 0.0015259989304468036, 0.001525938045233488, 0.001532056019641459, 0.0015213419683277607, 0.0015231200959533453, 0.0015184140065684915, 0.0015318840742111206, 0.0015210430137813091, 0.0015204439405351877, 0.001527421991340816, 0.0015275169862434268, 0.0015197149477899075, 0.0015232799341902137, 0.001521992962807417, 0.001524991006590426, 0.001535681076347828, 0.0015264300163835287];[0.006962214014492929, 0.006918405066244304, 0.00688834092579782, 0.006900278967805207, 0.006907994044013321, 0.006894934922456741, 0.0068977220216766, 0.00688599597197026, 0.006881260895170271, 0.00689144607167691, 0.006879594991914928, 0.006885659997351468, 0.0068856889847666025, 0.006919024046510458, 0.006876067025586963, 0.007202261011116207, 0.0068791130324825644, 0.006910734926350415, 0.006884241010993719, 0.006892451085150242, 0.006877014064230025, 0.006910605006851256, 0.006894475896842778, 0.006896752049215138, 0.006881414097733796, 0.006890835938975215, 0.0072267509531229734, 0.006894993945024908, 0.006893131998367608, 0.006898598046973348, 0.006881476030685008, 0.0068832969991490245, 0.006881557055748999, 0.006895388010889292, 0.0069126279558986425, 0.0068913670256733894, 0.006892108009196818, 0.007225524983368814, 0.0068773559760302305, 0.00688035401981324, 0.006880245986394584, 0.006893559009768069, 0.0068782210582867265, 0.006916451966390014, 0.006877493113279343, 0.0068920530611649156, 0.0069008690770715475, 0.006904560956172645, 0.007240532082505524, 0.006914324942044914];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0003791539929807186;0.0016025820514187217;;;4.226731304660739;;;[0.000396182993426919, 0.00038665998727083206, 0.0003890900406986475, 0.00038757105357944965, 0.0003838361008092761, 0.00039263395592570305, 0.00038839702028781176, 0.00039175606798380613, 0.00039250601548701525, 0.00039113499224185944, 0.00040730799082666636, 0.000388710992410779, 0.0003936199937015772, 0.0003876209957525134, 0.00039394490886479616, 0.00038790004327893257, 0.00038644205778837204, 0.00038509396836161613, 0.0003862379817292094, 0.0003826910397037864, 0.0003859821008518338, 0.00038712890818715096, 0.0003893040120601654, 0.0003791539929807186, 0.0003952489932999015, 0.0003865300677716732, 0.0003908119397237897, 0.0003927759826183319, 0.00038628210313618183, 0.00038727198261767626, 0.0003958269953727722, 0.0003823320148512721, 0.0003827270120382309, 0.0003880090080201626, 0.000387040083296597, 0.00038802099879831076, 0.00038617197424173355, 0.0003872850211337209, 0.000397165073081851, 0.00038724602200090885, 0.00039094698149710894, 0.0003839530982077122, 0.0003878150600939989, 0.0003872570814564824, 0.0003907040227204561, 0.00038363190833479166, 0.00038807594683021307, 0.0003859919961541891, 0.00038314005360007286, 0.0003841749858111143];[0.0016242740675807, 0.0016142029780894518, 0.0016127799171954393, 0.0016194620402529836, 0.0016085910610854626, 0.0016131700249388814, 0.00161213509272784, 0.0016085989773273468, 0.0016164240660145879, 0.0016286179888993502, 0.0016106889816001058, 0.0016070520505309105, 0.0016099810600280762, 0.0016087760450318456, 0.0016109900316223502, 0.001606072997674346, 0.0016120949294418097, 0.0016025820514187217, 0.0016096929321065545, 0.001612568972632289, 0.0016115420730784535, 0.0016149210277944803, 0.0016176659846678376, 0.0016084440285339952, 0.001618298003450036, 0.00162105995696038, 0.0016129350988194346, 0.0016104470705613494, 0.0016057539032772183, 0.0016087520634755492, 0.001605849014595151, 0.0016067699762061238, 0.0016120369546115398, 0.001624448923394084, 0.0016144999535754323, 0.0016164610860869288, 0.001609373022802174, 0.0016072150319814682, 0.001611539046280086, 0.001608477090485394, 0.0016068399418145418, 0.0016056459862738848, 0.0016082610236480832, 0.0016107959672808647, 0.001611909014172852, 0.0016125510446727276, 0.001619742950424552, 0.001612168038263917, 0.001618367969058454, 0.0016090490389615297];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.001997394021600485;0.0038236079271882772;;;1.9142982735697145;;;[0.0020348120015114546, 0.0020069399615749717, 0.002009283984079957, 0.002000847947783768, 0.001997394021600485, 0.002017341903410852, 0.002010299009270966, 0.002006407012231648, 0.0020008180290460587, 0.00200172106269747, 0.0020022719400003552, 0.0020016689086332917, 0.002004623063839972, 0.002002788009122014, 0.002003511064685881, 0.002005895017646253, 0.0020040409872308373, 0.0020040309755131602, 0.002005627960897982, 0.002001169021241367, 0.0019995890324935317, 0.0020071750041097403, 0.002003974048420787, 0.0020062190014868975, 0.0020047089783474803, 0.0020032270113006234, 0.0020027359714731574, 0.0020055259810760617, 0.0020028839353471994, 0.00200575590133667, 0.002011511940509081, 0.0020043960539624095, 0.002005543909035623, 0.0020040199160575867, 0.002004325040616095, 0.0020041539100930095, 0.002007527044042945, 0.002001143991947174, 0.0020012640161439776, 0.002009895979426801, 0.0020088229794055223, 0.002007054048590362, 0.0020194000098854303, 0.0020128689939156175, 0.0020183809101581573, 0.0020157210528850555, 0.0020125959999859333, 0.002001140033826232, 0.0020060299430042505, 0.0019987450214102864];[0.003826665924862027, 0.0038369159447029233, 0.004586298018693924, 0.00383207097183913, 0.0038236079271882772, 0.003832220914773643, 0.00383173197042197, 0.00383162300568074, 0.0038441340439021587, 0.0038370939437299967, 0.0038275920087471604, 0.003829072928056121, 0.003840917954221368, 0.0038376719458028674, 0.003833308001048863, 0.003832029993645847, 0.0038418530020862818, 0.0038513140752911568, 0.003828566987067461, 0.003825531108304858, 0.003827519016340375, 0.003830048954114318, 0.003835264011286199, 0.003825834020972252, 0.003824791987426579, 0.0038312131073325872, 0.0038288370706140995, 0.003834020928479731, 0.003831584006547928, 0.003830300993286073, 0.0038323220796883106, 0.0038307560607790947, 0.0038299859734252095, 0.003845483995974064, 0.0038666370091959834, 0.0038570010801777244, 0.0038398050237447023, 0.0038278009742498398, 0.00383967999368906, 0.0038245999021455646, 0.0038437170442193747, 0.003826357889920473, 0.0038277279818430543, 0.0038310670061036944, 0.003829344059340656, 0.0038278240244835615, 0.0038277209969237447, 0.0038293839897960424, 0.003833067952655256, 0.0038284630281850696];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0013034750008955598;0.005021643941290677;;;3.852504986931493;;;[0.0013474279548972845, 0.0013174499617889524, 0.0013248759787529707, 0.0013121169758960605, 0.0013034750008955598, 0.0013128949794918299, 0.001307155005633831, 0.001312841079197824, 0.0013273170916363597, 0.0013237780658528209, 0.0013304660096764565, 0.001321432995609939, 0.00132302800193429, 0.001316788955591619, 0.001310619991272688, 0.0013084179954603314, 0.001303772907704115, 0.001307597034610808, 0.0013116459595039487, 0.0013165270211175084, 0.001326552010141313, 0.001317678950726986, 0.0013249850599095225, 0.0013186270371079445, 0.0013154069893062115, 0.001329248072579503, 0.0013140699593350291, 0.0013174309860914946, 0.00131728604901582, 0.001317652058787644, 0.0013226410374045372, 0.0013162021059542894, 0.0013160110684111714, 0.0013190240133553743, 0.0013237750390544534, 0.001331364968791604, 0.0013188510201871395, 0.0013286370085552335, 0.0013328869827091694, 0.0013203739654272795, 0.0013157499488443136, 0.0013193150516599417, 0.0013123570242896676, 0.0013229920295998454, 0.001329903956502676, 0.0013236990198493004, 0.0013220240361988544, 0.0013149920850992203, 0.0013191630132496357, 0.0013205138966441154];[0.005046286038123071, 0.005047249956987798, 0.005035185953602195, 0.005038146977312863, 0.0050437659956514835, 0.005043599987402558, 0.005043116980232298, 0.00504518102388829, 0.0050500750076025724, 0.005040935007855296, 0.005041505908593535, 0.005040203919634223, 0.005041825002990663, 0.005038497969508171, 0.005039509036578238, 0.0050458310870453715, 0.005048719001933932, 0.0050366310169920325, 0.00505072099622339, 0.005425247014500201, 0.0050345299532637, 0.005036754999309778, 0.005027570994570851, 0.005021643941290677, 0.005035040085203946, 0.005031748092733324, 0.005026109050959349, 0.005034336936660111, 0.005038492032326758, 0.005035634036175907, 0.005388370947912335, 0.005037156050093472, 0.005031230044551194, 0.005039195064455271, 0.005052219959907234, 0.005039868992753327, 0.0050344179617241025, 0.005038557923398912, 0.005047629936598241, 0.00503572600428015, 0.005046066013164818, 0.005050719948485494, 0.00504656508564949, 0.005054429057054222, 0.005043713958002627, 0.005043769953772426, 0.005042453994974494, 0.00504491594620049, 0.005054380977526307, 0.0050387519877403975];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0003782419953495264;0.001100777997635305;;;2.910247966035861;;;[0.00041285098996013403, 0.0003894210094586015, 0.00038924196269363165, 0.0003839280689135194, 0.0003826579777523875, 0.0003824810264632106, 0.0003891980741173029, 0.0003840279532596469, 0.0003809890476986766, 0.00038141896948218346, 0.00038226391188800335, 0.00039039296098053455, 0.00038430397398769855, 0.00038676406256854534, 0.0003862140001729131, 0.0003862410085275769, 0.00038604496512562037, 0.00038042909000068903, 0.00038829108234494925, 0.0003890329971909523, 0.00038038892671465874, 0.0003859410062432289, 0.0003793020732700825, 0.0003805340966209769, 0.0004062829539179802, 0.0003963480703532696, 0.00039467494934797287, 0.0003862939774990082, 0.0003840919816866517, 0.0003782419953495264, 0.0003851340152323246, 0.00038237811531871557, 0.00038875790778547525, 0.00038777291774749756, 0.00038121500983834267, 0.0003795239608734846, 0.0003854690585285425, 0.0003815320087596774, 0.0003865900216624141, 0.0003844939637929201, 0.00037852698005735874, 0.00038873497396707535, 0.0003893030807375908, 0.00039784505497664213, 0.0003924410557374358, 0.00038880493957549334, 0.00038209802005439997, 0.00038375507574528456, 0.00038442004006356, 0.00038498290814459324];[0.0011070830514654517, 0.0011153699597343802, 0.001635138993151486, 0.0011097530368715525, 0.0011050599860027432, 0.001112704980187118, 0.001118089072406292, 0.001107361982576549, 0.0011110360501334071, 0.0011066129663959146, 0.0011059930548071861, 0.0011070690816268325, 0.0011071229819208384, 0.0011058150557801127, 0.0011159649584442377, 0.00145090208388865, 0.0011053000343963504, 0.0011108950711786747, 0.001108366996049881, 0.0011120119597762823, 0.0011223139008507133, 0.0011059099342674017, 0.0011059530079364777, 0.001126077026128769, 0.001104517956264317, 0.0011043359991163015, 0.0011182199232280254, 0.001100777997635305, 0.0014603040181100368, 0.0011117749381810427, 0.001102130045183003, 0.0011086429003626108, 0.0011106319725513458, 0.0011025590356439352, 0.001117398962378502, 0.001112297992222011, 0.0011066620936617255, 0.0011063860729336739, 0.0011309600668027997, 0.0011088770115748048, 0.0011034059571102262, 0.0015651989961043, 0.0011034270282834768, 0.0011092550121247768, 0.0011101349955424666, 0.0011093600187450647, 0.0011107319733127952, 0.001120127970352769, 0.001105751027353108, 0.0011059129610657692];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.002363756997510791;0.002869596006348729;;;1.2139978895337482;;;[0.002414911985397339, 0.0024533229880034924, 0.0023697299184277654, 0.0024063839809969068, 0.0024026460014283657, 0.0023687980137765408, 0.002407487016171217, 0.002405085018835962, 0.0024039100389927626, 0.0024018669500947, 0.0024149660021066666, 0.002370585920289159, 0.0023881728993728757, 0.0023887200513854623, 0.0024038690607994795, 0.0024134019622579217, 0.002406337996944785, 0.0024513680255040526, 0.0023674810072407126, 0.0023987069725990295, 0.002408127998933196, 0.0023724240018054843, 0.00237424299120903, 0.0024042989825829864, 0.0023973159259185195, 0.002433691988699138, 0.002411664114333689, 0.002368232002481818, 0.002397690899670124, 0.002401852048933506, 0.002382206032052636, 0.0024202780332416296, 0.0024008980253711343, 0.002389820059761405, 0.002459369949065149, 0.00240868900436908, 0.0023978869430720806, 0.0024021139834076166, 0.002397158998064697, 0.0024046190083026886, 0.002406490035355091, 0.002435390022583306, 0.002415296039544046, 0.002400049939751625, 0.002398864016868174, 0.002420800970867276, 0.002363756997510791, 0.002366216969676316, 0.002449086052365601, 0.0024049229687079787];[0.0028888339875265956, 0.002881695982068777, 0.0033542290329933167, 0.0028768170159310102, 0.0028895819559693336, 0.0029041969683021307, 0.002877230057492852, 0.002894804929383099, 0.002897131023928523, 0.002873706049285829, 0.002892546937800944, 0.002915665041655302, 0.0028718740213662386, 0.0028926959494128823, 0.002901431987993419, 0.003318679053336382, 0.002894627978093922, 0.002896210993640125, 0.0028726219898089767, 0.002911129966378212, 0.0028960020281374454, 0.002869596006348729, 0.0029001750517636538, 0.002891822950914502, 0.0028716529486700892, 0.002893620985560119, 0.002893569995649159, 0.0028838609578087926, 0.003258891054429114, 0.002891885000281036, 0.0028732289792969823, 0.002898133941926062, 0.0028975328896194696, 0.002878429018892348, 0.002894929959438741, 0.0028979909839108586, 0.0028713939245790243, 0.002892593969590962, 0.003025398007594049, 0.002886079018935561, 0.002900357940234244, 0.003249277942813933, 0.0028788490453734994, 0.0028978449990972877, 0.0028877740260213614, 0.002872428041882813, 0.0029001409420743585, 0.002896804944612086, 0.0028790970100089908, 0.0028987580444663763];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.001404974958859384;0.004469339968636632;;;3.1810815847316056;;;[0.0014412509044632316, 0.0014171380316838622, 0.001408423064276576, 0.0014167119516059756, 0.0014077199157327414, 0.0014104970032349229, 0.001415058970451355, 0.0014205300249159336, 0.0014091160846874118, 0.0014142129803076386, 0.0014208860229700804, 0.0014154620002955198, 0.0014144399901852012, 0.0014176720287650824, 0.0014080558903515339, 0.0014117950340732932, 0.0014126119203865528, 0.0014199040597304702, 0.001407217001542449, 0.0014111779164522886, 0.0014072270132601261, 0.001404974958859384, 0.0014123679138720036, 0.0014185321051627398, 0.0014096610248088837, 0.0014123480068519711, 0.0014139330014586449, 0.0014074669452384114, 0.0014157899422571063, 0.0014147760812193155, 0.0014101050328463316, 0.001414247089996934, 0.0014170509530231357, 0.0014129929477348924, 0.00141166802495718, 0.0014249200467020273, 0.00142092804890126, 0.0014118329854682088, 0.001415030099451542, 0.0014141969149932265, 0.0014118070248514414, 0.0014119959669187665, 0.001414750935509801, 0.001419594045728445, 0.0014148099580779672, 0.0014064529677852988, 0.001414010999724269, 0.0014104739530012012, 0.0014090989716351032, 0.0014156450051814318];[0.004522698000073433, 0.00451696605887264, 0.004493133048526943, 0.004482047050260007, 0.004491599043831229, 0.004491908010095358, 0.004499236005358398, 0.004512252053245902, 0.0044872130965813994, 0.004500512033700943, 0.00449290603864938, 0.004522149916738272, 0.004505582037381828, 0.0044754070695489645, 0.004504829063080251, 0.004470304003916681, 0.004486936028115451, 0.004485590965487063, 0.004491786006838083, 0.004491836065426469, 0.004497813992202282, 0.004509464022703469, 0.004495110944844782, 0.004508864018134773, 0.00447559601161629, 0.004469339968636632, 0.004489706945605576, 0.004476683912798762, 0.004494769033044577, 0.004482314921915531, 0.004498035064898431, 0.004494583001360297, 0.004504435113631189, 0.00450168689712882, 0.00449446402490139, 0.004506374942138791, 0.004481846000999212, 0.004478696035221219, 0.004509234102442861, 0.004490879946388304, 0.0044877789914608, 0.004488801001571119, 0.004498534952290356, 0.004502680036239326, 0.004497459973208606, 0.00451089208945632, 0.004500545095652342, 0.0044805590296164155, 0.0044805139768868685, 0.004476170986890793];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.000380817917175591;0.0009898908901959658;;;2.599381083583675;;;[0.00040831801015883684, 0.00038572202902287245, 0.000387958949431777, 0.0003870889777317643, 0.0003890709485858679, 0.000393155962228775, 0.0003814420197159052, 0.00038235203828662634, 0.0003838620614260435, 0.0003837320255115628, 0.00038777501322329044, 0.00038703298196196556, 0.0003841009456664324, 0.0003817450487986207, 0.00038455892354249954, 0.00038103305269032717, 0.0003906260244548321, 0.00038694904651492834, 0.0003903140313923359, 0.0003876939881592989, 0.0003856590483337641, 0.00040105904918164015, 0.0004054289311170578, 0.0003900880692526698, 0.00038533995393663645, 0.00038422795478254557, 0.00038262095768004656, 0.0003853610251098871, 0.00038746302016079426, 0.000384833081625402, 0.0003826970933005214, 0.0003815439995378256, 0.0003955070860683918, 0.0003853210946545005, 0.0003916849382221699, 0.00038310501258820295, 0.00038502400275319815, 0.00038110907189548016, 0.0003896129783242941, 0.00038146297447383404, 0.00038904394023120403, 0.0003840780118480325, 0.0003879040013998747, 0.00039220997132360935, 0.0003875480033457279, 0.000380817917175591, 0.0003852960653603077, 0.00039183697663247585, 0.0004005120135843754, 0.0003835770767182112];[0.001039090915583074, 0.0010196820367127657, 0.001007252954877913, 0.0010306420736014843, 0.001015744055621326, 0.0010613659396767616, 0.0010163988918066025, 0.0010193060152232647, 0.0010074360761791468, 0.001022542011924088, 0.0010218130191788077, 0.0010123139945790172, 0.0010383110493421555, 0.0010112039744853973, 0.0023332040291279554, 0.0010496180038899183, 0.0010180430253967643, 0.0010261349380016327, 0.001059388043358922, 0.0010256139794364572, 0.0010189430322498083, 0.0010142580140382051, 0.001030233921483159, 0.0010119969956576824, 0.001018645940348506, 0.0013635869836434722, 0.0010151119204238057, 0.0010139839723706245, 0.0010093450546264648, 0.0010256210807710886, 0.0010372550459578633, 0.001049904036335647, 0.0010122949024662375, 0.001002439996227622, 0.0010090538999065757, 0.0010104590328410268, 0.0010175389470532537, 0.0010158930672332644, 0.0013783719623461366, 0.0010099130449816585, 0.0010129680158570409, 0.00101360899861902, 0.0010226069716736674, 0.0010388370137661695, 0.001024220953695476, 0.001004674006253481, 0.0009898908901959658, 0.0010343679459765553, 0.000999041018076241, 0.001026834943331778];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           TDOT      ktpfq,zfkd->tpqzd                       dwq,tpqzd->pztw
   6           TDOT        tpqzd,dwq->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.004079844104126096;0.01439207699149847;;;3.5276046398300456;;;[0.004096459015272558, 0.00408699200488627, 0.004095591953955591, 0.004086669068783522, 0.004089435911737382, 0.004083741107024252, 0.004094679025001824, 0.0040812710067257285, 0.004084591055288911, 0.004083542036823928, 0.004082825034856796, 0.004081304068677127, 0.0041195700177922845, 0.0040842919843271375, 0.004124622093513608, 0.004090112983249128, 0.004088316927663982, 0.004146202001720667, 0.0040863920003175735, 0.004127025953494012, 0.004086998989805579, 0.004079844104126096, 0.004142589983530343, 0.004082998959347606, 0.004122734069824219, 0.004090645001269877, 0.004083983018063009, 0.0041520349914208055, 0.00408267299644649, 0.0041030580177903175, 0.004089313908480108, 0.004081755061633885, 0.004140781005844474, 0.0040826150216162205, 0.004129423992708325, 0.004092601942829788, 0.004084499087184668, 0.004134770017117262, 0.004084461950697005, 0.004090492962859571, 0.004094865988008678, 0.0041160190012305975, 0.0040860139997676015, 0.004110437002964318, 0.0040891129756346345, 0.004092754912562668, 0.004141225013881922, 0.0040820600697770715, 0.0040888439398258924, 0.004132079076953232];[0.030348467058502138, 0.03037209704052657, 0.022668553981930017, 0.02263851196039468, 0.021239581983536482, 0.0212356960400939, 0.02092553407419473, 0.02091344294603914, 0.020650713937357068, 0.02064754394814372, 0.020017596893012524, 0.018772525945678353, 0.018862001947127283, 0.016509625944308937, 0.016632869956083596, 0.016702544991858304, 0.016711627948097885, 0.0167037759674713, 0.016735894954763353, 0.01657539000734687, 0.016428993083536625, 0.01646149600856006, 0.015439005917869508, 0.015401534968987107, 0.01538885897025466, 0.015404970035888255, 0.015386943006888032, 0.015393872978165746, 0.015352678950875998, 0.014729415997862816, 0.014607171062380075, 0.014741364982910454, 0.014636303996667266, 0.014678566018119454, 0.014614611049182713, 0.01473379204981029, 0.014723328989930451, 0.014629358076490462, 0.014723667060025036, 0.014648653101176023, 0.014669626951217651, 0.01457690994720906, 0.01447329402435571, 0.014556752052158117, 0.014504783088341355, 0.014435541001148522, 0.01439207699149847, 0.014563268981873989, 0.014631193946115673, 0.014616154949180782];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0017944819992408156;0.010542341973632574;;;5.874866383776867;;;[0.001809156034141779, 0.0018013130174949765, 0.001810582005418837, 0.0018012989312410355, 0.0018043330637738109, 0.0017944819992408156, 0.0018087580101564527, 0.0017965540755540133, 0.0017985840095207095, 0.002021691994741559, 0.002022747998125851, 0.0020798559999093413, 0.0020877689821645617, 0.00215093104634434, 0.002163846977055073, 0.0021404410945251584, 0.0021555309649556875, 0.0021476339315995574, 0.0021563030313700438, 0.0021518321009352803, 0.0021634380100294948, 0.0021551980171352625, 0.0021659679478034377, 0.002162519027478993, 0.002149868058040738, 0.002143771038390696, 0.0021702180383726954, 0.002157281036488712, 0.0021509219659492373, 0.00214311305899173, 0.002169469022192061, 0.0021554470295086503, 0.0021580879110842943, 0.0021439651027321815, 0.0021643820218741894, 0.0021472780499607325, 0.002155262976884842, 0.002139611984603107, 0.002169647952541709, 0.0021505369804799557, 0.002152498927898705, 0.0021430960623547435, 0.002160932053811848, 0.0021543990587815642, 0.0021567679941654205, 0.0021514809923246503, 0.0021646589739248157, 0.0021547520300373435, 0.0021551980171352625, 0.0021438830299302936];[0.010565383941866457, 0.010548619087785482, 0.010556088062003255, 0.010554679087363183, 0.01054680091328919, 0.010548139922320843, 0.01055623299907893, 0.010551027953624725, 0.010551890009082854, 0.010574219981208444, 0.010563559946604073, 0.01054645306430757, 0.01054402906447649, 0.010551297920756042, 0.010547233978286386, 0.010574984014965594, 0.010550051927566528, 0.010542341973632574, 0.010542872943915427, 0.010560372960753739, 0.010580478934571147, 0.010929937940090895, 0.010555939981713891, 0.010579692083410919, 0.010549142025411129, 0.01056231395341456, 0.010557871079072356, 0.010555419023148715, 0.010543119045905769, 0.010562026989646256, 0.010544501012191176, 0.01055392506532371, 0.010549005935899913, 0.010913309990428388, 0.010555076994933188, 0.010544168995693326, 0.010578859015367925, 0.010557749075815082, 0.010556416003964841, 0.010563096031546593, 0.01055581506807357, 0.010549718048423529, 0.01056344504468143, 0.010571548948064446, 0.010543880052864552, 0.010923680965788662, 0.010556375025771558, 0.010570032987743616, 0.010579011985100806, 0.010556041030213237];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.0018864989979192615;0.006457395968027413;;;3.4229522385909994;;;[0.001917295972816646, 0.001895435038022697, 0.0019420060561969876, 0.0018947620410472155, 0.0019432780100032687, 0.0018864989979192615, 0.0018923579482361674, 0.001926111988723278, 0.0018926430493593216, 0.0018993261037394404, 0.0018957980209961534, 0.0018985600909218192, 0.0018938470166176558, 0.001888709026388824, 0.0019043750362470746, 0.0019012050470337272, 0.001895297085866332, 0.0019049939000979066, 0.0018921239534392953, 0.00189901702105999, 0.0018936150008812547, 0.0018973390106111765, 0.0019031750271096826, 0.00190245290286839, 0.0018952230457216501, 0.0018937430577352643, 0.001901834039017558, 0.0019029300892725587, 0.0019037380116060376, 0.0018904240569099784, 0.0019282069988548756, 0.0018905889010056853, 0.0019013339187949896, 0.0018879759591072798, 0.0018964039627462626, 0.0019139070063829422, 0.0018923779716715217, 0.00189759093336761, 0.001895515015348792, 0.0018918570131063461, 0.0019433620618656278, 0.001891842926852405, 0.0018958279397338629, 0.0018931790255010128, 0.0019004199421033263, 0.0019053899450227618, 0.0018869040068238974, 0.0018915769178420305, 0.0018924630712717772, 0.0018985759234055877];[0.006495625013485551, 0.006476534064859152, 0.006467348895967007, 0.006468084990046918, 0.006482496042735875, 0.0068877480225637555, 0.006466321065090597, 0.006463745958171785, 0.006462685065343976, 0.006500595947727561, 0.006465851096436381, 0.0064714590553194284, 0.006460602045990527, 0.006470396998338401, 0.006483172997832298, 0.006467051920481026, 0.006474278983660042, 0.006474925088696182, 0.006476718001067638, 0.006482140044681728, 0.006472577108070254, 0.006470762891694903, 0.006487102946266532, 0.006467809900641441, 0.006478983093984425, 0.006491564912721515, 0.006477483082562685, 0.0064694329630583525, 0.00646800291724503, 0.006473893998190761, 0.006471351021900773, 0.00646074500400573, 0.006469940999522805, 0.00646781490650028, 0.006465421989560127, 0.006467020022682846, 0.006471922970376909, 0.00646058504935354, 0.00646097504068166, 0.006462128949351609, 0.006487417966127396, 0.006471917033195496, 0.00647447002120316, 0.00646756705828011, 0.006470585009083152, 0.006457395968027413, 0.0064673920860514045, 0.006482015014626086, 0.006473096902482212, 0.006460252916440368];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0015231940196827054;0.0069122250424697995;;;4.537980686078111;;;[0.0015394429210573435, 0.0015300610102713108, 0.0015263339737430215, 0.0015342400874942541, 0.0015307050198316574, 0.0015291309682652354, 0.001531490939669311, 0.0015319549711421132, 0.0015343560371547937, 0.0015352789778262377, 0.0015299650840461254, 0.001526269013993442, 0.0015288839349523187, 0.0015245829708874226, 0.001552980043925345, 0.0015341609250754118, 0.0015391280176118016, 0.0015534089179709554, 0.0015332470647990704, 0.0015328599838539958, 0.0015402130084112287, 0.0015283849788829684, 0.0015231940196827054, 0.0015300100203603506, 0.0015334830386564136, 0.0015305719571188092, 0.0015279279323294759, 0.0015295930206775665, 0.0015262350207194686, 0.0015280350344255567, 0.0015309459995478392, 0.0015353088965639472, 0.0015332689508795738, 0.0015352100599557161, 0.0015308349393308163, 0.0015296589117497206, 0.0015619670739397407, 0.001525445026345551, 0.0015323329716920853, 0.0015760839451104403, 0.0015310319140553474, 0.0015269960276782513, 0.00152412592433393, 0.00152684492059052, 0.0015372830675914884, 0.0015335270436480641, 0.0015341929392889142, 0.0015309159643948078, 0.0015347599983215332, 0.0015343999257311225];[0.006998413009569049, 0.006946270004846156, 0.006929242983460426, 0.006929002935066819, 0.006921196007169783, 0.006933935917913914, 0.0069273849949240685, 0.007410672027617693, 0.006928267073817551, 0.006929836934432387, 0.00692365993745625, 0.0069200999569147825, 0.006924599991180003, 0.006927784997969866, 0.00691410293802619, 0.006913866032846272, 0.0069122250424697995, 0.006929158000275493, 0.006919124978594482, 0.0072695729322731495, 0.006916155922226608, 0.006927958922460675, 0.0069291789550334215, 0.006936998921446502, 0.006914112949743867, 0.006931187934242189, 0.006913529010489583, 0.006917990976944566, 0.006914657074958086, 0.00693177804350853, 0.006915997015312314, 0.007314348011277616, 0.006919340929016471, 0.006927598034963012, 0.006915995036251843, 0.006915790028870106, 0.006918232887983322, 0.006925359019078314, 0.006934308912605047, 0.006915405043400824, 0.006940342020243406, 0.006927118054591119, 0.006916127982549369, 0.007281302008777857, 0.006913649966008961, 0.006931190029717982, 0.006916388054378331, 0.006928808055818081, 0.006917034042999148, 0.006947154062800109];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0003795359516516328;0.0005192819517105818;;;1.3682022729357102;;;[0.0003886660560965538, 0.0003818349214270711, 0.0003901640884578228, 0.0003795359516516328, 0.00038838491309434175, 0.00038429396227002144, 0.00038549304008483887, 0.00038307299837470055, 0.0003863830352202058, 0.00038267404306679964, 0.00038414797745645046, 0.00038330990355461836, 0.00038393388967961073, 0.00038026098627597094, 0.00038879597559571266, 0.0003844259772449732, 0.0003874709364026785, 0.0003830970963463187, 0.0003919400041922927, 0.0004014410078525543, 0.0003920620074495673, 0.0003872769884765148, 0.0003924369812011719, 0.0003894038964062929, 0.0003836109535768628, 0.0003811260685324669, 0.0003879360156133771, 0.00040341203566640615, 0.0003820069832727313, 0.0003884680336341262, 0.0003810380585491657, 0.0003811359638348222, 0.00038293504621833563, 0.0003829950001090765, 0.00038303504697978497, 0.00038282095920294523, 0.00038429407868534327, 0.0003914489643648267, 0.0004057699115946889, 0.0003848019987344742, 0.00038467603735625744, 0.00038630899507552385, 0.0003842739388346672, 0.0003812740324065089, 0.00038452702574431896, 0.00038334098644554615, 0.00038508803118020296, 0.0003811450442299247, 0.0003864639438688755, 0.0003886950435116887];[0.0005279389442875981, 0.0005249259993433952, 0.0005251169204711914, 0.0005305019440129399, 0.0005235649878159165, 0.0005197520367801189, 0.0005198899889364839, 0.0005261030746623874, 0.000521769979968667, 0.0005201109452173114, 0.0005228269146755338, 0.0005215640412643552, 0.000529642915353179, 0.0005268380045890808, 0.000543735921382904, 0.0005251150578260422, 0.0005208950024098158, 0.0005244889762252569, 0.0005233350675553083, 0.0005265120416879654, 0.000521646928973496, 0.0005232869880273938, 0.0005209650844335556, 0.000520991045050323, 0.0005239979363977909, 0.0005192819517105818, 0.0005198389990255237, 0.0005299510667100549, 0.0005225799977779388, 0.0005319759948179126, 0.0005223399493843317, 0.0005282440688461065, 0.0005379409994930029, 0.0005218049045652151, 0.0005250090034678578, 0.0005241610342636704, 0.0005238730227574706, 0.0005311969434842467, 0.0005212540272623301, 0.0005200700834393501, 0.0005195720586925745, 0.0005271319532766938, 0.0005315489834174514, 0.0005366010591387749, 0.000532447942532599, 0.0005404410185292363, 0.0005258290329948068, 0.0005256040021777153, 0.000535885919816792, 0.0005331790307536721];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.002009830088354647;0.0035620779963210225;;;1.772327928097209;;;[0.002029443043284118, 0.002024422981776297, 0.0020132840145379305, 0.0020165019668638706, 0.0020224459003657103, 0.0020140419946983457, 0.0020140770357102156, 0.0020131649216637015, 0.0020158049883320928, 0.002020564046688378, 0.0020335050066933036, 0.0020146080059930682, 0.0020532089984044433, 0.0020133150974288583, 0.0020702669862657785, 0.0020194699754938483, 0.002035195007920265, 0.002010554075241089, 0.0020169500494375825, 0.0020253510447219014, 0.0020171789219602942, 0.0020209529902786016, 0.0020166250178590417, 0.0020175519166514277, 0.002020234940573573, 0.002011763979680836, 0.00201534410007298, 0.002020419924519956, 0.002023321925662458, 0.002014345955103636, 0.0020625710021704435, 0.002009830088354647, 0.0020708050578832626, 0.0020160300191491842, 0.002053875010460615, 0.00201345793902874, 0.002018026076257229, 0.002010467927902937, 0.0020196900004521012, 0.0020201319130137563, 0.002012538956478238, 0.002016941085457802, 0.002029618015512824, 0.002029423019848764, 0.0020163729786872864, 0.002079028985463083, 0.0020177009282633662, 0.0020831109723076224, 0.0020145359449088573, 0.002011977951042354];[0.0035758489975705743, 0.0035705650225281715, 0.003572650020942092, 0.0035833820002153516, 0.003570887027308345, 0.003570716013200581, 0.0035798019962385297, 0.0035766520304605365, 0.0035685169277712703, 0.003571567009203136, 0.003572641988284886, 0.0035745309432968497, 0.003903241013176739, 0.0035649678902700543, 0.0035676188999786973, 0.0035702280001714826, 0.003565472085028887, 0.0035680070286616683, 0.0035664369352161884, 0.0035681810695677996, 0.0035699360305443406, 0.003569904016330838, 0.0035687120398506522, 0.003578111995011568, 0.003567968960851431, 0.0035716230049729347, 0.0035804209765046835, 0.0035746298963204026, 0.0035713010001927614, 0.0035634279483929276, 0.0035726730711758137, 0.003575493930839002, 0.003565776045434177, 0.003569458029232919, 0.003563651000149548, 0.0035620779963210225, 0.003575372975319624, 0.003569002030417323, 0.0035631470382213593, 0.003566488972865045, 0.003572648041881621, 0.0035818349570035934, 0.003567053936421871, 0.003577101044356823, 0.003581934026442468, 0.00356846209615469, 0.0035675240214914083, 0.003577459021471441, 0.003566926927305758, 0.0035678560379892588];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0013067189138382673;0.005054524051956832;;;3.868103536597643;;;[0.0013194489292800426, 0.0013205369468778372, 0.0013194129569455981, 0.0013178510125726461, 0.001314518041908741, 0.0013159200316295028, 0.001323543954640627, 0.0013078190386295319, 0.0013148749712854624, 0.0013494009617716074, 0.0013216770021244884, 0.0013112990418449044, 0.0013354560360312462, 0.001314513967372477, 0.0013252970529720187, 0.0013278230326250196, 0.0013142670504748821, 0.0013141559902578592, 0.0013484889641404152, 0.0013151600724086165, 0.0013148309662938118, 0.0013498930493369699, 0.0013136470224708319, 0.0013117919443175197, 0.0013511830475181341, 0.0013134719338268042, 0.001319220056757331, 0.0013463490176945925, 0.0013121849624440074, 0.0013138140784576535, 0.0013490259880200028, 0.0013254049699753523, 0.0013067189138382673, 0.0013460640329867601, 0.0013122630771249533, 0.00131515902467072, 0.0013509519631043077, 0.0013120430521667004, 0.0013089680578559637, 0.0013313330709934235, 0.0013136389898136258, 0.0013158039655536413, 0.0013400790048763156, 0.0013148010475561023, 0.0013108239509165287, 0.001347095938399434, 0.0013296970864757895, 0.001311117084696889, 0.0013331340160220861, 0.0013180989772081375];[0.005080308998003602, 0.0050793420523405075, 0.0050601999973878264, 0.005064838100224733, 0.005057830945588648, 0.005061834934167564, 0.005062169046141207, 0.005060893017798662, 0.005059152957983315, 0.005063178949058056, 0.005063424934633076, 0.00506580900400877, 0.005063357064500451, 0.005426206975243986, 0.0050677499966695905, 0.005058318027295172, 0.0050608060555532575, 0.005065902951173484, 0.005062343901954591, 0.0050592710031196475, 0.005069384002126753, 0.0050704110180959105, 0.005059757037088275, 0.005062805023044348, 0.005059598013758659, 0.005412832950241864, 0.005059434100985527, 0.0050680889980867505, 0.0050817340379580855, 0.00505748693831265, 0.005063981981948018, 0.005080166971310973, 0.005060274037532508, 0.005054524051956832, 0.005077718989923596, 0.005063930992037058, 0.005065231001935899, 0.0055720380041748285, 0.005058644921518862, 0.00505659100599587, 0.005073206033557653, 0.005062288953922689, 0.005062503041699529, 0.005076929926872253, 0.005056898924522102, 0.005062788026407361, 0.005071413004770875, 0.005062527023255825, 0.0050625529838725924, 0.005432944977656007];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.00037854898255318403;0.0005607780767604709;;;1.4813884136689883;;;[0.00038822705391794443, 0.00040042109321802855, 0.00038309209048748016, 0.0003861540462821722, 0.0003842189908027649, 0.00038147205486893654, 0.00037986505776643753, 0.00038139394018799067, 0.00038026797119528055, 0.0003837828990072012, 0.00038238498382270336, 0.0003796820528805256, 0.0003988770768046379, 0.0003906149649992585, 0.00039528904017060995, 0.00038886803667992353, 0.00038688990753144026, 0.00039167795330286026, 0.0003868810599669814, 0.0003824429586529732, 0.0003903750330209732, 0.0003962370101362467, 0.0003971740370616317, 0.0004104970721527934, 0.00039216503500938416, 0.00039427599404007196, 0.00038394099101424217, 0.0003872440429404378, 0.00038606999441981316, 0.000383890001103282, 0.0004109339788556099, 0.00040227803401649, 0.00038139207754284143, 0.00038361200131475925, 0.00037931802216917276, 0.0003894950496032834, 0.00038619700353592634, 0.00038234598468989134, 0.00038747896905988455, 0.00038768607191741467, 0.0003958359593525529, 0.00037854898255318403, 0.0003844429738819599, 0.0003853599773719907, 0.00039032602217048407, 0.00038263294845819473, 0.00038543902337551117, 0.0003859249409288168, 0.0003845370374619961, 0.00038982497062534094];[0.0005772069562226534, 0.000576965045183897, 0.0005745650269091129, 0.0005631500389426947, 0.0005619730800390244, 0.0005630969535559416, 0.000567236915230751, 0.0005624209297820926, 0.000562611036002636, 0.000571246026083827, 0.0005665819626301527, 0.0005642391042783856, 0.0005651039537042379, 0.0005644880002364516, 0.0005648640217259526, 0.0005677889566868544, 0.0005707050440832973, 0.0005637709982693195, 0.0005630169762298465, 0.0005635180277749896, 0.0005676470464095473, 0.000563513021916151, 0.0005650169914588332, 0.0005619890289381146, 0.0005624740151688457, 0.000564098940230906, 0.0005748039111495018, 0.0005645910277962685, 0.0005631051026284695, 0.0005632740212604403, 0.0005793609889224172, 0.0005619690055027604, 0.0005756759783253074, 0.0005651999963447452, 0.0005620630690827966, 0.000561638968065381, 0.0005629939259961247, 0.0005681540351361036, 0.0005640400340780616, 0.0005718030733987689, 0.0005744389491155744, 0.000563180074095726, 0.0005629840306937695, 0.0005638059228658676, 0.0005607780767604709, 0.0005692180711776018, 0.0005745989037677646, 0.00056488998234272, 0.000565233058296144, 0.0005618029972538352];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.002360644983127713;0.002864742069505155;;;1.2135420997144364;;;[0.002386435982771218, 0.002413894049823284, 0.0024031290085986257, 0.0023958180099725723, 0.002424420090392232, 0.0024075490655377507, 0.0023725279606878757, 0.0023672550451010466, 0.0024552029790356755, 0.0023632009979337454, 0.002396618016064167, 0.002370735048316419, 0.002406217041425407, 0.0023653729585930705, 0.0024475050158798695, 0.0023987729800865054, 0.0023944219574332237, 0.002405498060397804, 0.0024534299736842513, 0.0023967260494828224, 0.002413298934698105, 0.0024012000067159534, 0.0024009139742702246, 0.0024122759932652116, 0.0024269139394164085, 0.002418620977550745, 0.002416344010271132, 0.002402827958576381, 0.0024175100261345506, 0.002404249971732497, 0.0024107539793476462, 0.0024109039222821593, 0.0024016289971768856, 0.0024429800687357783, 0.0023971489863470197, 0.0023632559459656477, 0.002390537061728537, 0.002403787919320166, 0.0024124959018081427, 0.002411475987173617, 0.002402631100267172, 0.002360644983127713, 0.0024190410040318966, 0.002402696991339326, 0.0023997630923986435, 0.002406385028734803, 0.0023730210959911346, 0.0024054839741438627, 0.002402419922873378, 0.0023963659768924117];[0.0028988400008529425, 0.002877051942050457, 0.002885088906623423, 0.0028824100736528635, 0.002877146005630493, 0.002877577906474471, 0.002870753058232367, 0.0028855729615315795, 0.0029013839084655046, 0.002879563020542264, 0.0028801970183849335, 0.002895306097343564, 0.002872043987736106, 0.0028731600614264607, 0.0028930389089509845, 0.0028701419942080975, 0.0028708099853247404, 0.002875961014069617, 0.002885896945372224, 0.002875006990507245, 0.002880037995055318, 0.002880482003092766, 0.002875164966098964, 0.002880870015360415, 0.0028768141055479646, 0.002878074999898672, 0.0028742190916091204, 0.002874222001992166, 0.002873200923204422, 0.0028764959424734116, 0.0028670289320871234, 0.0028744450537487864, 0.002891295007430017, 0.002864742069505155, 0.002885196008719504, 0.002887170994654298, 0.00286784500349313, 0.002879000036045909, 0.002884755958802998, 0.002868351060897112, 0.002885898924432695, 0.0028757830150425434, 0.002868373994715512, 0.002884854911826551, 0.0028750679921358824, 0.002868470037356019, 0.0028782859444618225, 0.0028801230946555734, 0.0028725271113216877, 0.0028754640370607376];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.001404640031978488;0.004514466039836407;;;3.2139665231366163;;;[0.0014238170115277171, 0.001419390900991857, 0.0014136920217424631, 0.0014106889721006155, 0.001414165017195046, 0.001423891051672399, 0.0014071459881961346, 0.0014135970268398523, 0.001414612983353436, 0.0014270689571276307, 0.0014204849721863866, 0.0014090889599174261, 0.0014110829215496778, 0.0014114259975031018, 0.001412568031810224, 0.0014245450729504228, 0.001422459026798606, 0.0014251659158617258, 0.0014196370029821992, 0.001419871929101646, 0.0014185720356181264, 0.0014126840978860855, 0.0014104379806667566, 0.0014164830790832639, 0.001428535906597972, 0.0014252110850065947, 0.0014187449123710394, 0.0014132959768176079, 0.0014277590671554208, 0.0014084139838814735, 0.0014125610468909144, 0.001412036013789475, 0.0014234340051189065, 0.001411376055330038, 0.0014159379061311483, 0.0014222210738807917, 0.001427688985131681, 0.001404640031978488, 0.0014136550016701221, 0.0014146229950711131, 0.0014314750442281365, 0.0014173180097714067, 0.0014203689061105251, 0.0014162890147417784, 0.001412590965628624, 0.0014126859605312347, 0.0014162639854475856, 0.001421784982085228, 0.0014206160558387637, 0.0014283390482887626];[0.004555830964818597, 0.0045304830418899655, 0.0045259089674800634, 0.004542374983429909, 0.004549229983240366, 0.004550747922621667, 0.004555069957859814, 0.004537408007308841, 0.004537804052233696, 0.004542262991890311, 0.004537354107014835, 0.004539184970781207, 0.004550804034806788, 0.004538265988230705, 0.004535433021374047, 0.00453786994330585, 0.0045356740010902286, 0.004532663035206497, 0.004531519953161478, 0.004534576088190079, 0.004542639944702387, 0.004543381044641137, 0.004546273034065962, 0.004546475014649332, 0.00454948004335165, 0.004514466039836407, 0.004550877958536148, 0.004531507031060755, 0.00453857600223273, 0.0045438900124281645, 0.004549332894384861, 0.004547031945548952, 0.0045385099947452545, 0.004536994965746999, 0.004535629996098578, 0.00453675608150661, 0.004550631041638553, 0.004530259990133345, 0.004539700923487544, 0.004543803981505334, 0.0045378541108220816, 0.004535046056844294, 0.004530892940238118, 0.004527542972937226, 0.004537014057859778, 0.004529330995865166, 0.004548657918348908, 0.0045685829827561975, 0.004554672981612384, 0.004537036991678178];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0003829950001090765;0.0005159580614417791;;;1.3471665721349755;;;[0.0004018170293420553, 0.0004043220542371273, 0.00038721307646483183, 0.0003857619594782591, 0.00039552594535052776, 0.000386625062674284, 0.0003912620013579726, 0.00038782390765845776, 0.0003874000394716859, 0.0003970470279455185, 0.00038963102269917727, 0.0003870819928124547, 0.0003906390629708767, 0.0003880220465362072, 0.00038766395300626755, 0.00038320792373269796, 0.0003887489438056946, 0.00039927707985043526, 0.0003924670163542032, 0.0003844039747491479, 0.00038799294270575047, 0.0003885239129886031, 0.0003961169859394431, 0.0003911140374839306, 0.000393823953345418, 0.0003945740172639489, 0.0003859159769490361, 0.0003879209980368614, 0.00038400699850171804, 0.00038733496330678463, 0.0003874839749187231, 0.00038816104643046856, 0.000383680104278028, 0.0003865020116791129, 0.0003854560200124979, 0.0003932609688490629, 0.0003878180868923664, 0.00039295200258493423, 0.0003841359866783023, 0.0003829950001090765, 0.00038693693932145834, 0.0003948959056288004, 0.0003896889975294471, 0.0003869229694828391, 0.0003884140169247985, 0.00038375193253159523, 0.00038933497853577137, 0.00038563902489840984, 0.00039035198278725147, 0.0003870569635182619];[0.0005312480498105288, 0.0005347999976947904, 0.0005231399554759264, 0.0005190069787204266, 0.0005308430409058928, 0.0005205689230933785, 0.000540488981641829, 0.000532870995812118, 0.0005268299719318748, 0.0005310600390657783, 0.0005562750156968832, 0.0005159580614417791, 0.0005317769246175885, 0.0005184219917282462, 0.0005180479492992163, 0.0005270709516480565, 0.0005246539367362857, 0.0005183040630072355, 0.0005289929686114192, 0.0005201169988140464, 0.0005182820605114102, 0.0005197640275582671, 0.0005220189923420548, 0.0005198010476306081, 0.000521776033565402, 0.0005170779768377542, 0.0005207370268180966, 0.0005181219894438982, 0.0005181889282539487, 0.0005235630087554455, 0.0005208200309425592, 0.0005175189580768347, 0.0005355119938030839, 0.0005177629645913839, 0.0005186449270695448, 0.0005413420731201768, 0.0005217719590291381, 0.0005184679757803679, 0.0005290090339258313, 0.0005201880121603608, 0.00052127696108073, 0.0005191799718886614, 0.0005207449430599809, 0.0005195670528337359, 0.0005236049182713032, 0.0005221710307523608, 0.0005205021006986499, 0.0005275330040603876, 0.0005177720449864864, 0.0005287949461489916];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  6.711e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.05179764798958786;0.4130430709919892;6.961407982016681;6.9519188800186384;7.9741665311717895;1.0013649615540416;7.963296937009354;[0.058828781999181956, 0.07495792998815887, 0.056366208009421825, 0.0745829569932539, 0.05543312701047398, 0.053005936002591625, 0.05179764798958786, 0.05254418702679686, 0.06775585102150217, 0.07198116497602314, 0.054397072992287576, 0.08030917702126317, 0.07532109398744069, 0.05421496200142428, 0.0704261509818025, 0.05643244500970468, 0.07244896900374442, 0.05586870698607527, 0.05287856899667531, 0.05351586901815608, 0.06944804699742235, 0.055857197992736474, 0.07297170400852337, 0.05472713499329984, 0.053014231991255656, 0.05259115400258452, 0.05211915899417363, 0.05203536499175243, 0.07036622700979933, 0.054700613021850586, 0.05325026600621641, 0.07152515501365997, 0.054849607025971636, 0.07076933397911489, 0.08361626497935504, 0.07657296999241225, 0.0724954629840795, 0.055835583014413714, 0.07201589900068939, 0.05544972699135542, 0.05312505201436579, 0.07335266799782403, 0.07413212498067878, 0.08380097697954625, 0.07678363000741228, 0.05334727300214581, 0.07145275501534343, 0.05474658097955398, 0.05257486499613151, 0.05336996100959368];[0.4225843820022419, 0.4167367009795271, 0.42049729501013644, 0.41646306501934305, 0.4173487079970073, 0.41718096801196225, 0.41565850799088366, 0.416021273995284, 0.4164455579884816, 0.41857251498731785, 0.4178884970024228, 0.4186633770004846, 0.41403426000033505, 0.4212042930012103, 0.4270833340124227, 0.4200180839980021, 0.41941750602563843, 0.4175995519908611, 0.4160015090019442, 0.4166747910203412, 0.41825330001302063, 0.4164210600138176, 0.41663277900079265, 0.4152169930166565, 0.4161841550085228, 0.4245768219989259, 0.41446840300341137, 0.4184395609772764, 0.41664082699571736, 0.4150193360110279, 0.419471703004092, 0.41771960200276226, 0.41742395600886084, 0.41842763699241914, 0.41728490599780343, 0.41305247697164305, 0.4130430709919892, 0.41809113597264513, 0.41535161799401976, 0.41698327101767063, 0.41840001702075824, 0.4162079429952428, 0.4165682480088435, 0.42090720499982126, 0.41718638097518124, 0.41677195599186234, 0.41803821397479624, 0.4189028770197183, 0.4166350020095706, 0.41491526100435294];[7.109985987015534, 7.037022774980869, 7.1301789229910355, 7.198341692972463, 6.961407982016681, 7.131865025963634, 7.0801688749634195, 7.090527237975039, 7.138881972030504, 7.143524944985984, 7.102035107993288, 7.1223800650041085, 7.135989349044394, 7.027207948034629, 7.192605257994728, 7.235559283028124, 7.013141078990884, 7.0518427260103635, 7.163622843014309, 7.142920000012964, 7.147299241012661, 7.125314422009978, 7.025693343020976, 7.026003953011241, 7.0815834979875945, 7.177399570005946, 7.058434435020899, 7.105930185032776, 7.027684379980201, 7.122323502029758, 7.09034766300465, 7.122930671001086, 7.165743013989413, 7.022050961997593, 7.067062109010294, 7.1571010340121575, 7.134181075001834, 7.039620678988285, 7.085179298999719, 7.015807564981515, 7.213135434983997, 7.150207961967681, 7.05016181699466, 7.102536275953753, 7.002337815007195, 6.9743030539830215, 7.041637037007604, 6.9655958869552705, 7.136716606008122, 7.095694266987266];[7.057372115028556, 7.135104145971127, 7.157207048032433, 6.989233663975028, 6.991239241993753, 7.0153829689952545, 7.221165900991764, 6.9817579480295535, 7.089454215049045, 7.1116232099884655, 7.129754128982313, 7.155978230002802, 7.130657970032189, 7.189830086019356, 7.084937181964051, 7.137347756040981, 6.996972522028955, 6.998785047995625, 7.1986842880724, 7.205607315001544, 7.14504210697487, 7.1320884639862925, 6.978564010001719, 7.087989893974736, 7.12226674699923, 7.110518709989265, 7.125076170981629, 7.109645114978775, 7.104773452010704, 7.109402261994546, 7.135638451989507, 7.1491161760059185, 7.197590495983604, 7.121095870010322, 7.015308117988752, 7.201339479011949, 7.151088686019648, 7.066105423000408, 7.110088943009032, 7.0713414139754605, 6.9884295480151195, 7.0716160599840805, 7.059242867981084, 7.113247356028296, 6.984988116979366, 6.9519188800186384, 7.176882412983105, 7.1522658609901555, 7.110572130972287, 7.174336627998855]
layer1.0.conv1;0.057903559994883835;0.05816052999580279;0.8995664469839539;0.8995470939844381;1.004437896408125;1.0000215141593423;1.0044162872360756;[0.057903559994883835, 0.06271134299458936, 0.06569276200025342, 0.06689541399828158, 0.06610106298467144, 0.06605753599433228, 0.06900220201350749, 0.06753158799256198, 0.068898025987437, 0.06667167900013737, 0.06612138298805803, 0.06683291800436564, 0.06670523100183345, 0.06609118200140074, 0.07070804000250064, 0.06616883599781431, 0.06624391200602986, 0.06682338000973687, 0.06588043499505147, 0.06650772399734706, 0.0663629460032098, 0.06655560599756427, 0.06707870197715238, 0.06714982600533403, 0.06575625200639479, 0.06649063597433269, 0.06614401598926634, 0.06648798700189218, 0.06597673299256712, 0.06690035999054089, 0.06601739602047019, 0.06673397999838926, 0.06582297800923698, 0.06657250100397505, 0.06563390698283911, 0.06671884600655176, 0.06592071600607596, 0.06700757500948384, 0.0662100079935044, 0.06697886000620201, 0.06687198497820646, 0.06702285297797062, 0.06627793901134282, 0.06684848500299267, 0.06664959399495274, 0.06591139797819778, 0.06628549899323843, 0.06651922801393084, 0.06658677500672638, 0.06659217900596559];[0.061637236998649314, 0.05903181800385937, 0.05953305200091563, 0.0588657779735513, 0.05907648301217705, 0.05849671000032686, 0.0594097760040313, 0.05831013701390475, 0.05884146998869255, 0.05911745497724041, 0.05949942601728253, 0.05862999998498708, 0.059522591007407755, 0.05871142499381676, 0.05885571800172329, 0.05888312598108314, 0.05940863201976754, 0.05910170098650269, 0.0593229380028788, 0.05850836698664352, 0.059081827028421685, 0.05861940101021901, 0.05864584699156694, 0.05859965697163716, 0.05873659299686551, 0.0587470669997856, 0.05879956000717357, 0.059163111000088975, 0.05878509901231155, 0.058278843003790826, 0.059959324018564075, 0.058226999011822045, 0.05951517799985595, 0.058948506019078195, 0.058782059990335256, 0.0586576109926682, 0.05974490099470131, 0.05816052999580279, 0.059127567015821114, 0.05868272599764168, 0.05868160701356828, 0.05862607999006286, 0.06011756500811316, 0.058501407998846844, 0.05877133400645107, 0.05900516401743516, 0.05897361401002854, 0.058818062010686845, 0.05951163297868334, 0.059300260996678844];[0.9845127010194119, 0.9868372210185044, 0.9941487729665823, 0.9788650879927445, 0.9007390320184641, 0.9934222860028967, 1.002260973007651, 0.9967092349834275, 0.9915400790050626, 0.9727394770307001, 1.0128538419958204, 0.8995664469839539, 1.0023448030115105, 0.9967096689797472, 0.9963869170169346, 0.9798131650022697, 0.9843529160134494, 0.9880440659762826, 0.9969075029948726, 0.9898502049909439, 0.9726281560142525, 0.9966179990151431, 0.9907929380133282, 0.9639426830399316, 0.9940614480001386, 0.995908053999301, 0.9325854690105189, 0.9864606050250586, 0.9805103510152549, 0.9845445309765637, 0.9426367419946473, 0.9860526580014266, 0.987553162034601, 0.9957964819914196, 0.9933494129800238, 0.9844898000010289, 0.9843902349821292, 0.9753529379959218, 0.9915979749930557, 0.9808347790094558, 0.988098155008629, 0.9755111350095831, 0.9911280570086092, 0.9759848450194113, 0.9915869530523196, 0.9840790580201428, 0.9943949370353948, 0.9918343140161596, 0.9888378910254687, 0.9895637449808419];[0.9776968589867465, 0.9990992759994697, 0.9885824670200236, 0.9764022870222107, 0.9574203759839293, 0.8995470939844381, 0.9989435669849627, 0.9957228720304556, 0.9920879200217314, 0.9790816830063704, 0.9876903819967993, 0.9737343449960463, 0.9914891700318549, 0.9901045419683214, 0.9570467719458975, 0.993198145966744, 0.985740270029055, 0.9522344699653331, 0.9896908179798629, 0.93721006900887, 0.9894381400081329, 0.9943976560025476, 0.9775390299910214, 0.9856029369984753, 1.0152643300243653, 0.9848908840212971, 0.9844730560143944, 0.9937901929952204, 0.9921282280120067, 0.9945063159975689, 0.9831840950064361, 0.9749361550493632, 0.9906613620114513, 0.9910411210148595, 0.9406462160113733, 0.9947956489922944, 0.9922785230155569, 0.91577394597698, 0.9942815650138073, 0.9877505780023057, 0.9954529109818395, 0.99017768696649, 0.9875921350321732, 0.9798580839997157, 0.9892934109957423, 0.9882689760124777, 0.9873273260018323, 0.9818488219752908, 0.9889275250025094, 0.981393531023059]
layer1.0.conv2;0.09927277700626291;0.5614861549984198;7.569397004001075;7.578997320000781;5.655993233300976;0.9987332999875366;5.663166766714957;[0.10062542400555685, 0.10116937701241113, 0.10253952999482863, 0.10033943099551834, 0.10076256401953287, 0.10024422899005003, 0.10284572700038552, 0.10058044700417668, 0.10207663002074696, 0.10075727800722234, 0.1023078889993485, 0.10070599801838398, 0.10117851200629957, 0.10011004898115061, 0.1028480349923484, 0.09927277700626291, 0.10038857097970322, 0.10029362302157097, 0.10235706000821665, 0.10106053997878917, 0.1008886730123777, 0.10097264201613143, 0.10239676097990014, 0.10110775899374858, 0.10150397202232853, 0.10097988898633048, 0.10219276900170371, 0.10104925601626746, 0.10111897898605093, 0.10112903401022777, 0.10260778301744722, 0.10076121002202854, 0.10092085401993245, 0.10085081300348975, 0.10228837199974805, 0.10078046101261862, 0.10109628501231782, 0.10106556399841793, 0.10246213202481158, 0.1002513870189432, 0.10076429700711742, 0.10029080000822432, 0.10263887100154534, 0.10108759501599707, 0.10039195700665005, 0.101015545980772, 0.10274483199464157, 0.10083409000071697, 0.10071029199752957, 0.1006664749875199];[0.561530095001217, 0.5614861549984198, 0.568967277999036, 0.5618614400154911, 0.5623117290087976, 0.5663596609956585, 0.5664351590094157, 0.5625276909850072, 0.5688653670076746, 0.5630318860057741, 0.5637468339991756, 0.5658653150021564, 0.5636989799968433, 0.562741822010139, 0.5686601980123669, 0.561771125998348, 0.5641225349972956, 0.5666560550162103, 0.564794398000231, 0.5623437070171349, 0.5701440979901236, 0.5676819270011038, 0.5638334960094653, 0.5670816760102753, 0.5627780270006042, 0.5625711460015737, 0.5707391370087862, 0.5641222269914579, 0.5643828609900083, 0.5690433129784651, 0.5651195470127277, 0.5709669410134666, 0.5706312020192854, 0.5647281430137809, 0.5652873840008397, 0.5726283339899965, 0.5656180719961412, 0.5649541360035073, 0.5688548960024491, 0.5638855779834557, 0.5653493959980551, 0.5692783530103043, 0.5649181409971789, 0.5630796180048492, 0.573051054001553, 0.5656612979946658, 0.5658301709918305, 0.5687219559913501, 0.5665223659889307, 0.5630173970130272];[7.910066464013653, 7.63165940597537, 7.624576376983896, 7.936563557974296, 7.673116468999069, 7.597930271003861, 7.616886383999372, 7.611842676997185, 7.601737738004886, 7.603709332004655, 7.9119918209908064, 7.615601759986021, 7.925973077974049, 7.670193867001217, 7.61500604802859, 7.606951137975557, 7.908188888017321, 7.569397004001075, 7.574686353997095, 7.599464912025724, 7.608338255988201, 7.572823319002055, 7.906122477957979, 7.647642510011792, 7.606113098008791, 7.656548429018585, 7.674131514009787, 7.708958574978169, 7.658989698014921, 7.635325138020562, 7.643272971035913, 7.612667492037872, 7.90353691202472, 7.644439126015641, 7.6594964700052515, 7.643881041993154, 7.612977479991969, 7.894094295974355, 7.614872943027876, 7.663802358030807, 7.605123411980458, 7.893299538030988, 7.693860478029819, 7.606035369011806, 7.629097368015209, 7.614335652033333, 7.889259115967434, 7.61202003096696, 7.6169920599786565, 7.907491178018972];[7.623175656044623, 7.626424332003808, 7.902380704996176, 7.901533694996033, 7.678069035027875, 7.91639815401868, 7.668209288007347, 7.9020977210311685, 7.6866707440058235, 7.663237283966737, 7.63029876400833, 7.687408718978986, 7.661015757999849, 7.8916097540350165, 7.65928676299518, 7.60505096099223, 7.626796722004656, 7.911582130996976, 7.680965934967389, 7.602445514028659, 7.927669667027658, 7.5971330589964055, 7.6723446760152, 7.60689382700366, 7.595367557951249, 7.591526132979197, 7.690617120999377, 7.642977515992243, 7.656846701953327, 7.669772297958843, 7.59524319000775, 7.630785984016256, 7.602850623021368, 7.893756484991172, 7.674513534962898, 7.599810680054361, 7.595888529991498, 7.664392900012899, 7.605257763032569, 7.629632576019503, 7.603182547987672, 7.612697130010929, 7.604828266979894, 7.602039450983284, 7.9141905340366066, 7.639739147998625, 7.916543445986463, 7.6732414689904545, 7.578997320000781, 7.63262958303676]
layer1.0.conv3;0.13977287302259356;0.23804291398846544;4.005767763999756;3.946554425987415;1.7030694786533225;1.015003806262605;1.677894672064608;[0.13977287302259356, 0.14679895297740586, 0.14618106198031455, 0.14409104900551029, 0.1456436360022053, 0.14655310101807117, 0.1463674459955655, 0.14419381401967257, 0.14533955699880607, 0.14595478400588036, 0.14552659500623122, 0.14291105698794127, 0.14490219100844115, 0.14496867801062763, 0.14525441301520914, 0.142824214999564, 0.14429451298201457, 0.145604107005056, 0.1443187620025128, 0.1419312749931123, 0.1449514619889669, 0.1436434079951141, 0.14563904999522492, 0.14383547101169825, 0.14465411301353015, 0.14569962400128134, 0.1449667050037533, 0.14265855998382904, 0.14087415399262682, 0.14547017798759043, 0.1449501489987597, 0.14345361801679246, 0.14539048698497936, 0.1457497380033601, 0.14500243798829615, 0.14280002101440914, 0.14479669701540843, 0.14380289800465107, 0.14493059701635502, 0.1422310720081441, 0.1443881080194842, 0.14415165499667637, 0.14482720900559798, 0.1427002559939865, 0.1445874809869565, 0.14585365101811476, 0.1434083619969897, 0.14254077701480128, 0.14455359400017187, 0.14407365801162086];[0.245990896015428, 0.24056059602298774, 0.2391256460105069, 0.23804291398846544, 0.2417499820003286, 0.23969862001831643, 0.24507594399619848, 0.24320534197613597, 0.2409106430131942, 0.238678385008825, 0.24036776198772714, 0.24120786000275984, 0.2399080250179395, 0.2399329120235052, 0.2412353069812525, 0.23984300400479697, 0.24244778099819086, 0.23919493399444036, 0.23884949900093488, 0.24126368600991555, 0.23927668400574476, 0.24265902998740785, 0.23899998000706546, 0.2397658429981675, 0.24100260800332762, 0.25156533301924355, 0.2414210140123032, 0.2394057709898334, 0.2390880750026554, 0.23889117399812676, 0.23968702199636027, 0.24172585899941623, 0.24085819299216382, 0.2415934210002888, 0.24161456999718212, 0.23938391299452633, 0.23965476400917396, 0.24112929101102054, 0.24186620401451364, 0.24078965600347146, 0.2409359780140221, 0.23934123397339135, 0.2420161429909058, 0.24140232399804518, 0.23926149000180885, 0.23969843599479645, 0.2400780440075323, 0.24100609199376777, 0.2391554539790377, 0.2397520710073877];[4.6466219990106765, 4.731983448960818, 4.510655042977305, 4.549764125986258, 4.478134105971549, 4.357524281018414, 4.376817450975068, 4.788891013042303, 4.303825746988878, 4.657197497959714, 4.543508408009075, 4.198372235026909, 4.173197504016571, 4.985923790023662, 4.900231650040951, 5.281600904010702, 4.918804282002384, 5.176101726014167, 4.207812370965257, 4.288360261998605, 5.433786386012798, 4.884533955017105, 4.005767763999756, 4.60116436102544, 4.675872402003733, 4.711036288033938, 4.5587985049933195, 4.651259760023095, 4.404277523979545, 4.431916100002127, 4.444395865953993, 5.21099994899123, 5.382502383989049, 4.771038896986283, 4.136656344984658, 4.947311708994675, 4.1557569750002585, 4.9804188779962715, 4.860095545969671, 4.200595954986056, 4.13495914102532, 4.496006149041932, 4.702689778001513, 4.328796927031362, 4.864348639996024, 4.129045316978591, 4.047687304002466, 4.63325616705697, 5.560320138989482, 4.818115602975013];[4.514077731990255, 5.145000291056931, 4.577867512998637, 4.200826132029761, 4.413499630987644, 5.067673285026103, 4.259884267026791, 4.598490593023598, 4.556692252983339, 4.287443150038598, 4.630271441972582, 4.418611794011667, 4.17863438904169, 4.291902328986907, 3.9586415770172607, 5.450527304026764, 4.39238624900463, 4.87510561500676, 4.454007874999661, 4.404679765983019, 4.296868305042153, 4.561867910990259, 4.943286088993773, 4.799208238982828, 4.3560594790033065, 4.635101587016834, 4.163559590000659, 4.123228331969585, 4.196106640942162, 4.364644108020002, 4.505624482029816, 4.9852474789950065, 4.81011288202717, 4.116110559989465, 4.982561868004268, 4.92497582102078, 4.690476705000037, 5.219111830985639, 4.705756315990584, 4.092612925014691, 4.485806001001038, 4.782467338984134, 3.946554425987415, 4.990636886039283, 4.110481031006202, 4.612034402991412, 4.162609010993037, 4.157123921002494, 4.310866847023135, 4.163692698988598]
layer2.0.conv1;0.26092800599872135;0.2768528839806095;6.753965769021306;6.805124202976003;1.061031693094555;0.9924823658718346;1.069068559381913;[0.27093890801188536, 0.2698337339970749, 0.26815682800952345, 0.26628682800219394, 0.26733180100563914, 0.26737575899460353, 0.26732752300449647, 0.2655473390186671, 0.26616612399811856, 0.267395172995748, 0.2669018150190823, 0.30039821699028835, 0.26773399199009873, 0.2665586800139863, 0.26607820598292165, 0.26647552600479685, 0.2665423650178127, 0.26805855199927464, 0.2686783389945049, 0.2663103859813418, 0.26634365299833007, 0.2666177569772117, 0.2677927400218323, 0.2661775139858946, 0.26590424598543905, 0.27045366700622253, 0.26623277401085943, 0.2657475699961651, 0.2673528880113736, 0.26696493398048915, 0.26744684600271285, 0.26542608300223947, 0.2662379819958005, 0.26721433200873435, 0.26828736800234765, 0.26092800599872135, 0.26787531599984504, 0.26639740500831977, 0.26670572799048387, 0.26537181599996984, 0.2676540050015319, 0.2659937529824674, 0.2679162379936315, 0.26500138398841955, 0.2672617740172427, 0.26666592599940486, 0.2677968239877373, 0.2659994660061784, 0.26836729401838966, 0.26717032497981563];[0.3378814549942035, 0.2839323889929801, 0.2807021999906283, 0.27858649898553267, 0.27958323300117627, 0.28018170400173403, 0.2799759960034862, 0.2812689580023289, 0.28277271101251245, 0.2807175320049282, 0.27864930900977924, 0.2778884650033433, 0.2797917829884682, 0.2790139470016584, 0.2782198660133872, 0.2808557199896313, 0.2798466369858943, 0.278973035980016, 0.2780343819758855, 0.2790728149993811, 0.28050445098779164, 0.280991539999377, 0.2820127779850736, 0.2809353079937864, 0.28309394398820587, 0.2803242770023644, 0.2803484500036575, 0.278473459999077, 0.28052984198438935, 0.283817610994447, 0.280921080004191, 0.282247319992166, 0.27787986100884154, 0.27744184900075197, 0.28174897001008503, 0.280457935994491, 0.28522438000072725, 0.2790094410011079, 0.28132803697371855, 0.2788666670094244, 0.2842858849908225, 0.2780995810171589, 0.28125896299025044, 0.2828001010057051, 0.2782322959974408, 0.27985643400461413, 0.27845572200021707, 0.2768528839806095, 0.27953243398224004, 0.27896781999152154];[6.753965769021306, 7.275707943015732, 7.289493357995525, 7.371085093967849, 7.11775253698579, 7.34571241599042, 7.252954308030894, 7.518589568993775, 7.412142499990296, 7.469318443967495, 7.245956226979615, 7.318821733002551, 7.341853308986174, 7.404986819950864, 7.290434702998027, 7.199285250972025, 7.313643934001448, 6.96450234297663, 7.314002483035438, 7.263297883007908, 7.226251816027798, 7.313556443987181, 7.423113658995135, 7.38713457697304, 7.375222900998779, 7.400179912976455, 7.45591121603502, 7.489111400995171, 7.3559253349667415, 7.408780037978431, 7.473311510984786, 7.296211735025281, 7.241978306003148, 7.343374796997523, 7.259523282991722, 7.256885823007906, 7.264060646964936, 7.379569634038489, 7.274663985997904, 7.240144311974291, 6.958426474011503, 7.463438122009393, 7.31433862700942, 7.351478022988886, 7.489439069002401, 7.247387412033277, 7.30099383299239, 7.382363369019004, 7.326837800006615, 7.3123265839822125];[6.805124202976003, 7.318504397961078, 7.4019933629606385, 7.443967670027632, 7.29811170703033, 7.460240857995814, 7.526696097978856, 7.318790116987657, 7.383035087026656, 7.284292989003006, 7.301650689012604, 7.385222310957033, 7.358187991019804, 7.341865474008955, 7.519162930024322, 7.379165471968008, 7.210785492992727, 7.361395163985435, 6.9813411909563, 6.981402175995754, 7.351881870039506, 7.45742010397953, 7.33733735998976, 7.43958115397254, 7.3124393219768535, 7.327530542999739, 7.171824839024339, 7.317584708012873, 7.284959744021762, 7.280480945977615, 7.521298078005202, 7.216243136004778, 7.250564239016967, 7.4532989540020935, 7.404877949011279, 7.427909483027179, 7.3380791939853225, 7.594942480965983, 7.440776804025518, 7.534591636998812, 7.338998519000597, 7.35568841296481, 7.232184076012345, 7.226916467974661, 7.385430505964905, 7.343313294986729, 7.382668956008274, 7.338324139971519, 7.331644821999362, 7.309073557000374]
layer2.0.conv2;0.1015742199961096;0.5846401049930137;11.049192777019925;11.065921031025937;5.755792217901412;0.9984883089298117;5.764506370706052;[0.10476580300019123, 0.11183964798692614, 0.10568166698794812, 0.11056301597272977, 0.10443389799911529, 0.10242187601397745, 0.10411982101504691, 0.10375646498869173, 0.10340115200961009, 0.10332065500551835, 0.10380798601545393, 0.11138855401077308, 0.10555238300003111, 0.10847628899500705, 0.10536815799423493, 0.10215930399135686, 0.10351542601711117, 0.1040522190160118, 0.10527183199883439, 0.1033341700094752, 0.1036751699866727, 0.10528053698362783, 0.10461756499717012, 0.1035155990102794, 0.10338026398676448, 0.10413788000005297, 0.11039473200798966, 0.10568170199985616, 0.10862708499189466, 0.10703593600192107, 0.10949583901674487, 0.1043681139999535, 0.10160930998972617, 0.10645977102103643, 0.10172718201647513, 0.10297810498741455, 0.10300927999196574, 0.10425376598141156, 0.1015742199961096, 0.10622058500302956, 0.10736331398948096, 0.10674102301709354, 0.1075064089964144, 0.10700303901103325, 0.107845354010351, 0.10668779499246739, 0.10257849202025682, 0.10554649500409141, 0.10283279800205491, 0.10937521100277081];[0.5855738960090093, 0.5937606639927253, 0.5916392309882212, 0.588911091996124, 0.5902462709927931, 0.5925718990038149, 0.5869826540001668, 0.5913030639931094, 0.5881801909999922, 0.5911859239859041, 0.5893796960008331, 0.5889748079935089, 0.5890686240163632, 0.5914259429846425, 0.5870418779959437, 0.5928054119867738, 0.5866474329959601, 0.5921031280013267, 0.5896366880042478, 0.5911367700027768, 0.5874685599992517, 0.6216961489990354, 0.5905168000026606, 0.5857124750036746, 0.5880860920005944, 0.586863867007196, 0.5890383900259621, 0.5907755919906776, 0.5846401049930137, 0.589658625976881, 0.5909046870074235, 0.5849197059869766, 0.5892346740001813, 0.5892522520152852, 0.5901174950122368, 0.6023804239812307, 0.5854574110126123, 0.5902918060019147, 0.5894892590004019, 0.5928763559786603, 0.5891646910167765, 0.5897562449972611, 0.5899081249954179, 0.5886452670092694, 0.5904120129998773, 0.5852488860255107, 0.5898792360094376, 0.5926730140054133, 0.5857561599987093, 0.5910255560011137];[11.138190160010708, 11.1257200849941, 11.138560788996983, 11.169672450982034, 11.139091577992076, 11.165772901993478, 11.16402411897434, 11.184542198025156, 11.14356902599684, 11.102085657970747, 11.078179648000514, 11.232028548023663, 11.121011548006209, 11.122483357001329, 11.239647226029774, 11.09609880700009, 11.071632787003182, 11.071875376976095, 11.05739880297915, 11.080975040968042, 11.16479316301411, 11.108323979016859, 11.049192777019925, 11.06087501597358, 11.13944987495779, 11.056249128014315, 11.067899352987297, 11.084967831004178, 11.075128147989744, 11.068233730999054, 11.067205220024334, 11.06847926203045, 11.073090050980682, 11.140092040004674, 11.116935181984445, 11.060964848002186, 11.254084423970198, 11.079204611975001, 11.081706464028684, 11.174760894005885, 11.092940243019257, 11.072082502010744, 11.080248591984855, 11.064815635967534, 11.075577488983981, 11.07928719301708, 11.092792460025521, 11.087485756026581, 11.171039481036132, 11.15561476102448];[11.125222833041335, 11.149383935029618, 11.174998545000562, 11.171544234995963, 11.141325087024597, 11.078008001990383, 11.165872582991142, 11.081995316955727, 11.146379722980782, 11.181088134995662, 11.237970590009354, 11.154833665001206, 11.23884489396005, 11.23305129102664, 11.161463061987888, 11.14442837802926, 11.196408200950827, 11.250926178996451, 11.10467178298859, 11.14598210301483, 11.130582048994256, 11.203941129962914, 11.137870801991085, 11.285394431004534, 11.182471275998978, 11.10362142600934, 11.188298196997494, 11.105648477008799, 11.089672306989087, 11.08291778198327, 11.091112572990824, 11.207435844000429, 11.153706833021715, 11.148514945001807, 11.155666739970911, 11.076894071011338, 11.090244213002734, 11.102579468977638, 11.158481932012364, 11.081349878979381, 11.081425469979877, 11.167929674993502, 11.121763331990223, 11.208317103009904, 11.115467014955357, 11.110283580987016, 11.148750988009851, 11.15470851000282, 11.065921031025937, 11.122089462005533]
layer2.0.conv3;0.10371208700235002;0.15285097798914649;3.882577935990412;3.8838348099961877;1.473801004367823;0.9996763832481904;1.4742781054595757;[0.10371208700235002, 0.11051799199776724, 0.1103372229845263, 0.11002288199961185, 0.10989003098802641, 0.11079691900522448, 0.109974848019192, 0.11068334401352331, 0.11151561900624074, 0.11083520200918429, 0.11127941100858152, 0.11051153400330804, 0.11142311501316726, 0.10970848298165947, 0.11045830298098736, 0.11043868798878975, 0.11060618099872954, 0.10995648597599939, 0.11049133399501443, 0.11022007299470715, 0.11115998099558055, 0.10992871399503201, 0.11085472701233812, 0.10880996700143442, 0.10955572000239044, 0.11076925898669288, 0.10992213999270461, 0.11066649999702349, 0.10997679000138305, 0.10938925901427865, 0.1103744859865401, 0.11001308000413701, 0.10938225901918486, 0.10934011201607063, 0.10971757498919033, 0.10938229199382477, 0.10912539300625212, 0.10928930100635625, 0.10971734300255775, 0.11085706698941067, 0.10931894902023487, 0.11117064199061133, 0.10854114600806497, 0.11304535699309781, 0.10942233898094855, 0.11039991999859922, 0.10948554100468755, 0.1106340550177265, 0.11053066598833539, 0.11157617199933156];[0.15423891000682488, 0.15349121700273827, 0.15298761599115096, 0.15443795500323176, 0.1531761960068252, 0.1540022020053584, 0.1539611589978449, 0.15339039801619947, 0.15434781700605527, 0.15431339800124988, 0.153455888008466, 0.15319491698755883, 0.15539995898143388, 0.15434759701020084, 0.15285097798914649, 0.15378134898492135, 0.1529725199798122, 0.1544070300005842, 0.15507233300013468, 0.15299515900551341, 0.15338332601822913, 0.15377164099481888, 0.15353372300160117, 0.15367509200586937, 0.15570094200666063, 0.15426562598440796, 0.1547021469741594, 0.15436537499772385, 0.15302567297476344, 0.15298924999660812, 0.15417635202175006, 0.15356660599354655, 0.15386890998343006, 0.1537542250007391, 0.15433591799228452, 0.15318537299754098, 0.15598943500663154, 0.15390694700181484, 0.15334517799783498, 0.15343984600622207, 0.1547190229757689, 0.15323971200268716, 0.1550781480036676, 0.15357090800534934, 0.15365846900385804, 0.15351877600187436, 0.15333097300026566, 0.1545648449973669, 0.15480397999635898, 0.15415068599395454];[3.896575168997515, 3.9681262929807417, 3.9186416479642503, 3.946051791019272, 3.957318338972982, 3.9338438430277165, 3.917841772985412, 3.905618749005953, 3.966531864978606, 3.909207106975373, 3.9603949550073594, 3.921691439987626, 3.9723207259958144, 3.914059819013346, 3.9301126239588484, 3.9129811600141693, 3.9622119320265483, 3.901769169984618, 3.9174391310079955, 3.9370169800240546, 3.915131376008503, 3.9064866459521, 3.899100467999233, 3.961825050006155, 3.9578629710013047, 3.9891745669592638, 3.884335407987237, 3.912840077013243, 3.9676561320084147, 3.9195685359591153, 3.8975339379685465, 3.9529540200019255, 3.9189062470104545, 3.882577935990412, 3.9560543629922904, 3.9328538779809605, 3.9065630020049866, 3.9619992960069794, 3.955817184993066, 3.901722846989287, 3.916315766022308, 3.910912574006943, 3.963659472996369, 3.914235086995177, 3.908121155021945, 3.9116869349963963, 3.96881960099563, 3.9517563749977853, 3.9121442020405084, 4.008476147020701];[3.9128445500100497, 3.912508296984015, 3.9123302940279245, 3.8847817509958986, 3.9201419569726568, 3.9747878100315575, 3.912523047038121, 3.912653637031326, 3.9858042770065367, 3.909293461998459, 3.9658707689959556, 3.9229099129734095, 3.9282305169908796, 3.9092232350085396, 3.9129654379794374, 3.8868848599959165, 3.982282872981159, 3.9175106459879316, 3.924105864018202, 3.967190732015297, 3.9147011730237864, 3.9007941449817736, 3.922409091028385, 3.924326764041325, 3.905507725023199, 3.9051824339840095, 3.921227093000198, 3.9088361730100587, 3.9397437209554482, 3.8948992709920276, 3.926218278997112, 3.9687313300091773, 3.9238221349951345, 3.9794026019517332, 3.920685516030062, 3.957419596001273, 3.9094570809975266, 3.920357211987721, 3.9092193430115003, 3.917452827998204, 3.8887647859810386, 3.8838348099961877, 3.892169151979033, 3.923182883998379, 3.908434933022363, 3.9683476479840465, 3.92206527502276, 3.9522906290076207, 3.900885985000059, 3.960175989981508]
layer2.0.downsample.0;0.08459917901200242;0.11929595400579274;2.2395183439948596;2.229458376998082;1.4101313440508416;1.0045122919093574;1.403797002195455;[0.08459917901200242, 0.08723912001005374, 0.08713247202103958, 0.08739744199556299, 0.08767176800756715, 0.08741133901639841, 0.0868574469932355, 0.08649735798826441, 0.08746206102659926, 0.08745618799002841, 0.08714114699978381, 0.08647967598517425, 0.08721212597447447, 0.08703040398540907, 0.08623235698905773, 0.08757066400721669, 0.08712169600767083, 0.08714603100088425, 0.08753403602167964, 0.08776013102033176, 0.08719466702314094, 0.09183672600192949, 0.08628129499265924, 0.08696053398307413, 0.08735807597986422, 0.08743845799472183, 0.08610699098790064, 0.08737097901757807, 0.08727391800493933, 0.08625674399081618, 0.08701913300319575, 0.08700379999936558, 0.08633089798968285, 0.08681007599807344, 0.08717513698502444, 0.08973679202608764, 0.08719032700173557, 0.08634843799518421, 0.0863151219964493, 0.08712958300020546, 0.08701242198003456, 0.08724816399626434, 0.08709192799869925, 0.08621080001466908, 0.08736587499151938, 0.08736967202275991, 0.08710664499085397, 0.08721355700981803, 0.08716336899669841, 0.08735470799729228];[0.12155691601219587, 0.1216113530099392, 0.12151327999890782, 0.12079201301094145, 0.12006253300933167, 0.12057539299712516, 0.12248459301190451, 0.12105745301232673, 0.12283522798679769, 0.12142520298948511, 0.12196970099466853, 0.12120516801951453, 0.1212756909953896, 0.12022998699103482, 0.12168468700838275, 0.12101848199381493, 0.12246366299223155, 0.12032141399686225, 0.12183323598583229, 0.12041783399763517, 0.1218053320189938, 0.11971861100755632, 0.12092766902060248, 0.12175166999804787, 0.12034199098707177, 0.12023220999981277, 0.12204834798467346, 0.12000550999073312, 0.12173225500737317, 0.12182409001979977, 0.12182611197931692, 0.12132180802291259, 0.12048885901458561, 0.12136485002702102, 0.12210785000934266, 0.1215938380046282, 0.12044885702198371, 0.12062169099226594, 0.1221418550121598, 0.11963051301427186, 0.1218173620000016, 0.11983550601871684, 0.1222275210020598, 0.12116317098843865, 0.12220348499249667, 0.11982722699758597, 0.12204729299992323, 0.11929595400579274, 0.12252799299312755, 0.11947594699449837];[2.2468556779786013, 2.2477513040066697, 2.2631918200058863, 2.268980905006174, 2.2682795279833954, 2.2639842120115645, 2.2751780480029993, 2.2395183439948596, 2.2618496409850195, 2.2437243489839602, 2.270004435995361, 2.24754399197991, 2.2526787030219566, 2.275587392010493, 2.263951500033727, 2.2584546100115404, 2.2472944570181426, 2.245344472990837, 2.2619323410035577, 2.26781139097875, 2.2731896600162145, 2.2594133409729693, 2.259224299021298, 2.2608815059938934, 2.259591782989446, 2.2661040870589204, 2.2706361710152123, 2.2949613879609387, 2.2685125389834866, 2.2583184800168965, 2.2736846260086168, 2.2524394909851253, 2.2481767190329265, 2.2447172289830633, 2.2675682439876255, 2.258960940031102, 2.2679650799836963, 2.261181710025994, 2.2524793230113573, 2.260223416989902, 2.2729731280123815, 2.265774929022882, 2.2660158530052286, 2.2713228719949257, 2.269062884966843, 2.2627750669780653, 2.244988202030072, 2.2412288640334737, 2.247843779041432, 2.2678309489856474];[2.269702558987774, 2.2675600340298843, 2.2764371669618413, 2.2650757350202184, 2.2498772029648535, 2.261296564975055, 2.261756515043089, 2.2650781200209167, 2.261896369047463, 2.2503198540071025, 2.2606602790183388, 2.274702232971322, 2.245620820991462, 2.244526060007047, 2.2593641889980063, 2.2804035159933846, 2.2424799479776993, 2.2628284800157417, 2.263254143996164, 2.275245836994145, 2.2516881349729374, 2.2655196429986972, 2.268510744004743, 2.2539198349695653, 2.251533558999654, 2.2407737300090957, 2.3495404660061467, 2.2717754209879786, 2.23981310200179, 2.264609471982112, 2.2460203020018525, 2.254074969969224, 2.255705390998628, 2.2499024260032456, 2.2488782449800055, 2.251906143996166, 2.2424475330044515, 2.246248026029207, 2.2448609140410554, 2.244928857020568, 2.271326082001906, 2.243462600017665, 2.2474105629953556, 2.2495924009708688, 2.229458376998082, 2.2670517139777075, 2.2539297030016314, 2.2736264440172818, 2.2480118330277037, 2.249054072977742]
layer2.1.conv2;0.05708094500005245;0.2853964779933449;5.144870616990374;5.135534008964896;4.999855520841195;1.0018180403457906;4.990782077666948;[0.05708094500005245, 0.05850549601018429, 0.05923177700606175, 0.05908865301171318, 0.05919365701265633, 0.059026672010077164, 0.05901970001286827, 0.059114890987984836, 0.05939851500443183, 0.059175175993004814, 0.05914797500008717, 0.059040674997959286, 0.05901152201113291, 0.05863106201286428, 0.058714263985166326, 0.058819201978622004, 0.05911872998694889, 0.05879152100533247, 0.05882459401618689, 0.05882250997819938, 0.05932832197868265, 0.059191325010033324, 0.05884000699734315, 0.059008447016822174, 0.058886197017272934, 0.058721177018014714, 0.0587097929965239, 0.05822895301389508, 0.0585221899964381, 0.05858530200202949, 0.0591755369969178, 0.05913762899581343, 0.059153181995498016, 0.05894369800807908, 0.058905612997477874, 0.059130015986738726, 0.059037004015408456, 0.058716730010928586, 0.058900003001326695, 0.05893456400372088, 0.058656109002185985, 0.05875576299149543, 0.05838311297702603, 0.05862460398930125, 0.0585398210096173, 0.05855437202262692, 0.058540401980280876, 0.058785656990949064, 0.07822131700231694, 0.05826790299033746];[0.28768442998989485, 0.28791148599702865, 0.289469431998441, 0.2885166299820412, 0.2893805659841746, 0.2893289250205271, 0.28891580799245276, 0.2896558690117672, 0.2890347799984738, 0.28874834699672647, 0.28798243298660964, 0.2883576120075304, 0.2874904430063907, 0.28752374299801886, 0.29107167600886896, 0.2895734199846629, 0.28931986799580045, 0.2879988710046746, 0.28823594297864474, 0.2864318359934259, 0.2880434360122308, 0.28789114201208577, 0.2883207149861846, 0.28736644602031447, 0.2865910420077853, 0.2882538760022726, 0.2870805700076744, 0.2853964779933449, 0.28800287400372326, 0.288136389979627, 0.28758634498808533, 0.2875300380110275, 0.28719775201170705, 0.2862331820069812, 0.28744214700418524, 0.2875256050028838, 0.28826720200595446, 0.2887286379991565, 0.2891727219976019, 0.2875235909887124, 0.2883111659903079, 0.28745804500067607, 0.2887466069951188, 0.2889319639944006, 0.28840110599412583, 0.2882018270029221, 0.28820414800429717, 0.28841923401341774, 0.2879090170026757, 0.2886367960018106];[5.1564311089750845, 5.166177428007359, 5.180216623004526, 5.173938431980787, 5.214675487019122, 5.2022208989656065, 5.1956856090109795, 5.144870616990374, 5.170317991025513, 5.176891182985855, 5.16408261898323, 5.216800356021849, 5.169250653998461, 5.167367657966679, 5.165897943021264, 5.161417424009414, 5.163075612974353, 5.170805807982106, 5.196201939979801, 5.170127402991056, 5.213513341004727, 5.1631679750280455, 5.183400841982802, 5.207628800009843, 5.182053430966334, 5.198014701978536, 5.169211337022716, 5.165864259004593, 5.184051033022115, 5.177517378004268, 5.198417111998424, 5.16775332702673, 5.155273827986093, 5.182142118050251, 5.164740492997225, 5.211506824998651, 5.175067685981048, 5.1922114769986365, 5.165222979005193, 5.198074904998066, 5.1656378970074, 5.162476510013221, 5.217021169984946, 5.160309106984641, 5.2177660840097815, 5.171693798998604, 5.177506730979076, 5.153208326024469, 5.179230918991379, 5.187330556975212];[5.174300776008749, 5.158361429988872, 5.158755654993001, 5.167852566984948, 5.173282762960298, 5.154627118026838, 5.201202476979233, 5.16849952400662, 5.212218064989429, 5.170442858012393, 5.16169757800526, 5.185603966994677, 5.174223025969695, 5.196531255001901, 5.17531100200722, 5.182450753025478, 5.17799201598973, 5.167310616991017, 5.151162719033891, 5.183852460962953, 5.193556498998078, 5.17123890799121, 5.215122240973869, 5.170954781002365, 5.173700801999075, 5.172585694992449, 5.1753570580040105, 5.240661150950473, 5.177090786979534, 5.161156950955046, 5.174722321011359, 5.1661919499747455, 5.182654500968056, 5.148339122009929, 5.194624744006433, 5.165562790003605, 5.188395072997082, 5.164988392993109, 5.186435176990926, 5.148075168021023, 5.173211157001788, 5.173965270019835, 5.158649908989901, 5.162409361975733, 5.135534008964896, 5.181593332032207, 5.160206864005886, 5.156140451028477, 5.209943415015005, 5.153516289981781]
layer3.0.conv1;0.20821804198203608;0.23130089801270515;7.465845127997454;7.491832661995431;1.110859058182194;0.9965312180383037;1.114725798925745;[0.20821804198203608, 0.2131259159941692, 0.2120938970183488, 0.21261755598243326, 0.21117913999478333, 0.2125272740086075, 0.21244691699394025, 0.21146833599777892, 0.21229523699730635, 0.21045631199376658, 0.21070675100781955, 0.21059059098479338, 0.20868131998577155, 0.21132513400516473, 0.21006445097737014, 0.21066860799328424, 0.21103835699614137, 0.2121316019911319, 0.20946679200278595, 0.2109077570203226, 0.21115781599655747, 0.20929110099677928, 0.2097927279828582, 0.21015768498182297, 0.2101880759873893, 0.21051532897399738, 0.20955272699939087, 0.21135794301517308, 0.20970776400645263, 0.2093973620212637, 0.21070277501712553, 0.21211666701128706, 0.20978302700677887, 0.2095512629894074, 0.20924982900032774, 0.2093681360129267, 0.20999084401410073, 0.21201586999814026, 0.2099157819757238, 0.21008012001402676, 0.20914599602110684, 0.2101364330155775, 0.2114478519943077, 0.20986996998544782, 0.21076786099001765, 0.21030630599125288, 0.2093348269991111, 0.20920691100764088, 0.21043399898917414, 0.21014513599220663];[0.24139965898939408, 0.23420131602324545, 0.23419280699454248, 0.235118024982512, 0.23130089801270515, 0.23349721502745524, 0.23339353501796722, 0.23386193698388524, 0.2335028639936354, 0.23393988897441886, 0.23335245097405277, 0.2340578689763788, 0.2336691200034693, 0.2338275270012673, 0.23254125998937525, 0.2340571410022676, 0.23382019900600426, 0.23411647300235927, 0.23448615800589323, 0.23416284201084636, 0.2335558999911882, 0.2343131809902843, 0.2332085309899412, 0.2332581460068468, 0.23412415900384076, 0.23352394701214507, 0.2337696939939633, 0.2341131390130613, 0.2343534080137033, 0.23568774000159465, 0.23463349501253106, 0.23457478400086984, 0.23530733998632059, 0.23526835400843993, 0.23523378901882097, 0.2338625960110221, 0.23383115101023577, 0.23444461802137084, 0.23384206200717017, 0.23457055201288313, 0.23527612900943495, 0.2355305090022739, 0.23452244797954336, 0.23403239899198525, 0.23415991899673827, 0.23363751199212857, 0.23338126300950535, 0.23529177400632761, 0.23442137902020477, 0.23429528999258764];[7.647434229002101, 7.540784401004203, 7.546787128987489, 7.594180900981883, 7.6222775079950225, 7.5660260950098746, 7.534055690979585, 7.616143183025997, 8.61635969800409, 8.582887848024257, 7.7402378440019675, 7.79301563903573, 7.615697365050437, 7.501326672034338, 7.603867886995431, 7.619321184989531, 7.520767678011907, 7.60555538799963, 7.613950819009915, 7.608386537031038, 7.544409331982024, 7.5985834379680455, 7.501945424999576, 7.595405899017351, 7.569845944992267, 7.5454404650081415, 7.5381457679905, 7.493182680977043, 7.539614053006517, 7.496802180015948, 7.62045023200335, 7.605534996982897, 7.484644531010417, 7.6040242569870315, 7.579523329040967, 7.562399196991464, 7.609454608988017, 7.518183756008511, 7.465845127997454, 7.590336790017318, 7.592836736992467, 7.59069150799769, 7.5137888820027, 7.59034093900118, 7.515899235004326, 7.584890213998733, 7.539377316017635, 7.622797923977487, 7.537414755031932, 7.611658259993419];[7.563599248998798, 7.599143497995101, 7.54673466202803, 7.535064552968834, 7.533166918030474, 7.54961411099066, 7.528941352968104, 7.549012248025974, 7.601979105005739, 7.538619753002422, 7.544519497954752, 7.6151970740174875, 7.5428109009808395, 7.608826391980983, 7.5173357499879785, 7.622906456002966, 7.5319495929870754, 7.537296694004908, 7.5358556150167715, 7.769333567965077, 7.614427230990259, 7.52466541697504, 7.51083360100165, 7.595926982990932, 7.609631956991507, 7.553888987982646, 7.496436014975188, 7.5519284079782665, 7.508162780024577, 7.549960567004746, 7.542015768995043, 7.520179895975161, 7.5336791170120705, 7.540712754998822, 7.618472171976464, 7.565051588026108, 7.519705691986019, 7.6464748379949015, 7.547835459001362, 7.537717091006925, 7.518787879962474, 7.491832661995431, 7.633095930010313, 7.554251732013654, 7.523231310013216, 7.535065987991402, 7.613354900007835, 7.559950476017548, 7.620506404025946, 7.528304278996075]
layer3.0.conv2;0.0552551620057784;0.36037969699827954;2.1270550820045173;2.1527767480292823;6.522100088324639;0.9880518655507073;6.600969357706173;[0.05684078700141981, 0.05601893799030222, 0.055461829993873835, 0.055496860994026065, 0.05559635101235472, 0.055554749007569626, 0.05540301601286046, 0.0556146299932152, 0.055492583982413635, 0.055490999977337196, 0.05560458899708465, 0.055396462994394824, 0.05546778399730101, 0.055646887980401516, 0.05557179299648851, 0.055455888010328636, 0.05527504600468092, 0.05538368798443116, 0.05560221101040952, 0.05536541997571476, 0.055301442014751956, 0.05554266998660751, 0.0552551620057784, 0.05533790399204008, 0.055429308995371684, 0.05538605299079791, 0.05528004400548525, 0.055351670016534626, 0.055307175003690645, 0.05549773000529967, 0.055403055011993274, 0.05546389298979193, 0.055367370980093256, 0.05561306999879889, 0.05546495199087076, 0.05535967001924291, 0.05559579702094197, 0.055650814989348873, 0.05563870500191115, 0.05529966301401146, 0.05525919800857082, 0.05533455798286013, 0.05537819300661795, 0.055546720017446205, 0.05559630200150423, 0.055366273008985445, 0.055595087993424386, 0.055435086018405855, 0.055433997011277825, 0.055328372021904215];[0.36229115701280534, 0.36252658400917426, 0.3646475929999724, 0.36799568400601856, 0.36526856099953875, 0.36305474300752394, 0.3636600250029005, 0.3633347440045327, 0.36472281999886036, 0.3632058300136123, 0.3632932670006994, 0.36227857202175073, 0.3652391039940994, 0.36200631299288943, 0.3640909109963104, 0.36346508900169283, 0.3626049230224453, 0.3617917280062102, 0.36269576600170694, 0.36402736700256355, 0.3639015379885677, 0.3618427680048626, 0.36280727200210094, 0.3624495459953323, 0.3639456910023, 0.3629463989927899, 0.36285209699417464, 0.363312709989259, 0.36386971798492596, 0.36273647597408853, 0.3636084759782534, 0.36226669600000605, 0.36473848202149384, 0.36037969699827954, 0.36248204798903316, 0.36424592600087635, 0.36428554300800897, 0.36320707999402657, 0.36380095698405057, 0.3623983639990911, 0.36406817100942135, 0.36350476599182, 0.3637134180171415, 0.3631093270087149, 0.3634027139924001, 0.3622083860100247, 0.3631234070053324, 0.36676097998861223, 0.3654670949908905, 0.36233969501336105];[2.2237028569797985, 2.2260196590214036, 2.1602214699960314, 2.2124497529584914, 2.249958572007017, 2.170002434984781, 2.1782945379673038, 2.1559165210055653, 2.150048835988855, 2.1744844909990206, 2.1763641230063513, 2.173305545002222, 2.153291835973505, 2.1539833399583586, 2.2445830299984664, 2.1542515110049862, 2.177415412996197, 2.17571102103102, 2.241556743014371, 2.173538689967245, 2.1530563950072974, 2.168063177028671, 2.15091619596933, 2.15054311795393, 2.234493038034998, 2.171439321973594, 2.1487752870016266, 2.1667755570088048, 2.1554082090151496, 2.173959063977236, 2.178708040009951, 2.1513566249923315, 2.174832504009828, 2.1703990569803864, 2.1773272340069525, 2.218326825008262, 2.307787608995568, 2.2195531989855226, 2.198015020985622, 2.1500896509969607, 2.168988111021463, 2.1559066290210467, 2.1955171579902526, 2.1270550820045173, 2.305720291013131, 2.15233140901546, 2.175046120013576, 2.2034813439822756, 2.3213532759982627, 2.4116035100014415];[2.3336604710202664, 2.165820039983373, 2.460301138984505, 2.364603588997852, 2.237397286022315, 2.1750386449857615, 2.1786573880235665, 2.3126082939852495, 2.2531397069978993, 2.1748493640043307, 2.3340372319798917, 2.180293643003097, 2.161056395008927, 2.174605543987127, 2.2319848649785854, 2.2210984230041504, 2.220118304976495, 2.170036969007924, 2.17135260096984, 2.154671340016648, 2.1527767480292823, 2.3091090970265213, 2.1781926750263665, 2.1835046309861355, 2.155153211992001, 2.1598920689721126, 2.1699379259953275, 2.1869119849870913, 2.2373703040066175, 2.171424706990365, 2.2357792500115465, 2.175382601970341, 2.2963077960303053, 2.235882600041805, 2.2934096269891597, 2.216752422013087, 2.1757951349718496, 2.1719502710038796, 2.179895289038541, 2.214336585951969, 2.1776344340178184, 2.1777319709653966, 2.168962305964669, 2.1716884520137683, 2.1632779249630403, 2.1809603159781545, 2.1820995259913616, 2.1706737790082116, 2.1566133669693954, 2.2749650159676094]
layer3.0.conv3;0.07202789699658751;0.10735280701192096;4.5219901430245955;4.508295074978378;1.490433727601502;1.0030377488204414;1.4859198762501526;[0.07202789699658751, 0.08090032599284314, 0.0834549639839679, 0.0810796289879363, 0.08746507699834183, 0.08080164302373305, 0.09024807199602947, 0.08516081600100733, 0.07884889500564896, 0.08728587499354035, 0.08818355298717506, 0.08128497199504636, 0.08839869199437089, 0.08096202500746585, 0.08801306498935446, 0.08192183202481829, 0.08750159299233928, 0.08114864397794008, 0.0882309409789741, 0.08111213200027123, 0.08765006400062703, 0.087969965999946, 0.08748315600678325, 0.08781405401532538, 0.08949069000664167, 0.08848938101436943, 0.08065457598422654, 0.08720892001292668, 0.09275397800956853, 0.08123307599453256, 0.08683707701857202, 0.08027270997990854, 0.08680705798906274, 0.08651036300580017, 0.07902012398699299, 0.08656626200536266, 0.08160364101058803, 0.08861994999460876, 0.0818479259905871, 0.08781220897799358, 0.0805907610047143, 0.08651056900271215, 0.08125009801005945, 0.08812054400914349, 0.08638857401092537, 0.07883937100996263, 0.08675179700367153, 0.08045650398707949, 0.08674829002120532, 0.0811570140067488];[0.11288321600295603, 0.12074104198836721, 0.11454204798792489, 0.10739877901505679, 0.1191610749810934, 0.11627986101666465, 0.10868358198786154, 0.11969471399788745, 0.11498495400883257, 0.11554558499483392, 0.107873461995041, 0.11489856900880113, 0.11526787999900989, 0.11530795300495811, 0.11487529598525725, 0.11462592301541008, 0.11488539300626144, 0.11447353899711743, 0.11506005900446326, 0.1150934940087609, 0.10735280701192096, 0.11492729597375728, 0.11789212399162352, 0.1090714079909958, 0.1150778119917959, 0.11500554898520932, 0.11572125600650907, 0.1152506830112543, 0.10745955200400203, 0.11508569898433052, 0.11583730601705611, 0.11449967400403693, 0.11516525800107047, 0.10788226401200518, 0.11501689898432232, 0.11468470699037425, 0.11505832799593918, 0.14797482499852777, 0.11879090001457371, 0.11654742699465714, 0.11515892701572739, 0.1094409609795548, 0.11915430502267554, 0.1157912639901042, 0.11496107399580069, 0.1093018350074999, 0.11808171300799586, 0.11624885801575147, 0.10933496698271483, 0.11396511699422263];[4.581479724001838, 4.542900592001388, 4.608580386964604, 4.588966057955986, 4.536535142979119, 4.649797546007903, 4.647314698988339, 4.576581061992329, 4.597075323981699, 4.557673381990753, 4.620543085038662, 4.54718137299642, 4.592733790981583, 4.593190702988068, 4.566543699998874, 4.61042097499012, 4.587415383022744, 4.578868372977013, 4.578379871032666, 4.5219901430245955, 4.541841185011435, 4.586232708999887, 4.562020901998039, 4.62328458900447, 4.574560934008332, 4.621043141960399, 4.555924235988641, 4.5635381460306235, 4.546550485043554, 4.567184654995799, 4.625250037002843, 4.536681653960841, 4.576436383009423, 4.550882017007098, 4.593081141007133, 4.567891320009949, 4.590803957020398, 4.577172564982902, 4.569306313991547, 4.62889990300755, 4.609025568992365, 4.544617065985221, 4.528891335998196, 4.557923108979594, 4.553958391014021, 4.545514562021708, 4.553913112002192, 4.590216390002752, 4.5917438279720955, 4.57881052599987];[4.5613519990001805, 4.552610358019592, 4.591814629995497, 4.532756894041086, 4.6023421570134815, 4.5636051959882025, 4.60005203000037, 4.573061739996774, 4.597789168998133, 4.5723362479766365, 4.574207525001839, 4.62949706701329, 4.5501667910430115, 4.582835908018751, 4.559073048003484, 4.599708652996924, 4.5965950960235205, 4.564658748015063, 4.5411220180103555, 4.590779806982027, 4.613980043999618, 4.578690212016227, 4.558392978011398, 4.603219312004512, 4.576258610992227, 4.520114341023145, 4.535478879988659, 4.571372670994606, 4.557744088029722, 4.560379603964975, 4.589428766979836, 4.537786361994222, 4.581354075984564, 4.632250925991684, 4.601134524971712, 4.5628741409746, 4.5699970310379285, 4.589378598000621, 4.538656679011183, 4.582247641985305, 4.564069223997649, 4.573814123985358, 4.5888151100079995, 4.532073717011372, 4.550815282971598, 4.5473925480328035, 4.508295074978378, 4.5627743379736785, 4.535621130024083, 4.63860801703413]
layer3.0.downsample.0;0.0483558329869993;0.07307660498190671;2.318017542012967;2.3290184220531955;1.5112262671920822;0.9952766023934966;1.5183982659270812;[0.0483558329869993, 0.05007917998591438, 0.04953257000306621, 0.05034446201170795, 0.05233724298886955, 0.05081855598837137, 0.050655092985834926, 0.05241307499818504, 0.05079959600698203, 0.050778580975020304, 0.05263688898412511, 0.05094281799392775, 0.05073284200625494, 0.05246827099472284, 0.05090603802818805, 0.05091525299940258, 0.05247750398120843, 0.05067068798234686, 0.050563153985422105, 0.05233598698396236, 0.050692126009380445, 0.05061350701726042, 0.05254438301199116, 0.05071001799660735, 0.051191541977459565, 0.05257794400677085, 0.050918141001602635, 0.050532704015495256, 0.0525236010143999, 0.050819188996683806, 0.050655055994866416, 0.05252937600016594, 0.050672588986344635, 0.0506524030060973, 0.052305950986919925, 0.05058918899158016, 0.05058768700109795, 0.05250595600227825, 0.05088216898730025, 0.05056444799993187, 0.05209595098858699, 0.05069183500017971, 0.050648188014747575, 0.05237053500604816, 0.050625362986465916, 0.0506618729850743, 0.05234001102508046, 0.05072946101427078, 0.05050902898074128, 0.05220687200198881];[0.0764901380171068, 0.07581939798546955, 0.07342035899637267, 0.07557909897877835, 0.07347958898753859, 0.07560503398417495, 0.07319637000910006, 0.07549973900313489, 0.07321532999048941, 0.07558242999948561, 0.07351268999627791, 0.07558097899891436, 0.0732374930230435, 0.07531749000190757, 0.0734139189880807, 0.075349616992753, 0.07330092298798263, 0.07540219399379566, 0.07324168499326333, 0.07561391399940476, 0.0744241260108538, 0.11546264999196865, 0.0764405140071176, 0.0763198200147599, 0.07351141999242827, 0.07575635399552993, 0.07323014998110011, 0.07558743501431309, 0.07348474999889731, 0.07570148902595975, 0.07354352698894218, 0.07553281899890862, 0.07342187099857256, 0.07555111599504016, 0.07315731901326217, 0.07554876297945157, 0.07329965601093136, 0.0755600270058494, 0.0732275030168239, 0.07557965500745922, 0.07343400400714017, 0.0768507590109948, 0.07378151000011712, 0.07557002900284715, 0.07327894799527712, 0.07565738001721911, 0.07307660498190671, 0.07543701599934138, 0.07354198899702169, 0.07556512200972065];[2.3807310750125907, 2.3684658520214725, 2.3413718919910025, 2.351292901003035, 2.3624036659894045, 2.467037880967837, 2.3746112499793526, 2.347454853996169, 2.397525446023792, 2.366341761953663, 2.4204644359997474, 2.4050079110311344, 2.4025366329879034, 2.3355895369895734, 2.344378579960903, 2.4448238020413555, 2.3876307900063694, 2.364427645021351, 2.3817527020000853, 2.3885447689681314, 2.3949268520227633, 2.3888900059682783, 2.320088735985337, 2.4036744230252225, 2.365773027006071, 2.3854632519651204, 2.378220344980946, 2.36787288801861, 2.343516450986499, 2.3762136959994677, 2.386464597977465, 2.3816871409944724, 2.3708507750416175, 2.3695224830298685, 2.404778846015688, 2.3942998509737663, 2.318017542012967, 2.382530050963396, 2.396909422997851, 2.3746456379885785, 2.36845804398763, 2.3769766049808823, 2.3915027130569797, 2.380559567012824, 2.365586711006472, 2.351650814001914, 2.359614554006839, 2.375514436978847, 2.3680968979897443, 2.379779203009093];[2.356409686006373, 2.3836532949935645, 2.345800629002042, 2.3561838819878176, 2.3789788369904272, 2.3802166349778417, 2.3662670380144846, 2.397003344958648, 2.333068203035509, 2.3646413189708255, 2.3610020819760393, 2.3434872349898797, 2.3350106639845762, 2.3513808860152494, 2.3937703339906875, 2.3491615779930726, 2.381575954001164, 2.369776517007267, 2.3487494709843304, 2.359784991975175, 2.3716419330157805, 2.3738803699379787, 2.4181153169774916, 2.3683629150036722, 2.37805570702767, 2.340119162981864, 2.3848946249927394, 2.3818899350007996, 2.3622946070099715, 2.377136255003279, 2.374660369969206, 2.3524668930040207, 2.3519854769692756, 2.3642587079957593, 2.362602737994166, 2.3565655589918606, 2.3597926319926046, 2.3481569140276406, 2.3842789100308437, 2.3942072730278596, 2.349178905977169, 2.3661317249643616, 2.374068412987981, 2.4049944700091146, 2.356671001005452, 2.3803938519849908, 2.3290184220531955, 2.355326643999433, 2.3898744320031255, 2.362243361014407]
layer3.1.conv2;0.03243309599929489;0.14317617900087498;4.071901958988747;4.057560421002563;4.414508531778393;1.0035345223479482;4.398960308261108;[0.03243309599929489, 0.03358241100795567, 0.03664462000597268, 0.03702386099030264, 0.03692426302586682, 0.03717036001035012, 0.03768750699236989, 0.03786352399038151, 0.03628665299038403, 0.03707638700143434, 0.03765840001869947, 0.03734124999027699, 0.036910000984789804, 0.03725696899346076, 0.03769296800601296, 0.037429282994708046, 0.036735193978529423, 0.03722983700572513, 0.03750121998018585, 0.03736615399247967, 0.036671840003691614, 0.03701057701255195, 0.03780077301780693, 0.037428832991281524, 0.03661438598646782, 0.037435108999488875, 0.03753756801597774, 0.037461277010152116, 0.036548481992213055, 0.03679780900711194, 0.03763785702176392, 0.03751260999706574, 0.036807708005653694, 0.03673477700795047, 0.03741109700058587, 0.03762853698572144, 0.03666154999518767, 0.03702040598727763, 0.0364307859854307, 0.0374517539748922, 0.036796545988181606, 0.03723930800333619, 0.03764244500780478, 0.03753312898334116, 0.03669623701716773, 0.03702816099394113, 0.03741785301826894, 0.03727431999868713, 0.03657604398904368, 0.03679398898384534];[0.14514785801293328, 0.1481593890057411, 0.1432308419898618, 0.14521076797973365, 0.14474975698976777, 0.14711120098945685, 0.14317617900087498, 0.14602959400508553, 0.1447871159762144, 0.14711625798372552, 0.14394404698396102, 0.14563184598227963, 0.1447963480022736, 0.14782628099783324, 0.143977695988724, 0.18496433898690157, 0.14382078699418344, 0.17779843200696632, 0.14524338699993677, 0.14541893400019035, 0.14483752098749392, 0.1455670549767092, 0.14361126499716192, 0.14549928199267015, 0.14551709001534618, 0.1476406650035642, 0.14363396301632747, 0.14605835499241948, 0.14429369600838982, 0.14714852001634426, 0.14593257699743845, 0.14532448499812745, 0.14413420201162808, 0.1474463650083635, 0.14419538600486703, 0.1455391490017064, 0.14561776901246049, 0.1447798229928594, 0.14378042399766855, 0.14529542601667345, 0.14434937600162812, 0.14759911299915984, 0.14330907000112347, 0.15065030800178647, 0.1447091639856808, 0.14817167600267567, 0.14333540899679065, 0.1442171469971072, 0.1448441160027869, 0.1476389240124263];[4.080566541029839, 4.102125881006941, 4.1093575860140845, 4.087676414026646, 4.10270353697706, 4.105408109986456, 4.08130433500628, 4.087166246987181, 4.0856787460215855, 4.114478575997055, 4.098385946010239, 4.087715996982297, 4.084783164958935, 4.091716118971817, 4.081245614972431, 4.089777856046567, 4.099122215004172, 4.089145928010112, 4.07942073099548, 4.105002252996201, 4.0794375089753885, 4.087056405987823, 4.100993179978104, 4.101926714036381, 4.078834726999048, 4.098494547011796, 4.087528551986907, 4.080367127986392, 4.086266598053044, 4.0928000699786935, 4.071901958988747, 4.0957980300008785, 4.084601558017312, 4.085872497991659, 4.107834460999584, 4.084592346975114, 4.087131378997583, 4.084175343014067, 4.081234216981102, 4.110662825987674, 4.086812880996149, 4.084592397965025, 4.084919623011956, 4.083791768993251, 4.080354823032394, 4.10816104899277, 4.1018070980207995, 4.096743899019202, 4.079392982996069, 4.107091131998459];[4.108133956004167, 4.104298260004725, 4.083617502998095, 4.08328599203378, 4.094763052038616, 4.08247298898641, 4.110024950961815, 4.0866123490268365, 4.088784225983545, 4.082364569010679, 4.104650255991146, 4.084109583025565, 4.100148417026503, 4.087600435013883, 4.091057339013787, 4.075608913000906, 4.099219494033605, 4.100632217043312, 4.075987371033989, 4.088776652992237, 4.084209932014346, 4.0807048229908105, 4.091616408986738, 4.08552564700949, 4.1034089789609425, 4.089450030005537, 4.100730910984566, 4.082450677000452, 4.100004085019464, 4.089978447998874, 4.100983798009111, 4.092353147018002, 4.096578754979419, 4.108895568992011, 4.083396902948152, 4.087893770018127, 4.08769653600757, 4.057560421002563, 4.088978580024559, 4.101077061000979, 4.086753699957626, 4.095590721030021, 4.084397055994486, 4.084229440981289, 4.080827464000322, 4.093473469984019, 4.085283146967413, 4.097473444009665, 4.094413046987029, 4.086091422999743]
layer4.0.conv1;0.17354989901650697;0.2010229180159513;9.075010911969002;8.935421162022976;1.158300403256537;1.0156220672103633;1.1404836903928959;[0.17354989901650697, 0.1834209369844757, 0.18309001601301134, 0.18309979001060128, 0.18423582802643068, 0.18118925098679028, 0.1842617939983029, 0.18365455398452468, 0.18212444300297648, 0.18280931399203837, 0.1803394790040329, 0.18409967600018717, 0.18280908701126464, 0.17878078800276853, 0.18314654001733288, 0.18352522799978033, 0.1853223700018134, 0.18417731698718853, 0.1832601460046135, 0.18124600098235533, 0.1810313170135487, 0.1778689119964838, 0.1810412110062316, 0.2269720289914403, 0.17953705802210607, 0.18265948499902152, 0.1831986990000587, 0.18156936299055815, 0.17967406299430877, 0.18203717801952735, 0.184013240999775, 0.18408216701936908, 0.17989790401770733, 0.18360306898830459, 0.1810370119928848, 0.18343790498329327, 0.18276787200011313, 0.18408652101061307, 0.1811998540069908, 0.1824707390042022, 0.1808313000074122, 0.17860009300056845, 0.18412433902267367, 0.18397136501153, 0.18244136500288732, 0.18228967100731097, 0.1820382339938078, 0.18067439200240187, 0.1795538069854956, 0.18201940399012528];[0.2033505180152133, 0.20263978399452753, 0.20214517001295462, 0.20127016201149672, 0.20197484700474888, 0.2021471360058058, 0.20236364999436773, 0.20214368199231103, 0.2015686919912696, 0.201097834011307, 0.2035017220187001, 0.20148806800716557, 0.20547149699996226, 0.2014415980083868, 0.20239997500902973, 0.20381894599995576, 0.2020674509985838, 0.20153105098870583, 0.20314283898915164, 0.2018851159955375, 0.2031381549895741, 0.20176599000114948, 0.20262937099323608, 0.20196146701346152, 0.2028108759841416, 0.20196451200172305, 0.20113936200505123, 0.20230676798382774, 0.20196985200163908, 0.20175933701102622, 0.2084694410150405, 0.2016396880208049, 0.20276052900590003, 0.20156900899019092, 0.20221726698218845, 0.20184437799616717, 0.20326629700139165, 0.2010229180159513, 0.20293311300338246, 0.20153787100571208, 0.20256319700274616, 0.20232132001547143, 0.20290111500071362, 0.20185450799181126, 0.20222897801431827, 0.20832433499163017, 0.20268045898410492, 0.20198006799910218, 0.2025586540112272, 0.20115140598500147];[9.075010911969002, 9.926679422002053, 9.900271610968048, 9.99322037003003, 9.998107685998548, 9.883472179993987, 9.866953497985378, 9.982415548962308, 9.87267479795264, 10.051625938969664, 9.885880263027502, 9.866116574994521, 9.854243356006918, 10.007523697015131, 9.839991701010149, 9.912810892012203, 9.98570048698457, 9.853762281010859, 9.867783380002948, 9.889338637993205, 9.869299200014211, 9.87142851401586, 9.879420489014592, 9.850247524009319, 9.8763144989789, 9.871757880027872, 10.011491965968162, 9.977989009028533, 9.976428172027227, 9.826355430966942, 9.950794158037752, 10.02072862201021, 10.089703963050852, 9.895264315011445, 9.897718900989275, 9.956403140968177, 9.983709519990953, 9.89379694397212, 9.958626014034962, 9.850093962973915, 9.826026363036362, 9.891604687989457, 9.871139102964662, 9.827816370001528, 9.895944200019585, 9.828247135970742, 9.907588799018413, 9.85476184199797, 9.856361529993592, 9.8497578939714];[9.064027673040982, 9.9813880220172, 9.917451359971892, 9.794874721002998, 9.954981293005403, 9.912663953000447, 9.875946248997934, 9.836301167990314, 9.879163649020484, 9.866564576979727, 9.920028247026494, 9.866378267033724, 9.850702428986551, 9.869867422006791, 9.884297762997448, 9.952370857994538, 9.881332274992019, 9.852482537011383, 9.900373521988513, 9.877525511954445, 9.902026141993701, 10.032412626984296, 9.836800160031999, 9.882193601981271, 9.941400485986378, 9.867836939985864, 9.886338151030941, 9.642786348995287, 9.866481609002221, 9.826701303012669, 9.824690805980936, 9.909682041004999, 8.935421162022976, 9.871894513984444, 9.856305829016492, 9.902054951991886, 9.837480426998809, 9.890101981000043, 9.970928658993216, 9.967991629993776, 9.905470541008981, 9.872240116004832, 9.9510140720231, 9.865088891994674, 9.953709572990192, 9.910696900973562, 9.880447167000966, 9.859123347006971, 9.914100093010347, 9.938690352981212]
layer4.0.conv2;0.03918537401477806;0.17624304600758478;1.8861018320021685;1.8618580859911162;4.497674207246762;1.0130212641841319;4.439861596458297;[0.03918537401477806, 0.0397267020016443, 0.03968470697873272, 0.03969544201390818, 0.03948582801967859, 0.03970739999203943, 0.03963099600514397, 0.039658055000472814, 0.040065362001769245, 0.039962545997696, 0.03994658202282153, 0.04000809497665614, 0.03954592900117859, 0.039759377017617226, 0.03961345800780691, 0.039595559996087104, 0.03955351299373433, 0.04001854901434854, 0.039346979989204556, 0.04011695698136464, 0.04017938699689694, 0.03995689601288177, 0.03994522299035452, 0.0398260299989488, 0.03973419201793149, 0.03950388400699012, 0.039673716004472226, 0.039696642983471975, 0.03946741498657502, 0.03948711502016522, 0.039666344004217535, 0.03964342098333873, 0.03962129700812511, 0.03954773599980399, 0.03955403799773194, 0.039560055010952055, 0.039557524025440216, 0.039745232003042474, 0.03938177099917084, 0.04054261697456241, 0.039869775995612144, 0.039421180001227185, 0.039382312999805436, 0.03941356099676341, 0.03937251301249489, 0.039900161005789414, 0.039557998010423034, 0.0395264929975383, 0.039383771014399827, 0.03940676001366228];[0.17624304600758478, 0.1826128590037115, 0.18570010300027207, 0.18088463999447413, 0.18318991299020126, 0.18189174600411206, 0.182035501988139, 0.18265873799100518, 0.18376281100790948, 0.18125442901509814, 0.18274161498993635, 0.18471004799357615, 0.18101433900301345, 0.1811660650128033, 0.1816830790194217, 0.1817552240099758, 0.18170133599778637, 0.1841688099957537, 0.1818152199848555, 0.18168018301366828, 0.19349688998772763, 0.1830144840059802, 0.18166373402345926, 0.18575440501444973, 0.1813792460015975, 0.18093133898219094, 0.30174510800861754, 0.18480310999439098, 0.18341164500452578, 0.18325848199310713, 0.18087743601063266, 0.1811218409857247, 0.18347855901811272, 0.18088336600339971, 0.1857274179928936, 0.18466752200038172, 0.18122856499394402, 0.18069318000925705, 0.18202976899920031, 0.18313968600705266, 0.1825185049965512, 0.18101281198323704, 0.18216658200253733, 0.18315658799838275, 0.18102486297721043, 0.18132743099704385, 0.18054754100739956, 0.18198485701577738, 0.18088571101543494, 0.18381648699869402];[1.91649364301702, 1.915058764978312, 1.8922724099829793, 1.9136066240316723, 1.9108848070318345, 1.8985008700401522, 1.918979424983263, 1.8861018320021685, 1.889887075027218, 1.888047460000962, 1.8921373639896046, 1.9218461039999966, 1.9191536919679493, 1.9286759789974894, 1.9201695779629517, 1.8995313690102194, 1.9332082639739383, 1.927496969990898, 1.924437779962318, 1.9215328890131786, 1.9186848840327002, 1.9391405019850936, 1.9210664900310803, 1.8972299320157617, 1.9188302889815532, 1.8970494999957737, 1.9246682809607591, 1.8959910690027755, 1.9200680140056647, 1.890276615973562, 1.9240149430115707, 1.893964794027852, 1.887946065980941, 1.8898360970197245, 1.9163445090234745, 1.918897138995817, 1.9026547530083917, 1.910394353006268, 1.9018711450335104, 1.8924460629932582, 1.927006092038937, 1.9197781050170306, 1.9224978280253708, 1.9202710580138955, 1.9166299889911897, 1.9020990309945773, 1.9175555060210172, 1.930723338999087, 1.9258092299569398, 1.8971679249953013];[1.8929483959800564, 1.8890682969940826, 1.892072017013561, 1.8927581059979275, 1.928869698982453, 1.8888250190066174, 1.8953091779840179, 1.932527620025212, 1.9003526840242557, 1.8618580859911162, 1.8933131090016104, 1.8866825029836036, 1.8886647769832052, 1.90081580603146, 1.895185761997709, 1.8909019290003926, 1.9137634490325581, 1.8967249109991826, 1.9044641139626037, 1.902747925982112, 1.8956963699893095, 1.9150432689930312, 1.8900748929881956, 1.9269490420119837, 1.889990230993135, 1.9123583550099283, 1.89090720799868, 1.9277793260116596, 1.9209380629763473, 1.8937262289982755, 1.8909611359995324, 1.8949176209862344, 1.9167571869911626, 1.9191547670052387, 1.8895280250289943, 1.9147970369958784, 1.8975741519825533, 1.900271503982367, 1.9088055979809724, 1.9291443300026003, 1.9129478330432903, 1.8945704070210923, 1.887785578990588, 1.9271791919891257, 1.9295753819751553, 1.8996797950239852, 1.8990954000328202, 1.9012342540372629, 1.9071287639962975, 1.9227912219939753]
layer4.0.conv3;0.0643694770114962;0.09002875501755625;6.534112182998797;6.562710553029319;1.3986249259330998;0.9956422929520605;1.4047463992175377;[0.0643694770114962, 0.07354514399776235, 0.0789314980211202, 0.08119384298333898, 0.08780783900874667, 0.08727372597786598, 0.08395863301120698, 0.08495432499330491, 0.08278421600698493, 0.08425989298848435, 0.08712585098692216, 0.08266065097996034, 0.08783246797975153, 0.08427780700731091, 0.08275476199924015, 0.08427826900151558, 0.08502387601765804, 0.08244446499156766, 0.0826265420182608, 0.08233198398374952, 0.08528387299156748, 0.08407123200595379, 0.08247893597581424, 0.0851953359961044, 0.08538240299094468, 0.08299469199846499, 0.08503289800137281, 0.08488857198972255, 0.08453314399230294, 0.08235776500077918, 0.08172907299012877, 0.08431657898472622, 0.0849251479958184, 0.08690530399326235, 0.08664673799648881, 0.08229748401208781, 0.08272377698449418, 0.08514942199690267, 0.0854637380107306, 0.08513255999423563, 0.08660088799661025, 0.08283964701695368, 0.08625303601729684, 0.08376955997664481, 0.0838198090204969, 0.0867550530238077, 0.08548612898448482, 0.08540342299966142, 0.0815071779943537, 0.08529875200474635];[0.09257915598573163, 0.0911976869974751, 0.09371111702057533, 0.09166613599518314, 0.09269539700471796, 0.09170226901187561, 0.0918763900117483, 0.09342444999492727, 0.09106882798369043, 0.09248374600429088, 0.09192869300022721, 0.09002875501755625, 0.09229370200773701, 0.09249478398123756, 0.09118414498516358, 0.09205741999903694, 0.0930210980004631, 0.09058101300615817, 0.0906034680083394, 0.09193709699320607, 0.09206369100138545, 0.09255741300876252, 0.09225181501824409, 0.09050583199132234, 0.09375126898521557, 0.09006407199194655, 0.09115183600806631, 0.09151633898727596, 0.09169756001210772, 0.09004165299120359, 0.09131698901182972, 0.09294059098465368, 0.09038834099192172, 0.09313814097549766, 0.09038810199126601, 0.09011495899176225, 0.09375388498301618, 0.09119894600007683, 0.09177340898895636, 0.09026586799882352, 0.09295074897818267, 0.09175345199764706, 0.09116228899802081, 0.0903250600094907, 0.09206193999852985, 0.09091411498957314, 0.09123045098385774, 0.09293630698812194, 0.0908026639954187, 0.09120129400980659];[6.538142748002429, 6.568199489964172, 6.550106759998016, 6.563250590028474, 6.597139388031792, 6.591808497993043, 6.560703798983013, 6.602649643027689, 6.578007329022512, 6.5898524609801825, 6.565170827991096, 6.603502446989296, 6.570374004979385, 6.657477645989275, 6.56826210100553, 6.592333042004611, 6.534112182998797, 6.595624257985037, 6.53766495801392, 6.594148642005166, 6.572474393004086, 6.6754565900191665, 6.61423537999508, 6.586436984012835, 6.574985302024288, 6.564841428975342, 6.559421106998343, 6.558092435006984, 6.561633475968847, 6.539411672012648, 6.563988697977038, 6.5887949030147865, 6.581347970990464, 6.641438733000541, 6.615329861990176, 6.643470601004083, 6.597983296989696, 6.564436341024702, 6.583149129000958, 6.580566061020363, 6.580819719994906, 6.556443054985721, 6.582038297026884, 6.60394043699489, 6.569077975000255, 7.14179462796892, 6.631867838965263, 6.569368098018458, 6.574893013952533, 6.55894105497282];[6.572396010975353, 6.566048926993972, 6.621996394038433, 6.642618226993363, 6.589793838007608, 6.637438709003618, 6.577090409002267, 6.60652579300222, 6.661799199995585, 6.616837599023711, 6.608959944016533, 6.699359338002978, 6.60249326901976, 6.616425276995869, 6.588895946973935, 6.597677461017156, 6.606071632995736, 6.562710553029319, 6.608336840989068, 6.601352021010825, 6.593473810964497, 6.588923406001413, 6.591651755006751, 6.604680766991805, 6.616218424984254, 6.62936566999997, 6.704309867986012, 6.6049998180242255, 6.598674103996018, 6.5879530330130365, 6.6416127150005195, 6.576584340014961, 6.567542183998739, 6.589003130007768, 6.57910995700513, 6.615779984014807, 6.578574280982139, 6.587285760004306, 6.635641606000718, 6.569229058019118, 6.5891277820046525, 6.60960982600227, 6.594140298984712, 6.568674324953463, 6.604515334969619, 6.566514848993393, 6.574562412977684, 6.591783173993463, 6.591509161982685, 6.596074676985154]
layer4.0.downsample.0;0.04034216399304569;0.056956182001158595;3.2971883470308967;3.29738858496421;1.411827635497612;0.9999392737834338;1.4119133756550348;[0.04078797998954542, 0.04034216399304569, 0.04170238701044582, 0.04327054999885149, 0.04402678500628099, 0.04457954500685446, 0.04483824499766342, 0.045097367983544245, 0.04505568600143306, 0.044930256000952795, 0.04488896401016973, 0.045685071003390476, 0.04593745499732904, 0.04477851098636165, 0.045107746991561726, 0.044813871005317196, 0.04518424702109769, 0.04480321999290027, 0.0448373060207814, 0.045105394994607195, 0.04480905397213064, 0.045116888999473304, 0.04484709299867973, 0.044732231996022165, 0.04503772102179937, 0.044835753011284396, 0.04481483899871819, 0.04475737799657509, 0.044963571010157466, 0.044844945980003104, 0.044731028989190236, 0.04503116899286397, 0.04495551998843439, 0.04487338900798932, 0.04492297099204734, 0.045106781006325036, 0.04485708198626526, 0.044804239994846284, 0.04515652501140721, 0.04511514600017108, 0.06001174001721665, 0.04531475200201385, 0.04519474500557408, 0.0448169770243112, 0.045125164004275575, 0.04495274898363277, 0.04497831498156302, 0.044909606978762895, 0.04514803699566983, 0.04478855000343174];[0.059210278996033594, 0.05696878398885019, 0.05954402100178413, 0.05731606300105341, 0.05966599198291078, 0.05711309300386347, 0.059930624993285164, 0.057325362984556705, 0.05898330599302426, 0.05783327002427541, 0.058853149006608874, 0.058073865016922355, 0.05873238202184439, 0.05716356297489256, 0.059395298012532294, 0.056956182001158595, 0.05890422299853526, 0.05797404301119968, 0.05860873099300079, 0.057977957010734826, 0.058767482987605035, 0.057948889007093385, 0.05867564998334274, 0.05726791999768466, 0.05963609801256098, 0.05724993802141398, 0.05861505199573003, 0.057940545986639336, 0.05850468698190525, 0.057768600003328174, 0.0585967639926821, 0.05704013700596988, 0.059364257991546765, 0.058746899012476206, 0.058627375023206696, 0.05785132999881171, 0.058657174988184124, 0.05770684499293566, 0.05857965798350051, 0.05712558000232093, 0.05969305199687369, 0.0571578040253371, 0.059612493991153315, 0.057036635000258684, 0.058583993988577276, 0.0576219119830057, 0.05860284698428586, 0.05772366002202034, 0.058396052016178146, 0.057226328004617244];[3.2996865049935877, 3.3047952100168914, 3.315072497964138, 3.3051090049848426, 3.3340751370124053, 3.3290821599948686, 3.322840017033741, 3.3034653359791264, 3.304331845982233, 3.3209216409595683, 3.331023362959968, 3.3120270109793637, 3.3134217990445904, 3.3162540509947576, 3.3153233749617357, 3.321122728026239, 3.3437675349705387, 3.3207766029809136, 3.3158676320163067, 3.3123525230039377, 3.3394433569628745, 3.3113280949764885, 3.3280095620139036, 3.340396587998839, 3.321768310997868, 3.320424378995085, 3.3118247949751094, 3.2998984070145525, 3.3078366779664066, 3.3254121029749513, 3.3093785240198486, 3.3163007279799785, 3.2971883470308967, 3.308830694964854, 3.3036645239626523, 3.3139847059501335, 3.343340078019537, 3.3192348040174693, 3.3186043719761074, 3.3207742759841494, 3.303683739999542, 3.304419563006377, 3.311725305975415, 3.308760068961419, 3.304345302982256, 3.3073487270157784, 3.314528001996223, 3.324407472042367, 3.3016773470153566, 3.3029392960306723];[3.304868258011993, 3.334391492011491, 3.3159507629752625, 3.31605851900531, 3.3066035649972036, 3.3065952800388914, 3.3072895179793704, 3.315505200967891, 3.3045163169736043, 3.3098398120200727, 3.3333157669985667, 3.3191362869692966, 3.328303306014277, 3.3218648789916188, 3.3231475969951134, 3.3427325149823446, 3.3288235279906075, 3.3161462520074565, 3.29738858496421, 3.3354375239869114, 3.3311317810148466, 3.3247214049915783, 3.317607877019327, 3.3094214239681605, 3.325951766979415, 3.3239225189900026, 3.3137452130322345, 3.3119240369996987, 3.3481273019860964, 3.3303564190282486, 3.3215732049720827, 3.3301166919700336, 3.3340652539918665, 3.3279397479782347, 3.3137844650191255, 3.326223697018577, 3.310422962968005, 3.309458422008902, 3.320378709031502, 3.3217568889958784, 3.319984368979931, 3.3085334860079456, 3.31702185299946, 3.305632964009419, 3.320454126020195, 3.3176593140524346, 3.312356608978007, 3.3267908199923113, 3.317887882963987, 3.318236400053138]
layer4.1.conv2;0.02664663500036113;0.0728031100006774;3.8440304190153256;3.8407788799668197;2.732168996186225;1.0008465832452542;2.7298579441887507;[0.027401553001254797, 0.03167932599899359, 0.031862165982602164, 0.03181697500986047, 0.03178599098464474, 0.03184534699539654, 0.03186014501261525, 0.03206657100236043, 0.03203489998122677, 0.031720272003440186, 0.03166487900307402, 0.031920059002004564, 0.027152955008205026, 0.03179846500279382, 0.031758331024320796, 0.03167360101360828, 0.03166792300180532, 0.031086329981917515, 0.03170515797683038, 0.03182562597794458, 0.031993769021937624, 0.0316584270040039, 0.03138394097913988, 0.031759936013258994, 0.031944949994795024, 0.03452807501889765, 0.02664663500036113, 0.027129589987453073, 0.031987599009880796, 0.032040068006608635, 0.031952905002981424, 0.03188829100690782, 0.031691657000919804, 0.031852351006818935, 0.033597911009564996, 0.03169827099191025, 0.032235429011052474, 0.03404416600824334, 0.03206930399755947, 0.03187543898820877, 0.03194694299600087, 0.03203513799235225, 0.031557949987472966, 0.03196730199852027, 0.031105041009141132, 0.0316628479922656, 0.03174097600276582, 0.031946075992891565, 0.032196048996411264, 0.031303299008868635];[0.0728031100006774, 0.07426688898704015, 0.07488995700259693, 0.07722174099762924, 0.08119353099027649, 0.08368764299666509, 0.08560152299469337, 0.0860913569922559, 0.08725357599905692, 0.08684014200116508, 0.08789939901907928, 0.0866469290049281, 0.08688588402583264, 0.08737891199416481, 0.08739480300573632, 0.08763492098660208, 0.0872575789981056, 0.08743220701580867, 0.08731090999208391, 0.08753254899056628, 0.08726832701358944, 0.08689289301401004, 0.08805537698208354, 0.08738095700391568, 0.08721445401897654, 0.087420395022491, 0.08791821601334959, 0.0869140199793037, 0.08703989099012688, 0.08731062500737607, 0.08634823001921177, 0.08713713500765152, 0.08639339401270263, 0.08668926698737778, 0.08757485498790629, 0.09013261800282635, 0.08674436100409366, 0.09183282899903134, 0.08698498399462551, 0.08602859999518842, 0.08670485101174563, 0.08703534500091337, 0.0865951580053661, 0.08612684599938802, 0.08727157197427005, 0.08785780699690804, 0.08645659498870373, 0.08620219599106349, 0.08683774701785296, 0.0871760759910103];[3.8731379969685804, 3.855487060995074, 3.880553954979405, 3.918319357035216, 3.8773355110024568, 3.90168327401625, 3.8777027939795516, 3.8934187119593844, 3.8750500429887325, 3.892566378985066, 3.8785769369860645, 3.8503194579971023, 3.879762120981468, 3.8814597799791954, 3.884136059001321, 3.8606554310244974, 3.8728916060063057, 3.8687501899548806, 3.9094533429888543, 3.883040136017371, 3.873042079998413, 3.8440304190153256, 3.914808166009607, 3.875355168042006, 3.8782424300152343, 3.8709146500041243, 3.8661232960002962, 3.8663725320075173, 3.8906765810097568, 3.866474299982656, 3.872402941022301, 3.9261358289804775, 3.8680035520228557, 3.879047249996802, 3.9127853119862266, 3.865839183999924, 3.8719319959927816, 3.91181976502412, 3.876050958002452, 3.8657930890040006, 3.886940207972657, 3.8712802510126494, 3.871990812040167, 3.916672050982015, 3.8700773289892823, 3.857507638982497, 3.8786390050081536, 3.880848160944879, 3.8565662750334013, 3.864746926992666];[3.87177592999069, 3.8790022620523814, 3.8670109749946278, 3.8707419199927244, 3.8701976719894446, 3.875303500011796, 3.875370926980395, 3.873430844018003, 3.8671212399785873, 3.8956041850033216, 3.849350756005151, 3.874441041989485, 3.869587023014901, 3.874166998954024, 3.873652200010838, 3.9015202070004307, 3.8658905750198755, 3.870246697013499, 3.8792254340078216, 3.873820323002292, 3.8777138789882883, 3.8757550500158686, 3.879661490005674, 3.869771227997262, 3.8631995920150075, 3.8719258210039698, 3.8719690830039326, 3.8549074250331614, 3.8695055579883046, 3.8407788799668197, 3.9030653829686344, 3.8724727510416415, 3.852275925979484, 3.8628580510558095, 3.8654796220362186, 3.865758655971149, 3.90918050496839, 3.8811571470287163, 3.862769302999368, 3.865977344015846, 3.899450759985484, 3.871382013981929, 3.8688174759736285, 3.8703789509891067, 3.8697934680094477, 3.8702206010057125, 3.894271049008239, 3.880076266999822, 3.877470766979968, 3.872841543983668]


==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  ljsc,pes,qrc,yjpq->lyer
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        pes,ljsc->peljc                  qrc,yjpq,peljc->lyer
   7           GEMM      peljc,qrc->peljqr                     yjpq,peljqr->lyer
   7           TDOT      peljqr,yjpq->lyer                            lyer->lyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.711e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8           GEMM    pelbjc,qrc->pelbjqr                  byjpq,pelbjqr->lbyer
   8              0   pelbjqr,byjpq->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  ljsc,yj->lysc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yj,ljsc->lysc                            lysc->lysc

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  lbjsc,pes,qrc,byjpq->lbyer
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      pes,lbjsc->pelbjc               qrc,byjpq,pelbjc->lbyer
   8              0   pelbjc,byjpq->elbcyq                     qrc,elbcyq->lbyer
   7           TDOT      elbcyq,qrc->lbyer                          lbyer->lbyer

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0794229150051251;0.4166700649948325;7.097685929998988;7.090418949024752;5.246219746126733;1.0010249014940416;5.240848392778928;[0.08141585800331086, 0.08171261398820207, 0.08014877699315548, 0.08153673898777924, 0.08108035399345681, 0.08198755999910645, 0.08017146898782812, 0.0813768339867238, 0.08015972800785676, 0.08057226100936532, 0.08047393400920555, 0.0799535330152139, 0.0803846940107178, 0.08102941699326038, 0.07969765301095322, 0.080802834010683, 0.08057565000490285, 0.07965543400496244, 0.08186548497178592, 0.08026516702375375, 0.07998649598448537, 0.07992394600296393, 0.0799047690234147, 0.08092984100221656, 0.08001692499965429, 0.08085657400079072, 0.0797142279916443, 0.08102473997860216, 0.08022099200752564, 0.08109581397729926, 0.07983046400477178, 0.08106665100785904, 0.0794229150051251, 0.08003844300401397, 0.0804573729983531, 0.0803795570100192, 0.08020782598759979, 0.0801117529917974, 0.08034306799527258, 0.07960026600630954, 0.08016575500369072, 0.07984947299701162, 0.08016329401289113, 0.08101737199467607, 0.07994878198951483, 0.07961682198219933, 0.07995546198799275, 0.07945236598607153, 0.07975573700969107, 0.08064887300133705];[0.4527075449877884, 0.4255712570156902, 0.4208597549877595, 0.4223382669733837, 0.42026990299928, 0.42407673300476745, 0.4208632159861736, 0.42339318597805686, 0.42180788700352423, 0.4187909179890994, 0.4192822229815647, 0.42638603897648863, 0.423012462008046, 0.4219851140223909, 0.4226752980030142, 0.42386394599452615, 0.41778517299098894, 0.4234249030123465, 0.42300437300582416, 0.4221751370059792, 0.4202580300043337, 0.4249526739877183, 0.4209262700169347, 0.46363000900601037, 0.4166700649948325, 0.4275494840112515, 0.4232626070152037, 0.42125489900354296, 0.4203887530020438, 0.4224103610031307, 0.41999559302348644, 0.4266440419887658, 0.43106312199961394, 0.4239823389798403, 0.4243672900192905, 0.42344967200187966, 0.42322752901236527, 0.4197600240004249, 0.42609713299316354, 0.43122461601160467, 0.4233242030022666, 0.4209345049748663, 0.42370525997830555, 0.4190053869970143, 0.4238365619967226, 0.4219865149934776, 0.42245145299239084, 0.4239191230153665, 0.4211156840028707, 0.4221791530144401];[7.097685929998988, 7.203249507991131, 7.234327253972879, 7.23601529802545, 7.1788964430452324, 7.264879583002767, 7.263277009013109, 7.228063939022832, 7.225149629986845, 7.190221985016251, 7.224416680983268, 7.2267113880079705, 7.228397873986978, 7.172214947000612, 7.1618955379817635, 7.281844938028371, 7.164260122022824, 7.2203169710119255, 7.2236020769923925, 7.2260866050201, 7.2742268170113675, 7.2284136330126785, 7.251460177998524, 7.229762481991202, 7.1942351830075495, 7.17716916903737, 7.297742910013767, 7.16193211497739, 7.207546461024322, 7.172654474998126, 7.167083112028195, 7.163582226989092, 7.2132603699865285, 7.216108786989935, 7.221803036984056, 7.230906002019765, 7.243281262984965, 7.205673798016505, 7.1752745260018855, 7.1908117559796665, 7.177533825946739, 7.1585433629807085, 7.2285407799936365, 7.194369445001939, 7.241921881970484, 7.207870558020659, 7.227379408024717, 7.252909091010224, 7.263117335009156, 7.173403785971459];[7.124174172000494, 7.186611338023795, 7.188689867994981, 7.229021714010742, 7.213958297012141, 7.1888665340375155, 7.25443216500571, 7.128622414980782, 7.0998335080221295, 7.16570942098042, 7.237459072959609, 7.165094709023833, 7.138100140000461, 7.201391779031837, 7.093386563035892, 7.1134605309634935, 7.183699025015812, 7.133410934009589, 7.2284986320592, 7.235669492045417, 7.221320307988208, 7.127031367039308, 7.18386148600257, 7.228043188981246, 7.21268530699308, 7.172722336021252, 7.236871106986655, 7.234386028983863, 7.184064628963824, 7.234154861012939, 7.222014372993726, 7.2358862459950615, 7.204059689014684, 7.186676549987169, 7.180769981001504, 7.186067864007782, 7.238667904020986, 7.226877640001476, 7.204708993987879, 7.090418949024752, 7.171215865004342, 7.188168811990181, 7.137554116023239, 7.219380666996585, 7.240893516980577, 7.103881657036254, 7.15812680995441, 7.22628989702207, 7.1073913630098104, 7.271813979023136]
layer1.0.conv1;0.0605481639795471;0.03984844300430268;0.5687919640040491;0.5695864669978619;0.6581280155375695;0.9986051231202869;0.6590473053864904;[0.0605481639795471, 0.06586289798724465, 0.06869370199274272, 0.06816815299680457, 0.06923185600317083, 0.06818622301216237, 0.06925430300179869, 0.0682011769968085, 0.06937623000703752, 0.06816249899566174, 0.0695437709800899, 0.06772726099006832, 0.06888797698775306, 0.06798381399130449, 0.06911527999909595, 0.06764165998902172, 0.06926614500116557, 0.06784676597453654, 0.06945349898887798, 0.06788569097989239, 0.06898804497905076, 0.11174997600028291, 0.06915086400113069, 0.06820805501774885, 0.06957468198379502, 0.06775186699815094, 0.06921378700644709, 0.06805369502399117, 0.06885008700191975, 0.06794792698929086, 0.06963940497371368, 0.0689893770031631, 0.07032513999729417, 0.06840727900271304, 0.06852148298639804, 0.06764532599481754, 0.06954877800308168, 0.06807749599101953, 0.06898944900603965, 0.06780254398472607, 0.07434758299496025, 0.06747971099684946, 0.06899622798664495, 0.06798280999646522, 0.0689474860264454, 0.06796959301573224, 0.06857278698589653, 0.06774839200079441, 0.06871134001994506, 0.0678264290036168];[0.04216845700284466, 0.040118040022207424, 0.04224325899849646, 0.04049831899465062, 0.04205250198720023, 0.03984844300430268, 0.042223520984407514, 0.04023218699148856, 0.042374201002530754, 0.04049441299866885, 0.04201395501149818, 0.039952581020770594, 0.0421290609810967, 0.03992833601660095, 0.042426022002473474, 0.03997186300694011, 0.042304165981477126, 0.040426408988423645, 0.04191514401463792, 0.04042190799373202, 0.04211207901244052, 0.040492069005267695, 0.04242392600281164, 0.040319571999134496, 0.04198989100405015, 0.04026302200509235, 0.04228954098653048, 0.040123502985807136, 0.04234797798562795, 0.04046013398328796, 0.042378767975606024, 0.04086881800321862, 0.042166938015725464, 0.040487700985977426, 0.04221382501418702, 0.04011595202609897, 0.04226585797732696, 0.040244600008009, 0.04210516999592073, 0.04073133700876497, 0.04215169799863361, 0.04044359698309563, 0.04173526898375712, 0.03997592200175859, 0.04208831599680707, 0.04074334801407531, 0.04193037797813304, 0.04047963599441573, 0.042386262997752056, 0.040500637027435005];[0.5703291509998962, 0.571524794009747, 0.571322689007502, 0.5699761789874174, 0.5708556979952846, 0.6119807119830512, 0.5722339109925088, 0.5703583539871033, 0.573985877999803, 0.5716664289939217, 0.5708437520079315, 0.5712839299812913, 0.5707003379939124, 0.5687919640040491, 0.571253105008509, 0.5717674490006175, 0.5697333150019404, 0.5710162270115688, 0.5706379420007579, 0.5714926210057456, 0.5712176550005097, 0.5722733069851529, 0.5704173989943229, 0.571188378991792, 0.5708156649779994, 0.5706441570073366, 0.5701115579868201, 0.5705638000217732, 0.5745594550098758, 0.571892673993716, 0.5720191379950847, 0.5716521229769569, 0.6109804149891715, 0.5713242050260305, 0.5701368520094547, 0.5707360369851813, 0.5722400340018794, 0.5720718030061107, 0.570836588012753, 0.5712271230004262, 0.5717797259858344, 0.5716839119850192, 0.571013426000718, 0.5712133199849632, 0.5716162800090387, 0.5713446159788873, 0.5729863690212369, 0.5727350130036939, 0.5706663349992596, 0.5711387610062957];[0.5711168459965847, 0.5726887110213283, 0.5717699509987142, 0.5709122080006637, 0.5709114799974486, 0.5716871389886364, 0.5706653769884724, 0.5702814259857405, 0.5727512830053456, 0.5704524900065735, 0.5710826600261498, 0.5700113080092706, 0.5710241750057321, 0.5700805520173162, 0.5717912230174989, 0.5716892930213362, 0.5723309009918012, 0.5719814740004949, 0.5755721630121116, 0.5700645160104614, 0.5707701049977913, 0.5703733830014244, 0.5721801609906834, 0.5712757700239308, 0.5727093110035639, 0.5714651440212037, 0.5752290679956786, 0.5716591470118146, 0.5702401059970725, 0.5709121150139254, 0.5737131689966191, 0.5715753870026674, 0.5698497309931554, 0.5701487660116982, 0.571125223999843, 0.5699048730020877, 0.5704921160067897, 0.5715576829970814, 0.5695864669978619, 0.5708815530233551, 0.5712417659815401, 0.6144621249986812, 0.5742999610083643, 0.5702840060112067, 0.5702404110052157, 0.5712102160032373, 0.571845281025162, 0.5696462490013801, 0.5707058120169677, 0.5698283649981022]
layer1.0.conv2;0.10346000199206173;0.5719890150066931;7.580515485984506;7.575276258023223;5.52860046388343;1.0006916220323627;5.52477940472318;[0.10490009401110001, 0.10562569898320362, 0.10623388100066222, 0.10398816599627025, 0.10485406700172462, 0.10622436998528428, 0.10637649698765017, 0.10455896201892756, 0.10480460099643096, 0.10606362801627256, 0.10545000998536125, 0.10380414398969151, 0.10419003097922541, 0.10561585199320689, 0.10518691097968258, 0.10379946901230142, 0.10396892001153901, 0.10521414698450826, 0.10567052901023999, 0.10376432799967006, 0.10440634898259304, 0.1059375639888458, 0.10553714199340902, 0.10524208200513385, 0.10412836301838979, 0.10535288898972794, 0.10531925299437717, 0.10346000199206173, 0.10447393599315546, 0.1054275730275549, 0.10516818502219394, 0.10411335300887004, 0.10425919099361636, 0.10547276900615543, 0.10542966201319359, 0.1043675099790562, 0.10489006998250261, 0.10547729101381265, 0.10572231700643897, 0.10370494099333882, 0.10429370898054913, 0.10562426599790342, 0.10592063501826487, 0.10433068100246601, 0.10428517201216891, 0.10579591800342314, 0.10569831400061958, 0.10408033200656064, 0.10421875398606062, 0.10607859797892161];[0.572297303006053, 0.5777163860038854, 0.5780384749814402, 0.5742760459834244, 0.5785199020174332, 0.5771884009882342, 0.5741926030023023, 0.5764913059829269, 0.5768126569746528, 0.5746364840015303, 0.5800669980235398, 0.5774872940091882, 0.5744658879993949, 0.5786584049928933, 0.5777486780134495, 0.5719890150066931, 0.5770616289810278, 0.5761617490206845, 0.5739463260106277, 0.5774765179958194, 0.5771792870073114, 0.6103267869912088, 0.5783014190092217, 0.5807423859951086, 0.5759728660050314, 0.5755805660155602, 0.5985164519806858, 0.573379119974561, 0.5765316030010581, 0.5762081379943993, 0.57349105598405, 0.5770026629907079, 0.6034890089940745, 0.5734692569822073, 0.5792342890053988, 0.5788674539944623, 0.5748937430034857, 0.5779296490072738, 0.5777435759955551, 0.5747302579984535, 0.5781358180101961, 0.5769285489805043, 0.5765610099770129, 0.5775439199933317, 0.5783518739917781, 0.5769583959772717, 0.5774255600117613, 0.5772972570266575, 0.5737645600165706, 0.5773033200239297];[7.937041841010796, 7.649210318981204, 7.66361579898512, 7.589347758970689, 7.659169821010437, 7.674580522987526, 7.928189567988738, 7.64433389500482, 7.608500032016309, 7.923155940021388, 7.667970303009497, 7.9146132299501915, 7.62251078398549, 7.65103684499627, 7.60832107704482, 7.652008910023142, 7.630807274981635, 7.658280524046859, 7.609552773006726, 7.621316267061047, 7.928945593972458, 7.581180645007407, 7.921901116962545, 7.6589835319900885, 7.881896153005073, 7.675962039997103, 7.613162960013142, 7.667048668023199, 7.905365585000254, 7.897597827046411, 7.621989256993402, 7.601519112999085, 7.6115815000084694, 7.610792513994966, 7.6006721789890435, 7.596849338005995, 7.6035740779771, 7.88103840596159, 7.6760397080215625, 7.580515485984506, 7.899164406961063, 7.629176556976745, 7.894068649009569, 7.664836575975642, 7.60073412800557, 7.612380059988936, 7.610933034011396, 7.61440687495633, 7.623892278003041, 7.6071155829995405];[7.582638505002251, 7.652585586998612, 7.618899037974188, 7.627043977001449, 7.623404968006071, 7.623977993003791, 7.615107335994253, 7.661121573037235, 7.630118372995639, 7.6172514950158074, 7.662489131005714, 7.91502453701105, 7.650790774030611, 7.598769354983233, 7.608584958012216, 7.668025732011301, 7.612228232988855, 7.6639647469855845, 7.602716637018602, 7.580940737971105, 7.598604408965912, 7.666074488981394, 7.596396503999131, 7.86985635603196, 7.912504766980419, 7.622017948975554, 7.611826214008033, 7.647764391003875, 7.61455300898524, 7.664165219961433, 7.663466074009193, 7.582121254003141, 7.588262361998204, 7.879864751972491, 7.661446473037358, 7.59212268301053, 7.587507819000166, 7.609155596990604, 7.603416662022937, 7.927871852007229, 7.664729814976454, 7.92323982497328, 7.915770729974611, 7.62894218598376, 7.896891037962632, 7.666133289021673, 7.878866003011353, 7.665457343013259, 7.575276258023223, 7.618775434035342]
layer1.0.conv3;0.1397579770127777;0.11553369401372038;2.1986978680070024;2.2067913610080723;0.8266697649977964;0.9963324611723272;0.8297127687931612;[0.1397579770127777, 0.1464030310162343, 0.14723537402460352, 0.14464366101310588, 0.14587388900690712, 0.1456450550176669, 0.14605467198998667, 0.14332468700013123, 0.14480768598150462, 0.1455357760132756, 0.14600470298319124, 0.14324785300414078, 0.1434174939931836, 0.14659591499366798, 0.14699385399580933, 0.1443449610087555, 0.14455734900548123, 0.14615667797625065, 0.14563694500247948, 0.14226145899738185, 0.14308210599119775, 0.14495789501233958, 0.1455925919872243, 0.14342720701824874, 0.14436156599549577, 0.14635530600207858, 0.14647641801275313, 0.1427331439917907, 0.1432880079955794, 0.1454207960050553, 0.14489114997559227, 0.14282430699677207, 0.1432420579949394, 0.14610686598462053, 0.14366822800366208, 0.14201218899688683, 0.14431930598220788, 0.14517489599529654, 0.14576027099974453, 0.1435134079947602, 0.14341334099299274, 0.14517567100119777, 0.14474620399414562, 0.14293231000192463, 0.14423674999852665, 0.1453328930074349, 0.1453240060072858, 0.14372235001064837, 0.1435013549926225, 0.14403568298439495];[0.11667085700901225, 0.1172612690133974, 0.11648772898479365, 0.11659798101754859, 0.11646637000376359, 0.1164583959907759, 0.11707877198932692, 0.11830201401608065, 0.11711078599910252, 0.11623807199066505, 0.11638891999609768, 0.11680613001226448, 0.11600345998886041, 0.11707342602312565, 0.11686242901487276, 0.11685771701741032, 0.11675332201411948, 0.11604688598890789, 0.11561000801157206, 0.11744182597612962, 0.1171470980043523, 0.11659886498819105, 0.11681135301478207, 0.11670543299987912, 0.1173278900096193, 0.11655250200419687, 0.11716823000460863, 0.11560560099314898, 0.11638131600921042, 0.1155939650197979, 0.11655346400220878, 0.11679886098136194, 0.11645054299151525, 0.11629475699737668, 0.11608324199914932, 0.11611722499947064, 0.1155542710039299, 0.11743705699336715, 0.11748024501139298, 0.11602359998505563, 0.1177487859968096, 0.1160265979997348, 0.11553369401372038, 0.1164318390074186, 0.1165761059965007, 0.11674600199330598, 0.11631904798559844, 0.11724281101487577, 0.11692404400673695, 0.1179833089991007];[2.2248933489900082, 2.2100760109897237, 2.246182724018581, 2.2178991319960915, 2.2331303840037435, 2.242975472006947, 2.238096512010088, 2.2295781610009726, 2.2378003839985467, 2.2331470040080603, 2.2264612180006225, 2.2188984740059823, 2.2199498749978375, 2.218143766018329, 2.217011824977817, 2.2361115620005876, 2.217127862997586, 2.234707691008225, 2.2265875299926847, 2.2171573319938034, 2.2201675590185914, 2.224529822007753, 2.2164099810179323, 2.2458784120099153, 2.2429636740125716, 2.2249304100114387, 2.237043416011147, 2.2484462059801444, 2.219164380017901, 2.2237933229771443, 2.2307778219983447, 2.2174103049910627, 2.235682454018388, 2.2172306569991633, 2.2342169159965124, 2.2282339460216463, 2.230751624010736, 2.2208257929887623, 2.2396811459911987, 2.234631513012573, 2.2187578849843703, 2.222853475017473, 2.1986978680070024, 2.220710462977877, 2.2199539610010106, 2.2094102179980837, 2.2062800929998048, 2.2143781930208206, 2.2202643360069487, 2.2082712469855323];[2.225286541011883, 2.209453465009574, 2.2328560659952927, 2.2088206869957503, 2.2157972670102026, 2.2085844189859927, 2.233868593000807, 2.2130351009836886, 2.2126829990011174, 2.241696534008952, 2.251744940003846, 2.2252023509936407, 2.231574477016693, 2.237225408985978, 2.2385951169999316, 2.231435811991105, 2.243656655016821, 2.257328134001, 2.234532927017426, 2.2202805420092773, 2.2347690649912693, 2.218043442990165, 2.255902983015403, 2.233664706000127, 2.224001763999695, 2.2259001369820908, 2.2200476890138816, 2.2505653940024786, 2.2285610740073025, 2.2089253700105473, 2.2235848869895563, 2.247089976997813, 2.2420793480123393, 2.2199201580078807, 2.2207812480046414, 2.222488544008229, 2.2067913610080723, 2.2425047940050717, 2.2357003369834274, 2.2407548720075283, 2.2118186169827823, 2.2211799459764734, 2.21366197700263, 2.233933335985057, 2.2155917640193366, 2.2129479560244363, 2.2186572710052133, 2.244962172000669, 2.2447880120016634, 2.212377841991838]
layer2.0.conv1;0.26286535200779326;0.2050856499990914;4.301418176997686;4.301973964989884;0.780192780952779;0.9998708062864348;0.7802935899793396;[0.2685123989940621, 0.26824562801630236, 0.2679870839929208, 0.2655922829871997, 0.2667415159812663, 0.2719814039883204, 0.2675027120276354, 0.265720836003311, 0.26638192898826674, 0.270972902973881, 0.26809034901089035, 0.26410397599102, 0.26286535200779326, 0.267340171005344, 0.2664509449969046, 0.2643217759905383, 0.2655523069843184, 0.26671670298674144, 0.26750803700997494, 0.26577244099462405, 0.2652368609851692, 0.2662081590096932, 0.2677025359880645, 0.26592608998180367, 0.2666685239819344, 0.2673666139889974, 0.27098582600592636, 0.26442443698761053, 0.2660050069971476, 0.2713703929912299, 0.2658455850032624, 0.2646696339943446, 0.266873004991794, 0.26845932999276556, 0.26788805398973636, 0.2677883240103256, 0.2663890709809493, 0.2665751710010227, 0.2668036730028689, 0.2658135640085675, 0.2666111489816103, 0.2690546730009373, 0.26797123899450526, 0.26506104299915023, 0.26523156199255027, 0.2673704060143791, 0.2673658159910701, 0.26527583101415075, 0.2673967540031299, 0.26658309999038465];[0.2067924349976238, 0.20637038501445204, 0.20610251399921253, 0.20575627102516592, 0.25013153901090845, 0.20686703699175268, 0.20584872001199983, 0.20647961701615714, 0.20611081601236947, 0.20570057397708297, 0.20639105499139987, 0.20606867599417455, 0.20551857599639334, 0.2065585449745413, 0.2064777709892951, 0.20554503798484802, 0.20626672101207078, 0.20635025098454207, 0.20582991300034337, 0.20689102800679393, 0.2066490440047346, 0.2061271830170881, 0.20690912401187234, 0.20689412800129503, 0.20585245999973267, 0.20638860002509318, 0.20733012398704886, 0.2065588929981459, 0.20659106300445274, 0.20674745700671338, 0.20632065497920848, 0.2050856499990914, 0.20656249797320925, 0.21026080698356964, 0.2059177070041187, 0.20626544998958707, 0.20596191001823172, 0.20566053298534825, 0.20604250000906177, 0.20605766799417324, 0.20626524300314486, 0.20678873799624853, 0.20574809901881963, 0.2063818910100963, 0.20622237099451013, 0.20603524200851098, 0.2066138350055553, 0.2059289169847034, 0.2063622529967688, 0.20669286599149927];[4.359471258998383, 4.341459267016035, 4.347795933979796, 4.347170355002163, 4.35596634799731, 4.342545138992136, 4.342196946992772, 4.322141015989473, 4.350000477017602, 4.349801328993635, 4.34197033799137, 4.325690136000048, 4.358967677020701, 4.333958668983541, 4.370175831019878, 4.324405889987247, 4.357136012986302, 4.342277474002913, 4.339698430005228, 4.330912940000417, 4.326999881013762, 4.390178253990598, 4.322278893989278, 4.334978029015474, 4.357079391978914, 4.333877741009928, 4.32417620299384, 4.321560541022336, 4.315830640000058, 4.325309635984013, 4.337735528999474, 4.31432661699364, 4.301418176997686, 4.330435962008778, 4.33450720901601, 4.335773361992324, 4.31298657602747, 4.336892938008532, 4.31754410098074, 4.308124219998717, 4.359838000003947, 4.3134587119857315, 4.33110749500338, 4.355162458989071, 4.330976527009625, 4.3064448540098965, 4.3168263630068395, 4.315781316021457, 4.370109805982793, 4.350498209998477];[4.425096129998565, 4.338247734995093, 4.319686284987256, 4.335800475993892, 4.343501179973828, 4.368809245002922, 4.335493586026132, 4.346153102000244, 4.317192651011283, 4.340127080999082, 4.354382249992341, 4.333970982988831, 4.336348332988564, 4.340071091981372, 4.378155849000905, 4.335120201983955, 4.314722116978373, 4.319720418017823, 4.333393081004033, 4.336143741005799, 4.342214981006691, 4.328579430992249, 4.353203039005166, 4.3204093590029515, 4.343961075996049, 4.320225947012659, 4.340699369000504, 4.322047306981403, 4.316921356978128, 4.3784896319848485, 4.334988086979138, 4.365460314002121, 4.353595356980804, 4.316766795003787, 4.358752088010078, 4.318300567974802, 4.3305596110003535, 4.321430834999774, 4.3328633079945575, 4.326915374986129, 4.3053150799823925, 4.328768676990876, 4.333784930000547, 4.342892738000955, 4.351830736006377, 4.360677430988289, 4.301973964989884, 4.326433203998022, 4.306615982990479, 4.332080474996474]
layer2.0.conv2;0.10691472701728344;0.5702384220203385;11.05789820299833;11.085991744999774;5.333581611522572;0.9974658521630133;5.347132034602141;[0.10691472701728344, 0.11146775900851935, 0.10728149200440384, 0.1080408240086399, 0.10939664000761695, 0.11029899900313467, 0.10737388301640749, 0.1103745809814427, 0.1098619619733654, 0.10835943999700248, 0.1073215749929659, 0.11035724598332308, 0.10722745800740086, 0.10993638500804082, 0.11011611801222898, 0.10808617598377168, 0.10974232500302605, 0.10931873100344092, 0.10720316600054502, 0.11063248701975681, 0.10724566801218316, 0.10809558999608271, 0.10994658400886692, 0.10802149400115013, 0.10732495202682912, 0.11006495999754407, 0.10955583499162458, 0.10840403797919862, 0.1094105789961759, 0.11038079200079665, 0.10949375500786118, 0.11026660600327887, 0.10727137001231313, 0.10819025899400003, 0.10762757700285874, 0.11041389999445528, 0.10981207498116419, 0.11046315098064952, 0.1074068039888516, 0.10791342100128531, 0.10959243300021626, 0.11017965897917747, 0.1095157949894201, 0.1080445219995454, 0.10730802599573508, 0.10997214098460972, 0.10731941100675613, 0.11039759899722412, 0.11000325001077726, 0.10992822897969745];[0.570445858000312, 0.5801137580128852, 0.5712600429833401, 0.5768554820097052, 0.571625987009611, 0.5784671219880693, 0.5733701449935324, 0.5757172979938332, 0.572047189984005, 0.5762961299915332, 0.570563499990385, 0.575194333010586, 0.5708577090117615, 0.5772649559949059, 0.5704726300027687, 0.5773483130033128, 0.572477373003494, 0.5770924760145135, 0.5721212759963237, 0.5767785889911465, 0.5775835029780865, 0.5762817940267269, 0.5714331420022063, 0.5763208139978815, 0.5714314939978067, 0.5769414730020799, 0.5705867570068222, 0.5753939499845728, 0.570977976982249, 0.614107809989946, 0.5710886570159346, 0.5761372590204701, 0.5747513020178303, 0.5758525659912266, 0.5714807479816955, 0.5773181099793874, 0.5711768710170873, 0.5763016529963352, 0.5719453849887941, 0.5754829219949897, 0.5712749689992052, 0.574868666997645, 0.5721495550242253, 0.5769139910116792, 0.5702384220203385, 0.5754605430120137, 0.5735812319908291, 0.5771452750195749, 0.5709048910066485, 0.7645873250148725];[11.079487619979773, 11.19339820597088, 11.1349601969996, 11.158337329979986, 11.250984590995358, 11.253740928019397, 11.157735068001784, 11.258224592980696, 11.220143965998432, 11.119006121967686, 11.216210229991702, 11.17861905900645, 11.223223163979128, 11.131316975981463, 11.228285319026327, 11.124694262980483, 11.118372631026432, 11.209237412986113, 11.254759023024235, 11.112444122991292, 11.160963180998806, 11.05789820299833, 11.18810463999398, 11.208006122993538, 11.195349910005461, 11.164921475021401, 11.095568647026084, 11.175871407001978, 11.237651380011812, 11.184860279987333, 11.231049386988161, 11.146992171008606, 11.178496781009017, 11.252359286008868, 11.162213580973912, 11.159502996015362, 11.172559793951223, 11.1828622680041, 11.135316277010133, 11.180857897998067, 11.133831318002194, 11.174245175963733, 11.113436889019795, 11.229704702011077, 11.250681001023622, 11.169681639992632, 11.126106654963223, 11.151027130021248, 11.191810385003919, 11.16844264100655];[11.17597851602477, 11.201802042021882, 11.169417883997085, 11.196487977984361, 11.12199158599833, 11.132328138017328, 11.18866322399117, 11.194221584009938, 11.19718156795716, 11.132415097003104, 11.153780526045011, 11.232583706994774, 11.188181320001604, 11.18677340002614, 11.18170042501879, 11.156544319004752, 11.127483300981112, 11.23584829698666, 11.149675691995071, 11.176087942003505, 11.089633002033224, 11.16721918800613, 11.140718862006906, 11.142799380002543, 11.136575686978176, 11.155053490016144, 11.186621733970242, 11.140851047995966, 11.210022585000843, 11.137824829027522, 11.237327752023702, 11.166107335971901, 11.185839568031952, 11.172930533008184, 11.2008179090044, 11.151196539023658, 11.177126920985756, 11.168699263012968, 11.161631366994698, 11.122791104979115, 11.193222975998651, 11.156852244981565, 11.236254199990071, 11.148417274991516, 11.150657664024038, 11.124769343994558, 11.085991744999774, 11.155621079000412, 11.196360539004672, 11.106199422996724]
layer2.0.conv3;0.10229233797872439;0.09553359801066108;2.4237760539981537;2.4237055260164198;0.9339272119338102;1.0000290992370884;0.9339000361552413;[0.10229233797872439, 0.10920129000442103, 0.11072002601576969, 0.11139800597447902, 0.11165171800530516, 0.11117297798045911, 0.11111268098466098, 0.10983954300172627, 0.11273203801829368, 0.11167381700943224, 0.11088771300273947, 0.11090572099783458, 0.11077698398730718, 0.1099808569997549, 0.11077825000393204, 0.11054164200322703, 0.1112066030036658, 0.11029479201533832, 0.11020282600657083, 0.10954505202244036, 0.10967058601090685, 0.10937794699566439, 0.11072340499958955, 0.11040250302175991, 0.11119834601413459, 0.10996211000019684, 0.11069605400552973, 0.1104658609838225, 0.10987952901632525, 0.11104940698714927, 0.11054082799819298, 0.11067835800349712, 0.11025882000103593, 0.11026779899839312, 0.1103886190103367, 0.11067692897631787, 0.11075219998019747, 0.10882246500113979, 0.110746480000671, 0.11061228401376866, 0.10837431898107752, 0.10984014900168404, 0.11020601299242117, 0.11055064099491574, 0.10926204299903475, 0.11072895102552138, 0.10935516399331391, 0.1084378520026803, 0.10965976398438215, 0.10983660799684003];[0.09553359801066108, 0.09613004999118857, 0.09637801599455997, 0.09780596301425248, 0.09766092099016532, 0.09593284499715082, 0.0970615060068667, 0.09647822999977507, 0.09630564000690356, 0.09660515701398253, 0.09699791797902435, 0.09823755599791184, 0.09728704098961316, 0.09668853599578142, 0.09711323300143704, 0.09709365898743272, 0.10040798099362291, 0.09885505901183933, 0.0970942499989178, 0.09890636301133782, 0.09676235099323094, 0.09619417900103144, 0.10147220198996365, 0.09782309699221514, 0.09732767901732586, 0.09827977698296309, 0.09766821499215439, 0.09751522197620943, 0.09752821500296704, 0.09780909499386325, 0.10291759198298678, 0.09930785599863157, 0.09817718400154263, 0.09775270498357713, 0.0977173599821981, 0.0958514709782321, 0.09783393499674276, 0.09692691400414333, 0.09657837302074768, 0.09738567500608042, 0.09750541098765098, 0.09709979797480628, 0.09714087800239213, 0.09644262498477474, 0.09755334601504728, 0.0970118860132061, 0.09749887700309046, 0.09753759900922887, 0.09649730601813644, 0.0966541480156593];[2.429095019993838, 2.4712961099867243, 2.4307628819951788, 2.4306717760046013, 2.441116002999479, 2.478130590985529, 2.4368559870054014, 2.4533557709946763, 2.436797750997357, 2.434128140012035, 2.452376455999911, 2.4308141930087004, 2.4354655480128713, 2.4325650600076187, 2.4525661549996585, 2.456236686994089, 2.431593823013827, 2.4399036210088525, 2.4647958159912378, 2.4395046400022693, 2.4397659020032734, 2.442726446024608, 2.437290496978676, 2.434109226014698, 2.4381419339915738, 2.4371966749895364, 2.4371126480109524, 2.453992308001034, 2.442289325001184, 2.437503421009751, 2.4611212630115915, 2.446378577995347, 2.4370320389862172, 2.434231976978481, 2.434235484979581, 2.4237760539981537, 2.42942934500752, 2.4305047010129783, 2.427961191016948, 2.473512466007378, 2.431943642004626, 2.439884738996625, 2.437825522996718, 2.4355437539925333, 2.4350695539906155, 2.4289411130012013, 2.4361004439997487, 2.43081635600538, 2.4360603730019648, 2.4335369059990626];[2.425115332007408, 2.4239300949848257, 2.4237055260164198, 2.45688006299315, 2.432798844994977, 2.4243963200133294, 2.4790685909974854, 2.4295968920050655, 2.4484111100027803, 2.437283684994327, 2.4413813459977973, 2.438902360998327, 2.436456408002414, 2.44042909698328, 2.437328500993317, 2.438932966993889, 2.4435673060070258, 2.439576106989989, 2.4517543649999425, 2.4410178670077585, 2.4410793269926216, 2.4451748129795305, 2.4360413999820594, 2.4565312799823005, 2.443166813987773, 2.4345941559877247, 2.4395646010234486, 2.4521286089729983, 2.425230841996381, 2.4345205840072595, 2.439723204006441, 2.435508686990943, 2.440225280006416, 2.4398420959769282, 2.4383248339872807, 2.4385029090044554, 2.4398276080028154, 2.4490797390171792, 2.4294338969921228, 2.4330552780011203, 2.4666147920070216, 2.4382399450114463, 2.4355546679871622, 2.4303990270127542, 2.448083292983938, 2.4450513909978326, 2.424955439986661, 2.4327469560084864, 2.4451987500069663, 2.4338891860097647]
layer2.0.downsample.0;0.08033598499605432;0.049787938012741506;1.2190333000035025;1.2162317699985579;0.6197464064850493;1.0023034507682265;0.6183221318953236;[0.08033598499605432, 0.08357642000191845, 0.083478422020562, 0.0844173000077717, 0.08366472297348082, 0.08502635400509462, 0.08353061199886724, 0.08431346598081291, 0.08367490000091493, 0.08471547201042995, 0.08377845500945114, 0.08417470898712054, 0.08323204799671657, 0.08547162398463115, 0.08363193299737759, 0.08410014098626561, 0.08368789701489732, 0.08416719597880729, 0.08343401699676178, 0.08381269400706515, 0.08395702199777588, 0.08425678199273534, 0.08343126298859715, 0.084048807999352, 0.08823332100291736, 0.08366054302314296, 0.08346074001747184, 0.08393595099914819, 0.08365886600222439, 0.08508770502521656, 0.08377297598053701, 0.08447123898076825, 0.0833797899831552, 0.08411998397787102, 0.0831617189978715, 0.0853503690159414, 0.08353439599159174, 0.08396684599574655, 0.08319856799789704, 0.08411286800401285, 0.08346974701271392, 0.08393321101902984, 0.0834550260042306, 0.08498832100303844, 0.08322728800703771, 0.08394435999798588, 0.08334934498998336, 0.08362458401825279, 0.08343023800989613, 0.13009617401985452];[0.050036564003676176, 0.05090275898692198, 0.05126952499267645, 0.05066254301345907, 0.0510218090203125, 0.05083755499799736, 0.05440560699207708, 0.05056397701264359, 0.05049779699766077, 0.05084442000952549, 0.053845762013224885, 0.05082939099520445, 0.05079184198984876, 0.054992151010083035, 0.050884149997727945, 0.05482486399705522, 0.050612054008524865, 0.05069667301722802, 0.050615587999345735, 0.05059912599972449, 0.050568562000989914, 0.050519239011919126, 0.0546904579969123, 0.05088011297630146, 0.05125483899610117, 0.05097501398995519, 0.05441823598812334, 0.051079712982755154, 0.05057849298464134, 0.05074174498440698, 0.05479369801469147, 0.050994068005820736, 0.05040716999792494, 0.054617829009657726, 0.05086294500506483, 0.050889581005321816, 0.050725662003969774, 0.050866689009126276, 0.05025110699352808, 0.05029159100377001, 0.05059563601389527, 0.05120143899694085, 0.051095125993015245, 0.05395750000025146, 0.05480617398279719, 0.05111549698631279, 0.05481550999684259, 0.05123019401798956, 0.049787938012741506, 0.051046975975623354];[1.2244820470223203, 1.2254002600093372, 1.2251522330043372, 1.2277590760204475, 1.2262151630129665, 1.2270006049948279, 1.2334198240132537, 1.2271744480240159, 1.2268455720040947, 1.2307805330201518, 1.229802934016334, 1.227008415007731, 1.2264785129809752, 1.2239492540247738, 1.2308421490015462, 1.2270411879871972, 1.2298050780082121, 1.2284997140232008, 1.2262631339835934, 1.230023178999545, 1.2223353289882652, 1.2190333000035025, 1.2264329169993289, 1.2280974219902419, 1.2230949570075609, 1.233259144006297, 1.2243464360071812, 1.2253028860141058, 1.225386102014454, 1.2264558729948476, 1.2255783489963505, 1.226498123985948, 1.2314444369985722, 1.2277451210247818, 1.2298266789875925, 1.228334087994881, 1.2275901370157953, 1.235104772989871, 1.223230606992729, 1.2290466089907568, 1.222289085999364, 1.2231238039967138, 1.2267266550043132, 1.22391194399097, 1.22356461500749, 1.2212307110021356, 1.2229499639943242, 1.223918241012143, 1.2341765409801155, 1.239445492014056];[1.2308478349877987, 1.222389998001745, 1.229835728998296, 1.2213469269918278, 1.225224584020907, 1.226817929011304, 1.2229341720230877, 1.2309801260125823, 1.2259486260008998, 1.2261143239738885, 1.2280224720016122, 1.226889712997945, 1.2423497390118428, 1.2314868179964833, 1.2303814319893718, 1.2321161330037285, 1.2311539060028736, 1.2261642049998045, 1.2313399690028746, 1.242800684995018, 1.2281119230028708, 1.228234477021033, 1.2283085050003137, 1.2243904760107398, 1.2254005339927971, 1.224217637005495, 1.2226626399788074, 1.2231925259984564, 1.2256845480005722, 1.2268125470145606, 1.2291594030102715, 1.222569644014584, 1.2292886580107734, 1.2222000129986554, 1.2222431309928652, 1.2234899250033777, 1.2269062109990045, 1.2318640250014141, 1.226200520992279, 1.229686770006083, 1.2172643020167015, 1.2242540440056473, 1.2236321390082594, 1.2294028750038706, 1.230907790013589, 1.2281243500183336, 1.2283980759966653, 1.2162317699985579, 1.225523480999982, 1.2253926339908503]
layer2.1.conv2;0.05705029799719341;0.2844407669908833;5.128705101029482;5.121807105984772;4.9857893293541835;1.0013467893073618;4.979083552864725;[0.05705029799719341, 0.05837583399261348, 0.05890735099092126, 0.07548504098667763, 0.05835371199646033, 0.0581214270205237, 0.059132182999746874, 0.05924085498554632, 0.059345644986024126, 0.059018553991336375, 0.05904216898488812, 0.059010756987845525, 0.058801945007871836, 0.05880807098583318, 0.05916823499137536, 0.05875388500862755, 0.05860104999737814, 0.058694564999314025, 0.05837781398440711, 0.058697263011708856, 0.05840503200306557, 0.05842322000535205, 0.058641213981900364, 0.058441504021175206, 0.05847362501663156, 0.05835606300388463, 0.05848408798919991, 0.05855306697776541, 0.05870795200462453, 0.058489270973950624, 0.05857962800655514, 0.0585459349968005, 0.05834634599159472, 0.05840153599274345, 0.05841307700029574, 0.05857555000693537, 0.05842596202273853, 0.0583828060189262, 0.05851401499239728, 0.058362599986139685, 0.05856541599496268, 0.05835686399950646, 0.058419150998815894, 0.058293721987865865, 0.05850674299290404, 0.05822720198193565, 0.05837162001989782, 0.058385620010085404, 0.05819298300775699, 0.05824470397783443];[0.28487467402010225, 0.28739416200551204, 0.2876903210126329, 0.28683318599360064, 0.2869023380044382, 0.28701202798401937, 0.2879699500044808, 0.2872927019780036, 0.2873089880158659, 0.28575027402257547, 0.28693899101926945, 0.28627737899660133, 0.28719215298769996, 0.2858854030200746, 0.2859531970170792, 0.28742051500012167, 0.2877761840063613, 0.2869354169815779, 0.304514361982001, 0.28607137099606916, 0.2869989160099067, 0.2876166100031696, 0.3288347349734977, 0.28662826301297173, 0.28782512599718757, 0.2876317219925113, 0.28620120300911367, 0.28715655600535683, 0.28769686599844135, 0.28704849898349494, 0.28600555399316363, 0.28669977400568314, 0.2875270090007689, 0.2880814159871079, 0.28739255300024524, 0.2857504620042164, 0.2844407669908833, 0.2863134579965845, 0.2875611789932009, 0.2853443369967863, 0.2864483099838253, 0.2870313349994831, 0.2879603640176356, 0.2867388159793336, 0.2868020549940411, 0.286837772000581, 0.2874529990076553, 0.28752745798556134, 0.2857975180086214, 0.28724879401852377];[5.216080671001691, 5.150356314028613, 5.150957521022065, 5.153028787026415, 5.162714168021921, 5.159326780005358, 5.154484875005437, 5.166662606963655, 5.161794326995732, 5.128705101029482, 5.142042216000846, 5.152493799017975, 5.194248462008545, 5.144509759003995, 5.183002639998449, 5.173891636019107, 5.183981272013625, 5.162826438987395, 5.165152696979931, 5.169004400027916, 5.140081095974892, 5.170557454985101, 5.175024483003654, 5.158606506010983, 5.17919393099146, 5.160942851973232, 5.1494990900100674, 5.15414528499241, 5.148668373003602, 5.156450552982278, 5.165495488065062, 5.193354704999365, 5.15363763901405, 5.217421025969088, 5.185135545034427, 5.158376297040377, 5.184715425973991, 5.1567904519615695, 5.18095563701354, 5.1802126680267975, 5.212114891008241, 5.17986398699577, 5.16653035901254, 5.145708710042527, 5.153638888034038, 5.157140250958037, 5.1374289199884515, 5.166797135956585, 5.177279223018559, 5.168714011990232];[5.19267717297771, 5.14714809198631, 5.2135020199930295, 5.187911825982155, 5.1566761629946996, 5.165283050038852, 5.156481127021834, 5.174889474030351, 5.165095625037793, 5.167147028987529, 5.155346383980941, 5.161859523010207, 5.143031219020486, 5.169296325009782, 5.186943860986503, 5.147367143974407, 5.219734302983852, 5.185947126999963, 5.163316295976983, 5.166292693989817, 5.143051141028991, 5.149064867990091, 5.139272645988967, 5.139379815023858, 5.138398254028289, 5.137148691021139, 5.206117876019562, 5.149109220015816, 5.193142764997901, 5.140196964959614, 5.145027563965414, 5.1575087679957505, 5.136846402980154, 5.1537775809702, 5.169932571996469, 5.194359302025987, 5.143015310022747, 5.136528934031958, 5.145960296998965, 5.15099429001566, 5.148311702010687, 5.172566554974765, 5.135264848009683, 5.151503373985179, 5.121807105984772, 5.215801882004598, 5.170911480003269, 5.1778686420293525, 5.149593996000476, 5.186210385989398]
layer3.0.conv1;0.20746418001363054;0.1790203510026913;4.849261957977433;4.850975909997942;0.8628976384787463;0.9996466789255793;0.8632026261580632;[0.20746418001363054, 0.2154862209863495, 0.21347146198968403, 0.2133650729956571, 0.21372179899481125, 0.2194156410114374, 0.211926679010503, 0.21238149399869144, 0.2124717840051744, 0.2128099309920799, 0.21114645499619655, 0.21078169500106014, 0.2117308500164654, 0.21125180801027454, 0.21169584299786948, 0.21119888700195588, 0.2106702029996086, 0.21016041698749177, 0.21132210799260065, 0.21085225100978278, 0.21262709601433016, 0.21134344101301394, 0.2115211889904458, 0.20986008900217712, 0.2101809570158366, 0.21010596500127576, 0.21109339699614793, 0.21137496500159614, 0.20942723500775173, 0.21086785499937832, 0.21104272900265642, 0.21105650899698958, 0.2113889339962043, 0.21278767398325726, 0.21064412500709295, 0.21140821202425286, 0.21223766898037866, 0.21084611999685876, 0.21420524999848567, 0.210812019999139, 0.21307763300137594, 0.2102523089852184, 0.21038129899534397, 0.21157528000185266, 0.20986761499079876, 0.21009721999871545, 0.21043688198551536, 0.20995887200115249, 0.21044336300110444, 0.21058770900708623];[0.18067477198201232, 0.18115341401426122, 0.18042264500400051, 0.1790203510026913, 0.17996028601191938, 0.1817861009913031, 0.1796859189926181, 0.18196054099826142, 0.18118650699034333, 0.18186887202318758, 0.18112616101279855, 0.18173589199432172, 0.18131457100389525, 0.18071254799724557, 0.18085542900371365, 0.1801426729944069, 0.1815918849897571, 0.1804263080121018, 0.18045585599611513, 0.182257923996076, 0.1802501280035358, 0.18240196598344482, 0.18060974200489, 0.1808731150231324, 0.18059076700592414, 0.1801337799988687, 0.17987446900224313, 0.18222000301466323, 0.1801740119990427, 0.18162536199088208, 0.1801307100104168, 0.18151884200051427, 0.18045254098251462, 0.17977002798579633, 0.18105040097725578, 0.17936080900835805, 0.18016743901534937, 0.18102890200680122, 0.18257055900176056, 0.18104617798235267, 0.1805796789994929, 0.18059579000691883, 0.18012363300658762, 0.18263570900307968, 0.18070500998874195, 0.17998323900974356, 0.18068192197824828, 0.18158889099140652, 0.18047333401045762, 0.17939027099055238];[4.849261957977433, 4.888617405988043, 4.902811064996058, 4.9030594999785535, 4.878980858979048, 4.887751061003655, 4.892461426992668, 4.876073384017218, 4.882900177006377, 4.857661726011429, 4.88251036600559, 4.869194389990298, 4.8925937010208145, 4.888936422008555, 4.8665599880041555, 4.86920893198112, 4.874856432987144, 4.872321292001288, 4.860795471002348, 4.9121319919941016, 4.8572822689893655, 4.939626872015651, 4.862318166997284, 4.896816744003445, 4.902152575989021, 4.86535780801205, 4.89773356198566, 4.87153403100092, 4.888668765022885, 4.879545058007352, 4.882148447999498, 4.908488285000203, 4.885076901002321, 4.885125450004125, 4.885906376992352, 4.868542198993964, 4.890454470005352, 4.865663646982284, 4.877859370026272, 4.852390309999464, 4.864899214007892, 4.867959950002842, 4.87923629701254, 4.891266417020233, 4.877036584977759, 4.859563194011571, 4.867289753980003, 4.866813183994964, 4.918927703984082, 4.89243061299203];[4.881755262002116, 4.873998905008193, 4.872332751983777, 4.915220730996225, 4.889300830021966, 4.936847839009715, 4.879940368002281, 4.861261179001303, 4.9148808929894585, 4.871577779005747, 4.9066966400132515, 4.884332219982753, 4.874105606984813, 4.868104819994187, 4.867696345987497, 4.903670275991317, 4.908529593987623, 4.871778892003931, 4.895140145003097, 4.883975233999081, 4.883425451000221, 4.863775651989272, 4.856109372980427, 4.880879235017346, 4.884765375987627, 4.9758078180020675, 4.889282065007137, 4.8733829479897395, 4.860111104004318, 4.859338070004014, 4.888311486021848, 4.858871238015126, 4.86971605202416, 4.86013385199476, 4.853728265006794, 4.886584942025365, 4.865664145996561, 4.876327764999587, 4.872931622026954, 4.850975909997942, 4.872205638996093, 4.881859468994662, 4.886535033001564, 4.866057088016532, 4.898641046980629, 4.86655896200682, 4.859233063994907, 4.875755278015276, 4.862138224008959, 4.860517133027315]
layer3.0.conv2;0.0538486190198455;0.3570960779907182;2.1490273399977013;2.1387820259551518;6.631480704437623;1.0047902562852211;6.599865656494982;[0.055649014975642785, 0.054559400014113635, 0.054464133019791916, 0.054167181020602584, 0.054103974980534986, 0.05394735501613468, 0.054175825003767386, 0.053935325995553285, 0.05457604001276195, 0.054005677986424416, 0.0542578230088111, 0.05392730800667778, 0.05394950200570747, 0.053971819987054914, 0.054073323000920936, 0.05463291198248044, 0.05407047699554823, 0.0539756270009093, 0.0539654349850025, 0.05386913800612092, 0.054128610994666815, 0.05388461600523442, 0.0541039620002266, 0.05391700300970115, 0.053999114024918526, 0.05397935598739423, 0.054133252997417, 0.05401809001341462, 0.05407169499085285, 0.053990802000043914, 0.05428999400464818, 0.053955239010974765, 0.05410357701475732, 0.05411025299690664, 0.05414921301417053, 0.05400862300302833, 0.05406801702338271, 0.053881615021964535, 0.054196818004129454, 0.05396988699794747, 0.0539584259968251, 0.05391551199136302, 0.05411663398263045, 0.0538486190198455, 0.05420190098811872, 0.05428809399018064, 0.05409109601168893, 0.054126080009154975, 0.05431692200363614, 0.05391594101092778];[0.3570960779907182, 0.3625726160244085, 0.36340640200069174, 0.3633095539989881, 0.36313175701070577, 0.36317927800701, 0.3637471539841499, 0.3631005809875205, 0.3635206439939793, 0.370119199011242, 0.36241299301036634, 0.3622480779886246, 0.3635804349905811, 0.361589261010522, 0.36225723498500884, 0.3651844869891647, 0.3628856120049022, 0.3627383979910519, 0.3625542499939911, 0.3625866530055646, 0.3650334389822092, 0.3616252659994643, 0.3731933470116928, 0.3618263870012015, 0.3625984059763141, 0.36267976099043153, 0.36291315499693155, 0.3615997719753068, 0.3635070279997308, 0.3618578800233081, 0.3625156010093633, 0.36207149701658636, 0.36310593597590923, 0.3616291180078406, 0.36225927399937063, 0.36288040000363253, 0.36319424901739694, 0.36241695398348384, 0.3627299740037415, 0.36210960702737793, 0.3622955750033725, 0.3621192960126791, 0.3627505569893401, 0.3626633720123209, 0.363588021020405, 0.36163972900249064, 0.3624517030257266, 0.36200894200010225, 0.36191634298302233, 0.3613365879864432];[2.165596940962132, 2.175637779990211, 2.1690431169990916, 2.1734188370173797, 2.1545373780245427, 2.156958800042048, 2.535540048003895, 2.290412528993329, 2.3843649289628956, 2.17465623098542, 2.156861625990132, 2.1635246879886836, 2.165933832002338, 2.1707991029834375, 2.317989687959198, 2.1704470709955785, 2.172538052982418, 2.179971665958874, 2.156329288991401, 2.16058600199176, 2.163636001991108, 2.190610317979008, 2.1861359900212847, 2.1605794769420754, 2.1574775840272196, 2.1619206840114202, 2.169753444963135, 2.172045433020685, 2.1572615769982804, 2.155948292987887, 2.1653840219951235, 2.2781484489969444, 2.1490273399977013, 2.1541027829807717, 2.172601357975509, 2.179091914964374, 2.5234955419728067, 2.1830943190143444, 2.1529746519809123, 2.191961678006919, 2.159031140006846, 2.1793003769998904, 2.153563824016601, 2.1815455660107546, 2.163189022016013, 2.1717087579891086, 2.1571995219856035, 2.182371294038603, 2.15727867197711, 2.176395761023741];[2.1802351329824887, 2.1592306189995725, 2.1522834119969048, 2.167925537971314, 2.173392064985819, 2.4177053909807, 2.310033650981495, 2.1588534280017484, 2.1602922789752483, 2.155045312974835, 2.1387820259551518, 2.1530017089971807, 2.1850543250329792, 2.157443361968035, 2.159776817978127, 2.3159754569933284, 2.182937331032008, 2.177668158983579, 2.1510224899975583, 2.307487414975185, 2.173591369006317, 2.162349662015913, 2.1634013000002597, 2.169974467018619, 2.1611298639909364, 2.1681955550157, 2.177128770010313, 2.166538618010236, 2.155798223015154, 2.165348784008529, 2.1647869670123328, 2.180167832004372, 2.1591021320200525, 2.169667862006463, 2.1834282240015455, 2.1662407040130347, 2.178728812985355, 2.160112814977765, 2.168543943000259, 2.162646055017831, 2.177993056975538, 2.1547819399856962, 2.1754057350044604, 2.165398677054327, 2.1628394539875444, 2.179860603035195, 2.2017654119990766, 2.166498450009385, 2.1849694380362052, 2.2899351860105526]
layer3.0.conv3;0.07323283198638819;0.08701207701233216;2.8846481340005994;2.8846424559887964;1.1881566594134325;1.0000019683589525;1.1881543206992384;[0.07323283198638819, 0.0838760509795975, 0.08680364399333484, 0.0899395779997576, 0.08997532201465219, 0.09001554202404805, 0.08795519699924625, 0.0899211359792389, 0.0898942670028191, 0.08972965000430122, 0.08746549600618891, 0.08990674300002865, 0.08970907199545763, 0.10869763299706392, 0.08650110199232586, 0.09078568799304776, 0.08669279399327934, 0.08869430399499834, 0.08758400299120694, 0.09087300201645121, 0.08937927900115028, 0.08980368700576946, 0.0875207950011827, 0.08981034101452678, 0.08937414802494459, 0.08944756200071424, 0.08758948597824201, 0.08954964397707954, 0.08957285000360571, 0.08949890098301694, 0.0871812779805623, 0.08942295899032615, 0.08886626601452008, 0.08932517099310644, 0.08739071901072748, 0.09041716100182384, 0.08928924897918478, 0.08951990000787191, 0.08760015299776569, 0.09174719502334483, 0.09094603199628182, 0.08938511699670926, 0.08768822200363502, 0.09111431299243122, 0.08916443400084972, 0.08946132901473902, 0.08744265799759887, 0.08970425699953921, 0.09047193598235026, 0.08954420499503613];[0.09066109100240283, 0.09104602198931389, 0.08868149301270023, 0.09046930499607697, 0.08996399899479002, 0.08906815099180676, 0.08878495200769976, 0.09168273300747387, 0.08846220298437402, 0.0904790399945341, 0.09304723900277168, 0.08920356101589277, 0.08973426997545175, 0.08964583900524303, 0.08881577700958587, 0.0897741109947674, 0.09013096801936626, 0.0886638310039416, 0.09039800299797207, 0.09182370500639081, 0.08986349697806872, 0.08895983401453122, 0.0897091319784522, 0.08895289700012654, 0.09035919301095419, 0.08952497300924733, 0.0889811439847108, 0.08951792598236352, 0.09092796698678285, 0.08701207701233216, 0.0907929100212641, 0.089526037016185, 0.08721063999109901, 0.08991025600698777, 0.09155436299624853, 0.08933462301502004, 0.08943632600130513, 0.08998573300777934, 0.09101817299961112, 0.09105437999824062, 0.09149775799596682, 0.08860283100511879, 0.08942140897852369, 0.08906225799000822, 0.08851992600830272, 0.089341015991522, 0.09028516197577119, 0.08861652199993841, 0.09111706697149202, 0.08962652599439025];[2.919896510982653, 2.892332004994387, 2.908422039996367, 2.8935064149845857, 2.9033289790095296, 2.9011083030200098, 2.905222025990952, 2.907660925993696, 2.9044282079848927, 2.897944502008613, 2.89291386900004, 2.900624528003391, 2.9060224260028917, 2.898008601012407, 2.892509604978841, 2.904115756013198, 2.9040711199922953, 2.902139765006723, 2.898712649010122, 2.896669728012057, 2.911651061993325, 2.9094744820031337, 2.9006017930223607, 2.8958287500136066, 2.945030287024565, 2.896949982998194, 2.897595760994591, 2.9031409659946803, 2.912587082973914, 2.897812815004727, 2.892264014983084, 2.9360693029884715, 2.898355162993539, 2.9036818309978116, 2.9021998709940817, 2.933077747002244, 2.8966151289932895, 2.9088367160002235, 2.890995413006749, 2.9401314790011384, 2.8948272329871543, 2.8846481340005994, 2.9029239480150864, 2.895305426995037, 2.9030922139936592, 2.8912302129901946, 2.8980918550223578, 2.9457824080018327, 2.896440403012093, 2.911066568980459];[2.8971365930046886, 2.8966725479986053, 2.9139286169956904, 2.8986321319825947, 2.899869993008906, 2.889169996982673, 2.8846424559887964, 2.8974113989970647, 2.906869497994194, 2.9045896909956355, 2.8960958149982616, 2.896640178980306, 2.8855123390094377, 2.8905299809994176, 2.9020823840110097, 2.8984231570211705, 2.8947557020001113, 2.9167311260243878, 2.8999377420113888, 2.8907317889970727, 2.9038395690149628, 2.909483839001041, 2.9019658059987705, 2.898710264998954, 2.9119951669999864, 2.9060048880055547, 2.895620304014301, 2.887070222001057, 2.8971632629982196, 2.9025477770192083, 2.9079975789936725, 2.8947753389948048, 2.9130628150014672, 2.9017364399915095, 2.900719636003487, 2.891287814010866, 2.908112418022938, 2.8959230940090492, 2.897426473995438, 2.8952263690007385, 2.914394847000949, 2.905235724989325, 2.8968637869984377, 2.906306121003581, 2.9939884769846685, 2.9078694469935726, 2.9114998880249914, 2.8996013019932434, 2.9024380889895838, 2.9016222759964876]
layer3.0.downsample.0;0.04876580400741659;0.04132425397983752;1.4432548829936422;1.4438559630070813;0.8474022898003012;0.9995836980773434;0.8477552119249677;[0.04876580400741659, 0.049165313015691936, 0.050776871998095885, 0.05080531700514257, 0.05095778001123108, 0.05115792001015507, 0.05166377002024092, 0.05146628900547512, 0.05148582500987686, 0.051299972023116425, 0.051364063983783126, 0.051563977991463616, 0.05113779800012708, 0.05154095301986672, 0.0516987290175166, 0.05148744198959321, 0.05131087399786338, 0.051192270999308676, 0.05161125599988736, 0.051189206016715616, 0.05149147400516085, 0.051686671999050304, 0.051626911998027936, 0.05158244899939746, 0.051150684972526506, 0.051569825009210035, 0.05117733799852431, 0.05227989499690011, 0.051043334999121726, 0.05148300598375499, 0.05165497399866581, 0.08624483199673705, 0.0741343259869609, 0.050755703006871045, 0.05107126000802964, 0.051722720003454015, 0.051630504021886736, 0.05174516700208187, 0.051164842006983235, 0.05085700101335533, 0.05149964400334284, 0.051795254985336214, 0.0513307640212588, 0.051518680003937334, 0.05128532799426466, 0.05172567302361131, 0.05164863899699412, 0.05161599098937586, 0.05164121600682847, 0.05167998600518331];[0.04219114198349416, 0.043849594017956406, 0.04150489499443211, 0.04366918298183009, 0.042037960985908285, 0.04533063599956222, 0.043307175976224244, 0.045256629993673414, 0.041616129979956895, 0.04469640098977834, 0.04343320699990727, 0.04508835502201691, 0.04237971900147386, 0.045203687011962757, 0.04150602698791772, 0.04454875100054778, 0.04174186900490895, 0.044728495995514095, 0.0426774560182821, 0.04466495499946177, 0.04248744100914337, 0.045330541994189844, 0.04242985701421276, 0.04478322700015269, 0.04211960200336762, 0.04506628500530496, 0.0414648880250752, 0.044979464990319684, 0.042507103993557394, 0.04459100199164823, 0.04158620399539359, 0.04437302102451213, 0.04182445499463938, 0.044454006012529135, 0.041817479010205716, 0.04378114300197922, 0.04132425397983752, 0.04468143399572, 0.04186350299278274, 0.04406792201916687, 0.0432231719896663, 0.045078811002895236, 0.043060182011686265, 0.044125359010649845, 0.04143828499945812, 0.043901328986976296, 0.04395615300745703, 0.045064595004078, 0.041467834991635755, 0.04453206199104898];[1.446802441001637, 1.4440315690007992, 1.453006113995798, 1.455363548011519, 1.4495716610108502, 1.4486940999922808, 1.4496305380016565, 1.449497464025626, 1.4490046780265402, 1.45900006199372, 1.4515957389958203, 1.448104241018882, 1.4490335389855318, 1.4451142750040162, 1.449673733994132, 1.4611379959969781, 1.4526414219872095, 1.4457837929949164, 1.4482836090028286, 1.4491728619905189, 1.4495680310064927, 1.4499071380123496, 1.449944455001969, 1.447946462983964, 1.4449914600118063, 1.4459091980243102, 1.4483559489890467, 1.446308015001705, 1.4452656689973082, 1.4495657139923424, 1.451573250000365, 1.4432548829936422, 1.4483259280095808, 1.4495265129953623, 1.459990941977594, 1.4466074950178154, 1.4483543619862758, 1.4441780699999072, 1.4450639089918695, 1.4485491270024795, 1.4487293109996244, 1.453661801002454, 1.4468666779866908, 1.448945501993876, 1.4490241059975233, 1.4490476209903136, 1.4488073609827552, 1.449931133975042, 1.4496741280017886, 1.4500696010072716];[1.4464393339876551, 1.4484661309979856, 1.445132063003257, 1.4447176730027422, 1.4480963090027217, 1.448469674010994, 1.4454552110109944, 1.4520713059755508, 1.4482208240078762, 1.4523355910205282, 1.453732932015555, 1.4500132949906401, 1.458227477996843, 1.4438559630070813, 1.4507151250145398, 1.4487280640169047, 1.453277071006596, 1.4493283619813155, 1.4561671239789575, 1.4512392430042382, 1.4489567069977056, 1.4488217429898214, 1.4488133499980904, 1.4440224939899053, 1.4509742849913891, 1.446924456016859, 1.456085980986245, 1.4484904450073373, 1.4506831289909314, 1.4512209609965794, 1.4503665550146252, 1.4493329899851233, 1.4552437480015215, 1.4443139500217512, 1.4559445689956192, 1.4454253670119215, 1.4454136489948723, 1.44802685797913, 1.4488777430087794, 1.4538719129923265, 1.4462351059773937, 1.4577908210048918, 1.44958354200935, 1.4484007399878465, 1.4503709799901117, 1.4448380599787924, 1.4449230729951523, 1.4481501829868648, 1.4443965240207035, 1.4489739570126403]
layer3.1.conv2;0.03246139700058848;0.14300729098613374;4.054189034970477;4.078204747987911;4.40545707208908;0.9941112046840506;4.431553584077373;[0.03246139700058848, 0.03426281700376421, 0.03690961599932052, 0.03706063001300208, 0.0374757910030894, 0.037124505994142964, 0.037650996004231274, 0.037566828017588705, 0.03705342501052655, 0.03727858400088735, 0.03748953199828975, 0.037446952977916226, 0.03754824001225643, 0.037395881983684376, 0.037116261024493724, 0.037514767987886444, 0.03753841499565169, 0.03752801500377245, 0.03708787099458277, 0.03754593798657879, 0.0370615319989156, 0.036986929015256464, 0.036864645982859656, 0.036982622026698664, 0.03696500899968669, 0.037563144986052066, 0.037567349994787946, 0.03760057297768071, 0.037396544008515775, 0.03747451497474685, 0.037230652989819646, 0.03706467000301927, 0.03765396500239149, 0.0375403169891797, 0.03734020300908014, 0.036987968982430175, 0.03760389698436484, 0.03692240800592117, 0.037370469013694674, 0.037068374978844076, 0.03710882499581203, 0.03760548398713581, 0.03707928300718777, 0.03747880199807696, 0.03708877699682489, 0.03699322999455035, 0.0374716289807111, 0.03757134501938708, 0.03748435800662264, 0.03705218498362228];[0.14359934101230465, 0.1451059420069214, 0.14428711999789812, 0.14497974698315375, 0.14393541400204413, 0.14454437300446443, 0.1453665379958693, 0.16676183001254685, 0.14511680998839438, 0.1450678870023694, 0.14416532800532877, 0.14427340801921673, 0.14341826000600122, 0.14429284501238726, 0.14484035698114894, 0.14405003300635144, 0.14482383502763696, 0.14510280001559295, 0.1440459149889648, 0.14392952897469513, 0.14398142200661823, 0.14399722099187784, 0.14451653498690575, 0.14436200901400298, 0.1441624290018808, 0.14442055800464004, 0.14676650500041433, 0.14632285200059414, 0.1457211480010301, 0.14499369001714513, 0.14543917699484155, 0.14364037400810048, 0.14448952599195763, 0.14422675999230705, 0.14442889299243689, 0.14443589400616474, 0.1435532269824762, 0.1440951620170381, 0.14482227098778822, 0.14501317599206232, 0.14327565301209688, 0.14523884901427664, 0.14388193099875934, 0.14424031201633625, 0.14300729098613374, 0.14534633100265637, 0.14411260801716708, 0.144014038000023, 0.14373332701507024, 0.1446774959913455];[4.063243402022636, 4.097414401971037, 4.087057734985137, 4.092922691022977, 4.101179122983012, 4.0931885440368205, 4.095005009003216, 4.097104426007718, 4.08711104397662, 4.083071735978592, 4.093965189997107, 4.0962866069749, 4.082492457033368, 4.092915079992963, 4.084676589991432, 4.0831123479874805, 4.09991741203703, 4.0898714150243904, 4.085354095965158, 4.0996869759692345, 4.054189034970477, 4.08496716801892, 4.103964461974101, 4.096789492003154, 4.089594696008135, 4.095337917009601, 4.089357009012019, 4.106015781027963, 4.096237538993591, 4.091012314980617, 4.081540931016207, 4.064498950960115, 4.08773371798452, 4.094483762019081, 4.091605864028679, 4.092115719016874, 4.08783306798432, 4.08777188899694, 4.081121438997798, 4.098163675022079, 4.093329146999167, 4.081433413026389, 4.089782132010441, 4.076146322011482, 4.088998792984057, 4.110357427998679, 4.088180596969323, 4.0952510359929875, 4.098042570025427, 4.0855903389747255];[4.090819095988991, 4.100169562007068, 4.093123062048107, 4.09230364501127, 4.078204747987911, 4.092465551017085, 4.104235917999176, 4.108278710045852, 4.0894116859999485, 4.088602089002961, 4.100968500977615, 4.090922986011719, 4.092641477967845, 4.089968083979329, 4.1023380199912935, 4.10432914402918, 4.093326486035949, 4.1071511219779495, 4.116416073025903, 4.0975210680335294, 4.099060437991284, 4.089353555958951, 4.092217547993641, 4.109287419036264, 4.094102070986992, 4.105578328017145, 4.099976433964912, 4.1047378980438225, 4.103973544988548, 4.092819434998091, 4.115360137016978, 4.104866860026959, 4.106160807976266, 4.0969575729977805, 4.111947720986791, 4.106150159990648, 4.1072380489786156, 4.0903152680257335, 4.096719286957523, 4.1154964030429255, 4.089704074023757, 4.090723865054315, 4.097463460027939, 4.094530403992394, 4.113837868033443, 4.078280913003255, 4.101322933973279, 4.108172163978452, 4.091982507961802, 4.09508303302573]
layer4.0.conv1;0.16617973099346273;0.16836798802250996;5.7921015430183616;5.772467316011898;1.013168014028939;1.003401357847796;1.009733548898211;[0.16617973099346273, 0.18357063000439666, 0.18166407200624235, 0.1780210669967346, 0.18012355899554677, 0.18178034701850265, 0.1822464750148356, 0.1814751550264191, 0.1807641499908641, 0.18140399700496346, 0.1819775739859324, 0.17966759399860166, 0.18253546999767423, 0.18261304098996334, 0.1824823040224146, 0.18367674699402414, 0.1810431490011979, 0.17966069400426932, 0.18150926000089385, 0.1810581689933315, 0.18120678499690257, 0.179848772007972, 0.17966675499337725, 0.18533563098753802, 0.18271482599084266, 0.18195151101099327, 0.1778885179955978, 0.18284577800659463, 0.1819075949897524, 0.17822997301118448, 0.17886192398145795, 0.18197135801892728, 0.1811777480179444, 0.18208034199778922, 0.18171158898621798, 0.1807143669866491, 0.18082030199002475, 0.182906833011657, 0.1789869790081866, 0.18012599600479007, 0.18063213798450306, 0.18010309600504115, 0.1791927189915441, 0.1800820819917135, 0.179762573010521, 0.17937843699473888, 0.17906075599603355, 0.18116949399700388, 0.18167742301011458, 0.18206827901303768];[0.17090169800212607, 0.17380566499195993, 0.176213936007116, 0.16940367998904549, 0.17299806099617854, 0.17166498900041915, 0.1736879300151486, 0.17311328000505455, 0.17011064401594922, 0.17250652800430544, 0.16927580098854378, 0.16838224002276547, 0.17019511997932568, 0.17191112000728026, 0.17316129701794125, 0.17245360900415108, 0.16955314102233388, 0.17164019899792038, 0.16836798802250996, 0.16947694300324656, 0.17102336100651883, 0.17333250198862515, 0.1728531029948499, 0.16841697599738836, 0.17102296301163733, 0.17282331999740563, 0.17222615898936056, 0.16930544999195263, 0.17284904900589027, 0.17265826198854484, 0.17336413598968647, 0.17140010301955044, 0.16961223300313577, 0.17370116800884716, 0.17152755000279285, 0.17337590700481087, 0.17281883902614936, 0.17056729199248366, 0.1746637850010302, 0.17239730901201256, 0.1728408150083851, 0.17053015899728052, 0.16967815699172206, 0.1731729539751541, 0.1691572410054505, 0.17250604400760494, 0.17095520498696715, 0.17262831100379117, 0.17282289202557877, 0.17259239000850357];[5.887130201008404, 5.816238876985153, 5.8342316460039, 5.808108457014896, 5.874162321997574, 5.8059670309885405, 5.805273662990658, 5.8046448410023, 5.8051439539995044, 5.827439658984076, 5.807594323006924, 5.826223620999372, 5.80897889501648, 5.827944317017682, 5.8224147529981565, 5.805152411019662, 5.835094730020501, 5.823077831999399, 5.798476352007128, 5.811419516016031, 5.805415712005924, 5.806185463996371, 5.804291588021442, 5.807114785013255, 5.802173928997945, 5.811127791006584, 5.818784118018812, 5.809097834979184, 5.814461039000889, 5.809178183990298, 5.815675616991939, 5.83636241700151, 5.803265006979927, 5.7921015430183616, 5.796930093987612, 5.822865627007559, 5.825457832979737, 5.812602196994703, 5.8001050270104315, 5.810707810014719, 5.805312695010798, 5.8155332609894685, 5.810234529984882, 5.815097585989861, 5.798743699997431, 5.793496725993464, 5.806676536012674, 5.826749225001549, 5.796425099018961, 5.836603878997266];[5.862874284997815, 5.797660833981354, 5.807798991998425, 5.787077076995047, 5.814344325975981, 5.8042342320259195, 5.80878483800916, 5.807915671000956, 5.796684183995239, 5.774441232002573, 5.801052960014204, 5.801512859994546, 5.787711364013376, 5.8114936990023125, 5.802989339979831, 5.827796604018658, 5.800083859008737, 5.790526396012865, 5.785199079022277, 5.825638323993189, 5.803162383992458, 5.785531526984414, 5.802167293993989, 5.809807239973452, 5.802248568012146, 5.83571133800433, 5.871856718993513, 5.793776981998235, 5.831954788998701, 5.7989187499915715, 5.800096426013624, 5.772467316011898, 5.795692440995481, 5.834514454996679, 5.79608348198235, 5.814614156988682, 5.783509294997202, 5.803577005019179, 5.809985358006088, 5.7978089730022475, 5.788588682014961, 5.808291934983572, 5.82221738199587, 5.790935644006822, 5.802363107999554, 5.821869508014061, 5.808289615990361, 5.793902365985559, 5.817032745020697, 5.789974142011488]
layer4.0.conv2;0.03922699499526061;0.1773739499913063;1.8451724099868443;1.8435273239738308;4.521731782226412;1.0008923578140776;4.51770037699334;[0.039646719000302255, 0.03950591999455355, 0.040040413005044684, 0.03995186599786393, 0.03978134799399413, 0.0400021179812029, 0.040037700993707404, 0.03943156299646944, 0.03974855499109253, 0.03946402098517865, 0.03962624000268988, 0.039660971000557765, 0.03969199300627224, 0.039912959007779136, 0.03960197200649418, 0.03991625699563883, 0.0395863959856797, 0.03953130598529242, 0.03953137301141396, 0.039511954004410654, 0.03944051900180057, 0.03946225802064873, 0.03953685800661333, 0.03960699000163004, 0.03928853801335208, 0.039869950007414445, 0.03950911600259133, 0.03946371001075022, 0.039797017991077155, 0.039266872976440936, 0.040190411993535236, 0.03980769499321468, 0.03978952398756519, 0.039398366992827505, 0.039810590009437874, 0.04005230401526205, 0.039757456979714334, 0.03973211598349735, 0.039624533004825935, 0.03960033497423865, 0.03971813901443966, 0.03941717301495373, 0.03960290699615143, 0.03951672199764289, 0.03953891701530665, 0.03993304801406339, 0.03922699499526061, 0.03986358697875403, 0.03952462098095566, 0.03924837801605463];[0.1773739499913063, 0.18212058700737543, 0.18553401398821734, 0.1810248879774008, 0.18195510300574824, 0.18043378301081248, 0.18156180600635707, 0.18325103900860995, 0.18153503799112514, 0.1832277270150371, 0.18052891897968948, 0.18225002801045775, 0.18071886998950504, 0.18054846601444297, 0.18379911701777019, 0.18130931700579822, 0.18190331998630427, 0.18138005697983317, 0.18121306100510992, 0.18036630400456488, 0.18117675799294375, 0.18137584900250658, 0.18089370700181462, 0.18124203200568445, 0.18344625300960615, 0.18274430398014374, 0.18234747601673007, 0.18160757498117164, 0.18207147798966616, 0.18066966402693652, 0.1826431980007328, 0.18046546998084523, 0.18077086700941436, 0.1806047880090773, 0.18294249798054807, 0.17978950298856944, 0.1822782680101227, 0.1822086310130544, 0.18283318899921142, 0.18255292199319229, 0.18409167701611295, 0.18079876000410877, 0.18129076299373992, 0.18597699599922635, 0.18123582497355528, 0.1836108000134118, 0.1828536230023019, 0.18009081998025067, 0.18242098100017756, 0.18249423601082526];[1.8929423880181275, 1.9286271940218285, 1.929267443018034, 1.8911534520157147, 1.9242084590077866, 1.9163950119400397, 1.893974872014951, 1.8971012939873617, 1.8942258649913128, 1.9319404650013894, 1.9333255179808475, 1.9238068730046507, 1.8949368140019942, 1.9305186260025948, 1.8451724099868443, 1.9316486099851318, 1.91273507400183, 1.9091494980384596, 1.9211364130023867, 1.8893633160041645, 1.8928447559883352, 1.8924786689749453, 1.920921514974907, 1.8882735920196865, 1.9253565299732145, 1.9249788119923323, 1.8901644080178812, 1.9234589059487917, 1.9254318450111896, 1.8912571809778456, 1.9239877110230736, 1.8932287469797302, 1.9319542970042676, 1.8965536539908499, 1.915299396001501, 1.9217458399944007, 1.9030460609938018, 1.9255802000116091, 1.93875026301248, 1.9382709260098636, 1.9413583709974773, 1.921766863000812, 1.9276033770292997, 1.9326343050051946, 1.916707302967552, 1.9338650610297918, 1.9191141019982751, 1.9057525650132447, 1.918462556990562, 1.938850520993583];[1.9191129789978731, 1.8955271750164684, 1.8951427569554653, 1.981442448013695, 1.8964133569970727, 1.911941152997315, 1.894803161994787, 1.888472365011694, 1.8926173759973608, 1.9334314429725055, 1.8993945099646226, 1.9277438429999165, 1.8435273239738308, 1.8909053559764288, 1.929437644983409, 1.888230245996965, 1.8952698810317088, 1.9192155319906306, 1.895013803994516, 1.8945153439999558, 1.925475848984206, 1.8982676790037658, 1.8986227820278145, 1.905406383011723, 1.8918384100252297, 1.8961050530197099, 1.924757670989493, 1.8983245120034553, 1.8965173999604303, 1.9118090520205442, 1.913179585011676, 1.927696201018989, 1.8970347770082299, 1.9159701089956798, 1.914319582952885, 1.886958945018705, 1.9214240559958853, 1.8913346930057742, 1.8897520340105984, 1.920199192041764, 1.9011760989960749, 1.8886382600176148, 1.8962328839988913, 1.9164830210211221, 1.9136735890060663, 1.88907944195671, 1.8916180050000548, 1.898377935984172, 1.9000113460060675, 1.9049216150015127]
layer4.0.conv3;0.06524488399736583;0.07730973200523295;4.18243384201196;4.179846773011377;1.1849163837635792;1.000618938717392;1.1841834467798724;[0.06524488399736583, 0.07180372401489876, 0.07820516900392249, 0.08148383398656733, 0.08478875100263394, 0.0859008840052411, 0.08334660797845572, 0.08410457000718452, 0.08337412800756283, 0.08514118898892775, 0.08592326598591171, 0.0862393300049007, 0.08475296900724061, 0.08269115601433441, 0.08471212899894454, 0.08405725401826203, 0.08299267399706878, 0.08506371499970555, 0.08752060099504888, 0.08542151298024692, 0.0875255299906712, 0.0822438070026692, 0.0867330509936437, 0.08403381300740875, 0.08529268999700435, 0.08475227298913524, 0.08450837299460545, 0.08770830201683566, 0.08304765698267147, 0.08173947199247777, 0.1010486829909496, 0.11354059900622815, 0.1232892329862807, 0.12390454398700967, 0.11493762498139404, 0.157226259005256, 0.11305904999608174, 0.1538988120155409, 0.09729848898132332, 0.1079052809800487, 0.1041888770123478, 0.13183970097452402, 0.10030045799794607, 0.08441051898989826, 0.08181582199176773, 0.08256935200188309, 0.08435276499949396, 0.13223573297727853, 0.08138822999899276, 0.0833805960137397];[0.07780619399272837, 0.09058624200406484, 0.07837715701316483, 0.07818108599167317, 0.07730973200523295, 0.09076975300558843, 0.09423108099144883, 0.14380457499646582, 0.14306489698356017, 0.14154814000357874, 0.14127663598628715, 0.14106632498442195, 0.14229971199529245, 0.14065537598798983, 0.14116093498887494, 0.142219143017428, 0.09743629299919121, 0.09736771599273197, 0.09341632600990124, 0.09354815300321206, 0.09444909400190227, 0.09388626800500788, 0.09220333502162248, 0.09312666099867783, 0.09376258900738321, 0.09233438299270347, 0.0929699830012396, 0.09342730001662858, 0.09280861300067045, 0.09298049300559796, 0.09365812601754442, 0.09288700899924152, 0.0926602580002509, 0.09311847199569456, 0.09262840001611039, 0.09096211299765855, 0.09098725899821147, 0.09067870801663958, 0.09009644298930652, 0.0893522429978475, 0.09104220100562088, 0.08824840898159891, 0.08954581801663153, 0.09075891997781582, 0.09712750499602407, 0.08816640599980019, 0.09081851100199856, 0.08775311501813121, 0.08615200899657793, 0.0853006679972168];[4.198084872012259, 4.23976712001604, 4.2280265190056525, 4.215821263001999, 4.220491609012242, 4.213426114991307, 4.194552523986204, 4.224379079998471, 4.232815150986426, 4.219216744008008, 4.2214367800042965, 4.202537108008983, 4.192494243994588, 4.211385974980658, 4.7319957919826265, 4.1872790129855275, 4.214941890008049, 4.21014147499227, 4.204331402987009, 4.206107093021274, 4.202035206981236, 4.216507404024014, 4.196539549011504, 4.198743474000366, 4.18687235499965, 4.2009796110214666, 4.202144270006102, 4.213256030023331, 4.202955165004823, 4.218827180011431, 4.199558248015819, 4.220207147998735, 4.203204863995779, 4.206358213006752, 4.20240505298716, 4.202051685017068, 4.194883832999039, 4.2218013030069415, 4.217820799007313, 4.192003258998739, 4.188115583994659, 4.187077390990453, 4.193084361002548, 4.196265375008807, 4.223113421001472, 4.18243384201196, 4.218998457974521, 4.21401232999051, 4.206856611010153, 4.274191815988161];[4.197366668988252, 4.203820152004482, 4.2027492100023665, 4.2148826209886465, 4.217457090999233, 4.2003442449786235, 4.199887743976433, 4.191063727979781, 4.190372742014006, 4.201966213004198, 4.192175450996729, 4.214323591993889, 4.223180742003024, 4.195288704009727, 4.209615358005976, 4.179846773011377, 4.188479325006483, 4.206287438981235, 4.218375494994689, 4.221025075996295, 4.215973432990722, 4.202031319000525, 4.2144129580119625, 4.209284192998894, 4.202573250018759, 4.205503044999205, 4.204814758995781, 4.197735161986202, 4.198360704001971, 4.205880922003416, 4.205393078009365, 4.201383140985854, 4.202281838981435, 4.191316187003395, 4.217628509999486, 4.223768270981964, 4.2015237719751894, 4.197774063999532, 4.21268088099896, 4.204826879984466, 4.192176854005083, 4.193551700009266, 4.201398195989896, 4.202379063994158, 4.201693237002473, 4.222525349992793, 4.194164215994533, 4.199357662000693, 4.19999550000648, 4.194928591023199]
layer4.0.downsample.0;0.04048128897557035;0.03826164998463355;2.0794455310096964;2.0812546829984058;0.9451687669264606;0.9991307397391159;0.9459910793789155;[0.04058981599519029, 0.04048128897557035, 0.040578646992798895, 0.04242132499348372, 0.04338704299880192, 0.04439015200478025, 0.04481765898526646, 0.044725206011207774, 0.04480842300108634, 0.04481782199582085, 0.04486026900121942, 0.044884948001708835, 0.04490890298620798, 0.04487300498294644, 0.04488743797992356, 0.04474451899295673, 0.04474411599221639, 0.045559090009192005, 0.04488416199455969, 0.04465744900517166, 0.04446443301276304, 0.04452696998487227, 0.04445768002187833, 0.04543345101410523, 0.04450376599561423, 0.04499387901159935, 0.04474353100522421, 0.044528886006446555, 0.04470032299286686, 0.04457802401157096, 0.04469142001471482, 0.044573788007255644, 0.04441975199733861, 0.04460265199304558, 0.044619330001296476, 0.0448505170061253, 0.0444686769915279, 0.04480548301944509, 0.04447994701331481, 0.04448395801591687, 0.04477732299710624, 0.04471239302074537, 0.044749772001523525, 0.04465766000794247, 0.04471494100289419, 0.04453907901188359, 0.044729124987497926, 0.04468639500555582, 0.04451184900244698, 0.04448793100891635];[0.03836083799251355, 0.03946901700692251, 0.0386219100037124, 0.039455909020034596, 0.03856779000489041, 0.039306077000219375, 0.03855584701523185, 0.03949682699749246, 0.03854716499336064, 0.039287602994591, 0.03840638598194346, 0.039374963991576806, 0.03834952300530858, 0.039375963009661064, 0.03846067699487321, 0.03933392197359353, 0.038354611984686926, 0.03938196299714036, 0.03831160700065084, 0.04013683198718354, 0.03840546900755726, 0.03942179601290263, 0.03845757900853641, 0.03949307100265287, 0.03836658701766282, 0.039499104022979736, 0.038278571009868756, 0.039246561005711555, 0.03850636800052598, 0.0391958300024271, 0.03826164998463355, 0.039335679000942037, 0.03839003300527111, 0.039303732017287984, 0.03832020398112945, 0.0394613090029452, 0.03846308798529208, 0.03930093097733334, 0.03846696298569441, 0.03941674099769443, 0.03839619000791572, 0.0395743639965076, 0.038435599009972066, 0.039219173981109634, 0.038330815004883334, 0.03925090699340217, 0.038396210002247244, 0.03940237601636909, 0.038664655992761254, 0.03948538799886592];[2.0794455310096964, 2.09798761701677, 2.1034957689989824, 2.1001891759806313, 2.102882776991464, 2.0869252080156, 2.0866970170172863, 2.100721146009164, 2.1028545160079375, 2.0915732519933954, 2.0946840819960926, 2.094267047010362, 2.102944693004247, 2.0983750330051407, 2.0881786069949158, 2.0898874580161646, 2.087878311984241, 2.1461991659889463, 2.0889289829938207, 2.0879977729928214, 2.0915827179851476, 2.08919958100887, 2.0899790030089207, 2.0954590239853133, 2.0888063220190816, 2.0912431420001667, 2.1039584040117916, 2.1081362620170694, 2.090632142004324, 2.1028691090177745, 2.087514590995852, 2.091515797015745, 2.0951728459913284, 2.0915980150166433, 2.087825233989861, 2.0898107510001864, 2.082697484991513, 2.0840536629839335, 2.1026260899961926, 2.0899959949892946, 2.0902567059965804, 2.08762904300238, 2.103584516007686, 2.0810058820061386, 2.0859497350174934, 2.1077908059814945, 2.08922126100515, 2.086877175985137, 2.1007189989904873, 2.0976231700042263];[2.1032540120068006, 2.0919138259778265, 2.1018224250001367, 2.090197606012225, 2.091547460993752, 2.0888440840062685, 2.100658186012879, 2.0899908890132792, 2.096014254988404, 2.0908465389802586, 2.088404892012477, 2.0856045149848796, 2.0936883879767265, 2.0996365929895546, 2.100901732017519, 2.0812546829984058, 2.087486169009935, 2.10307934100274, 2.0980151680123527, 2.0852761290152557, 2.08714354300173, 2.088364190014545, 2.103564880002523, 2.089943311002571, 2.0886373099929187, 2.085727936006151, 2.0822194920037873, 2.1021741690055933, 2.0959329250035807, 2.0873193019942846, 2.0995100580039434, 2.103735284996219, 2.094580914010294, 2.091024640976684, 2.0878960940171964, 2.086928800010355, 2.088780004007276, 2.085472291975748, 2.1152436129923444, 2.089285682013724, 2.1030647410079837, 2.0861773759825155, 2.081866947992239, 2.089476830995409, 2.083791270008078, 2.087043930980144, 2.089619528996991, 2.088379715976771, 2.0996531390119344, 2.0891678599873558]
layer4.1.conv2;0.026463499991223216;0.07363809499656782;3.848121425951831;3.83631144699757;2.7826287158157594;1.0030784724122188;2.774088760098749;[0.026463499991223216, 0.026669609011150897, 0.031187788990791887, 0.03185217099962756, 0.03134836698882282, 0.03176475802320056, 0.03187991899903864, 0.03188503798446618, 0.031126532005146146, 0.03169157501542941, 0.031951465003658086, 0.03153987799305469, 0.03060775698395446, 0.030615461990237236, 0.03170285900705494, 0.030581891012843698, 0.03133599701686762, 0.03173356602201238, 0.0311455009796191, 0.030757021973840892, 0.031122386018978432, 0.031211185007123277, 0.0318332239985466, 0.03137047900236212, 0.031203360005747527, 0.030980359995737672, 0.03103090901277028, 0.031443393003428355, 0.030896724987542257, 0.03176106800674461, 0.026724891999037936, 0.03181800901074894, 0.02665093698306009, 0.031039804016472772, 0.031174881994957104, 0.03147575201001018, 0.030961974000092596, 0.030938857002183795, 0.030959241004893556, 0.03144615501514636, 0.02673959798994474, 0.031690137984696776, 0.03170395302004181, 0.03195607999805361, 0.031186336011160165, 0.03198379400419071, 0.03180053600226529, 0.031152473005931824, 0.030739876994630322, 0.03127824599505402];[0.07389147797948681, 0.07364198000868782, 0.07363809499656782, 0.07974040298722684, 0.07883918500738218, 0.0823776839824859, 0.08332129498012364, 0.08534743299242109, 0.08677884700591676, 0.08718284199130721, 0.08635377301834524, 0.0877492279978469, 0.08694069500779733, 0.08737158798612654, 0.08660977002000436, 0.08688053098740056, 0.08838099901913665, 0.08752509401529096, 0.085936721006874, 0.08679296899936162, 0.08730642998125404, 0.08761679899180308, 0.08678274598787539, 0.08807310400879942, 0.08731755698681809, 0.0867229400028009, 0.08613899198826402, 0.08681286100181751, 0.08683747801114805, 0.08754879899788648, 0.08640984699013643, 0.08691073599038646, 0.08743846099241637, 0.08679385200957768, 0.0876251480076462, 0.08724829001585022, 0.08730982700944878, 0.08688230201369151, 0.08588782697916031, 0.08680674299830571, 0.08701749998726882, 0.08782508102012798, 0.08658440300496295, 0.08678684700862505, 0.087108598992927, 0.08769213399500586, 0.0861574079899583, 0.08746784200775437, 0.08668327200575732, 0.0879749589948915];[3.8966638749989215, 3.8998375599912833, 3.877427258034004, 3.891548690997297, 3.887500362994615, 3.8786361439852044, 3.890315922006266, 3.880477644968778, 3.8898436290037353, 3.8841635640128516, 3.874334041000111, 3.8832139930163976, 3.8847878370143007, 3.8770886849961244, 3.8700280690391082, 3.873960670956876, 3.8757129429723136, 3.881478433002485, 3.8872451439965516, 3.8814447810291313, 3.848121425951831, 3.88334777802811, 3.8897984119539615, 3.86621262904373, 3.863561788952211, 3.8791666019824333, 3.87715231400216, 3.879313033015933, 3.9298280110233463, 3.874378404027084, 3.8792036850063596, 3.882676826993702, 3.883144650957547, 3.8750496600114275, 3.8799917830037884, 3.871614342002431, 3.8856291369884275, 3.9175147069909144, 3.889196794014424, 3.877839307009708, 3.8741465840139426, 3.8811049180221744, 3.8702751850069035, 3.8720313439844176, 3.8684437070041895, 3.8828509419981856, 3.870423102984205, 3.8697853939665947, 3.871308236994082, 3.87475858599646];[3.8723036960000172, 3.8687793009739835, 3.8675959370157216, 3.864586116949795, 3.8661770740000065, 3.8688096209662035, 3.8788339689781424, 3.8760825140343513, 3.8706831939925905, 3.884401640010765, 3.8545626110280864, 3.8749081809655763, 3.9041211730218492, 3.8830819739669096, 3.874153929995373, 3.917090492002899, 3.8587514020036906, 3.873828868032433, 3.873427050973987, 3.8715234150004108, 3.869583169987891, 3.882328359002713, 3.883017419022508, 3.8678522919944953, 3.914331758976914, 3.87646055399091, 4.381982646009419, 4.506978017016081, 4.785392095975112, 4.8876985700044315, 4.71562347895815, 4.882983434945345, 4.815042973001255, 4.606837115017697, 4.799751945043681, 5.08188302902272, 3.83631144699757, 3.872462525992887, 3.881454740971094, 3.848818697995739, 3.880719214968849, 3.872892568993848, 3.870401626016246, 3.87184367197915, 3.8934249070007354, 3.8793606020044535, 3.8721216290141456, 3.874533598020207, 3.870928058953723, 3.8704847429762594]


==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  6.711e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.004069529008120298;0.014518468058668077;;;3.5676040224060492;;;[0.004081025021150708, 0.004076427081599832, 0.0040710169123485684, 0.0040731909684836864, 0.004070639028213918, 0.004071525065228343, 0.0040706549771130085, 0.004069554968737066, 0.004079820006154478, 0.004070693044923246, 0.004071734962053597, 0.004071595962159336, 0.004074870957992971, 0.004069757997058332, 0.004074987955391407, 0.004077987978234887, 0.0040723750134930015, 0.00407072901725769, 0.004070715978741646, 0.00407211494166404, 0.0040743089048191905, 0.004071722971275449, 0.004086295026354492, 0.004071992007084191, 0.004077699035406113, 0.004071527975611389, 0.004072588053531945, 0.004075009026564658, 0.004074794938787818, 0.004069906077347696, 0.004080050974152982, 0.004069582908414304, 0.004070906084962189, 0.0040720769902691245, 0.004074554075486958, 0.004069529008120298, 0.00407775305211544, 0.004076099954545498, 0.00407274893950671, 0.0040747279999777675, 0.004072381998412311, 0.004074276075698435, 0.004072666983120143, 0.004073049989528954, 0.004076137091033161, 0.004076799028553069, 0.004072215058840811, 0.004074259893968701, 0.004077251069247723, 0.004070495022460818];[0.03046870499383658, 0.03045321791432798, 0.02805122989229858, 0.025476151960901916, 0.024021939956583083, 0.021390845999121666, 0.02140272594988346, 0.01843229599762708, 0.018410700955428183, 0.01731700706295669, 0.017216527019627392, 0.017247876967303455, 0.017370035988278687, 0.01734964398201555, 0.01721041207201779, 0.017184345982968807, 0.015615059994161129, 0.01562676194589585, 0.01562909793574363, 0.015593292890116572, 0.01563365792389959, 0.015192413935437799, 0.015617451048456132, 0.014774330076761544, 0.014867009012959898, 0.014894942985847592, 0.014888271922245622, 0.014849503058940172, 0.014680966036394238, 0.014724123990163207, 0.014652256038971245, 0.014760049991309643, 0.01476579299196601, 0.014629476005211473, 0.014770486042834818, 0.014716667938046157, 0.014518468058668077, 0.014735409989953041, 0.014652267913334072, 0.014746338012628257, 0.014634451013989747, 0.014710701070725918, 0.014635569998063147, 0.014723613974638283, 0.014793275971896946, 0.014828759944066405, 0.014597674016840756, 0.014589530997909606, 0.0145849350374192, 0.014780292985960841];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0012164730578660965;0.00431214994750917;;;3.5447969189497908;;;[0.001301090931519866, 0.0012686739210039377, 0.0012684789253398776, 0.0012672399170696735, 0.001268940046429634, 0.001267201965674758, 0.0012677470222115517, 0.001266018021851778, 0.0012252480955794454, 0.001218818943016231, 0.001216956996358931, 0.0012164730578660965, 0.001217339071445167, 0.0012276879278942943, 0.0012215840397402644, 0.0012528490042313933, 0.0012520980089902878, 0.0013042109785601497, 0.0013058320619165897, 0.0013069750275462866, 0.0013479199260473251, 0.0013438808964565396, 0.001410396071150899, 0.0014118899125605822, 0.0014805319951847196, 0.0014754730509594083, 0.0014771419810131192, 0.0015064380131661892, 0.0015011810464784503, 0.0015879529528319836, 0.0015891039511188865, 0.0015871350187808275, 0.0016442890046164393, 0.0016503148945048451, 0.0017120289849117398, 0.0017130429623648524, 0.0017825680552050471, 0.001782058971002698, 0.0017856699414551258, 0.0018591569969430566, 0.0018656919710338116, 0.0019043809734284878, 0.0019077790202572942, 0.0019965929677709937, 0.001998583902604878, 0.0019935290329158306, 0.0019979269709438086, 0.0019927709363400936, 0.0019989709835499525, 0.001993865007534623];[0.0043570700800046325, 0.004332915064878762, 0.004329473944380879, 0.004342246917076409, 0.004329681978560984, 0.004328212002292275, 0.004336309968493879, 0.004323496948927641, 0.004339550039730966, 0.004329505027271807, 0.004319025087170303, 0.004326772061176598, 0.004328457056544721, 0.004325858084484935, 0.004325754940509796, 0.004323199042119086, 0.004338089958764613, 0.004324882989749312, 0.004329250077717006, 0.004325626068748534, 0.004335493082180619, 0.004725979990325868, 0.004322702996432781, 0.004323285073041916, 0.004342415952123702, 0.004317921004258096, 0.004322773078456521, 0.004320355015806854, 0.004329802934080362, 0.0043282859260216355, 0.0043253019684925675, 0.004331175005063415, 0.004326230031438172, 0.004725240985862911, 0.004327148082666099, 0.0043249879963696, 0.004326428985223174, 0.004327371018007398, 0.004341613035649061, 0.004326932015828788, 0.004321636981330812, 0.004322582972235978, 0.004319480969570577, 0.004319826955907047, 0.004322630004025996, 0.0046909310622140765, 0.004318668972700834, 0.00431214994750917, 0.004323374945670366, 0.004323525005020201];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.00985688203945756;0.030306600034236908;;;3.0746639670555225;;;[0.00988915003836155, 0.009861620026640594, 0.009858111967332661, 0.009858481003902853, 0.00985919195227325, 0.009863071027211845, 0.009860206046141684, 0.009862890001386404, 0.009861142025329173, 0.009862605016678572, 0.009865032974630594, 0.009868038934655488, 0.009862238075584173, 0.009864529012702405, 0.009863005019724369, 0.009869544999673963, 0.009864465915597975, 0.009863607003353536, 0.00986331095919013, 0.009887106018140912, 0.009878071956336498, 0.009875475079752505, 0.009860274964012206, 0.009860703954473138, 0.00985891802702099, 0.009875742951408029, 0.009859454003162682, 0.009857926983386278, 0.009857926052063704, 0.009858382982201874, 0.009865971049293876, 0.00986128207296133, 0.00985688203945756, 0.009869207045994699, 0.009865290950983763, 0.009866024018265307, 0.009863149956800044, 0.009877147967927158, 0.009879518998786807, 0.009864457068033516, 0.009859045967459679, 0.009861821075901389, 0.009863246930763125, 0.009869994944892824, 0.009877143893390894, 0.009857918950729072, 0.009860691032372415, 0.009871758054941893, 0.009869273053482175, 0.009860450983978808];[0.030344853992573917, 0.030327389016747475, 0.03032681706827134, 0.030334883951582015, 0.030317542026750743, 0.030329502071253955, 0.030326989013701677, 0.030323754996061325, 0.03031667391769588, 0.030311852926388383, 0.03031212103087455, 0.030323678045533597, 0.03032128105405718, 0.03032112307846546, 0.030324053950607777, 0.030319103971123695, 0.030322125996463, 0.0309628089889884, 0.03032472007907927, 0.030323085957206786, 0.030318096047267318, 0.030323165003210306, 0.030314307077787817, 0.030336263007484376, 0.030312840011902153, 0.030326072010211647, 0.0303265800466761, 0.030343965045176446, 0.03032223100308329, 0.030723149073310196, 0.030315047944895923, 0.030320317018777132, 0.0303213179577142, 0.030339988064952195, 0.030322849983349442, 0.030326399952173233, 0.03031205793377012, 0.030319756013341248, 0.03033279802184552, 0.03033568791579455, 0.03033490595407784, 0.03073524695355445, 0.030306600034236908, 0.030322755919769406, 0.030313582974486053, 0.030319934943690896, 0.030316395917907357, 0.030320137040689588, 0.030311840935610235, 0.030400163028389215];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.006539785070344806;0.015084223006851971;;;2.306531918801525;;;[0.006586740026250482, 0.006551724974997342, 0.006553375977091491, 0.006550463964231312, 0.006555180065333843, 0.006551576079800725, 0.006566236959770322, 0.006550026009790599, 0.00661570590455085, 0.006566594005562365, 0.006560813053511083, 0.006547953933477402, 0.006543671945109963, 0.006558706983923912, 0.006547998054884374, 0.006561296992003918, 0.006547878962010145, 0.006558541092090309, 0.0065493229776620865, 0.006539785070344806, 0.006552980979904532, 0.006551950005814433, 0.006546105956658721, 0.006555421045050025, 0.0065596820786595345, 0.0065605719573795795, 0.006552601000294089, 0.006549012963660061, 0.006557236076332629, 0.006545937969349325, 0.006548687000758946, 0.006555916974321008, 0.006548709934577346, 0.0065466029336676, 0.006550370017066598, 0.006561688031069934, 0.0065420030150562525, 0.006558895925991237, 0.006548473029397428, 0.006554423947818577, 0.006552206934429705, 0.006553062004968524, 0.006546586053445935, 0.006561908056028187, 0.006541038979776204, 0.006561605958268046, 0.006556138978339732, 0.006558772991411388, 0.006577653926797211, 0.006549988989718258];[0.015148677048273385, 0.01510761701501906, 0.015088242013007402, 0.015099121956154704, 0.015095044975169003, 0.01511202403344214, 0.015098616015166044, 0.01511086500249803, 0.015103544108569622, 0.015092663001269102, 0.015110832988284528, 0.015112799941562116, 0.015095090959221125, 0.015502789057791233, 0.01509183004964143, 0.015109275002032518, 0.01510096003767103, 0.01509480900131166, 0.015103894053027034, 0.015102561912499368, 0.015099365031346679, 0.015098255011253059, 0.015102252014912665, 0.015098845004104078, 0.015087764943018556, 0.015499050030484796, 0.01509456301573664, 0.0151064139790833, 0.015123417950235307, 0.015096061979420483, 0.01510600303299725, 0.015100540011189878, 0.015107522951439023, 0.015090991975739598, 0.015115399030037224, 0.015098219038918614, 0.015110419015400112, 0.015488268109038472, 0.01508809404913336, 0.015099311014637351, 0.015092917019501328, 0.015099348034709692, 0.015098836971446872, 0.015087569947354496, 0.015087509993463755, 0.015092310030013323, 0.015088320011273026, 0.01509794604498893, 0.015084223006851971, 0.015500145964324474];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.012900435016490519;0.020803933031857014;;;1.6126536047244546;;;[0.0129365180619061, 0.012900470057502389, 0.012907602940686047, 0.01291442196816206, 0.012919470085762441, 0.012924281996674836, 0.012900435016490519, 0.012915909057483077, 0.012918313965201378, 0.01293729292228818, 0.012946608010679483, 0.01291357004083693, 0.012917376938275993, 0.012920033070258796, 0.012921017943881452, 0.012929016957059503, 0.012923000962473452, 0.01297753897961229, 0.012922446010634303, 0.01293043908663094, 0.012910843011923134, 0.012936742044985294, 0.012931261910125613, 0.012925469083711505, 0.012919328990392387, 0.012914454913698137, 0.012923381989821792, 0.012932771001942456, 0.012932247016578913, 0.012921903049573302, 0.01291642407886684, 0.012914140010252595, 0.01291732199024409, 0.012916996027342975, 0.012912746984511614, 0.012927033007144928, 0.012911860016174614, 0.012924795038998127, 0.012909454992040992, 0.012916543055325747, 0.012908435892313719, 0.013001303072087467, 0.012918392079882324, 0.01291248097550124, 0.01290661992970854, 0.012918335967697203, 0.012901187990792096, 0.01292522402945906, 0.012926577939651906, 0.012916603940539062];[0.02133867295924574, 0.021311589051038027, 0.021319263032637537, 0.021323783905245364, 0.021333990967832506, 0.021316539030522108, 0.021313257981091738, 0.0213164989836514, 0.021332825999706984, 0.021732638007961214, 0.021308874944224954, 0.021324820932932198, 0.021311069023795426, 0.021309500094503164, 0.021314091980457306, 0.021307800081558526, 0.021315630991011858, 0.02130987506825477, 0.021317558945156634, 0.021301863016560674, 0.021307497983798385, 0.021752714063040912, 0.021309952018782496, 0.02130208699963987, 0.021391716087237, 0.021313723060302436, 0.02132058294955641, 0.02130269806366414, 0.021313990000635386, 0.021304856054484844, 0.021312952041625977, 0.0213115350343287, 0.02131251699756831, 0.021712854970246553, 0.021336885984055698, 0.021313430974259973, 0.021312871016561985, 0.02131863299291581, 0.021327435970306396, 0.021310823038220406, 0.021319500054232776, 0.020828015985898674, 0.020820184028707445, 0.020803933031857014, 0.020810695947147906, 0.021199529990553856, 0.02130023401696235, 0.021311453892849386, 0.021307392977178097, 0.021303550922311842];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.004929100978188217;0.03327172202989459;;;6.750058920911828;;;[0.004958857083693147, 0.004930562921799719, 0.00493187690153718, 0.00493111799005419, 0.004933156888000667, 0.004931506002321839, 0.004933428019285202, 0.004933837917633355, 0.004935074015520513, 0.004931265953928232, 0.004965286003425717, 0.0049309550086036325, 0.004932060022838414, 0.0049346910091117024, 0.004939225967973471, 0.004940715036354959, 0.00492976896930486, 0.004929543938487768, 0.00493299204390496, 0.004929850925691426, 0.004932622076012194, 0.0049307679291814566, 0.004933481104671955, 0.004929843940772116, 0.004933953983709216, 0.004932977957651019, 0.004935540957376361, 0.004932433017529547, 0.004933924064971507, 0.004931005998514593, 0.004931050934828818, 0.004954754025675356, 0.0049478469882160425, 0.0049391110660508275, 0.004932555020786822, 0.004934128955937922, 0.004929100978188217, 0.00492962496355176, 0.004939917009323835, 0.0049303119303658605, 0.004931714036501944, 0.004934245953336358, 0.004936234909109771, 0.004939171019941568, 0.004938475089147687, 0.004934409982524812, 0.004941696999594569, 0.0049401550786569715, 0.004931609961204231, 0.004932882031425834];[0.03332103497814387, 0.03329857997596264, 0.0333091770298779, 0.03330164903309196, 0.03329470206517726, 0.03380319499410689, 0.03330193797592074, 0.033285953919403255, 0.033292842912487686, 0.03328605694696307, 0.033285037032328546, 0.03330431308131665, 0.03330323600675911, 0.03328646207228303, 0.0333031170303002, 0.03330123797059059, 0.03328740305732936, 0.033990437048487365, 0.0332903650123626, 0.03328263002913445, 0.03329233999829739, 0.033306595985777676, 0.03328178601805121, 0.03333284705877304, 0.03328859305474907, 0.033281472977250814, 0.03329872607719153, 0.03329129901248962, 0.03329287201631814, 0.03371388604864478, 0.033290951047092676, 0.03329648496583104, 0.03328643296845257, 0.03328552900347859, 0.033309731050394475, 0.033280687988735735, 0.0332834959262982, 0.033278662944212556, 0.03329288202803582, 0.03327172202989459, 0.033290238003246486, 0.033686709008179605, 0.03330238594207913, 0.033311854931525886, 0.033289083978161216, 0.033290143008343875, 0.033284825971350074, 0.03328805905766785, 0.03329462104011327, 0.033287608064711094];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.006243560928851366;0.010530081111937761;;;1.6865505489469117;;;[0.006270128069445491, 0.0062506330432370305, 0.006247582961805165, 0.006245383992791176, 0.006245426018722355, 0.006245334050618112, 0.006248702993616462, 0.006245746975764632, 0.006246446049772203, 0.006248609977774322, 0.00624663894996047, 0.00624373706523329, 0.006251835962757468, 0.00624501402489841, 0.006245342083275318, 0.006250584032386541, 0.0062444990035146475, 0.006244994001463056, 0.006248545018024743, 0.006245932076126337, 0.006244943011552095, 0.0062456289306283, 0.006246261997148395, 0.00624647201038897, 0.006252998020499945, 0.006247285986319184, 0.006246063974685967, 0.006250309059396386, 0.006254915031604469, 0.006247696001082659, 0.0062493589939549565, 0.006250800914131105, 0.006247117999009788, 0.006248733028769493, 0.006249590078368783, 0.006246951990760863, 0.00624384602997452, 0.006250236998312175, 0.006248409976251423, 0.0062818380538374186, 0.006248096935451031, 0.006250015925616026, 0.006247512064874172, 0.006244094925932586, 0.006247399025596678, 0.006243560928851366, 0.006248687976039946, 0.00624754698947072, 0.006247362005524337, 0.006249561905860901];[0.01057308807503432, 0.010556439985521138, 0.01054390100762248, 0.010538637987338006, 0.010542282019741833, 0.010548210935667157, 0.010539923096075654, 0.010538366972468793, 0.010554290027357638, 0.010548803023993969, 0.01053857000079006, 0.010535819921642542, 0.010533856926485896, 0.010931832948699594, 0.010551855084486306, 0.010531103005632758, 0.010532587999477983, 0.010540165938436985, 0.010532889049500227, 0.010537627968005836, 0.010536997928284109, 0.010535221081227064, 0.0105326120974496, 0.010542010073550045, 0.010534052969887853, 0.010922938003204763, 0.0105385190108791, 0.010534481960348785, 0.010535757057368755, 0.01054139097686857, 0.010540768038481474, 0.010530081111937761, 0.01055139594245702, 0.010538167087361217, 0.010546184028498828, 0.010541582945734262, 0.01053905999287963, 0.010928353993222117, 0.010544407996349037, 0.010532604064792395, 0.010535949026234448, 0.010539494920521975, 0.010539389913901687, 0.010537466034293175, 0.01054284896235913, 0.010541010997258127, 0.010531448060646653, 0.010547621990554035, 0.010534455999732018, 0.01093207998201251];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0033036801032721996;0.007647344027645886;;;2.314795557860282;;;[0.003326712059788406, 0.0033121469896286726, 0.00330841401591897, 0.0033126339549198747, 0.0033087850315496325, 0.003309331019409001, 0.003310082945972681, 0.0033073679078370333, 0.0033111160155385733, 0.003312428016215563, 0.0033179849851876497, 0.003312275977805257, 0.0033098370768129826, 0.0033093360252678394, 0.003315600915811956, 0.0033112569944933057, 0.0033166970824822783, 0.0033121940214186907, 0.0033110349904745817, 0.003324841964058578, 0.0033251489512622356, 0.0033132879761978984, 0.0033050159690901637, 0.003310292959213257, 0.0033182119950652122, 0.0033133429242298007, 0.0033182729966938496, 0.0033036801032721996, 0.0033068580087274313, 0.0033115589758381248, 0.003309749998152256, 0.003322018077597022, 0.0033207068918272853, 0.0033274509478360415, 0.003309577936306596, 0.00331883504986763, 0.0033104909816756845, 0.0033173479605466127, 0.00330971903167665, 0.003317842958495021, 0.0033160479506477714, 0.003318440984003246, 0.0033114129910245538, 0.003311028005555272, 0.003326592966914177, 0.0033184000058099627, 0.003323339973576367, 0.0033112720120698214, 0.0033109760843217373, 0.0033068819902837276];[0.007767340051941574, 0.007673773099668324, 0.007677702000364661, 0.007662252988666296, 0.007669480983167887, 0.007701710914261639, 0.0076996589777991176, 0.00767737696878612, 0.007672545965760946, 0.007665547076612711, 0.008148828987032175, 0.007656643050722778, 0.007660959963686764, 0.007654640008695424, 0.0076630470575764775, 0.007659727009013295, 0.007668206002563238, 0.007668694015592337, 0.007668499951250851, 0.007665944984182715, 0.007664744043722749, 0.007652522996068001, 0.007663251948542893, 0.007677254965528846, 0.00766926899086684, 0.00765614805277437, 0.0076579590095207095, 0.007651836960576475, 0.007660217001102865, 0.007672604057006538, 0.007666334044188261, 0.007647344027645886, 0.007656563073396683, 0.007648800034075975, 0.0076708130072802305, 0.007659486960619688, 0.007663992000743747, 0.007652590982615948, 0.0076636360026896, 0.007650753948837519, 0.00766236602794379, 0.007657487993128598, 0.007670061895623803, 0.007656020927242935, 0.007665073964744806, 0.007653280976228416, 0.007660423987545073, 0.007653547916561365, 0.007658737013116479, 0.00766302808187902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.004586711060255766;0.014999279985204339;;;3.270160205898809;;;[0.004626975045539439, 0.004592335084453225, 0.004587946110405028, 0.004586728988215327, 0.004594392026774585, 0.004591185017488897, 0.004590839031152427, 0.004588042036630213, 0.004592676064930856, 0.004587939009070396, 0.004590207012370229, 0.004588678944855928, 0.004599365056492388, 0.0045900719705969095, 0.004590959055349231, 0.004590251948684454, 0.004586711060255766, 0.004590161028318107, 0.004589595017023385, 0.004606283036991954, 0.00459662894718349, 0.004595342092216015, 0.00458842096850276, 0.004587935982272029, 0.004589039948768914, 0.004589694086462259, 0.004590381984598935, 0.004590151947923005, 0.004591827979311347, 0.004589413059875369, 0.00459097302518785, 0.004589703981764615, 0.004592680954374373, 0.004590307013131678, 0.004591359989717603, 0.004590913071297109, 0.004591619945131242, 0.004592861980199814, 0.004591264994814992, 0.00459038105327636, 0.004592317971400917, 0.004601500928401947, 0.0045971228973940015, 0.004600669024512172, 0.0045968740014359355, 0.0046027780044823885, 0.00458986999001354, 0.004589120042510331, 0.00459060596767813, 0.004588866955600679];[0.015035980031825602, 0.015027406043373048, 0.015011323033832014, 0.015023541054688394, 0.015021095983684063, 0.015028270077891648, 0.015006975969299674, 0.015014278003945947, 0.015023143030703068, 0.015020836959592998, 0.015030173934064806, 0.01503527699969709, 0.015038636978715658, 0.015005079912953079, 0.015017523081041873, 0.01501292095053941, 0.01500771101564169, 0.015014033066108823, 0.015011281007900834, 0.01501341792754829, 0.015015366021543741, 0.015010906965471804, 0.015016437973827124, 0.01501454203389585, 0.015409203013405204, 0.015008126967586577, 0.015011472976766527, 0.015007450012490153, 0.015024896012619138, 0.015020424965769053, 0.015012821066193283, 0.015009087976068258, 0.015024129068478942, 0.015012096962891519, 0.015004483051598072, 0.015001851017586887, 0.015389555948786438, 0.014999279985204339, 0.015002630068920553, 0.015108515042811632, 0.015014950069598854, 0.01501341094262898, 0.015006409026682377, 0.015010491944849491, 0.015003139968030155, 0.01500773394946009, 0.015013704891316593, 0.015015467070043087, 0.015384765923954546, 0.01500577898696065];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.012347726034931839;0.016660677967593074;;;1.349291190982036;;;[0.012381497072055936, 0.012358170002698898, 0.01235609594732523, 0.012351960991509259, 0.012361557921394706, 0.01235294109210372, 0.01235565496608615, 0.012351746903732419, 0.012372708995826542, 0.01236853701993823, 0.012354335049167275, 0.01236053800676018, 0.01235049101524055, 0.012350836070254445, 0.012352832010947168, 0.012369303964078426, 0.012358049978502095, 0.012365753995254636, 0.012355162063613534, 0.012349226046353579, 0.012360014952719212, 0.012360882945358753, 0.012356215040199459, 0.012350728968158364, 0.012350876932032406, 0.012355788028798997, 0.012355701997876167, 0.012358370004221797, 0.012355170911177993, 0.012358763022348285, 0.012361831031739712, 0.012354345060884953, 0.012352088000625372, 0.012353836093097925, 0.012355754035525024, 0.012392143020406365, 0.012357466970570385, 0.012353880912996829, 0.012347726034931839, 0.012356132036074996, 0.012354483013041317, 0.012353806989267468, 0.012351560988463461, 0.012351747951470315, 0.012360507971607149, 0.012356434017419815, 0.012349747936241329, 0.0123558659106493, 0.012365305097773671, 0.012355586979538202];[0.016697528073564172, 0.016691469005309045, 0.016678616986609995, 0.01667843502946198, 0.016691547934897244, 0.01668321795295924, 0.016682139947079122, 0.01667148806154728, 0.016694881953299046, 0.016677306033670902, 0.0166712231002748, 0.0166763769229874, 0.016673161066137254, 0.016673268051818013, 0.01667679799720645, 0.016697140061296523, 0.016688254894688725, 0.016669529024511576, 0.0166780820582062, 0.01667844201438129, 0.016673273057676852, 0.017129639047197998, 0.01667272998020053, 0.016685873037204146, 0.01667772699147463, 0.016664872993715107, 0.016669603995978832, 0.016667420975863934, 0.01667121797800064, 0.01667213800828904, 0.01667329901829362, 0.016672380967065692, 0.016678525018505752, 0.017057090997695923, 0.016673172009177506, 0.01667634805198759, 0.01668056403286755, 0.016680588014423847, 0.016681084991432726, 0.016758317011408508, 0.016703351982869208, 0.016666615032590926, 0.016674450016580522, 0.016660677967593074, 0.01666559197474271, 0.01709218497853726, 0.016677186940796673, 0.016687208088114858, 0.016669880016706884, 0.016675207065418363];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0026510789757594466;0.01764278602786362;;;6.654945472836978;;;[0.0026815900346264243, 0.002657717908732593, 0.0026537280064076185, 0.0026591609930619597, 0.002661235979758203, 0.0026594270020723343, 0.0026619010604918003, 0.00266183796338737, 0.002661222009919584, 0.0026732099941000342, 0.0026561770355328918, 0.002656207070685923, 0.002662881975993514, 0.002658625948242843, 0.0026562369894236326, 0.0026510789757594466, 0.0026698849396780133, 0.0026834700256586075, 0.002659491030499339, 0.0026543691055849195, 0.0026546879671514034, 0.0026692550163716078, 0.0026828829431906343, 0.0026717298896983266, 0.0026768060633912683, 0.002674611983820796, 0.0026767030358314514, 0.00267697696108371, 0.002680259058251977, 0.002703696023672819, 0.0026767849922180176, 0.002678875927813351, 0.0026999120600521564, 0.0026717649307101965, 0.0026804059743881226, 0.002678468939848244, 0.0026863350067287683, 0.0026829219423234463, 0.002678428078070283, 0.0026779620675370097, 0.0026901139644905925, 0.002684016013517976, 0.002673237002454698, 0.0026794029399752617, 0.002682127058506012, 0.0026803299551829696, 0.0026843840023502707, 0.0026600919663906097, 0.0026524269487708807, 0.0026513689663261175];[0.01770177495200187, 0.017663198988884687, 0.017678981996141374, 0.01765488600358367, 0.017667326028458774, 0.017655203002505004, 0.01813742402009666, 0.017645700951106846, 0.01764582807663828, 0.017646975931711495, 0.01764278602786362, 0.017651239060796797, 0.017644752049818635, 0.017647561035118997, 0.017646032036282122, 0.01765001192688942, 0.01764992205426097, 0.01765594899188727, 0.017657674034126103, 0.01765647705178708, 0.017651743022724986, 0.017654450028203428, 0.01766150805633515, 0.017654891009442508, 0.017661967081949115, 0.017653130926191807, 0.01765692897606641, 0.017650416935794055, 0.017655774019658566, 0.017655723029747605, 0.017652231035754085, 0.01764793903566897, 0.01765642105601728, 0.01765285001602024, 0.017661678954027593, 0.01765085500665009, 0.01767254201695323, 0.01765033497940749, 0.017647346016019583, 0.017648010049015284, 0.017648603999987245, 0.017674293951131403, 0.017664171988144517, 0.017662939964793622, 0.017655972042120993, 0.017667705076746643, 0.017664810991846025, 0.017651980044320226, 0.017661681049503386, 0.017648953013122082];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.006137292948551476;0.008271557046100497;;;1.347753336110956;;;[0.00617015000898391, 0.006139150005765259, 0.006141324061900377, 0.006149495020508766, 0.006139297969639301, 0.006137460935860872, 0.006140418001450598, 0.006138406926766038, 0.0061411429196596146, 0.006143386010080576, 0.006149318069219589, 0.006138217053376138, 0.006146115018054843, 0.006140979006886482, 0.0061411450151354074, 0.006139778066426516, 0.0061390799237415195, 0.006139401928521693, 0.006139919045381248, 0.0061401770217344165, 0.006139436969533563, 0.006137812044471502, 0.006138319964520633, 0.0061390160117298365, 0.00614016898907721, 0.006140223005786538, 0.006142940954305232, 0.006138063035905361, 0.006142483907751739, 0.006139341974630952, 0.00614333595149219, 0.006140034063719213, 0.006142062018625438, 0.006144121987745166, 0.0061435430543497205, 0.006141041056253016, 0.006142542930319905, 0.006140394019894302, 0.0061410380294546485, 0.006143453996628523, 0.006138127995654941, 0.006140040000900626, 0.0061437529511749744, 0.006137292948551476, 0.0061497010756284, 0.006138051045127213, 0.006140111945569515, 0.00614158995449543, 0.006139911012724042, 0.006140554905869067];[0.008300728048197925, 0.008296426967717707, 0.008291724952869117, 0.008281757938675582, 0.008293175022117794, 0.008284055977128446, 0.008287603966891766, 0.008287977077998221, 0.008288456941954792, 0.00828388100489974, 0.008281128946691751, 0.00828233896754682, 0.008280033012852073, 0.00828302907757461, 0.008283562026917934, 0.00828628207091242, 0.00828153092879802, 0.008298643049784005, 0.008286283002234995, 0.008277983986772597, 0.008271557046100497, 0.008666889974847436, 0.008275202009826899, 0.008276483044028282, 0.008274780004285276, 0.008274752064608037, 0.008275751955807209, 0.008279771078377962, 0.008275964995846152, 0.008281170972622931, 0.008277847897261381, 0.00828163092955947, 0.008286029915325344, 0.00863049691542983, 0.00828051206190139, 0.008276581997051835, 0.008277221932075918, 0.008279107976704836, 0.008280036970973015, 0.008275468018837273, 0.008284443989396095, 0.008292798069305718, 0.008279438014142215, 0.008281823946163058, 0.008278095978312194, 0.008645938942208886, 0.008284750976599753, 0.008283377974294126, 0.008278094930574298, 0.008288952056318521];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.003200082923285663;0.00557819998357445;;;1.7431423239017418;;;[0.0032266819616779685, 0.0032122089760378003, 0.003211215022020042, 0.003204112988896668, 0.0032076839124783874, 0.003204063046723604, 0.003211557981558144, 0.0032020669896155596, 0.00321802101098001, 0.0032043789979070425, 0.0032045840052887797, 0.0032035380136221647, 0.003204170032404363, 0.003207783098332584, 0.0032122989650815725, 0.0032065859995782375, 0.0032046569976955652, 0.0032060379162430763, 0.0032032299786806107, 0.0032051950693130493, 0.0032146628946065903, 0.003206987981684506, 0.003204907989129424, 0.003206631983630359, 0.003200082923285663, 0.0032051870366558433, 0.0032084210542961955, 0.0032069439766928554, 0.003205340006388724, 0.003207682049833238, 0.003206118941307068, 0.0032061539823189378, 0.0032155499793589115, 0.0032055509509518743, 0.0032147200545296073, 0.0032031290465965867, 0.0032115390058606863, 0.0032072769245132804, 0.003212267067283392, 0.0032066829735413194, 0.0032229520147666335, 0.0032045929692685604, 0.0032141130650416017, 0.003210400929674506, 0.003211242030374706, 0.003206175984814763, 0.0032021490624174476, 0.0032077529467642307, 0.003202655934728682, 0.0032062570098787546];[0.0056852869456633925, 0.005587146966718137, 0.0055940019665285945, 0.005578531068749726, 0.005581244011409581, 0.005584013997577131, 0.006129583925940096, 0.00557819998357445, 0.005579640041105449, 0.0055793250212445855, 0.005589809035882354, 0.005611776025034487, 0.0055808540200814605, 0.00558751099742949, 0.005588103900663555, 0.005583897000178695, 0.005578667973168194, 0.005598704912699759, 0.005582086043432355, 0.005582869052886963, 0.005594775080680847, 0.005590801942162216, 0.005585066042840481, 0.0055893720127642155, 0.005593715002760291, 0.005588908912613988, 0.005591655964963138, 0.005610262043774128, 0.0055944889318197966, 0.005593991023488343, 0.005578238051384687, 0.005588989006355405, 0.005583941005170345, 0.005591691005975008, 0.00559428904671222, 0.0055848140036687255, 0.005581806064583361, 0.005589987966232002, 0.005587037070654333, 0.005589432897977531, 0.005590512068010867, 0.005593425943516195, 0.0055886589689180255, 0.005584505037404597, 0.0055848140036687255, 0.005581282894127071, 0.005581571022048593, 0.005585912964306772, 0.005593974026851356, 0.005591143970377743];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.0024863240541890264;0.00763532193377614;;;3.070927910990501;;;[0.0025230209575966, 0.002490360988304019, 0.002489931066520512, 0.0024882740108296275, 0.0024921559961512685, 0.0024874790105968714, 0.0024946400662884116, 0.0024890899658203125, 0.0024894860107451677, 0.0024885520106181502, 0.002497658017091453, 0.002486515906639397, 0.002489479025825858, 0.0024892420042306185, 0.002495061024092138, 0.0024974929401651025, 0.0024940440198406577, 0.0024915829999372363, 0.002493879059329629, 0.002491599996574223, 0.00248935807030648, 0.002490333979949355, 0.0025001750327646732, 0.0024901399156078696, 0.0024969029473140836, 0.002488152007572353, 0.00249461701605469, 0.0024912249064072967, 0.0024938640417531133, 0.002492081024684012, 0.0024950269144028425, 0.002488528029061854, 0.0024873189395293593, 0.002495415974408388, 0.0024863240541890264, 0.0024908200139179826, 0.002491606050170958, 0.002488513011485338, 0.0024884730810299516, 0.0024913280503824353, 0.00248995004221797, 0.0024901169817894697, 0.002487179939635098, 0.0024920239811763167, 0.002492593019269407, 0.0024882489815354347, 0.0024939599679782987, 0.0024917360860854387, 0.002493410953320563, 0.002491147955879569];[0.007678881986066699, 0.007654327084310353, 0.0076568679651245475, 0.007664098055101931, 0.007652022992260754, 0.007663985015824437, 0.007659331080503762, 0.007661527954041958, 0.00766287196893245, 0.007647737977094948, 0.0076376209035515785, 0.0076362090185284615, 0.00764933496247977, 0.00763532193377614, 0.007640220923349261, 0.007639746996574104, 0.007656297995708883, 0.007642442011274397, 0.007660784060135484, 0.007656936068087816, 0.007653711945749819, 0.008045086055062711, 0.007645518984645605, 0.007650239975191653, 0.007654809043742716, 0.007652125903405249, 0.007652375963516533, 0.0076496260007843375, 0.007653291919268668, 0.007644391036592424, 0.007653221022337675, 0.007650614017620683, 0.007664285018108785, 0.008054473903030157, 0.007667665020562708, 0.007650239043869078, 0.007645127945579588, 0.007651602034457028, 0.007656872970983386, 0.007650376996025443, 0.007658293936401606, 0.007646688027307391, 0.007666960940696299, 0.007657153997570276, 0.007643508026376367, 0.008175988914445043, 0.007651587016880512, 0.00765101402066648, 0.007656033034436405, 0.00764533702749759];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.01215248298831284;0.014319651061668992;;;1.1783312986687855;;;[0.012177946045994759, 0.012159375008195639, 0.012156332028098404, 0.01215448894072324, 0.012155276956036687, 0.012154564959928393, 0.012154872994869947, 0.012157760094851255, 0.012156517943367362, 0.012156260083429515, 0.012155356933362782, 0.012153288931585848, 0.012161666061729193, 0.012153333984315395, 0.012166235013864934, 0.01216304104309529, 0.012155949021689594, 0.01216499402653426, 0.012156240059994161, 0.012163146981038153, 0.012170062051154673, 0.012165613006800413, 0.012164296000264585, 0.01216107897926122, 0.01216458494309336, 0.012163262930698693, 0.012161683989688754, 0.01216261403169483, 0.012160734040662646, 0.012161502032540739, 0.012166081927716732, 0.012167148990556598, 0.012154596974141896, 0.012157602934166789, 0.012167362961918116, 0.012159207952208817, 0.012153020012192428, 0.012153712916187942, 0.01215248298831284, 0.012159590027295053, 0.012154566938988864, 0.0121563560096547, 0.012155009084381163, 0.012156920041888952, 0.01215650700032711, 0.012155587086454034, 0.01215550594497472, 0.012153589981608093, 0.012152772047556937, 0.012157122022472322];[0.014355217921547592, 0.014349041972309351, 0.014330029021948576, 0.014327571960166097, 0.014335345011204481, 0.014765862026251853, 0.014336044085212052, 0.014319651061668992, 0.014329966041259468, 0.014326778938993812, 0.014325187890790403, 0.014330661972053349, 0.014330353937111795, 0.014330891077406704, 0.014336445019580424, 0.014329519006423652, 0.014339888002723455, 0.014692184049636126, 0.014329424011521041, 0.014329636935144663, 0.01433325104881078, 0.014328630059026182, 0.01432913402095437, 0.014332383056171238, 0.01432414201553911, 0.014346856973133981, 0.01432766707148403, 0.014337230008095503, 0.014337692060507834, 0.014708700007759035, 0.014335846994072199, 0.014330229023471475, 0.01433109596837312, 0.01433360599912703, 0.01433871896006167, 0.014328988967463374, 0.01432536297943443, 0.014332824968732893, 0.014327038079500198, 0.014327803975902498, 0.01432952901814133, 0.014705964946188033, 0.014324932009913027, 0.014467239961959422, 0.014335006009787321, 0.01432750397361815, 0.01433594198897481, 0.01432968897279352, 0.01432981202378869, 0.01433649507816881];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0020239739678800106;0.0080711729824543;;;3.987784976754598;;;[0.002057074918411672, 0.0020287850638851523, 0.0020300179021432996, 0.0020239739678800106, 0.0020314439898356795, 0.0020322309574112296, 0.002033811993896961, 0.0020266870269551873, 0.002026038011536002, 0.0020281720208004117, 0.0020282489713281393, 0.002029864932410419, 0.0020363449584692717, 0.002030101022683084, 0.0020324409706518054, 0.002030516043305397, 0.002024349058046937, 0.0020321679767221212, 0.00203097693156451, 0.0020332600688561797, 0.0020416409242898226, 0.00203779898583889, 0.002033347962424159, 0.002028715913183987, 0.0020335878944024444, 0.0020361539209261537, 0.002030730014666915, 0.002031043986789882, 0.0020346749806776643, 0.002035849029198289, 0.002027772949077189, 0.0020304209319874644, 0.002037634956650436, 0.0020432999590411782, 0.0020323189673945308, 0.0020338890608400106, 0.0020296400180086493, 0.0020441269734874368, 0.0020326710073277354, 0.0020261630415916443, 0.0020260850433260202, 0.0020262340549379587, 0.0020289840176701546, 0.00204571895301342, 0.0020704950438812375, 0.0020389079581946135, 0.0020443679532036185, 0.002036120044067502, 0.0020425040274858475, 0.0020336490124464035];[0.008099409053102136, 0.008700156002305448, 0.008113070041872561, 0.008107049041427672, 0.00810567697044462, 0.008101893938146532, 0.008101601037196815, 0.008106490015052259, 0.0080711729824543, 0.008106980007141829, 0.008109608083032072, 0.008106836001388729, 0.00810794997960329, 0.008111604955047369, 0.008117205929011106, 0.008113636984489858, 0.008108393987640738, 0.00812534790020436, 0.00811402196995914, 0.008119128993712366, 0.008118325960822403, 0.00811107805930078, 0.00811226200312376, 0.008112417999655008, 0.00811035605147481, 0.008112313924357295, 0.008129077963531017, 0.008114625932648778, 0.008109484100714326, 0.008115555974654853, 0.00811361602973193, 0.00811237609013915, 0.008111280971206725, 0.00810957804787904, 0.008113874937407672, 0.008109107031486928, 0.008116252953186631, 0.008109000977128744, 0.008115669013932347, 0.008112785988487303, 0.008112162002362311, 0.008113794960081577, 0.008117766003124416, 0.008118405006825924, 0.008111746981739998, 0.00811202498152852, 0.008116991026327014, 0.008114114054478705, 0.008112280047498643, 0.008113392046652734];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0062783859902992845;0.007853607996366918;;;1.2508960118892825;;;[0.006314764032140374, 0.00629258097615093, 0.006292699952609837, 0.006282260990701616, 0.006286510964855552, 0.0062884180806577206, 0.0062860819743946195, 0.006284867995418608, 0.0062783859902992845, 0.006284486036747694, 0.006280579953454435, 0.0062891170382499695, 0.006289773038588464, 0.006299639004282653, 0.0062835520366206765, 0.006289245910011232, 0.006284562987275422, 0.006295205093920231, 0.006284664035774767, 0.006282835965976119, 0.006285686977207661, 0.006291460944339633, 0.0062843370251357555, 0.006281358073465526, 0.0062929639825597405, 0.006297647021710873, 0.0062856440199539065, 0.006295033032074571, 0.006282655987888575, 0.006294315913692117, 0.0062886259984225035, 0.006290445104241371, 0.006282836897298694, 0.006300417007878423, 0.00629078596830368, 0.006287610973231494, 0.006285442039370537, 0.00628536194562912, 0.006286741001531482, 0.006279810913838446, 0.0062838069861754775, 0.006282037007622421, 0.006284828996285796, 0.006280603003688157, 0.006284691044129431, 0.006281825015321374, 0.006280099041759968, 0.0062830629758536816, 0.006287747994065285, 0.006283729919232428];[0.007892847992479801, 0.007880875025875866, 0.007865177001804113, 0.00786876690108329, 0.007869635941460729, 0.007857364020310342, 0.007855252944864333, 0.007853607996366918, 0.007860493031330407, 0.00785888999234885, 0.007860454032197595, 0.00786616699770093, 0.007858944940380752, 0.007858996046707034, 0.007859211065806448, 0.007865085965022445, 0.008243868942372501, 0.007865008898079395, 0.007858275901526213, 0.007863804930821061, 0.007861625985242426, 0.007857064949348569, 0.007865783991292119, 0.007862717960961163, 0.007881351979449391, 0.007864757091738284, 0.007861101999878883, 0.007865624036639929, 0.008244329015724361, 0.007858059951104224, 0.00786598096601665, 0.007867729058489203, 0.007864075945690274, 0.007864807033911347, 0.007866665022447705, 0.007863927981816232, 0.007861607009544969, 0.007861457066610456, 0.007864115061238408, 0.00786215194966644, 0.008295300998724997, 0.00785818393342197, 0.007859508041292429, 0.007858740049414337, 0.007862523896619678, 0.007861517020501196, 0.007861849036999047, 0.007864205981604755, 0.00785915192682296, 0.007864017970860004];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0034428280778229237;0.004730178974568844;;;1.3739225043034906;;;[0.003474759985692799, 0.0034549750853329897, 0.003457301063463092, 0.0034556889440864325, 0.003449992975220084, 0.0034478669986128807, 0.0034526559757068753, 0.003450706019066274, 0.0034493410494178534, 0.0034525010269135237, 0.003453774028457701, 0.0034448830410838127, 0.003450438962318003, 0.0034465689677745104, 0.0034547069808468223, 0.0034516139421612024, 0.0034511410631239414, 0.0034482680493965745, 0.003447687951847911, 0.0034469739766791463, 0.0034513809951022267, 0.0034526719246059656, 0.0034525999799370766, 0.003451062017120421, 0.0034496650332584977, 0.003444854053668678, 0.003446773043833673, 0.003451248980127275, 0.0034446819918230176, 0.0034512419952079654, 0.0034463730407878757, 0.0034454100532457232, 0.003456118982285261, 0.003448912058956921, 0.0034476779401302338, 0.003443596069701016, 0.0034496390726417303, 0.0034440680174157023, 0.003446126007474959, 0.0034486259100958705, 0.0034502679482102394, 0.0034428280778229237, 0.003453680081292987, 0.0034484510542824864, 0.0034507469972595572, 0.003448199015110731, 0.0034510178957134485, 0.0034522899659350514, 0.0034513010177761316, 0.0034491110127419233];[0.005626391037367284, 0.004734072019346058, 0.004733681911602616, 0.004733287030830979, 0.004739441093988717, 0.004743021912872791, 0.004730178974568844, 0.0047335108974948525, 0.0047319428995251656, 0.0047350580571219325, 0.004734228947199881, 0.004735596012324095, 0.004736121976748109, 0.004740804084576666, 0.004740052972920239, 0.0047312090173363686, 0.004733626963570714, 0.004734235000796616, 0.004733233945444226, 0.004740230971947312, 0.004734385991469026, 0.004737256094813347, 0.0047360078897327185, 0.004734311020001769, 0.004735933966003358, 0.004739082069136202, 0.004738230956718326, 0.004737423034384847, 0.004741457058116794, 0.004735506954602897, 0.004735923022963107, 0.004731156048364937, 0.004740983946248889, 0.004735364927910268, 0.004738703020848334, 0.004736216040328145, 0.004733528010547161, 0.004733380977995694, 0.004735479946248233, 0.00473328004591167, 0.004740442032925785, 0.004748268984258175, 0.00474510807543993, 0.004732682951726019, 0.004738637013360858, 0.004738354007713497, 0.004739033058285713, 0.004745364072732627, 0.004739321069791913, 0.004738299991004169];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.001357027911581099;0.004761114018037915;;;3.5084864337761856;;;[0.0014066449366509914, 0.001401984947733581, 0.0013827000511810184, 0.0013649150496348739, 0.0013851040275767446, 0.0014026069547981024, 0.0013803719775751233, 0.001395373954437673, 0.001422461005859077, 0.0013877699384465814, 0.0013690510531887412, 0.0013993988977745175, 0.0013962240191176534, 0.001381956972181797, 0.0013988499995321035, 0.001357027911581099, 0.0013811399694532156, 0.0013860580511391163, 0.001372606959193945, 0.001371570979245007, 0.0013865889050066471, 0.001373069011606276, 0.0013823610497638583, 0.0013952250592410564, 0.0013782780151814222, 0.0014113709330558777, 0.001387427095323801, 0.0013934379676356912, 0.0013804079499095678, 0.0013761380687355995, 0.0013735470129176974, 0.001378669054247439, 0.0013723720330744982, 0.0013856320874765515, 0.0013936739414930344, 0.0013647610321640968, 0.0013991090236231685, 0.0014086550800129771, 0.0013994700275361538, 0.0013712430372834206, 0.0013832510448992252, 0.001388530945405364, 0.0013957530027255416, 0.0013793850084766746, 0.0013716960093006492, 0.0013822680339217186, 0.0013844110071659088, 0.0013833279954269528, 0.0013598949881270528, 0.0013990759616717696];[0.004791685962118208, 0.004772899090312421, 0.004768140031956136, 0.004771595005877316, 0.004764172015711665, 0.004769606050103903, 0.004764443030580878, 0.0047679709969088435, 0.004770289990119636, 0.0047626729356125, 0.004770189989358187, 0.004763639997690916, 0.004769755993038416, 0.004768481012433767, 0.004775231005623937, 0.005140925059095025, 0.004764797980897129, 0.004765721969306469, 0.0047672189539298415, 0.00478419300634414, 0.004763765959069133, 0.004772886983118951, 0.004773095017299056, 0.0047692900989204645, 0.004768359009176493, 0.004765717079862952, 0.004764777957461774, 0.005161927081644535, 0.004762578057125211, 0.00476516003254801, 0.00476581696420908, 0.004769757040776312, 0.004765162011608481, 0.004768552025780082, 0.004767386009916663, 0.004773357999511063, 0.004761114018037915, 0.004769877064973116, 0.00477621506433934, 0.005140656954608858, 0.004764221957884729, 0.004768178914673626, 0.004770045983605087, 0.004773697000928223, 0.004770503961481154, 0.0047752599930390716, 0.0047723500756546855, 0.004772688029333949, 0.004776465008035302, 0.004766648053191602];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (32, 64, 128, 128)
---
  Complete contraction:  pfcq,ktc,dwq,zfkd->pztw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ktc,pfcq->ktpfq                  dwq,zfkd,ktpfq->pztw
   7           GEMM      ktpfq,dwq->ktpfdw                     zfkd,ktpfdw->pztw
   7           TDOT      ktpfdw,zfkd->pztw                            pztw->pztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.711e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8           GEMM    ktpxfq,dwq->ktpxfdw                  xzfkd,ktpxfdw->pxztw
   8              0   ktpxfdw,xzfkd->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pfcq,zf->pzcq
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          zf,pfcq->pzcq                            pzcq->pzcq

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  pxfcq,ktc,dwq,xzfkd->pxztw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ktc,pxfcq->ktpxfq               dwq,xzfkd,ktpxfq->pxztw
   8              0   ktpxfq,xzfkd->tpxqzd                     dwq,tpxqzd->pxztw
   7           TDOT      tpxqzd,dwq->pxztw                          pxztw->pxztw

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.00406773597933352;0.014399408013559878;;;3.5399072326024354;;;[0.004077301011420786, 0.004069210961461067, 0.004076268989592791, 0.004073174903169274, 0.004074618918821216, 0.004069686052389443, 0.00406957499217242, 0.00406773597933352, 0.004071236005984247, 0.004070680006407201, 0.004072925075888634, 0.004070785013027489, 0.00407475302927196, 0.00407034601084888, 0.004071543924510479, 0.0040716431103646755, 0.004073909018188715, 0.004071086994372308, 0.004081713035702705, 0.00407297897618264, 0.004074324038811028, 0.004074937081895769, 0.004073024028912187, 0.00408165599219501, 0.004077786928974092, 0.004071942996233702, 0.004073587944731116, 0.00407095008995384, 0.004069547983817756, 0.004070342984050512, 0.004072368028573692, 0.004069252987392247, 0.004071848001331091, 0.0040755069348961115, 0.004071735078468919, 0.004067920963279903, 0.004067845991812646, 0.004072088981047273, 0.004072946030646563, 0.004072789917699993, 0.004075606004334986, 0.004070414928719401, 0.004074871074408293, 0.004071419010870159, 0.004074195050634444, 0.004073608084581792, 0.004076845943927765, 0.004072407027706504, 0.004072558018378913, 0.004073026007972658];[0.030355755938217044, 0.030338149052113295, 0.024835094925947487, 0.024834071984514594, 0.021233106032013893, 0.021213424974121153, 0.02088836405891925, 0.018661167938262224, 0.018637250061146915, 0.016209107008762658, 0.01639495906420052, 0.01597718696575612, 0.015980366966687143, 0.015958981006406248, 0.016453340067528188, 0.015960201038978994, 0.014926535077393055, 0.014935573097318411, 0.014915161998942494, 0.014932721969671547, 0.014933094033040106, 0.01492352003697306, 0.014825452002696693, 0.014685183996334672, 0.014689777977764606, 0.014782335958443582, 0.01471730601042509, 0.014794667018577456, 0.01458065293263644, 0.014399408013559878, 0.014553202083334327, 0.014514919021166861, 0.014689374016597867, 0.014542357996106148, 0.014454936026595533, 0.015401645912788808, 0.0147144990041852, 0.014476298005320132, 0.014439034042879939, 0.014476893935352564, 0.014666210976429284, 0.014562053023837507, 0.01445447898004204, 0.014451313996687531, 0.014553889981471002, 0.01476293709129095, 0.014805549057200551, 0.014527276973240077, 0.014700178988277912, 0.014647564967162907];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.001221659011207521;0.002258121035993099;;;1.848405336740496;;;[0.0012728399597108364, 0.001252929912880063, 0.0012592580169439316, 0.001252975082024932, 0.0012615270679816604, 0.001223684987053275, 0.001221659011207521, 0.0012234189780429006, 0.0012550570536404848, 0.0012510290835052729, 0.0013127070851624012, 0.001306271064095199, 0.001368850003927946, 0.0017189630307257175, 0.0013734489912167192, 0.0014113440411165357, 0.0014116739621385932, 0.0014769650297239423, 0.0014845149125903845, 0.0014802450314164162, 0.0015345779247581959, 0.0015429480699822307, 0.0015860049752518535, 0.001583924051374197, 0.0016526579856872559, 0.0016479759942740202, 0.0016463579377159476, 0.001711492077447474, 0.0017141610151156783, 0.001784728025086224, 0.0017867930000647902, 0.0018612899584695697, 0.0018649480771273375, 0.001858075032941997, 0.0019590429728850722, 0.0019477669848129153, 0.001999380998313427, 0.0019946079701185226, 0.001998891937546432, 0.002002426073886454, 0.001997475977987051, 0.002000021981075406, 0.0019960140343755484, 0.0019952210132032633, 0.001995002035982907, 0.001996392966248095, 0.00199913396500051, 0.002000286942347884, 0.00199309503659606, 0.001999877975322306];[0.002301543951034546, 0.0022726309252902865, 0.002265001996420324, 0.002260520006529987, 0.0022657800000160933, 0.002264839014969766, 0.002263917005620897, 0.0022676439257338643, 0.0022711120545864105, 0.0022596160415560007, 0.0022634980268776417, 0.0022603829856961966, 0.0022643549600616097, 0.0022632250329479575, 0.002260793000459671, 0.0022649019956588745, 0.0022659150417894125, 0.0022643019910901785, 0.002268057083711028, 0.0022594990441575646, 0.002258121035993099, 0.0022594729671254754, 0.0022653350606560707, 0.0022628570441156626, 0.0022793400567024946, 0.002259436994791031, 0.002262424095533788, 0.0022782229352742434, 0.002265759976580739, 0.0022651259787380695, 0.0022639610106125474, 0.0022643860429525375, 0.002272628014907241, 0.002266059978865087, 0.0022661599796265364, 0.0022669959580525756, 0.002274728030897677, 0.002269395045004785, 0.002269997028633952, 0.0022638329537585378, 0.0022660919930785894, 0.002279959968291223, 0.0022740750573575497, 0.0022655510110780597, 0.002266817959025502, 0.0022722959984093904, 0.0022726539755240083, 0.0022701710695400834, 0.0022841630270704627, 0.002274418016895652];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.009856409044004977;0.030312333954498172;;;3.0753932612948147;;;[0.009891030029393733, 0.009859755984507501, 0.009856409044004977, 0.009864953928627074, 0.009858475998044014, 0.009858053061179817, 0.009861035039648414, 0.009864246007055044, 0.009856684016995132, 0.009862534003332257, 0.009862344013527036, 0.009866214008070529, 0.009860849939286709, 0.009862027945928276, 0.00986569095402956, 0.009872431051917374, 0.009860505000688136, 0.009857519995421171, 0.009864711901172996, 0.009866995038464665, 0.00986111699603498, 0.009858929086476564, 0.009859573096036911, 0.009859288926236331, 0.009862245060503483, 0.009859291953034699, 0.009862578939646482, 0.00987293804064393, 0.009861532947979867, 0.009861303959041834, 0.009860953083261847, 0.009868702036328614, 0.009868207038380206, 0.009863878949545324, 0.009863753919489682, 0.00987192103639245, 0.009865288040600717, 0.009864625986665487, 0.009871748043224216, 0.009863209910690784, 0.009871550020761788, 0.00986075506079942, 0.009860506979748607, 0.009864074061624706, 0.00986268394626677, 0.009861483005806804, 0.009878355893306434, 0.009867211920209229, 0.009869846981018782, 0.009866015985608101];[0.030345584964379668, 0.030324995983392, 0.03032154298853129, 0.030409795930609107, 0.03031819697935134, 0.030327089014463127, 0.030323259998112917, 0.030332518042996526, 0.03032897599041462, 0.030319286976009607, 0.030317801982164383, 0.030324689927510917, 0.030322922975756228, 0.03032721800263971, 0.030335854971781373, 0.03032537701074034, 0.03032300597988069, 0.03034317505080253, 0.030325453961268067, 0.03034163499251008, 0.03076178696937859, 0.03032953606452793, 0.030340495985001326, 0.03032172902021557, 0.030345735023729503, 0.030331042013131082, 0.03033754089847207, 0.030340500990860164, 0.030322043923661113, 0.030322027043439448, 0.03031742200255394, 0.03031578497029841, 0.030707191093824804, 0.030318315024487674, 0.030317354016005993, 0.03032070305198431, 0.030316537944599986, 0.030327278887853026, 0.03032127709593624, 0.030324468039907515, 0.030316577991470695, 0.030319649958983064, 0.03033178299665451, 0.0303284740075469, 0.0314303960185498, 0.030339443939737976, 0.03031616297084838, 0.03031954704783857, 0.030312333954498172, 0.03033034293912351];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.006537990993820131;0.007488736999221146;;;1.1454186777405604;;;[0.006568782962858677, 0.006550599937327206, 0.0065418180311098695, 0.006549682933837175, 0.006544106989167631, 0.006549326004460454, 0.0065419269958510995, 0.006545888027176261, 0.006566422060132027, 0.006555555970408022, 0.006544423988088965, 0.006551109021529555, 0.006551667000167072, 0.006537990993820131, 0.0065506501123309135, 0.006558116991072893, 0.00654840690549463, 0.006551884929649532, 0.006549506913870573, 0.006551637081429362, 0.006541389971971512, 0.006544020958244801, 0.006543772993609309, 0.006553670973517001, 0.006548566976562142, 0.006549943005666137, 0.006557191954925656, 0.006548490957356989, 0.0065533609595149755, 0.0065549740102142096, 0.0065484680235385895, 0.006546477088704705, 0.006552268983796239, 0.006562797934748232, 0.0065540309296920896, 0.006552466074936092, 0.006551576079800725, 0.006546705029904842, 0.006553068989887834, 0.00654885801486671, 0.0065612070029601455, 0.006544754025526345, 0.006546171964146197, 0.006554189953021705, 0.00654619000852108, 0.006558130960911512, 0.006552639999426901, 0.006554201012477279, 0.006557123037055135, 0.006552031030878425];[0.007528811926022172, 0.00749997200910002, 0.00750797800719738, 0.0075038219802081585, 0.007501179003156722, 0.007497097016312182, 0.00749955209903419, 0.007504013949073851, 0.007493701996281743, 0.0074967649998143315, 0.007507515023462474, 0.007493656012229621, 0.00749842100776732, 0.007506561931222677, 0.007514256983995438, 0.007503877975977957, 0.007501544081605971, 0.007500524050556123, 0.007500819978304207, 0.007501771091483533, 0.007505982066504657, 0.0075044980039820075, 0.007503514993004501, 0.007493908982723951, 0.0074986330000683665, 0.007508163922466338, 0.0075064480770379305, 0.00750137900467962, 0.007504664012230933, 0.007500604027882218, 0.007507688016630709, 0.007502360036596656, 0.007495091995224357, 0.0074927459936589, 0.007494825986213982, 0.007499604020267725, 0.007507176022045314, 0.007508283946663141, 0.0075012060115113854, 0.0074959349585697055, 0.007501312997192144, 0.007488736999221146, 0.007505180896259844, 0.0074901600601151586, 0.007492008968256414, 0.00750229402910918, 0.0074972809525206685, 0.007495575933717191, 0.00750245398376137, 0.007507571019232273];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.012905983021482825;0.013587408931925893;;;1.0527992257008856;;;[0.012934498954564333, 0.012920518056489527, 0.012905983021482825, 0.01291682105511427, 0.012915917905047536, 0.012909613084048033, 0.0129335270030424, 0.012926275026984513, 0.012932064943015575, 0.012937920051626861, 0.012920222012326121, 0.0129261480178684, 0.012911409954540431, 0.012912262929603457, 0.012932144105434418, 0.012912903912365437, 0.01290890492964536, 0.012924765003845096, 0.012940906919538975, 0.012913863058201969, 0.012938183033838868, 0.012952607008628547, 0.012952491990290582, 0.012936561019159853, 0.012907303054817021, 0.012910566991195083, 0.012923966045491397, 0.012916127918288112, 0.01294198993127793, 0.012925055925734341, 0.01292422495316714, 0.012921607005409896, 0.012918453081510961, 0.012907579890452325, 0.012926888070069253, 0.012927029049023986, 0.012928821030072868, 0.012921639019623399, 0.012916772975586355, 0.012924149981699884, 0.012926839990541339, 0.012916738050989807, 0.01293028995860368, 0.012924456968903542, 0.012911390978842974, 0.01292883895803243, 0.012915631989017129, 0.012923090951517224, 0.012921088957227767, 0.012932092999108136];[0.013723551062867045, 0.01360592304263264, 0.013599721947684884, 0.013603413011878729, 0.013597314013168216, 0.013594029005616903, 0.013610885012894869, 0.013612587004899979, 0.013603589031845331, 0.013599991099908948, 0.013595195952802896, 0.013589395908638835, 0.013587408931925893, 0.013590365997515619, 0.013599024969153106, 0.013596892007626593, 0.013595063937827945, 0.013595449039712548, 0.013595637981779873, 0.013595259981229901, 0.01360015501268208, 0.014613393926993012, 0.013598968042060733, 0.013592144008725882, 0.013603238039650023, 0.01359314692672342, 0.013599187950603664, 0.013594261952675879, 0.013597730081528425, 0.013598449062556028, 0.013601774000562727, 0.01360772899352014, 0.013607216998934746, 0.013594898977316916, 0.01359260396566242, 0.01359320804476738, 0.013595960917882621, 0.013599383062683046, 0.013595852069556713, 0.013607388944365084, 0.013595627038739622, 0.013597012963145971, 0.013601950951851904, 0.01360367308370769, 0.0135965330991894, 0.013599592028185725, 0.013612041948363185, 0.013596613076515496, 0.013597975019365549, 0.013593521900475025];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.004928103997372091;0.03327595395967364;;;6.752283226453425;;;[0.004956877091899514, 0.004948275978676975, 0.004934137919917703, 0.004930246970616281, 0.004949908005073667, 0.0049293930642306805, 0.004928149050101638, 0.004947238019667566, 0.004930785042233765, 0.004934614058583975, 0.004944385029375553, 0.004930344060994685, 0.0049440269358456135, 0.004935680888593197, 0.004949967027641833, 0.004942970001138747, 0.004940515966154635, 0.004958503996022046, 0.0049305789871141315, 0.004949633032083511, 0.004940991988405585, 0.004932533949613571, 0.004938476020470262, 0.004933390999212861, 0.004978562006726861, 0.004936820012517273, 0.0049372289795428514, 0.004943603998981416, 0.004932240000925958, 0.004932319978252053, 0.0049739599926397204, 0.004949989961460233, 0.00494072400033474, 0.004937988938763738, 0.0049328620079904795, 0.004940850078128278, 0.004944576998241246, 0.004937957972288132, 0.004934536060318351, 0.0049348409520462155, 0.0049346869345754385, 0.004937525023706257, 0.004938521073199809, 0.004940576967783272, 0.004928103997372091, 0.0049311170587316155, 0.004930636961944401, 0.004930929047986865, 0.004933970980346203, 0.004946297965943813];[0.033404703019186854, 0.03330165601801127, 0.03329163999296725, 0.0332901090150699, 0.0333207129733637, 0.03331317298579961, 0.0333093450171873, 0.03331043501384556, 0.03330192295834422, 0.03329061297699809, 0.03328315704129636, 0.03330065798945725, 0.03328569803852588, 0.03328568709548563, 0.033286134945228696, 0.03328989795409143, 0.03328546299599111, 0.03330055996775627, 0.03337918606121093, 0.033282137010246515, 0.03329608903732151, 0.03328898292966187, 0.03328713495284319, 0.03368783195037395, 0.033285070094279945, 0.03330339794047177, 0.033283422933891416, 0.03328355203848332, 0.033295022090896964, 0.03330488898791373, 0.033279524999670684, 0.03328428603708744, 0.03327595395967364, 0.033289181999862194, 0.033292407053522766, 0.033685359987430274, 0.033292992040514946, 0.033282086020335555, 0.03329478297382593, 0.033291758969426155, 0.03328982705716044, 0.03329544607549906, 0.033291268977336586, 0.03329038992524147, 0.033308007987216115, 0.03329511103220284, 0.033290883991867304, 0.0336952869547531, 0.03328681900165975, 0.03330522601027042];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.006243644980713725;0.006838493049144745;;;1.0952725643864238;;;[0.0062582200625911355, 0.006243737996555865, 0.006247504963539541, 0.006246038945391774, 0.006246790988370776, 0.006247755023650825, 0.006248762947507203, 0.0062465990195050836, 0.006245238007977605, 0.006247798097319901, 0.00624929100740701, 0.006245721015147865, 0.006250340957194567, 0.006250552018173039, 0.006245700991712511, 0.006247714045457542, 0.006246682954952121, 0.006258042994886637, 0.0062535719480365515, 0.0062592929461970925, 0.006249221041798592, 0.006243644980713725, 0.006246056989766657, 0.006247329991310835, 0.006248991936445236, 0.00625227892305702, 0.006250008009374142, 0.006249228958040476, 0.006255193962715566, 0.006260994938202202, 0.0062563089886680245, 0.006249785074032843, 0.006249661091715097, 0.006250153994187713, 0.00625301303807646, 0.006257483968511224, 0.006254160078242421, 0.0062572810566052794, 0.006257326924242079, 0.0062503969529643655, 0.006306853028945625, 0.006255379063077271, 0.006252043996937573, 0.00625375600066036, 0.0062577989883720875, 0.0062522850930690765, 0.0062471379060298204, 0.006255403044633567, 0.006259201909415424, 0.006256342981941998];[0.006868693046271801, 0.006851704092696309, 0.006857821950688958, 0.006853876984678209, 0.006846729898825288, 0.00685142504516989, 0.0068522130604833364, 0.006855224957689643, 0.006847321055829525, 0.006846871925517917, 0.006856071995571256, 0.006845971918664873, 0.006840404006652534, 0.006849427940323949, 0.006843650015071034, 0.006847733980976045, 0.00685363297816366, 0.006846373900771141, 0.006842194008640945, 0.006846084957942367, 0.006845969008281827, 0.006844516028650105, 0.006848740973509848, 0.00684527400881052, 0.006929158000275493, 0.0068420859752222896, 0.006846621981821954, 0.0068405859638005495, 0.006842846982181072, 0.006846721982583404, 0.00684145197737962, 0.006848225952126086, 0.006852793041616678, 0.00685076997615397, 0.0068528520641848445, 0.006845052004791796, 0.006839743931777775, 0.006846112082712352, 0.006838493049144745, 0.006847027922049165, 0.006846733042038977, 0.006848515011370182, 0.0068485849769786, 0.006840688991360366, 0.006845567957498133, 0.006859672022983432, 0.006869649048894644, 0.006843472016043961, 0.006850356003269553, 0.006845541996881366];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0033060030546039343;0.0037117250030860305;;;1.1227227990358595;;;[0.0033265630481764674, 0.0033060030546039343, 0.0033160930033773184, 0.003308465937152505, 0.003309227991849184, 0.00330829294398427, 0.0033108920324593782, 0.003313270048238337, 0.0033074350794777274, 0.0033073220402002335, 0.0033224589424207807, 0.003312197048217058, 0.003318843082524836, 0.003319893032312393, 0.0033103650202974677, 0.0033099640859290957, 0.0033165019704028964, 0.0033109020441770554, 0.0033087319461628795, 0.0033143990440294147, 0.0033103730529546738, 0.0033150939270853996, 0.0033141099847853184, 0.003306048922240734, 0.0033083329908549786, 0.0033145910128951073, 0.0033149250084534287, 0.003310325904749334, 0.0033107439521700144, 0.0033158629667013884, 0.0033173960400745273, 0.003318200004287064, 0.003310126019641757, 0.0033139180159196258, 0.003317547030746937, 0.0033136659767478704, 0.0033125090412795544, 0.0033144999761134386, 0.003311026026494801, 0.0033116090344265103, 0.0033101370790973306, 0.0033153529511764646, 0.003312782966531813, 0.0033135690027847886, 0.003315744106657803, 0.0033130040392279625, 0.003312465036287904, 0.0033090970246121287, 0.003314504981972277, 0.0033100100699812174];[0.003744311979971826, 0.003729582065716386, 0.0037234099581837654, 0.0037297270027920604, 0.0037293920759111643, 0.0037167309783399105, 0.0037226350978016853, 0.0037117250030860305, 0.0037166180554777384, 0.003721063956618309, 0.0037240650271996856, 0.0037184630054980516, 0.0037192379822954535, 0.003715383936651051, 0.0037150069838389754, 0.003717857995070517, 0.0037159189814701676, 0.003714535036124289, 0.003728240029886365, 0.0037180109648033977, 0.0037186010740697384, 0.0037193370517343283, 0.0037308629835024476, 0.0037203639512881637, 0.003719364060088992, 0.003716878010891378, 0.0037186909466981888, 0.003728552022948861, 0.0037203870015218854, 0.0037211900344118476, 0.003721325076185167, 0.003719066036865115, 0.0037222589598968625, 0.003719360916875303, 0.0037167760310694575, 0.0037217469653114676, 0.0037179969949647784, 0.0037175390170887113, 0.0037336600944399834, 0.0037224189145490527, 0.003722682944498956, 0.00372032995801419, 0.003727601026184857, 0.00372221099678427, 0.0037272520130500197, 0.0037217409117147326, 0.003715023980475962, 0.0037230580346658826, 0.003721512039192021, 0.003719740081578493];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.004586764029227197;0.015000543906353414;;;3.2703979997158883;;;[0.004610507050529122, 0.004588707000948489, 0.004586764029227197, 0.004588262992911041, 0.0045879840617999434, 0.004594756057485938, 0.004589152056723833, 0.004593873978592455, 0.004588445066474378, 0.004594533005729318, 0.004592738929204643, 0.004597945022396743, 0.004593835095874965, 0.004594632075168192, 0.004602681030519307, 0.004591027041897178, 0.00459158793091774, 0.004590129945427179, 0.004592980956658721, 0.004591100034303963, 0.004596402053721249, 0.004592663026414812, 0.004595294944010675, 0.004593054996803403, 0.0045937070390209556, 0.004592492012307048, 0.004592368029989302, 0.0045940609415993094, 0.004597553052008152, 0.0045956060057505965, 0.004592541023157537, 0.004590802011080086, 0.004600478918291628, 0.004594487021677196, 0.0045883109560236335, 0.004591413075104356, 0.00459573301486671, 0.004594010999426246, 0.004591211909428239, 0.004590307013131678, 0.004593371995724738, 0.004598021972924471, 0.004591310047544539, 0.004590227967128158, 0.004594578989781439, 0.00458970305044204, 0.004592747078277171, 0.0045929590705782175, 0.004590013064444065, 0.004591792938299477];[0.015041001955978572, 0.015041152015328407, 0.015036277938634157, 0.015033656032755971, 0.015018815989606082, 0.015025153057649732, 0.015008345013484359, 0.015015003038570285, 0.015011182054877281, 0.015002361964434385, 0.01501759106758982, 0.015013586962595582, 0.015017622965388, 0.015016171964816749, 0.015022728010080755, 0.015009836060926318, 0.015011957962997258, 0.015405213925987482, 0.015022319974377751, 0.015011423965916038, 0.015011420007795095, 0.015016549965366721, 0.015017385012470186, 0.015012442949227989, 0.015026260050944984, 0.015023651998490095, 0.015015064971521497, 0.015028654015623033, 0.015019890037365258, 0.015451167011633515, 0.015002837986685336, 0.015008097980171442, 0.015011174022220075, 0.015004592016339302, 0.015009289025329053, 0.015000543906353414, 0.015025769011117518, 0.015015716082416475, 0.015021012048237026, 0.015000913990661502, 0.01500891603063792, 0.015390260959975421, 0.01500875607598573, 0.01502556400373578, 0.015012888936325908, 0.015090264962054789, 0.015008996007964015, 0.015018420992419124, 0.015010409988462925, 0.015012186020612717];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.012349590077064931;0.012804738013073802;;;1.0368553071938922;;;[0.01237078697886318, 0.0123589449794963, 0.01235882902983576, 0.012357758940197527, 0.012354052043519914, 0.012349654920399189, 0.01235011697281152, 0.012356749968603253, 0.012349590077064931, 0.01235746406018734, 0.01236623094882816, 0.012351455981843174, 0.012350969016551971, 0.012356273015029728, 0.012359422049485147, 0.012358710984699428, 0.012354747974313796, 0.012353205005638301, 0.012355196988210082, 0.012391448952257633, 0.012362003093585372, 0.012351175071671605, 0.012355733080767095, 0.012357569066807628, 0.012361708912067115, 0.01235360698774457, 0.0123549789423123, 0.012357907951809466, 0.012353833066299558, 0.012360984925180674, 0.012355603044852614, 0.012364187045022845, 0.012360534979961812, 0.012357424944639206, 0.012356378021650016, 0.012353322003036737, 0.012355549959465861, 0.01235838490538299, 0.012359337997622788, 0.012357572908513248, 0.012354159960523248, 0.012353840982541442, 0.012355591054074466, 0.012359668966382742, 0.012358073960058391, 0.012361082946881652, 0.012352825957350433, 0.012356566032394767, 0.012359053012914956, 0.012355098966509104];[0.012843066011555493, 0.012809556093998253, 0.012812640983611345, 0.01281455799471587, 0.012822792981751263, 0.01281525008380413, 0.012813688954338431, 0.012818246963433921, 0.01281320909038186, 0.012808945029973984, 0.012817594921216369, 0.01281438092701137, 0.012806165032088757, 0.012804738013073802, 0.012819176074117422, 0.012819395982660353, 0.012815642985515296, 0.012810479034669697, 0.012819877942092717, 0.012808920932002366, 0.012805958976969123, 0.012818802031688392, 0.012809247011318803, 0.012819744064472616, 0.012809147010557353, 0.012809911044314504, 0.012826958089135587, 0.012818762916140258, 0.012811538996174932, 0.012818784918636084, 0.012808838044293225, 0.012805467005819082, 0.012810000916942954, 0.012810740037821233, 0.012811794993467629, 0.013368942076340318, 0.012812411063350737, 0.012819953029975295, 0.012823911034502089, 0.01281909306999296, 0.012814850895665586, 0.012813113979063928, 0.012811508029699326, 0.012811408028937876, 0.012810070998966694, 0.012812203029170632, 0.01281316892709583, 0.012810003012418747, 0.012816583039239049, 0.012823063065297902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.002655021962709725;0.017645093030296266;;;6.645931098923047;;;[0.00268141005653888, 0.002669178997166455, 0.002657243050634861, 0.0026554400101304054, 0.0026559020625427365, 0.002655550022609532, 0.0026559820398688316, 0.002655021962709725, 0.002677464042790234, 0.0026802760548889637, 0.0026808319380506873, 0.0026859029894694686, 0.0026871960144490004, 0.0026809299597516656, 0.002683085040189326, 0.0026816430035978556, 0.0026872989255934954, 0.0026891600573435426, 0.0026922120014205575, 0.0026801880449056625, 0.002683512051589787, 0.0026826109969988465, 0.002683339058421552, 0.002680919016711414, 0.002661988022737205, 0.0026587400352582335, 0.002670768997631967, 0.002667856984771788, 0.0026616299292072654, 0.0026803899090737104, 0.0026898100040853024, 0.0026853519957512617, 0.0026776869781315327, 0.0026791489217430353, 0.0026914369082078338, 0.002666529966518283, 0.0026557809906080365, 0.002662985003553331, 0.0026750139659270644, 0.002684394014067948, 0.0026870539877563715, 0.002681526937521994, 0.002683363971300423, 0.0026819349732249975, 0.0026576819363981485, 0.0026784539222717285, 0.0026844970416277647, 0.002683468977920711, 0.0026806959649547935, 0.0026850240537896752];[0.017691315966658294, 0.017647637985646725, 0.01765168900601566, 0.017645093030296266, 0.017648617969825864, 0.017656113021075726, 0.01766538294032216, 0.017653975053690374, 0.0176810750272125, 0.01768651104066521, 0.01806610799394548, 0.01764756697230041, 0.017653996008448303, 0.017649511923082173, 0.01764705206733197, 0.017650505993515253, 0.01765001204330474, 0.017652865033596754, 0.017657769029028714, 0.01764949399512261, 0.017654340947046876, 0.017663389910012484, 0.01765643001999706, 0.017674153088591993, 0.017674031085334718, 0.017646541935391724, 0.017650312976911664, 0.017650608904659748, 0.017672109068371356, 0.017656177980825305, 0.017647070111706853, 0.01766377897001803, 0.017656193929724395, 0.017655835021287203, 0.017654440947808325, 0.017657847958616912, 0.017669769003987312, 0.017655006027780473, 0.017659312929026783, 0.017655077972449362, 0.017658199998550117, 0.0176520369714126, 0.017661539022810757, 0.017770525999367237, 0.017658744007349014, 0.01765944401267916, 0.017660686979070306, 0.01765552395954728, 0.017656708951108158, 0.017651075031608343];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.006138175958767533;0.006444897036999464;;;1.0499694176726593;;;[0.006163353915326297, 0.006141019053757191, 0.006139660952612758, 0.006140687968581915, 0.006142297992482781, 0.006140810903161764, 0.00614332698751241, 0.0061398089164868, 0.006142886006273329, 0.0061388269532471895, 0.006141947000287473, 0.006138175958767533, 0.006140413926914334, 0.006140936049632728, 0.006143643986433744, 0.00614924100227654, 0.006139873061329126, 0.00614149309694767, 0.006145730032585561, 0.0061424459563568234, 0.006142566911876202, 0.006140083074569702, 0.006144613027572632, 0.00614136504009366, 0.006142388912849128, 0.006141514051705599, 0.0061410689959302545, 0.006141533027403057, 0.006142540951259434, 0.006140729994513094, 0.006143626989796758, 0.0061408820329234, 0.0061412620125338435, 0.006140868994407356, 0.006144557963125408, 0.006140537094324827, 0.0061409620102494955, 0.006140847923234105, 0.006195403984747827, 0.006142789032310247, 0.0061426201136782765, 0.0061445439932867885, 0.0061405920423567295, 0.006141546065919101, 0.006147959968075156, 0.0061458859127014875, 0.0061437629628926516, 0.006141274003311992, 0.00614252791274339, 0.006142574944533408];[0.006495696026831865, 0.006456086994148791, 0.00645560200791806, 0.006452297908253968, 0.0064621769124642015, 0.006450378918088973, 0.006459238938987255, 0.0064510139636695385, 0.0064509749645367265, 0.00702065194491297, 0.006449847016483545, 0.006448447937145829, 0.006450555985793471, 0.006451725028455257, 0.006452974048443139, 0.006449168082326651, 0.006449952023103833, 0.00644734303932637, 0.006464382982812822, 0.006454362999647856, 0.006446736981160939, 0.006446006009355187, 0.006444897036999464, 0.00644698494579643, 0.006446082959882915, 0.006450197077356279, 0.006447320920415223, 0.0064472850644961, 0.006449741078540683, 0.006449592998251319, 0.006449448992498219, 0.006446237093769014, 0.006449735956266522, 0.006448806030675769, 0.006449702079407871, 0.00646010902710259, 0.006450066110119224, 0.00645484693814069, 0.00646179704926908, 0.0064478840213268995, 0.006454202928580344, 0.006449490902014077, 0.0064572159899398685, 0.006455536000430584, 0.006450672051869333, 0.006455449038185179, 0.006460843957029283, 0.006451922003179789, 0.006450291024520993, 0.006452801986597478];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.00320250797085464;0.0034200960071757436;;;1.0679430116337967;;;[0.003227771958336234, 0.003209950984455645, 0.003207416972145438, 0.003210206050425768, 0.0032065099803730845, 0.003205677028745413, 0.0032066330313682556, 0.0032072330359369516, 0.0032112549524754286, 0.003205179003998637, 0.0032059899531304836, 0.0032257509883493185, 0.0032225929899141192, 0.003223469015210867, 0.0032345190411433578, 0.0032266039634123445, 0.003231505979783833, 0.0032320349710062146, 0.003232192015275359, 0.0032281229505315423, 0.003227103967219591, 0.003230771981179714, 0.0032289589289575815, 0.003226040047593415, 0.003229171968996525, 0.003213512012735009, 0.0032059430377557874, 0.00320250797085464, 0.003228184999898076, 0.0032091860193759203, 0.0032074679620563984, 0.003207294037565589, 0.0032048060093075037, 0.0032334300922229886, 0.0032255169935524464, 0.0032275939593091607, 0.003227034001611173, 0.0032064890256151557, 0.003208968904800713, 0.0032308020163327456, 0.0032279419247061014, 0.003233014023862779, 0.003221090999431908, 0.0032248760107904673, 0.0032384770456701517, 0.0032334420830011368, 0.003235795069485903, 0.003229130059480667, 0.003232692019082606, 0.003224306972697377];[0.0034653189359232783, 0.0034280229592695832, 0.0034222209360450506, 0.0034212939208373427, 0.0034200960071757436, 0.00342994905076921, 0.0034235550556331873, 0.0034237029030919075, 0.003429544041864574, 0.0034256220096722245, 0.0034247339935973287, 0.0034232110483571887, 0.003423524904064834, 0.0034254250349476933, 0.0034264500718563795, 0.0034258849918842316, 0.0034245840506628156, 0.003424965078011155, 0.0034332439536228776, 0.003426833893172443, 0.0034242840483784676, 0.003424735041335225, 0.003425713046453893, 0.003424360998906195, 0.003424193011596799, 0.003424297086894512, 0.0034267649753019214, 0.003427457995712757, 0.003424632945097983, 0.0034261320251971483, 0.0034407430794090033, 0.003434072947129607, 0.003442130982875824, 0.003433792036958039, 0.0034312799107283354, 0.0034266390139237046, 0.0034257119987159967, 0.0034276419319212437, 0.0034266499569639564, 0.003426550072617829, 0.003428327036090195, 0.0034289259929209948, 0.0034269579919055104, 0.0034289699979126453, 0.003428505966439843, 0.003433954087086022, 0.0034274880308657885, 0.003424310008995235, 0.003427548101171851, 0.003426774055697024];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.002484680968336761;0.007637329050339758;;;3.073766470490643;;;[0.002508859965018928, 0.002492364961653948, 0.002495408058166504, 0.002490642946213484, 0.0024923660093918443, 0.0024917819537222385, 0.0024948500795289874, 0.002486529992893338, 0.002492044004611671, 0.0024920739233493805, 0.0024935189867392182, 0.0024903370067477226, 0.0024918980197981, 0.002491595922037959, 0.0025021290639415383, 0.002503148978576064, 0.002491967985406518, 0.0024904960300773382, 0.0024919420247897506, 0.0024866570020094514, 0.0024921660078689456, 0.002491871011443436, 0.002491357969120145, 0.002484680968336761, 0.002493439009413123, 0.0024948990903794765, 0.0024931079242378473, 0.002489798003807664, 0.0024916380643844604, 0.0024921359727159142, 0.002488932921551168, 0.0024965680204331875, 0.0024951830273494124, 0.0024966179626062512, 0.0024912430671975017, 0.0024902289733290672, 0.002503333962522447, 0.0024908119812607765, 0.0025020790053531528, 0.002489162958227098, 0.002493740990757942, 0.002490303013473749, 0.0024950329679995775, 0.002488455967977643, 0.002499214024282992, 0.0024923470336943865, 0.0024979430017992854, 0.0024908740306273103, 0.002494724001735449, 0.0025031480472534895];[0.007676784065552056, 0.007658728980459273, 0.007659220020286739, 0.0076557929860427976, 0.007658235961571336, 0.007652222993783653, 0.007656999980099499, 0.007658545975573361, 0.008033351972699165, 0.007647026912309229, 0.007644790108315647, 0.007646356942132115, 0.0076384099666029215, 0.007637329050339758, 0.007640198920853436, 0.007647596998140216, 0.007642470067366958, 0.007645422942005098, 0.007650283980183303, 0.007657319074496627, 0.007989473058842123, 0.00764869898557663, 0.00764401804190129, 0.00764254096429795, 0.007641879958100617, 0.007638676906935871, 0.0076647119130939245, 0.007645969046279788, 0.007643805001862347, 0.007639558985829353, 0.007654784945771098, 0.00764589908067137, 0.007999070920050144, 0.007653072942048311, 0.0076653469586744905, 0.0076403479324653745, 0.007650314015336335, 0.0076516090193763375, 0.007644120021723211, 0.007646147976629436, 0.007640306954272091, 0.0076426679734140635, 0.007647318998351693, 0.00765649601817131, 0.008025269024074078, 0.007637875038199127, 0.007646856014616787, 0.0076597819570451975, 0.007657681009732187, 0.007644628989510238];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.012153179035522044;0.012444852036423981;;;1.0239997287993057;;;[0.012211779947392642, 0.012173374998383224, 0.012159237987361848, 0.012161517050117254, 0.012154584983363748, 0.012159812031313777, 0.01215651398524642, 0.012158478028140962, 0.01215908001177013, 0.012156490003690124, 0.0121564120054245, 0.01215394795872271, 0.012153179035522044, 0.012155544944107533, 0.012157024000771344, 0.012159719015471637, 0.012156132026575506, 0.012156876036897302, 0.012157503049820662, 0.012156051001511514, 0.012157608987763524, 0.012159139034338295, 0.012159744976088405, 0.012155228992924094, 0.012155462056398392, 0.01215729198884219, 0.012160903890617192, 0.012158042984083295, 0.012159020057879388, 0.012155823991633952, 0.012159875012002885, 0.012157480930909514, 0.012157659977674484, 0.012159963021986187, 0.012158955913037062, 0.01216009701602161, 0.012164009036496282, 0.012156718061305583, 0.012160882004536688, 0.0121562679996714, 0.01216075208503753, 0.012156474054791033, 0.012157300021499395, 0.012166533037088811, 0.012159329955466092, 0.012156418059021235, 0.012162433005869389, 0.012157657998614013, 0.012159005040302873, 0.012158058932982385];[0.012474160990677774, 0.012464314932003617, 0.012451151036657393, 0.012458106968551874, 0.012448388966731727, 0.012449902016669512, 0.012444852036423981, 0.012450680020265281, 0.012452756054699421, 0.012457231990993023, 0.012450487934984267, 0.012454665033146739, 0.012449568952433765, 0.012454533018171787, 0.01244969991967082, 0.012455101008526981, 0.01245648495387286, 0.012456807075068355, 0.012450287002138793, 0.01245450007263571, 0.012449451955035329, 0.01245308096986264, 0.012450356036424637, 0.012455228948965669, 0.012448802939616144, 0.012454360025003552, 0.01244650105945766, 0.012454601004719734, 0.012452185968868434, 0.012456158990971744, 0.012455385993234813, 0.012455918942578137, 0.012454164098016918, 0.012450181995518506, 0.01245065894909203, 0.01245530101004988, 0.012462566024623811, 0.012462776969186962, 0.012460790923796594, 0.012453163973987103, 0.012452375027351081, 0.012462857062928379, 0.012454243027605116, 0.012454553972929716, 0.012457832926884294, 0.012456264928914607, 0.01245975901838392, 0.012455911957658827, 0.012462239945307374, 0.012456916039809585];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.002022193046286702;0.008078777929767966;;;3.9950577144960544;;;[0.002045309985987842, 0.0020409590797498822, 0.002047410001978278, 0.0020366249373182654, 0.002027641050517559, 0.002034492907114327, 0.0020254150731489062, 0.0020310310646891594, 0.002030106959864497, 0.0020261359168216586, 0.00202643102966249, 0.002028259914368391, 0.002024990040808916, 0.0020261129830032587, 0.0020276049617677927, 0.002030140021815896, 0.0020232769893482327, 0.0020322580821812153, 0.002024786896072328, 0.002028892980888486, 0.0020385560346767306, 0.0020272600231692195, 0.0020232349634170532, 0.002030631061643362, 0.0020261360332369804, 0.002029174007475376, 0.0020267299842089415, 0.0020308359526097775, 0.0020276110153645277, 0.0020377670880407095, 0.002025899011641741, 0.002026907983236015, 0.0020313069690018892, 0.002027653972618282, 0.0020259980810806155, 0.0020258179865777493, 0.0020290269749239087, 0.002031794050708413, 0.002026829053647816, 0.002027951064519584, 0.002025368041358888, 0.002032061107456684, 0.002022193046286702, 0.0020298799499869347, 0.002029913943260908, 0.00203170208260417, 0.00202648201957345, 0.0020296209258958697, 0.0020238010911270976, 0.0020326439989730716];[0.00817678403109312, 0.008124263025820255, 0.008120686048641801, 0.008107859990559518, 0.008109981077723205, 0.008120362996123731, 0.008111553033813834, 0.008113130927085876, 0.008078777929767966, 0.00811920897103846, 0.008116962970234454, 0.008117611054331064, 0.00811395503114909, 0.008115589967928827, 0.00811598391737789, 0.008106698049232364, 0.008113435003906488, 0.008117138058878481, 0.008116426062770188, 0.008116994984447956, 0.008114748052321374, 0.008114175987429917, 0.008114804979413748, 0.008111788076348603, 0.008111741044558585, 0.008121300023049116, 0.008110571070574224, 0.008111935923807323, 0.008125468040816486, 0.008114424999803305, 0.008114002062939107, 0.008109518908895552, 0.008116170996800065, 0.008121962891891599, 0.008131611975841224, 0.008121040998958051, 0.008115028962492943, 0.008106646011583507, 0.008109997026622295, 0.008108283043839037, 0.008107014000415802, 0.008120113983750343, 0.008118155994452536, 0.008120623999275267, 0.008113594958558679, 0.00811241497285664, 0.008113072020933032, 0.008114780997857451, 0.008128160028718412, 0.008107593981549144];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0062783509492874146;0.006329530035145581;;;1.0081516764946017;;;[0.006310396012850106, 0.006289554061368108, 0.006284907925873995, 0.006282840971834958, 0.006282046902924776, 0.006282894988544285, 0.006284491973929107, 0.0062820028979331255, 0.006282196962274611, 0.006281945970840752, 0.006286034942604601, 0.006285218987613916, 0.006287346943281591, 0.006285903975367546, 0.006283814087510109, 0.006281659938395023, 0.006288722041063011, 0.006290212040767074, 0.0062826150096952915, 0.006285285926423967, 0.006282119080424309, 0.0062837639125064015, 0.006285681971348822, 0.006286539952270687, 0.00628890295047313, 0.006287485943175852, 0.006285849958658218, 0.0062859359895810485, 0.006287566968239844, 0.0062899289187043905, 0.0062879250617697835, 0.006294128019362688, 0.006286379066295922, 0.006284306989982724, 0.006318686064332724, 0.006290595978498459, 0.006280202069319785, 0.006282825022935867, 0.0062820910243317485, 0.0062783509492874146, 0.006282267044298351, 0.00628435704857111, 0.006281895097345114, 0.006283423979766667, 0.006280887057073414, 0.006281788926571608, 0.006296081002801657, 0.00628031708765775, 0.006284605944529176, 0.0062905329978093505];[0.006362756947055459, 0.006342852022498846, 0.006332107936032116, 0.006338131963275373, 0.006335051963105798, 0.00634181103669107, 0.00633437093347311, 0.006339713931083679, 0.006337049067951739, 0.006339621031656861, 0.006334224017336965, 0.006337161990813911, 0.006329530035145581, 0.0063383569940924644, 0.00632994098123163, 0.006338673061691225, 0.00633294798899442, 0.006347157061100006, 0.006331818993203342, 0.006356913014315069, 0.006333120982162654, 0.006344701978377998, 0.006335646961815655, 0.006342990905977786, 0.006345515954308212, 0.006343279033899307, 0.006337222992442548, 0.006341558997519314, 0.006340513005852699, 0.006342311040498316, 0.006334164994768798, 0.0063401899533346295, 0.00633666105568409, 0.006343655986711383, 0.006335655925795436, 0.006342168897390366, 0.006334903999231756, 0.006342356093227863, 0.006347766029648483, 0.006350824958644807, 0.006336997030302882, 0.006339747924357653, 0.006331350072287023, 0.006335007958114147, 0.0063308109529316425, 0.006348561029881239, 0.006332643912173808, 0.006340384017676115, 0.0063384780660271645, 0.0063400540966540575];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.003443590016104281;0.0033350170124322176;;;0.968470984302919;;;[0.0034696139628067613, 0.0034587110858410597, 0.0034516979940235615, 0.0034480250906199217, 0.003443590016104281, 0.0034582840744405985, 0.0034532150020822883, 0.003451910917647183, 0.003454068093560636, 0.0034470900427550077, 0.0034575179452076554, 0.0034553069854155183, 0.0034562189830467105, 0.0034531299024820328, 0.0034519690088927746, 0.003453977988101542, 0.0034471360268071294, 0.003443986992351711, 0.0034518659813329577, 0.003454296034760773, 0.0034571390133351088, 0.0034530620323494077, 0.0034470929531380534, 0.003450784017331898, 0.003454132005572319, 0.0034517389722168446, 0.003456182894296944, 0.0034586740657687187, 0.0034497249871492386, 0.003446810063906014, 0.0034497709712013602, 0.003444347996264696, 0.0034555840538814664, 0.0034552710130810738, 0.0034572059521451592, 0.003446385031566024, 0.0034522799542173743, 0.0034538189647719264, 0.0034533579600974917, 0.0034481820184737444, 0.0034540380584076047, 0.0034652550239115953, 0.0034583869855850935, 0.0034606000408530235, 0.0034574269084259868, 0.0034564411034807563, 0.003456883947364986, 0.003449855954386294, 0.0034495280124247074, 0.003447002964094281];[0.0038230669451877475, 0.003350703977048397, 0.0033446099841967225, 0.0033401839900761843, 0.003338982001878321, 0.0033350170124322176, 0.003356892033480108, 0.003337802947498858, 0.003341444069519639, 0.0033406500006094575, 0.0033403029665350914, 0.003339868038892746, 0.003340504947118461, 0.003341448027640581, 0.003341621020808816, 0.003338542068377137, 0.0033418440725654364, 0.0033427439630031586, 0.00334350997582078, 0.003340268973261118, 0.0033422260312363505, 0.0033435769146308303, 0.0033431031042709947, 0.0033438471145927906, 0.0033422830747440457, 0.0033437280217185616, 0.0033414720091968775, 0.003344384953379631, 0.0033437550300732255, 0.0033432880882173777, 0.0033441210398450494, 0.0033433380303904414, 0.003347155055962503, 0.003342804964631796, 0.003344853059388697, 0.003343719057738781, 0.0033441559644415975, 0.003344614990055561, 0.0033448339672759175, 0.0033442049752920866, 0.003345799050293863, 0.0033449199981987476, 0.0033440389670431614, 0.0033461289713159204, 0.0033525050384923816, 0.003346838057041168, 0.0033433069474995136, 0.003345708013512194, 0.0033457239624112844, 0.00334468693472445];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.0013524750247597694;0.004765660036355257;;;3.5236584403484623;;;[0.0013853840064257383, 0.0013910309644415975, 0.001366709009744227, 0.0014176300028339028, 0.0013973719906061888, 0.0013768899952992797, 0.0014007940189912915, 0.001378360902890563, 0.0013665930600836873, 0.0013524750247597694, 0.001377659966237843, 0.001371585065498948, 0.0013727450277656317, 0.0013747649500146508, 0.0013762980233877897, 0.0013900219928473234, 0.0014008400030434132, 0.0013599189696833491, 0.0013774699764326215, 0.0013878119643777609, 0.0014245829079300165, 0.001385873998515308, 0.0013731650542467833, 0.0013809120282530785, 0.0013744989410042763, 0.0013781270245090127, 0.001401050016283989, 0.0014018210349604487, 0.001397609943524003, 0.001395877101458609, 0.0013760000001639128, 0.0013724389718845487, 0.0013814750127494335, 0.001365112024359405, 0.0013727890327572823, 0.0013649540487676859, 0.0014026860008016229, 0.0013701129937544465, 0.0013834189157932997, 0.0013821040047332644, 0.0013763540191575885, 0.001374142011627555, 0.0014054731000214815, 0.0013797649880871177, 0.0013721890281885862, 0.0013547950657084584, 0.0013636259827762842, 0.001382816000841558, 0.0013940299395471811, 0.0013800429878756404];[0.004804573953151703, 0.004770025960169733, 0.004767472972162068, 0.004774495959281921, 0.004767035017721355, 0.0047720379661768675, 0.004786634002812207, 0.004769754013977945, 0.004772541928105056, 0.004779229988344014, 0.004769079969264567, 0.004768974962644279, 0.004768020939081907, 0.00476737495046109, 0.004769381950609386, 0.004771661013364792, 0.004769026068970561, 0.0047728680074214935, 0.004767316044308245, 0.004765660036355257, 0.00478544004727155, 0.005152571015059948, 0.004770601983182132, 0.004769004066474736, 0.004770419094711542, 0.004769000108353794, 0.004769823979586363, 0.004772572894580662, 0.004770666011609137, 0.0047709549544379115, 0.004774847999215126, 0.004772624000906944, 0.004774885019287467, 0.005157244973815978, 0.004782465985044837, 0.004772452055476606, 0.0047793020494282246, 0.004766053985804319, 0.004769279970787466, 0.004773090942762792, 0.004771611071191728, 0.004771566949784756, 0.004767918959259987, 0.004772508982568979, 0.004783550044521689, 0.00517187500372529, 0.004770820960402489, 0.0047664400190114975, 0.004767918027937412, 0.004770654020830989];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 3, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 128, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 256, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 64, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 64, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
Input size: (1, 128, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-32-generic", "version": "#33~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon Jan 30 17:03:34 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0060405289987102;0.013535160003812;0.1514436080033192;0.0452244879998033;2.2407242820458446;3.348708071697299;0.6691309705328029;[0.006363780004903674, 0.006089762988267466, 0.006098867001128383, 0.006327167007839307, 0.0060806160036008805, 0.0065316940017510206, 0.006083422005758621, 0.006135821997304447, 0.006050408992450684, 0.006329027994070202, 0.006069224997190759, 0.00606627699744422, 0.006331461001536809, 0.006111538008553907, 0.006088894006097689, 0.006845146999694407, 0.0060925930010853335, 0.006140076002338901, 0.006346210007905029, 0.006239236012334004, 0.006360230996506289, 0.00609035900561139, 0.006300722001469694, 0.0060811959992861375, 0.006103063002228737, 0.00635547999991104, 0.006104152009356767, 0.0060620989970630035, 0.006344898996758275, 0.006156909003038891, 0.006355798002914526, 0.006096070996136405, 0.006048946001101285, 0.006319260006421246, 0.0061258479981916025, 0.006092640003771521, 0.007829437003238127, 0.006076681995182298, 0.006322152010397986, 0.006167740008095279, 0.006049175004591234, 0.006321013002889231, 0.006064094995963387, 0.006040528998710215, 0.006392770999809727, 0.006106754997745156, 0.00630815199110657, 0.006088558002375066, 0.006084288004785776, 0.006363001011777669];[0.014016437999089248, 0.013872315001208335, 0.013843010005075485, 0.013748245008173399, 0.013837065998814069, 0.013762471004156396, 0.013726299002883025, 0.013829698000336066, 0.013975844995002262, 0.013763502007350326, 0.013785316987195984, 0.013535160003812052, 0.013880144004360773, 0.013694584995391779, 0.013818612991599366, 0.013783738002530299, 0.013865367000107653, 0.013789794000331312, 0.01380588200117927, 0.013888724002754316, 0.013774190010735765, 0.013835901001584716, 0.013767042008112185, 0.01381499100534711, 0.013987101992825046, 0.013818516003084369, 0.013850303992512636, 0.013750197002082132, 0.013818172999890521, 0.013790811994113028, 0.013787300005787984, 0.013808030998916365, 0.013792370998999104, 0.013706000987440348, 0.013898056000471115, 0.01387853799678851, 0.013908972992794588, 0.014623576003941707, 0.01376156701007858, 0.013906356994993985, 0.01379429700318724, 0.013855441997293383, 0.013637241994729266, 0.013814984005875885, 0.013821852990076877, 0.01384037800016813, 0.013783931004581973, 0.01375787699362263, 0.013816584993037395, 0.013869707996491343];[0.16580042299756315, 0.15144360800331924, 0.153816674996051, 0.15352558200538624, 0.1619404899975052, 0.15531542801181786, 0.15876021901203785, 0.16182902200671379, 0.1618126969988225, 0.1676544579968322, 0.1639178609912051, 0.16614573600236326, 0.16741876798914745, 0.1665343299973756, 0.16502702501020394, 0.1651978909940226, 0.1657625949883368, 0.16725819498242345, 0.16575056000147015, 0.16446587999234907, 0.1655008119851118, 0.1658288350008661, 0.1658230720058782, 0.16701260599074885, 0.1660901389841456, 0.16791267800726928, 0.16674283001339063, 0.16547839900886174, 0.1651685830001952, 0.1646641940023983, 0.16721645099460147, 0.1664275049843127, 0.1663456339883851, 0.16568605598877184, 0.16651647398248315, 0.16532780100533273, 0.1662134460057132, 0.1680772119871108, 0.1642151439882582, 0.16510646598180756, 0.1671541779942345, 0.16793158699874766, 0.16392556900973432, 0.16733418201329187, 0.16529834101675078, 0.16822564200265333, 0.16526688799785916, 0.16599589800171088, 0.1664529729896458, 0.16761962899181526];[0.045814417011570185, 0.046306275005917996, 0.04700045600475278, 0.04762958499486558, 0.04604765400290489, 0.04555455798981711, 0.045750543009489775, 0.0480838439980289, 0.04544064000947401, 0.04584653000347316, 0.046613103011623025, 0.046303497001645155, 0.04549347099964507, 0.046429870009887964, 0.0454443530034041, 0.04522448799980339, 0.04671113000949845, 0.047059502016054466, 0.046048770993365906, 0.04659481198177673, 0.04553084798681084, 0.04626724199624732, 0.045781031003571115, 0.045723986011580564, 0.04761070899257902, 0.04877419200784061, 0.04612491799343843, 0.04737235301581677, 0.04630683301365934, 0.04779007300385274, 0.045583295985125005, 0.0460029779933393, 0.04676278399711009, 0.04647475700767245, 0.04614854700048454, 0.04842267000640277, 0.0565799479954876, 0.04724794998764992, 0.04629574799037073, 0.04651889299566392, 0.046528106002369896, 0.04711006699653808, 0.047698677008156665, 0.04630716900283005, 0.04598793399054557, 0.04586321199894883, 0.0466483159980271, 0.04605905499192886, 0.04662328099948354, 0.048052178986836225]
features.2;0.0216768649988807;0.1212720259936759;6.303722867000033;3.274057864007773;5.5945371251764255;1.9253547520640484;2.905717566686806;[0.02195661400037352, 0.021676864998880774, 0.02213990299787838, 0.02193058200646192, 0.02185109599668067, 0.021973036986310035, 0.022996276995399967, 0.022298892989056185, 0.022247836997848935, 0.022853325004689395, 0.023154603986768052, 0.02270093899278436, 0.022829649999039248, 0.023089939990313724, 0.023655012002564035, 0.022202142994501628, 0.022816965996753424, 0.023162935001892038, 0.02373338300094474, 0.02294795798661653, 0.022815631004050374, 0.02306095500534866, 0.026163097005337477, 0.023178866002126597, 0.023080287006450817, 0.023021023996989243, 0.023883265006588772, 0.02317119600775186, 0.022941303002880886, 0.023004306000075303, 0.02362483399338089, 0.023064654000336304, 0.022801109997089952, 0.02309870299359318, 0.02367971600324381, 0.022935997010790743, 0.0228121789987199, 0.023011693003354594, 0.022729898992110975, 0.023372448995360173, 0.02360732899978757, 0.023006306000752375, 0.023605048001627438, 0.02298448201327119, 0.022874113987199962, 0.022315641996101476, 0.0237183989956975, 0.02291092100495007, 0.023715175993856974, 0.02307212699088268];[0.12127202599367592, 0.1266493029979756, 0.12901523501204792, 0.1317585950018838, 0.13102436800545547, 0.13290167901141103, 0.13074406699161045, 0.1311024619935779, 0.13167488799081184, 0.13063984099426307, 0.13107935099105816, 0.1315463179926155, 0.13202599399664905, 0.13174949800304603, 0.13238128399825655, 0.13254458000301383, 0.13228880600945558, 0.13141966800321825, 0.13180903600004967, 0.13108991298940964, 0.13109051699575502, 0.13174787400930654, 0.13065654099045787, 0.13221085199620575, 0.1317633639991982, 0.1320453190128319, 0.13096588099142537, 0.13145295600406826, 0.13132634000794496, 0.13179820400546305, 0.130587113002548, 0.13080240199633408, 0.13050382499932311, 0.1302548929961631, 0.13046305101306643, 0.13107362001028378, 0.13143202500941698, 0.13068135399953462, 0.13258058999781497, 0.1308065499906661, 0.1311390929913614, 0.130618052004138, 0.13089929800480604, 0.13127390400040895, 0.13060198099992704, 0.1312141230009729, 0.13086486099928152, 0.13130572100635618, 0.1303297959966585, 0.13001050900493283];[6.464538075000746, 7.260610012017423, 6.77491313801147, 6.892382039994118, 6.4624266819882905, 6.453566005002358, 7.29463843999838, 6.932505889999447, 6.457616919986322, 6.797760122004547, 6.303722867000033, 6.360933952004416, 6.44715567897947, 6.991980810009409, 6.445916250988375, 6.489658992999466, 6.871449775993824, 6.515698580988101, 6.461938792024739, 6.512259770010132, 6.446824969985755, 6.512791400993592, 6.313054577985895, 6.3265386819985, 6.316869600996142, 6.4675669919961365, 6.479816336999647, 6.46794765398954, 6.448575611997512, 6.473346583996317, 6.487201908996212, 6.322323827989749, 6.475448008990497, 6.489961143990513, 6.440536918977159, 6.464307093003299, 6.4445162449846976, 6.502055136021227, 6.449923370993929, 6.457670695977868, 6.475844263986801, 6.508576316016843, 6.308906722988468, 6.468757670998457, 6.799335764007992, 6.480883577998611, 7.255188976996578, 6.48317269400286, 6.448240365993115, 6.4726941820117645];[4.011744822986657, 3.9893447419890435, 3.451145233993884, 3.4513447860081214, 3.4187742579961196, 3.4745259350020206, 3.743631346995244, 3.4228644920076476, 3.431086969008902, 4.017837776002125, 4.274126931995852, 3.438707767010783, 4.016848543004016, 3.9921609640005045, 3.39180310498341, 3.274057864007773, 3.8956019489851315, 3.8434544979972998, 3.814432910992764, 3.420875203999458, 3.3223693320032908, 3.7253292220120784, 4.253008718005731, 3.3734229749970837, 4.27549144999648, 3.2926695040077902, 3.434953598989523, 4.265533033016254, 3.9853074439888587, 3.404638509004144, 3.425120298998081, 4.0262780340272, 4.002970157991513, 3.8594714979844866, 4.023730853994493, 4.005892541012145, 3.4126944989984622, 3.4426021879771724, 3.575637161018676, 3.4570280439947965, 3.4314555109885987, 3.776430327008711, 4.273506477009505, 3.962207137985388, 3.9331280519691063, 3.3941106730053434, 3.4890017120051198, 4.03186295699561, 4.258157633012161, 3.4043035289942054]
features.5;0.0093920140061527;0.0289200120023451;2.228316237014951;1.6516742419917136;3.0792130402914166;1.34912574184597;2.282376612337274;[0.009556452991091646, 0.009571554997819476, 0.012181550991954282, 0.012324861003435217, 0.011850566006614827, 0.011851820992887951, 0.01205196199589409, 0.012333858001511544, 0.01227773899154272, 0.01216159800242167, 0.012270028004422784, 0.012220149001223035, 0.012172356990049593, 0.012391670999932103, 0.01191469699551817, 0.012226535996887833, 0.012179639990790747, 0.012150328999268822, 0.012250496001797728, 0.012265647994354367, 0.01207529399835039, 0.012182491991552524, 0.012357330997474492, 0.012246138998307288, 0.012276976005523466, 0.012182692997157574, 0.011879259007400833, 0.012189818007755093, 0.012308908000704832, 0.01227364999067504, 0.01233083099941723, 0.01227943399862852, 0.01226186499116011, 0.012275967004825361, 0.012272057996597141, 0.012245431003975682, 0.01206575200194493, 0.012169107998488471, 0.009623045989428647, 0.012068974989233539, 0.012445555010344833, 0.01216992799891159, 0.012258413000381552, 0.024243944004410878, 0.009392014006152749, 0.012069584001437761, 0.011949387000640854, 0.012286448007216677, 0.012463628998375498, 0.012269447994185612];[0.032382060002419166, 0.031187211992801167, 0.03139083899441175, 0.031077024003025144, 0.030290883005363867, 0.029376869002589956, 0.031096850987523794, 0.029325010007596575, 0.030590711001423188, 0.028920012002345175, 0.029234592002467252, 0.029519090996473096, 0.031166175001999363, 0.03004262500326149, 0.03124651599500794, 0.030683538992889225, 0.03130301399505697, 0.0306479229911929, 0.03041486200527288, 0.030168707002303563, 0.02932638999482151, 0.03020585900230799, 0.03140338300727308, 0.031012723993626423, 0.03202022200275678, 0.0306653110019397, 0.031719463993795216, 0.030066212013480254, 0.030106653997791, 0.029748792992904782, 0.03134088100341614, 0.03140912399976514, 0.030290484995930456, 0.029827419988578185, 0.02918419499474112, 0.02977469499455765, 0.032372139001381584, 0.03160684798785951, 0.03194536900264211, 0.030561432999093086, 0.031846861995290965, 0.03072638799494598, 0.03191355799208395, 0.03171009798825253, 0.031058526001288556, 0.031246058002579957, 0.032509297991055064, 0.03137470499495976, 0.032313685995177366, 0.03224947598937433];[2.3176719199836953, 2.342496024997672, 2.3509828700043727, 2.3391608849924523, 2.3242404159973375, 2.5388888539891923, 2.3328080419887556, 2.344914492990938, 2.3198687689873623, 2.348039106000215, 2.345630974014057, 2.5465364870033227, 2.267765433018212, 2.3251880099996924, 2.349238034003065, 2.349537631002022, 2.3602898130047834, 2.3374664220027626, 2.3465582779754186, 2.3490445840143366, 2.3214154440065613, 2.543199416992138, 2.593323228007648, 2.274301248995471, 2.520005881000543, 2.2801267500035465, 2.322897477002698, 2.3457226539903786, 2.3433135009836406, 2.5430178699753014, 2.290783343996736, 3.012085116977687, 2.270588779996615, 2.3636157989967614, 2.326937126010307, 2.3480445709865307, 2.3560808320180513, 2.326938220008742, 2.3466970000008587, 2.345127667984343, 2.3525612049998017, 2.3358896150020882, 2.319674791986472, 2.5203339780127862, 2.2676793599966913, 2.359272716988926, 2.3334514949820004, 2.3235382760030916, 2.536153455002932, 2.228316237014951];[1.6947376129974145, 2.18302417799714, 1.6890824789879844, 1.9447025839908747, 1.9286773100029677, 2.115619340998819, 1.6762126310204621, 1.746942390993354, 1.7419124479783932, 1.745565927005373, 1.7381167500134325, 1.7495021219947375, 1.740331064997008, 1.92407294298755, 2.2628235779848183, 1.7408779769903049, 2.015631187998224, 1.6867462689988315, 1.9304861509735929, 1.9178200029855361, 1.6700398700049846, 1.7360277469997527, 1.8916626680147601, 1.7469552629918326, 1.7412646929878974, 1.7411678600037703, 1.7514767069951631, 1.660504405022948, 1.9438796820031712, 2.316183507995447, 1.6616276689746883, 1.7453632819961058, 1.916856812997139, 2.2698480550025124, 1.7462254779966315, 2.2746777000138536, 1.902881931993761, 1.7524287310079671, 1.6516742419917136, 1.706605055995169, 2.185416442982387, 1.6781089199939743, 1.9243737749930006, 1.739859778987011, 1.7506146399973659, 1.7471247219800716, 1.9383645800116938, 2.2870465379965026, 1.9125773169944296, 1.7609769529954065]
features.7;0.017648013003054;0.0520700600027339;4.131098349986132;3.420509799005231;2.9504772006753948;1.2077434630321942;2.4429668145483854;[0.018765154003631324, 0.018042644995148294, 0.017751963998307474, 0.017758970003342256, 0.018585369994980283, 0.018076432999805547, 0.017648013003054075, 0.018065087002469227, 0.018203248007921502, 0.018899316986789927, 0.019932612995035015, 0.020137867002631538, 0.02079904600395821, 0.021071919007226825, 0.0212113000015961, 0.02198392200807575, 0.02235222300805617, 0.02184744700207375, 0.022096632004831918, 0.022055031004128978, 0.02230003901058808, 0.022111420999863185, 0.02256357399164699, 0.022596801005420275, 0.02271728999039624, 0.022527635999722406, 0.022392689003027044, 0.02238227700581774, 0.022885244005010463, 0.02255031200184021, 0.02243443700717762, 0.022785881999880075, 0.0226496010000119, 0.022524605999933556, 0.03391440000268631, 0.02223550398775842, 0.02188266300072428, 0.022117795000667684, 0.022426576004363596, 0.021972446993459016, 0.02264762499544304, 0.02212672399764415, 0.022675308006000705, 0.022365601995261386, 0.023006244999123737, 0.022110877005616203, 0.02262673800578341, 0.022250818990869448, 0.022903806006070226, 0.02245909400517121];[0.052898729001753964, 0.056922579009551555, 0.057269236000138335, 0.05510966799920425, 0.05296493700006977, 0.05824420999852009, 0.059289789001923054, 0.053015613011666574, 0.05654925499402452, 0.05283103800320532, 0.059064136003144085, 0.05852147699624766, 0.053371289002825506, 0.05612464000296313, 0.052748720001545735, 0.05900738800119143, 0.05846614300389774, 0.052934513994841836, 0.052666945004602894, 0.05270214698975906, 0.05265435000183061, 0.053141658994718455, 0.05451154000184033, 0.05207006000273395, 0.06156773600378074, 0.0587117009999929, 0.05550655600382015, 0.05293429699668195, 0.05314657599956263, 0.05893557099625468, 0.056133195001166314, 0.05609263900259975, 0.05213596399698872, 0.058502251995378174, 0.059116842996445484, 0.05589412999688648, 0.05535352799051907, 0.05318113499379251, 0.058093373008887284, 0.05895307500031777, 0.0546718650002731, 0.055123461002949625, 0.05258718399272766, 0.05852890798996668, 0.05915953899966553, 0.052667112002382055, 0.05251943400071468, 0.0525311670062365, 0.0523222970077768, 0.05318832700140774];[4.342840671000886, 4.400960317987483, 4.348140143003548, 4.937674277010956, 4.36002923999331, 4.28563012900122, 5.209119848004775, 4.857252263012924, 5.178721243995824, 4.848584438994294, 4.3154218749841675, 4.344945264005219, 4.318375799994101, 4.36483907001093, 5.2036848699935945, 4.270784280000953, 4.90623135502392, 4.366693272997509, 4.394354639996891, 4.37389927401091, 5.1821025109966286, 4.877050811992376, 4.366878048997023, 4.370655052014627, 4.395631755978684, 5.22497998898325, 4.278503801993793, 4.693069950983045, 4.1519249150005635, 4.131098349986132, 4.690824632984004, 4.271604057008517, 4.370357267995132, 4.342508103, 4.390571858006297, 4.3679906759934966, 4.375463189993752, 4.398692447008216, 4.4099944519985, 4.355805389015586, 4.381152629008284, 4.365416902990546, 4.354876124998555, 4.932283690010081, 5.181679481000174, 4.173570314000244, 4.398501627991209, 4.355936154999654, 4.359921390016098, 4.758600867004134];[4.148671249990002, 4.448115275008604, 3.5827881429868285, 3.638956883994979, 4.174332808994222, 4.187732470993069, 3.6682710479799425, 4.346870703986497, 4.481115376009257, 3.506201422016602, 3.652709957023035, 3.5304918170149904, 3.9155836290010484, 4.464846517003025, 3.560164360998897, 3.646506204007892, 4.179158323007869, 4.144166893005604, 4.448760318016866, 3.420509799005231, 4.248631477996241, 4.446907262012246, 3.5881929360039067, 3.6026765370042995, 3.6519143050099956, 3.65512610701262, 3.6226767239859328, 3.6380319119925844, 3.643022481992375, 3.9306449789874023, 3.5462113749963464, 3.6517586580011994, 4.459104721012409, 3.564682473996072, 3.7236937540001236, 3.6457279700262006, 3.8720709000044735, 3.542923120010528, 3.4585494570201263, 3.677619736015913, 3.9049988119950285, 3.52731954799674, 3.6109098390006693, 4.186581911999383, 3.656350844001281, 3.944505144987488, 3.8717110699944897, 3.5147579480108107, 3.6473024709848687, 4.298249091996695]
features.10;0.0082562469906406;0.0168741130037233;1.7203032729885308;1.6124876309913816;2.043799443361125;1.0668629265272953;1.91570949982658;[0.008580152003560215, 0.008404412001254968, 0.008368804992642254, 0.008403395986533724, 0.008373966993531212, 0.008340070999111049, 0.0084346049989108, 0.00830626099195797, 0.008461170000373386, 0.00826979499834124, 0.008292525002616458, 0.008278344990685582, 0.008375172998057678, 0.008292654005344957, 0.008290950005175546, 0.008407070999965072, 0.008380622995900922, 0.008411089002038352, 0.008440982986940071, 0.008331914999871515, 0.008270036996691488, 0.008367905000341125, 0.008362362001207657, 0.008328772993991151, 0.008318178995978087, 0.008332682002219371, 0.008403904997976497, 0.008382796993828379, 0.008309762008138932, 0.00836810699547641, 0.008337659994140267, 0.008314271995914169, 0.00832546700257808, 0.008520689007127658, 0.00832517200615257, 0.008370133000425994, 0.008299663997604512, 0.0082575709966477, 0.008330986995133571, 0.008256246990640648, 0.008388629008550197, 0.008309158001793548, 0.008324490991071798, 0.008346272996277548, 0.008414298994466662, 0.00831982800445985, 0.008300597008201294, 0.008283760005724616, 0.008359493993339129, 0.008306387986522168];[0.017069295994588174, 0.017255046986974776, 0.017125489001045935, 0.016874113003723323, 0.01701654799398966, 0.017005945002892986, 0.01735619400278665, 0.017852432996733114, 0.018365773008554243, 0.018559051997726783, 0.019010243995580822, 0.018960084998980165, 0.019462355005089194, 0.019457133996183984, 0.01941535600053612, 0.020150041993474588, 0.019859644991811365, 0.019936198004870676, 0.01983414200367406, 0.023148616004618816, 0.02030486799776554, 0.01995666100992821, 0.019915035998565145, 0.01986547900014557, 0.01982244200189598, 0.019948781991843134, 0.019927273999201134, 0.01994609499524813, 0.019844676004140638, 0.019963361992267892, 0.019939302001148462, 0.02004469900566619, 0.020429481999599375, 0.019951253998442553, 0.01995316600368824, 0.019887898000888526, 0.01987782800279092, 0.019903095992049202, 0.020131209996179678, 0.020392428996274248, 0.019844391994411126, 0.019944636995205656, 0.01977642900601495, 0.01987978699617088, 0.020010366992210038, 0.020453002012800425, 0.01994622500205878, 0.019897810998372734, 0.020299496012739837, 0.0199003659945447];[1.8214321770064998, 1.8231585680041462, 1.82501074000902, 2.023501371004386, 1.7778680510091363, 1.835268361013732, 1.826143950020196, 1.8201445029844763, 1.748945122002624, 1.8222225760109723, 1.751329157006694, 1.8262369409931125, 1.83818792499369, 1.8203052250028122, 2.391496851982083, 1.7424198430089746, 1.8218358390004141, 1.9983420899952762, 2.3175223210128024, 1.7540393129893346, 1.8281916139967507, 1.9659886179870227, 1.8206613290094538, 1.721941127005266, 2.083736972985207, 1.7615505249996204, 1.8219928519974928, 1.824180322990287, 1.8130844670085935, 2.493524322009762, 1.7984137309977086, 1.7203032729885308, 1.8340273880166933, 1.8205829320068005, 1.8257523109932663, 2.517620390994125, 1.7243248989980202, 1.8393992040219018, 2.3882929969986435, 1.780170658006682, 2.397726307011908, 1.7820759040187113, 2.3865346620004857, 1.7651110269944184, 2.519130166998366, 1.7684537430031924, 1.798483207996469, 1.8222547969926381, 2.3590422099950956, 1.822718571012956];[1.6985478939895984, 1.6970746739971219, 1.6975532179931179, 1.6972460090182722, 1.696845779006253, 1.9609369370009517, 1.646688085005735, 1.6781235880043823, 1.6903028729866492, 1.6912581139913527, 1.6945252479927149, 1.873749730992131, 1.6721345219993964, 1.6852727210352896, 1.9605729809991317, 1.6477291229966795, 1.6917239949980285, 1.6951621869957307, 1.69454153800325, 1.6889968070026953, 1.6902091359806946, 1.688584550996893, 1.7229928739980096, 1.6945204520015977, 1.847034040998551, 1.6861777940066531, 2.2326015470025595, 1.617169406003086, 1.7088350749982055, 1.6957933259982383, 1.6954191730037564, 1.697871500000474, 1.6138764059869573, 1.7038041750056436, 1.7265186830190942, 1.6944033370091347, 2.2205492820066866, 1.6494734349835198, 1.6957097699923906, 1.972689617992728, 1.6704027250088984, 1.6995363189926138, 1.7011894949973794, 1.965651449005236, 1.6335437300003832, 1.74059461800789, 1.7023645009903703, 1.698549376014853, 1.6124876309913816, 1.7038016320002498]
features.12;0.016698797000572;0.0339594800025224;3.451978073993814;3.327630105006392;2.0336482922308146;1.037368326726081;1.960391733425078;[0.01710093900328502, 0.016782492995844223, 0.016698797000572085, 0.016844681013026275, 0.01806523599952925, 0.018812530994182453, 0.019323092012200505, 0.020039092996739782, 0.020720214990433306, 0.021474836990819313, 0.021339793005608954, 0.02168511299532838, 0.021609490999253467, 0.022152965000714175, 0.02221914700930938, 0.022486246001790278, 0.021782630996312946, 0.022647054996923544, 0.021952543000224978, 0.02232005300174933, 0.02241000600042753, 0.021578567000688054, 0.02255564100050833, 0.02169486999628134, 0.02259754401165992, 0.02159131799999159, 0.022299111995380372, 0.021696900003007613, 0.022435298000345938, 0.02182637300575152, 0.022230739996302873, 0.02220955399388913, 0.0214609269896755, 0.022572993009816855, 0.02151489800598938, 0.022497912010294385, 0.02194455599237699, 0.022253386996453628, 0.021476178008015268, 0.02235773199936375, 0.02168026399158407, 0.022402405011234805, 0.02151650701125618, 0.022321785989333875, 0.02171579099376686, 0.02251876800437458, 0.021893768993322738, 0.02241947699803859, 0.021868231997359544, 0.022435766004491597];[0.03609825199237093, 0.03716360600083135, 0.03719902200100478, 0.034540628010290675, 0.03465248800057452, 0.03532537099090405, 0.034914885996840894, 0.03500424200319685, 0.03620935800427105, 0.034534995997091755, 0.03443391600740142, 0.03455262799980119, 0.03516500801197253, 0.0341943200037349, 0.035066399999777786, 0.03421474699280225, 0.034761507995426655, 0.03556320500501897, 0.03405021100479644, 0.034882742998888716, 0.03542121799546294, 0.03408400100306608, 0.03482948699092958, 0.03510332100267988, 0.034439648006809875, 0.034797758009517565, 0.034928765991935506, 0.034114807000150904, 0.03464709999389015, 0.0355550890089944, 0.03414836199954152, 0.03656487200350966, 0.03442088500014506, 0.03436690798844211, 0.034438415998010896, 0.03447323400177993, 0.03452503800508566, 0.034528819989645854, 0.03455244400538504, 0.034682525001699105, 0.034264839996467344, 0.03479299599712249, 0.03427723699132912, 0.034418356997775845, 0.035082300993963145, 0.03395948000252247, 0.03425881998555269, 0.0350754160026554, 0.03436393599258736, 0.03463065100368112];[4.21193329700327, 3.6721850859903498, 3.726005235002958, 3.5854905109881656, 3.5406304209900554, 3.903924686994287, 4.037098358996445, 4.425819534008042, 3.5779789150110446, 3.7237903620116413, 3.6977983380056685, 4.0214729940053076, 4.042194882000331, 3.591066862005391, 3.64714198600268, 4.03747819099226, 3.6759501029882813, 3.9494415410154033, 4.035195010015741, 3.646433033994981, 3.6608193139982177, 3.6394405819883104, 3.7222189890017034, 3.6582634869846515, 3.6529855900007533, 3.648686843996984, 4.5257635850139195, 4.139524322003126, 3.643415307989926, 3.6547086899954593, 3.6539994600170758, 3.685371353989467, 3.6544728180160746, 3.660866250982508, 3.9374750680144643, 3.88744133200089, 3.5245522490004078, 3.921052530015004, 3.563376462974702, 3.5547194740065606, 3.595908402989153, 4.073327302001417, 3.661889103008434, 3.6526343949954025, 3.659845470014261, 3.451978073993814, 3.673281745010172, 3.653229661984369, 3.6950385550007923, 4.0205909510114];[3.515455204018508, 3.524409845005721, 4.3352243910048855, 3.379861182998866, 3.9339112089801347, 3.561198655006592, 3.532458735004184, 3.9226731319795363, 3.976783959005843, 3.5500253189966315, 3.5133380769984797, 3.814277311001206, 3.7896443659847137, 3.901181653011008, 3.9194900340080494, 3.552584957986255, 3.403574345007655, 3.528764404996764, 3.432904197994503, 3.5340358919929713, 3.4974046660063323, 3.5243061069922987, 3.956422624003608, 3.7458362830075203, 3.5847873259772314, 3.675888205994852, 3.5189533029770246, 3.506932357006008, 3.522506567009259, 3.5166392709943466, 3.524995961008244, 3.82746821299952, 3.918503759006853, 3.518945845979033, 3.5064509989897488, 3.9954452050005784, 3.9856980640033726, 3.501258392003365, 3.9262926510127727, 4.361225993008702, 4.267141857009847, 3.4370049759891117, 3.3351925360038877, 3.327630105006392, 3.5249111610028194, 3.9184312779980246, 3.531896989996312, 3.5094571499939775, 3.9028540669823997, 4.064294505995349]
features.17;0.0083811869990313;0.0142695950053166;1.6060712000034982;1.594868527012295;1.702574469101557;1.007024198422292;1.6906986661978785;[0.00865577399963513, 0.008537838992197067, 0.008657744008814916, 0.008542552008293569, 0.008576159001677297, 0.00873839799896814, 0.008584081995650195, 0.008684918997460045, 0.008747605999815278, 0.008708760011359118, 0.008709845002158545, 0.00871483598893974, 0.00849625701084733, 0.008512339001754299, 0.008629678006400354, 0.008876887994119897, 0.008400145001360215, 0.008525687997462228, 0.008651191004901193, 0.008458783995592967, 0.008633388002635911, 0.008416960001341067, 0.008517207999830134, 0.008747915999265388, 0.00865689100464806, 0.00912606599740684, 0.008542124007362872, 0.008584658993640915, 0.008400485996389762, 0.008424498999374919, 0.008820799004752189, 0.008447855987469666, 0.008619597007054836, 0.008605131006333977, 0.008381186999031343, 0.008623949994216673, 0.008487255006912164, 0.00841188601043541, 0.008681977007654496, 0.008592365993536077, 0.008535492001101375, 0.008832562001771294, 0.008635056001367047, 0.00839169800747186, 0.008724383995286189, 0.00859234100789763, 0.009307595988502726, 0.012232626002514735, 0.008561022012145258, 0.008579665009165183];[0.014600524998968467, 0.01442991298972629, 0.014319747991976328, 0.016771277994848788, 0.014374356993357651, 0.014344240989885293, 0.014416287987842225, 0.014351360005093738, 0.014274212997406721, 0.01426959500531666, 0.014578771995729767, 0.014856788999168202, 0.015214756000204943, 0.015318398000090383, 0.015692928005591966, 0.0159584209905006, 0.01591485200333409, 0.01611970098747406, 0.01641292599379085, 0.016325630000210367, 0.016338278001057915, 0.016738692997023463, 0.016730824994738214, 0.01667922400520183, 0.016746813998906873, 0.016750563998357393, 0.01677429600385949, 0.016761956008849666, 0.01671476400224492, 0.016740705003030598, 0.01671690600051079, 0.01673571500577964, 0.016766090993769467, 0.016297875001328066, 0.016457409001304768, 0.016737783007556573, 0.016737279991502874, 0.016801905003376305, 0.01675355299084913, 0.016724838002119213, 0.016816775998449884, 0.01667923599597998, 0.016802940008346923, 0.01673816099355463, 0.016784186009317636, 0.016337410008418374, 0.016383510999730788, 0.016737616999307647, 0.016821643002913333, 0.01673480198951438];[1.7418405880162027, 1.8940602579968981, 2.240938515999005, 1.642815426006564, 2.3911427030107006, 1.6381903720030095, 1.6060712000034982, 1.7065660979860695, 1.7241709230002016, 1.7186980370024685, 1.7159514539816882, 2.009893207999994, 1.6505455549922772, 1.7216385890060337, 1.8622032479761401, 2.250079117002315, 1.880577414020081, 1.6344040230032988, 1.7226082119886996, 1.6371757440065267, 2.282370048997109, 1.6790854199934984, 1.708368461986538, 1.708326693988056, 2.107873964996543, 1.6239992060145596, 2.37513863001368, 1.668480884996825, 1.7875227449985687, 1.87420796501101, 1.657689242012566, 1.7095269419951364, 1.7126024159952067, 1.7099825469922507, 1.7144794990163064, 1.7104388640000252, 1.7104849599854788, 1.6439161080052145, 1.7109498280042317, 1.6789442479785066, 1.6975562519946834, 1.704040860015084, 1.7064371120068245, 1.620384234993253, 2.2608707069884986, 1.6543022679834394, 1.7184633810102241, 1.7046586409996962, 1.7011606269952608, 1.6411497839872027];[1.6825744160159957, 1.6921104690118227, 1.6852618830016581, 1.6738730799843324, 2.01335673299036, 1.8444716419908218, 1.7793703189963708, 1.5993437589786481, 2.26514585998666, 1.6260766199993668, 1.6857875690038782, 1.6873763390030945, 2.266958614985924, 1.611622306983918, 1.6915635100012878, 1.7141807589796372, 1.683289444015827, 1.594868527012295, 1.6818367629894055, 1.6863341229909565, 1.6843970850168262, 1.9183839140023338, 1.6258510679908795, 1.8521073190204334, 2.2189513799821725, 1.6259303880069638, 1.6922012560098665, 1.6831101909920108, 1.6733101959980559, 1.6807869440090144, 2.215444504006882, 1.5999292760097887, 1.6888803880137857, 1.685677498971927, 1.687523615983082, 2.041840088000754, 1.6306801729951985, 1.8738180559885222, 1.6883000380039448, 1.678781323003932, 1.718163386991364, 1.6725062600162346, 1.6918302600097377, 1.677281493000919, 1.6870527420105645, 1.6828371689916821, 1.8800019759946736, 1.6495639239874436, 1.6882773810066283, 1.6837549350020709]
features.19;0.0177997209975728;0.0309722090023569;3.361818141012918;3.32939003300271;1.740039015587956;1.0097399546730073;1.723254593952804;[0.017954997005290352, 0.017799720997572877, 0.01786475100379903, 0.018400090004433878, 0.01881411399517674, 0.019796913999016397, 0.020419316992047243, 0.021618170008878224, 0.02192486700369045, 0.022358501999406144, 0.02250084800471086, 0.023267438999027945, 0.023545422998722643, 0.023366515000816435, 0.023473622000892647, 0.024251615002867766, 0.023545234987977892, 0.023657872996409424, 0.023361298008239828, 0.02421601901005488, 0.02359366900054738, 0.023647489011636935, 0.02339687300263904, 0.024260566002340056, 0.023660838007344864, 0.023604161004186608, 0.023337967999395914, 0.02422793699952308, 0.02363332400273066, 0.023291145989787765, 0.023496068999520503, 0.02436412699171342, 0.023748970997985452, 0.02391897700726986, 0.024577750999014825, 0.024317431001691148, 0.023664485997869633, 0.02369641698896885, 0.023395144002279267, 0.024198979008360766, 0.023579226995934732, 0.02362450100190472, 0.02361410799494479, 0.02540337698883377, 0.023644961998797953, 0.023665532004088163, 0.023333421006100252, 0.024224701002822258, 0.023642410000320524, 0.023626411988516338];[0.03408030800346751, 0.03480352398764808, 0.03171512200788129, 0.03196256198862102, 0.032035956013714895, 0.03182729698892217, 0.03178322300664149, 0.03196302001015283, 0.03200475098856259, 0.031984761997591704, 0.03201888500188943, 0.03192783100530505, 0.03198209400579799, 0.031801278004422784, 0.03128214000025764, 0.03201705400715582, 0.030972209002356976, 0.032037326993304305, 0.03164416499203071, 0.03191367800172884, 0.0313519009941956, 0.0318145429919241, 0.03139526300947182, 0.03192883399606217, 0.0311801909992937, 0.03195733900065534, 0.03127620699524414, 0.03210408700397238, 0.03138512099394575, 0.031246736994944513, 0.03197235100378748, 0.031253568013198674, 0.03118230600375682, 0.03197703999467194, 0.031189547007670626, 0.03121678800380323, 0.03195512600359507, 0.032070094006485306, 0.031178409000858665, 0.031194577008136548, 0.03187520201026928, 0.0313091690040892, 0.031946189992595464, 0.031230352993588895, 0.031354088001535274, 0.031890475991531275, 0.03129253099905327, 0.031944338988978416, 0.031069001997821033, 0.031303949988796376];[3.596826263994444, 3.58375523200084, 3.5759650530089857, 3.8628210960014258, 3.792789207000169, 3.5388177720014937, 3.547525456000585, 4.028067701001419, 4.033042741997633, 4.086263430988765, 4.134005408996018, 3.6013989459897857, 3.586296555993613, 3.9910444949928205, 3.8997392160090385, 3.746683152989135, 4.317035901010968, 3.511841985004139, 3.361818141012918, 3.5095614009915153, 3.8158389189920854, 3.698047140002018, 3.5866491199994925, 3.5954464489914244, 3.5875107340107206, 3.809098563011503, 3.7794394470111, 3.548996129000443, 3.4025144899787847, 3.837804516981123, 4.1520709859905764, 3.58933692399296, 3.8557708470034413, 3.604473087005317, 3.8545385770121356, 3.5953329379844945, 3.813836912988336, 3.7777288560173474, 3.4430165069934446, 3.4095054470089963, 4.020523909988697, 4.009520941996016, 3.6000859569903696, 4.382037280985969, 3.9832563749951078, 4.333992642990779, 3.517563699017046, 3.8188654169789515, 3.371990300001926, 3.7990810710034566];[3.565634260987281, 3.939539495986537, 3.761547098009032, 3.7153191679972224, 3.8083119449875085, 4.1053074070077855, 4.3215277009876445, 3.4271176300098887, 3.3598135909851408, 3.4614530070102774, 4.130463045992656, 3.573245976003818, 3.916013430993189, 3.586791953013744, 3.542926334994263, 3.5589089459972456, 4.325223660998745, 3.5188914669997757, 3.9298647660034476, 3.5899212540098233, 3.811447287007468, 4.068556516998797, 4.168600622011581, 4.089280118001625, 4.080906090006465, 3.8192083180038026, 4.3143424470035825, 3.4792677990189986, 3.625134481015266, 3.3458796230115695, 3.32939003300271, 3.96678657301527, 3.5639289889950305, 3.9717677300068317, 3.881538786008605, 4.312759922002442, 3.7409586580033647, 3.466800478985533, 3.4272843649960123, 3.3333574810094433, 3.38140161697811, 3.9685490819829283, 3.5744598229794065, 3.5645341140188975, 3.8684275730192894, 3.56138942000689, 3.5699483349890215, 3.8738736619998235, 3.563793410008657, 4.03952842700528]
features.24;0.0056694350059842;0.0104564290086273;0.8235615640005562;0.8118312629958382;1.844351156259877;1.0144491861047955;1.8180813603307977;[0.005745816000853665, 0.006136130003142171, 0.005929143007961102, 0.005849356995895505, 0.005876354000065476, 0.005961577000562102, 0.005824977008160204, 0.005750209995312616, 0.006379010999808088, 0.005669435005984269, 0.005861073994310573, 0.005764327012002468, 0.005834570009028539, 0.005873037996934727, 0.006099447011365555, 0.006001859001116827, 0.0066748919925885275, 0.006377136000082828, 0.006333369005005807, 0.006285777999437414, 0.006394049007212743, 0.0065105169924208894, 0.006455488008214161, 0.006582290996448137, 0.007271629001479596, 0.006697640987113118, 0.006766174003132619, 0.006782627999200486, 0.006777977003366686, 0.006886451999889687, 0.006848703997093253, 0.006955060991458595, 0.007585143990581855, 0.007036766008241102, 0.0070651200076099485, 0.007028918000287376, 0.0071554339956492186, 0.007161457993788645, 0.007376263994956389, 0.007837124998332001, 0.007308522996027023, 0.007412489998387173, 0.007281767000677064, 0.007215414007077925, 0.007281680998858064, 0.007296234005480073, 0.007830354996258393, 0.00717245698615443, 0.007193778990767896, 0.007233762997202575];[0.011278955003945157, 0.011628534004557878, 0.011074763999204151, 0.01116571799502708, 0.011054246991989203, 0.010968857997795567, 0.010695760996895842, 0.010722052000346594, 0.010674643999664113, 0.010730522000812925, 0.010729396002716385, 0.010701713006710634, 0.010789709995151497, 0.010778796000522561, 0.010762514008092694, 0.010726586988312192, 0.010689802002161741, 0.010794217989314348, 0.010738933007814921, 0.011302856000838801, 0.010684724009479396, 0.010826088997418992, 0.010723593004513532, 0.010790082000312395, 0.010807123995618895, 0.010610255994834006, 0.010500721997232176, 0.010537529000430368, 0.010730002002674155, 0.010798546005389653, 0.013424057004158385, 0.01076442000339739, 0.01046788299572654, 0.010540322997258045, 0.010477577990968712, 0.01074815698666498, 0.010802299992064945, 0.010729631991125643, 0.010567994002485648, 0.010594728999421932, 0.010606759999063797, 0.01081553399853874, 0.010811311003635637, 0.01077964600699488, 0.0279889009980252, 0.01045642900862731, 0.010543302007135935, 0.010575984997558407, 0.010495668000658043, 0.010520223004277796];[0.8560494450066471, 0.8636438429966802, 0.8561137420183513, 0.8611387650162214, 0.862627075999626, 0.858151223990717, 0.8331870800029719, 0.886325922983815, 0.948692639998626, 0.8611512729985407, 0.8667424719897099, 0.8601611210033298, 0.9398532630002592, 0.8604511440062197, 0.8597764049918624, 0.8599663519999012, 0.8551483490009559, 0.8541988399956608, 0.8513791359873721, 0.8533908140088897, 0.8551274619967444, 0.8737771059968509, 0.9388246479938971, 0.9419295200059423, 0.8621389789768727, 0.8623840249929344, 0.9486020110052777, 0.8547963769960916, 0.9507089499820722, 0.9433512629912002, 0.8618903440074064, 0.8310032079753, 0.8312597269832622, 0.9455857330030994, 0.8268263019999722, 0.8235615640005562, 0.8547967299964512, 0.949219810005161, 0.8562949000042863, 0.9496173480001744, 0.8604522590030683, 0.9566959740041057, 0.870941611006856, 0.8592325990030076, 0.9566381330078002, 0.8639584380289307, 0.835202227011905, 0.8560293619812, 0.946063587005483, 0.8532604240026558];[0.9371372340101516, 0.8583902920217952, 0.8594708629971137, 0.8525227149948478, 0.856361049998668, 0.8538778030051617, 0.8545914679998532, 0.8571010830055457, 0.8591519580077147, 0.9465642130089691, 0.8582835030247224, 0.9471424899966223, 0.8643831329973182, 0.8516856290079886, 0.854473063009209, 0.9420686030061916, 0.8563412369985599, 0.8579584600083763, 0.8782711989915697, 0.861821698010317, 0.8546186259918613, 0.8675934310158482, 0.851015924999956, 0.8521234650106635, 0.8621720380033366, 0.8516301829949953, 0.8554926899814745, 0.8594987689866684, 0.8517863070155727, 0.8506211729982169, 0.8592297389986925, 0.853263450000668, 0.8559359649952967, 0.8596224220091244, 0.8579796420090133, 0.8118312629958382, 0.8716593580029439, 0.9504081839986611, 0.8556576359987957, 0.8509310049848864, 0.8542279910034267, 0.8543821179919178, 0.934553818005952, 0.8534069049928803, 0.9451741019875044, 0.8545788570045261, 0.85260408600152, 0.859248483000556, 0.8583517139777541, 0.8521551019948674]


==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8           GEMM    edjihc,bac->edjihba                  igheb,edjihba->jigda
   8              0   edjihba,igheb->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jihfc,edf,bac,igheb->jigda
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,igheb,edjihc->jigda
   8              0   edjihc,igheb->djicgb                     bac,djicgb->jigda
   7           TDOT      djicgb,bac->jigda                          jigda->jigda

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0002586091868579;0.0007734331302344;;;2.990741124209745;;;[0.0002811388112604618, 0.0002623223699629307, 0.00026171421632170677, 0.00026035867631435394, 0.00026126811280846596, 0.00025972677394747734, 0.0002611191011965275, 0.0002604457549750805, 0.00026043085381388664, 0.0002615228295326233, 0.00026115821674466133, 0.0002602552995085716, 0.00025972817093133926, 0.0002611270174384117, 0.0002607242204248905, 0.0002607107162475586, 0.0002612229436635971, 0.0002611037343740463, 0.0002602161839604378, 0.0002598557621240616, 0.0002605961635708809, 0.0002588881179690361, 0.00026075635105371475, 0.00026070093736052513, 0.0002626669593155384, 0.0002628769725561142, 0.0002614813856780529, 0.000262947753071785, 0.00026070280000567436, 0.00026169978082180023, 0.000263736117631197, 0.000265754759311676, 0.0002625207416713238, 0.0002690339460968971, 0.0002720640040934086, 0.0002605048939585686, 0.00025958102196455, 0.00025942036882042885, 0.0002600140869617462, 0.0002591777592897415, 0.00026096776127815247, 0.00026042014360427856, 0.00025860918685793877, 0.0002603260800242424, 0.00026324158534407616, 0.0002602529712021351, 0.0002597607672214508, 0.0002600857987999916, 0.00025903014466166496, 0.0002605738118290901];[0.0011978219263255596, 0.0011548628099262714, 0.000987101811915636, 0.0009842179715633392, 0.0009957477450370789, 0.0009841970168054104, 0.0009867050684988499, 0.000982099212706089, 0.000979348085820675, 0.0009787310846149921, 0.0009824284352362156, 0.0009830128401517868, 0.000980110839009285, 0.0009800251573324203, 0.0009799939580261707, 0.0009825481101870537, 0.0009765531867742538, 0.0009801420383155346, 0.0009809406474232674, 0.0009827050380408764, 0.0009806831367313862, 0.0009827162139117718, 0.0009843986481428146, 0.0007919482886791229, 0.0010660779662430286, 0.0007910239510238171, 0.0007914691232144833, 0.0007946854457259178, 0.0007924800738692284, 0.0007868120446801186, 0.0007906956598162651, 0.0007992926985025406, 0.0007932400330901146, 0.0007787267677485943, 0.0007926947437226772, 0.0008077179081737995, 0.000790575984865427, 0.0010593519546091557, 0.0007897820323705673, 0.0007882267236709595, 0.0007841130718588829, 0.0007880576886236668, 0.0007879668846726418, 0.0007915860041975975, 0.0007897801697254181, 0.0007905471138656139, 0.000802116934210062, 0.0007734331302344799, 0.000790684949606657, 0.0008026957511901855];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0006249942816793;0.0087255798280239;;;13.961055458904085;;;[0.0006424258463084698, 0.0006305449642241001, 0.0006273770704865456, 0.0006328639574348927, 0.000630479771643877, 0.000625241082161665, 0.0006332052871584892, 0.0006251758895814419, 0.0006271069869399071, 0.000625919084995985, 0.0006290609017014503, 0.0006284420378506184, 0.0006351289339363575, 0.0006260350346565247, 0.000629231333732605, 0.0006320979446172714, 0.0006252718158066273, 0.0006336742080748081, 0.0006272769533097744, 0.0006282427348196507, 0.0006276536732912064, 0.0006286199204623699, 0.0006249942816793919, 0.000625045970082283, 0.0012550223618745804, 0.0012492598034441471, 0.001250081229954958, 0.0012575513683259487, 0.0013285488821566105, 0.0013312799856066704, 0.001334677916020155, 0.0013299910351634026, 0.0013270322233438492, 0.0013311603106558323, 0.001412064302712679, 0.0014100102707743645, 0.001420494168996811, 0.0014156252145767212, 0.001446451060473919, 0.0014485027641057968, 0.0014462489634752274, 0.0014416989870369434, 0.0014476841315627098, 0.001445224042981863, 0.00144565524533391, 0.0014432063326239586, 0.0014430657029151917, 0.0014453660696744919, 0.001458082813769579, 0.0014517400413751602];[0.008750621695071459, 0.008744277060031891, 0.00872695678845048, 0.008748679887503386, 0.008734083268791437, 0.00872557982802391, 0.0087272715754807, 0.008728382177650928, 0.008729394990950823, 0.008730493020266294, 0.008730533067137003, 0.008741808123886585, 0.00912105105817318, 0.0087372912093997, 0.008739097975194454, 0.008734030649065971, 0.008733421098440886, 0.00873727397993207, 0.008728256914764643, 0.00872900290414691, 0.00873612891882658, 0.008734622038900852, 0.008728951681405306, 0.008730321191251278, 0.008727740962058306, 0.008731627836823463, 0.008745587896555662, 0.008733823895454407, 0.00873158173635602, 0.008738152217119932, 0.008735218085348606, 0.008733592927455902, 0.008734955918043852, 0.0087390192784369, 0.008748563006520271, 0.008736060932278633, 0.008727279026061296, 0.008727244101464748, 0.008728255052119493, 0.00873328372836113, 0.008738435804843903, 0.00872913608327508, 0.008726965170353651, 0.008756173774600029, 0.00873193982988596, 0.008736575953662395, 0.00873820623382926, 0.008729657158255577, 0.00872926926240325, 0.008727369364351034];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0007673222571611;0.0029004258103668;;;3.779931812609691;;;[0.0007965662516653538, 0.0007723006419837475, 0.0007709059864282608, 0.0007673222571611404, 0.0007726703770458698, 0.0007700729183852673, 0.0007700496353209019, 0.0007696193642914295, 0.0007699159905314445, 0.0007723909802734852, 0.0007703988812863827, 0.0007712231017649174, 0.0007726931944489479, 0.0007678279653191566, 0.0007701688446104527, 0.000773807056248188, 0.0007686060853302479, 0.0007744841277599335, 0.00077056884765625, 0.0007705069147050381, 0.000768038909882307, 0.0007719499990344048, 0.000768016092479229, 0.0007677511312067509, 0.0007679001428186893, 0.0007766443304717541, 0.0007731770165264606, 0.0007719807326793671, 0.0007680361159145832, 0.0007687946781516075, 0.0007690726779401302, 0.0007719346322119236, 0.0007786029018461704, 0.0007677250541746616, 0.0007721502333879471, 0.0007682288996875286, 0.000770313199609518, 0.0007718191482126713, 0.000769925769418478, 0.0007710792124271393, 0.0007674610242247581, 0.0007703201845288277, 0.0007771681994199753, 0.0007680500857532024, 0.0007681837305426598, 0.0007714149542152882, 0.000767457764595747, 0.0007688552141189575, 0.0007681623101234436, 0.0007681772112846375];[0.002952537965029478, 0.0034314915537834167, 0.002910492941737175, 0.0029116948135197163, 0.0029090680181980133, 0.00290687195956707, 0.002907766029238701, 0.002906251233071089, 0.0029105297289788723, 0.002908357884734869, 0.0029028397984802723, 0.0029075280763208866, 0.002902866806834936, 0.0029056230559945107, 0.0032574059441685677, 0.002908501774072647, 0.0029066731221973896, 0.002905944362282753, 0.002907967194914818, 0.0029072691686451435, 0.002908316906541586, 0.0029008169658482075, 0.0029051839374005795, 0.0029028640128672123, 0.0029078396037220955, 0.0029107145965099335, 0.0029055122286081314, 0.0032260441221296787, 0.0029043066315352917, 0.002932098228484392, 0.0029074158519506454, 0.002904183231294155, 0.0029069888405501842, 0.002906146924942732, 0.0029058270156383514, 0.002909553237259388, 0.0029115816578269005, 0.0029088552109897137, 0.002905399538576603, 0.002903818152844906, 0.003239448182284832, 0.002900425810366869, 0.0029013771563768387, 0.0029194033704698086, 0.0029052896425127983, 0.0029083951376378536, 0.0029088971205055714, 0.002908289898186922, 0.00291014788672328, 0.0029129120521247387];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.0012785359285771;0.0045396289788186;;;3.550646389632999;;;[0.0013033128343522549, 0.0012856759130954742, 0.0012830263003706932, 0.0012954683043062687, 0.0012893523089587688, 0.0012905602343380451, 0.001285521313548088, 0.0012889960780739784, 0.001286742277443409, 0.0012860721908509731, 0.0012884000316262245, 0.001291200052946806, 0.001286317128688097, 0.0012836027890443802, 0.0012829480692744255, 0.0012895939871668816, 0.0012967092916369438, 0.0012791352346539497, 0.0012823608703911304, 0.0012854286469519138, 0.0012831478379666805, 0.0012836656533181667, 0.0012832111679017544, 0.001290010754019022, 0.0012873318046331406, 0.0012854808010160923, 0.0012889518402516842, 0.0012807068414986134, 0.0012868009507656097, 0.0012947716750204563, 0.001283023040741682, 0.0012796339578926563, 0.0012876540422439575, 0.0012911129742860794, 0.0012829448096454144, 0.0012859068810939789, 0.0012908559292554855, 0.001292394008487463, 0.0012843627482652664, 0.001284132245928049, 0.0012866039760410786, 0.00128634599968791, 0.0012861499562859535, 0.0012879171408712864, 0.0012785359285771847, 0.0012916033156216145, 0.0012961323373019695, 0.0012989500537514687, 0.0013017738237977028, 0.0012806141749024391];[0.004558401647955179, 0.005109776742756367, 0.004546903073787689, 0.004545210860669613, 0.004549653269350529, 0.004548405762761831, 0.004560423083603382, 0.004541385918855667, 0.00454733707010746, 0.004542705602943897, 0.004546455107629299, 0.004554808139801025, 0.004548248834908009, 0.004553245846182108, 0.004564464092254639, 0.004544015973806381, 0.004551580175757408, 0.004547258839011192, 0.0045428043231368065, 0.004544041119515896, 0.00454383110627532, 0.004548750817775726, 0.004542795941233635, 0.0045456187799572945, 0.004547093994915485, 0.004540379159152508, 0.004539628978818655, 0.004550341051071882, 0.004544713068753481, 0.0045496802777051926, 0.004542983137071133, 0.004546943120658398, 0.004556787200272083, 0.004543730057775974, 0.004544013179838657, 0.004542120266705751, 0.0045427060686051846, 0.004539838060736656, 0.004551611375063658, 0.004556034225970507, 0.0045544058084487915, 0.004558876156806946, 0.004545185714960098, 0.004546007141470909, 0.004545735195279121, 0.004546348005533218, 0.00454756012186408, 0.004541026894003153, 0.004544952884316444, 0.004552716854959726];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.000736644025892;0.0018405471928417;;;2.49855714313709;;;[0.0007641902193427086, 0.000751580111682415, 0.0007414720021188259, 0.0007416470907628536, 0.0007394677959382534, 0.000741936732083559, 0.0007388568483293056, 0.0007445802912116051, 0.000742895994335413, 0.0007408438250422478, 0.000746970996260643, 0.0007412307895720005, 0.0007393518462777138, 0.0007464932277798653, 0.0007401830516755581, 0.0007415488362312317, 0.0007424699142575264, 0.000742489006370306, 0.0007366440258920193, 0.000743611715734005, 0.0007408279925584793, 0.0007376340217888355, 0.0007377839647233486, 0.0007441211491823196, 0.0007387669757008553, 0.0007413588464260101, 0.0007392670959234238, 0.0007408871315419674, 0.0007417630404233932, 0.0007383660413324833, 0.000737267080694437, 0.0007476396858692169, 0.0007398813031613827, 0.0007393793202936649, 0.0007384829223155975, 0.0007413388229906559, 0.0007394780404865742, 0.0007391679100692272, 0.0007388158701360226, 0.0007410957477986813, 0.0007404410280287266, 0.0007411041297018528, 0.000736648216843605, 0.0007422431372106075, 0.0007401113398373127, 0.0007399246096611023, 0.0007424252107739449, 0.0007417360320687294, 0.0007474147714674473, 0.0007444149814546108];[0.0019106809049844742, 0.0018781530670821667, 0.0018626092933118343, 0.0018599689938127995, 0.0018559661693871021, 0.0018564271740615368, 0.0018575657159090042, 0.0018597189337015152, 0.0018562199547886848, 0.0018521551974117756, 0.0018534292466938496, 0.0018671131692826748, 0.0018558530136942863, 0.0018531447276473045, 0.0018623238429427147, 0.0018664025701582432, 0.0018562963232398033, 0.001856636255979538, 0.00185307115316391, 0.0018411660566926003, 0.0018580746836960316, 0.0018543689511716366, 0.001855598296970129, 0.0018566790968179703, 0.0018696412444114685, 0.0018539964221417904, 0.0018529617227613926, 0.0018625641241669655, 0.001856061164289713, 0.0018548350781202316, 0.0018573291599750519, 0.001859176903963089, 0.0018554376438260078, 0.0018538879230618477, 0.0018533081747591496, 0.0018536271527409554, 0.0018539880402386189, 0.0018553361296653748, 0.001852608285844326, 0.0018655387684702873, 0.00186097901314497, 0.0018587089143693447, 0.0018542539328336716, 0.0018405471928417683, 0.0018548080697655678, 0.0018609617836773396, 0.001852510031312704, 0.0018518110737204552, 0.0018493370153009892, 0.001851813867688179];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0012989370152354;0.00300510879606;;;2.3135138661942194;;;[0.0013247099705040455, 0.0013099238276481628, 0.0013119159266352654, 0.0013063340447843075, 0.0013076611794531345, 0.0013033067807555199, 0.0013042362406849861, 0.001305681187659502, 0.0013107000850141048, 0.0013135909102857113, 0.0013067051768302917, 0.0013047102838754654, 0.0013057170435786247, 0.001308297272771597, 0.0013021430931985378, 0.0013040490448474884, 0.0013036220334470272, 0.0013126470148563385, 0.0013147681020200253, 0.0013030469417572021, 0.0013052327558398247, 0.0013116439804434776, 0.0013029812835156918, 0.0013010581023991108, 0.001304606907069683, 0.0013023377396166325, 0.0013026650995016098, 0.0013046949170529842, 0.001303630881011486, 0.0013090670108795166, 0.0013037631288170815, 0.0013043847866356373, 0.0013015931472182274, 0.0013024769723415375, 0.0013074306771159172, 0.0013053691945970058, 0.0013062050566077232, 0.0013040229678153992, 0.0013040080666542053, 0.0013065757229924202, 0.0013107452541589737, 0.001298937015235424, 0.0013044625520706177, 0.0012999819591641426, 0.0013082106597721577, 0.0013147210702300072, 0.001304415985941887, 0.0013078609481453896, 0.0013049258850514889, 0.0013049761764705181];[0.00305155199021101, 0.003030819818377495, 0.003039672039449215, 0.003019771073013544, 0.0030126958154141903, 0.003010557033121586, 0.003037765622138977, 0.00302186980843544, 0.0030298857018351555, 0.003010872285813093, 0.003013234119862318, 0.003007689956575632, 0.0030231699347496033, 0.003010396845638752, 0.0030228481628000736, 0.0030105821788311005, 0.003015515860170126, 0.0030105002224445343, 0.0030381157994270325, 0.003011406399309635, 0.0030112178064882755, 0.0030422168783843517, 0.003025840036571026, 0.0030148420482873917, 0.0030174721032381058, 0.0030171899124979973, 0.0030127842910587788, 0.0030213268473744392, 0.0030119572766125202, 0.003007045015692711, 0.0030051087960600853, 0.003019917756319046, 0.0030109588988125324, 0.003033788874745369, 0.003016945905983448, 0.0030093370005488396, 0.0030096578411757946, 0.003011212218552828, 0.0030126902274787426, 0.0030108168721199036, 0.003022118005901575, 0.0030129719525575638, 0.0030107260681688786, 0.003006907179951668, 0.0030109863728284836, 0.003007718827575445, 0.003009091131389141, 0.0030137686990201473, 0.0030081276781857014, 0.0030094231478869915];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0008244179189205;0.0015958282165229;;;1.9357029728471824;;;[0.0008507417514920235, 0.000829863827675581, 0.0008326796814799309, 0.0008321451023221016, 0.0008293832652270794, 0.0008279113098978996, 0.000828069169074297, 0.0008259639143943787, 0.0008281078189611435, 0.0008248980157077312, 0.0008271830156445503, 0.0008252100087702274, 0.0008267499506473541, 0.0008279150351881981, 0.0008253627456724644, 0.0008266819640994072, 0.0008286708034574986, 0.0008302647620439529, 0.0008317646570503712, 0.0008256910368800163, 0.0008272980339825153, 0.000826708972454071, 0.0008259708993136883, 0.0008279960602521896, 0.000829676166176796, 0.000824417918920517, 0.0008257729932665825, 0.0008266442455351353, 0.0008278479799628258, 0.0008307890966534615, 0.0008323020301759243, 0.0008298121392726898, 0.0008251219987869263, 0.0008246619254350662, 0.0008259830065071583, 0.0008271140977740288, 0.000824986957013607, 0.0008278540335595608, 0.0008271210826933384, 0.000826601404696703, 0.0008285157382488251, 0.0008282898925244808, 0.0008246339857578278, 0.0008311201818287373, 0.0008322857320308685, 0.000828809104859829, 0.0008263774216175079, 0.0008291797712445259, 0.0008286000229418278, 0.0008309432305395603];[0.0016655470244586468, 0.001643069088459015, 0.0016281879507005215, 0.0016292799264192581, 0.0016286890022456646, 0.0016268151812255383, 0.0016261739656329155, 0.0016280589625239372, 0.001626403070986271, 0.001623861026018858, 0.0016079009510576725, 0.0016051121056079865, 0.001600385643541813, 0.0016133110038936138, 0.001600933726876974, 0.001599626149982214, 0.0016010287217795849, 0.0015995409339666367, 0.0016105510294437408, 0.001648099161684513, 0.0016095028258860111, 0.0016016713343560696, 0.0015976722352206707, 0.001603968907147646, 0.0015999642200767994, 0.0015970822423696518, 0.001596179325133562, 0.0016057873144745827, 0.0016066399402916431, 0.0015958878211677074, 0.0016004578210413456, 0.0015983828343451023, 0.0016011940315365791, 0.0016134926117956638, 0.0015986450016498566, 0.0015983893536031246, 0.0015989718958735466, 0.0015975246205925941, 0.0015977299772202969, 0.0015992945991456509, 0.001605271827429533, 0.0015972810797393322, 0.0015967348590493202, 0.0016368348151445389, 0.0015975749120116234, 0.00160933006554842, 0.0015972289256751537, 0.001595828216522932, 0.0015962128527462482, 0.0015985332429409027];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.0014596148394048;0.0023947558365762;;;1.6406765483096342;;;[0.0015129037201404572, 0.0014995620585978031, 0.0014903899282217026, 0.001493997871875763, 0.0014908527955412865, 0.001489971298724413, 0.0014879899099469185, 0.0014904229901731014, 0.001489556860178709, 0.0014899978414177895, 0.0014883410185575485, 0.0014924691058695316, 0.0014894749037921429, 0.0014913096092641354, 0.0014913976192474365, 0.0014929240569472313, 0.0014905440621078014, 0.0014939093962311745, 0.0014900770038366318, 0.0014933631755411625, 0.001493979711085558, 0.0014914008788764477, 0.0014898828230798244, 0.0014936658553779125, 0.0014895512722432613, 0.0014876918867230415, 0.001491850707679987, 0.0014906381256878376, 0.0014917831867933273, 0.0014904532581567764, 0.0014912490732967854, 0.0014896849170327187, 0.0014987220056355, 0.0014914539642632008, 0.0014932160265743732, 0.0014923498965799809, 0.001491414848715067, 0.0014885258860886097, 0.001493421383202076, 0.0014973129145801067, 0.0015044412575662136, 0.0014924886636435986, 0.0014909482561051846, 0.0014891410246491432, 0.0014907079748809338, 0.0015009227208793163, 0.0014891722239553928, 0.0014606090262532234, 0.001461033709347248, 0.0014596148394048214];[0.002651421818882227, 0.002595558762550354, 0.0025791386142373085, 0.0025726300664246082, 0.0025746491737663746, 0.002573259174823761, 0.0025807032361626625, 0.0025732540525496006, 0.002570314798504114, 0.002570836804807186, 0.0025730999186635017, 0.0025864513590931892, 0.0025741150602698326, 0.002582825254648924, 0.002579769119620323, 0.002573072910308838, 0.0025735236704349518, 0.002514465246349573, 0.002481080126017332, 0.002482395153492689, 0.002484753727912903, 0.002481388859450817, 0.002481522038578987, 0.002482054755091667, 0.0024814289063215256, 0.002484302967786789, 0.00248019490391016, 0.0024851709604263306, 0.0024819360114634037, 0.0024850047193467617, 0.0024815979413688183, 0.0024795099161565304, 0.002481203991919756, 0.002481047995388508, 0.0024824650026857853, 0.0024849730543792248, 0.002480677794665098, 0.00248290179297328, 0.0023975749500095844, 0.0023974310606718063, 0.0024024629965424538, 0.0023991409689188004, 0.0023992471396923065, 0.002408429980278015, 0.002399520017206669, 0.002397431991994381, 0.0023993030190467834, 0.0023983949795365334, 0.0023947558365762234, 0.00239848205819726];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.0005032368935644;0.0010439651086926;;;2.074500343760901;;;[0.0005265120416879654, 0.0005126325413584709, 0.0005045388825237751, 0.0005074851214885712, 0.0005040401592850685, 0.0005057458765804768, 0.0005098739638924599, 0.0005066869780421257, 0.0005059256218373775, 0.0005059516988694668, 0.0005065109580755234, 0.000508453231304884, 0.0005043754354119301, 0.0005040657706558704, 0.0005126860924065113, 0.0005068499594926834, 0.0005057090893387794, 0.0005069100297987461, 0.0005061556585133076, 0.0005084588192403316, 0.0005040229298174381, 0.0005033891648054123, 0.0005191159434616566, 0.0005076490342617035, 0.0005054939538240433, 0.0005081952549517155, 0.0005070259794592857, 0.0005068988539278507, 0.0005067787133157253, 0.0005033868364989758, 0.0005070031620562077, 0.0005075079388916492, 0.0005058529786765575, 0.0005082371644675732, 0.0005044713616371155, 0.0005073929205536842, 0.0005046408623456955, 0.0005066120065748692, 0.0005057700909674168, 0.0005032368935644627, 0.0005116360262036324, 0.0005090758204460144, 0.0005078143440186977, 0.0005094287917017937, 0.0005055959336459637, 0.0005061733536422253, 0.0005051698535680771, 0.0005045849829912186, 0.0005037765949964523, 0.0005060718394815922];[0.0010728565976023674, 0.0010656961239874363, 0.0010487539693713188, 0.0010507977567613125, 0.0010484312660992146, 0.0010481709614396095, 0.0010467879474163055, 0.0010499749332666397, 0.0010475758463144302, 0.0010648011229932308, 0.0010485053062438965, 0.001052991021424532, 0.0010495721362531185, 0.0010465090163052082, 0.0010520950891077518, 0.0010477080941200256, 0.0010457858443260193, 0.001047781202942133, 0.001058344729244709, 0.0010489709675312042, 0.0010464861989021301, 0.0010467711836099625, 0.0010492689907550812, 0.001047760248184204, 0.0010469411499798298, 0.0010463008657097816, 0.001046729739755392, 0.0010646036826074123, 0.001050292979925871, 0.0010488303378224373, 0.0010449429973959923, 0.0010471842251718044, 0.0010473462752997875, 0.001048313919454813, 0.0010462170466780663, 0.0010492312721908092, 0.0010495642200112343, 0.0010612928308546543, 0.0010487362742424011, 0.0010456377640366554, 0.001051969826221466, 0.001043965108692646, 0.0010461220517754555, 0.0010626600123941898, 0.0010452531278133392, 0.0010474459268152714, 0.0010530641302466393, 0.0010475441813468933, 0.001048403326421976, 0.0010482920333743095];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           GEMM        fydv,ixv->fydix                       bdfi,fydix->byx
   6           TDOT        fydix,bdfi->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  dcv,fyc,ixv,bdfi->byx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fyc,dcv->fydv                    ixv,bdfi,fydv->byx
   6           TDOT        fydv,bdfi->yvbi                         ixv,yvbi->byx
   5           TDOT          yvbi,ixv->byx                              byx->byx

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp02_performance_forward/results/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0002590240037534386;0.0007387259975075722;;;2.851959613020094;;;[0.0002771099971141666, 0.000264058995526284, 0.00026134701329283416, 0.00026068699662573636, 0.0002605600166134536, 0.0002613060059957206, 0.0002601140004117042, 0.0002616929996293038, 0.0002602099848445505, 0.0002601600135676563, 0.0002607419737614691, 0.00026095399516634643, 0.00025922697386704385, 0.00025984999956563115, 0.0002590240037534386, 0.0002603100147098303, 0.00026052299654111266, 0.00025983399245887995, 0.00026060198433697224, 0.0002614550176076591, 0.0002597510174382478, 0.00026012700982391834, 0.00026066298596560955, 0.0002620310115162283, 0.0002604580076877028, 0.00026200799038633704, 0.0002629160007927567, 0.0002606020134408027, 0.0002596010162960738, 0.0002608899958431721, 0.00026081001851707697, 0.0002641409810166806, 0.0002632349787745625, 0.0002644970081746578, 0.0002641669998411089, 0.0002718390023801476, 0.0002688659878913313, 0.00026044799597002566, 0.000260138011071831, 0.00026304300990886986, 0.00025982700753957033, 0.0002612439857330173, 0.0002602349850349128, 0.0002609690127428621, 0.0002605329791549593, 0.0002595790138002485, 0.00025967200053855777, 0.0002602549793664366, 0.000260061991866678, 0.00025978198391385376];[0.0011760900088120252, 0.001161916006822139, 0.001149479008745402, 0.0011488640157040209, 0.0011494560167193413, 0.0011493490019347519, 0.0011478749802336097, 0.0011479599925223738, 0.0011536670208442956, 0.0011485060094855726, 0.0011476280051283538, 0.0011608849745243788, 0.0011494120117276907, 0.0008950230258051306, 0.0009039010037668049, 0.0008956590027082711, 0.0008968609909061342, 0.0008957780082710087, 0.0008997910190373659, 0.000906372006284073, 0.0008979470003396273, 0.0008940350089687854, 0.0009074519912246615, 0.0008959950064308941, 0.0008905820141080767, 0.0008970100025180727, 0.0008963549917098135, 0.0008959200058598071, 0.0008940989791881293, 0.0009079739975277334, 0.0008959320257417858, 0.000894714001333341, 0.0008968450129032135, 0.0008960400009527802, 0.0009829179907683283, 0.0007498769846279174, 0.0007499019848182797, 0.0007558270008303225, 0.0007526910048909485, 0.0007387259975075722, 0.0007587049913126975, 0.0007526600093115121, 0.0007704120071139187, 0.0007594709750264883, 0.0007556200143881142, 0.0007592840120196342, 0.0009749449964147061, 0.0007542330131400377, 0.0007491440046578646, 0.0007446779927704483];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0006194500019773841;0.008725241001229733;;;14.085464482003971;;;[0.0006424470047932118, 0.0006246439879760146, 0.0006206989928614348, 0.0006245170079637319, 0.0006301460089161992, 0.0006282099930103868, 0.0006322299886960536, 0.0006225839897524565, 0.0006239879876375198, 0.0006204000092111528, 0.0006329290044959635, 0.0006216740002855659, 0.0006302799738477916, 0.0006246679986361414, 0.0006264099793042988, 0.0006283900002017617, 0.0006260540103539824, 0.0006249159923754632, 0.0006278929940890521, 0.0006287010037340224, 0.0006243699754122645, 0.000632370007224381, 0.0006264749972615391, 0.0006408180051948875, 0.0006213789747562259, 0.0006194500019773841, 0.0006260810187086463, 0.0006234940083231777, 0.0006252439925447106, 0.0012984320055693388, 0.001302215998293832, 0.0012981370091438293, 0.001324370998190716, 0.0013253600045572966, 0.00132594900787808, 0.001327934005530551, 0.0013290240021888167, 0.0014159010024741292, 0.0014170209760777652, 0.0014137539837975055, 0.0014127510075923055, 0.001412596000591293, 0.0014438469952438027, 0.0014501860132440925, 0.0014523499994538724, 0.0014474350027740002, 0.0014477039803750813, 0.0014478189987130463, 0.0014485119900200516, 0.0014481969992630184];[0.008760305005125701, 0.008750967012019828, 0.008750072011025622, 0.008740062010474503, 0.008744952996494249, 0.00875093400827609, 0.008759962016483769, 0.008742500998778269, 0.008742966019781306, 0.008740833989577368, 0.008738449978409335, 0.008725241001229733, 0.008738690987229347, 0.00873562999186106, 0.008743087004404515, 0.008731962996535003, 0.008743637998122722, 0.00875394101603888, 0.00875498799723573, 0.00873386298189871, 0.008749249012907967, 0.008741029014345258, 0.008742787002120167, 0.008733803988434374, 0.008741279016248882, 0.008741858997382224, 0.00875607700436376, 0.008733427996048704, 0.008741927013034001, 0.008740176010178402, 0.00875490001635626, 0.008733450988074765, 0.008748765016207471, 0.008746609004447237, 0.008744649996515363, 0.008736113988561556, 0.008742976991925389, 0.008744048012886196, 0.008740681019844487, 0.008733224996831268, 0.00874217800446786, 0.00873615700402297, 0.00875096398522146, 0.008733583003049716, 0.008741022000322118, 0.008740849996684119, 0.00874140000087209, 0.008734983013710007, 0.008741330995690078, 0.008742469013668597];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0007639960094820708;0.0028939470066688955;;;3.787908537154224;;;[0.0007798779988661408, 0.0007681360002607107, 0.0007661569979973137, 0.0007686679891776294, 0.0007666359888389707, 0.0007668909966014326, 0.0007649260223843157, 0.0007658640097361058, 0.000769314996432513, 0.0007680779963266104, 0.0007715919928159565, 0.0007766810012981296, 0.0007661059789825231, 0.0007702680013608187, 0.0007659730035811663, 0.000765397009672597, 0.0007680699927732348, 0.0007652920030523092, 0.0007676189998164773, 0.0007687709876336157, 0.0007666190213058144, 0.0007663420110475272, 0.0007643289864063263, 0.0007692820217926055, 0.0007722619920969009, 0.0007664150034543127, 0.0007663950091227889, 0.0007697960245423019, 0.0007659019902348518, 0.0007639960094820708, 0.0007673770014662296, 0.000767748017096892, 0.0007680670241825283, 0.0007653020147699863, 0.0007693380175624043, 0.0007670829945709556, 0.000767256977269426, 0.0007692939834669232, 0.000764908007113263, 0.0007675520027987659, 0.0007703680021222681, 0.0007675379747524858, 0.0007655119989067316, 0.000767293997341767, 0.0007660819974262267, 0.0007679550035391003, 0.0007658660179004073, 0.0007691860082559288, 0.0007662279822397977, 0.000765358010539785];[0.002955375995952636, 0.003822587983449921, 0.0029192810179665685, 0.0029067309806123376, 0.002896855992730707, 0.0028961729840375483, 0.0029098379891365767, 0.00289969498408027, 0.0029007410048507154, 0.0028998380003031343, 0.0029051479941699654, 0.0029043070098850876, 0.002898539009038359, 0.0029070170130580664, 0.0031706909940112382, 0.0028939470066688955, 0.0029052259924355894, 0.0029047300049569458, 0.002898663020459935, 0.0028987420082557946, 0.0028969419945497066, 0.002901408006437123, 0.0028980020142626017, 0.0029033000173512846, 0.002899801009334624, 0.002899083017837256, 0.0028977059992030263, 0.0029081499960739166, 0.002901232015574351, 0.0029072580218780786, 0.0028957400063518435, 0.002895289013395086, 0.002901367988670245, 0.0028960920171812177, 0.0029032919846940786, 0.002905839995946735, 0.002910081995651126, 0.00290263001807034, 0.0028990090067964047, 0.0028980700008105487, 0.002905913017457351, 0.00290010598837398, 0.0029006990080233663, 0.0029061609820928425, 0.0028983759984839708, 0.0029032299935352057, 0.0029145470180083066, 0.0029080660024192184, 0.0029023989918641746, 0.0029032019956503063];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.0012766440049745142;0.004534445004537702;;;3.551847646539666;;;[0.001309395011048764, 0.001279996009543538, 0.0012822099961340427, 0.001277474977541715, 0.0012768509914167225, 0.0012828180042561144, 0.0012776269868481904, 0.0012811070191673934, 0.0012800339900422841, 0.001291610999032855, 0.0012808270112145692, 0.001280586002394557, 0.0012879550049547106, 0.0012795930088032037, 0.0012802330020349473, 0.0012806730228476226, 0.0012811810011044145, 0.0012822930002585053, 0.0012808619940187782, 0.001277079019928351, 0.0012805949954781681, 0.0012899389839731157, 0.0012807990133296698, 0.001283351011807099, 0.0012778450036421418, 0.0012859209964517504, 0.0012769849854521453, 0.0012797010131180286, 0.0012804759899154305, 0.001279729011002928, 0.0012861790019087493, 0.0012796049995813519, 0.0012805199949070811, 0.0012864589807577431, 0.0012772410118486732, 0.001278904004720971, 0.0012819829862564802, 0.001276845985557884, 0.0012779599928762764, 0.001282155979424715, 0.0012814599904231727, 0.001280221011256799, 0.0012882610026281327, 0.0012807350140064955, 0.0012766440049745142, 0.001288395986193791, 0.0012819049879908562, 0.001278342999285087, 0.0012766879808623344, 0.0012884559982921928];[0.005103670002426952, 0.00454110000282526, 0.004542832000879571, 0.004539012996247038, 0.004538175999186933, 0.004541016009170562, 0.004541783011518419, 0.00453972999821417, 0.0045389180013444275, 0.004535915999440476, 0.004534817999228835, 0.004542375012533739, 0.0048583190073259175, 0.004541812988463789, 0.004534445004537702, 0.004540576977888122, 0.004554721002932638, 0.004553817998385057, 0.004546314012259245, 0.0045592440001200885, 0.004553000995656475, 0.004559544991934672, 0.004546590993413702, 0.004540810012258589, 0.004867148003540933, 0.004541643982520327, 0.004540215013548732, 0.004542862996459007, 0.004544747993350029, 0.004540417983662337, 0.004540627007372677, 0.004540810012258589, 0.004544727999018505, 0.0045436290092766285, 0.004541902017081156, 0.004539007000857964, 0.0048529749910812825, 0.004538930981652811, 0.004535770014626905, 0.004540596011793241, 0.004544313997030258, 0.004546003008726984, 0.004541548987617716, 0.004544290015473962, 0.004543271992588416, 0.004542148002656177, 0.004539125016890466, 0.004540249006822705, 0.004851796984439716, 0.0045446769800037146];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0007356819987762719;0.001838744996348396;;;2.499374729036392;;;[0.0007576679927296937, 0.000746481993701309, 0.0007378319860436022, 0.0007362290052697062, 0.0007370840176008642, 0.0007409569807350636, 0.0007365389901679009, 0.000742304022423923, 0.0007383490155916661, 0.000737927999580279, 0.0007415430154651403, 0.0007367399812210351, 0.0007362869800999761, 0.000739309994969517, 0.0007381589966826141, 0.0007454370206687599, 0.0007565550040453672, 0.000739611015887931, 0.0007425319927278906, 0.0007371369865722954, 0.0007372390246018767, 0.0007398800225928426, 0.0007418970053549856, 0.0007375440036412328, 0.000738155998988077, 0.0007386050128843635, 0.0007405679789371789, 0.000736549001885578, 0.0007356819987762719, 0.0007410400139633566, 0.0007383429910987616, 0.0007413990097120404, 0.0007379949965979904, 0.0007398920133709908, 0.0007392459956463426, 0.0007386359793599695, 0.0007368359947577119, 0.0007411919941660017, 0.0007378189766313881, 0.0007370160019490868, 0.0007450130069628358, 0.0007385789940599352, 0.0007361409952864051, 0.0007408500241581351, 0.000738005997845903, 0.0007414270075969398, 0.0007377129804808646, 0.000739198992960155, 0.0007405880023725331, 0.0007386840006802231];[0.001900250994367525, 0.0018683680100366473, 0.0018615459848660976, 0.001855366979725659, 0.001851147972047329, 0.0018852890061680228, 0.0018614829750731587, 0.0018511319940444082, 0.0021864179871045053, 0.0018450030183885247, 0.0018461250001564622, 0.0018473190139047801, 0.0018507039931137115, 0.0018483480089344084, 0.0018503559986129403, 0.0018479500140529126, 0.0018610879778862, 0.0018466470064595342, 0.0018491630034986883, 0.0018487939960323274, 0.0021209440019447356, 0.00184798298869282, 0.0018489770009182394, 0.001850785978604108, 0.0018475260003469884, 0.0018486799963284284, 0.001847900013672188, 0.001845766993938014, 0.0018583849887363613, 0.0018492630042601377, 0.0018476980039849877, 0.0018485310138203204, 0.002115210983902216, 0.0018486430053599179, 0.0018482979794498533, 0.0018480970175005496, 0.001838744996348396, 0.0018462839943822473, 0.001849519001552835, 0.0018493759853299707, 0.0018459409766364843, 0.001850967004429549, 0.0018461110012140125, 0.0018481040024198592, 0.0021061910083517432, 0.0018466940091457218, 0.001845777005655691, 0.001847229985287413, 0.0018586619989946485, 0.0018481760052964091];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0012994860007893294;0.003000880009494722;;;2.3092822913613054;;;[0.0013183459814172238, 0.001301879994571209, 0.0013110750005580485, 0.001311928004724905, 0.0013010770198889077, 0.001301028998568654, 0.001301171985687688, 0.0013010890106670558, 0.0013012239942327142, 0.0012994860007893294, 0.0012997489830013365, 0.0013004640059079975, 0.0013072279980406165, 0.0013057669857516885, 0.0013045520172454417, 0.0013019870093557984, 0.0013036640011705458, 0.0013019829930271953, 0.0013047550164628774, 0.0013037640019319952, 0.0013020249898545444, 0.0013087839761283249, 0.0013038009929005057, 0.0013015050208196044, 0.0013078399933874607, 0.0013031350099481642, 0.0013046739913988858, 0.0013009750109631568, 0.001303672994254157, 0.001302361983107403, 0.001303566008573398, 0.0013015620061196387, 0.0013009099930059165, 0.0013070249988231808, 0.0013097809860482812, 0.0013024969957768917, 0.0013075569877400994, 0.0013036479940637946, 0.0013027359964326024, 0.0013028389948885888, 0.0013037549797445536, 0.0013012560084462166, 0.0013001119950786233, 0.001304655015701428, 0.001307897997321561, 0.00130143400747329, 0.0013086379913147539, 0.0013031470007263124, 0.00130428301054053, 0.0013050150009803474];[0.003054708009585738, 0.0030303910025395453, 0.0030079809948801994, 0.0030140690214466304, 0.0033827440056484193, 0.003002273995662108, 0.003010443993844092, 0.003012875997228548, 0.003005330014275387, 0.003006670973263681, 0.0030063480080571026, 0.0030038959812372923, 0.003002455021487549, 0.003003303019795567, 0.003018546005478129, 0.0030168539960868657, 0.0032761670008767396, 0.003002976009156555, 0.003006485989317298, 0.0030188800010364503, 0.003003910998813808, 0.003010491986060515, 0.0030065870087128133, 0.0030021819984540343, 0.003006764018209651, 0.0030093500099610537, 0.0030061159923207015, 0.0030023460276424885, 0.0032743850024417043, 0.0030040359997656196, 0.0030049349879845977, 0.003010835003806278, 0.00300735401106067, 0.0030045089952182025, 0.003007608000189066, 0.003004655009135604, 0.0030196970037650317, 0.0030074889946263283, 0.0030071270011831075, 0.0030091000080574304, 0.0033518620184622705, 0.0030026810127310455, 0.0030030750203877687, 0.0030046229949221015, 0.0030045100138522685, 0.003005112026585266, 0.003006093989824876, 0.003000880009494722, 0.00300158400204964, 0.0030039609991945326];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0008224699995480478;0.0015696559858042747;;;1.908465946073182;;;[0.0008509679755661637, 0.00082603600458242, 0.0008263489871751517, 0.0008252090192399919, 0.0008247809892054647, 0.0008244180062320083, 0.0008280389884021133, 0.0008255100110545754, 0.0008278570021502674, 0.0008271590049844235, 0.0008293309947475791, 0.0008255449938587844, 0.0008235999848693609, 0.0008228500082623214, 0.0008234269917011261, 0.0008247770019806921, 0.0008238120062742382, 0.0008224699995480478, 0.0008235859859269112, 0.0008231830142904073, 0.0008244389900937676, 0.0008336169994436204, 0.000827530981041491, 0.0008282320050057024, 0.0008281979826278985, 0.0008254680142272264, 0.0008243379998020828, 0.0008255159773398191, 0.0008257890003733337, 0.0008257459849119186, 0.0008235280110966414, 0.0008246380020864308, 0.0008232080144807696, 0.0008251190010923892, 0.0008270560065284371, 0.0008273090061265975, 0.0008275919826701283, 0.0008230759995058179, 0.000824199989438057, 0.0008241570030804724, 0.000826373987365514, 0.0008247130026575178, 0.0008252530242316425, 0.000824843009468168, 0.0008407070126850158, 0.0008252740080934018, 0.0008235609857365489, 0.0008271409897133708, 0.0008300550107378513, 0.0008289719989988953];[0.002013756020460278, 0.0015815200167708099, 0.0015810740005690604, 0.0015766250144224614, 0.0015746729914098978, 0.001576663984451443, 0.0015780579997226596, 0.0015874399978201836, 0.0015720539959147573, 0.0015753020124975592, 0.0015787860029377043, 0.001575473987031728, 0.0018266889965161681, 0.001571887987665832, 0.0015720590017735958, 0.0015722259995527565, 0.0015731699822936207, 0.0015741359966341406, 0.0015778399829287082, 0.0015704029938206077, 0.0015764220152050257, 0.0015733329928480089, 0.0015853210061322898, 0.0015734680055174977, 0.0018191020062658936, 0.0015732850006315857, 0.001575314992805943, 0.001582683005835861, 0.0015730149752926081, 0.0015754939813632518, 0.001574991998495534, 0.0015784960123710334, 0.0015852540091145784, 0.0015753429906908423, 0.0015738880028948188, 0.0015703020035289228, 0.001818687014747411, 0.0015834489895496517, 0.0015736630011815578, 0.001574768015416339, 0.001577073009684682, 0.0015760149981360883, 0.0015745269774924964, 0.0015730730083305389, 0.0015741440001875162, 0.0015743049734737724, 0.0015696559858042747, 0.002859869011444971, 0.0019316640100441873, 0.0015713789907749742];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.0014576429966837168;0.002348598005482927;;;1.6112299176315612;;;[0.001540830999147147, 0.0015265409892890602, 0.0015236980107147247, 0.0015225539973471314, 0.0015255820180755109, 0.0015225499810185283, 0.0015242710069287568, 0.0015384249854832888, 0.0015189929981715977, 0.001517789001809433, 0.0015203130024019629, 0.001520219026133418, 0.0015215519815683365, 0.0015204979863483459, 0.0015209690027404577, 0.0015196739987004548, 0.0015227349940687418, 0.0015219129854813218, 0.001521636004326865, 0.001522782986285165, 0.0015233899757731706, 0.0015200359921436757, 0.0015195839805528522, 0.001525711006252095, 0.0015223640075419098, 0.0015272620075847954, 0.0015224129892885685, 0.0014597080007661134, 0.0014635059924330562, 0.0014640630106441677, 0.0014650810044258833, 0.0014602120209019631, 0.0014602790179196745, 0.0014594800013583153, 0.0014603739837184548, 0.001459002000046894, 0.001460094004869461, 0.0014588750200346112, 0.0014624299947172403, 0.0014718689781147987, 0.0014616539992857724, 0.0014576429966837168, 0.0014607759949285537, 0.0014654199767392129, 0.0014602190058212727, 0.0014644089969806373, 0.0014633569808211178, 0.0014630680088885128, 0.0014598380075767636, 0.0014594840176869184];[0.0025837160064838827, 0.002561584988143295, 0.0024950919905677438, 0.002491719991667196, 0.0024902760051190853, 0.0024906760081648827, 0.0024860269913915545, 0.0024912640219554305, 0.0027956319972872734, 0.0024839919933583587, 0.002488502999767661, 0.002479260991094634, 0.0024874189984984696, 0.0024853849899955094, 0.002486215002136305, 0.002483746997313574, 0.0024860440171323717, 0.002484893979271874, 0.002483115007635206, 0.002487967984052375, 0.002752305008471012, 0.0024848149914760143, 0.002394717012066394, 0.002393834001850337, 0.002400438010226935, 0.002397105999989435, 0.0023944870044942945, 0.0023940950050018728, 0.002393665025010705, 0.0023954189964570105, 0.0023920969979371876, 0.002395233983406797, 0.0026422969822306186, 0.002393032016698271, 0.002396650001173839, 0.0023931140021886677, 0.0023938280064612627, 0.0023964080028235912, 0.0023952470219228417, 0.0023956260120030493, 0.002390303008724004, 0.0023918530205264688, 0.002354577009100467, 0.0023527359880972654, 0.0026030559965875, 0.002348598005482927, 0.0023548289900645614, 0.0023519389797002077, 0.002352406008867547, 0.0023581179848406464];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.0004952869785483927;0.0009805450099520385;;;1.979751240030295;;;[0.0005233919946476817, 0.0005020610115025192, 0.0004993280163034797, 0.0004990090092178434, 0.0005012360052205622, 0.0005015500064473599, 0.0005003060214221478, 0.0004996299976482987, 0.000498156005050987, 0.0004984120023436844, 0.0005023609846830368, 0.0004976929922122508, 0.000497221015393734, 0.0004983870021533221, 0.0004957999917678535, 0.0004991540045011789, 0.0004987620050087571, 0.0005002079997211695, 0.0005030040047131479, 0.0004973139730282128, 0.0004998399817850441, 0.000498973997309804, 0.000498151988722384, 0.0005005430139135569, 0.0004952869785483927, 0.0004998630029149354, 0.0004998229851480573, 0.0004982579848729074, 0.0004990360175725073, 0.0005046010192018002, 0.0004984310071449727, 0.0005040140240453184, 0.0004967990098521113, 0.000499649002449587, 0.0004983219841960818, 0.0005005840212106705, 0.0005045949947088957, 0.0004999669909011573, 0.0005008550069760531, 0.000498417008202523, 0.0004972770111635327, 0.0005026509752497077, 0.0005010150198359042, 0.0005003980186302215, 0.000499611982377246, 0.0005003419937565923, 0.0004976750060450286, 0.0004998539807274938, 0.0004974919720552862, 0.0004998139920644462];[0.0010190150060225278, 0.000997358001768589, 0.0009920310112647712, 0.0009870940120890737, 0.0013289689959492534, 0.000996193994069472, 0.0009868490160442889, 0.0009842180006671697, 0.000985510996542871, 0.0009848100016824901, 0.0009849810157902539, 0.0009850740025285631, 0.0009824659791775048, 0.0009855790121946484, 0.0009841060091275722, 0.0009846060129348189, 0.0012366219889372587, 0.0009865360043477267, 0.0009837200050242245, 0.0009842650033533573, 0.0009860470017883927, 0.000984359998255968, 0.0009859009878709912, 0.0009836870012804866, 0.0009849189955275506, 0.0009972169937100261, 0.0009859860001597553, 0.0009816900128498673, 0.0012493919930420816, 0.000982700992608443, 0.0009840260026976466, 0.000983875012025237, 0.00098554597934708, 0.0009833149961195886, 0.0009856430115178227, 0.0009963519987650216, 0.0009855969983618706, 0.000984768004855141, 0.0009850449860095978, 0.0009835810051299632, 0.0012241899967193604, 0.0009837800171226263, 0.0009837659890763462, 0.0009843419829849154, 0.0009805450099520385, 0.0009943149925675243, 0.000986639002803713, 0.0009838099940679967, 0.000982934987405315, 0.000982289988314733];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (64, 3, 11, 11)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (192, 64, 5, 5)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (384, 192, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 384, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.026228939001157414;0.3162263019985403;4.372981997001261;1.157309513000655;12.056389394347445;3.778576040270384;3.190722977612679;[0.027804253000795143, 0.03064471899961063, 0.029686592000871315, 0.02662433799923747, 0.02939237200007483, 0.026302219999706722, 0.02911809400029597, 0.029414832999464124, 0.02679350099970179, 0.028880280999146635, 0.026374112001576577, 0.029303024000910227, 0.030333692999192863, 0.027475182998387027, 0.030120962001092266, 0.02915357900019444, 0.029397868000160088, 0.02943032300026971, 0.02694705499925476, 0.029423474999930477, 0.02937528199981898, 0.03019363499879546, 0.029221762000815943, 0.026228939001157414, 0.029162954999264912, 0.026498738001464517, 0.029420901999401394, 0.030781761999605806, 0.026593634000164457, 0.02991124099935405, 0.02823882600023353, 0.029641556000569835, 0.029488572999980533, 0.026377354000942432, 0.029173414999604574, 0.0269066090004344, 0.029467352000210667, 0.029307316999620525, 0.028374382000038167, 0.029953506998936064, 0.031055020001076628, 0.029640667000421672, 0.029351139999562292, 0.02909870799885539, 0.029387118000158807, 0.02664931599974807, 0.029604776998894522, 0.030563489999622107, 0.02725822899992636, 0.030604928000684595];[0.3283896550001373, 0.3296088000006421, 0.3310212420001335, 0.3299570369999856, 0.3270726549999381, 0.3274278579992824, 0.3252165710000554, 0.32762451200142095, 0.3271620979994623, 0.3229169330006698, 0.31964919100028055, 0.3260816590009199, 0.32297756600019056, 0.325416256000608, 0.3225074450001557, 0.32547794899983273, 0.3240232830012246, 0.326611379001406, 0.3166115650001302, 0.32233025999994425, 0.32706989899998007, 0.32790020699940214, 0.3162263019985403, 0.322288262001166, 0.32655196400082787, 0.3287976939991495, 0.32555711299937684, 0.3232976229992346, 0.3259091060008359, 0.32041533999836247, 0.32803849400079343, 0.32342261399935524, 0.3249395610000647, 0.31913078099933045, 0.32941235699945537, 0.325980981999237, 0.32327567100037413, 0.3284625100004632, 0.3273047599996062, 0.3277480450014991, 0.3287906559999101, 0.31935116500062577, 0.3266944709994277, 0.32155011400027433, 0.33445742900039477, 0.32398263799950655, 0.3287447450002219, 0.3284173100000771, 0.3225025720003032, 0.32941946200116945];[4.402003059998606, 4.413056273002439, 4.372981997001261, 4.386815415000456, 4.385836082001333, 4.394378421999136, 4.39710126099817, 4.638042943999608, 4.583735520998744, 4.585390050000569, 4.589154397997845, 4.542067688998941, 4.577256064998437, 4.576534780002476, 4.590170065001075, 4.554082950999145, 4.565107293001347, 4.5712203410021175, 4.590812901002209, 4.583602499000335, 4.547466829999394, 4.558633408001697, 4.60152023900082, 4.598509915998875, 4.583772425999996, 4.576151046998348, 4.59231044399894, 4.635917468998741, 4.591537203998087, 4.590397046998987, 4.606259147003584, 4.597606100998746, 4.575255208001181, 4.647123634998934, 4.594594264000989, 4.571384090999345, 4.592880152998987, 4.592084911997517, 4.583988791000593, 4.630295356999341, 4.5784994089990505, 4.589535402001275, 4.598935453999729, 4.606283686000097, 4.623591223000403, 4.599929845000588, 4.5971329450021585, 4.614366978998078, 4.588862167000116, 4.584862026000337];[1.2830933580007695, 1.276822727999388, 1.308150636999926, 1.292801977999261, 1.2878695730014442, 1.280860926000969, 1.2972988790006639, 1.3080088360002264, 1.3070253579990094, 1.157309513000655, 1.2941503959991678, 1.2909057759989082, 1.3040651100000105, 1.3019947110005887, 1.321022524, 1.2898344979985268, 1.2961238640000374, 1.2939582890012389, 1.2878796030017838, 1.2877100510013406, 1.2902395480014093, 1.2897966780019487, 1.297367941999255, 1.2719959139994899, 1.2920354870020674, 1.2932296920007502, 1.2952299590015173, 1.2946476519991847, 1.261942748000365, 1.2921233180004492, 1.3070674190003047, 1.286493147001238, 1.2979432209995139, 1.2871736470005999, 1.300321841999903, 1.2089914869993663, 1.2899060950021521, 1.299985640001978, 1.285187338002288, 1.3439703350013588, 1.3005306300001394, 1.2859060430000682, 1.2997476079981425, 1.286961497997254, 1.3024643740009196, 1.2548254699995596, 1.2878232420007407, 1.2932631210005638, 1.396681794001779, 1.2923501130007935]
features.3;0.08207585200034373;0.21643567200044345;3.322905090997665;3.0227594770021824;2.637020106712228;1.0992952354558994;2.398827923254488;[0.08207585200034373, 0.09550119100094889, 0.09642808599892305, 0.09579373499946087, 0.0957087959995988, 0.09690462099933939, 0.09690095899895823, 0.09495856500143418, 0.09624677899955714, 0.0955747309999424, 0.095669584999996, 0.09553835400038224, 0.09643197799960035, 0.09626616900095541, 0.09591677399839682, 0.09564806800153747, 0.09637047999967763, 0.09643541699915659, 0.09569417000057001, 0.09555271899989748, 0.09644660000049043, 0.09550651700010349, 0.09577028800049447, 0.09557123899867292, 0.09552368399999978, 0.09560466699986137, 0.09568086299987044, 0.09572504700008722, 0.09558023999852594, 0.09564394600056403, 0.0955905979990348, 0.09554458999991766, 0.09652719000041543, 0.09562779099906038, 0.0963363910013868, 0.09830142499959038, 0.09576250099962635, 0.09639143599997624, 0.09559119300138263, 0.09581449600045744, 0.09542112300005101, 0.09559877100036829, 0.09585293400050432, 0.09564017799857538, 0.09573979800006782, 0.09549341900128638, 0.09555403500053217, 0.09570351500042307, 0.09559450599954289, 0.09641242600082478];[0.22381655800018052, 0.22224930599986692, 0.22364136800024426, 0.22286472899941145, 0.22556433400131937, 0.22235437000017555, 0.22490052899956936, 0.22386529100003827, 0.22372499499942933, 0.22282970899868815, 0.22078827199948137, 0.22277700599988748, 0.22381994700117502, 0.22326667600100336, 0.2228580079990934, 0.22408080700006394, 0.22012098000050173, 0.2238067839989526, 0.22361212499890826, 0.22295331900022575, 0.22492260599938163, 0.22764619299960032, 0.223727388000043, 0.22359155099911732, 0.22465544900114764, 0.22362855799838144, 0.22226960999978473, 0.22989225499986787, 0.2233160619998671, 0.22265401899858261, 0.22295931499866128, 0.2194285020013922, 0.2232254959999409, 0.22128872699977364, 0.22442533700086642, 0.22314241500134813, 0.22997529299937014, 0.2221827930006839, 0.22383205100049963, 0.26592907899976126, 0.21643567200044345, 0.2207172279995575, 0.22404404200096906, 0.2250153919994773, 0.22326528399935341, 0.22260652700060746, 0.22454093399937847, 0.2226340759989398, 0.22461801600002218, 0.22320809499979077];[3.322905090997665, 3.3545278169985977, 3.3517943970000488, 3.3513102650013025, 3.353543067998544, 3.359318689999782, 3.3469289020013093, 3.338705352998659, 3.3409704890000285, 3.3655420070008404, 3.327273437000258, 3.3398021760003758, 3.358912355000939, 3.350616939000247, 3.335545304998959, 3.3414095510015613, 3.335856857998806, 3.368155819001913, 3.3574415750008484, 3.3601308329998574, 3.368593305000104, 3.3506713989991113, 3.338954807000846, 3.347042960998806, 3.3519104049973976, 3.3286740229996212, 3.351716517998284, 3.398621729002116, 3.355076518997521, 3.357306832998802, 3.347048760000689, 3.3470555189996958, 3.4947872259999713, 3.345113222998407, 3.3289638020014536, 3.3422419439993973, 3.3298955699992803, 3.4060330880020047, 3.3338544410016766, 3.3524075230016024, 3.34353683000154, 3.33601530100168, 3.3552553269983036, 3.345439628999884, 3.455607518000761, 3.336278446002325, 3.3482012980002764, 3.3383813240016025, 3.329562971000996, 3.4261404059998313];[3.0421078280014626, 3.0425650980032515, 3.0353706529986084, 3.034697736999078, 3.0482265219998226, 3.0758503489978466, 3.050038705001498, 3.046283253001093, 3.040432663001411, 3.042705081999884, 3.109747548998712, 3.0251550180018967, 3.0457686619993183, 3.04870191199916, 3.0527553590000025, 3.121182670001872, 3.0448741069994867, 3.0504601060019922, 3.0325849010005186, 3.0386872530016262, 3.118543796001177, 3.067344031001994, 3.03413794199696, 3.0323125470004015, 3.045591071999297, 3.1251791219983716, 3.035402774999966, 3.040050572997643, 3.0616983780018927, 3.0227594770021824, 3.219615429998157, 3.0389669420001155, 3.0364558920009586, 3.046296787999381, 3.0358244009985356, 3.085831900996709, 3.0397167210012412, 3.0242913139991288, 3.0358680480003386, 3.032121977001225, 3.1803429550000146, 3.0298369739975897, 3.024831108001308, 3.0480594009986817, 3.039927821000674, 3.101907593998476, 3.042310771999837, 3.0520967209995433, 3.0553015240002424, 3.035510964999048]
features.6;0.03589111899964337;0.07410487900051521;1.7457772840007237;1.677658115999293;2.0647135298637957;1.0406037245323108;1.9841496634963143;[0.03589111899964337, 0.04491838700050721, 0.04883173700000043, 0.051078866999887396, 0.05109232100039662, 0.05004022900175187, 0.049016048998964834, 0.05107400700035214, 0.05000139100047818, 0.05048893200000748, 0.050023703999613645, 0.050833487999625504, 0.04990024400103721, 0.05006637199949182, 0.04992953200053307, 0.05108733299857704, 0.0511051529992983, 0.051093959000354516, 0.0500017080012185, 0.04996728000151052, 0.05085612199945899, 0.04996304300038901, 0.0504367009998532, 0.050965263000762207, 0.050236843000675435, 0.05020800900092581, 0.05108976199880999, 0.05122080499859294, 0.051195476999055245, 0.05114695100019162, 0.05121450600017852, 0.05007557600038126, 0.05001090399855457, 0.049868545998833724, 0.04987277100008214, 0.05001816200092435, 0.04989498800023284, 0.05123532600009639, 0.049879764001161675, 0.05109341699971992, 0.051168228999813437, 0.05109010200067132, 0.05115400300019246, 0.0510798720006278, 0.05116861600072298, 0.05113344200071879, 0.05101883200040902, 0.05106573299963202, 0.049968814999374445, 0.05119018899858929];[0.08070385100108979, 0.08205297099993913, 0.07495836099951703, 0.08165758099858067, 0.08186169900000095, 0.0812853899988113, 0.08120053400125471, 0.08144914300100936, 0.0792608100000507, 0.08033363299909979, 0.08112137399984931, 0.08023081099963747, 0.08010269599981257, 0.07497645100011141, 0.08194395300051838, 0.07959522300006938, 0.08108281099885062, 0.08087299600083497, 0.0815336079995177, 0.08136051000110456, 0.08128793799915002, 0.08102406800026074, 0.08111518400073692, 0.08144441500007815, 0.08040447399980621, 0.07939219399850117, 0.08190381900021748, 0.08112196100046276, 0.08012288600002648, 0.08003462000124273, 0.08105036499910057, 0.08122352499958652, 0.081982338000671, 0.07893933999912406, 0.08187334000103874, 0.08082653000019491, 0.0826837290005642, 0.0811234089997015, 0.08128422899972065, 0.08171181800025806, 0.07995504900100059, 0.08184399499987194, 0.08191654999973252, 0.07999885800018092, 0.08106639000106952, 0.07410487900051521, 0.07969722599955276, 0.08007954100139614, 0.0815049690008891, 0.08166502699896228];[1.748876139999993, 1.751772041001459, 1.7581462660000398, 1.754573073998472, 1.757202225000583, 1.75585335300093, 1.7605719499988481, 1.7710602230017685, 1.7518461229992681, 1.755576432999078, 1.7562961620023998, 1.7586421630003315, 1.7545010359990556, 1.7537473419997696, 1.7488957419991493, 1.7562114660013322, 1.7553639509987988, 1.7554062619983597, 1.7705262719991879, 1.7755922690012085, 1.7606912979990739, 1.7540584820017102, 1.7530914440012566, 1.7567255910016684, 1.7668243289990642, 1.7581936120004684, 1.7537019870014774, 1.757399071000691, 1.7540498140006093, 1.761503610001455, 1.7540916790003394, 1.7688840670016361, 1.761757274000047, 1.766321594001056, 1.7595785400008026, 1.7483921850016486, 1.7582294969979557, 1.7630110280024383, 1.7457772840007237, 1.7543262860017421, 1.7658349049997923, 1.7783696810020047, 1.7518836510007532, 1.7649729300010222, 1.7644239159981225, 1.7571451920011896, 1.7611185200003092, 1.7552389339980436, 1.804161607999049, 1.7619079110008897];[1.678812920999917, 1.68231561399989, 1.688211627999408, 1.6820311160008714, 1.6778955650006537, 1.6812097410020215, 1.683724243001052, 1.6826561659981962, 1.684084394999445, 1.6956482939986017, 1.6840649980003946, 1.6851031020014489, 1.6802438359973166, 1.6866549950027547, 1.6864681070001097, 1.6812572250019002, 1.682293842000945, 1.7342506290005986, 1.6866247260004457, 1.6815078099989478, 1.6856657190000988, 1.6848325840001053, 1.6827415640000254, 1.6840011770000274, 1.6993031349993544, 1.684682070997951, 1.6882286950003618, 1.6870484760002, 1.6917757819992403, 1.6975269740014483, 1.6846277360000386, 1.6869252600008622, 1.6931110759996955, 1.6838735250003083, 1.6885942030003207, 1.680549445998622, 1.6873361909983942, 1.6873548330004269, 1.678572291000819, 1.6907206140022026, 1.6928258070001903, 1.6826096559998405, 1.6895045960009156, 1.6816612459988391, 1.686530140998002, 1.677658115999293, 1.689321543000915, 1.6968646309978794, 1.6851503860016237, 1.6817289030004758]
features.8;0.051543638999646646;0.11014855899884424;2.480003774000579;2.3966111919999094;2.1369961674533564;1.03479604129324;2.0651375557860057;[0.051543638999646646, 0.06298298000001523, 0.0662347450015659, 0.06623128100000031, 0.06654559000162408, 0.06740449400058424, 0.06630753600074968, 0.06798471799993422, 0.06629856600011408, 0.06641637800021272, 0.06635342099980335, 0.06640999800038117, 0.06629724799859105, 0.06631557299988344, 0.06796370800111617, 0.0664745350004523, 0.06789736600148899, 0.06633080999927188, 0.06629652799892938, 0.06785251600012998, 0.06678561599983368, 0.06797527399976389, 0.06788256199979514, 0.06779930599986983, 0.06785712000055355, 0.06788982000034594, 0.06689764300062961, 0.06627295399994182, 0.06629016000078991, 0.06626166000023659, 0.06697491699924285, 0.06700599000032526, 0.066340843000944, 0.0663353449999704, 0.0662725069996668, 0.06626582099852385, 0.06785049900099693, 0.06780353099929926, 0.06634728199969686, 0.06748915399839461, 0.06686894499944174, 0.06638760200075922, 0.06792752699948323, 0.0678590309998981, 0.06785041100010858, 0.06633289100136608, 0.06787119500040717, 0.06786223699964467, 0.06791620799958764, 0.06787615299981553];[0.11616236299960292, 0.11014855899884424, 0.15663511700040544, 0.11544358299943269, 0.11573719399893889, 0.11615876500036393, 0.11526382999909401, 0.115998588000366, 0.11609747600050468, 0.11600012000053539, 0.11593087899927923, 0.11594362899995758, 0.1160049979989708, 0.11615058299867087, 0.11612570100078301, 0.11574344799919345, 0.11593372499919496, 0.115616893999686, 0.11579983600131527, 0.11618567900040944, 0.11597222899945336, 0.11631031300021277, 0.11741636699844094, 0.11880754500089097, 0.11586487800013856, 0.11526330599917856, 0.11783422799999244, 0.11500260899993009, 0.11629396400167025, 0.11536715500005812, 0.11594786000023305, 0.116122331999577, 0.11611096100023133, 0.1152896250005142, 0.11568734899992705, 0.11584094899990305, 0.11555370299902279, 0.11608434799927636, 0.11597383700063801, 0.11475340200013306, 0.11685039800067898, 0.11565987200083327, 0.11556861999997636, 0.11611057799927949, 0.11580943599983584, 0.1154366310001933, 0.11554663199967763, 0.1171057670017035, 0.11568066600011662, 0.11561389500093355];[2.494967656000881, 2.5070589570004813, 2.502083956002025, 2.5119858350026334, 2.517458885000451, 2.492699760998221, 2.480003774000579, 2.4872001050007384, 2.4893813919989043, 2.4901772889988933, 2.497029346001, 2.510622236000927, 2.5037274480000633, 2.490657545000431, 2.4956207039995206, 2.5050922709997394, 2.4905087269999058, 2.597671835001165, 2.495527850000144, 2.499343579998822, 2.485562497000501, 2.4871808759980922, 2.502303925997694, 2.497111592998408, 2.4916509550002957, 2.5132219360002637, 2.497210786999858, 2.499205489000815, 2.481485785001496, 2.4943555140016542, 2.491385918998276, 2.5020768160011357, 2.499722915001257, 2.481408196998018, 2.497476998998536, 2.487696951999169, 2.4886870670015924, 2.4834053450013016, 2.497103691002849, 2.4862810539980273, 2.5191926890020113, 2.4915066990015475, 2.4815068650004832, 2.495529362000525, 2.493086847000086, 2.484642224999334, 2.4982295829995564, 2.4976353210004163, 2.491151346001061, 2.482462502000999];[2.4037856289996853, 2.4147411119993194, 2.3990119919999415, 2.40492435500164, 2.4059342330001527, 2.4132321550023335, 2.42009204399983, 2.415715467001064, 2.400515011000607, 2.406173180999758, 2.4449488690006547, 2.419310769000731, 2.406731419998323, 2.4207231780019356, 2.4161153769982775, 2.432564620999983, 2.404362179999225, 2.4182627800000773, 2.4160968299984233, 2.4036455789992033, 2.4054469900002005, 2.4108311620020686, 2.4072217240009195, 2.405997441001091, 2.4327259469991986, 2.403321560999757, 2.4067917759984994, 2.4542905450016406, 2.4161563380002917, 2.3966111919999094, 2.413391939002395, 2.413832135998746, 2.417504816001383, 2.4021044640012406, 2.396757546999652, 2.4478256340007647, 2.4194943590009643, 2.4019670609995956, 2.4032458339988807, 2.4042571659974783, 2.4090843600024527, 2.405354485999851, 2.4081882649988984, 2.4117067930001213, 2.4073722539997107, 2.410504678000507, 2.4026594099996146, 2.40275704799933, 2.4094958800014865, 2.419294085002548]
features.10;0.031966880000254605;0.07989885099959793;2.2064228270010062;2.1449165549984173;2.499425999627163;1.0286753682138625;2.4297519672965766;[0.031966880000254605, 0.038644965999992564, 0.04280670699881739, 0.04408278499977314, 0.044619258000238915, 0.045654614999875776, 0.04452963699986867, 0.045471620998796425, 0.04547717199966428, 0.04459991200019431, 0.044595879000553396, 0.04552877800051647, 0.045576070000606705, 0.045583727000121144, 0.04450352899948484, 0.04466642400075216, 0.04468300999906205, 0.04454243399959523, 0.04455523499927949, 0.04459886900076526, 0.04460503800146398, 0.04457636299957812, 0.045589242999994894, 0.045587550001073396, 0.04453783000099065, 0.044583820999832824, 0.04455964200133167, 0.045597558999361354, 0.04565003599964257, 0.04567739900085144, 0.04555628399975831, 0.04557568600102968, 0.0455642529996112, 0.04497803400045086, 0.04454403499948967, 0.04515666699990106, 0.04556491099901905, 0.04560416099957365, 0.04564451700025529, 0.045576374999654945, 0.04562489999989339, 0.045618232999913744, 0.045568286999696284, 0.044696509999994305, 0.04368099000021175, 0.04388707500038436, 0.04558471199925407, 0.0456263800006127, 0.04554362399903766, 0.04465675000028568];[0.0813379459996213, 0.0811374059994705, 0.08188262000112445, 0.0811943139997311, 0.08170079499905114, 0.08180853900012153, 0.08134188399890263, 0.0822577730014018, 0.08079826200082607, 0.08202122800139477, 0.08086908900077105, 0.08029229800013127, 0.0812465750004776, 0.08136341600038577, 0.08191014200019708, 0.08144664199971885, 0.08142745399891282, 0.0815250810010184, 0.08024146999923687, 0.08053449200087925, 0.08165281800029334, 0.08188098400023591, 0.08181144400077756, 0.08026267999957781, 0.08057460800046101, 0.08102668999890739, 0.08000855400132423, 0.08171353800025827, 0.0815050870005507, 0.08104411400017852, 0.08157166999990295, 0.08156120800049393, 0.08121273600045242, 0.08150391500021215, 0.0815328770004271, 0.08007608200023242, 0.08147888300118211, 0.08046448599998257, 0.08004586999959429, 0.08190770699911809, 0.07989885099959793, 0.08183881299919449, 0.08182691599904501, 0.08218403899991245, 0.08125722200020391, 0.08151860999896599, 0.08077333300025202, 0.08144498100045894, 0.08199221200084139, 0.08175718399979814];[2.208548320999398, 2.253118523000012, 2.2540029130013863, 2.2196855040001537, 2.305068155999834, 2.217021788999773, 2.218449033998695, 2.2573775210003078, 2.2064228270010062, 2.2625764229997003, 2.2634378640013892, 2.262947081002494, 2.2764910540008714, 2.2151852559982217, 2.2675603199986654, 2.2136168540000654, 2.2193685169986566, 2.2153254210006708, 2.210439021997445, 2.260961853999106, 2.257954543001688, 2.2153890919980768, 2.2145167519993265, 2.216065358999913, 2.2252294550016813, 2.2167425690004166, 2.3142400559991074, 2.217074820000562, 2.2173726740002166, 2.2151764099999127, 2.2623791369987885, 2.216528486000243, 2.220330702000865, 2.220817026998702, 2.2203157399981137, 2.224127789000704, 2.217103285000121, 2.2138668069983396, 2.213670615999945, 2.2237239140013116, 2.257919472998765, 2.2242409829977987, 2.256819650003308, 2.2201303809997626, 2.2227204209993943, 2.263137875999746, 2.265348624998296, 2.2236131869995006, 2.2238632480002707, 2.2141200579990254];[2.192839302999346, 2.1576746850005293, 2.1574279249980464, 2.1570784039995488, 2.1511138359983306, 2.1942327939996176, 2.1578485730005923, 2.1528383160002704, 2.161139218002063, 2.1519003009998414, 2.197314192999329, 2.1650893629994243, 2.1940156140008185, 2.149558450000768, 2.2092014659992856, 2.148679208003159, 2.1501110260014684, 2.15117791099874, 2.195621808999931, 2.1598157879998325, 2.158069732000513, 2.152560683001866, 2.1904510900003515, 2.206246394996924, 2.2026376079993497, 2.1521399530010967, 2.1509593770024367, 2.1484364069983712, 2.1988170920012635, 2.1506507209996926, 2.155820098998447, 2.1954517160011164, 2.1449165549984173, 2.1531742139995913, 2.1535129500007315, 2.148304140999244, 2.1485631100022147, 2.1585421089985175, 2.2490850189988123, 2.1492796490001638, 2.190959462999672, 2.1959756559990637, 2.1539774400007445, 2.199569293001332, 2.199854955999399, 2.1510360539978137, 2.2027898710002773, 2.1528589030003786, 2.189695852001023, 2.1498180990001856]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (64, 3, 11, 11)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (192, 64, 5, 5)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (384, 192, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 384, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.02656080399901839;0.27207154499774333;4.919810657003836;4.917450847002328;10.243347490828903;1.0004798848173433;10.238434221692545;[0.02777362100459868, 0.029475194998667575, 0.02656080399901839, 0.029615118000947405, 0.03251883399934741, 0.032001204999687616, 0.03423698900587624, 0.03591511499689659, 0.03494281899475027, 0.037306154998077545, 0.033962139998038765, 0.03494279199367156, 0.03591127000254346, 0.03712186099437531, 0.03491409200069029, 0.037210279995633755, 0.03502781099814456, 0.0335099320000154, 0.036289025003497954, 0.03723266599990893, 0.03559239699825412, 0.03503413599537453, 0.03350171700003557, 0.036465047000092454, 0.03492398199887248, 0.034997183996893, 0.03498359700461151, 0.03506552900216775, 0.034954888993524946, 0.03691120100120315, 0.035885687997506466, 0.03670367800077656, 0.03369555499375565, 0.034524848000728525, 0.034962204001203645, 0.033472290000645444, 0.036330921000626404, 0.03587782699469244, 0.03435081300267484, 0.03496603700477863, 0.03629896500206087, 0.036408230997039936, 0.033441715997469146, 0.03557701599493157, 0.03688207000232069, 0.0336052459970233, 0.03440765599953011, 0.035099966000416316, 0.035606320001534186, 0.03501014199719066];[0.2832898289998411, 0.28431975100102136, 0.28562505500303814, 0.28470769300474785, 0.27414073800173355, 0.28457494000031147, 0.2843565330040292, 0.28510725499654654, 0.28554584000085015, 0.28083889499976067, 0.2734689960052492, 0.28411814399441937, 0.28624032799416455, 0.28518068099947413, 0.2727140490023885, 0.27329493800061755, 0.2854803730006097, 0.285529068998585, 0.27207154499774333, 0.2833534090023022, 0.28587999699811917, 0.28400351099844556, 0.28486413299833657, 0.28470268799719634, 0.2840048750003916, 0.2841274370002793, 0.2851549939950928, 0.2727611249938491, 0.28503902399825165, 0.28538158199808095, 0.2833864799977164, 0.2855193590003182, 0.2721501839987468, 0.28681666800548555, 0.2839861159955035, 0.2847829950042069, 0.28493481700570555, 0.28447939100442454, 0.28408875999593874, 0.28474803500284906, 0.28582491999986814, 0.2847565710035269, 0.27318816000479273, 0.2849708499998087, 0.28411044600215973, 0.273445000006177, 0.28446762199746445, 0.2838817020019633, 0.27372891200502636, 0.2848383960008505];[4.944103189991438, 4.932065973007411, 4.948016726004425, 4.969777608996083, 4.990117913002905, 4.963806709005439, 4.968682580001769, 4.990692489001958, 4.958291463997739, 4.932736002003367, 4.988745500006189, 5.010868216995732, 4.975333256996237, 4.969959828995343, 4.947984831000213, 4.975098937007715, 4.965613934997236, 4.941469554010837, 4.9470712059992366, 4.947620211991307, 4.929491006994795, 4.968211829989741, 4.963346716998785, 4.95057638300932, 4.96675549500651, 4.9459909750003135, 4.9861285780061735, 4.984190192000824, 4.979647924003075, 4.971310050001193, 4.964810674988257, 4.95925847000035, 4.9300940849934705, 4.976496848998067, 4.982368786004372, 4.96052792899718, 4.969292839996342, 4.957883680996019, 4.963936481006385, 4.995339566004986, 4.974077885002771, 4.941059740995115, 4.96814063200145, 5.001296218993957, 4.973442048001743, 4.951514925000083, 4.985862069988798, 4.951917564998439, 4.919810657003836, 4.954850267997244];[4.934473549008544, 5.045237421007187, 5.005570874003752, 4.994115686997247, 4.989796820002084, 4.944766455992067, 4.975592708004115, 4.970840371999657, 4.9384318469965365, 5.036960100005672, 4.990523748994747, 4.9691127040132415, 4.917450847002328, 4.972673037991626, 4.99640376699972, 4.948479708007653, 4.9767105000064475, 5.0018126710056094, 4.978158541009179, 4.9512219300013385, 4.939743387003546, 4.951618489998509, 4.9901810139999725, 4.95584621099988, 4.950420020992169, 4.978379871005018, 5.007686418997764, 4.969823072999134, 4.931092177001119, 4.973226164998778, 5.004098524994333, 5.0410421550041065, 4.946370945988747, 4.9522587259998545, 5.0015065709958435, 5.025066344001971, 4.983317379999789, 5.006144038001366, 5.039620159994229, 4.952544958003273, 4.952886414990644, 5.023851290992752, 5.008531288993254, 4.9462044989995775, 4.985194379994937, 4.96710739700211, 4.94393040399882, 4.987450361986703, 4.960608837995096, 5.010907023002801]
features.3;0.08095353200042155;0.1766894750035135;3.888945631995739;3.8918844389991136;2.1826036571522716;0.9992448884211653;2.184253011892656;[0.08095353200042155, 0.09554308400402078, 0.09558177800499834, 0.09578839300229447, 0.0955716320022475, 0.09575707000476541, 0.09576986100000795, 0.0958037769960356, 0.0957464439998148, 0.09573098999680951, 0.09618274799868232, 0.09569621999980882, 0.09573903099953895, 0.0957395750010619, 0.09559236399945803, 0.09558003200072562, 0.09643848099949537, 0.09574445899488637, 0.09632447699550539, 0.0956107649981277, 0.09578385599888861, 0.09551964999991469, 0.09551470199949108, 0.09589171699917642, 0.09582163500454044, 0.0956186469993554, 0.09620713900221745, 0.09571970799879637, 0.09636710899940226, 0.09569660700071836, 0.0962344529980328, 0.09596939499897417, 0.09581707700272091, 0.09559604000241961, 0.09571734500059392, 0.09641349400044419, 0.09587362599995686, 0.09556814099778421, 0.09618608099845005, 0.0956957280068309, 0.09625871699972777, 0.09569255400128895, 0.09559089499816764, 0.09573003800323932, 0.09572428199317073, 0.09640118599782, 0.09579482099798042, 0.09570922100101598, 0.09574968199740397, 0.09561032400233671];[0.18362532299943268, 0.1818651569992653, 0.1811993790033739, 0.18076157099858392, 0.1810622089979006, 0.1803156329988269, 0.18503057800262468, 0.1772517909994349, 0.1821435290039517, 0.18116911499964772, 0.1807648380054161, 0.1772600659969612, 0.1804318249996868, 0.18044972899951972, 0.18100376000074903, 0.1840436630009208, 0.18075577999843517, 0.1808465200010687, 0.18109820599784143, 0.1809008660056861, 0.18045112000254449, 0.18099825399986003, 0.18094444400048815, 0.18080538899812382, 0.17964831499557476, 0.17916576100105885, 0.1808416700005182, 0.18071258899726672, 0.1813240580013371, 0.1831280480037094, 0.17687880199810024, 0.1809254920008243, 0.18052533800073434, 0.18096323600184405, 0.1806692509999266, 0.18090619099530159, 0.18076609700074187, 0.18040739100251812, 0.18087745199591154, 0.18090838900388917, 0.18095334099780302, 0.1801261680011521, 0.18074482699739747, 0.17675705900182948, 0.18092669199540978, 0.18111670099460753, 0.1766894750035135, 0.18386995399487205, 0.17680407399893738, 0.1809122929989826];[3.9242804310051724, 3.9591337960155215, 3.9091049400085467, 3.915476813992427, 3.9246930420122226, 3.913923182990402, 3.9511769949967857, 3.893291134991159, 3.9277773829962825, 3.909910205991764, 3.926145085999451, 3.899188980998588, 3.950097155997355, 3.9297487610019743, 3.894400434997806, 3.898980494013813, 3.90789165100432, 3.9118275130022084, 3.937250197006506, 3.920562738996523, 3.933942744995875, 3.894513718005328, 3.9497463509906083, 3.9718483139949967, 3.9101911149919033, 3.9244445849981275, 3.924122819000331, 3.9172513369994704, 3.944402856002853, 3.927758272999199, 3.941507351002656, 3.8942229000022053, 3.907701896998333, 3.9213359520072117, 3.9389704309942317, 3.9190460440004244, 3.97246827899653, 3.8942068130054395, 3.906283516000258, 3.906774816008692, 3.9485085670021363, 3.930287386996497, 3.9117230819974793, 3.9225054900016403, 3.888945631995739, 3.908837470000435, 3.9033885289973114, 3.915910719006206, 3.96372706299735, 3.908233439004107];[3.906246052007191, 3.9208589120025863, 3.899796065001283, 3.9171893329985323, 3.8918844389991136, 3.9156634669852792, 3.9377560280045145, 3.9083990059953067, 3.9078315650040167, 3.901061282987939, 3.922809450996283, 3.9247460840051644, 3.924679654999636, 3.924178494999069, 3.933827647000726, 3.915247437005746, 3.9558245220032404, 3.9474628860043595, 3.9153682140022283, 3.913784519994806, 3.9405246259993874, 4.018460993996996, 3.907186443997489, 3.9602084110010765, 3.9591082550032297, 3.9650358500002767, 3.930844494003395, 3.928851996999583, 3.912671477002732, 3.9089812160018482, 3.90232628800004, 3.9166724260066985, 3.952511281000625, 3.8953211629996076, 3.9128813669958618, 3.9178172910033027, 3.9293182129986235, 3.9167147789994488, 3.9347001999994973, 3.936572560996865, 3.930197367000801, 3.9030029929999728, 3.898163288991782, 3.9368737890035845, 3.940961888001766, 3.901496992999455, 3.911372055008542, 3.936917632992845, 3.8926337830052944, 3.9049239050073083]
features.6;0.037903582997387275;0.06585562200052664;2.4081414899919764;2.4115660630050115;1.7374511007327755;0.9985799381300101;1.739921897476142;[0.037903582997387275, 0.045223633002024144, 0.04787814999872353, 0.05121413100278005, 0.05030212700512493, 0.05002074399817502, 0.0512224519989104, 0.05024884599697543, 0.05014427499554586, 0.051128293001966085, 0.05126509999536211, 0.05113926500052912, 0.05121585799497552, 0.050536084003397264, 0.049994998997135554, 0.05121441200026311, 0.05013327100459719, 0.05123150200233795, 0.05113410999911139, 0.0511915540046175, 0.051245980997919105, 0.048824340003193356, 0.05121301300096093, 0.05010605500137899, 0.05116774899943266, 0.05113628999970388, 0.05013549900468206, 0.0499597759990138, 0.050069197997800075, 0.0499990140015143, 0.05005300999619067, 0.049925428997084964, 0.050040469999657944, 0.051184151001507416, 0.050883295996754896, 0.050181138998596, 0.05005598600109806, 0.051190315003623255, 0.05116033800004516, 0.051239091000752524, 0.04992754599516047, 0.051114036003127694, 0.05122293699969305, 0.0499911320002866, 0.050059144996339455, 0.04997549799736589, 0.05113024100137409, 0.05124779800098622, 0.05112934800126823, 0.05001473300217185];[0.06654407000314677, 0.06876744399778545, 0.06778860300255474, 0.06613777600432513, 0.06627895999554312, 0.06724973199743545, 0.0666321950047859, 0.06629963999876054, 0.06650101299601374, 0.06673960499756504, 0.06661328500194941, 0.06675430199538823, 0.06640425200021127, 0.06673553799919318, 0.06637291699735215, 0.06680558200605446, 0.06671890000143321, 0.06682232700404711, 0.06593455799884396, 0.06735482499789214, 0.06585562200052664, 0.0666024610036402, 0.06666211399715394, 0.06662631299695931, 0.0666812330018729, 0.06655016200238606, 0.0662825649997103, 0.06659596900135512, 0.06662214500101982, 0.06608698899799492, 0.06685956499859458, 0.06773835400235839, 0.0661531490040943, 0.06608374499774072, 0.0660296060013934, 0.06642196100438014, 0.06670102499629138, 0.06647243800398428, 0.06610098400415154, 0.06673183699604124, 0.06697037199774059, 0.06686413600255037, 0.06662694399710745, 0.06608088599750772, 0.06666066500474699, 0.0666377410016139, 0.06613182200089796, 0.06685262599785347, 0.06658277299720794, 0.06613022100646049];[2.4081414899919764, 2.423136566001631, 2.4522485380002763, 2.441801246997784, 2.456422964001831, 2.420326194005611, 2.425210576991958, 2.4273503629956394, 2.45557621899934, 2.461004167009378, 2.4264207359883585, 2.432824656003504, 2.4506786280035158, 2.4625504369978444, 2.426688015992113, 2.4275742679965333, 2.426797271997202, 2.4301430589985102, 2.454108965001069, 2.433459389991185, 2.4392184099997394, 2.4300850569998147, 2.432589103002101, 2.4570511220081244, 2.4507034169873805, 2.420590561996505, 2.5419931819924386, 2.422548475988151, 2.4588431939992006, 2.454529107999406, 2.4193237730069086, 2.427879260998452, 2.426302678999491, 2.457044171002053, 2.419134394003777, 2.4454790300005698, 2.429843494996021, 2.4346153890001005, 2.4274107809978887, 2.426377597003011, 2.4523057370024617, 2.431239089004521, 2.4323768830072368, 2.4467850400033058, 2.4376339340014965, 2.460459431000345, 2.4234156210004585, 2.4488392200000817, 2.426079329998174, 2.424734721003915];[2.424990663996141, 2.4115660630050115, 2.4203347409929847, 2.411987034007325, 2.433736395003507, 2.4253224810017855, 2.4272249450004892, 2.456784547008283, 2.4179860400108737, 2.50354440400406, 2.4762121489984565, 2.4227438340021763, 2.430023485001584, 2.4356984659971204, 2.424852495001687, 2.4904502960052923, 2.4567150160000892, 2.42850462700153, 2.4273790980078047, 2.424570605995541, 2.4617959879979026, 2.4392233769976883, 2.4376342139948974, 2.460247499999241, 2.4344739740045043, 2.419576641994354, 2.4430094540002756, 2.442644761002157, 2.42434978899837, 2.43037468699913, 2.4137405550136464, 2.437234521996288, 2.4314598869968904, 2.4534763309929986, 2.5944764259984368, 2.422510421005427, 2.426841400003468, 2.4254878089996055, 2.4279146210101317, 2.4217360940019717, 2.4603156500088517, 2.4553732169952127, 2.4267127599960077, 2.449771851992409, 2.4491389579925453, 2.441796692997741, 2.4232922090013744, 2.4294676919889753, 2.4279492360001314, 2.456321557001502]
features.8;0.05488768899522256;0.083176199994341;3.426534009995521;3.4269996660004836;1.5153889973684387;0.9998641213742789;1.5155949343252646;[0.05488768899522256, 0.06403382500138832, 0.0666284090038971, 0.06781450400012545, 0.06799924100050703, 0.06646542799717281, 0.07056515099975513, 0.06644891000178177, 0.0663952560062171, 0.06639157600147882, 0.06802726600290043, 0.0665754010042292, 0.06661862900364213, 0.06627106900123181, 0.06633813100052066, 0.06799849899834953, 0.06667243400443112, 0.0675386709990562, 0.06862804800039157, 0.06642020100116497, 0.06643403199996101, 0.06638096800452331, 0.06732161800027825, 0.06654590600373922, 0.06793046000530012, 0.0664430680044461, 0.06808921299671056, 0.06688049500371562, 0.06814315199881094, 0.06794485700083897, 0.06778721400041832, 0.06639759700192371, 0.06698988399875816, 0.06803935900097713, 0.06795993500418263, 0.06642651800211752, 0.06644485300057568, 0.0677949129967601, 0.06789525700150989, 0.06639703299879329, 0.06792773699999088, 0.06636510200041812, 0.06789999500324484, 0.06788623999455012, 0.06643162600084906, 0.06655699999828357, 0.06782007400033763, 0.06632476900267648, 0.06812206999893533, 0.06644188000063878];[0.08447381600126391, 0.08504310900025303, 0.08560168000258273, 0.08453023499896517, 0.08413034599652747, 0.08433148000040092, 0.08412842500547413, 0.0857182429972454, 0.08418745399831096, 0.08453166599792894, 0.08485901699896203, 0.08439806200476596, 0.08469175900245318, 0.0844559629986179, 0.08556405199487926, 0.08517113299603807, 0.08511806599562988, 0.08430481099640019, 0.0850842450017808, 0.0853930270022829, 0.08493527099926723, 0.08402825299708638, 0.08482446799462195, 0.08443897899996955, 0.08490700699621812, 0.08473610899818595, 0.08595748999505304, 0.0846825889966567, 0.08393246900232043, 0.08468954099953407, 0.08433112200145843, 0.08457542899850523, 0.08385728100256529, 0.08430883999972139, 0.08411502499802737, 0.08407873499527341, 0.0842841949997819, 0.0843145420003566, 0.08541232699644752, 0.08418860899837455, 0.08440478499687742, 0.08446108399948571, 0.08565469799941638, 0.0843674360003206, 0.083176199994341, 0.08419245600089198, 0.0845686940010637, 0.08511064000049373, 0.08504530399659416, 0.08395847499923548];[3.426534009995521, 3.4428257510007825, 3.47721467899828, 3.480693247001909, 3.444726103989524, 3.448578631003329, 3.4850551579947933, 3.4410338219968253, 3.4401584249935695, 3.4555311939984676, 3.4414780310034985, 3.4501360899957945, 3.437921186006861, 3.456816919002449, 3.4364982359984424, 3.4453653459931957, 3.489088135000202, 3.4556998040061444, 3.4840535769981216, 3.458752532998915, 3.4857025460150908, 3.4396640730046784, 3.45431945699238, 3.443312022005557, 3.443701347998285, 3.437287249995279, 3.460240423999494, 3.4714810059958836, 3.4265719059985713, 3.446678009997413, 3.4352624310049578, 3.4758982149942312, 3.443543862995284, 3.4390461109942407, 3.4384198949919664, 3.4296218939998653, 3.4468242750008358, 3.4525101900071604, 3.4838072290076525, 3.4371687970051426, 3.533902635004779, 3.4653607589934836, 3.443024047999643, 3.439225926005747, 3.440117359001306, 3.439935055990645, 3.4374817249990883, 3.467332043997885, 3.4386091220003436, 3.492490739998175];[3.4452335590103758, 3.44524025300052, 3.4408689769988996, 3.448965337003756, 3.5387933509991853, 3.4722348360082833, 3.436761691009451, 3.452045010002621, 3.438641639004345, 3.436229081999045, 3.4313250900013372, 3.4780318529956276, 3.492135574000713, 3.4747655149985803, 3.4269996660004836, 3.4378066299977945, 3.450483965993044, 3.4423304590018233, 3.4441406179976184, 3.4334767360051046, 3.46504811799241, 3.4792689390014857, 3.4423649630043656, 3.473492694000015, 3.4526584560007905, 3.4464781579954433, 3.4310244220032473, 3.457205395003257, 3.4403952439970453, 3.4859474350014352, 3.4455387530033477, 3.4802175130025716, 3.4892756729968823, 3.4947099319979316, 3.4808065480028745, 3.4484598229973926, 3.438051577002625, 3.477610411995556, 3.474997762001294, 3.4669359579929733, 3.4355405800088192, 3.43743779999204, 3.4489037489984185, 3.4387535030036815, 3.5293525509987376, 3.4372894240004825, 3.4834332299942616, 3.435153078993608, 3.4359391500038328, 3.4440686689995346]
features.10;0.03265020000253571;0.05957326899806503;2.306497417994251;2.325368885998614;1.8245912427316953;0.9918845271741653;1.8395198158094817;[0.03265020000253571, 0.03953795599954901, 0.043654455002979375, 0.04497451600036584, 0.04461366400209954, 0.044700924001517706, 0.04471421999915037, 0.04455260500253644, 0.045621756005857605, 0.0455229959989083, 0.04456063399993582, 0.04453349100367632, 0.045207893002952915, 0.0454731459976756, 0.04460531900258502, 0.04456211299839197, 0.04464953600108856, 0.04465527199499775, 0.04553015700366814, 0.04547187999560265, 0.044566302000021096, 0.04451484000310302, 0.045597124997584615, 0.04558636100409785, 0.045588790002511814, 0.04445467399636982, 0.044722398997691926, 0.04549894999945536, 0.04557737999857636, 0.04564191200188361, 0.04550307600584347, 0.04558300700591644, 0.04468152500339784, 0.045494756996049546, 0.04474967100395588, 0.04452034200221533, 0.04444778299512109, 0.044749331995262764, 0.044615296996198595, 0.04535411800316069, 0.044453182999859564, 0.045541316001617815, 0.04456357600429328, 0.044673981006781105, 0.04451831199548906, 0.04462353000417352, 0.044536346998938825, 0.044660143001237884, 0.044425163003325, 0.044523511998704635];[0.06060354300279869, 0.06018562099779956, 0.06141822799690999, 0.0603351450045011, 0.06066636399918934, 0.060397740999178495, 0.06012906700198073, 0.061219332994369324, 0.060812552997958846, 0.0605502910038922, 0.060739389999071136, 0.06074812800216023, 0.060491272997751366, 0.06094338800176047, 0.060425470997870434, 0.060578668999369256, 0.060458466003183275, 0.060770890006097034, 0.060431272999267094, 0.06045753900252748, 0.06055561899847817, 0.06041498700506054, 0.06053285400412278, 0.060697205997712445, 0.06048358699626988, 0.06067347699718084, 0.05957326899806503, 0.060517906000313815, 0.06063487299979897, 0.06085765399620868, 0.06058558099903166, 0.06079745500028366, 0.06076962200313574, 0.060846783002489246, 0.06063167400134262, 0.06084925200411817, 0.06056692800484598, 0.060973756000748836, 0.0604098200055887, 0.06090765999397263, 0.0610987030013348, 0.060725372000888456, 0.0636118330003228, 0.06061098699865397, 0.060576725998544134, 0.06036005599889904, 0.0605068829972879, 0.06283695800084388, 0.06057423199672485, 0.060527328998432495];[2.306497417994251, 2.337290977993689, 2.3501798330034944, 2.3428196470049443, 2.332444649997342, 2.368114504002733, 2.345815700995445, 2.330224905992509, 2.3618261710071238, 2.371069871005602, 2.3779054899932817, 2.3379857540057856, 2.3409425380014, 2.3618204459999106, 2.3385987799993018, 2.3563933960103896, 2.3263510819888324, 2.332266957993852, 2.3415287819952937, 2.370956381004362, 2.332745823005098, 2.3521179250019486, 2.3999587910002447, 2.3545508019960835, 2.3662544039980276, 2.376850058004493, 2.3786012990094605, 2.3501497249962995, 2.349715826996544, 2.3537190609931713, 2.333146527998906, 2.3915118470031302, 2.320838364001247, 2.3256541660011862, 2.3242413100015256, 2.3676731169980485, 2.337225105999096, 2.3504289929987863, 2.3897284179984126, 2.336591783001495, 2.3481387100036955, 2.333737684006337, 2.3337044830041123, 2.3807237169967266, 2.343472489003034, 2.3977164850002737, 2.3391755519987782, 2.396125617000507, 2.359927718003746, 2.3919244709977647];[2.334685455003637, 2.3541634259963757, 2.3763865300061298, 2.368254851004167, 2.4021898560022237, 2.363654000000679, 2.3762407199974405, 2.3623383969970746, 2.3430400889992598, 2.397782415006077, 2.3396023999957833, 2.3390417550035636, 2.336238935997244, 2.385522378011956, 2.325368885998614, 2.363715077000961, 2.343314116995316, 2.428330983995693, 2.398079708997102, 2.368700988998171, 2.3607566350037814, 2.353189355992072, 2.3631922850036062, 2.3815965250032605, 2.347736461008026, 2.3963627179982723, 2.3804199089936446, 2.358360693004215, 2.359868662992085, 2.399743973001023, 2.3520241799997166, 2.3500546180002857, 2.3456831940056873, 2.3694666320006945, 2.350682897005754, 2.367371797998203, 2.33604054999887, 2.366846044009435, 2.3683391230006237, 2.3316809779935284, 2.330594816005032, 2.3551099759934004, 2.378885727004672, 2.355357832995651, 2.3459095660073217, 2.3935180049957125, 2.399386284996581, 2.359275496994087, 2.373598971993488, 2.3512163770064944]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (64, 3, 11, 11)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (192, 64, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (384, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 384, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.00331316702067852;0.01822001300752163;;;5.499273925463094;;;[0.0034326149616390467, 0.003338409005664289, 0.003338933107443154, 0.0033358839573338628, 0.00331316702067852, 0.0033482039580121636, 0.003332679974846542, 0.003330340958200395, 0.0033280770294368267, 0.003361652954481542, 0.003335751942358911, 0.003336286055855453, 0.0033227379899472, 0.003343014046549797, 0.0033581879688426852, 0.003330094972625375, 0.0033489969791844487, 0.0033418049570173025, 0.003330889972858131, 0.0033314850879833102, 0.0033296250039711595, 0.003354039043188095, 0.0033309690188616514, 0.00334933795966208, 0.0033243949292227626, 0.0033303300151601434, 0.0033481549471616745, 0.0033502380829304457, 0.003337375004775822, 0.0033567200880497694, 0.0033651150297373533, 0.0033490050118416548, 0.003345477976836264, 0.0033352120080962777, 0.0033514960668981075, 0.003331327927298844, 0.0033368560252711177, 0.0033390989992767572, 0.003344447002746165, 0.0033406319562345743, 0.0033370889723300934, 0.00336157507263124, 0.003352278028614819, 0.003363898955285549, 0.003459515981376171, 0.0034834680845960975, 0.0034311790950596333, 0.0033359898952767253, 0.0033268509432673454, 0.0033343289978802204];[0.01825205294881016, 0.018411890021525323, 0.01825782295782119, 0.018239303026348352, 0.018256639945320785, 0.018233043956570327, 0.018286518985405564, 0.01825688499957323, 0.018249784014187753, 0.01831967500038445, 0.018266674014739692, 0.018254210939630866, 0.018260003067553043, 0.01824495696928352, 0.018235062016174197, 0.018255448900163174, 0.01823104894720018, 0.01827445800881833, 0.018437852966599166, 0.01823548402171582, 0.018243784899823368, 0.018260817043483257, 0.018257366959005594, 0.018238889053463936, 0.01825813204050064, 0.018462084932252765, 0.018244163948111236, 0.018273918074555695, 0.018245429964736104, 0.018234279938042164, 0.01822452899068594, 0.018224085913971066, 0.018252306967042387, 0.018250116030685604, 0.018235711962915957, 0.01822092104703188, 0.018245348008349538, 0.018254502909258008, 0.01847373100463301, 0.018241749959997833, 0.018247156986035407, 0.018243947997689247, 0.018254466936923563, 0.01822001300752163, 0.018255001050420105, 0.018242235062643886, 0.018240565084852278, 0.018246671999804676, 0.01824698899872601, 0.018225350067950785];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.0025737700052559376;0.020209998940117657;;;7.852294066232216;;;[0.0026061050593852997, 0.0025900868931785226, 0.002602393040433526, 0.0025921810884028673, 0.002598008024506271, 0.0026130909100174904, 0.0025905719958245754, 0.0025929859839379787, 0.0025998729979619384, 0.0025828350335359573, 0.002582252025604248, 0.002586291986517608, 0.002587627968750894, 0.0025947769172489643, 0.0025855100248008966, 0.002592217060737312, 0.0025977109326049685, 0.002586559043265879, 0.0025823450414463878, 0.0025788219645619392, 0.002642174018546939, 0.0025897209998220205, 0.0025892950361594558, 0.0025892159901559353, 0.002613537013530731, 0.0025923849316313863, 0.002587766037322581, 0.0026014669565483928, 0.0026270609814673662, 0.002595574944280088, 0.0026004810351878405, 0.002663246006704867, 0.002596016973257065, 0.002588557079434395, 0.002595527097582817, 0.0025873390259221196, 0.0025924500077962875, 0.002587698050774634, 0.0026013239985331893, 0.0026040159864351153, 0.002593909972347319, 0.0025980089558288455, 0.0025986969703808427, 0.0025986440014094114, 0.0025924789952114224, 0.002581750974059105, 0.0025828429497778416, 0.0025977359618991613, 0.0025737700052559376, 0.002594684949144721];[0.02023977297358215, 0.020434471080079675, 0.02023210597690195, 0.020228607929311693, 0.020265153027139604, 0.020230722962878644, 0.02024357405025512, 0.020253960974514484, 0.02023917098995298, 0.020222692051902413, 0.020242791040800512, 0.020248487940989435, 0.02047111000865698, 0.0202370350016281, 0.02023409807588905, 0.020233606919646263, 0.02021818293724209, 0.02023958507925272, 0.02023441798519343, 0.02022923610638827, 0.020209998940117657, 0.020241421065293252, 0.020253818947821856, 0.020237527904100716, 0.020233475952409208, 0.020229396992363036, 0.02022817195393145, 0.020229071960784495, 0.02022753399796784, 0.02022057503927499, 0.02024379896465689, 0.020235151052474976, 0.020246514002792537, 0.02022819605190307, 0.020231322036124766, 0.020511807990260422, 0.020235129981301725, 0.020221226033754647, 0.020245957071892917, 0.02024213899858296, 0.020234538009390235, 0.020243595936335623, 0.020241086021997035, 0.02023486909456551, 0.02023680997081101, 0.020242640981450677, 0.020229326095432043, 0.02021687396336347, 0.020237745018675923, 0.020214022952131927];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0016677849926054478;0.00698250497225672;;;4.1866937304361445;;;[0.0016973360907286406, 0.0016787010245025158, 0.0016760100843384862, 0.0016718750121071935, 0.0016718209953978658, 0.0016702220309525728, 0.0016762689920142293, 0.0016702450811862946, 0.0016863350756466389, 0.001683486974798143, 0.0016825390048325062, 0.001671241014264524, 0.0016775110270828009, 0.0016787779750302434, 0.0016677849926054478, 0.0016722840955480933, 0.00167150201741606, 0.001677184016443789, 0.001676090992987156, 0.0016727730398997664, 0.0016697850078344345, 0.001674126018770039, 0.0016680000117048621, 0.001670936937443912, 0.0016767820343375206, 0.0016727839829400182, 0.0016680180560797453, 0.001676522078923881, 0.0016736920224502683, 0.0016710949130356312, 0.0016729150665923953, 0.0016735900426283479, 0.0016689921030774713, 0.001679134089499712, 0.0016702049179002643, 0.0016693220240995288, 0.0016766110202297568, 0.001680521061643958, 0.0016691540367901325, 0.001674233004450798, 0.0016732519725337625, 0.0016699290135875344, 0.0016768600326031446, 0.0016774780815467238, 0.0016714079538360238, 0.001684278016909957, 0.001673735911026597, 0.0016741689760237932, 0.0016723779262974858, 0.001675163977779448];[0.007015662966296077, 0.007004477083683014, 0.007014116970822215, 0.00700259197037667, 0.00699880497995764, 0.007145668030716479, 0.006994681083597243, 0.007039190037176013, 0.006998345954343677, 0.006991894915699959, 0.006996785057708621, 0.00700008193962276, 0.007013797992840409, 0.0070165860233828425, 0.0070149099919945, 0.007004152052104473, 0.00700322596821934, 0.006990474066697061, 0.006994409020990133, 0.006992805050686002, 0.0069912460166960955, 0.007013421971350908, 0.006990877096541226, 0.006995117990300059, 0.007007832988165319, 0.007019462063908577, 0.007306843996047974, 0.006993381888605654, 0.006993465009145439, 0.00698250497225672, 0.006990551948547363, 0.006991100963205099, 0.006984549923799932, 0.006992404931224883, 0.006995277013629675, 0.006999123026616871, 0.0069893429754301906, 0.007012280053459108, 0.006998245953582227, 0.0069951380137354136, 0.007003344944678247, 0.007007971056737006, 0.007018016069196165, 0.00702045310754329, 0.006998567027039826, 0.00698721397202462, 0.006990863010287285, 0.006984465988352895, 0.00698568404186517, 0.007272636983543634];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.001967509975656867;0.008161165053024888;;;4.147966289370515;;;[0.0019946990069001913, 0.001975742052309215, 0.0019730450585484505, 0.0019778499845415354, 0.001970172976143658, 0.001967509975656867, 0.001977851032279432, 0.001978458953090012, 0.0019806839991360903, 0.001982072019018233, 0.0019812530372291803, 0.001980543020181358, 0.001985292066819966, 0.001980426022782922, 0.001978076994419098, 0.0019799659494310617, 0.0019847669173032045, 0.00198672607075423, 0.0019842510810121894, 0.0019788799108937383, 0.0019952059956267476, 0.0019898940809071064, 0.0019859439926221967, 0.001983272028155625, 0.001982832094654441, 0.0019866020884364843, 0.0020134220831096172, 0.001992403995245695, 0.001980653963983059, 0.0019789329962804914, 0.0019891150295734406, 0.001979538006708026, 0.002019830048084259, 0.001981802051886916, 0.0019776729168370366, 0.0019765809411183, 0.001987167983315885, 0.0019784659380093217, 0.0019808789948001504, 0.001985452021472156, 0.0019810600206255913, 0.0019770320504903793, 0.0019809689838439226, 0.0019801249727606773, 0.001981777953915298, 0.001980556990019977, 0.001978085027076304, 0.0019832869293168187, 0.001984434900805354, 0.001981273991987109];[0.008195371949113905, 0.00818656908813864, 0.008166683022864163, 0.008167027961462736, 0.008162022102624178, 0.008162164012901485, 0.008167261956259608, 0.008170178043656051, 0.008461785037070513, 0.00816482596565038, 0.008161165053024888, 0.008162039099261165, 0.008177572977729142, 0.008167888969182968, 0.008168907021172345, 0.008170843939296901, 0.008172876085154712, 0.008167873020283878, 0.008174455026164651, 0.008167100953869522, 0.008177752024494112, 0.008174346992745996, 0.008172906935214996, 0.008177972980774939, 0.008176518022082746, 0.008168263011611998, 0.008163767051883042, 0.0081815579906106, 0.008174035931006074, 0.00817234895657748, 0.008167412946932018, 0.008455877075903118, 0.00816778908483684, 0.00816980202216655, 0.008170685032382607, 0.008170757093466818, 0.008165117003954947, 0.008165023988112807, 0.008172420901246369, 0.008170856046490371, 0.008167776046320796, 0.008164850994944572, 0.008164418046362698, 0.008174413000233471, 0.008168931002728641, 0.00816769094672054, 0.008168215048499405, 0.008167849038727582, 0.008176507079042494, 0.008164303959347308];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0014715170254930854;0.0058005660539492965;;;3.9418953049527956;;;[0.0015017990954220295, 0.0014897510409355164, 0.001481118961237371, 0.0014820779906585813, 0.0014819280477240682, 0.0014800860080868006, 0.0014939670218154788, 0.0014777829637750983, 0.0014778380282223225, 0.0014803489902988076, 0.0014829919673502445, 0.0014745789812877774, 0.0014826729893684387, 0.0014812069712206721, 0.0014779389603063464, 0.0014805130194872618, 0.0014775639865547419, 0.0014848069986328483, 0.0014867200516164303, 0.0014848730061203241, 0.0014825839316472411, 0.0014838060596957803, 0.0014803659869357944, 0.001479894039221108, 0.0014890020247548819, 0.001482544932514429, 0.0014777809847146273, 0.0014864508993923664, 0.001473377924412489, 0.0014759949408471584, 0.0014827429549768567, 0.001483291038312018, 0.0014750800328329206, 0.0014813629677519202, 0.0014768189284950495, 0.0014773100847378373, 0.0014780760975554585, 0.0014783099759370089, 0.001474970020353794, 0.0014794120797887444, 0.0014715170254930854, 0.0014811540022492409, 0.0014887610450387, 0.0014779309276491404, 0.0014748129760846496, 0.0014826040714979172, 0.0014864549739286304, 0.0014771489659324288, 0.0014888789737597108, 0.0014817150076851249];[0.005827605025842786, 0.00581157801207155, 0.006179217016324401, 0.005803099018521607, 0.005803218926303089, 0.005804038024507463, 0.00580846203956753, 0.0058005660539492965, 0.0058076310670003295, 0.005821511964313686, 0.005810798960737884, 0.005812574061565101, 0.0058041190495714545, 0.005821419996209443, 0.005815239972434938, 0.005811515962705016, 0.005809055990539491, 0.0058072799583896995, 0.005807538982480764, 0.005809000926092267, 0.005820547114126384, 0.0058105390053242445, 0.005803308100439608, 0.005808296031318605, 0.005806106957606971, 0.006103466032072902, 0.005815595970489085, 0.005808129906654358, 0.005805298103950918, 0.005814481992274523, 0.005805394030176103, 0.00664813700132072, 0.005803194944746792, 0.005824486957862973, 0.00580170308239758, 0.005809306050650775, 0.005811513983644545, 0.0058186829555779696, 0.005810169968754053, 0.0058117309818044305, 0.005809186026453972, 0.00581206101924181, 0.005833126953803003, 0.00580707099288702, 0.005806606961414218, 0.005805026972666383, 0.005804435000754893, 0.00581120396964252, 0.006115506985224783, 0.00580855505540967];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (64, 3, 11, 11)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (192, 64, 5, 5)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (384, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (256, 384, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0033279639901593328;0.018161954008974135;;;5.457376961613276;;;[0.0033598430454730988, 0.0033366980496793985, 0.0033359689405187964, 0.003341997042298317, 0.0033430299954488873, 0.0033459130208939314, 0.0034243830014020205, 0.0033526510233059525, 0.003334469976834953, 0.0033541909651830792, 0.0033521619625389576, 0.0033532819943502545, 0.0033515049144625664, 0.0033516359981149435, 0.0033410119358450174, 0.0033491740468889475, 0.0033577990252524614, 0.0033493550727143884, 0.0033586289500817657, 0.003339021001011133, 0.0033535410184413195, 0.0033769410802051425, 0.003338895970955491, 0.0033620299072936177, 0.0033373349579051137, 0.0033625420182943344, 0.0033456520177423954, 0.0033417590893805027, 0.0033612640108913183, 0.0033512540394440293, 0.0033843929413706064, 0.003357506007887423, 0.003377646906301379, 0.0033570859814062715, 0.003363048075698316, 0.0033340579830110073, 0.0033293720334768295, 0.0033456949749961495, 0.0033651000121608377, 0.0033439730759710073, 0.0033578239381313324, 0.003358348971232772, 0.0033279639901593328, 0.003349021077156067, 0.0033422339474782348, 0.0033569600200280547, 0.003355649998411536, 0.0033652130514383316, 0.003342219046317041, 0.0033426679437980056];[0.018252793001011014, 0.018216773052699864, 0.01816999993752688, 0.01818812999408692, 0.01820449298247695, 0.01821729599032551, 0.018196240067481995, 0.01819591806270182, 0.01817888196092099, 0.01856607396621257, 0.018194588948972523, 0.018182024941779673, 0.01818543707486242, 0.018179293954744935, 0.018189774942584336, 0.018166371039114892, 0.01817068294622004, 0.018180568935349584, 0.018189048976637423, 0.018204388907179236, 0.01817816903349012, 0.018190279020927846, 0.01817978802137077, 0.018188504967838526, 0.01819423702545464, 0.018161954008974135, 0.018188112997449934, 0.0181748669128865, 0.018193832016550004, 0.01818546699360013, 0.018178157042711973, 0.018194347037933767, 0.018193705938756466, 0.018174052005633712, 0.01820938498713076, 0.018191413953900337, 0.018199478974565864, 0.018187336972914636, 0.018192515010014176, 0.01816998701542616, 0.018201863043941557, 0.018181024002842605, 0.018178388010710478, 0.018172062002122402, 0.018184924963861704, 0.018176010926254094, 0.018180752987973392, 0.01818757096771151, 0.018191676936112344, 0.018172836978919804];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.0025778620038181543;0.011433980078436434;;;4.43545079662961;;;[0.0026097350055351853, 0.0025842939503490925, 0.0025942990323528647, 0.0025900359032675624, 0.0025965370004996657, 0.0026051929453387856, 0.002598269027657807, 0.002584050060249865, 0.0025954070733860135, 0.0025948670227080584, 0.0025916099548339844, 0.0025940400082618, 0.002611313946545124, 0.0025784929748624563, 0.0025787949562072754, 0.002594397054053843, 0.0025889240205287933, 0.002589839044958353, 0.0025920410407707095, 0.0025863369228318334, 0.0025902920169755816, 0.002580147935077548, 0.0025935949524864554, 0.002583108958788216, 0.002588300034403801, 0.0025828180368989706, 0.0025820289738476276, 0.0025942280190065503, 0.0025778620038181543, 0.0025918680476024747, 0.002589060924947262, 0.0025900029577314854, 0.0025874910643324256, 0.0025847910437732935, 0.0025893020210787654, 0.002586976974271238, 0.0025936650345101953, 0.002579974941909313, 0.002586622955277562, 0.0025808640057221055, 0.0025844089686870575, 0.0025809069629758596, 0.002587897004559636, 0.002595123020000756, 0.0025870570680126548, 0.002586331916972995, 0.002600336098112166, 0.0026002239901572466, 0.0026028919965028763, 0.002587025985121727];[0.011457745917141438, 0.011445670039393008, 0.011446235934272408, 0.011455893982201815, 0.01144879893399775, 0.0114392259856686, 0.011460216017439961, 0.011932975961826742, 0.01144071901217103, 0.011442084913142025, 0.011438235989771783, 0.011455005966126919, 0.011455391068011522, 0.011446126038208604, 0.011445826035924256, 0.011443265015259385, 0.011462892987765372, 0.011463508009910583, 0.0117193260230124, 0.011461294954642653, 0.01144155499059707, 0.011443290975876153, 0.011442048009485006, 0.011444282019510865, 0.011457072920165956, 0.011443563969805837, 0.011480511981062591, 0.011458696913905442, 0.011443739989772439, 0.0117079810006544, 0.011456149979494512, 0.011433980078436434, 0.011434358893893659, 0.011437446111813188, 0.011435437016189098, 0.011436884989961982, 0.011444041039794683, 0.011462282971478999, 0.011462583090178668, 0.011443007038906217, 0.011711254017427564, 0.011436591041274369, 0.011444717994891107, 0.01147071598097682, 0.01147713593672961, 0.011437339941039681, 0.01144069293513894, 0.011439059977419674, 0.011439885012805462, 0.01146314397919923];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0016672989586368203;0.005167279974557459;;;3.0991922281185946;;;[0.001693334081210196, 0.0016749599017202854, 0.0016718549886718392, 0.0016720200655981898, 0.0016738780541345477, 0.00167209398932755, 0.0016706190072000027, 0.001673892023973167, 0.001674234983511269, 0.001678345026448369, 0.0016708089970052242, 0.0017249800730496645, 0.001680426998063922, 0.0016734679229557514, 0.0016708069015294313, 0.0016709889750927687, 0.0016672989586368203, 0.001675984007306397, 0.0016720270505174994, 0.0016750009963288903, 0.0016737739788368344, 0.0016716070240363479, 0.0016768509522080421, 0.0016706159804016352, 0.0016753320815041661, 0.0016681160777807236, 0.001675053033977747, 0.00167228898499161, 0.0016700980486348271, 0.0016738580306991935, 0.001669671037234366, 0.0016840749885886908, 0.0016705680172890425, 0.0016784219769760966, 0.0016742550069466233, 0.0016712730284780264, 0.001672692014835775, 0.0016696389066055417, 0.0016750750364735723, 0.0016716280952095985, 0.0016708100447431207, 0.0018948420183733106, 0.0016725260065868497, 0.0016819670563563704, 0.0016703458968549967, 0.001671471050940454, 0.0016720060957595706, 0.0016748278867453337, 0.001672500977292657, 0.0016743229934945703];[0.005195520003326237, 0.005176904029212892, 0.005180377047508955, 0.005172747070901096, 0.005170827032998204, 0.005179534899070859, 0.005173222976736724, 0.005186322028748691, 0.005181316984817386, 0.005181971006095409, 0.005430391989648342, 0.005176312988623977, 0.0052052250830456614, 0.005169334006495774, 0.005181247950531542, 0.00518289499450475, 0.005184995010495186, 0.005188379087485373, 0.005184432957321405, 0.005182154010981321, 0.005181553075090051, 0.005448120064102113, 0.005173487006686628, 0.005176684004254639, 0.005212598014622927, 0.005176368053071201, 0.005167279974557459, 0.005179192987270653, 0.005211591022089124, 0.005183371948078275, 0.005171824945136905, 0.0051747249672189355, 0.005437411949969828, 0.005178802064619958, 0.005172807024791837, 0.005173667916096747, 0.005173930083401501, 0.005170504911802709, 0.005288706044666469, 0.005176334991119802, 0.005215642973780632, 0.005171690951101482, 0.005170427029952407, 0.005439862958155572, 0.005186225986108184, 0.005176353035494685, 0.005181640037335455, 0.005172327044419944, 0.005179466097615659, 0.005177378072403371];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.001971305930055678;0.006129354005679488;;;3.109286038370701;;;[0.001991169061511755, 0.001975919003598392, 0.0019755989778786898, 0.001978537067770958, 0.001971305930055678, 0.0019781170412898064, 0.0019814419792965055, 0.0019840450258925557, 0.001976391999050975, 0.001975883962586522, 0.0020309840328991413, 0.0019814750412479043, 0.0019763229647651315, 0.0019733610097318888, 0.0019724509911611676, 0.0019790319493040442, 0.0019798660650849342, 0.0019785469630733132, 0.00198549497872591, 0.001980289933271706, 0.001979712978936732, 0.0019861049950122833, 0.0019804179901257157, 0.0019768240163102746, 0.001982815912924707, 0.0019766170298680663, 0.0019906070083379745, 0.001978871994651854, 0.001977564999833703, 0.001987515017390251, 0.0019806909840554, 0.0019764399621635675, 0.001979100052267313, 0.001982982037588954, 0.0019755709217861295, 0.0019743379671126604, 0.0019801370799541473, 0.001977483043447137, 0.001972405007109046, 0.0019895959412679076, 0.0019888769602403045, 0.001982338959351182, 0.001984819071367383, 0.0019772049272432923, 0.001979382010176778, 0.0019750840729102492, 0.0019799210131168365, 0.0019742129370570183, 0.0019812009995803237, 0.001974396058358252];[0.006182716926559806, 0.006146135972812772, 0.0061544409254565835, 0.006139184930361807, 0.006137705990113318, 0.006139122997410595, 0.006147757056169212, 0.006161457975395024, 0.0061501419404521585, 0.006136957090348005, 0.006148183019831777, 0.006138984928838909, 0.006151743931695819, 0.006428171065635979, 0.006140851997770369, 0.006140704965218902, 0.006133737973868847, 0.006140665034763515, 0.006134876981377602, 0.006129354005679488, 0.006134178023785353, 0.006139029050245881, 0.006142208003439009, 0.006133061018772423, 0.0063944230787456036, 0.0061574120773002505, 0.006136080017313361, 0.006152138928882778, 0.006136859999969602, 0.006138992961496115, 0.006158092990517616, 0.006143513019196689, 0.006136056035757065, 0.006145998020656407, 0.00613982102368027, 0.006445463979616761, 0.00613196799531579, 0.006135483970865607, 0.006136727053672075, 0.006132385111413896, 0.006145193008705974, 0.0061361860716715455, 0.006136686075478792, 0.006143143982626498, 0.0061417409451678395, 0.0061328059528023005, 0.006393786985427141, 0.006137022981420159, 0.006130158086307347, 0.006136013078503311];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.001471425057388842;0.0043389149941504;;;2.9487842227249694;;;[0.0015035419492051005, 0.0014885399723425508, 0.0014721209881827235, 0.001479070051573217, 0.0014821270015090704, 0.0014736279845237732, 0.0014874469488859177, 0.00148299103602767, 0.0014757030876353383, 0.0014755179872736335, 0.0014834500616416335, 0.0014766720123589039, 0.001481710933148861, 0.0014725999208167195, 0.0014765310334041715, 0.001476010074838996, 0.0014748689718544483, 0.0014768741093575954, 0.0014759409241378307, 0.0014816280454397202, 0.0014734669821336865, 0.001473690033890307, 0.0014753089053556323, 0.001471425057388842, 0.0014801740180701017, 0.0014941380359232426, 0.0014767409302294254, 0.0014788339613005519, 0.001475664903409779, 0.0014756119344383478, 0.00147666793782264, 0.001473993994295597, 0.0014733930584043264, 0.0014808400301262736, 0.0014766599051654339, 0.0014746190281584859, 0.0014797711046412587, 0.0014748410321772099, 0.0014724560314789414, 0.0014847050188109279, 0.001475697965361178, 0.0014945550356060266, 0.0014856680063530803, 0.0014720119070261717, 0.0014783020596951246, 0.001488331938162446, 0.0014784500235691667, 0.0014744509244337678, 0.0014776960015296936, 0.0014765819068998098];[0.004361385013908148, 0.004792577004991472, 0.004359977087005973, 0.0043489939998835325, 0.004351423936896026, 0.004664812004193664, 0.0043460719753056765, 0.004349692026153207, 0.004341212916187942, 0.004342661006376147, 0.004347081994637847, 0.0043485420756042, 0.004345072899013758, 0.004342623986303806, 0.004356335964985192, 0.0043518670136108994, 0.004603044013492763, 0.004338999046012759, 0.00433894491288811, 0.0043458990985527635, 0.004346857080236077, 0.004348556976765394, 0.004345869994722307, 0.0043389149941504, 0.004359359969384968, 0.0043467250652611256, 0.00435415399260819, 0.0046073830453678966, 0.0043449519434943795, 0.004341486026532948, 0.004342193016782403, 0.00434314995072782, 0.004344305954873562, 0.004343630047515035, 0.004340788931585848, 0.0043451800011098385, 0.004345540073700249, 0.004343271953985095, 0.004611538024619222, 0.004340338986366987, 0.004347284906543791, 0.004345432971604168, 0.004349417053163052, 0.00434706499800086, 0.0043448880314826965, 0.004341425956226885, 0.00434639398008585, 0.004343658918514848, 0.0043428539065644145, 0.004629496950656176];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 3, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 96, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 1, 1)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (100, 192, 1, 1)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jigda,edf->jigaef               jihfc,bac,jigaef->igheb
   8           TDOT    jigaef,bac->jigefbc                  jihfc,jigefbc->igheb
   8              0   jigefbc,jihfc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0136742559989215;0.0595230649996665;0.3997804909959086;0.3733007420014473;4.352928964059237;1.0709340915115528;4.064609576407606;[0.01367425599892158, 0.014181226000800962, 0.014005140001245309, 0.014423142001760425, 0.014231692999601364, 0.01451386600092519, 0.01421330700031831, 0.014617566001106752, 0.014233173998945858, 0.014599056001316058, 0.014276542999141384, 0.014562853000825271, 0.014256103000661824, 0.014578244998119771, 0.014207396998244803, 0.014593182000680827, 0.014284779001172865, 0.014611890001106076, 0.014271994998125592, 0.014679030999104725, 0.01421295000181999, 0.014749297999514965, 0.014253490000555757, 0.014650596000137739, 0.03191617399716051, 0.014663526002550498, 0.014221329001884442, 0.014530519998515956, 0.014220983000996057, 0.014659178999863798, 0.014242962999560405, 0.014604118001443567, 0.014278007998655085, 0.014621193000493804, 0.01430190099927131, 0.01458649900087039, 0.0142815889994381, 0.014590424998459639, 0.014317240998934722, 0.014583569001842989, 0.014353066999319708, 0.014629737001087051, 0.014230668999516638, 0.014576673998817569, 0.014310714999737684, 0.014587672001653118, 0.014215033002983546, 0.014634808998380322, 0.014228592997824308, 0.014635413001087727];[0.06292443100028322, 0.06086765799773275, 0.06314910400033114, 0.061190788001113106, 0.06279975000143168, 0.060967775996687124, 0.06301065099978587, 0.0613456569990376, 0.0628070189995924, 0.06036036399746081, 0.06322720300158835, 0.061370708001049934, 0.06328527499863412, 0.061238595997565426, 0.06300370000099065, 0.061109221998776775, 0.06285738500082516, 0.060441694000473944, 0.06258098999751383, 0.05952306499966653, 0.0628216449986212, 0.06175002899908577, 0.06259207100083586, 0.06194887599849608, 0.06321173700052896, 0.06136967600104981, 0.06247016099950997, 0.06158211599904462, 0.06339053800184047, 0.061035294998873724, 0.06303886900059297, 0.0614538990012079, 0.0623107749997871, 0.061567914999614004, 0.06304131000069901, 0.061660174000280676, 0.0628538370001479, 0.06802627599972766, 0.06309839800087502, 0.06103262999749859, 0.06281370199940284, 0.061154710998380324, 0.06370987499758485, 0.061917270002595615, 0.06320530999801122, 0.06131262600320042, 0.06357817300158786, 0.06182067599729635, 0.06326560299930861, 0.061350945998128736];[0.40226755700132344, 0.40170443600436556, 0.4029571200007922, 0.4327657129979343, 0.4110435790025804, 0.4014095320017077, 0.4003886440041242, 0.40088853000634117, 0.42074095600037253, 0.40178686099898187, 0.40647777800040785, 0.4000848010000482, 0.4015398369956529, 0.4122903419993236, 0.4016555220041482, 0.40301790999728837, 0.4015088900014234, 0.4018896000015957, 0.40242508099981933, 0.4035295440007758, 0.4008832809959131, 0.43799342500278726, 0.4035123429966916, 0.41264044900162844, 0.4032746990014857, 0.4057279560001916, 0.40378678999695694, 0.3997804909959086, 0.40331602900187136, 0.4031169379995845, 0.4008477680035867, 0.41116332199817407, 0.40271933500116575, 0.4042858119973971, 0.4024831190035911, 0.40217864800069947, 0.40036385300481925, 0.41158780600017053, 0.41502786399723846, 0.4088238009971974, 0.4036207400058629, 0.437313684997207, 0.4028813149998314, 0.413994972997898, 0.40922243199747754, 0.4077034870060743, 0.40371141799914767, 0.4171815800036711, 0.41084348400181625, 0.41105045900621917];[0.37696179400154506, 0.37572217699926114, 0.38674340099896654, 0.37663175299894647, 0.4065187510022952, 0.377379582998401, 0.40634413299994776, 0.3764159210040816, 0.3778327989966783, 0.3844961869981489, 0.3854086599967559, 0.3764047180011403, 0.38388677400143933, 0.37639103699984844, 0.3876952659993549, 0.3856489030040393, 0.3850149150021025, 0.3767626909975661, 0.37763881200226024, 0.3848033569956897, 0.37612170799911837, 0.38620494100177893, 0.3765864960041654, 0.387502167999628, 0.3807541499991203, 0.3853318709989253, 0.38532823900095536, 0.38546434200179647, 0.3757976710003277, 0.38620492800328066, 0.3820448500009661, 0.37568444999851636, 0.3833508069983509, 0.3850038989985478, 0.3739092020005046, 0.37866503599798307, 0.3877713000001677, 0.3766393789992435, 0.38645798200013814, 0.3774918130002334, 0.40439975899789715, 0.37330074200144736, 0.3745058130007237, 0.3869336179959646, 0.3775870700010273, 0.384629579999455, 0.3844379860020126, 0.38699914699827787, 0.38187089300117805, 0.3893043079988274]
conv2.1;0.097954597997159;0.4598409639984311;4.660583890003181;4.107322772000771;4.694429596982961;1.13470115418587;4.137150631834106;[0.097954597997159, 0.0984023970013368, 0.12619430699851364, 0.13413392799702706, 0.1309187050028413, 0.13521212600244326, 0.13324702200043248, 0.13345998499789857, 0.132978533001733, 0.13340847400104394, 0.1319472079994739, 0.13200429100106703, 0.13210705000165035, 0.13157416100148112, 0.13165203199969255, 0.13143509899964556, 0.1330572469996696, 0.13131469300060417, 0.13061511100022472, 0.13260971099953167, 0.13249499000085052, 0.130758967003203, 0.13178368599983514, 0.13278795199948945, 0.13134793100107345, 0.13047308099703514, 0.13051714199900744, 0.13101301099959528, 0.13030307200097013, 0.13064372799999546, 0.1308117679982388, 0.13088601900017238, 0.13123962199824746, 0.13278216199978488, 0.13088182499996037, 0.13063855299697025, 0.13023292000070796, 0.13045387199963443, 0.13038654699994368, 0.1305829150005593, 0.13076027200077078, 0.13272225000036997, 0.12944581199917593, 0.13057046600079047, 0.1303831879995414, 0.13060282399965217, 0.1312853899980837, 0.13103868899997906, 0.13086009200196713, 0.1305565820002812];[0.4662340430004406, 0.4628191519987013, 0.4633110030008538, 0.46596274100011215, 0.46920145900003263, 0.46443566999732866, 0.4659676840019529, 0.4647949249992962, 0.4628989740012912, 0.46360812300190446, 0.46428306400048314, 0.46352189100070973, 0.4633774469984928, 0.4634752000019944, 0.46153733900064253, 0.4851059390020964, 0.4598409639984311, 0.4671143760024279, 0.46173154799907934, 0.47189258900107234, 0.46506068599774153, 0.4666870499968354, 0.4656224860009388, 0.46722917199804215, 0.46438089400180615, 0.4659729179984424, 0.46331358599854866, 0.4658541930002684, 0.46392384699720424, 0.4629916539997794, 0.4637931949982885, 0.4598615159993642, 0.46565895499952603, 0.4663916290010093, 0.463917721001053, 0.46663700999852153, 0.4656335139989096, 0.4663460550000309, 0.4642395180017047, 0.46450947399716824, 0.46233145799851627, 0.4675420040002791, 0.4666071040010138, 0.46284651899986784, 0.4601281489995017, 0.46401108400095836, 0.4617941609976697, 0.4630330789987056, 0.46246993899694644, 0.46340280100048403];[4.660583890003181, 4.974476950999815, 4.782678363000741, 4.99478002700198, 4.992185606002749, 4.990995746000408, 4.9746626960004505, 4.821563677996892, 4.804984967002383, 4.985809482997865, 5.00332939999862, 4.790852793004888, 4.9417058439976245, 4.781963066001481, 4.941845640001702, 4.943501091001963, 4.931509729995014, 4.778834046002885, 4.953781165997498, 4.938910026998201, 4.943132524997054, 4.768790442998579, 4.954444905004493, 4.9284110510052415, 4.945804909002618, 4.943261877997429, 4.952744197998982, 4.93374812500042, 4.947256562998518, 4.9416037400005735, 4.924790988003224, 4.935366544003045, 4.774666391003848, 4.9516637829983665, 4.933408814995346, 4.938120391001576, 4.926775274998363, 4.989697902998159, 4.98764474699783, 4.801436003002891, 4.7913677639990055, 4.782084389000374, 4.787207576999208, 4.781862347997958, 4.943494731000101, 4.942935852999653, 4.936801444004232, 4.957211990003998, 4.769206301003578, 4.7714274099998875];[4.28626532999624, 4.295989893002115, 4.28350199399938, 4.114454083002784, 4.2767981460019655, 4.107322772000771, 4.123468469002546, 4.284302653999475, 4.13621506599884, 4.280756908996409, 4.289019711002766, 4.29177311100284, 4.288113216996862, 4.288156660000823, 4.114562024002225, 4.3043207339978835, 4.123824165999395, 4.283116268998128, 4.285808542994346, 4.3277340040003764, 4.286465978002525, 4.2877663360013685, 4.281369520998851, 4.2991339869986405, 4.289633276999666, 4.276180352993833, 4.288408157008234, 4.289129315999162, 4.126479443009885, 4.2893594359993585, 4.290642241991009, 4.1377648529960425, 4.149336331996892, 4.296665482994285, 4.298661165994417, 4.289851595996879, 4.286874131001241, 4.2790293479920365, 4.115482181987318, 4.122592761988926, 4.274662008006999, 4.111470413998177, 4.271701116995246, 4.3433104249998, 4.286108906992013, 4.273395292999339, 4.347059817002446, 4.294414133997634, 4.27833584399923, 4.119671078995452]
conv3.1;0.0385878270026296;0.2060858309996547;1.288530539008207;0.9507406929988064;5.340695421527898;1.355291246600533;3.9406256293058233;[0.03858782700262964, 0.04223875999741722, 0.04378813900257228, 0.04387908500211779, 0.0440249040038907, 0.04407163099676836, 0.04389354500017362, 0.04397075000451878, 0.04394981400400866, 0.04394780500297202, 0.04394338600104675, 0.044069796000258066, 0.0440191119996598, 0.043958256996120326, 0.04393317799986107, 0.04384136400040006, 0.043835668002429884, 0.04379930499999318, 0.04380770200077677, 0.04387769300228683, 0.043847945002198685, 0.043832663002831396, 0.04385321500012651, 0.04396440600248752, 0.043811426003230736, 0.04392549100157339, 0.04390752199833514, 0.043949760001851246, 0.04404568000609288, 0.04381324999849312, 0.04383127499750117, 0.043814878998091444, 0.04392472699692007, 0.04398946800210979, 0.04380922400014242, 0.04375374400115106, 0.04401722500188043, 0.04382782099855831, 0.04381762000411982, 0.043881621000764426, 0.04391736400430091, 0.04392281000036746, 0.044076622994907666, 0.04382979300135048, 0.04394360800506547, 0.04393192700081272, 0.0438640590000432, 0.043787674003397115, 0.043856600001163315, 0.04385722800361691];[0.2101971020019846, 0.2108850600052392, 0.20795801900385413, 0.21141800400073407, 0.20805687199754175, 0.20968289899610681, 0.2090901340052369, 0.20968426699982956, 0.20903263999935007, 0.2106839160042, 0.2119402220050688, 0.20660337300068932, 0.20939918400108581, 0.20916337500239024, 0.20824151299893856, 0.21405037700606044, 0.2085498060041573, 0.2088531659974251, 0.20947755700035486, 0.21004575899860356, 0.20834574400214478, 0.24157378500240156, 0.20949741100048414, 0.20949662999919383, 0.2118709049973404, 0.20981878499878803, 0.20788069799891673, 0.2086503820028156, 0.2080422159997397, 0.2096151169971563, 0.20936308599630138, 0.21177917000022717, 0.20734654300031252, 0.20886025700019673, 0.20974451000074623, 0.20631513099942822, 0.208019472003798, 0.20741772900510114, 0.20993336399988038, 0.21037267000065185, 0.20976919800159521, 0.20773993500188226, 0.21102902900020126, 0.20884779300104128, 0.20608583099965472, 0.20966598200175213, 0.20721042299555847, 0.2077573780043167, 0.20814744000381324, 0.21014262099924963];[1.292772134002007, 1.2939273989904905, 1.3076670549999108, 1.2927931070080376, 1.2992990350030595, 1.299310119007714, 1.3016488950015628, 1.2908099089981988, 1.2943321899947478, 1.2969721170011326, 1.2932529370009433, 1.295433826999215, 1.295324922000873, 1.2916304130048957, 1.2939793749901582, 1.2885305390082067, 1.2932165460006217, 1.2918570539986831, 1.30078534099448, 1.2922286619941588, 1.2997076089886832, 1.2939602929909597, 1.292972994997399, 1.2985250189958606, 1.2925959979911568, 1.2955130549962632, 1.3025566760043148, 1.2923154819945921, 1.2905384990081075, 1.2976494550093776, 1.297287414992752, 1.322917627003335, 1.2985655579977902, 1.2938844450036413, 1.2953698159908527, 1.3037969289944158, 1.3020328320053522, 1.2922384140038048, 1.291977818007581, 1.2955457389907679, 1.293545222004468, 1.2908853629996884, 1.29772428299475, 1.2988129369987291, 1.2963123579975218, 1.2960394089968759, 1.2988868200045545, 1.2941846279936726, 1.2891453900010674, 1.297818777995417];[0.9783577969938051, 0.9688259749964345, 0.9737951029965188, 0.9805287100025453, 0.9746916080039227, 0.9768070439968142, 0.9741596910025692, 0.9788864750007633, 0.9791215069999453, 0.9764864889948512, 0.9507406929988065, 0.9700122480062419, 0.9725250649935333, 0.9733691509973141, 0.9787750940013211, 0.9732116759914788, 0.975479588007147, 0.9762666490059928, 0.9700175379985012, 0.9569929159988533, 0.9805551569952513, 0.9670956429908983, 0.9734593250032049, 0.9875939389967243, 0.9729913299961481, 0.9781853380045504, 0.9757850630048779, 0.9788371129907318, 0.9804356989989174, 0.9817966420014272, 0.9722306820040103, 0.9780229750103899, 0.9860857099993154, 1.0566056780007784, 1.0034738250033115, 1.007842441998946, 1.0087115460046334, 1.0098009909997927, 1.003272724999988, 1.0040226560013252, 1.001848619998782, 0.9985085839944077, 1.0083300369951758, 1.007278387005499, 0.9994360390046495, 1.0007235369994305, 0.9949275969993323, 1.0042219969909638, 1.0112322570057586, 1.0009828290058067]
conv4.1;0.04410708200157387;0.21695829600503203;1.805887846989208;1.7661149260020466;4.918899327715452;1.0225200072778928;4.8105653607799095;[0.04599141299695475, 0.04410708200157387, 0.053973989000951406, 0.054899089998798445, 0.05360058100632159, 0.05302140599815175, 0.05335824999929173, 0.045736838001175784, 0.05491022399655776, 0.053461268995306455, 0.044350637996103615, 0.05441818299732404, 0.053358495999418665, 0.04520208799658576, 0.053855299003771506, 0.05340956599684432, 0.04436495000118157, 0.05461471900343895, 0.05422127799829468, 0.044782990000385325, 0.05419833099585958, 0.053822100002435036, 0.046686203000717796, 0.05607288000464905, 0.05364389199530706, 0.044430965004721656, 0.05456217599567026, 0.05362408200016944, 0.05391142900043633, 0.05412250600056723, 0.053259544001775794, 0.04477827299706405, 0.05444332399929408, 0.054684079994331114, 0.04486629799794173, 0.05459446799795842, 0.05462294299650239, 0.04949157899682177, 0.05486811200535158, 0.054144123001606204, 0.04459631499776151, 0.05568494699400617, 0.05430471699946793, 0.04504331900534453, 0.054985360002319794, 0.05434429600427393, 0.04481760300404858, 0.05588136900041718, 0.05370963699533604, 0.04479394599911757];[0.22463671000150498, 0.22589925800275523, 0.22445979100302793, 0.22657084099773783, 0.2201544310009922, 0.22488557000178844, 0.22321751099661924, 0.22578802500356687, 0.22593687000335194, 0.22213519300566986, 0.22087619000376435, 0.22217588999774307, 0.21782156600238523, 0.22671852500207024, 0.2228816540009575, 0.22334333099570358, 0.2272827810011222, 0.22137847400153987, 0.22276332500041462, 0.23435210000025108, 0.22180325100634946, 0.22748561199841788, 0.221745977003593, 0.22161974199843826, 0.2315546749960049, 0.22799080300319474, 0.2265097799972864, 0.2235070979950251, 0.22542536399851087, 0.22322969599917997, 0.2178577789964038, 0.22058243900391972, 0.22010322400456062, 0.21966435800277395, 0.22514724399661645, 0.22038501200586325, 0.23568471999897156, 0.22401817300124094, 0.22343819800153142, 0.22400552100589266, 0.2254601359963999, 0.2181745160050923, 0.2249496869990253, 0.21917040799598908, 0.2223420449954574, 0.21816565599874593, 0.22621794899896486, 0.21799673599889502, 0.22012996500416193, 0.21695829600503203];[1.901881844001764, 1.8072174380067736, 1.9054335699984222, 1.8129323239991209, 1.895566732986481, 1.805887846989208, 1.950174474994128, 1.9351852330000838, 1.8972044820038718, 1.8117417560060858, 1.9779075150072458, 1.954112088002148, 1.968943773994397, 1.9578925380046712, 1.9580517380018136, 1.9357285820078687, 1.9530204109978513, 1.9459860580027453, 1.9520217779936502, 1.9421558140020352, 1.954282485996373, 1.9488672189982026, 1.9524083849901217, 1.9374933439976303, 1.9402683899970725, 1.9468031130018062, 1.950672149003367, 1.9433241459919373, 1.9492636260038125, 1.9462834229925647, 1.9482979029926355, 1.949734357993293, 1.9496241529996041, 1.936565623000206, 1.946790695998061, 1.9443169590012985, 1.9518740799903753, 1.9491864200026612, 1.9529751200025203, 1.9395307739978307, 1.9373750879967702, 1.9483875159930903, 1.9551811240016832, 1.9394954099916504, 1.936890796001535, 1.957689875001961, 1.970568930002628, 1.9390931829984765, 1.952011310000671, 1.9462138510061777];[1.7990716730055283, 1.8144389140070416, 1.800745640990499, 1.8087619639918557, 1.7987679910002043, 1.796931353994296, 1.7983092659851536, 1.8049341899968567, 1.7911290830015787, 1.8006768269988243, 1.7856721449934412, 1.8143985649949173, 1.7954171879973728, 1.7955934839992551, 1.8098985079996055, 1.799172473998624, 1.809133380993444, 1.7981353709983523, 1.811961796003743, 1.806261464000272, 1.790413657996396, 1.8347984709980665, 1.8328127440036042, 1.9066046809966792, 1.7845545189993572, 1.795053839996399, 1.7752079959973344, 1.7728408110051532, 1.7661149260020466, 1.7721959179907572, 1.801073903006909, 1.7758422039987636, 1.7730388909985777, 1.7721032580084284, 1.7906621910078684, 1.7781603849871317, 1.7892757860026904, 1.7739871090088855, 1.7765934639901388, 1.798299522997695, 1.777508521998243, 1.7811198430063087, 1.7921506269995007, 1.7965653549981653, 1.77985294899554, 1.7829827989990008, 1.7874011840103776, 1.7972794409943162, 1.7913718449926819, 1.78852746400662]
conv5.1;0.10028202200192027;0.5782386329956353;3.585185518997605;3.2990940590025275;5.766124589954546;1.0867181883506458;5.305998051533504;[0.10028202200192027, 0.12184932999662124, 0.12630261199956294, 0.1266713169970899, 0.12401760400098283, 0.124053093000839, 0.12617069199768594, 0.12384154299797956, 0.12546519399620593, 0.12393797800177708, 0.1239129489986226, 0.12407238900050288, 0.12207503699755762, 0.12629374200332677, 0.12394986100116512, 0.12377195400040364, 0.12629211400053464, 0.12383027600299101, 0.1237338680002722, 0.12399767399620032, 0.12620552100270288, 0.12375545700342627, 0.12375901699851966, 0.1205121889943257, 0.1212200660011149, 0.12376863999816123, 0.12380847099848324, 0.12360059700586135, 0.12227275699842721, 0.12384697500237962, 0.12376489500456955, 0.12410226400243118, 0.12520590699568857, 0.12074055000266526, 0.12385274599364493, 0.1205286660042475, 0.12092920700524701, 0.12373263200424844, 0.1231061430007685, 0.1238660000017262, 0.12086575900320895, 0.1240096050023567, 0.12397154100472108, 0.1205447809988982, 0.12393209899892099, 0.1253455030018813, 0.11972267499368172, 0.12375740199786378, 0.12377435600501485, 0.12463213099545101];[0.6127353999982006, 0.5885856570021133, 0.5949965519976104, 0.5989430350018665, 0.5887729879977996, 0.5933678109940956, 0.584675326004799, 0.5889584770047804, 0.5908351269972627, 0.6003583130004699, 0.5923719679994974, 0.5936554639993119, 0.587217188993236, 0.5908894110034453, 0.5895938329995261, 0.5819918849956593, 0.589198748995841, 0.6010760270000901, 0.5917398240053444, 0.5963268109990167, 0.592971239995677, 0.6037182830041274, 0.5814511220014538, 0.589776325999992, 0.5784803300048225, 0.5942123139975592, 0.5838085659997887, 0.5935487750030006, 0.614641231004498, 0.5971958920054021, 0.5840418820007471, 0.5868328959986684, 0.5993055860017193, 0.5889455209980952, 0.5912501400016481, 0.5925274670007639, 0.5918502079948667, 0.5862230220009224, 0.5892932999995537, 0.5916421299989452, 0.5901298149983631, 0.5942092100012815, 0.5782386329956353, 0.5947975109957042, 0.584739145997446, 0.5797743310031365, 0.5845143299957272, 0.5871698919945629, 0.5916380510025192, 0.6040274100014358];[3.585185518997605, 3.60145794798882, 3.588058656998328, 3.606135478003125, 3.5926442250056425, 3.6305395139934262, 3.613568242988549, 3.6382844590043533, 3.6166758840045077, 3.6175231710003573, 3.6198678130022017, 3.612196809001034, 3.6096155240011285, 3.6030507760006003, 3.604406385005859, 3.6048810969950864, 3.6000831100027426, 3.6241682179970667, 3.6006016090032062, 3.5977233090015943, 3.6233026050031185, 3.595564524999645, 3.614905024995096, 3.618746824999107, 3.6101532599932398, 3.6074217799978214, 3.600936659000581, 3.627865260008548, 3.623239914995793, 3.5934643120053806, 3.6104124970006524, 3.626564246995258, 3.599054314989189, 3.616906288996688, 3.597647478003637, 3.601385169000423, 3.6081480190041475, 3.5966257519976352, 3.598997915003565, 3.6094668340010685, 3.606494068997563, 3.6083597210090375, 3.612350873008836, 3.6218437790012104, 3.610966912994627, 3.635651966003934, 3.613257542005158, 3.6121153220083215, 3.6048797009934788, 3.6159101580051356];[3.3250127879946376, 3.326826946999063, 3.3193482929927995, 3.3399938250004197, 3.3283773450020817, 3.3105168599940953, 3.314661693992093, 3.322677049000049, 3.3334158430079697, 3.3386091160064097, 3.2990940590025275, 3.3263209979995736, 3.3244821519911056, 3.3275097150108195, 3.337735375011107, 3.33146211199346, 3.3291767189948587, 3.328410967005766, 3.303719692004961, 3.329688970996358, 3.3219469679970643, 3.3290090460068313, 3.3238034719979623, 3.3290738819923718, 3.3340598979848437, 3.3376608140024473, 3.3324274260012317, 3.3236397189975833, 3.315928334995988, 3.3499651679958333, 3.3144784420001088, 3.315781015000539, 3.315176951007743, 3.315024904004531, 3.3176293910000823, 3.331343334997655, 3.3349157970005763, 3.309783509997942, 3.311238306996529, 3.3273560230009025, 3.32409587699658, 3.323844498998369, 3.334425467000983, 3.332705093998811, 3.329108098994766, 3.3179722879940527, 3.3262443939966033, 3.339206861994171, 3.3155848090027575, 3.3308183050030493]
conv6.1;0.037956143998599146;0.08181657800014364;0.9591560430053505;0.877555642000516;2.155555580228678;1.092986013762973;1.9721712383193735;[0.037956143998599146, 0.03838027099845931, 0.03924079299758887, 0.03941129099985119, 0.0401560820027953, 0.03889248600171413, 0.03869995300192386, 0.03922323399456218, 0.04028384400589857, 0.03882404099567793, 0.04008083199732937, 0.03888489399832906, 0.039630792001844384, 0.040040323001448996, 0.040234455998870544, 0.03898682400176767, 0.04013423599826638, 0.039865626000391785, 0.04026691000035498, 0.038844053000502754, 0.0403846129993326, 0.039605265999853145, 0.04034941199643072, 0.03878468699986115, 0.0400344750014483, 0.03892608499882044, 0.04005569199944148, 0.04023077400051989, 0.04008976899785921, 0.04034505800518673, 0.04012316900480073, 0.03894543999922462, 0.04011726599856047, 0.04053982700133929, 0.040134750997822266, 0.03870419000304537, 0.03857749300368596, 0.04040161599550629, 0.04005760599829955, 0.040350199000386056, 0.0385800280055264, 0.03908194699761225, 0.03896840599918505, 0.040165382000850514, 0.03988590199878672, 0.03993080299551366, 0.038628080998023506, 0.03893644100025995, 0.03853889900346985, 0.039909105995320715];[0.08433413599414052, 0.08337952500005485, 0.08436594199883984, 0.08622969299904071, 0.08501773000170942, 0.08393383099610219, 0.08711658099491615, 0.08219114499661373, 0.08748194300278556, 0.08529766599531285, 0.08528395899338648, 0.08500001899665222, 0.08726758800185053, 0.0848458659966127, 0.08731403300043894, 0.08338455500052078, 0.08386410099774366, 0.08334989799914183, 0.08629841799847782, 0.08885694100172259, 0.0855581979994895, 0.08533460399485193, 0.08181657800014364, 0.0839792389961076, 0.08308012899942696, 0.08688017500389833, 0.09093287400173722, 0.08382310899469303, 0.08606976799637778, 0.08355274299537996, 0.0840881129988702, 0.08413871800439665, 0.0862899860003381, 0.08856846600247081, 0.08375377499760361, 0.08690311400278006, 0.08456679800292477, 0.08407933099806542, 0.084084531001281, 0.08685085799515946, 0.08585391099768458, 0.08373140800540568, 0.0831259959959425, 0.08509195200167596, 0.08337880600447534, 0.08356712300155777, 0.08226582199858967, 0.08324321299733128, 0.0841483629992581, 0.0889198189979652];[0.9591560430053505, 0.9658291430023382, 0.9665853940023226, 0.96774723699491, 0.9632691959996009, 0.9686465709964978, 0.9647489899944048, 0.9648287379968679, 0.9686781370037352, 0.9669007750053424, 0.9732074290004675, 0.9719827890003216, 0.9618768310028827, 0.9703379839920672, 0.9696997539940639, 0.9695718869988923, 0.9688284910007496, 0.9706426100019598, 0.9695703450051951, 0.9731707200044184, 0.9760722549981438, 0.9692577710011392, 0.9706713689956814, 0.9689458069988177, 0.9680845330003649, 0.9712514170096256, 0.9758399640049902, 0.9832688720052829, 0.9872277539980132, 0.9861891469990951, 0.9620697280042805, 0.9660261149983853, 0.9712681499950122, 0.9688949210030842, 0.9643369789991993, 0.9734213699994143, 0.9646773909989861, 0.9692321089896723, 0.9729397159971995, 0.9735909539958811, 0.9766121769935125, 1.0025113399969996, 0.9657764580042567, 0.9698996290098876, 0.9721157869935269, 0.9722286180040101, 0.9682793700048933, 0.9766744289954659, 0.9663961840051343, 0.9702687600074569];[0.8778513509969343, 0.8805448969942518, 0.8801267790040583, 0.8857130000033067, 0.8877206289980677, 0.8864642119879136, 0.877555642000516, 0.8798692690033931, 0.8849395220022416, 0.8806575199996587, 0.8815003000127035, 0.8827915410001879, 0.9306335840010433, 0.8839215410043835, 0.8852664890000597, 0.8838449579925509, 0.8813339209955302, 0.8829283389932243, 0.879130024004553, 0.8824658569938038, 0.8919400890008546, 0.8849953220051248, 0.8844196170030045, 0.8984015779933543, 0.922393265995197, 0.8835931570065441, 0.8877759969982435, 0.8854153040083474, 0.8800252989967703, 0.8838006110017886, 0.8895605920042726, 0.8866577249937109, 0.8814826739981072, 0.8853320120033459, 0.890117584989639, 0.8889842380012851, 0.8857334060012363, 0.889160467988404, 0.8903569590038387, 0.8916791970041231, 0.8910590539962868, 0.8899530149938073, 0.8847043239948107, 0.8833118139955332, 0.9357041350085638, 0.8878137089996017, 0.8876259589960682, 0.8792714760056697, 0.889706064001075, 0.8845369890041184]
conv7.0;0.016027421996113844;0.034311524002987426;1.1809756629882031;1.1569467120061745;2.1408011850756106;1.0207692806701198;2.097242957458718;[0.016027421996113844, 0.01682199799688533, 0.017687587002001237, 0.01864746800129069, 0.019750522005779203, 0.02038339400314726, 0.020974120998289436, 0.020958904999133665, 0.02095232799911173, 0.02087498100445373, 0.021050330993602984, 0.021371438997448422, 0.02132451299985405, 0.021218896996288095, 0.021258092994685285, 0.02145038399612531, 0.021665501000825316, 0.02116966500034323, 0.02122986000176752, 0.021267195006657857, 0.02125443700060714, 0.022222835999855306, 0.02119470100296894, 0.02130343300086679, 0.02137399600178469, 0.02149171400378691, 0.021662981998815667, 0.02128888100560289, 0.0213633670064155, 0.021411823996459134, 0.021462463999341708, 0.021395583004050422, 0.021242864997475408, 0.021444881000206806, 0.02109917000052519, 0.021092686998599675, 0.021192560001509264, 0.021065048000309616, 0.021616341000481043, 0.02107756899931701, 0.021161374002986122, 0.021500263996131252, 0.021461814001668245, 0.021277882005961146, 0.021128476997546386, 0.021272270001645666, 0.021192038999288343, 0.021083974999783095, 0.02107327999692643, 0.021131872999831103];[0.03618452099908609, 0.03536200799862854, 0.0359584200050449, 0.03653958699578652, 0.03552879699418554, 0.036245549003069755, 0.03531066700088559, 0.035990078999020625, 0.03516750400012825, 0.036008196002512705, 0.035557522998715285, 0.035808239998004865, 0.036469987004238646, 0.03526546899956884, 0.035895177999918815, 0.03567882499919506, 0.035795805997622665, 0.0362253619969124, 0.036345543994684704, 0.034311524002987426, 0.03612636100297095, 0.03539734800142469, 0.036320946004707366, 0.03622878299938748, 0.036112396002863534, 0.03534249200311024, 0.035714393001399, 0.03519139099807944, 0.03587456900277175, 0.036171861000184435, 0.036434574001759756, 0.03588044999924023, 0.03581721699447371, 0.03602560800209176, 0.03497302199684782, 0.03563327400479466, 0.03519609099748777, 0.03587907399924006, 0.035300172996358015, 0.035681209999893326, 0.035711701995751355, 0.035908634003135376, 0.03562810600124067, 0.03596745999675477, 0.03480097999999998, 0.03536617200006731, 0.03649527399829822, 0.03563772899360629, 0.036202366994984914, 0.03544623600464547];[1.181538665005064, 1.1904952619952383, 1.1925279029892408, 1.1892840490036178, 1.1944696579957963, 1.1871427100049914, 1.1847402589919511, 1.1873834819998592, 1.1816273009972065, 1.1865269079935388, 1.1918334059955669, 1.1874097740001162, 1.1834434919946943, 1.1866307910022442, 1.183469267001783, 1.1861255699986941, 1.1854540860003908, 1.1950212580049993, 1.1914876299997559, 1.1883420910016866, 1.1890195390005829, 1.1879062139996677, 1.1953515849963878, 1.1911046560053364, 1.1882778209983371, 1.1854396379931131, 1.1853919720015256, 1.1941812589939218, 1.1813738999990164, 1.1863130439887755, 1.1825242699997034, 1.195689569998649, 1.1932337099933648, 1.1860810489961295, 1.190828758997668, 1.1871818520012312, 1.182416078991082, 1.1948531970047043, 1.1863502549967961, 1.1864963759944658, 1.192078201995173, 1.19160012199427, 1.1809756629882031, 1.186131876995205, 1.1812488499999745, 1.181324189004954, 1.1894245460061939, 1.1915050580064417, 1.186203356992337, 1.1826422440062743];[1.1611087929995847, 1.1574166139980662, 1.1605500759978895, 1.1569467120061745, 1.1631346439899062, 1.1610849759963457, 1.1576462440061732, 1.1615349960047752, 1.1612914969882695, 1.163717830000678, 1.1711339269968448, 1.1644861059976392, 1.1641067929958808, 1.1628249139903346, 1.1613135199950193, 1.1640844759967877, 1.1616158960023313, 1.1630952750056167, 1.1577542459999677, 1.16387384099653, 1.1629234360007104, 1.1632082459982485, 1.1622910189980757, 1.1727964940000675, 1.160205711996241, 1.1646845690047485, 1.1618591730002663, 1.1628949320001993, 1.1643011729902355, 1.1631737230054568, 1.1633113750067423, 1.1670667180005694, 1.164290255997912, 1.1635883990020375, 1.1642917519930052, 1.166823581996141, 1.1616647560003912, 1.171247915001004, 1.1628820020050625, 1.171364773006644, 1.1655343319944222, 1.1583664030040381, 1.1584739110039664, 1.1622797979944153, 1.1710212539983331, 1.1679359940026188, 1.1627318700047908, 1.1619122880001669, 1.162993895006366, 1.1660991410026327]
conv8.1;0.0027413940042606555;0.006298248001257889;0.13583926599676488;0.12925675499718636;2.2974617991683046;1.050925856832177;2.186131194919479;[0.0028283700012252666, 0.0027413940042606555, 0.0027882779977517202, 0.0028932320055901073, 0.002884909001295455, 0.0028825940025853924, 0.002933588002633769, 0.002855273000022862, 0.0028708269965136424, 0.002980645003844984, 0.0028840700033470057, 0.0029296119973878376, 0.0028938539981027134, 0.0028961709977011196, 0.002961281999887433, 0.0028851850001956336, 0.0029154709991416894, 0.0028575129981618375, 0.0028985019962419756, 0.002900200001022313, 0.002909686998464167, 0.0028981490031583235, 0.002954100003989879, 0.0029543229975388385, 0.002929779999249149, 0.002944507999927737, 0.0030138609945424832, 0.002972262002003845, 0.0029838799964636564, 0.0029613399965455756, 0.0029542789998231456, 0.002975873001560103, 0.003000814998813439, 0.003010200001881458, 0.0030062169971643016, 0.003029543993761763, 0.003061781004362274, 0.003049366998311598, 0.003010273001564201, 0.0030407669983105734, 0.0030486210016533732, 0.0030748149947612546, 0.0030300340004032478, 0.003051904001040384, 0.0030547130008926615, 0.003013661000295542, 0.003062911993765738, 0.003041536998352967, 0.0029912329991930164, 0.003072849998716265];[0.006343054003082216, 0.006318362997262739, 0.006314467995252926, 0.006342957996821497, 0.0063358369952766225, 0.006381305000104476, 0.006330824005999602, 0.006631290998484474, 0.0063399069986189716, 0.006329822994302958, 0.006334675999823958, 0.006336898994049989, 0.006319642001471948, 0.006355243000143673, 0.0063865769989206456, 0.00633543999720132, 0.006332416996883694, 0.006322526998701505, 0.006351529998937622, 0.006599590000405442, 0.006326907001493964, 0.006318587998976, 0.006324767004116438, 0.006363348999002483, 0.006351713993353769, 0.006334858000627719, 0.006298248001257889, 0.006303642003331333, 0.006359050996252336, 0.006328343995846808, 0.00632616499933647, 0.006577212996489834, 0.006305555994913448, 0.006336815997201484, 0.006357222999213263, 0.006342471999232657, 0.006347471004119143, 0.0063162250007735565, 0.006303232999925967, 0.006318252999335527, 0.006360664003295824, 0.006370715003868099, 0.006322989996988326, 0.006623166998906527, 0.006321982000372373, 0.006321494998701382, 0.006352003001666162, 0.006316376995528117, 0.0063253710031858645, 0.0063497770024696365];[0.1364261700073257, 0.13612103500054218, 0.13587589200324146, 0.13594710799952736, 0.13592566300212638, 0.13603651100129355, 0.13972723900224082, 0.13590962199668866, 0.13591270400502253, 0.13590082800510572, 0.13591444100893568, 0.13592931099265115, 0.13591325700690504, 0.1359919400056242, 0.1358792029932374, 0.13591789299971424, 0.13591438499861397, 0.1358908759939368, 0.13597294699866325, 0.13588855200214311, 0.13651694399595726, 0.13586469199799467, 0.13586744899657788, 0.1359056410001358, 0.1358655660005752, 0.13588642499234993, 0.13591254200582625, 0.13614701500046067, 0.13593817000219133, 0.1359740379921277, 0.13601426399691263, 0.13594600300712045, 0.13589023699023528, 0.1359058170055505, 0.1360367489978671, 0.13591902099869912, 0.13595646199973999, 0.1383552619954571, 0.13596824199339608, 0.13593281799694523, 0.1358815630155732, 0.13583926599676488, 0.13591517199529335, 0.1358679010081687, 0.1358960799916531, 0.13586744699568953, 0.13590154600387905, 0.13589930500165792, 0.13590886899328325, 0.13586408200353617];[0.13080329799413448, 0.13098793199606007, 0.13097240000206511, 0.1301526199968066, 0.12995935499930056, 0.13021604400273645, 0.12931254599243402, 0.13097009300690843, 0.1307223510084441, 0.1304946279997239, 0.130608690000372, 0.12975983800424729, 0.1301487700038706, 0.1306043260046863, 0.13031031400169013, 0.13078949200280476, 0.12925675499718636, 0.1295658830058528, 0.13091420900309458, 0.13080145199637627, 0.1306222059938591, 0.13069567200000165, 0.13064997299807146, 0.13088700100342976, 0.1320812929989188, 0.13120066399278585, 0.13128633100131992, 0.13114865299576195, 0.12947840100969188, 0.13065786300285254, 0.13086207200103672, 0.13076981500489637, 0.13024909399246098, 0.13085927999054547, 0.1304292130007525, 0.13112358200305607, 0.13072341999941273, 0.13068019999627722, 0.1306955129984999, 0.13087789501150837, 0.13074973500624765, 0.1308168059986201, 0.13078080899867928, 0.13091676199110225, 0.13059502599207917, 0.13085936700372258, 0.13086122399545275, 0.12975691800238565, 0.13066606899519684, 0.13083283199375728]
conv9.1;0.0017016830024658702;0.0037989509946783073;0.09668534099910175;0.09378581000055419;2.2324669102137906;1.0309165213642706;2.1655166678863966;[0.0019597169957705773, 0.0017723319979268126, 0.0017016830024658702, 0.0018363030030741356, 0.0017816049949033186, 0.0018091490055667236, 0.0017771659986465238, 0.0017726799997035414, 0.0017766509990906343, 0.0018241969955852255, 0.0018225129970232956, 0.001750960000208579, 0.0017605879984330386, 0.0019154679976054467, 0.0017806399991968647, 0.0018410279953968711, 0.0017937580050784163, 0.0018481039951439016, 0.0017894210031954572, 0.001870079999207519, 0.0018250049979542382, 0.00178734099608846, 0.001821691999793984, 0.0018595270012156107, 0.0018326520003029145, 0.0018595919973449782, 0.0018553810004959814, 0.001878089999081567, 0.0018534010014263913, 0.001888007995148655, 0.0018558800002210774, 0.001947138000105042, 0.0019073020012001507, 0.0019481320050545037, 0.001894781002192758, 0.0018776420038193464, 0.0018530329980421811, 0.0018700669970712624, 0.0019143530007568188, 0.0020527809974737465, 0.0019247669988544658, 0.0019743800003197975, 0.0018885000026784837, 0.0019651120019261725, 0.0018693649981287308, 0.002004038993618451, 0.001930935999553185, 0.001963148999493569, 0.0019346100016264245, 0.001965135998034384];[0.004116506002901588, 0.0037989509946783073, 0.0039930579951033, 0.003905106001184322, 0.0039858770032878965, 0.0039134350008680485, 0.00397338699985994, 0.0039663560019107535, 0.004089219000888988, 0.003998640000645537, 0.004034672005218454, 0.003983843998867087, 0.004026550996059086, 0.003949105004721787, 0.0040571939971414395, 0.003967443000874482, 0.004014821999589913, 0.003839181001239922, 0.003984035000030417, 0.003826143001788296, 0.00405555799807189, 0.003961413000070024, 0.0038984889979474247, 0.0039927440011524595, 0.004096530996321235, 0.003935510998417158, 0.0038987470034044236, 0.003923210999346338, 0.0038923199972487055, 0.003937622997909784, 0.00380670099548297, 0.004023125002277084, 0.003955241998482961, 0.0038852709985803813, 0.003915149005479179, 0.0038537349973921664, 0.004130752000492066, 0.003957218999858014, 0.0038689009961672127, 0.003976599000452552, 0.0039616230060346425, 0.004005417998996563, 0.00394391000008909, 0.00401466299808817, 0.003981852998549584, 0.00402118999772938, 0.003964681003708392, 0.004015750004327856, 0.004230211001413409, 0.004008486001112033];[0.09675053298997227, 0.09677635999105405, 0.09691304800071521, 0.0974779230018612, 0.0968323900087853, 0.09671196300769225, 0.0974334520069533, 0.09673118300997885, 0.09748437700181967, 0.09749388599448139, 0.09861066800658591, 0.09721037300187163, 0.09753164900030242, 0.0967869609958143, 0.09672193200094625, 0.09744068900181446, 0.09703422800521366, 0.09678912800154649, 0.09671483499550959, 0.09672282099927543, 0.09741157900134567, 0.0975214270001743, 0.09670885998639278, 0.09745219599426491, 0.09699386399734067, 0.09754247299861163, 0.09669240900257137, 0.09947100399585906, 0.09740538900223328, 0.09720970501075499, 0.09738304601341952, 0.0974519879964646, 0.09702056799869752, 0.09746308599278564, 0.09677741100313142, 0.09676209699682659, 0.09743220499512972, 0.09686545099975774, 0.09682186300051399, 0.09752695299539482, 0.09777181199024199, 0.0974788760067895, 0.09752432200912153, 0.09683510600007139, 0.09739953300595516, 0.09741679499711609, 0.09675377599342028, 0.09675403200526489, 0.09740087400132325, 0.09668534099910175];[0.09382160800305428, 0.09378961400216212, 0.09380406600394053, 0.09384815800149227, 0.0938141619990347, 0.09379267999611329, 0.09390314600022975, 0.09384509400115348, 0.09380541300197365, 0.09385240000119666, 0.09382106099656085, 0.0938026329895365, 0.09380824100662721, 0.09378581000055419, 0.09382031599670881, 0.09382354500121437, 0.09383094800432445, 0.0938106319954386, 0.09380521698767552, 0.09378940800525015, 0.09382092800660757, 0.0938212599940016, 0.0938104189990554, 0.093849841003248, 0.0939134279906284, 0.0937954980036011, 0.09386199000437045, 0.09383536200766684, 0.09379117099160794, 0.0938092529977439, 0.09381499300798168, 0.09384694100299384, 0.0938457859956543, 0.09380752800643677, 0.09385100699728355, 0.0939570390037261, 0.09394344100292074, 0.09378832200309262, 0.0937870190027752, 0.09380432500620373, 0.09379065899702255, 0.09379790900129592, 0.09380481998960022, 0.09392489900346845, 0.09383874500053935, 0.09380258699820843, 0.09391135799523909, 0.09384316400246462, 0.09392596500401851, 0.0938346159964567]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 3, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   6           TDOT        yvio,woa->yviwa                     liyua,yviwa->vulw
   7           TDOT      yviwa,liyua->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 96, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (100, 192, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.920e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.014757611963432282;0.023103728017304093;0.28347567399032414;0.2866266900091432;1.565546517590553;0.9890065505807623;1.5829485827684722;[0.014877280045766383, 0.01486489101080224, 0.014883872994687408, 0.015069459972437471, 0.014880186005029827, 0.014757611963432282, 0.01486070704413578, 0.01484875800088048, 0.014849207014776766, 0.014913772989530116, 0.014793861017096788, 0.015116941009182483, 0.014946807990781963, 0.0148393259732984, 0.014874899003189057, 0.014783988008275628, 0.014838392962701619, 0.01487777300644666, 0.0147610490093939, 0.014887500030454248, 0.01487265300238505, 0.014932423015125096, 0.0148258869885467, 0.014876606990583241, 0.014801445009652525, 0.014922564965672791, 0.014800356002524495, 0.01485990802757442, 0.014840623014606535, 0.014830362983047962, 0.014936929976101965, 0.01482250599656254, 0.014843470009509474, 0.014832440007012337, 0.014955670048948377, 0.014895985019393265, 0.014795699040405452, 0.014961512992158532, 0.014796853007283062, 0.01484268601052463, 0.014814611990004778, 0.014824808982666582, 0.014815699018072337, 0.014777842035982758, 0.014818117022514343, 0.014812821988016367, 0.01496313395909965, 0.014825903985183686, 0.014875770022626966, 0.014765353000257164];[0.023670644965022802, 0.023665033048018813, 0.02316596102900803, 0.025178425014019012, 0.024967302044387907, 0.02494267502333969, 0.024997891974635422, 0.02517396298935637, 0.023280175984837115, 0.02490770199801773, 0.02515085501363501, 0.023256616026628762, 0.025219470961019397, 0.02514077100204304, 0.023103728017304093, 0.025036405015271157, 0.025133448012638837, 0.02355599496513605, 0.02554378903005272, 0.02322551200632006, 0.025010887999087572, 0.02522124000824988, 0.023154127004090697, 0.0250081880367361, 0.025263514020480216, 0.023171390988864005, 0.02511741005582735, 0.02498734398977831, 0.023229165992233902, 0.02512878697598353, 0.024966353026684374, 0.025092050957027823, 0.024934582004789263, 0.02556565694976598, 0.024991948972456157, 0.02497456199489534, 0.025454801972955465, 0.0250958550022915, 0.025043069035746157, 0.02331016300013289, 0.025106388027779758, 0.024969007004983723, 0.023208995000459254, 0.02507035294547677, 0.024959978996776044, 0.023146794992499053, 0.0249965830007568, 0.024946735007688403, 0.02311122097307816, 0.02533001801930368];[0.3524583319667727, 0.31205412797862664, 0.3104665009304881, 0.31388678395887837, 0.3109705440001562, 0.3100438450346701, 0.3103648549877107, 0.3103190420079045, 0.3084030539612286, 0.3091796320513822, 0.31011312297778204, 0.31034131394699216, 0.31522151705576107, 0.30942999408580363, 0.3112857060623355, 0.30928224499803036, 0.28347567399032414, 0.31122605700511485, 0.310104418953415, 0.306821555015631, 0.3073195180040784, 0.3077180960099213, 0.30849269195459783, 0.30930125596933067, 0.29033650702331215, 0.3079353320063092, 0.31057619402417913, 0.3068641709978692, 0.31071225501364097, 0.31158151797717437, 0.3075759949279018, 0.30707087501650676, 0.308739545987919, 0.30916675593471155, 0.31082066195085645, 0.3113368730410002, 0.3095596570055932, 0.3085637349868193, 0.30776408198289573, 0.28414242900907993, 0.29538929904811084, 0.30972888303222135, 0.31044415198266506, 0.30428209202364087, 0.311772330023814, 0.29178288899129257, 0.31310821004444733, 0.3182017490034923, 0.29089625691995025, 0.3109416760271415];[0.3003586719860323, 0.30903419002424926, 0.3130226259236224, 0.312402902985923, 0.3082320539979264, 0.30781878699781373, 0.30667908006580546, 0.3107214530464262, 0.3122959300526418, 0.31096225301735103, 0.30477655795402825, 0.3094726928975433, 0.3133386030094698, 0.30897157202707604, 0.3073158230399713, 0.32475597196025774, 0.3119939519674517, 0.30823007208527997, 0.3161913819494657, 0.310405966010876, 0.30768724402878433, 0.30802679306361824, 0.30730336194392294, 0.299568340939004, 0.3112853610073216, 0.3127269980031997, 0.30877369799418375, 0.31568889907794073, 0.31007211399264634, 0.3084782960359007, 0.3162186779663898, 0.31694864499149844, 0.3152656080201268, 0.2983063149731606, 0.3093326590023935, 0.3013494089827873, 0.30286322598112747, 0.31092387303942814, 0.3085875650285743, 0.308806900982745, 0.30944178689969704, 0.30827909510117024, 0.30667711794376373, 0.3135637519881129, 0.31291705498006195, 0.3105533680645749, 0.2866266900091432, 0.3088905689655803, 0.31454754795413464, 0.3081683840136975]
conv2.1;0.1127525509800762;0.3094803579733707;7.900521303934511;7.9053418089752086;2.744774777007547;0.9993902218073323;2.7464495020211426;[0.1127525509800762, 0.13155661098426208, 0.1329900279524736, 0.13157158403191715, 0.13479464000556618, 0.131589625030756, 0.13093461998505518, 0.1311830619815737, 0.13177074695704505, 0.13067054998828098, 0.1341535749961622, 0.1309553689789027, 0.13074328401125968, 0.13201537600252777, 0.1307687010266818, 0.1315749179921113, 0.1306442550267093, 0.13143707998096943, 0.1306941380025819, 0.13154121697880328, 0.13078282994683832, 0.13267866702517495, 0.1306434469879605, 0.13162112195277587, 0.13109702902147546, 0.13171919394517317, 0.13087992201326415, 0.13400750298751518, 0.13068130903411657, 0.13156180502846837, 0.13059959100792184, 0.13164843601407483, 0.13065695902332664, 0.1323861060081981, 0.13059307099319994, 0.1743560189497657, 0.13311175897251815, 0.13154924003174528, 0.13068777899025008, 0.1315192449837923, 0.1306379019515589, 0.13171219901414588, 0.1305814700317569, 0.13166564801940694, 0.13060234498698264, 0.13163363497005776, 0.1305845879833214, 0.13166817399905995, 0.1308553330018185, 0.13164676597807556];[0.31315975601319224, 0.313512166030705, 0.31743300799280405, 0.329095636960119, 0.31058283301535994, 0.3124053319916129, 0.3108243050519377, 0.31292326300172135, 0.31151248700916767, 0.311130809946917, 0.3109506930341013, 0.312027717998717, 0.31260815099813044, 0.3115116939879954, 0.31277595495339483, 0.3132654109504074, 0.3131006750045344, 0.31375083699822426, 0.31053174199769273, 0.311001300055068, 0.3125712180044502, 0.31300782097969204, 0.31367618101648986, 0.3124486629967578, 0.3101427460205741, 0.31067612901097164, 0.3117060040240176, 0.3124569929786958, 0.3141001829644665, 0.3144406790379435, 0.3120990699972026, 0.31414443301036954, 0.31434105295920745, 0.31277904799208045, 0.31246696499874815, 0.3157073279726319, 0.3094803579733707, 0.31057200604118407, 0.3125414649839513, 0.31056153000099584, 0.3126244340091944, 0.31424185703508556, 0.31210867303889245, 0.3126872000284493, 0.3117244819877669, 0.31042239599628374, 0.3119226500275545, 0.310194579011295, 0.31392354000126943, 0.3118196720024571];[7.999663014023099, 7.9059011450153776, 7.95877994102193, 7.970031886012293, 8.015104935038835, 8.010978639998939, 7.932546151045244, 7.977855333010666, 8.035432896984275, 8.016637165041175, 7.94059583300259, 8.019078416982666, 7.988327309023589, 8.002693321031984, 7.957859404908959, 8.031306532968301, 7.944798014941625, 7.9550788379856385, 7.930943554034457, 7.954569709021598, 7.998290815914515, 8.040531052043661, 8.014162842009682, 7.900521303934511, 7.920113798929378, 7.928119787946343, 7.941323455073871, 7.924632866925094, 7.977785282942932, 8.010020084038842, 7.9384107669466175, 7.9521372389863245, 8.02600794803584, 7.974076107959263, 7.950246260967106, 7.959351886995137, 7.934209610102698, 8.019835158949718, 8.021072367962915, 8.044555889966432, 8.024024976126384, 8.031352869991679, 7.9267932760412805, 7.943739931972232, 7.945885803026613, 8.07032707898179, 8.017331492039375, 7.949657207063865, 8.035092111036647, 7.927157835918479];[8.043376035057008, 8.004789703991264, 7.953182528028265, 7.961310207960196, 8.039162648085039, 8.016755094111431, 7.953192054003011, 7.925117984006647, 7.9642457709414884, 8.014449059963226, 7.9952291719964705, 8.008176386996638, 7.956651973945554, 8.01301048399182, 8.024561116995756, 8.046597357082646, 8.001386191986967, 8.035849986947142, 8.01831348700216, 7.951933056989219, 7.948886151018087, 7.929182544001378, 8.006446996005252, 7.9053418089752086, 8.004305591981392, 7.92331662698416, 8.014210370951332, 7.930994715017732, 7.954455591971055, 8.023570194956847, 8.012039932946209, 8.018789884983562, 7.926790874975268, 8.040181187039707, 8.000939503952395, 8.014933741011191, 7.912613752996549, 7.9228614079765975, 8.022203360043932, 8.02097190497443, 7.9434908559778705, 7.95650717895478, 8.013158650021069, 7.946935622021556, 7.934423825936392, 7.95057214301778, 7.962058007018641, 7.955522786010988, 7.908984915004112, 7.951943464984652]
conv3.1;0.04402284004027024;0.13539783202577382;4.780509161006194;4.785240789060481;3.0756269223411663;0.9990112037694938;3.078671100720527;[0.044706159038469195, 0.04500536696286872, 0.04496160603594035, 0.0446068259770982, 0.04424453200772405, 0.04448087501805276, 0.044428461987990886, 0.04467976395972073, 0.044156582036521286, 0.04454413597704843, 0.044633464014623314, 0.044758573989383876, 0.04402284004027024, 0.045058592048007995, 0.044938760984223336, 0.04462018300546333, 0.04427251999732107, 0.04442045500036329, 0.044293193030171096, 0.04405464697629213, 0.044511785032227635, 0.04475975100649521, 0.04499155801022425, 0.0448772789677605, 0.04432174196699634, 0.04462032503215596, 0.044666272995527834, 0.04483400995377451, 0.044463687983807176, 0.044996500946581364, 0.04419127700384706, 0.04487418301869184, 0.045140894013457, 0.04485926899360493, 0.04458753700600937, 0.044804174976889044, 0.0447455050307326, 0.045255312987137586, 0.044635837024543434, 0.044673630967736244, 0.04443237301893532, 0.04490671795792878, 0.044648935028817505, 0.044406135042663664, 0.04476254200562835, 0.04526655998779461, 0.04497291398001835, 0.044619832013268024, 0.045177152031101286, 0.045541901024989784];[0.140855218982324, 0.1391983909998089, 0.13690239994321018, 0.13759208499686792, 0.1379072000272572, 0.1377368459943682, 0.13689860701560974, 0.13811721798265353, 0.13792512303916737, 0.1382657329668291, 0.13779684697510675, 0.13791822601342574, 0.13739377295132726, 0.1368613569648005, 0.1372839700197801, 0.13756010500947013, 0.13759589102119207, 0.13818158797221258, 0.1381206630030647, 0.13765475200489163, 0.13820971897803247, 0.13668137398781255, 0.13697852398036048, 0.13657119404524565, 0.13852937100455165, 0.13868714799173176, 0.13685396598884836, 0.13848769996548072, 0.13858535699546337, 0.13562608498614281, 0.1371150369523093, 0.13633034500526264, 0.13836091698613018, 0.13846795400604606, 0.1383114199852571, 0.13667725899722427, 0.13564857601886615, 0.137305076001212, 0.13586515403585508, 0.13539783202577382, 0.13710039597935975, 0.13837735302513465, 0.1370379319996573, 0.13785547303268686, 0.13870064698858187, 0.1373044479987584, 0.13682977599091828, 0.13671372801763937, 0.13700091699138284, 0.13583661703160033];[4.805739531933796, 4.79958368698135, 4.814894287032075, 4.800976937985979, 4.787463554006536, 4.811247539066244, 4.8067022320465185, 4.802813585032709, 4.803504437964875, 4.812949860992376, 4.8126521480153315, 4.808708488941193, 4.9012991529889405, 4.8385309430304915, 4.807254895044025, 4.780729132995475, 4.794523265969474, 4.780509161006194, 4.787505701940972, 4.817717408936005, 4.894592128985096, 4.819103890040424, 4.798473251983523, 4.8986302250414155, 4.794206589984242, 4.785685593960807, 4.801047870016191, 4.798663616005797, 4.8060924430028535, 4.814918735995889, 4.808716600004118, 4.790214914944954, 4.800145144981798, 4.7919651819975115, 4.800811761000659, 4.80140057700919, 4.800846115045715, 4.794616279017646, 4.793580053024925, 4.797731768048834, 4.789835094998125, 4.791919901967049, 4.808459502004553, 4.7955769340042025, 4.805954028968699, 4.797166077943984, 4.790984871971887, 4.793073784036096, 4.800384763046168, 4.811238887952641];[4.796239480026998, 4.81316229107324, 4.79259784205351, 4.903817730024457, 4.795567366934847, 4.8073694800259545, 4.805672456976026, 4.8997186629567295, 4.785240789060481, 4.895231617963873, 4.839322933985386, 4.795083911041729, 4.793750224052928, 4.820771978003904, 4.913448813022114, 4.806839533033781, 4.880748048017267, 4.85069500800455, 4.814320300996769, 4.7980127659393474, 4.801275147940032, 4.795096012006979, 4.900053391989786, 4.79324974201154, 4.794186963990796, 4.78973738302011, 4.814533952041529, 4.800659975036979, 4.801776999956928, 4.938861350005027, 4.890088904998265, 4.812563023006078, 4.8851500019663945, 4.8197671720408835, 4.796820430958178, 4.804422820918262, 4.794722851016559, 4.795980585040525, 4.79166448302567, 4.898796234978363, 4.791068457008805, 4.796873981016688, 4.804555262031499, 4.794879898021463, 4.786179801041726, 4.8022864880622365, 4.822571279946715, 4.794088904978707, 4.799120676994789, 4.827557332988363]
conv4.1;0.04763855901546776;0.12766403099521995;8.937555661948863;8.951935878023505;2.679846612358042;0.9983936194058377;2.6841583923111085;[0.05377772398060188, 0.05352089897496626, 0.054330651997588575, 0.054055051994509995, 0.05331869301153347, 0.05308893200708553, 0.052970075979828835, 0.054179100960027426, 0.054482932027895004, 0.053216028958559036, 0.05453414795920253, 0.05261917598545551, 0.05451835400890559, 0.05329285602783784, 0.05339658400043845, 0.05282025795895606, 0.05417072999989614, 0.05282262002583593, 0.054153723001945764, 0.04763855901546776, 0.053921757033094764, 0.05342258996097371, 0.05327197600854561, 0.053468576981686056, 0.0539464529720135, 0.05329642503056675, 0.054143093002494425, 0.04810204397654161, 0.05378651601495221, 0.04805687803309411, 0.05445122497621924, 0.05344632099149749, 0.05385615403065458, 0.05398005398456007, 0.05356002401094884, 0.052675000042654574, 0.053635447984561324, 0.05279217998031527, 0.05341384204803035, 0.05278875102521852, 0.05361436802195385, 0.054445957008283585, 0.055217763991095126, 0.05405136197805405, 0.05459964397596195, 0.054410905984696, 0.054853895970154554, 0.05332636501407251, 0.053625230968464166, 0.05439301795559004];[0.13356351398397237, 0.13287816499359906, 0.13179980596760288, 0.133691193012055, 0.13481893902644515, 0.13357534201350063, 0.13235114398412406, 0.13155112601816654, 0.13211607496486977, 0.13131907297065482, 0.13262571301311255, 0.13415216602152213, 0.13260802096920088, 0.13192246900871396, 0.13236740499269217, 0.1315234350040555, 0.1327943119686097, 0.13167214300483465, 0.1320173309650272, 0.12981082202168182, 0.13190402899635956, 0.13091139803873375, 0.13408583198906854, 0.13187873299466446, 0.13376946200150996, 0.1330803239834495, 0.1327710030018352, 0.1310202080057934, 0.15212053305003792, 0.13194149103946984, 0.12766403099521995, 0.13162822800222784, 0.1322719129966572, 0.12804502696963027, 0.13348000100813806, 0.13188452302711084, 0.1325421829824336, 0.13168273901101202, 0.13324003695743158, 0.1322462729876861, 0.13217357103712857, 0.1321778279962018, 0.1320026569883339, 0.13172036304604262, 0.13229424599558115, 0.1306909509585239, 0.13254993601003662, 0.1322448019636795, 0.1327578429481946, 0.1319279539748095];[8.9969857079559, 9.198192798008677, 8.958585906075314, 9.208062097022776, 9.075636945024598, 8.994171666970942, 8.964327856956515, 9.03569582797354, 8.992717918998096, 9.161933663010132, 8.986148602969479, 8.997276599984616, 9.004881543049123, 8.991407833935227, 9.017049938964192, 8.975655253976583, 9.021416773903184, 8.998600575956516, 9.057573758007493, 9.210098334006034, 9.011831254989374, 8.98784728202736, 8.997326869983226, 9.001305341953412, 8.996902721992228, 9.016225391998887, 9.028634310059715, 9.019670768000651, 9.00769592198776, 8.985309909039643, 8.99044004897587, 8.990880463039503, 9.00014837400522, 9.004086303990334, 8.982131595956162, 9.025193449982908, 8.990753566031344, 8.997524129983503, 8.974148045934271, 8.946242602076381, 8.964422760996968, 8.937555661948863, 8.960513149970211, 9.175308804027736, 8.976101040025242, 9.207983811036684, 8.994105432997458, 8.98838129703654, 9.000450468040071, 8.9946713509853];[9.023548565979581, 8.98707137600286, 9.0208773050108, 9.00286019203486, 8.991992235998623, 9.017613203031942, 9.024682774033863, 8.981695646012668, 9.227506806026213, 8.982300781004597, 9.018592697975691, 9.165942621068098, 8.96599147003144, 9.18214285891736, 8.975349305896088, 8.970943677937612, 9.001383358903695, 8.985874886042438, 8.955550805025268, 9.024967575038318, 8.951935878023505, 9.141126664995681, 8.988010170985945, 8.97719980304828, 9.189368042047136, 8.968003038084134, 8.97018951101927, 8.970908742048778, 8.999457950063515, 9.033517563017085, 9.183862508973107, 9.207625945913605, 9.15957461798098, 9.024558429024182, 9.189825399022084, 8.990239624050446, 9.05187110294355, 9.065921567031182, 8.985724690021016, 8.989604603964835, 8.98147883801721, 9.21731998596806, 8.983351658971515, 9.050962880952284, 9.024943367985543, 9.001652072009165, 9.013590733986348, 9.040965763968416, 9.012573546962813, 9.174779154942371]
conv5.1;0.09408872801577672;0.23484139802167192;20.740185738017317;20.618407275993377;2.49595677371995;1.0059062982117795;2.481301467300746;[0.09480590804014355, 0.09408872801577672, 0.0960018250043504, 0.09566468500997871, 0.0956461529713124, 0.09447515301872045, 0.09595994302071631, 0.09466179803712294, 0.09577452199300751, 0.09484519698889926, 0.09696560603333637, 0.1006343350163661, 0.09585103602148592, 0.09539978299289942, 0.09608648798894137, 0.0951848229742609, 0.0956929920357652, 0.09515383996767923, 0.09644411399494857, 0.09540742699755356, 0.09616859501693398, 0.09540147095685825, 0.0965066019562073, 0.09637399099301547, 0.09658595296787098, 0.09617061697645113, 0.09644080698490143, 0.09683285799110308, 0.09707477100891992, 0.09611342602875084, 0.09648178599309176, 0.09582543204305694, 0.09673002100316808, 0.0959806740283966, 0.09646242897724733, 0.09617982996860519, 0.0970731700072065, 0.09611335297813639, 0.09694018104346469, 0.09624109201831743, 0.09666934801498428, 0.09558205399662256, 0.09701749600935727, 0.09608342900173739, 0.09702378499787301, 0.09622033999767154, 0.09714858199004084, 0.09611272002803162, 0.09730949200456962, 0.09604389203013852];[0.24632985703647137, 0.25007450400153175, 0.24549127800855786, 0.23739340296015143, 0.23852857999736443, 0.24024033901514485, 0.2435974029940553, 0.2472625479567796, 0.24846766499103978, 0.3429548839922063, 0.24036677600815892, 0.2419076960068196, 0.23617640597512946, 0.24574375501833856, 0.24693876900710166, 0.2492370510008186, 0.24110439902869985, 0.24609020398929715, 0.2464698319672607, 0.24487547401804477, 0.24334624101174995, 0.23709848301950842, 0.23788184201112017, 0.23484139802167192, 0.2428908540168777, 0.23675824899692088, 0.2405972050037235, 0.24708098103292286, 0.2534318080288358, 0.2560714069986716, 0.24953138205455616, 0.25848462898284197, 0.2569434270262718, 0.2574800639995374, 0.2486291630193591, 0.2505348269478418, 0.2482306050369516, 0.258298497996293, 0.24803293403238058, 0.2506801660056226, 0.25046395004028454, 0.24941103596938774, 0.25810140901012346, 0.2469459879794158, 0.25775220996001735, 0.2578236580011435, 0.2575562029960565, 0.25132552202558145, 0.25028195994673297, 0.2572044510161504];[20.875762392999604, 21.468240692978725, 20.967991166980937, 21.383149881963618, 20.899550980015192, 20.88614137802506, 20.840087244985625, 20.866868147044443, 20.902837698929943, 20.965295027010143, 20.951931720948778, 20.78563492099056, 20.963352584978566, 20.96185638307361, 20.981844910013024, 20.892833453952335, 21.05768088903278, 20.944147027039435, 20.973850121954456, 20.86914327996783, 20.984379386005457, 21.136462290014606, 20.955729390028864, 21.00015767896548, 21.02731264900649, 21.414361948962323, 20.995212676993106, 20.96494811901357, 20.980941718036775, 20.990263713989407, 20.990445948962588, 20.954033364076167, 20.977738283982035, 20.816986858961172, 20.898498463036958, 20.923638676002156, 20.740185738017317, 20.931168303010054, 21.379793597967364, 20.869739249988925, 20.936494953988586, 20.778404626995325, 21.163038865022827, 20.751116328989156, 20.866046237002593, 21.40728501806734, 20.84246918000281, 20.959951577940956, 20.91588088707067, 21.14748897193931];[20.878069786005653, 21.42277840996394, 21.434857153042685, 20.98126014805166, 20.85013734496897, 20.95490884402534, 20.839529707969632, 21.40664969594218, 21.362265331088565, 21.005879180971533, 21.37983054301003, 21.407763885043096, 20.803339606965892, 20.870489515014924, 20.90728142397711, 20.815266175952274, 21.38673143897904, 20.876139269967098, 21.394140725024045, 20.90427928295685, 20.891254342976026, 21.397955239983276, 21.397721625922713, 21.114386056025978, 21.014246628968976, 20.921061116096098, 21.02571013092529, 21.01670467905933, 20.618407275993377, 20.909465459932107, 20.81699356198078, 20.81156129197916, 21.379611748969182, 21.3859177819686, 20.8346327500185, 20.897867998981383, 20.865801450039726, 20.989159657037817, 20.930870305979624, 20.96483591606375, 21.3129460659693, 20.87528249900788, 21.46765939000761, 20.927996592014097, 20.817220700962935, 21.09337644901825, 21.124467568006366, 20.948641516035423, 20.97092807496665, 21.371308414964005]
conv6.1;0.03783142997417599;0.07718353299424052;4.234921518014744;4.243292931001633;2.040196023436771;0.9980271423342642;2.0442289962826066;[0.03799517796142027, 0.038927218003664166, 0.03873007098445669, 0.03875716001493856, 0.03876745101297274, 0.03827112598810345, 0.03783142997417599, 0.039278411015402526, 0.037859336007386446, 0.03854680497897789, 0.03902179602300748, 0.03861970402067527, 0.03861901699565351, 0.03864270501071587, 0.03904713096562773, 0.03844755800673738, 0.03867433697450906, 0.0385547160403803, 0.038538647000677884, 0.038976557028945535, 0.0388299300102517, 0.039034702989738435, 0.03884298901539296, 0.03916627401486039, 0.03836031199898571, 0.038878922001458704, 0.03886611195048317, 0.03889326500939205, 0.038355433964170516, 0.038951935013756156, 0.038848488009534776, 0.04104498401284218, 0.03870542097138241, 0.03825692902319133, 0.038552985002752393, 0.03899340995121747, 0.03885077004088089, 0.03883224097080529, 0.03858085296815261, 0.03856065304717049, 0.03869913303060457, 0.03876269998727366, 0.03904786898056045, 0.0389623130322434, 0.038963472994510084, 0.038805465039331466, 0.038662147999275476, 0.03866710199508816, 0.038991672976408154, 0.038333708012942225];[0.07781117700506002, 0.07931158901192248, 0.07842636900022626, 0.08054705301765352, 0.07982317899586633, 0.07803652697475627, 0.0795144040021114, 0.0800552440341562, 0.07923569495324045, 0.07864565204363316, 0.07734927901765332, 0.07718353299424052, 0.08003206801367924, 0.07893068698467687, 0.07854412402957678, 0.07902193401241675, 0.07913103501778096, 0.08018932002596557, 0.07860641600564122, 0.07804845698410645, 0.07742451998637989, 0.08004754199646413, 0.07874746399465948, 0.07884312100941315, 0.07914907595841214, 0.07964028394781053, 0.08004939003149047, 0.0803259210078977, 0.07886359799886122, 0.07892704097321257, 0.0784088370273821, 0.07794501801254228, 0.0778912819805555, 0.07964510499732569, 0.07997472101124004, 0.07777329202508554, 0.07934191101230681, 0.08270514500327408, 0.07916174200363457, 0.0794772319495678, 0.07798312202794477, 0.08005920000141487, 0.07876509201014414, 0.0805428940220736, 0.07908403698820621, 0.07862044195644557, 0.07925163401523605, 0.07997751701623201, 0.0791607319843024, 0.07741344498936087];[4.3704794980585575, 4.312348315957934, 4.244505976035725, 4.380167007970158, 4.326608513016254, 4.2515942539903335, 4.279712167975958, 4.293558447971009, 4.439150548016187, 4.286198752000928, 4.409427140024491, 4.234921518014744, 4.246256746002473, 4.34707248408813, 4.305069886031561, 4.309952914016321, 4.327076550049242, 4.36268352199113, 4.305501919006929, 4.317538363917265, 4.361723197973333, 4.237719282973558, 4.261545777961146, 4.325860096025281, 4.2529931149911135, 4.345956220058724, 4.271483702061232, 4.280593969975598, 4.251069538004231, 4.364436247036792, 4.364617316052318, 4.358056572964415, 4.2482626550481655, 4.346888464002404, 4.258764755970333, 4.308231095958035, 4.369916872004978, 4.247873536951374, 4.504748072999064, 4.361628510057926, 4.244844030996319, 4.3478470229310915, 4.37855473899981, 4.358430331980344, 4.289635298016947, 4.4380970869679, 4.382520972052589, 4.244914296024945, 4.337409612024203, 4.372010046965443];[4.334857726993505, 4.416090639017057, 4.287803993036505, 4.329483331996016, 4.249340865935665, 4.267359296034556, 4.25192250899272, 4.3322400690522045, 4.2894139449927025, 4.423282578005455, 4.476121907995548, 4.333535441022832, 4.4119985770084895, 4.255270057998132, 4.338317128014751, 4.323893843975384, 4.36774234008044, 4.323656425054651, 4.323962358990684, 4.307111669972073, 4.436657684971578, 4.3116251030005515, 4.31006296700798, 4.2916724879760295, 4.264812765002716, 4.381010049022734, 4.328331069031265, 4.4068506470066495, 4.337396954011638, 4.413193726039026, 4.325044768978842, 4.311474839050788, 4.275530608952977, 4.415059286984615, 4.29572489997372, 4.289053262036759, 4.332552498031873, 4.266571160987951, 4.363451005949173, 4.400423962972127, 4.280448289995547, 4.356925472035073, 4.243292931001633, 4.352687971026171, 4.363494421995711, 4.288446209975518, 4.388376825896557, 4.320874948985875, 4.344877285999246, 4.319096552964766]
conv7.0;0.015415125002618879;0.030330743989907205;1.5379492689389735;1.6910015140310861;1.967596369458847;0.909490178558587;2.1634058463140398;[0.015505211020354182, 0.015709328989032656, 0.01543649600353092, 0.015952970017679036, 0.015764628013130277, 0.015710475970990956, 0.01581405702745542, 0.015603315958287567, 0.01567820704076439, 0.015504659968428314, 0.01567935000639409, 0.016118079016450793, 0.015479067980777472, 0.01555513497442007, 0.015924646984785795, 0.01578601502114907, 0.015510140976402909, 0.015567571041174233, 0.015457394008990377, 0.015827413008082658, 0.015656480041798204, 0.015833567013032734, 0.01573193201329559, 0.015612841991242021, 0.015705232974141836, 0.015721570991445333, 0.015698992006946355, 0.015953632013406605, 0.01579874404706061, 0.015589156944770366, 0.01567299204180017, 0.015665298036765307, 0.015415125002618879, 0.015872446005232632, 0.015770867001265287, 0.015792864025570452, 0.015785477007739246, 0.01593948999652639, 0.015590277966111898, 0.0156979089952074, 0.015459576970897615, 0.015942776983138174, 0.01550866401521489, 0.015721460978966206, 0.01560841198079288, 0.015630531997885555, 0.015778518980368972, 0.015769000980071723, 0.015676035021897405, 0.015877942962106317];[0.03158293099841103, 0.031696440011728555, 0.031407027039676905, 0.0316644010017626, 0.03165443299803883, 0.030914172006305307, 0.03110723802819848, 0.03089040401391685, 0.0313273299834691, 0.03095867403317243, 0.030898878001607955, 0.03124538203701377, 0.031621892005205154, 0.03085371700581163, 0.03130324900848791, 0.031064276990946382, 0.0309512039530091, 0.03169423097278923, 0.031436229997780174, 0.031229386979248375, 0.030330743989907205, 0.03198864700971171, 0.031300464004743844, 0.030577299010474235, 0.03138410596875474, 0.0313677039812319, 0.03171037998981774, 0.031043794006109238, 0.031124344968702644, 0.031614311039447784, 0.031209036998916417, 0.031009397993329912, 0.03043025598162785, 0.03149880300043151, 0.03145154396770522, 0.03155260701896623, 0.031426458968780935, 0.03160638298140839, 0.031704164983239025, 0.031204215018078685, 0.030776472005527467, 0.030572293035220355, 0.03148099797545001, 0.03110335604287684, 0.03172049199929461, 0.03132848901441321, 0.030391316046006978, 0.031191419053357095, 0.03108956100186333, 0.031041680020280182];[1.5905935110058635, 1.6335544160101563, 1.5422360880183987, 1.5629749699728563, 1.568569511990063, 1.6221930189640261, 1.8179677450098097, 1.5379492689389735, 1.5756268500117585, 1.5406844230019487, 1.5423613589955494, 1.5722661460167728, 1.5734105230076239, 1.7182581319939345, 1.7144311559968628, 1.7358021970139816, 1.6983890780247748, 1.7183404210954905, 1.7040555509738624, 1.6986162399989553, 1.8627021529828198, 1.7201073209871538, 1.6963684039656073, 1.7105483690393157, 1.7014969399897382, 1.7022958090528846, 1.7639693030505441, 1.7285934810061008, 1.6971646759775467, 1.7197639270452783, 1.6913646499742754, 1.6938196660485119, 1.755376139015425, 1.7214604510227218, 1.733300430001691, 1.6958515290170908, 1.7325328039587475, 1.7228038680623285, 1.7000477790134028, 1.7233938169083558, 1.6945985179627314, 1.7866675240802579, 1.7107810049783438, 1.699702290003188, 1.7008937309728935, 1.7022566529922187, 1.7041374609689228, 1.701342074025888, 1.7003405399736948, 1.7004657610086724];[1.7035395099665038, 1.7054050009464845, 1.697804581024684, 1.6928061049547978, 1.6945937049458735, 1.7278009710717015, 1.693625285057351, 1.7072983550606295, 1.7954290619818494, 1.7037683670059778, 1.7376156359678134, 1.714174655964598, 1.694600228976924, 1.7364347359980457, 1.7059206150006503, 1.7040013740188442, 1.6931370429811068, 1.694703752931673, 1.6910015140310861, 1.7025478819850832, 1.7427088289987296, 1.6984434689511545, 1.6983847740339115, 1.7090917619643733, 1.7028097959700972, 1.697290423035156, 1.6983342530438676, 1.7352931540226564, 1.7284830220160075, 1.733479292015545, 1.7004085259395652, 1.6916504050022922, 1.7183114140061662, 1.6967669550213031, 1.692780255980324, 1.8123987299622968, 1.6958147609839216, 1.727776935964357, 1.7098892360227183, 1.7032568249269389, 2.034408401872497, 1.7150292749283835, 1.7481403370038606, 1.704371431027539, 1.7555435789981857, 1.7369941290235147, 1.8181493050069548, 1.7058732049772516, 1.9209521001321264, 1.8180272390018217]
conv8.1;0.002785390999633819;0.003161330008879304;0.10139382298802957;0.10169713100185618;1.134968128099397;0.9970175361798449;1.1383632553225906;[0.002937225974164903, 0.002785390999633819, 0.002892661956138909, 0.00283074495382607, 0.002900198975112289, 0.002910926006734371, 0.0029420979553833604, 0.0029120160033926368, 0.002900290011893958, 0.002950295980554074, 0.0029462010134011507, 0.0029508290463127196, 0.0029216170078143477, 0.00293965102173388, 0.0029202630394138396, 0.0029373670113272965, 0.002904900989960879, 0.0029299849993549287, 0.0028983610100112855, 0.0029343219939619303, 0.0028760069981217384, 0.0029092810000292957, 0.0029012790182605386, 0.002910096023697406, 0.0029041009838692844, 0.0029917510109953582, 0.002940261038020253, 0.0029487810097634792, 0.0029491749592125416, 0.0029634719830937684, 0.0029941839748062193, 0.003016411035787314, 0.0030033739749342203, 0.003026940976269543, 0.0029912249883636832, 0.003014107991475612, 0.0030049780034460127, 0.003000997006893158, 0.002987039042636752, 0.003029748040717095, 0.0030532910022884607, 0.003096594999078661, 0.0030400680261664093, 0.0030619369936175644, 0.0030662959907203913, 0.003063688986003399, 0.003043465025257319, 0.003091093967668712, 0.003057383990380913, 0.0030777420033700764];[0.003643461037427187, 0.0032257650163955986, 0.003271385037805885, 0.003236111020669341, 0.0032485040137544274, 0.0032721900497563183, 0.003253993985708803, 0.0032354529830627143, 0.0032087560393847525, 0.003192053991369903, 0.0032000570208765566, 0.003203977015800774, 0.0032045500120148063, 0.0031866839854046702, 0.0032068779692053795, 0.0031869550002738833, 0.0032137000234797597, 0.0032395109883509576, 0.003246925014536828, 0.00323867000406608, 0.0032659390126354992, 0.0032569229952059686, 0.0032442670199088752, 0.003181666019372642, 0.003207659989129752, 0.0031946160015650094, 0.0032234860118478537, 0.0031721420236863196, 0.003186773043125868, 0.0031985430396161973, 0.003193699987605214, 0.0031933269929140806, 0.0032422690419480205, 0.003264636965468526, 0.0032486849813722074, 0.003230628033634275, 0.0032518069492653012, 0.0032442969968542457, 0.003266994026489556, 0.003161330008879304, 0.0032139879767782986, 0.003179523046128452, 0.0032010329887270927, 0.003205503977369517, 0.0032085120328702033, 0.0031787939951755106, 0.0031871249666437507, 0.003177970997057855, 0.0032423589727841318, 0.0032165040029212832];[0.10221536498283967, 0.1019831330049783, 0.10189633700065315, 0.10194636695086956, 0.1020015369867906, 0.10203948197886348, 0.10189650603570044, 0.10254306701244786, 0.10218167101265863, 0.10365425102645531, 0.10230245802085847, 0.10241497796960175, 0.1024800330051221, 0.10208216699538752, 0.10174397804075852, 0.10213148297043517, 0.10266886895988137, 0.1022897110087797, 0.1018310550134629, 0.10219602100551128, 0.101864246011246, 0.10195523203583434, 0.10176667897030711, 0.10203676897799596, 0.10139382298802957, 0.1020291990134865, 0.10310827498324215, 0.10199373203795403, 0.1019718759926036, 0.10183963604504243, 0.10229433397762477, 0.10207490401808172, 0.10214854596415535, 0.10184150998247787, 0.10220040095737204, 0.10211271600564942, 0.10186028003226966, 0.10184726299485192, 0.10161356203025207, 0.10187986795790493, 0.10178589203860611, 0.1017978879972361, 0.1018565300037153, 0.1017865079920739, 0.10186123102903366, 0.10281164199113846, 0.10238012101035565, 0.10190119902836159, 0.10194196895463392, 0.10186615004204214];[0.10182410100242123, 0.10180777200730518, 0.10177056194515899, 0.10205667396076024, 0.10198385798139498, 0.10173493501497433, 0.10178248898591846, 0.10187238996149972, 0.10169713100185618, 0.10190772800706327, 0.10199163400102407, 0.12418140098452568, 0.10195744596421719, 0.10191322199534625, 0.10209346597548574, 0.10188202897552401, 0.1017062549944967, 0.10257366398582235, 0.10191024001687765, 0.1019193580141291, 0.10182957799406722, 0.10208521003369242, 0.1027512580039911, 0.10230505402432755, 0.10207559401169419, 0.102196866995655, 0.1020205530221574, 0.10211415699450299, 0.10176800901535898, 0.10201263503404334, 0.10182894603349268, 0.10196463100146502, 0.10182481701485813, 0.10197616799268872, 0.1022267349762842, 0.1018962369998917, 0.10234899801434949, 0.10213083302369341, 0.10217793995980173, 0.1023167860112153, 0.10214905004249886, 0.10242167499382049, 0.10199773497879505, 0.10198273800779134, 0.1017424839665182, 0.1019631220260635, 0.1019383969833143, 0.10182450897991657, 0.10184393299277872, 0.1020289990119636]
conv9.1;0.0017463849508203566;0.0019515189924277365;0.055026129994075745;0.05498536699451506;1.117462098783558;1.0007413426842227;1.1166342901216242;[0.001821631973143667, 0.0017774570151232183, 0.0018015419482253492, 0.0017872420139610767, 0.001807633030693978, 0.0018010539934039116, 0.0018171329866163433, 0.0018257590127177536, 0.0018281079828739166, 0.0017757000168785453, 0.001821710029616952, 0.0017463849508203566, 0.0018367120064795017, 0.0017657949938438833, 0.0018568619852885604, 0.001770515984389931, 0.001812784990761429, 0.001815764990169555, 0.0018500779988244176, 0.0018080900190398097, 0.0018447330221533775, 0.0018235240131616592, 0.0018596969894133508, 0.0018430580385029316, 0.0018366840085946023, 0.0018333750194869936, 0.001877719012554735, 0.0018460809951648116, 0.0018788519664667547, 0.0018423520377837121, 0.001917996967677027, 0.0018692059675231576, 0.001908843987621367, 0.001891764986794442, 0.00189122004667297, 0.0018910319777205586, 0.0019177699577994645, 0.00188484595855698, 0.0019077470060437918, 0.0018847909523174167, 0.0020076839718967676, 0.001906075980514288, 0.0019546920084394515, 0.00190219801152125, 0.0019347950001247227, 0.0021228070254437625, 0.0019517430337145925, 0.001905221026390791, 0.0019436440197750926, 0.0019083379884250462];[0.0019944740342907608, 0.001959926972631365, 0.0019900299957953393, 0.0019664710271172225, 0.0019854099955409765, 0.001976246014237404, 0.001983113994356245, 0.0019692310015670955, 0.0019851159886457026, 0.001969854987692088, 0.0019880179897882044, 0.001965789997484535, 0.001979460008442402, 0.0019632980111055076, 0.0019821320311166346, 0.0019678109674714506, 0.0019939239718951285, 0.0019886860391125083, 0.0019848610390909016, 0.001956422987859696, 0.001976136991288513, 0.001972931029740721, 0.0020112909842282534, 0.0019994190079160035, 0.0019702499848790467, 0.001962570007890463, 0.0019951880094595253, 0.0019583189859986305, 0.001983457012102008, 0.0019762360025197268, 0.0020007870043627918, 0.001973369042389095, 0.0020054130000062287, 0.0019691780325956643, 0.0019849189557135105, 0.0019547539995983243, 0.0019935969612561166, 0.0019683249993249774, 0.0020120569970458746, 0.0019537119660526514, 0.001987562980502844, 0.001972940983250737, 0.0020075049833394587, 0.0019845180213451385, 0.001976073021069169, 0.0019638350349850953, 0.0019860739703290164, 0.0019646930159069598, 0.0019936999888159335, 0.0019515189924277365];[0.055517985951155424, 0.05516425799578428, 0.0551307299756445, 0.05502626299858093, 0.05514229502296075, 0.055026129994075745, 0.05522082798415795, 0.055491445993538946, 0.055143164994660765, 0.05545452702790499, 0.0551167480298318, 0.05583028495311737, 0.05528746702475473, 0.055104648985434324, 0.05512010701932013, 0.05531286698533222, 0.05534862197237089, 0.05543197103543207, 0.05522305105114356, 0.055344649008475244, 0.05521748895989731, 0.05524152499856427, 0.055160321993753314, 0.05534652102505788, 0.055298965016845614, 0.055226669006515294, 0.05659205699339509, 0.05530910298693925, 0.05505051102954894, 0.05508953402750194, 0.055182870011776686, 0.05525891500292346, 0.05514302902156487, 0.05528075498295948, 0.05527187301777303, 0.05511821300024167, 0.05513485899427906, 0.055146206985227764, 0.05513379297917709, 0.05506621894892305, 0.055180559982545674, 0.055176320020109415, 0.0551038189441897, 0.05517352803144604, 0.05521521100308746, 0.055426073959097266, 0.055424648977350444, 0.055274292011745274, 0.055258837004657835, 0.0553056969656609];[0.05520355701446533, 0.055171013984363526, 0.05549522099317983, 0.05513605097075924, 0.05519982799887657, 0.05518761998973787, 0.05528596299700439, 0.05526769399875775, 0.055297338985837996, 0.05564185400726274, 0.0557931789662689, 0.0565711900126189, 0.0553462149691768, 0.055644908046815544, 0.055750542029272765, 0.0552737339749001, 0.055516349035315216, 0.0552321279537864, 0.05516096600331366, 0.05538760597119108, 0.05528894899180159, 0.05536277801729739, 0.0552159080398269, 0.05524724302813411, 0.05537900194758549, 0.055260071996599436, 0.056023921992164105, 0.05630895204376429, 0.05613141303183511, 0.055330233997665346, 0.05565937497885898, 0.055292064032983035, 0.055087491986341774, 0.055185892968438566, 0.05517806101124734, 0.05555476597510278, 0.05498536699451506, 0.05509191198507324, 0.05527575401356444, 0.05533770698821172, 0.05535077699460089, 0.055195146007463336, 0.05527778499526903, 0.055191377992741764, 0.05563343199901283, 0.05525331798708066, 0.05541449197335169, 0.055552095000166446, 0.05540694296360016, 0.055291319033131]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 3, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (100, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  4.608e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.001016978989355266;0.002432023989968002;;;2.391420093653883;;;[0.0010498289484530687, 0.001041520037688315, 0.0010430840775370598, 0.0010346430353820324, 0.001038460060954094, 0.0010361199965700507, 0.001035201014019549, 0.0010364589979872108, 0.0010388949885964394, 0.0010397289879620075, 0.001037426060065627, 0.0010396330617368221, 0.0010303700109943748, 0.0010307140182703733, 0.001032919972203672, 0.0010263350559398532, 0.0010284039890393615, 0.0010309730423614383, 0.0010308310156688094, 0.0010281770955771208, 0.0010328759672120214, 0.001016978989355266, 0.0010308229830116034, 0.0010216169757768512, 0.0010315149556845427, 0.0010282910661771894, 0.001030868967063725, 0.0010300569701939821, 0.0010326310293748975, 0.0010319669963791966, 0.001029715989716351, 0.001031183055602014, 0.0010308859637007117, 0.0010476360330358148, 0.0010512509616091847, 0.0010621139081194997, 0.0010422130580991507, 0.0010434810537844896, 0.0010396969737485051, 0.001035889028571546, 0.0010372789110988379, 0.0010329579235985875, 0.0010452370624989271, 0.0010478539625182748, 0.0010433970019221306, 0.001034943968988955, 0.0010393391130492091, 0.0010357400169596076, 0.001036750036291778, 0.0010340180015191436];[0.002478057984262705, 0.0024361329851672053, 0.002457847003825009, 0.0024574160343036056, 0.0024531700182706118, 0.0024437380488961935, 0.0024420139379799366, 0.002476432011462748, 0.0024331340100616217, 0.0024330340093001723, 0.002451928099617362, 0.002483080024830997, 0.0027904490707442164, 0.002445606980472803, 0.0024644728982821107, 0.0024460189742967486, 0.002464641002006829, 0.0024711459409445524, 0.002475606044754386, 0.002494199085049331, 0.0024570440873503685, 0.002474411972798407, 0.0024609140818938613, 0.0024897559778764844, 0.002440107986330986, 0.002435914007946849, 0.002458979026414454, 0.0027480029966682196, 0.002432023989968002, 0.0024411219637840986, 0.002439072006382048, 0.0024350929306820035, 0.002462983946315944, 0.0024565469939261675, 0.0024764820700511336, 0.002443269011564553, 0.0024698369670659304, 0.002471857937052846, 0.002445802092552185, 0.002477311994880438, 0.002462105010636151, 0.002479056012816727, 0.0027585739735513926, 0.002548669930547476, 0.0024583659833297133, 0.0024662789655849338, 0.002463025040924549, 0.0024507991038262844, 0.0024518939899280667, 0.0024987770011648536];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.005616409005597234;0.038269165088422596;;;6.813813782130911;;;[0.005667497985996306, 0.005659888032823801, 0.0056459379848092794, 0.005644644959829748, 0.005642200005240738, 0.005656998022459447, 0.0056308419443666935, 0.0056427629897370934, 0.005647722049616277, 0.005636241985484958, 0.005666877026669681, 0.005640530027449131, 0.0056421380722895265, 0.005639144917950034, 0.005627725971862674, 0.005646789912134409, 0.005648664082400501, 0.005645967088639736, 0.005631263949908316, 0.005638025933876634, 0.005642464035190642, 0.005638677976094186, 0.005631805048324168, 0.005634752917103469, 0.005637189955450594, 0.005626310012303293, 0.005656276945956051, 0.0056395879946649075, 0.005648063030093908, 0.0056517430348321795, 0.0056271899957209826, 0.005631719017401338, 0.005632439977489412, 0.005636256071738899, 0.0056418279418721795, 0.005631078965961933, 0.005648418911732733, 0.005633627995848656, 0.005634904955513775, 0.005636748974211514, 0.005632719956338406, 0.005634673987515271, 0.005616409005597234, 0.00563468795735389, 0.005634637083858252, 0.005631239037029445, 0.005636199959553778, 0.005634733010083437, 0.0056435849983245134, 0.00563214800786227];[0.0387206879677251, 0.038660443970002234, 0.03840024606324732, 0.03842495894059539, 0.03862137999385595, 0.03866236691828817, 0.038383951992727816, 0.03839999495539814, 0.03869824903085828, 0.038683076039887965, 0.03872930898796767, 0.03866137098520994, 0.03868245892226696, 0.038349546026438475, 0.0384188600583002, 0.038462869939394295, 0.03864650602918118, 0.03870685794390738, 0.038651845999993384, 0.038663942948915064, 0.03865714592393488, 0.03869331395253539, 0.03836864104960114, 0.038658940931782126, 0.03839485801290721, 0.03867399296723306, 0.03834649396594614, 0.03834764496423304, 0.0386969109531492, 0.038651672075502574, 0.039019485004246235, 0.03868514089845121, 0.038354950957000256, 0.03869127691723406, 0.038686105981469154, 0.03864746098406613, 0.03839708608575165, 0.03866139007732272, 0.03868541505653411, 0.038685530074872077, 0.03836363507434726, 0.038696003961376846, 0.038269165088422596, 0.038975978968665004, 0.038670111913233995, 0.038684202008880675, 0.038651845999993384, 0.0383734239730984, 0.03836476698052138, 0.038664838997647166];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.004141600104048848;0.008297410910017788;;;2.003431210537734;;;[0.004301026929169893, 0.004246939090080559, 0.0042719109915196896, 0.004275234066881239, 0.004245153977535665, 0.00416888203471899, 0.004210866987705231, 0.004247664008289576, 0.004228016012348235, 0.004271505051292479, 0.004170861095190048, 0.004168145009316504, 0.004161920049227774, 0.004280085908249021, 0.004263018956407905, 0.0041416339809075, 0.0042694039875641465, 0.004227534052915871, 0.004180015064775944, 0.0041895280592143536, 0.004194022039882839, 0.004168914048932493, 0.0041592089692130685, 0.004288729978725314, 0.004225480952300131, 0.004246380063705146, 0.004200918017886579, 0.004247838049195707, 0.0041731399251148105, 0.004264062969014049, 0.004265615018084645, 0.004270920995622873, 0.0042789229191839695, 0.004185237921774387, 0.004141600104048848, 0.004183124052360654, 0.004262487054802477, 0.004205495002679527, 0.0041724409675225616, 0.00427411193959415, 0.004173334105871618, 0.004308281000703573, 0.004279830027371645, 0.004285386996343732, 0.0042133660754188895, 0.004165334044955671, 0.0042182100005447865, 0.004146474995650351, 0.004241270944476128, 0.004143757978454232];[0.008319717948324978, 0.008324182010255754, 0.00831907195970416, 0.00831063196528703, 0.00831726600881666, 0.008306358940899372, 0.008329392992891371, 0.008308560005389154, 0.008307583048008382, 0.008311939076520503, 0.00831385503988713, 0.008302322938106954, 0.008311784011311829, 0.00830852403305471, 0.0083123620133847, 0.008305152994580567, 0.00831352302338928, 0.00831534992903471, 0.008306262083351612, 0.008315956918522716, 0.008310402045026422, 0.008308522985316813, 0.008302940987050533, 0.008313107071444392, 0.008316333056427538, 0.008312353980727494, 0.00830578408204019, 0.008304285001941025, 0.008311055018566549, 0.008317063911817968, 0.008339766995050013, 0.008320278022438288, 0.008303313981741667, 0.008301279973238707, 0.008323966059833765, 0.008306331932544708, 0.008298138971440494, 0.008303084992803633, 0.008297410910017788, 0.00830362900160253, 0.008304463000968099, 0.008303791983053088, 0.008321724948473275, 0.008318078937008977, 0.0083043840713799, 0.008302297908812761, 0.00830274901818484, 0.008300838060677052, 0.00830843101721257, 0.008301667054183781];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0026402389630675316;0.008655394078232348;;;3.278261626809786;;;[0.002675454947166145, 0.0026557830860838294, 0.002657642005942762, 0.002659186953678727, 0.0026524399872869253, 0.0026542689884081483, 0.0026528219459578395, 0.0026549100875854492, 0.0026583599392324686, 0.0026481529930606484, 0.002654713927768171, 0.0026587010361254215, 0.002650549984537065, 0.0026518789818510413, 0.0026621059514582157, 0.002651394926942885, 0.002651967923156917, 0.0026515390491113067, 0.0026564070722088218, 0.002650851965881884, 0.0026504250708967447, 0.002648075926117599, 0.0026452819583937526, 0.0026436629705131054, 0.0026484610280022025, 0.0026458390057086945, 0.0026537019293755293, 0.002645671949721873, 0.0026639699935913086, 0.002649333095178008, 0.0026631751097738743, 0.0026504959678277373, 0.002647373010404408, 0.0026408119592815638, 0.00264736101962626, 0.0026480029337108135, 0.002648986061103642, 0.0026469819713383913, 0.002650106092914939, 0.002648139023222029, 0.0026518109953030944, 0.0026452579768374562, 0.0026482529938220978, 0.002649115980602801, 0.0026522770058363676, 0.0026402389630675316, 0.0026454399339854717, 0.0026461859233677387, 0.0026490549789741635, 0.002646895940415561];[0.008723239996470511, 0.008692107978276908, 0.008665401954203844, 0.00874280498828739, 0.008687760913744569, 0.008659834042191505, 0.008685682900249958, 0.008957540965639055, 0.0086664620321244, 0.00868932600133121, 0.008694494958035648, 0.008695292053744197, 0.008671174990013242, 0.008686568937264383, 0.0086622410453856, 0.008655394078232348, 0.00870430190116167, 0.008955066907219589, 0.008670481969602406, 0.008701386977918446, 0.008940323954448104, 0.00867147697135806, 0.00867849204223603, 0.008665364002808928, 0.008667639107443392, 0.008685000007972121, 0.008671368937939405, 0.00878725596703589, 0.008678851067088544, 0.008668340975418687, 0.008677907986566424, 0.008686290006153286, 0.008669093018397689, 0.008678033016622066, 0.008687556954100728, 0.008728437009267509, 0.008694211021065712, 0.00867991300765425, 0.008675866993144155, 0.008677126024849713, 0.008730918052606285, 0.008657312951982021, 0.00867281504906714, 0.00868617300875485, 0.008669892093166709, 0.008683840045705438, 0.008675794000737369, 0.008706865017302334, 0.00869515398517251, 0.008724491926841438];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.003378362045623362;0.016032115905545652;;;4.745529250281247;;;[0.003412580001167953, 0.0034033850533887744, 0.003394981031306088, 0.0033947050105780363, 0.003403750015422702, 0.003402163041755557, 0.0033968819770962, 0.0034041180042549968, 0.003398005967028439, 0.0033888249890878797, 0.0033825780265033245, 0.0033849719911813736, 0.003385717049241066, 0.0033988619688898325, 0.0033874879591166973, 0.0033871280029416084, 0.003405708004720509, 0.003383842995390296, 0.0033919080160558224, 0.0033881169511005282, 0.003389980993233621, 0.0034093429567292333, 0.003391735954210162, 0.003388823941349983, 0.003382211900316179, 0.003378362045623362, 0.003391998936422169, 0.0033901450224220753, 0.003382151946425438, 0.0033862119307741523, 0.0033825590508058667, 0.0033923679729923606, 0.003398378030396998, 0.0033848659368231893, 0.0033865419682115316, 0.0033859768882393837, 0.0033901119604706764, 0.0033841169206425548, 0.003391094971448183, 0.0034314929507672787, 0.0033993551041930914, 0.003391452948562801, 0.0033838170347735286, 0.0033854700159281492, 0.0033894109074026346, 0.003390826052054763, 0.0033905720338225365, 0.0033868190366774797, 0.00338567397557199, 0.0033859009854495525];[0.016231560963205993, 0.016136883990839124, 0.016038871952332556, 0.016156923957169056, 0.016129438066855073, 0.016616332926787436, 0.01613497396465391, 0.016042804927565157, 0.016051086015067995, 0.01613211107905954, 0.016132531920447946, 0.01614477194380015, 0.016038276022300124, 0.016038328991271555, 0.016118476050905883, 0.016033294959925115, 0.016135424957610667, 0.01614913996309042, 0.016140546998940408, 0.016125731053762138, 0.016035813954658806, 0.016041474998928607, 0.01613747503142804, 0.016034844098612666, 0.016138914041221142, 0.016317753004841506, 0.01604649901855737, 0.01604142796713859, 0.016116112004965544, 0.016035035019740462, 0.016132764983922243, 0.016143216053023934, 0.016032115905545652, 0.016124086920171976, 0.016123394947499037, 0.01612499007023871, 0.016117834020406008, 0.0161232459358871, 0.016129755997098982, 0.016130845062434673, 0.016136514022946358, 0.016126995906233788, 0.016038605011999607, 0.0160361040616408, 0.016123770037665963, 0.016135107958689332, 0.01612057606689632, 0.016136507969349623, 0.016118215047754347, 0.016043310053646564];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.002797241904772818;0.005226431996561587;;;1.8684233164260633;;;[0.002867819042876363, 0.0028410840313881636, 0.0028420070884749293, 0.002826699987053871, 0.002837242907844484, 0.0028203940019011497, 0.0028464720817282796, 0.002835469087585807, 0.0028282039565965533, 0.0028380589792504907, 0.002842252026312053, 0.0028458050219342113, 0.0028167219134047627, 0.002844489994458854, 0.002828176016919315, 0.002825525007210672, 0.002836826955899596, 0.0028348190244287252, 0.0028218820225447416, 0.0028338240226730704, 0.0028490250697359443, 0.0028176800115033984, 0.002816694905050099, 0.0028316349489614367, 0.0028324080631136894, 0.002825765055604279, 0.002815990010276437, 0.002826579031534493, 0.002797241904772818, 0.002842034096829593, 0.002833045902661979, 0.0028068540850654244, 0.002818975946865976, 0.0028199419612064958, 0.0028354079695418477, 0.0028191169258207083, 0.002832273952662945, 0.0028254539938643575, 0.002821005997247994, 0.002842209069058299, 0.0028103680815547705, 0.002819375949911773, 0.0028288359753787518, 0.002830754965543747, 0.0028144120005890727, 0.0028335530078038573, 0.002835041959770024, 0.0028296790551394224, 0.0028378480346873403, 0.002823149086907506];[0.005249995039775968, 0.0052488730289042, 0.005244946922175586, 0.005239879013970494, 0.005239155958406627, 0.00524215295445174, 0.005244216998107731, 0.005240163998678327, 0.005247776978649199, 0.005233679083175957, 0.005227347952313721, 0.005230569979175925, 0.005236341035924852, 0.0052345889853313565, 0.005240475060418248, 0.005232737981714308, 0.00523825699929148, 0.005236782017163932, 0.005229706992395222, 0.005226948065683246, 0.005229339003562927, 0.005233883042819798, 0.005238215904682875, 0.0052449729992076755, 0.005243049003183842, 0.005250231013633311, 0.005240936065092683, 0.005235638003796339, 0.00523643905762583, 0.005243760999292135, 0.005241637933067977, 0.005237065954133868, 0.005234441952779889, 0.005234890035353601, 0.005236629047431052, 0.005235672928392887, 0.005233663017861545, 0.005238572950474918, 0.005243016988970339, 0.0052426980109885335, 0.005238719983026385, 0.005243644001893699, 0.005244657979346812, 0.005235929973423481, 0.005235161050222814, 0.0052332800114527345, 0.005239948979578912, 0.005230818991549313, 0.0052326860604807734, 0.005226431996561587];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0009968699887394905;0.002676328062079847;;;2.6847313012843093;;;[0.0010727150365710258, 0.0010579020017758012, 0.0010627050651237369, 0.001058835070580244, 0.001053516985848546, 0.0010559509973973036, 0.0010675870580598712, 0.0010569110745564103, 0.0010555769549682736, 0.0010571990860626101, 0.0010578479850664735, 0.001055457047186792, 0.001057955902069807, 0.0010502029908820987, 0.0010590630117803812, 0.0010523800738155842, 0.0010628349846228957, 0.0010536890476942062, 0.0010516640031710267, 0.0010524949757382274, 0.001047958037815988, 0.0010633129859343171, 0.00110684207174927, 0.0010172680485993624, 0.0010083540109917521, 0.0010073439916595817, 0.0010167090222239494, 0.0010051630670204759, 0.0010095750913023949, 0.0010077280458062887, 0.0010042699286714196, 0.0010082559892907739, 0.0010091650765389204, 0.0010105730034410954, 0.0010134429903700948, 0.0010082649532705545, 0.0010108969872817397, 0.0010053740115836263, 0.0010075500467792153, 0.0010060289641842246, 0.0009987030643969774, 0.0010146480053663254, 0.001006582984700799, 0.0010031400015577674, 0.0010052059078589082, 0.0010087019763886929, 0.0010013540741056204, 0.0010016669984906912, 0.0009968699887394905, 0.0010057860054075718];[0.002696698997169733, 0.002682739053852856, 0.002678578021004796, 0.0026794669684022665, 0.0026787089882418513, 0.002680647070519626, 0.002684467937797308, 0.002685976098291576, 0.002686101943254471, 0.0026805719826370478, 0.0026897729840129614, 0.0026849779533222318, 0.003040140029042959, 0.0026767320232465863, 0.002686319057829678, 0.002684170030988753, 0.0026970949256792665, 0.0026866819243878126, 0.002684021950699389, 0.0026806299574673176, 0.0026824100641533732, 0.0026833059964701533, 0.0026834310265257955, 0.0026899699587374926, 0.002681202022358775, 0.002676328062079847, 0.0026842139195650816, 0.0026967539452016354, 0.0026823868975043297, 0.0026822889922186732, 0.002679325989447534, 0.0026804559165611863, 0.0026775950100272894, 0.0026801800122484565, 0.0026844170643016696, 0.0026805080706253648, 0.0026943060802295804, 0.002685780986212194, 0.0026793460128828883, 0.002679188037291169, 0.0026843890082091093, 0.0026852519949898124, 0.00269396195653826, 0.0026788089890033007, 0.0026810120325535536, 0.0026824140222743154, 0.002680898061953485, 0.0026813970180228353, 0.0026814669836312532, 0.0026764950016513467];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0026150980265811086;0.0009128450183197856;;;0.34906722770664494;;;[0.002660486032254994, 0.002630795002914965, 0.0026314168935641646, 0.002627635025419295, 0.0026315069990232587, 0.002627418958581984, 0.0026223729364573956, 0.0026235610712319613, 0.002626442932523787, 0.0026243800530210137, 0.0026239209109917283, 0.00262734096031636, 0.0026231760857626796, 0.0026246289489790797, 0.002629897091537714, 0.0026315459981560707, 0.0026206059847027063, 0.002629959024488926, 0.0026204590685665607, 0.0026253059040755033, 0.0026223959866911173, 0.0026286430656909943, 0.0026196270482614636, 0.0026188590563833714, 0.0026241159066557884, 0.002631027949973941, 0.002623629989102483, 0.0026214870158582926, 0.0026198039995506406, 0.0026274319970980287, 0.0026275399141013622, 0.0026199650019407272, 0.0026172579964622855, 0.0026198800187557936, 0.0026196129620075226, 0.0026224879547953606, 0.002617984893731773, 0.0026150980265811086, 0.0026220870204269886, 0.0026227289345115423, 0.0026219970313832164, 0.002620765008032322, 0.0026152069913223386, 0.0026244811015203595, 0.002617698977701366, 0.0026221390580758452, 0.0026194469537585974, 0.002622555010020733, 0.0026232419768348336, 0.0026198829291388392];[0.0010140560334548354, 0.0014608890051022172, 0.000930174021050334, 0.0009151209378615022, 0.0009589709807187319, 0.0009256670018658042, 0.0009259650250896811, 0.0009228520793840289, 0.0009372029453516006, 0.0009330780012533069, 0.0009392260108143091, 0.0009378480026498437, 0.0009257179917767644, 0.0009449360659345984, 0.0009419360430911183, 0.0009452699450775981, 0.0009438419947400689, 0.0009358670795336366, 0.0009238090133294463, 0.0009162579663097858, 0.0009539240272715688, 0.0009498660219833255, 0.0009373750071972609, 0.0009384769946336746, 0.0009198560146614909, 0.0009376889793202281, 0.0009421919239684939, 0.0009280700469389558, 0.0009380170376971364, 0.0009408829500898719, 0.0009723850525915623, 0.0009317590156570077, 0.0009444820461794734, 0.0009323869599029422, 0.0009437300032004714, 0.0009556110017001629, 0.000922027975320816, 0.000919235055334866, 0.000916874036192894, 0.0009291729656979442, 0.0009485960472375154, 0.0009293969487771392, 0.0009259879589080811, 0.000923634972423315, 0.0009485720656812191, 0.0009330599568784237, 0.0009328400483354926, 0.000931743998080492, 0.0009186050156131387, 0.0009128450183197856];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.00035397394094616175;0.000878499005921185;;;2.481818304401119;;;[0.0004041119245812297, 0.0003690479788929224, 0.0003687839489430189, 0.0003630679566413164, 0.0003650469006970525, 0.00036567298229783773, 0.0003662350354716182, 0.0003675599582493305, 0.0003668899880722165, 0.00036428391467779875, 0.0003674379549920559, 0.00036280800122767687, 0.00036185106728225946, 0.0003684299299493432, 0.0003666509874165058, 0.00036011694464832544, 0.0003709950251504779, 0.00035989691969007254, 0.0003642840310931206, 0.00036694295704364777, 0.0003582719946280122, 0.000356607954017818, 0.00035516906064003706, 0.0003581889905035496, 0.0003581549972295761, 0.0003572439309209585, 0.00035932695027440786, 0.00035518198274075985, 0.00035592890344560146, 0.0003574270522221923, 0.0003607149701565504, 0.0003573920112103224, 0.0003609989071264863, 0.0003587639657780528, 0.00035397394094616175, 0.0003587129758670926, 0.00035867991391569376, 0.0003560570767149329, 0.00035685906186699867, 0.0003550420515239239, 0.0003616220783442259, 0.00036005594301968813, 0.00036376493517309427, 0.0003587220562621951, 0.0003544349456205964, 0.0003563289064913988, 0.00035668700002133846, 0.00036075792741030455, 0.0003633389715105295, 0.00036473001819103956];[0.0009808519389480352, 0.0009275629417970777, 0.0008949399925768375, 0.0009225300746038556, 0.0008927640737965703, 0.0008949940092861652, 0.0008815530454739928, 0.0009046619525179267, 0.0009095559362322092, 0.0008877749787643552, 0.0008949749171733856, 0.0008899240056052804, 0.0008863130351528525, 0.0008819670183584094, 0.0008898720843717456, 0.0008900180691853166, 0.0008831139421090484, 0.0008927519666031003, 0.0008902850095182657, 0.0009008519118651748, 0.0009248279966413975, 0.000883348984643817, 0.0008835339685902, 0.0008847620338201523, 0.0008835110347718, 0.0008790029678493738, 0.0009042150340974331, 0.000883911969140172, 0.0008885329589247704, 0.0008931680349633098, 0.0009098770096898079, 0.000881776912137866, 0.000884518027305603, 0.0008946980815380812, 0.0008820139337331057, 0.000878499005921185, 0.0008828929858282208, 0.0008866509888321161, 0.0008851400343701243, 0.0008905240101739764, 0.0009017400443553925, 0.0009026189800351858, 0.000890337978489697, 0.0008976079989224672, 0.000886610010638833, 0.0008846629643812776, 0.0009002189617604017, 0.0009114070562645793, 0.0008841060334816575, 0.0008838620269671082];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 3, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (192, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (100, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.920e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0010230210609734058;0.002419473952613771;;;2.3650284875969594;;;[0.0010588980512693524, 0.0010354239493608475, 0.0010255409870296717, 0.001028895960189402, 0.0010309519711881876, 0.0010265650926157832, 0.0010371230309829116, 0.0010346019407734275, 0.0010452390415593982, 0.0010301780421286821, 0.0010303950402885675, 0.0010426410008221865, 0.0010351979872211814, 0.0010318770073354244, 0.0010351029923185706, 0.0010308959754183888, 0.0010313689708709717, 0.0010330249788239598, 0.0010286860633641481, 0.0010297499829903245, 0.0010303240269422531, 0.0010388110531494021, 0.0010230210609734058, 0.0010284510208293796, 0.0010263420408591628, 0.0010301079601049423, 0.001038603950291872, 0.0010330809745937586, 0.001033675973303616, 0.0010366389760747552, 0.001031992956995964, 0.0010459129698574543, 0.00104721006937325, 0.00104151398409158, 0.0010348419891670346, 0.0010403679916635156, 0.0010353559628129005, 0.0010410560062155128, 0.0010310841025784612, 0.0010364960180595517, 0.001032887026667595, 0.0010322239249944687, 0.0010377590078860521, 0.00105504400562495, 0.0010342930909246206, 0.0010279080597683787, 0.0010370779782533646, 0.001051686005666852, 0.0010293690720573068, 0.0010265669552609324];[0.002463000942952931, 0.0024341369280591607, 0.002441484946757555, 0.002445276011712849, 0.002424111939035356, 0.002429017098620534, 0.0024305670522153378, 0.002427393919788301, 0.0024197790771722794, 0.0024288430577144027, 0.0024281659862026572, 0.0024314989568665624, 0.0024275759933516383, 0.0024365250719711185, 0.0024317390052601695, 0.0024307259591296315, 0.002419961034320295, 0.0024273849558085203, 0.002419473952613771, 0.0024294559843838215, 0.0024314119946211576, 0.002443589037284255, 0.0024327319115400314, 0.002429837011732161, 0.0024218959733843803, 0.002425813931040466, 0.0024274159222841263, 0.0024202089989557862, 0.0024297869531437755, 0.0024427049793303013, 0.00243639899417758, 0.002436673967167735, 0.0024305289844051003, 0.002447165083140135, 0.0024336660280823708, 0.0024283729726448655, 0.0024231959832832217, 0.002431447966955602, 0.0024408670142292976, 0.0024240269558504224, 0.0024256620090454817, 0.0024220680352300406, 0.0024397429078817368, 0.002424328005872667, 0.0024251480353996158, 0.0024396079825237393, 0.0024324110709130764, 0.0024380170507356524, 0.0024227419635280967, 0.002429177053272724];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.005618690047413111;0.019718557014130056;;;3.509458049427132;;;[0.005668864003382623, 0.005633305059745908, 0.005641283001750708, 0.005647081066854298, 0.005641684983856976, 0.00563468097243458, 0.005636770976707339, 0.005657693953253329, 0.005644047982059419, 0.005637150956317782, 0.005641971947625279, 0.005639098002575338, 0.005648683989420533, 0.005651233019307256, 0.0057274800492450595, 0.00565788708627224, 0.005645503988489509, 0.0056301329750567675, 0.0056403339840471745, 0.005641735973767936, 0.005645059980452061, 0.005648487014696002, 0.005618690047413111, 0.0056433400604873896, 0.005635261069983244, 0.005642183939926326, 0.005634906003251672, 0.0056304699974134564, 0.005631888983771205, 0.0056388049852102995, 0.00562308996450156, 0.005628112005069852, 0.005638125934638083, 0.005623501027002931, 0.005629013059660792, 0.005642493953928351, 0.0056324630277231336, 0.005658674985170364, 0.005652586929500103, 0.00562406808603555, 0.00563842395786196, 0.005627991980873048, 0.005627886042930186, 0.005643084994517267, 0.005641716066747904, 0.005629958002828062, 0.005628857063129544, 0.005638645030558109, 0.005630612024106085, 0.005643066950142384];[0.01996408507693559, 0.02009150991216302, 0.020085057010874152, 0.0201191600644961, 0.020097534055821598, 0.01983840996399522, 0.020297089009545743, 0.02010679105296731, 0.019847062067128718, 0.019893698976375163, 0.01986167300492525, 0.020142155000939965, 0.020094097941182554, 0.01981296797748655, 0.02014000399503857, 0.01984834100585431, 0.02009281190112233, 0.019718557014130056, 0.02014615200459957, 0.020145999966189265, 0.020104481955058873, 0.020105223986320198, 0.020125007955357432, 0.0200927029363811, 0.02009421505499631, 0.02011324104387313, 0.01984258904121816, 0.019828645046800375, 0.02014327992219478, 0.020148436073213816, 0.019839940941892564, 0.020142196910455823, 0.020462827058508992, 0.019854102050885558, 0.020156441954895854, 0.020140261971391737, 0.020126594929024577, 0.020111841964535415, 0.019806594005785882, 0.0201151060173288, 0.020075226086191833, 0.020100913010537624, 0.02012412901967764, 0.020153849036432803, 0.019833130994811654, 0.020167552982456982, 0.02009314892347902, 0.020151030039414763, 0.020071660983376205, 0.019818561035208404];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.004207693040370941;0.008333393023349345;;;1.980513536371154;;;[0.0043924819910898805, 0.004263074020855129, 0.004321038024500012, 0.004327604896388948, 0.004318327060900629, 0.004343849024735391, 0.004313520039431751, 0.004309606039896607, 0.004227372002787888, 0.004229714977554977, 0.004266178002581, 0.0042468010215088725, 0.004309108946472406, 0.0042122750310227275, 0.004240049980580807, 0.004311496042646468, 0.004296243074350059, 0.004312961013056338, 0.0042269210098311305, 0.004223895957693458, 0.004279563087038696, 0.004305628011934459, 0.004299212014302611, 0.004234289983287454, 0.004276294959709048, 0.004219828988425434, 0.004232779028825462, 0.004307560971938074, 0.004355874960310757, 0.004278337932191789, 0.0043085969518870115, 0.004326650989241898, 0.004278013948351145, 0.004311856930144131, 0.004281961941160262, 0.0043114779982715845, 0.00429895706474781, 0.004233822925016284, 0.004207693040370941, 0.004254615982063115, 0.00422508199699223, 0.004236017935909331, 0.0043244080152362585, 0.004301592009142041, 0.004241175018250942, 0.004231511033140123, 0.004306849907152355, 0.004347261972725391, 0.004241780028678477, 0.004307882976718247];[0.008356355945579708, 0.008354785037226975, 0.008355468977242708, 0.00835219502914697, 0.008366558002308011, 0.008344252011738718, 0.008348347037099302, 0.008344934089109302, 0.008342311019077897, 0.00834252208005637, 0.008344188914634287, 0.00833954697009176, 0.008338212966918945, 0.008344396948814392, 0.008343272958882153, 0.008342429995536804, 0.008341100066900253, 0.008339544991031289, 0.008346558082848787, 0.008812770945951343, 0.008349690004251897, 0.00833580200560391, 0.008349986979737878, 0.00834905996453017, 0.008345194975845516, 0.008343610912561417, 0.008345508016645908, 0.008350886055268347, 0.008350140997208655, 0.008354119025170803, 0.008342412998899817, 0.00834162998944521, 0.00868817395530641, 0.008339144056662917, 0.008344406029209495, 0.00833401398267597, 0.008346754009835422, 0.008336529019288719, 0.008337763021700084, 0.008335414109751582, 0.008335239021107554, 0.008336888044141233, 0.008343719062395394, 0.00834418903104961, 0.008350546937435865, 0.008670845068991184, 0.008343023946508765, 0.008341845939867198, 0.008333393023349345, 0.008337949053384364];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.002683477010577917;0.00868348206859082;;;3.235907009585573;;;[0.0027213130379095674, 0.002703542006202042, 0.0026936050271615386, 0.0027008119504898787, 0.0026939540402963758, 0.0026964950375258923, 0.0026960009709000587, 0.002696592011488974, 0.002708558109588921, 0.0026959379902109504, 0.002703135018236935, 0.0026948018930852413, 0.0026977070374414325, 0.00269846199080348, 0.002693228074349463, 0.0026965399738401175, 0.0027048870688304305, 0.002693898044526577, 0.00269520899746567, 0.0026904509868472815, 0.0026935250498354435, 0.0026952619664371014, 0.00268889800645411, 0.002699417993426323, 0.0026973820058628917, 0.0026888720458373427, 0.002703635022044182, 0.0026957319350913167, 0.0027000620029866695, 0.0026886650593951344, 0.0026894669281318784, 0.0026920560048893094, 0.002695408067665994, 0.002688345033675432, 0.0026876640040427446, 0.002683477010577917, 0.002691045985557139, 0.002688876003958285, 0.0026891829911619425, 0.0026842920342460275, 0.0026881449157372117, 0.0026887510903179646, 0.002692050999030471, 0.00269331899471581, 0.0026880439836531878, 0.002691249013878405, 0.002694303053431213, 0.002689974964596331, 0.0026968299644067883, 0.0026927480939775705];[0.00873906898777932, 0.00871503702364862, 0.008717007003724575, 0.008719617035239935, 0.008714342024177313, 0.00872585503384471, 0.009078512084670365, 0.008693160954862833, 0.008714131079614162, 0.008691766997799277, 0.008723765960894525, 0.008708967012353241, 0.00869951699860394, 0.008704564068466425, 0.008768520085141063, 0.008964064065366983, 0.008724377024918795, 0.00870410306379199, 0.00872815796174109, 0.009037226904183626, 0.008720106910914183, 0.008732649963349104, 0.008721319027245045, 0.008690771996043622, 0.00872262695338577, 0.008686213986948133, 0.008963039959780872, 0.008739679935388267, 0.008690304006449878, 0.008752009947784245, 0.008743115002289414, 0.00870194099843502, 0.009028739994391799, 0.00896889204159379, 0.008705707965418696, 0.008713518967851996, 0.008685656008310616, 0.008964165928773582, 0.008700971025973558, 0.00868348206859082, 0.008704290026798844, 0.008720743004232645, 0.00872003601398319, 0.00872368598356843, 0.00873911997769028, 0.009021452045999467, 0.008708129054866731, 0.00870297197252512, 0.008755969000048935, 0.008746334002353251];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.003420611028559506;0.016064447932876647;;;4.6963679292239595;;;[0.0034570719581097364, 0.0034332580398768187, 0.0034351979847997427, 0.0034324669977650046, 0.0034319559345021844, 0.0034324389416724443, 0.0034407079219818115, 0.0034251039614900947, 0.0034311480121687055, 0.0034301329869776964, 0.0034235650673508644, 0.0034369579516351223, 0.00343732803594321, 0.003428360098041594, 0.003428910975344479, 0.0034335979726165533, 0.0034251949982717633, 0.0034322499996051192, 0.0034386790357530117, 0.00342753401491791, 0.003435374004766345, 0.0034237459767609835, 0.0034220509696751833, 0.0034268200397491455, 0.0034241199027746916, 0.0034256200306117535, 0.0034254579804837704, 0.0034358109114691615, 0.003430922981351614, 0.003431627992540598, 0.0034250840544700623, 0.003436686936765909, 0.0034225700655952096, 0.003423732938244939, 0.003426835988648236, 0.003431493998505175, 0.003427313989959657, 0.0034236490027979016, 0.003421987988986075, 0.003426535986363888, 0.003422610927373171, 0.003423486021347344, 0.003426412004046142, 0.0034221140667796135, 0.00342433899641037, 0.0034270230680704117, 0.0034235400380566716, 0.0034251940669491887, 0.003424638998694718, 0.003420611028559506];[0.016160472994670272, 0.016089256037957966, 0.016080138040706515, 0.016178785008378327, 0.01617195992730558, 0.016106133931316435, 0.016702295979484916, 0.016168225090950727, 0.016082911053672433, 0.016074946033768356, 0.016160844010300934, 0.016169675975106657, 0.016175784054212272, 0.016165005043148994, 0.016173462034203112, 0.01607374905142933, 0.016172872972674668, 0.016067482996731997, 0.016168085974641144, 0.016462567960843444, 0.0161472309846431, 0.016152653959579766, 0.016076470958068967, 0.016155171091668308, 0.01616019895300269, 0.016168031957931817, 0.01617877697572112, 0.016178746009245515, 0.01615979301277548, 0.016175828990526497, 0.01616723695769906, 0.016071415971964598, 0.016486668027937412, 0.016142428037710488, 0.01615890092216432, 0.016158252954483032, 0.01606486097443849, 0.01607038197107613, 0.016064447932876647, 0.016157121979631484, 0.016069091041572392, 0.01607018301729113, 0.016171424998901784, 0.016163410036824644, 0.016160274972207844, 0.016383799025788903, 0.016169873997569084, 0.01617069903295487, 0.01616571599151939, 0.016152550000697374];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.002806232078000903;0.005170490010641515;;;1.8425026394555566;;;[0.0028711879858747125, 0.002834981889463961, 0.0028539759805426, 0.002855687984265387, 0.0028424490010365844, 0.002843396971002221, 0.002844167989678681, 0.002861147979274392, 0.002837329055182636, 0.002850698074325919, 0.0028485250659286976, 0.0028184339171275496, 0.002848463016562164, 0.002822117996402085, 0.0028466639341786504, 0.0028400099836289883, 0.0028432089602574706, 0.002834556042216718, 0.0028330489294603467, 0.0028451390098780394, 0.0028356260154396296, 0.002848175005055964, 0.002826813026331365, 0.00283838901668787, 0.0028218640945851803, 0.00283510098233819, 0.002835246967151761, 0.002823355025611818, 0.0028450380777940154, 0.0028308010660111904, 0.0028408520156517625, 0.0028477819869294763, 0.002833727980032563, 0.002842565067112446, 0.002843732014298439, 0.0028223980916664004, 0.0028236201032996178, 0.0028395310509949923, 0.0028230530442669988, 0.002822026959620416, 0.002806232078000903, 0.0028307009488344193, 0.0028225219575688243, 0.0028221970424056053, 0.0028219589730724692, 0.002826725016348064, 0.0028343999292701483, 0.0028275460936129093, 0.0028085859958082438, 0.002836107974871993];[0.005201520980335772, 0.005187599919736385, 0.00518554903101176, 0.005180687992833555, 0.00518085400108248, 0.0051823200192302465, 0.005571634043008089, 0.005174531950615346, 0.005175053025595844, 0.005182218970730901, 0.005176797974854708, 0.005178011022508144, 0.005178650026209652, 0.005177807062864304, 0.005178370047360659, 0.005173258949071169, 0.005178497056476772, 0.005176390055567026, 0.005181840038858354, 0.005543995997868478, 0.005170490010641515, 0.005186858004890382, 0.005172792007215321, 0.005179079016670585, 0.005173398065380752, 0.005176950013265014, 0.005181091954000294, 0.005173670942895114, 0.005177511018700898, 0.005178591003641486, 0.005180576001293957, 0.005174703081138432, 0.005500431987456977, 0.005170757067389786, 0.005186359048821032, 0.00517889391630888, 0.005178884952329099, 0.0051771600265055895, 0.005187448929063976, 0.005179389961995184, 0.005191731033846736, 0.005180028034374118, 0.005177792045287788, 0.005176028003916144, 0.005191656993702054, 0.0054928980534896255, 0.005174925085157156, 0.005175450001843274, 0.005187243921682239, 0.005177840008400381];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.001043920055963099;0.0025943650398403406;;;2.4852142891792925;;;[0.0010768019128590822, 0.0010667589958757162, 0.0010666160378605127, 0.0010608070297166705, 0.0010558300418779254, 0.001057857065461576, 0.0010595789644867182, 0.0010711860377341509, 0.001058791996911168, 0.0010559669462963939, 0.0010554810287430882, 0.001056133070960641, 0.0010545599507167935, 0.0010490840068086982, 0.0010587360011413693, 0.00105388299562037, 0.0010517420014366508, 0.001056842040270567, 0.001054277061484754, 0.0010579980444163084, 0.0010490990243852139, 0.0010528790298849344, 0.001051287050358951, 0.0010518979979678988, 0.001051357015967369, 0.0010458899196237326, 0.0010440889745950699, 0.0010477930773049593, 0.0010493879672139883, 0.0010488940170034766, 0.0010590190067887306, 0.0010473219444975257, 0.001047358033247292, 0.0010587659198790789, 0.001043920055963099, 0.0010452939895913005, 0.0010468648979440331, 0.0010457789758220315, 0.0010466049425303936, 0.001045773969963193, 0.0010493539739400148, 0.001044076052494347, 0.0010500559583306313, 0.0010454560397192836, 0.001059086062014103, 0.0010469030821695924, 0.0010484119411557913, 0.001044982927851379, 0.0010475189192220569, 0.001048702048137784];[0.0026180570712313056, 0.0026129940524697304, 0.0026065369602292776, 0.002605649991892278, 0.0026217990089207888, 0.0026072399923577905, 0.0029890011064708233, 0.0026010030414909124, 0.002601544023491442, 0.00260377605445683, 0.002603327971883118, 0.002601770916953683, 0.0026035329792648554, 0.0026022670790553093, 0.0026135100051760674, 0.0026040379889309406, 0.0026026390260085464, 0.002599754952825606, 0.0026052690809592605, 0.0029446870321407914, 0.00260304007679224, 0.002599069965071976, 0.0026005690451711416, 0.0026009120047092438, 0.0026026760460808873, 0.0026024109683930874, 0.0025985470274463296, 0.0026025220286101103, 0.0025975069729611278, 0.0026115949731320143, 0.0026033660396933556, 0.002598090097308159, 0.0029255899135023355, 0.002598386025056243, 0.0025965169770643115, 0.002606349065899849, 0.002600067062303424, 0.0025996490148827434, 0.002600701991468668, 0.0026048609288409352, 0.0026015719631686807, 0.002603873028419912, 0.0025983049999922514, 0.002613597083836794, 0.002597962971776724, 0.0029432090232148767, 0.0025943650398403406, 0.002606324036605656, 0.0026057219365611672, 0.0026014429749920964];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.002615507924929261;0.0004334760596975684;;;0.16573303241254456;;;[0.0026547489687800407, 0.0026345179649069905, 0.0026325020007789135, 0.002632030053064227, 0.002624358981847763, 0.002636205987073481, 0.0026257779682055116, 0.0026271090609952807, 0.0026236550183966756, 0.00262379995547235, 0.002625890076160431, 0.0026237850543111563, 0.0026230340590700507, 0.0026222449960187078, 0.002624968998134136, 0.0026273790281265974, 0.0026257699355483055, 0.002625434077344835, 0.0026211290387436748, 0.002621574909426272, 0.002626489964313805, 0.0026225410401821136, 0.002618070924654603, 0.0026193109806627035, 0.002615507924929261, 0.0026211339281871915, 0.0026287429500371218, 0.002618064056150615, 0.002620910992845893, 0.002618036000058055, 0.0026180590502917767, 0.0026186599861830473, 0.002619229955598712, 0.0026203630259260535, 0.0026176340179517865, 0.0026212950469926, 0.002616406069137156, 0.002617861027829349, 0.002615859964862466, 0.002616784884594381, 0.0026197009719908237, 0.002618269994854927, 0.0026161690475419164, 0.0026178640546277165, 0.002624523942358792, 0.002622563042677939, 0.0026161139830946922, 0.002618498052470386, 0.00261875509750098, 0.002616671030409634];[0.0004721290897578001, 0.00044890493154525757, 0.0004468230763450265, 0.00044426298700273037, 0.00044704589527100325, 0.00043801101855933666, 0.0004397250013425946, 0.0004384360508993268, 0.0004414200084283948, 0.0004499470815062523, 0.00043704197742044926, 0.0004342410247772932, 0.000439150957390666, 0.0004351680399850011, 0.00043747294694185257, 0.00043616502080112696, 0.0004342030733823776, 0.0004373459378257394, 0.0004431649576872587, 0.000436912989243865, 0.0004364509368315339, 0.0004355950513854623, 0.00043651903979480267, 0.00043516396544873714, 0.0004574789199978113, 0.00043654406908899546, 0.00043709599412977695, 0.00043486489448696375, 0.0004334760596975684, 0.00043529702816158533, 0.00044112501200288534, 0.0004434629809111357, 0.0004413919523358345, 0.0004404960200190544, 0.00043542496860027313, 0.0004373649135231972, 0.00043934397399425507, 0.00043763499706983566, 0.000440196949057281, 0.0004366280045360327, 0.0004351140232756734, 0.00043436605483293533, 0.00043955794535577297, 0.0004364349879324436, 0.0004381599137559533, 0.00043757795356214046, 0.0004337340360507369, 0.00043546396773308516, 0.00043882301542907953, 0.0004362930776551366];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0003503289772197604;0.00039315700996667147;;;1.1222508999592264;;;[0.0003891980741173029, 0.00038615299854427576, 0.0003803200088441372, 0.00036609091330319643, 0.00036818196531385183, 0.00037554604932665825, 0.00036405003629624844, 0.0003626409452408552, 0.0003682830138131976, 0.00037062098272144794, 0.0003698350628837943, 0.0003693168982863426, 0.00036345201078802347, 0.00036378600634634495, 0.0003625310491770506, 0.00036225502844899893, 0.00036675494629889727, 0.00036303303204476833, 0.00035722798202186823, 0.0003599580377340317, 0.0003608920378610492, 0.0003569660475477576, 0.0003518069861456752, 0.0003583109937608242, 0.0003579150652512908, 0.0003580370685085654, 0.00035734905395656824, 0.0003532960545271635, 0.0003533150302246213, 0.00035742006730288267, 0.00035192794166505337, 0.0003560669720172882, 0.00035522994585335255, 0.0003554739523679018, 0.0003574639558792114, 0.00035904801916331053, 0.0003522250335663557, 0.0003577499883249402, 0.00036139192525297403, 0.00035870401188731194, 0.0003593090223148465, 0.00036070600617676973, 0.0003597419708967209, 0.0003503289772197604, 0.0003585939994081855, 0.0003551869885995984, 0.0003530479734763503, 0.0003620369825512171, 0.00037969998084008694, 0.0003596420865505934];[0.00045258691534399986, 0.0004203419666737318, 0.0004093049792572856, 0.00040089606773108244, 0.0004035579040646553, 0.0003999079344794154, 0.00040351797360926867, 0.00041409896221011877, 0.00040415499825030565, 0.00039941398426890373, 0.0003972291015088558, 0.000403400044888258, 0.0003979529719799757, 0.0003995330771431327, 0.0003979909233748913, 0.00039599090814590454, 0.0004057720070704818, 0.00039743806701153517, 0.0004034290323033929, 0.00039895204827189445, 0.0003999350592494011, 0.00039612501859664917, 0.00039731001015752554, 0.00039885600563138723, 0.00040139397606253624, 0.000399805954657495, 0.00039944692980498075, 0.00039808801375329494, 0.00039987394120544195, 0.00040090992115437984, 0.0003992179408669472, 0.00039691803976893425, 0.0004007839597761631, 0.0003997388994321227, 0.0004000690532848239, 0.00039798300713300705, 0.0003971430705860257, 0.00039817404467612505, 0.00039905798621475697, 0.00039684202056378126, 0.0003990520490333438, 0.0004146890714764595, 0.0004003760404884815, 0.0004016000311821699, 0.00039695901796221733, 0.0004017149331048131, 0.000399657990783453, 0.00039315700996667147, 0.00040046998765319586, 0.00039842608384788036];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (64, 3, 5, 5)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.010190621000219835;0.044156536998343654;0.27324965500520193;0.22856904299987946;4.33305654261807;1.1954797177207679;3.6245337151174954;[0.010190621000219835, 0.012002830000710674, 0.011940937001782004, 0.01198779400147032, 0.011338942000293173, 0.01198493600168149, 0.012025501997413812, 0.011988637001195457, 0.011848438000015449, 0.011948505998589098, 0.011919955002667848, 0.011432125000283122, 0.011945001999265514, 0.011983938002231298, 0.011956303998886142, 0.012005006999970647, 0.011830913001176668, 0.011950932999752695, 0.01195826900220709, 0.01183745999878738, 0.011939995998545783, 0.011953340999752982, 0.011733806000847835, 0.01186156399853644, 0.011967106998781674, 0.011920125998585718, 0.011947955998039106, 0.011990454000624595, 0.011726787997758947, 0.01177756600009161, 0.01192192099915701, 0.01177237500087358, 0.01195799199922476, 0.011988138001470361, 0.011882990998856258, 0.012065457001881441, 0.01192557200192823, 0.012000644001091132, 0.011913517999346368, 0.011795806000009179, 0.011959740000747843, 0.012009328998829005, 0.01193443599913735, 0.011963193999690702, 0.011881209000421222, 0.0120414470002288, 0.011930750999454176, 0.01197641899852897, 0.012126247002015589, 0.011966129997745156];[0.0458917450014269, 0.0443554170014977, 0.044156536998343654, 0.04445057600241853, 0.0445660660006979, 0.044648349001363385, 0.04487302300185547, 0.04451217899986659, 0.04453965099673951, 0.044278438999754144, 0.04429805299878353, 0.04457015399748343, 0.04536370800269651, 0.04416627799946582, 0.04496303099949728, 0.04437459399923682, 0.04485403999933624, 0.04452080100236344, 0.0452775189987733, 0.04460761899827048, 0.044734222999977646, 0.044425695999962045, 0.04506213100103196, 0.04471392900086357, 0.044802913998864824, 0.04479790400000638, 0.04507805299726897, 0.04473018000135198, 0.04474632499841391, 0.04461015099877841, 0.045260615999723086, 0.04476356400118675, 0.044918465999217005, 0.04453537499648519, 0.045191704000899335, 0.04442127999936929, 0.04528252399904886, 0.04449179000221193, 0.04482166000161669, 0.04441817300175899, 0.045045726001262665, 0.04467741400003433, 0.04514505699989968, 0.044549391997861676, 0.04475088999970467, 0.044769280997570604, 0.04505757200240623, 0.04451038499973947, 0.04496366799867246, 0.04508809600156383];[0.28804999299973133, 0.2875049189933634, 0.2851818450035353, 0.2864457030009362, 0.28827400599766406, 0.2776111809980648, 0.2832790379979997, 0.2811050579948642, 0.2833015899959719, 0.28657292799834977, 0.2788890279989573, 0.2790584710019175, 0.2838694940073765, 0.28629900299711153, 0.28248257099767216, 0.28599600000234204, 0.2773162109988334, 0.28750209099962376, 0.2835025939930347, 0.2818994079971162, 0.27324965500520193, 0.28744924499915214, 0.2843083999941882, 0.2799837400052638, 0.28846931800217135, 0.28533214700291865, 0.2884766079914698, 0.28394996400311356, 0.28167433199996594, 0.2869727939978475, 0.2798718480007665, 0.280109896997601, 0.28100262099906104, 0.28363951399660436, 0.2800196309981402, 0.2843738409974321, 0.2902542679985345, 0.28255530900423764, 0.2849831589992391, 0.28372280899930047, 0.28484843299520435, 0.2833741899994493, 0.28446870900006616, 0.2809904220048338, 0.2883527099984349, 0.2836508350010263, 0.28710783300266485, 0.28362475399990217, 0.28122369699849514, 0.2811765769984049];[0.23095400000238442, 0.24494192199927056, 0.2415720760000113, 0.2422547090027365, 0.23926319700331078, 0.23053485799755435, 0.23022917599519133, 0.24414920499839354, 0.24713296800109674, 0.23697229800382047, 0.23726968800474424, 0.23965646400029073, 0.23676462600633386, 0.24117407000085223, 0.2483351010014303, 0.24096584000290022, 0.23921097200218355, 0.242745424995519, 0.24190523300057976, 0.2440878710040124, 0.23946646700278507, 0.23910418200102868, 0.24141288999817334, 0.23898797199944966, 0.2374417059982079, 0.2371399340008793, 0.2405756689950067, 0.24041155599843478, 0.23701676599739585, 0.24169082100343076, 0.24219678500230657, 0.243925467999361, 0.24949075499898754, 0.2409010940027656, 0.24510898700464168, 0.24131121899699792, 0.23170431600010488, 0.24259356599941384, 0.229268275998038, 0.2390401330012537, 0.24019639700418338, 0.2404499379954359, 0.24276968199774274, 0.24083696299931034, 0.24078242199902888, 0.22858790700047393, 0.22965366299831658, 0.239915103000385, 0.23966196999754175, 0.22856904299987946]
conv2.0;0.010799103001772892;0.04819215500174323;0.43131198300034157;0.3821417650033254;4.462607217824621;1.1286700970687888;3.9538632496902584;[0.015009386999736307, 0.01563446200088947, 0.016334107000147924, 0.01725600600184407, 0.010799103001772892, 0.011385155001335079, 0.011657768998702522, 0.012043563998304307, 0.012032203001581365, 0.012386565998895094, 0.012406769001245266, 0.012387265000143088, 0.0128969790021074, 0.012663318000704749, 0.01288662399747409, 0.012839291001000674, 0.012861701998190256, 0.012869076999777462, 0.012867992001702078, 0.012874047999503091, 0.01283044299998437, 0.012870384998677764, 0.012693839998974, 0.012818402999982936, 0.01286125999831711, 0.012657633997150697, 0.01284059599856846, 0.012826791000406956, 0.012862735999078723, 0.012800735999917379, 0.012825703997805249, 0.012839135000831448, 0.012844950000726385, 0.012817545997677371, 0.012826299000153085, 0.012829439001507126, 0.012849963997723535, 0.012873281997599406, 0.01261708500169334, 0.012650239001231967, 0.01288463499804493, 0.012875873999291798, 0.012707156001852127, 0.012890398000308778, 0.012874030999228125, 0.01288256000043475, 0.012820588999602478, 0.012925871997140348, 0.012872522001998732, 0.012829763996705879];[0.050131273001170484, 0.049605382002482656, 0.04957743400154868, 0.04972419800105854, 0.04939948299943353, 0.04991881900059525, 0.04916348100232426, 0.04958294000243768, 0.04819215500174323, 0.04962069899920607, 0.04926912800146965, 0.05106488999808789, 0.04941471900019678, 0.04966519599838648, 0.04940801499833469, 0.049931203000596724, 0.049411832998885075, 0.04978191999907722, 0.04933188799986965, 0.04966295300255297, 0.04914862599980552, 0.04938531700099702, 0.0494423710006231, 0.04951107899978524, 0.04919762300050934, 0.04975126999852364, 0.04903172600097605, 0.049296383000182686, 0.0491126089982572, 0.04923874299856834, 0.048571036000794265, 0.04969224500018754, 0.0494356980016164, 0.04944069299745024, 0.049139301998366136, 0.049320935999276116, 0.04900257700137445, 0.04947559499851195, 0.04958365100173978, 0.04946977399958996, 0.04948440800217213, 0.049226964998524636, 0.048930905999441165, 0.04987276999963797, 0.048824378001881996, 0.049715912999090506, 0.04880488499838975, 0.04961173400079133, 0.04889639199973317, 0.04972291800004314];[0.43457317799766315, 0.43680432999826735, 0.4789064739998139, 0.43442907399730757, 0.4327194259967655, 0.43364298400410917, 0.44036700199649204, 0.43166551499962225, 0.4340020130002813, 0.4372019780021219, 0.44021254000108456, 0.438741027002834, 0.43841415100177983, 0.43602501100031077, 0.4329752439953154, 0.4403703489988402, 0.43584539699804736, 0.4437194759993872, 0.43722460600110935, 0.44045378800001345, 0.4348292600006971, 0.4359593289991608, 0.4341302119973989, 0.436089537000953, 0.43218322599932435, 0.44264305799879367, 0.43911416699484107, 0.4474732809976558, 0.43232672999511124, 0.44395303999772295, 0.43173321400172426, 0.4371893330026069, 0.44031310199716245, 0.4398755930014886, 0.43382006200045, 0.439193846003036, 0.43421310700068716, 0.4353287129961245, 0.43622227200103225, 0.43420054600574076, 0.4357579480019922, 0.44018850599968573, 0.43131198300034157, 0.4396001410023018, 0.4406681149994256, 0.4380866880019312, 0.4399346019999939, 0.4342616550020466, 0.436601706998772, 0.43710306199864135];[0.3870895420004672, 0.38920397499532555, 0.38913256199884927, 0.39015371200002846, 0.40453919600258814, 0.38933716799510876, 0.391702617998817, 0.3848123480020149, 0.41287095099687576, 0.39166625199868577, 0.3896462060038175, 0.38908024600095814, 0.40956005299449316, 0.3975844939996023, 0.3905115589986963, 0.39050972100449144, 0.38431752800170216, 0.3949068980036827, 0.38687389500046265, 0.38888729300015257, 0.3950451660020917, 0.38884992199746193, 0.3908865030025481, 0.39694615499684005, 0.3874410149983305, 0.39568711800166056, 0.4102267350026523, 0.386374892997992, 0.38705398499951116, 0.38824221999311703, 0.38719490799849154, 0.3869332359972759, 0.4075282000012521, 0.3956057469986263, 0.3936418880002748, 0.3915787439982523, 0.38578294300168636, 0.3910468040012347, 0.38450315599766327, 0.3911454330009292, 0.3982999229992856, 0.38634899799944833, 0.3821417650033254, 0.38786774600157514, 0.38789487500253017, 0.38566365499718813, 0.39022626700170804, 0.3866639190018759, 0.38574881000386085, 0.39110748399980366]
conv3.1;0.0053944080027577;0.015931654001178686;0.40402014900246286;0.3909569649986224;2.9533646681960635;1.0334133553647944;2.8578735245331983;[0.005475510999531252, 0.005477835002238862, 0.005442076999315759, 0.0053944080027577, 0.005472504999488592, 0.005690771999070421, 0.0058258030003344174, 0.005978368000796763, 0.006193682002049172, 0.006400071000825847, 0.006425083000067389, 0.006537098000990227, 0.00658916900283657, 0.006800794002629118, 0.00685124599840492, 0.0068061249985476024, 0.007052581000607461, 0.006997920998401241, 0.007084634999046102, 0.007068386999890208, 0.007045911999739474, 0.007171282999479445, 0.007310054999834392, 0.007358818998909555, 0.007308880001801299, 0.0073120669985655695, 0.00732954500199412, 0.007329787997150561, 0.0070647490028932225, 0.007291770998563152, 0.00731424799960223, 0.007302808000531513, 0.007349067000177456, 0.007312735997402342, 0.007298971999261994, 0.0070217840002442244, 0.0073842460005835164, 0.007328016999963438, 0.007313021000300068, 0.007327908999286592, 0.007297637999727158, 0.007335250000323867, 0.007337234001170145, 0.00707362200046191, 0.007274175997736165, 0.007337566999922274, 0.007331972999963909, 0.007274946001416538, 0.007315392002055887, 0.007330175998504274];[0.015959838001435855, 0.015931654001178686, 0.015988825001841178, 0.015946929997880943, 0.0159620439990249, 0.015946964998875046, 0.015942912999889813, 0.015940227000101004, 0.01595793700107606, 0.015965807000611676, 0.01596502599932137, 0.01595634199838969, 0.01624410000295029, 0.015954573998897104, 0.015955467999447137, 0.015996647998690605, 0.01597277100154315, 0.015946651001286227, 0.015939802000502823, 0.016027441000915132, 0.015956956001900835, 0.01600413599953754, 0.015946290997817414, 0.015967775998433353, 0.016237451000051806, 0.015938616001221817, 0.015961028999299742, 0.015952735997416312, 0.015957564999553142, 0.015958894000505097, 0.015977802002453245, 0.015938137999910396, 0.01593722500183503, 0.01599251299921889, 0.015964401998644462, 0.01595198200084269, 0.016233599999395665, 0.015958964999299496, 0.015975844999047695, 0.016739818998757983, 0.015961875000357395, 0.01597084300010465, 0.01596178199906717, 0.015999557999748504, 0.0159932349997689, 0.01598364900200977, 0.016007655001885723, 0.01598199299769476, 0.01625901900115423, 0.01595995499883429];[0.4040315610000107, 0.4053017539990833, 0.4088773469993612, 0.4072985629973118, 0.40522883900121087, 0.4052371049983776, 0.40933509599926765, 0.40521047999936854, 0.4125691889967129, 0.4052248129992222, 0.40689477699561394, 0.40991599799963296, 0.4062703320014407, 0.4081625509970763, 0.4058358100010082, 0.4085669880005298, 0.4090361229973496, 0.4079260240032454, 0.41000178800095455, 0.4088517660020443, 0.4087697159993695, 0.4456369450017519, 0.4087991710002825, 0.40402014900246286, 0.40802593099942897, 0.41147382499912055, 0.40538498499881825, 0.4097188960004132, 0.4061679730002652, 0.41650393300005817, 0.40872132400181727, 0.4041660620023322, 0.40513972400367493, 0.40948315800051205, 0.41059614999903715, 0.40607417200226337, 0.40802974500184064, 0.4095986550019006, 0.4052843680001388, 0.40535082899805275, 0.40887980700063054, 0.4071897579997312, 0.40751847899809945, 0.4056510150003305, 0.4079226900030335, 0.4084431380033493, 0.40406871599770966, 0.40522513999894727, 0.4057501679963025, 0.4094100040019839];[0.39117992899991805, 0.3912778479971166, 0.3926671060035005, 0.4009758160027559, 0.3945320879975043, 0.39121594299649587, 0.3922477619998972, 0.3916871480032569, 0.391033141000662, 0.3955504439982178, 0.39238449500044226, 0.39574378799807164, 0.3911954830036848, 0.43644838799446006, 0.3943792630016105, 0.39114145500207087, 0.3916393760009669, 0.3949454940011492, 0.39259776399921975, 0.39181727200048044, 0.3931901600008132, 0.3912702419984271, 0.3925211540008604, 0.39255226499881246, 0.39263750800091657, 0.3911439809962758, 0.398457764997147, 0.3964314920012839, 0.39161734799927217, 0.3911911599971063, 0.3911395379982423, 0.392361679001624, 0.3912751610005216, 0.39174691299922415, 0.3909569649986224, 0.39138295900193043, 0.39436325000133365, 0.3926931850000983, 0.3962823629990453, 0.391159303002496, 0.3968480650000856, 0.39676870800030883, 0.3929690609984391, 0.3926020420040004, 0.39096711999809486, 0.39242383999953745, 0.3939839659979043, 0.3923456120028277, 0.3928493930034165, 0.391230147000897]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (64, 3, 5, 5)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.011625102022662759;0.028361300996039063;0.38257560203783214;0.37922822299879044;2.439660395302306;1.008826819408566;2.4183143710756814;[0.011699113994836807, 0.01197936199605465, 0.011972447042353451, 0.011953877983614802, 0.011880537960678339, 0.011944430996663868, 0.011843414045870304, 0.011943960969801992, 0.011925283004529774, 0.01196754799457267, 0.011902835976798087, 0.011861461971420795, 0.011962400982156396, 0.011957188020460308, 0.01202567497966811, 0.011695343011524528, 0.01187753799604252, 0.01185326196718961, 0.011937606963329017, 0.0119083640165627, 0.01192037999862805, 0.011964357981923968, 0.011931982997339219, 0.011747662036214024, 0.011995356006082147, 0.01191965100588277, 0.011926651000976562, 0.011929191008675843, 0.011910219967830926, 0.011914841015823185, 0.011902644007932395, 0.011972460022661835, 0.01199790503596887, 0.01193944999249652, 0.011916215007659048, 0.011931867979001254, 0.011923997022677213, 0.01193054800387472, 0.01171121996594593, 0.01198078301968053, 0.011931743007153273, 0.01181258202996105, 0.011795116006396711, 0.011943751014769077, 0.011911898967809975, 0.011936268012505025, 0.011950373998843133, 0.011625102022662759, 0.0119120929739438, 0.01189248397713527];[0.029796465998515487, 0.029041692963801324, 0.029340801993384957, 0.028434122970793396, 0.02940780099015683, 0.028625262959394604, 0.029393669043201953, 0.02847775601549074, 0.029487297986634076, 0.02847715700045228, 0.02947705698898062, 0.028412471001502126, 0.030423969961702824, 0.03190970100695267, 0.02909894601907581, 0.02862288197502494, 0.02954707999015227, 0.028731055033858865, 0.02935899404110387, 0.02860841597430408, 0.029147058026865125, 0.028825443994719535, 0.02961341798072681, 0.02865877898875624, 0.029411448049359024, 0.02851607697084546, 0.029155393014661968, 0.028361300996039063, 0.0292735020047985, 0.028662310971412808, 0.02934934600489214, 0.02889406296890229, 0.02925139496801421, 0.028459468972869217, 0.030246192996855825, 0.028483316011261195, 0.02947941201273352, 0.028416640998329967, 0.029263000993523747, 0.029239348019473255, 0.029174383962526917, 0.02888450399041176, 0.029224314028397202, 0.028431551007088274, 0.02935234794858843, 0.02871155401226133, 0.0293476739898324, 0.02844215597724542, 0.02889419801067561, 0.028632438974455];[0.40423633594764397, 0.3952063010074198, 0.39285638194996864, 0.3926022859523073, 0.39736074197571725, 0.3997674089623615, 0.3984173350036144, 0.3946631349972449, 0.3913349010399543, 0.3985364329419099, 0.39477338700089604, 0.39283426298061386, 0.3941367899533361, 0.3964162729680538, 0.3957729190005921, 0.3961577289737761, 0.39460214698920026, 0.3936207870137878, 0.40081120788818225, 0.3945867089787498, 0.3926362299825996, 0.3853988510090858, 0.39682871103286743, 0.3880344259669073, 0.3979431330226362, 0.39573718095198274, 0.39429953997023404, 0.393689887074288, 0.3941163680283353, 0.38927370501914993, 0.4012614779639989, 0.39380144100869074, 0.3999453869764693, 0.3989506349898875, 0.3964132589753717, 0.3934405079926364, 0.39405548298964277, 0.38257560203783214, 0.38886608002940193, 0.39646370406262577, 0.3893522379803471, 0.394393645983655, 0.39230502099962905, 0.3939511100179516, 0.3886972090112977, 0.3837379939504899, 0.39299926796229556, 0.39440812601242214, 0.3946578080067411, 0.3971944100339897];[0.3998374509974383, 0.3932086759596132, 0.3953706140164286, 0.39000763004878536, 0.39104169700294733, 0.3842094099964015, 0.39105832896893844, 0.39483623194973916, 0.39252939698053524, 0.39549315703334287, 0.39275295805418864, 0.3946940840105526, 0.3929616360110231, 0.39358052698662505, 0.3929791849805042, 0.3924776299390942, 0.39401878498028964, 0.39111029502237216, 0.39194020291324705, 0.3926853770390153, 0.3938918810454197, 0.3955739140510559, 0.39569079893408343, 0.3983345360029489, 0.3998346929438412, 0.3933593589463271, 0.40226958092534915, 0.3937270199530758, 0.3930707509862259, 0.3920534290955402, 0.3933154890546575, 0.39256046403897926, 0.38277775194728747, 0.37922822299879044, 0.3935848670662381, 0.3988206580397673, 0.38798046397278085, 0.3942445499706082, 0.3935983370174654, 0.3990649929619394, 0.39500748296268284, 0.39027446403633803, 0.39227688999380916, 0.3922675139619969, 0.3988758639898151, 0.3917610750067979, 0.39325585501501337, 0.39223201299319044, 0.39164150395663455, 0.39341046701883897]
conv2.0;0.01029349397867918;0.03803585999412462;1.0568394550355151;1.0580215829540975;3.695135983263598;0.9988826996182045;3.6992691781286857;[0.01029349397867918, 0.010483238031156361, 0.010767032974399626, 0.010714455042034388, 0.010613557999022305, 0.010505456011742353, 0.010419400001410395, 0.010462174017447978, 0.010814520006533712, 0.011259576014708728, 0.011736653978005052, 0.011920454038772732, 0.011871421011164784, 0.01245158800156787, 0.012245671008713543, 0.012323889008257538, 0.012919781031087041, 0.01287923101335764, 0.012883413000963628, 0.01288627798203379, 0.012908727978356183, 0.012925333983730525, 0.012886637006886303, 0.012845435994677246, 0.012868611025623977, 0.01288053102325648, 0.012740817037411034, 0.012988510017748922, 0.012876758992206305, 0.012908109987620264, 0.012887427001260221, 0.012838398048188537, 0.0128646629746072, 0.012892892002128065, 0.012882193026598543, 0.012845958990510553, 0.012901671987492591, 0.012904974981211126, 0.012833680957555771, 0.012970989977475256, 0.012693819007836282, 0.012927271018270403, 0.012926748022437096, 0.01267260400345549, 0.012645677023101598, 0.01288398401811719, 0.012644525966607034, 0.012838680995628238, 0.012847827048972249, 0.012990393966902047];[0.03803585999412462, 0.039096789027098566, 0.039003240992315114, 0.03966557001695037, 0.03973687096731737, 0.039233792980667204, 0.03965632402105257, 0.03935053199529648, 0.03975070599699393, 0.03935840097256005, 0.03949463600292802, 0.03936233097920194, 0.039738301013130695, 0.03934709803434089, 0.03908294998109341, 0.03972986596636474, 0.03972133598290384, 0.03960529202595353, 0.03960300498874858, 0.039957494009286165, 0.039528406981844455, 0.03989039995940402, 0.03976229199906811, 0.039301079988945276, 0.03972338297171518, 0.03919183003017679, 0.03970823000418022, 0.03975909698056057, 0.039418086991645396, 0.039366531011182815, 0.040044628956820816, 0.0385854949709028, 0.03957289597019553, 0.03980139101622626, 0.03931156499311328, 0.03949994797585532, 0.03971496602753177, 0.03988325397949666, 0.03949824103619903, 0.03912092302925885, 0.039331261010374874, 0.03968208498554304, 0.03967283200472593, 0.03968938399339095, 0.0395815409719944, 0.03935102198738605, 0.038151485030539334, 0.03997827396960929, 0.03929645102471113, 0.03936513199005276];[1.0723544799839146, 1.0689941120217554, 1.074829821009189, 1.0939053890760988, 1.1022594169480726, 1.0824373049545102, 1.0912383919931017, 1.0726915110717528, 1.0744432469946332, 1.0756579919834621, 1.081574518000707, 1.0846578559139743, 1.0721425249939784, 1.0734640480368398, 1.0782087570405565, 1.0709884659736417, 1.0904353289515711, 1.0729696829803288, 1.0695256509352475, 1.0699134770547971, 1.0805660640471615, 1.087456677982118, 1.0568394550355151, 1.0852435459964909, 1.0736223869607784, 1.0768899819813669, 1.092369586986024, 1.0787537450087257, 1.1022622920572758, 1.0650440939352848, 1.078928919043392, 1.066093211993575, 1.0749529479653575, 1.0782352019450627, 1.0713931569480337, 1.0749980239779688, 1.0644058589823544, 1.0785345630138181, 1.078563586983364, 1.0989689289708622, 1.1226401330786757, 1.0796080009895377, 1.081850017013494, 1.0655797829967923, 1.084955086989794, 1.1044724910752848, 1.0782116879709065, 1.075184858054854, 1.0590767570538446, 1.0571059480425902];[1.0618077539256774, 1.0806587839615531, 1.1038650489645079, 1.0759124309988692, 1.0674177579930983, 1.0797543989028782, 1.0694434919860214, 1.0750745590194128, 1.0758378899772651, 1.0693271420313977, 1.0765607040957548, 1.0991434209281579, 1.0665027319919318, 1.1202762980246916, 1.0745797299896367, 1.0944621919188648, 1.0730030770646408, 1.0711355620296672, 1.0648850310244597, 1.0890462640090846, 1.0718377200537361, 1.1682266419520602, 1.0698919599526562, 1.0691305660293438, 1.071355969994329, 1.0825526779517531, 1.1211797479190864, 1.0650813899701461, 1.077772218035534, 1.0784522630274296, 1.0901095530134626, 1.072040117054712, 1.0589887419482693, 1.0580215829540975, 1.1072101579629816, 1.0743632250232622, 1.093518117966596, 1.1199035419849679, 1.0687472239951603, 1.0606796080246568, 1.1937988990102895, 1.0692313230829313, 1.0741247090045363, 1.0719725620001554, 1.1032247480470687, 1.128403129056096, 1.1281298780231737, 1.05964299000334, 1.1418648640392348, 1.0919549210229889]
conv3.1;0.005287853011395782;0.013688555976841599;0.5326460740179755;0.5146422939724289;2.5886793652057976;1.0349830945812455;2.501180336914757;[0.005525832006242126, 0.005320767988450825, 0.005372092011384666, 0.005337656009942293, 0.00545916601549834, 0.005307668005116284, 0.005417602020315826, 0.005319832009263337, 0.0053501149523071945, 0.007076715992297977, 0.005333684966899455, 0.0057069769827649, 0.005393676983658224, 0.005347038968466222, 0.005390173988416791, 0.005306275968905538, 0.005425318027846515, 0.006254370033275336, 0.005287853011395782, 0.005530476977583021, 0.005334076995495707, 0.005367373989429325, 0.005496834986843169, 0.005753384961280972, 0.005374750995542854, 0.005372510000597686, 0.0059649739996530116, 0.005474282952491194, 0.005684689967893064, 0.005429362005088478, 0.005558968987315893, 0.007092761981766671, 0.0053903289954178035, 0.005499082966707647, 0.005482107982970774, 0.005442036024760455, 0.006259549991227686, 0.005460307002067566, 0.005512359028216451, 0.005659447982907295, 0.005405583011452109, 0.005409481993410736, 0.005335001973435283, 0.005465683992952108, 0.006051459000445902, 0.0055551459663547575, 0.005422640999313444, 0.006234595028217882, 0.00530428602360189, 0.007777760038152337];[0.013864578970242292, 0.014177105040289462, 0.013709785009268671, 0.013881512975785881, 0.0136944490368478, 0.013802438974380493, 0.013795889040920883, 0.013914253970142454, 0.013822923006955534, 0.013870794966351241, 0.013705961988307536, 0.013840914994943887, 0.013701852003578097, 0.013817136990837753, 0.013990156992804259, 0.013851540046744049, 0.013688555976841599, 0.013754043029621243, 0.013734236010350287, 0.013890027010347694, 0.014089395001064986, 0.013885563996154815, 0.013787926989607513, 0.013760845991782844, 0.013757423963397741, 0.0139329350204207, 0.013979932002257556, 0.014497291995212436, 0.014178067969623953, 0.014492130954749882, 0.014500432997010648, 0.014555578003637493, 0.014633636979851872, 0.014763022016268224, 0.014661638997495174, 0.014433730975724757, 0.014833279012236744, 0.014890703023411334, 0.014817001996561885, 0.014980425999965519, 0.015209729026537389, 0.014989484043326229, 0.015053819981403649, 0.015086072031408548, 0.014987313013989478, 0.015130738029256463, 0.01500347099499777, 0.015079336997587234, 0.015050768037326634, 0.01507949799997732];[0.566549758950714, 0.5972600330132991, 0.5786795189487748, 0.5755344579811208, 0.5659398679854348, 0.5779098049970344, 0.5821299809613265, 0.6203840319649316, 0.5659046069486067, 0.5754720449913293, 0.5654449109570123, 0.5752045519766398, 0.5326460740179755, 0.585306993976701, 0.577291417052038, 0.5814683529315516, 0.5782230510376394, 0.6396260439651087, 0.5923505129758269, 0.5697308769449592, 0.5670147850760259, 0.5717573229339905, 0.5646326949354261, 0.5668192299781367, 0.5668169519631192, 0.5647803510655649, 0.5643575880676508, 0.5671745549771003, 0.5735556520521641, 0.5717732558841817, 0.5658807339495979, 0.6306835789582692, 0.5730125840054825, 0.5763989189872518, 0.5637724990374409, 0.5672389669925906, 0.567567537073046, 0.5747420649859123, 0.5629540149820969, 0.5343195459572598, 0.5707684409571812, 0.5790271920268424, 0.5742040680488572, 0.5664992600213736, 0.6880450529861264, 0.5677137920283712, 0.5677913429681212, 0.5801943650003523, 0.5683646529214457, 0.5670431050239131];[0.5696383310714737, 0.5670103209558874, 0.5662297459202819, 0.5462141960160807, 0.5733016400481574, 0.5985327130183578, 0.5656028240337037, 0.5146422939724289, 0.5474833409534767, 0.5770028650294989, 0.5650864099734463, 0.5663857160252519, 0.5676192420069128, 0.5648498109658249, 0.5522427090327255, 0.5542013500235043, 0.5765165270422585, 0.6004547150805593, 0.5752464649849571, 0.6219677409972064, 0.565077347040642, 0.5849466050276533, 0.566645307932049, 0.5661351609742269, 0.5712692359811626, 0.5327324750251137, 0.7280463870265521, 0.5775649040006101, 0.5764751890674233, 0.565187593922019, 0.5182333249831572, 0.5746722489711829, 0.5735935150296427, 0.563135465956293, 0.7198614659719169, 0.5736078559421003, 0.5708198750508018, 0.5658679840271361, 0.5638833359698765, 0.5653510600095615, 0.6060755220241845, 0.5618550999788567, 0.6613438509521075, 0.5730686019524001, 0.5501729779643938, 0.5736564649851061, 0.5647577969939448, 0.5728932389756665, 0.5666586539591663, 0.5734437960200012]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (64, 3, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0014999080449342728;0.0022727811010554433;;;1.5152802925028903;;;[0.0015611819690093398, 0.001526945037767291, 0.001559264026582241, 0.001543664955534041, 0.0015211229911074042, 0.0015198009787127376, 0.0015559180174022913, 0.0015079210279509425, 0.001536533934995532, 0.0014999080449342728, 0.0015806499868631363, 0.0015044279862195253, 0.001529513974674046, 0.0015431549400091171, 0.0015420459676533937, 0.0015333989867940545, 0.0015408059116452932, 0.0015357340453192592, 0.0015253310557454824, 0.0015227789990603924, 0.0015341739635914564, 0.001524845021776855, 0.001503364066593349, 0.001543257967568934, 0.0015387480380013585, 0.0015269850846379995, 0.0015513899270445108, 0.0015703600365668535, 0.0015411180211231112, 0.0015242240624502301, 0.0015270030125975609, 0.0015202979557216167, 0.0015674339374527335, 0.0015374920330941677, 0.0015345390420407057, 0.0015329159796237946, 0.0015367650194093585, 0.0015532589750364423, 0.001569298910908401, 0.0015397350070998073, 0.0015475800028070807, 0.0015188289107754827, 0.0015476749977096915, 0.0015670779393985868, 0.0015114599373191595, 0.0015271049924194813, 0.001524101011455059, 0.0015188290271908045, 0.0015201879432424903, 0.0015118028968572617];[0.002318114973604679, 0.002291013952344656, 0.002280108048580587, 0.0022727811010554433, 0.0022756800753995776, 0.0022793469252064824, 0.0022762740263715386, 0.0022807089844718575, 0.0022786149056628346, 0.002278363099321723, 0.002277325023896992, 0.0022786870831623673, 0.0022771330550312996, 0.0022862940095365047, 0.0022791519295424223, 0.002295370912179351, 0.0023003959795460105, 0.0022876630537211895, 0.002287386916577816, 0.002281600027345121, 0.002293586963787675, 0.0022831099340692163, 0.0022822209866717458, 0.002292172983288765, 0.0023130589397624135, 0.002292481018230319, 0.002304830006323755, 0.0022917420137673616, 0.0025596009800210595, 0.0022818740690127015, 0.0023117680102586746, 0.002290392993018031, 0.002304921974427998, 0.002290975069627166, 0.002288459916599095, 0.0022876200964674354, 0.002288592979311943, 0.0022964320378378034, 0.0022827431093901396, 0.0022817819844931364, 0.002286792965605855, 0.0022902199998497963, 0.0022853920236229897, 0.00256397295743227, 0.0022830410161986947, 0.0023019170621410012, 0.002289585070684552, 0.002288075047545135, 0.0022881529293954372, 0.002284497022628784];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0011187070049345493;0.0030010120244696736;;;2.682571943531586;;;[0.001159669947810471, 0.0011409419821575284, 0.001141431974247098, 0.0011505929287523031, 0.0011305089574307203, 0.0011343659134581685, 0.0011316020973026752, 0.0011377769988030195, 0.0011255049612373114, 0.001128224073909223, 0.0011289840331301093, 0.0011306500528007746, 0.0011240339372307062, 0.0011299330508336425, 0.001125260954722762, 0.001127569004893303, 0.0011275659780949354, 0.001128914998844266, 0.0011342470534145832, 0.0011262260377407074, 0.0011242940090596676, 0.0011308440007269382, 0.0011218470754101872, 0.0011251549003645778, 0.001120666041970253, 0.0011261249892413616, 0.0011217209976166487, 0.0011210789671167731, 0.0011189719662070274, 0.0011261430336162448, 0.0011201610323041677, 0.0011238619918003678, 0.0011187070049345493, 0.0011216799030080438, 0.0011201930465176702, 0.001123794005252421, 0.0011250609531998634, 0.0011239339364692569, 0.0011201860615983605, 0.0011230759555473924, 0.001137272920459509, 0.0011232910910621285, 0.0011210551019757986, 0.0011206879280507565, 0.0011202730238437653, 0.0011220390442758799, 0.0011207539355382323, 0.0011228880612179637, 0.00111909001134336, 0.0011215419508516788];[0.0030196900479495525, 0.0030040850397199392, 0.0030101300217211246, 0.0030142610194161534, 0.003006413928233087, 0.0030125260818749666, 0.003006968996487558, 0.003012427012436092, 0.003006453043781221, 0.0030169980600476265, 0.003008518018759787, 0.0030045779421925545, 0.003006278071552515, 0.0030324009712785482, 0.00300850800704211, 0.0030043659498915076, 0.0030059489654377103, 0.00301167496945709, 0.0033256090246140957, 0.0030055459355935454, 0.0030046800384297967, 0.003003824967890978, 0.0030047610634937882, 0.003004168043844402, 0.003004538011737168, 0.0030017129611223936, 0.0030038609402254224, 0.0030142649775370955, 0.003003378980793059, 0.003003516001626849, 0.003003478981554508, 0.0033239349722862244, 0.003006599028594792, 0.0030010120244696736, 0.0030051450012251735, 0.0030063579324632883, 0.0030105800833553076, 0.0030035090167075396, 0.0030070559587329626, 0.003005086909979582, 0.0030051410431042314, 0.003003670950420201, 0.0030023501021787524, 0.0030054759699851274, 0.0033219970064237714, 0.003009200096130371, 0.003007765975780785, 0.0030049040215089917, 0.003017048933543265, 0.0030026599997654557];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0005457199877128005;0.001293068053200841;;;2.369471674695837;;;[0.0005842000246047974, 0.0005638409638777375, 0.000561645021662116, 0.0005582029698416591, 0.0005565470783039927, 0.000555708073079586, 0.0005556619726121426, 0.0005600280128419399, 0.0005565759493038058, 0.0005565050523728132, 0.0005566820036619902, 0.0005686000222340226, 0.0005533579969778657, 0.0005526869790628552, 0.0005534880328923464, 0.0005552909569814801, 0.0005575490649789572, 0.0005550530040636659, 0.0005574389360845089, 0.0005475250072777271, 0.0005501649575307965, 0.0005501520354300737, 0.0005492770578712225, 0.0005495130317285657, 0.0005491070915013552, 0.0005477690137922764, 0.0005537300603464246, 0.0005483289714902639, 0.000548006035387516, 0.0005493760108947754, 0.000548750045709312, 0.000549189979210496, 0.0005484080174937844, 0.0005467740120366216, 0.0005475870566442609, 0.0005491459742188454, 0.0005480670370161533, 0.0005482309497892857, 0.0005457199877128005, 0.0005579269491136074, 0.0005479729734361172, 0.0005623259348794818, 0.0005486520240083337, 0.000549861928448081, 0.0005471649346873164, 0.000548700918443501, 0.0005484010325744748, 0.0005494629731401801, 0.0005505559965968132, 0.0005483659915626049];[0.0013390110107138753, 0.0013174989726394415, 0.0013007699744775891, 0.0013062490615993738, 0.0012967459624633193, 0.0013064569793641567, 0.0012967389775440097, 0.0012981250183656812, 0.0012976649450138211, 0.001311742002144456, 0.001296828966587782, 0.0012986240908503532, 0.0012941850582137704, 0.001298211980611086, 0.0012945069465786219, 0.001293068053200841, 0.001296006958000362, 0.0013014820870012045, 0.0015952730318531394, 0.0012987139634788036, 0.0013090980937704444, 0.0013015459990128875, 0.0012954060221090913, 0.0012957850703969598, 0.0012943780748173594, 0.0012970799580216408, 0.0012932679383084178, 0.0012964250054210424, 0.0012961489846929908, 0.0012996660079807043, 0.0013085539685562253, 0.0017156479880213737, 0.0012948090443387628, 0.0012953949626535177, 0.0012973559787496924, 0.0012961450265720487, 0.0012951430398970842, 0.001293707056902349, 0.0012965990463271737, 0.0012948540970683098, 0.0012936709681525826, 0.0013136640191078186, 0.0013017350574955344, 0.0012953750556334853, 0.0015977190341800451, 0.0013011679984629154, 0.0012945049675181508, 0.0012956950813531876, 0.001295463996939361, 0.0012955298880115151];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (64, 3, 5, 5)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0015027798945084214;0.002268244046717882;;;1.5093654466676598;;;[0.0015859931008890271, 0.0015431869542226195, 0.001538968994282186, 0.0015378749230876565, 0.0015710609732195735, 0.0015489039942622185, 0.0015646220417693257, 0.0015427999896928668, 0.0015448720660060644, 0.0015358550008386374, 0.001542664016596973, 0.0015361920231953263, 0.001534922979772091, 0.0015769380843266845, 0.0015166669618338346, 0.0015429910272359848, 0.0015521700261160731, 0.0015440769493579865, 0.0015342140104621649, 0.0015543980989605188, 0.0015688790008425713, 0.001526404987089336, 0.001529481029137969, 0.001514189993031323, 0.0015376770170405507, 0.0015208140248432755, 0.0015208959812298417, 0.0015495329862460494, 0.001528691966086626, 0.001549390028230846, 0.0015329780289903283, 0.001550947898067534, 0.0015568739036098123, 0.0015171259874477983, 0.0015312680043280125, 0.0015278570353984833, 0.001538568059913814, 0.0015655310126021504, 0.0015081779565662146, 0.0015134760178625584, 0.0015486199408769608, 0.0015282349195331335, 0.0015587019734084606, 0.0015027798945084214, 0.0015434109373018146, 0.0015139500610530376, 0.0015378270763903856, 0.0015510269440710545, 0.0015479469439014792, 0.0015430100029334426];[0.002306549926288426, 0.0022925439989194274, 0.002310036914423108, 0.002283982001245022, 0.0022827680222690105, 0.002293152967467904, 0.0022999619832262397, 0.002300332998856902, 0.0023119569523259997, 0.0022924249060451984, 0.0022738949628546834, 0.0022755119716748595, 0.002284487010911107, 0.002276230021379888, 0.002273974008858204, 0.002281312015838921, 0.0022772179218009114, 0.00227630406152457, 0.00228190200868994, 0.002297097002156079, 0.002279945998452604, 0.0022868410451337695, 0.0022941409843042493, 0.00228045298717916, 0.002277547027915716, 0.0022729869233444333, 0.0022723169531673193, 0.002274481928907335, 0.002277220948599279, 0.002274362021125853, 0.0022742190631106496, 0.002271097037009895, 0.002272197976708412, 0.002274441998451948, 0.002279573935084045, 0.00227505702059716, 0.002272758982144296, 0.0022812349488958716, 0.0022778819547966123, 0.002275235950946808, 0.0022928189719095826, 0.002274653990752995, 0.002283601090312004, 0.0022836639545857906, 0.0022712720092386007, 0.002276035025715828, 0.0022713239304721355, 0.002268244046717882, 0.0022745259338989854, 0.0022760580759495497];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.001074549974873662;0.00299054104834795;;;2.783063718092364;;;[0.0011181110749021173, 0.0010963409440591931, 0.0010860009351745248, 0.0010916420724242926, 0.0010860119946300983, 0.001093761995434761, 0.0010826659854501486, 0.0010916480096057057, 0.0010916210012510419, 0.0010907159885391593, 0.001085098017938435, 0.0010989239672198892, 0.0010913970181718469, 0.001088057062588632, 0.001085164025425911, 0.0010886399541050196, 0.0010878229513764381, 0.001088503049686551, 0.0010950070573017001, 0.0010849860263988376, 0.0010842379415407777, 0.001080671907402575, 0.0010791399981826544, 0.0010841209441423416, 0.0010833130218088627, 0.001081796013750136, 0.001074549974873662, 0.001088263001292944, 0.0010795379057526588, 0.0010825920617207885, 0.001078622997738421, 0.0010803861077874899, 0.0010831960244104266, 0.001082963077351451, 0.00107915501575917, 0.0010923099471256137, 0.00109061598777771, 0.0010891850106418133, 0.0010808110237121582, 0.0010866919765248895, 0.001087220967747271, 0.0010825759964063764, 0.001077844062820077, 0.0010828240774571896, 0.0010850470280274749, 0.0010810770327225327, 0.0010821130126714706, 0.0010829799575731158, 0.0010829720413312316, 0.0010845779906958342];[0.0030189260141924024, 0.003001141012646258, 0.0033792920876294374, 0.0030044729355722666, 0.0029958339873701334, 0.002995559945702553, 0.002999457996338606, 0.0029968509916216135, 0.0029920770321041346, 0.0029996830271556973, 0.0029962839325889945, 0.002998769050464034, 0.003009812906384468, 0.002999905962496996, 0.002994665061123669, 0.0033179629826918244, 0.0030660610646009445, 0.0030014130752533674, 0.0029983060667291284, 0.0029929359443485737, 0.003016620990820229, 0.00300328794401139, 0.00299837498459965, 0.003001229022629559, 0.0029979549581184983, 0.0029993009520694613, 0.0030092059168964624, 0.003010230022482574, 0.003317993017844856, 0.0029998780228197575, 0.0029982570558786392, 0.0029924490954726934, 0.003001261968165636, 0.0030095460824668407, 0.0029935959028080106, 0.0030019880505278707, 0.0030046800384297967, 0.002998827025294304, 0.0030021609272807837, 0.0029947409639135003, 0.00299054104834795, 0.0032917020143941045, 0.003011625027284026, 0.0029973239870741963, 0.0029966250294819474, 0.002996848081238568, 0.0029944110428914428, 0.0030003339052200317, 0.00299871398601681, 0.00299872609321028];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0005077770911157131;0.0012533400440588593;;;2.468287888500362;;;[0.0005479949759319425, 0.0005207539070397615, 0.000517364009283483, 0.0005220599705353379, 0.0005125239258632064, 0.0005130299832671881, 0.0005171149969100952, 0.0005176080157980323, 0.0005291359266266227, 0.0005202940665185452, 0.0005158019484952092, 0.0005142049631103873, 0.0005130160134285688, 0.0005133090307936072, 0.0005148029886186123, 0.0005270499968901277, 0.0005228050285950303, 0.000516870990395546, 0.0005139540880918503, 0.0005096090026199818, 0.000508416909724474, 0.0005092599894851446, 0.0005120979622006416, 0.0005088079487904906, 0.0005149750504642725, 0.0005108650075271726, 0.0005104159936308861, 0.0005115719977766275, 0.0005088630132377148, 0.0005109320627525449, 0.0005085669690743089, 0.0005110469646751881, 0.0005119380075484514, 0.0005095700034871697, 0.0005094510270282626, 0.0005077770911157131, 0.0005091449711471796, 0.0005104279844090343, 0.0005112519720569253, 0.0005089699989184737, 0.0005125659517943859, 0.0005105049349367619, 0.0005098659312352538, 0.0005090469494462013, 0.0005103599978610873, 0.0005100870039314032, 0.0005117070395499468, 0.0005138419801369309, 0.0005130859790369868, 0.0005099130794405937];[0.0013021129416301847, 0.0012954570120200515, 0.0012839470291510224, 0.0012639870401471853, 0.0012604000512510538, 0.0012623280053958297, 0.001257522962987423, 0.0012602040078490973, 0.001257675001397729, 0.001254320959560573, 0.0012608940014615655, 0.001278937910683453, 0.0012556019937619567, 0.0012567000230774283, 0.0012662530643865466, 0.0015512739773839712, 0.001257816911675036, 0.0012579030590131879, 0.0012602070346474648, 0.0012566460063681006, 0.0012607829412445426, 0.0012654650490731, 0.0012533400440588593, 0.001260888995602727, 0.0012568499660119414, 0.0012553660199046135, 0.0012599959736689925, 0.001259739976376295, 0.0015348540619015694, 0.0012553289998322725, 0.0012569109676405787, 0.0012603630311787128, 0.001258381991647184, 0.0012557299342006445, 0.0012767770094797015, 0.0012558880262076855, 0.0012570449616760015, 0.0012555549619719386, 0.001254543079994619, 0.0012580730253830552, 0.0012609820114448667, 0.0016249410109594464, 0.0012561820913106203, 0.0012582950294017792, 0.001255870913155377, 0.0012560150353237987, 0.0012542559998109937, 0.0012540669413283467, 0.0012594469590112567, 0.0012646190589293838];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0019899820908904076;0.005934708984568715;;;2.9822926606908604;;;[0.0021090491209179163, 0.0020091519691050053, 0.001998176798224449, 0.0020027270074933767, 0.0019899820908904076, 0.002011707052588463, 0.0020156679674983025, 0.0020162409637123346, 0.002007880946621299, 0.002006777096539736, 0.001997870858758688, 0.0020063798874616623, 0.0020151049830019474, 0.0020089519675821066, 0.002015532925724983, 0.002021396066993475, 0.0020021959207952023, 0.0020081729162484407, 0.0020073759369552135, 0.002004846930503845, 0.0020043898839503527, 0.001999279949814081, 0.0020016401540488005, 0.002000320004299283, 0.002006449969485402, 0.002002483932301402, 0.0020108609460294247, 0.002061923034489155, 0.0020265912171453238, 0.0020096460357308388, 0.0019954971503466368, 0.0020066448487341404, 0.0020138320978730917, 0.002004920970648527, 0.0019984780810773373, 0.0020038550719618797, 0.001999481115490198, 0.0019994950853288174, 0.0020028369035571814, 0.0020005020778626204, 0.002057753037661314, 0.002005718182772398, 0.001999251078814268, 0.002009487943723798, 0.0020083601120859385, 0.0020034390036016703, 0.0020017041824758053, 0.002051807940006256, 0.0020142330322414637, 0.0020023901015520096];[0.005954466061666608, 0.006014816928654909, 0.005954921944066882, 0.005944057833403349, 0.005962229100987315, 0.005949703976511955, 0.005952914012596011, 0.005934708984568715, 0.0059549689758569, 0.005942405899986625, 0.005959941074252129, 0.005966156953945756, 0.005955232074484229, 0.005946137942373753, 0.0059401788748800755, 0.00594250881113112, 0.0059490748681128025, 0.005948513047769666, 0.005957639077678323, 0.005937822861596942, 0.005942019866779447, 0.005950368940830231, 0.005944440141320229, 0.005953615065664053, 0.005965698976069689, 0.005938498070463538, 0.005948805017396808, 0.005939877824857831, 0.005952468141913414, 0.005941815907135606, 0.005943837109953165, 0.006184193072840571, 0.005948298843577504, 0.005940648028627038, 0.00594326201826334, 0.005943886935710907, 0.0059453819412738085, 0.005943204974755645, 0.005946965189650655, 0.0059517440386116505, 0.005945541895925999, 0.0059428829699754715, 0.005942651070654392, 0.005940085044130683, 0.006186606828123331, 0.005941038019955158, 0.0059493540320545435, 0.005942706950008869, 0.005946651101112366, 0.005940051982179284];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.01087910681962967;0.025346610927954316;;;2.329843005330205;;;[0.010904958937317133, 0.01104076486080885, 0.0108816958963871, 0.010976823046803474, 0.010884696152061224, 0.01098591205663979, 0.010880593210458755, 0.010979027021676302, 0.010942307068035007, 0.010979320155456662, 0.010889912024140358, 0.010973013006150723, 0.010885437950491905, 0.010973482858389616, 0.01088798395358026, 0.010990571929141879, 0.010884120129048824, 0.011004393920302391, 0.010898236883804202, 0.010984885971993208, 0.010882086120545864, 0.010971416952088475, 0.01087910681962967, 0.0109697210136801, 0.010883162030950189, 0.010982987005263567, 0.010885176016017795, 0.010968568036332726, 0.010889619123190641, 0.010974179022014141, 0.010906475130468607, 0.010992390103638172, 0.010885314084589481, 0.010964378947392106, 0.010882026050239801, 0.010975724086165428, 0.010894441045820713, 0.010975981131196022, 0.010881288908421993, 0.010976920137181878, 0.010884272865951061, 0.010985387023538351, 0.010894638951867819, 0.010982838924974203, 0.010881715919822454, 0.01098028407432139, 0.01089209713973105, 0.010994007112458348, 0.010880382964387536, 0.01105336588807404];[0.025356680154800415, 0.025392136070877314, 0.025382810970768332, 0.02538539399392903, 0.02537543000653386, 0.025372155010700226, 0.025367361027747393, 0.025374060031026602, 0.025371392956003547, 0.02537957183085382, 0.02537063998170197, 0.025497448863461614, 0.025438250973820686, 0.025388161884620786, 0.025356249883770943, 0.02538539282977581, 0.0253810731228441, 0.02537467493675649, 0.02538653207011521, 0.025389776099473238, 0.025363470194861293, 0.025393489049747586, 0.02616034890525043, 0.025360760046169162, 0.025372839998453856, 0.025374627904966474, 0.025355849880725145, 0.02538209594786167, 0.025358177023008466, 0.02540299203246832, 0.025366499088704586, 0.025367053924128413, 0.025353827979415655, 0.16559798503294587, 0.025356489000841975, 0.025369860930368304, 0.02537028305232525, 0.025387705070897937, 0.025365916080772877, 0.02554076397791505, 0.025346610927954316, 0.025371113792061806, 0.02536867489106953, 0.025366900023072958, 0.0253556570969522, 0.025390787981450558, 0.025361068081110716, 0.025381190003827214, 0.025373649084940553, 0.025390506023541093];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.004527927143499255;0.00829068198800087;;;1.8310104657721362;;;[0.004578400868922472, 0.004546405980363488, 0.004537995904684067, 0.004542452981695533, 0.004555809078738093, 0.004543913062661886, 0.004546727053821087, 0.004542656010016799, 0.004536229884251952, 0.004534050123766065, 0.00453752395696938, 0.004550365963950753, 0.004540580091997981, 0.004549606004729867, 0.004551674937829375, 0.004527927143499255, 0.0045339318457990885, 0.004537116969004273, 0.004539093002676964, 0.004537543980404735, 0.004542558919638395, 0.004551940131932497, 0.004545712843537331, 0.0045321169309318066, 0.0045402811374515295, 0.004620100138708949, 0.004604490008205175, 0.004601147957146168, 0.004595028003677726, 0.004594451980665326, 0.0045995269902050495, 0.004616455174982548, 0.00460104807280004, 0.004602698842063546, 0.0046014629770070314, 0.004617702914401889, 0.004597916966304183, 0.004599179141223431, 0.004600047133862972, 0.0046033188700675964, 0.00460162409581244, 0.00459056394174695, 0.0045965739991515875, 0.004610222997143865, 0.004592920886352658, 0.004605983849614859, 0.00459455419331789, 0.004594158846884966, 0.004609131021425128, 0.004604714922606945];[0.008295804029330611, 0.008345242822542787, 0.008294880855828524, 0.008336340077221394, 0.008543987991288304, 0.00833466206677258, 0.00829068198800087, 0.008333630161359906, 0.008296418935060501, 0.008344951085746288, 0.008307620882987976, 0.008331605000421405, 0.008312219055369496, 0.008328670170158148, 0.00830148090608418, 0.008620488923043013, 0.008298897882923484, 0.008335133083164692, 0.008299410110339522, 0.00833364319987595, 0.008303544018417597, 0.008340351050719619, 0.008300272049382329, 0.008334051817655563, 0.008298597997054458, 0.00833512912504375, 0.00857862294651568, 0.008418642915785313, 0.008301310008391738, 0.008337568026036024, 0.008296614978462458, 0.008331286022439599, 0.008304464863613248, 0.00833474681712687, 0.008300893008708954, 0.008334740996360779, 0.008304334012791514, 0.008620175067335367, 0.008297837106510997, 0.008331225020810962, 0.008293444057926536, 0.008345588110387325, 0.008294256869703531, 0.00835313112474978, 0.008305450901389122, 0.008332272991538048, 0.008294675964862108, 0.008341471897438169, 0.008590287063270807, 0.00832758890464902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.00585016910918057;0.012265329947695136;;;2.0965769909877245;;;[0.005865619983524084, 0.006156336981803179, 0.005858337040990591, 0.006157361902296543, 0.005858002929016948, 0.0061583679635077715, 0.005851684138178825, 0.006158613134175539, 0.005867823027074337, 0.006154219154268503, 0.0058537679724395275, 0.006180183030664921, 0.005879653850570321, 0.006183106219395995, 0.005888921907171607, 0.0061715529300272465, 0.005863883998245001, 0.006159513955935836, 0.005864962935447693, 0.00615823594853282, 0.005860588978976011, 0.006161181954666972, 0.005853492068126798, 0.006159420125186443, 0.005868600215762854, 0.006165314931422472, 0.005856288131326437, 0.006158153992146254, 0.005868676817044616, 0.006152161862701178, 0.005857702111825347, 0.006157482974231243, 0.005857608979567885, 0.006154607981443405, 0.005856669973582029, 0.006153750000521541, 0.00586180598475039, 0.006157818017527461, 0.005852872040122747, 0.00615410297177732, 0.005861446959897876, 0.006156004033982754, 0.005854019895195961, 0.006155193084850907, 0.0058566429652273655, 0.006159767974168062, 0.005853753071278334, 0.006157613126561046, 0.00585016910918057, 0.00615286105312407];[0.012308223871514201, 0.012273309053853154, 0.012312947772443295, 0.012276702094823122, 0.01230835891328752, 0.012265614001080394, 0.012323226081207395, 0.012590365018695593, 0.01229973416775465, 0.012273608008399606, 0.012306058080866933, 0.0122801901306957, 0.0123078350443393, 0.01227744109928608, 0.012295129941776395, 0.012276486959308386, 0.012313519138842821, 0.012272034073248506, 0.012578858993947506, 0.01226789690554142, 0.01229438791051507, 0.012274764943867922, 0.012307184981182218, 0.012271693209186196, 0.012291367864236236, 0.012266049161553383, 0.012312910985201597, 0.012273668078705668, 0.012304611969739199, 0.012548299971967936, 0.012297920882701874, 0.012278399197384715, 0.012302736984565854, 0.012265923898667097, 0.012306480901315808, 0.012269404949620366, 0.012297076173126698, 0.012271109968423843, 0.012298186076804996, 0.01226727687753737, 0.012575475964695215, 0.012275346089154482, 0.01230274187400937, 0.012283259071409702, 0.01229807990603149, 0.012286535929888487, 0.012304690899327397, 0.012270545121282339, 0.012320815119892359, 0.012265329947695136];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.005304642021656036;0.005736232968047261;;;1.0813609937540116;;;[0.005386909935623407, 0.005428127013146877, 0.005410016980022192, 0.005414403043687344, 0.0054114158265292645, 0.005421401932835579, 0.005403360817581415, 0.005383271956816316, 0.00537791708484292, 0.0054208768997341394, 0.005393525119870901, 0.005415906198322773, 0.005397082772105932, 0.005408016033470631, 0.005364855984225869, 0.005412153201177716, 0.005406975978985429, 0.005421436158940196, 0.00542807299643755, 0.005382326198741794, 0.005420413799583912, 0.0054170500952750444, 0.005405947100371122, 0.005375004140660167, 0.00538432109169662, 0.005391219863668084, 0.005359349073842168, 0.005399777088314295, 0.005404026946052909, 0.005386235890910029, 0.005382564850151539, 0.0053844929207116365, 0.005452814977616072, 0.005363541888073087, 0.005304642021656036, 0.005336196161806583, 0.0053479589987546206, 0.005342293996363878, 0.005347138037905097, 0.0053311719093471766, 0.005355254048481584, 0.005338722839951515, 0.005356203997507691, 0.005345989018678665, 0.005348068196326494, 0.005347634200006723, 0.0053391780238598585, 0.005344274919480085, 0.005349989049136639, 0.005349720129743218];[0.005755397956818342, 0.0057585148606449366, 0.005748795811086893, 0.005758345127105713, 0.0057497399393469095, 0.0057627849746495485, 0.005746720125898719, 0.005761412903666496, 0.0057467189617455006, 0.005765818990767002, 0.0057477380614727736, 0.005760258994996548, 0.005747542018070817, 0.005746766924858093, 0.005747281014919281, 0.005743201123550534, 0.005744369933381677, 0.005757559090852737, 0.0057608080096542835, 0.005799808073788881, 0.005762338871136308, 0.005753320874646306, 0.00603092391975224, 0.005749672884121537, 0.005746511975303292, 0.005770405987277627, 0.005745737114921212, 0.005743085872381926, 0.005744840018451214, 0.005754421930760145, 0.005748183000832796, 0.005750091979280114, 0.005745128961279988, 0.006043252069503069, 0.005739107960835099, 0.005746012087911367, 0.0057390108704566956, 0.0057693959679454565, 0.005746938055381179, 0.005758936982601881, 0.005755366990342736, 0.005745121976360679, 0.005748917115852237, 0.005761174019426107, 0.0060198011342436075, 0.005744643975049257, 0.005736232968047261, 0.005750913871452212, 0.005745423957705498, 0.005749379983171821];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0036337568890303373;0.0060480928514152765;;;1.6644186818533149;;;[0.0036497500259429216, 0.003639920148998499, 0.0036388260778039694, 0.0036387559957802296, 0.003637242130935192, 0.0036405979190021753, 0.003635931992903352, 0.003642786992713809, 0.0036363231483846903, 0.0036393660120666027, 0.00363751407712698, 0.0036388409789651632, 0.003646046156063676, 0.0036393869668245316, 0.0036403220146894455, 0.0036377408541738987, 0.0036356099881231785, 0.0036397839430719614, 0.0036370279267430305, 0.0036408891901373863, 0.0036361929960548878, 0.0036416479852050543, 0.0036349871661514044, 0.003645919030532241, 0.0036345699336379766, 0.003636143868789077, 0.003643796080723405, 0.003635165048763156, 0.0036337568890303373, 0.0036366661079227924, 0.003638830967247486, 0.003637618152424693, 0.0036376880016177893, 0.0036384169943630695, 0.0036382731050252914, 0.003640540177002549, 0.0036355978809297085, 0.0036396749783307314, 0.003638436086475849, 0.0036397629883140326, 0.003644441021606326, 0.0036419699899852276, 0.003638247959315777, 0.003642790950834751, 0.0036355829797685146, 0.003649490885436535, 0.0036377848591655493, 0.0036968321073800325, 0.0036375150084495544, 0.0036392761394381523];[0.006092671072110534, 0.006077195052057505, 0.0060755410231649876, 0.0064423298463225365, 0.006069462979212403, 0.006056093145161867, 0.006092553958296776, 0.006055518053472042, 0.006064682966098189, 0.006050745025277138, 0.006065984955057502, 0.006053444929420948, 0.006065512076020241, 0.006075000856071711, 0.0065672630444169044, 0.0060494281351566315, 0.00606514816172421, 0.006050721975043416, 0.006064346991479397, 0.006052209995687008, 0.0060685977805405855, 0.006049048155546188, 0.006064431043341756, 0.00605071778409183, 0.006069214083254337, 0.006346855079755187, 0.006066152825951576, 0.0060480928514152765, 0.006065760971978307, 0.006077147088944912, 0.006088329944759607, 0.006067954003810883, 0.006070564966648817, 0.006050770869478583, 0.006086406065151095, 0.006058123894035816, 0.006378634832799435, 0.006052171811461449, 0.006071121897548437, 0.006053284043446183, 0.006070526083931327, 0.00605578999966383, 0.006067694863304496, 0.006052213022485375, 0.006066506030037999, 0.00607111188583076, 0.0060842030216008425, 0.006364356959238648, 0.006074815057218075, 0.0060560021083801985];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.005280056968331337;0.00473957578651607;;;0.8976372442462348;;;[0.005325597012415528, 0.005288671934977174, 0.005289859836921096, 0.005281982012093067, 0.005287151085212827, 0.005282605066895485, 0.005301561905071139, 0.005291966954246163, 0.005285564111545682, 0.005288897082209587, 0.005284417886286974, 0.005310805048793554, 0.005284442100673914, 0.005289237946271896, 0.005287105916067958, 0.00529059418477118, 0.005290520144626498, 0.005285623017698526, 0.005288674030452967, 0.005284961080178618, 0.005290674045681953, 0.005285712890326977, 0.005285270046442747, 0.005286355037242174, 0.005288571817800403, 0.00529317487962544, 0.005289500113576651, 0.005288922926411033, 0.0052859908901154995, 0.005289874970912933, 0.005298371892422438, 0.005280056968331337, 0.005295246839523315, 0.005318022100254893, 0.00529103702865541, 0.005296675954014063, 0.005292057059705257, 0.005289021879434586, 0.005286372033879161, 0.0053191951010376215, 0.005290271015837789, 0.005287047941237688, 0.005288370186462998, 0.005282869096845388, 0.005288688000291586, 0.00528208096511662, 0.005289155058562756, 0.0052854560781270266, 0.00528572709299624, 0.005283933132886887];[0.00477316789329052, 0.004750612890347838, 0.004757201066240668, 0.004752638982608914, 0.004759392933920026, 0.004746723920106888, 0.004753299988806248, 0.004764660028740764, 0.00474709109403193, 0.004746648948639631, 0.004748868988826871, 0.004751824075356126, 0.004753062967211008, 0.004749879939481616, 0.004749828949570656, 0.004759523086249828, 0.0047427332028746605, 0.004749409854412079, 0.005042051896452904, 0.004762229043990374, 0.0047536930069327354, 0.004747466882690787, 0.004753093002364039, 0.00474532600492239, 0.004744193982332945, 0.004746617982164025, 0.00474201887845993, 0.00474354182370007, 0.004745526937767863, 0.004747472004964948, 0.004752650856971741, 0.004753269022330642, 0.004745950922369957, 0.004743186989799142, 0.004748156992718577, 0.004759719828143716, 0.00474866502918303, 0.004745469894260168, 0.004743211204186082, 0.004746702034026384, 0.004746692953631282, 0.005045691970735788, 0.004746499005705118, 0.004744268022477627, 0.004757825052365661, 0.0047493791207671165, 0.004748466890305281, 0.004749126033857465, 0.00473957578651607, 0.004752581939101219];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.00313431303948164;0.000907605979591608;;;0.28957094207211354;;;[0.003153315046802163, 0.003139427863061428, 0.003139084903523326, 0.003139900043606758, 0.0031390408985316753, 0.003141269087791443, 0.0031368269119411707, 0.003137103980407119, 0.003137352876365185, 0.0031390690710395575, 0.003137605031952262, 0.0031379370484501123, 0.003141439985483885, 0.003137968946248293, 0.00314257200807333, 0.0031390360090881586, 0.003138786880299449, 0.0031364429742097855, 0.003137771040201187, 0.0031392660457640886, 0.0031381789594888687, 0.0031376960687339306, 0.0031395258847624063, 0.0031375810503959656, 0.0031440278980880976, 0.00313431303948164, 0.0031379361171275377, 0.0031380930449813604, 0.003138295141980052, 0.0031380278524011374, 0.0031378711573779583, 0.0031419149599969387, 0.0031379740685224533, 0.003138570114970207, 0.0031369300559163094, 0.0031423650216311216, 0.0031380830332636833, 0.0031369540374726057, 0.003141565015539527, 0.0031379188876599073, 0.003139809938147664, 0.00313842692412436, 0.0031386911869049072, 0.003136873012408614, 0.0031372900120913982, 0.0031374660320580006, 0.0031380599830299616, 0.003136873012408614, 0.0031381298322230577, 0.003139212029054761];[0.0013628348242491484, 0.0009224170353263617, 0.0009169208351522684, 0.0009179331827908754, 0.0009252710733562708, 0.0009318888187408447, 0.0009245008695870638, 0.0009098530281335115, 0.0009097519796341658, 0.0009192919824272394, 0.0009286471176892519, 0.001215863972902298, 0.0009159829933196306, 0.0009180121123790741, 0.0009117189329117537, 0.000926571199670434, 0.0009143908973783255, 0.0009368378669023514, 0.0009133820421993732, 0.000916054006665945, 0.0009168151300400496, 0.0009138179011642933, 0.0012088499497622252, 0.000911950133740902, 0.0009368848986923695, 0.0009191948920488358, 0.0009103219490498304, 0.000918086152523756, 0.0009162810165435076, 0.0009106181096285582, 0.0009113880805671215, 0.000907605979591608, 0.0009121010079979897, 0.0012072050012648106, 0.0009085980709642172, 0.0009227478876709938, 0.0009077130816876888, 0.0009144248906522989, 0.0009115221910178661, 0.0009140181355178356, 0.0009248738642781973, 0.0009151918347924948, 0.0009083780460059643, 0.0009106628131121397, 0.0012120080646127462, 0.0009136789012700319, 0.0009151119738817215, 0.000917455879971385, 0.0009449110366404057, 0.000919761136174202];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.001973214093595743;0.001872082008048892;;;0.9487475353662408;;;[0.002012981101870537, 0.0019953229930251837, 0.002055166056379676, 0.001995256869122386, 0.0019802129827439785, 0.0019900850020349026, 0.001991076162084937, 0.001977694919332862, 0.0019868009258061647, 0.0019878011662513018, 0.0019855541177093983, 0.0020041491370648146, 0.001999413128942251, 0.0019985209219157696, 0.0020094839856028557, 0.001997434999793768, 0.0020049659069627523, 0.0020028590224683285, 0.0019979579374194145, 0.0019913441501557827, 0.0019991910085082054, 0.001994833117350936, 0.0019959919154644012, 0.001993559068068862, 0.0019789012148976326, 0.001987591153010726, 0.001980937086045742, 0.0019781130831688643, 0.0020053391344845295, 0.0019898449536412954, 0.001988203963264823, 0.001973214093595743, 0.002002784051001072, 0.0019952631555497646, 0.0020067000295966864, 0.002000774024054408, 0.0019892340060323477, 0.0020041929092258215, 0.0019944950472563505, 0.001984544098377228, 0.0019913120195269585, 0.0019897930324077606, 0.0020011269953101873, 0.0020077850203961134, 0.0019912109710276127, 0.0020041929092258215, 0.001985269133001566, 0.001996399136260152, 0.0019878188613802195, 0.0020011099986732006];[0.0018958819564431906, 0.0018835470546036959, 0.0018826050218194723, 0.0018861859571188688, 0.0018809798639267683, 0.0018758969381451607, 0.001877708826214075, 0.001881428062915802, 0.0018870229832828045, 0.0018876970279961824, 0.0018782841507345438, 0.0018806469161063433, 0.001883980119600892, 0.001887560123577714, 0.001880934927612543, 0.0018792550545185804, 0.0018773810006678104, 0.0018861819989979267, 0.0018881550058722496, 0.001885941019281745, 0.0018803360871970654, 0.001878177048638463, 0.0018937629647552967, 0.00188882602378726, 0.0018848960753530264, 0.001883255084976554, 0.0018921010196208954, 0.0018809828907251358, 0.0018848420586436987, 0.0018765749409794807, 0.0018739700317382812, 0.00188780901953578, 0.001876038033515215, 0.0018870451021939516, 0.0018855121452361345, 0.0018804490100592375, 0.0018764510750770569, 0.0018755258060991764, 0.001883538905531168, 0.0018764690030366182, 0.0018738091457635164, 0.0018734049517661333, 0.0018767081201076508, 0.001888754079118371, 0.0018767020665109158, 0.001872082008048892, 0.0018778678495436907, 0.001875585876405239, 0.001884685130789876, 0.0018768089357763529];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.010870009893551469;0.025322525994852185;;;2.3295770880461237;;;[0.010925994021818042, 0.010903595946729183, 0.010870009893551469, 0.0108908680267632, 0.010877263033762574, 0.010897028027102351, 0.010877461871132255, 0.01089691394008696, 0.010880901012569666, 0.010903271846473217, 0.010876650922000408, 0.010901170084252954, 0.010875213192775846, 0.010900652967393398, 0.010881705209612846, 0.01090105902403593, 0.010879964102059603, 0.01090735080651939, 0.010875113075599074, 0.010900015011429787, 0.010900357970967889, 0.01089793792925775, 0.010874869069084525, 0.010895212180912495, 0.01088288496248424, 0.010900270892307162, 0.010872507002204657, 0.01089967810548842, 0.010878091910853982, 0.010894773993641138, 0.010873455088585615, 0.01089923013933003, 0.010882230941206217, 0.010904858820140362, 0.010884789982810616, 0.010905246017500758, 0.010882878908887506, 0.010895186103880405, 0.010887183947488666, 0.010896282969042659, 0.011006913846358657, 0.010900960071012378, 0.010887824930250645, 0.010894454084336758, 0.010881141992285848, 0.010917687090113759, 0.010877210879698396, 0.010900354012846947, 0.010884147137403488, 0.010902743088081479];[0.02534963097423315, 0.025344708934426308, 0.02540096500888467, 0.025363228982314467, 0.025351217947900295, 0.025346043054014444, 0.02534740697592497, 0.025342309148982167, 0.02533868793398142, 0.02535121003165841, 0.02533692494034767, 0.025342827895656228, 0.02532737492583692, 0.025345014175400138, 0.025341609958559275, 0.025627578841522336, 0.025352634023874998, 0.025385988876223564, 0.02534588403068483, 0.025348044000566006, 0.025351662887260318, 0.025516279973089695, 0.025359531166031957, 0.025355368154123425, 0.025328841991722584, 0.025371205992996693, 0.02561876713298261, 0.025346244918182492, 0.025322525994852185, 0.025345198111608624, 0.025332904886454344, 0.025353200966492295, 0.02536288695409894, 0.025354521116241813, 0.025332839926704764, 0.025343081913888454, 0.025340321008116007, 0.02559558511711657, 0.02533898502588272, 0.025339484913274646, 0.025338181061670184, 0.025355855002999306, 0.025332557037472725, 0.025371212977916002, 0.02533958200365305, 0.025366540998220444, 0.0253445478156209, 0.025365566834807396, 0.025639018043875694, 0.02535606804303825];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.004518401110544801;0.004322679014876485;;;0.9566833287085668;;;[0.00453832489438355, 0.00453199609182775, 0.004528797930106521, 0.004528807010501623, 0.004527170909568667, 0.0045263380743563175, 0.004526654025539756, 0.004523190902546048, 0.004522882867604494, 0.0045225778594613075, 0.004534238949418068, 0.004531877115368843, 0.0045313178561627865, 0.004586881026625633, 0.00453027687035501, 0.004537867847830057, 0.004536760039627552, 0.004519103094935417, 0.004531529964879155, 0.004536830820143223, 0.004525437951087952, 0.004525952041149139, 0.004528590943664312, 0.004526135046035051, 0.004528037970885634, 0.004523526877164841, 0.004522436996921897, 0.004520869115367532, 0.004527312004938722, 0.004518401110544801, 0.0045307769905775785, 0.004521682858467102, 0.004525752039626241, 0.004524800926446915, 0.004539577988907695, 0.004522274015471339, 0.0045294389128685, 0.0045349381398409605, 0.004530346021056175, 0.004524418152868748, 0.004520615097135305, 0.004519404843449593, 0.004530064994469285, 0.0045474248472601175, 0.0045372669119387865, 0.004525631899014115, 0.0045224870555102825, 0.004524245159700513, 0.004526830045506358, 0.004530388163402677];[0.004350387025624514, 0.004327642032876611, 0.004331586183980107, 0.004324943060055375, 0.004344139015302062, 0.004324042005464435, 0.004322679014876485, 0.00432528811506927, 0.004325745161622763, 0.004332114942371845, 0.004330269992351532, 0.004328690003603697, 0.004326554015278816, 0.004332894925028086, 0.004323877161368728, 0.004334446974098682, 0.004330972908064723, 0.004333249991759658, 0.004330927971750498, 0.004326071124523878, 0.004324027104303241, 0.004324710927903652, 0.004328612005338073, 0.0043275689240545034, 0.0043232429306954145, 0.004332724958658218, 0.004333533812314272, 0.00433054706081748, 0.004330508876591921, 0.004327836213633418, 0.004345620051026344, 0.004331592936068773, 0.0043341489508748055, 0.004329935880377889, 0.004331509815528989, 0.0043462461326271296, 0.00433345977216959, 0.004331322154030204, 0.0043318241368979216, 0.004328510025516152, 0.004334818106144667, 0.004330570111051202, 0.004325469955801964, 0.004326114198192954, 0.004331545904278755, 0.004333011107519269, 0.004328006180003285, 0.004328345879912376, 0.004325604997575283, 0.004332649055868387];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.005822459002956748;0.012225289829075336;;;2.0996781296127836;;;[0.005842104088515043, 0.0061284578405320644, 0.005827861838042736, 0.006127698812633753, 0.005825151922181249, 0.006124909035861492, 0.005824327003210783, 0.006122190039604902, 0.005826881853863597, 0.0061273870524019, 0.005827189888805151, 0.006134588038548827, 0.0058270529843866825, 0.006124601932242513, 0.005823346087709069, 0.00612274999730289, 0.0058258348144590855, 0.006126487860456109, 0.00589299900457263, 0.0061267949640750885, 0.005824937950819731, 0.006127695087343454, 0.005825164960697293, 0.006132971961051226, 0.00582461291924119, 0.0061279109213501215, 0.00584400980733335, 0.006133286980912089, 0.005828608991578221, 0.006130211986601353, 0.0058263149112463, 0.006123928120359778, 0.005822459002956748, 0.006133464863523841, 0.0058310688473284245, 0.006128300912678242, 0.005828558001667261, 0.006131205940619111, 0.005833473987877369, 0.006128045963123441, 0.005830426001921296, 0.006129672052338719, 0.005823399173095822, 0.006134855095297098, 0.005827302113175392, 0.006125628016889095, 0.005824320949614048, 0.006125822896137834, 0.005826453911140561, 0.006121260114014149];[0.012286983896046877, 0.012238991912454367, 0.012282692128792405, 0.012251161970198154, 0.012275865999981761, 0.012247927021235228, 0.012272416846826673, 0.01224504690617323, 0.01227678987197578, 0.01224293583072722, 0.012275755871087313, 0.012243645964190364, 0.012270577950403094, 0.012239119037985802, 0.012534071924164891, 0.012233793968334794, 0.01227285386994481, 0.012249507941305637, 0.012265603989362717, 0.012229230022057891, 0.012261572992429137, 0.012225289829075336, 0.012268970953300595, 0.012266926001757383, 0.012276529800146818, 0.012708041118457913, 0.012268581194803119, 0.012231986969709396, 0.012274185195565224, 0.012233113870024681, 0.012279195943847299, 0.012237978866323829, 0.012284199940040708, 0.01224650302901864, 0.012292368104681373, 0.012243231991305947, 0.012545224977657199, 0.012232946930453181, 0.012268928810954094, 0.012240448035299778, 0.012259474024176598, 0.012246266007423401, 0.012276261113584042, 0.012238165130838752, 0.012259728973731399, 0.012241736054420471, 0.012265691999346018, 0.01249368884600699, 0.012274835957214236, 0.012236286187544465];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.005290810018777847;0.0037353241350501776;;;0.7060023175644133;;;[0.0053735049441456795, 0.005337798036634922, 0.005335119087249041, 0.005357075948268175, 0.005366418976336718, 0.005338979884982109, 0.005360431969165802, 0.005338035058230162, 0.005348253063857555, 0.005326395155861974, 0.005344693083316088, 0.005339002003893256, 0.005338271846994758, 0.005342588992789388, 0.005345143144950271, 0.005346816033124924, 0.005358101101592183, 0.005336581962183118, 0.005290810018777847, 0.005322218174114823, 0.005331536056473851, 0.0053578210063278675, 0.005357889924198389, 0.005350455176085234, 0.00533107784576714, 0.0053005157969892025, 0.005327251041308045, 0.005361123010516167, 0.005362779134884477, 0.005371741950511932, 0.005353034008294344, 0.005352823995053768, 0.0053258410189300776, 0.0053346180357038975, 0.005351128987967968, 0.00533142895437777, 0.005353562068194151, 0.005342290038242936, 0.0053597381338477135, 0.005343808094039559, 0.005363448057323694, 0.0053318331483751535, 0.005337317939847708, 0.005326832178980112, 0.005310161970555782, 0.005292664049193263, 0.005352935986593366, 0.0053492768201977015, 0.0052979630418121815, 0.005324300844222307];[0.0038425081875175238, 0.0037458851002156734, 0.0037558109033852816, 0.0037582041695713997, 0.0037527449894696474, 0.0037502150516957045, 0.003753646044060588, 0.003746235044673085, 0.00374911492690444, 0.00374471303075552, 0.003751007840037346, 0.0037442331667989492, 0.003764208173379302, 0.0037485219072550535, 0.0037446850910782814, 0.0037353241350501776, 0.0037478948943316936, 0.0037526979576796293, 0.0037499850150197744, 0.003740340005606413, 0.0037461169995367527, 0.0037388899363577366, 0.0037574670277535915, 0.0037450138479471207, 0.003746005007997155, 0.003744182176887989, 0.0037509340327233076, 0.0037428410723805428, 0.0037481351755559444, 0.0037486599758267403, 0.003760166000574827, 0.003741669002920389, 0.0037463291082531214, 0.0037617830093950033, 0.0037500730250030756, 0.003740105777978897, 0.003747306065633893, 0.0037419148720800877, 0.0037502748891711235, 0.0037455789279192686, 0.0037489780224859715, 0.0037422089371830225, 0.003746666945517063, 0.0037418100982904434, 0.0037504590582102537, 0.0037421591114252806, 0.0037489680107682943, 0.0037475288845598698, 0.0037530511617660522, 0.003745668102055788];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0036354290787130594;0.006032380973920226;;;1.6593312215172376;;;[0.0036539470311254263, 0.0036429399624466896, 0.003637908026576042, 0.003637791844084859, 0.0036357520148158073, 0.0036392889451235533, 0.0036355399060994387, 0.003640237031504512, 0.003640328999608755, 0.0036406510043889284, 0.00364110991358757, 0.003640588838607073, 0.003635707776993513, 0.003642043098807335, 0.0036354290787130594, 0.0036391927860677242, 0.0036394749768078327, 0.0036384209524840117, 0.00363670801743865, 0.0036413499619811773, 0.0036365510895848274, 0.0036390689201653004, 0.0036396312061697245, 0.0036406239960342646, 0.0036386828869581223, 0.0036394961643964052, 0.0036365638952702284, 0.0036439450923353434, 0.0036372209433466196, 0.003639030968770385, 0.003647340927273035, 0.0036461101844906807, 0.0036384440027177334, 0.003641176037490368, 0.0036408568266779184, 0.00364462798461318, 0.0036412240006029606, 0.003638417925685644, 0.0036434889771044254, 0.003640076145529747, 0.0036366658750921488, 0.003642251016572118, 0.0036359478253871202, 0.003641940886154771, 0.0036382130347192287, 0.003640070091933012, 0.0036388379521667957, 0.0036407369188964367, 0.003636895911768079, 0.0036384391132742167];[0.006085735047236085, 0.006316090933978558, 0.006055851932615042, 0.0060472318436950445, 0.006066909991204739, 0.006040214095264673, 0.006056032842025161, 0.006046449998393655, 0.0060648981016129255, 0.0060565650928765535, 0.006062531843781471, 0.006048067007213831, 0.0063241999596357346, 0.0060348170809447765, 0.006056660087779164, 0.006038483930751681, 0.006059083854779601, 0.006038122111931443, 0.006057425867766142, 0.006039696047082543, 0.006056449143216014, 0.0060429261066019535, 0.006066645961254835, 0.006305586080998182, 0.006051961099728942, 0.006041432963684201, 0.006054443074390292, 0.00603442988358438, 0.006056798854842782, 0.006038774037733674, 0.006054101977497339, 0.0060451950412243605, 0.006059207953512669, 0.006055311998352408, 0.0063280349131673574, 0.006032380973920226, 0.006074126111343503, 0.006034694844856858, 0.006050558062270284, 0.006052376003935933, 0.006053293123841286, 0.006040317006409168, 0.006050350144505501, 0.006035377038642764, 0.006052230950444937, 0.006328582996502519, 0.00606077304109931, 0.006037931889295578, 0.006053140154108405, 0.006037341896444559];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0051730540581047535;0.0035263169556856155;;;0.6816702311782044;;;[0.005325801903381944, 0.005281970836222172, 0.005279164062812924, 0.005283365957438946, 0.005296535091474652, 0.005287232808768749, 0.0052838800475001335, 0.005283210892230272, 0.005280384095385671, 0.005299412878230214, 0.005297732073813677, 0.005282811122015119, 0.005280083045363426, 0.005280225072056055, 0.0052798958495259285, 0.005173478974029422, 0.005284301936626434, 0.005312959896400571, 0.005286917090415955, 0.005280362907797098, 0.005280651152133942, 0.0052828609477728605, 0.005278234835714102, 0.005286246072500944, 0.0052831650245934725, 0.005287874955683947, 0.005277706077322364, 0.005283566890284419, 0.005284205079078674, 0.005276155890896916, 0.005282138008624315, 0.0051730540581047535, 0.005279866978526115, 0.005282810889184475, 0.005277537973597646, 0.005279276054352522, 0.0052840071730315685, 0.005276043899357319, 0.005286560161039233, 0.005282642086967826, 0.005277023883536458, 0.005280561046674848, 0.005279284901916981, 0.005281602963805199, 0.005275913048535585, 0.005279285833239555, 0.005286111030727625, 0.005278819939121604, 0.005283850012347102, 0.005292915040627122];[0.0035446197725832462, 0.0035376730374991894, 0.0035438670311123133, 0.00353249697946012, 0.0035279090516269207, 0.00352904899045825, 0.003526603104546666, 0.003528050146996975, 0.0035358008462935686, 0.0035294268745929003, 0.003530916990712285, 0.0035290869418531656, 0.0035345740616321564, 0.0035401920322328806, 0.0035300839226692915, 0.0035307181533426046, 0.003529815934598446, 0.003548727836459875, 0.0035317959263920784, 0.0035381349734961987, 0.0035288818180561066, 0.0035263169556856155, 0.003537185024470091, 0.0035336369182914495, 0.0035483581013977528, 0.0035290629602968693, 0.003531449008733034, 0.003530528862029314, 0.003532279981300235, 0.003540217876434326, 0.003536467906087637, 0.003532123053446412, 0.0035374159924685955, 0.0035314529668539762, 0.003526673885062337, 0.003536229021847248, 0.0035405659582465887, 0.003528280882164836, 0.003539229976013303, 0.0035414709709584713, 0.003533032024279237, 0.0035298869479447603, 0.003528138855472207, 0.003528911154717207, 0.0035327421501278877, 0.0035304510965943336, 0.0035544929560273886, 0.0035315959248691797, 0.0035505869891494513, 0.003529530018568039];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.003133688820526004;0.0008869220037013292;;;0.2830281034581013;;;[0.003152291988953948, 0.003145806025713682, 0.003144661895930767, 0.003136485116556287, 0.0031382038723677397, 0.00313964718952775, 0.0031371049117296934, 0.003136137966066599, 0.0031364799942821264, 0.0031378199346363544, 0.003137269988656044, 0.0031367989722639322, 0.003137298161163926, 0.0031361279543489218, 0.0031376390252262354, 0.0031364778988063335, 0.003136751940473914, 0.003138782922178507, 0.003139097010716796, 0.003137493971735239, 0.0031378050334751606, 0.003142433939501643, 0.0031596189364790916, 0.0031409140210598707, 0.003137382911518216, 0.003138967091217637, 0.0031379209831357002, 0.0031359537970274687, 0.003136069979518652, 0.0031352369114756584, 0.003144440008327365, 0.0031372890807688236, 0.003136375918984413, 0.0031360078137367964, 0.003135635983198881, 0.0031358180567622185, 0.0031389191281050444, 0.0031468330416828394, 0.003136361949145794, 0.003134878119453788, 0.003134876023977995, 0.003137068124487996, 0.0031374990940093994, 0.0031362229492515326, 0.0031423449981957674, 0.003147711046040058, 0.003133688820526004, 0.0031373498495668173, 0.0031371009536087513, 0.0031374769750982523];[0.0009225548710674047, 0.0009210740681737661, 0.0009201550856232643, 0.0009200018830597401, 0.0009092420805245638, 0.000900189159438014, 0.0008974259253591299, 0.000891778152436018, 0.000902458094060421, 0.0009065289050340652, 0.0009180891793221235, 0.0009164928924292326, 0.0009081419557332993, 0.0009157848544418812, 0.000906393863260746, 0.0008990601636469364, 0.0009106008801609278, 0.0008957050740718842, 0.0008986948523670435, 0.0009205599781125784, 0.000903440173715353, 0.001199088990688324, 0.0008951039053499699, 0.0008933739736676216, 0.0008954100776463747, 0.0008934671059250832, 0.0008905271533876657, 0.0008956550154834986, 0.000906107947230339, 0.0008999952115118504, 0.0008869220037013292, 0.0009173180442303419, 0.0012039269786328077, 0.000896478071808815, 0.0008994000963866711, 0.000893749063834548, 0.0008957588579505682, 0.000894215190783143, 0.0008886649738997221, 0.0008981260471045971, 0.0008960620034486055, 0.0008985630702227354, 0.0008934440556913614, 0.0012923229951411486, 0.0009123249910771847, 0.0008997020777314901, 0.0008956280071288347, 0.0008965320885181427, 0.0008954191580414772, 0.0008963251020759344];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (32, 1, 5, 5)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (64, 32, 5, 5)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.008154723000188824;0.01744121199953952;0.06670701899929554;0.053224565996060846;2.1387865656669964;1.2533125963719935;1.7065068777400103;[0.00824887799899443, 0.00828321199878701, 0.008390763996430906, 0.00827927600039402, 0.008276772001408972, 0.008234719000029145, 0.008272351002233336, 0.008220858999266056, 0.008287227999971947, 0.008322976998897502, 0.008155368999723578, 0.008154723000188824, 0.00838435900004697, 0.008295739000459434, 0.008316546001879033, 0.008238223999796901, 0.008255357002781238, 0.008395294997171732, 0.008457247000478674, 0.008412127001065528, 0.008494451001752168, 0.008430606001638807, 0.008435613002802711, 0.008414072999585187, 0.008468104999337811, 0.00854838200029917, 0.00844670999867958, 0.008516983001754852, 0.008443072001682594, 0.00841764299912029, 0.008442611000646139, 0.00840868300292641, 0.008434941999439616, 0.008434578998276265, 0.008445424999081297, 0.008445432998996694, 0.008399750000535278, 0.008427135999227175, 0.008429908997641178, 0.00841289600066375, 0.008490320997225353, 0.008425526997598354, 0.008465601000352763, 0.008434455001406604, 0.008460410001134733, 0.008467719999316614, 0.008474811998894438, 0.008415739001065958, 0.008996791999379639, 0.008406818000366911];[0.017952236001292476, 0.018077634998917347, 0.017744357999617932, 0.01771460300005856, 0.01769434400193859, 0.01818913199895178, 0.01767919100166182, 0.017626393000682583, 0.01770715899692732, 0.018038403999526054, 0.017738572001690045, 0.017834913000115193, 0.017681724999420112, 0.01783451500159572, 0.01791909700114047, 0.01774282100086566, 0.017901506002090173, 0.017905240998516092, 0.01896454000234371, 0.017734873003064422, 0.01760185199964326, 0.017822161000367487, 0.01783812199937529, 0.017620921000343515, 0.017903910000313772, 0.017767981000361033, 0.017567783997947117, 0.017717173002893105, 0.01765719999821158, 0.018016380996414227, 0.017789247001928743, 0.01774874699913198, 0.01779368699862971, 0.017880848001368577, 0.018014122997556115, 0.01776474899816094, 0.017668748998403316, 0.01802614999905927, 0.017828731000918197, 0.017701841999951284, 0.017684812999505084, 0.017874795998068294, 0.0177725930007, 0.017711454998789122, 0.017816305000451393, 0.01744121199953952, 0.017857353002909804, 0.017924017000041204, 0.017606411998713156, 0.01754774599976372];[0.06733968600383378, 0.0687282309991133, 0.06740453000020352, 0.06762676499783993, 0.06842818100267323, 0.07024558600096498, 0.07099857200228143, 0.06856001800042577, 0.06803913799740258, 0.06809536399669014, 0.07244305000131135, 0.06976854799722787, 0.06689690800340031, 0.06764938500054996, 0.06791156799954479, 0.068004866996489, 0.06870184099898324, 0.0688942640008463, 0.06816090799839003, 0.0680532209953526, 0.06747746399560128, 0.06714255199767649, 0.07077996199586778, 0.06700032799926703, 0.06880723200083594, 0.06810600199969485, 0.0671928339979786, 0.06829526200453984, 0.06773365299886791, 0.06838111699835281, 0.06763850499919499, 0.07075135900595342, 0.06670701899929554, 0.06811508999817306, 0.06922591000329703, 0.06795861599675845, 0.06807521099472069, 0.0686503739998443, 0.06807767600184889, 0.06812592899950687, 0.06834519800395356, 0.06711852999796974, 0.06728914899940719, 0.07112644799781265, 0.06826484700286528, 0.0683584280013747, 0.06803612800285919, 0.06677425499947276, 0.06852937100120471, 0.06966291299977456];[0.057046257996262284, 0.054536147999897366, 0.05392732199834427, 0.057752280998101924, 0.05465741599618923, 0.054932388997258386, 0.05507002300146269, 0.05356484599542455, 0.05395355599830509, 0.053675659000873566, 0.056887352002377156, 0.05466199800139293, 0.05365611799788894, 0.05384069499996258, 0.05445707000035327, 0.05448113800230203, 0.0571609759972489, 0.053721989002951887, 0.05428859599851421, 0.05913019300351152, 0.054799275003460934, 0.053859247997024795, 0.05428831999597605, 0.05400863099930575, 0.05581978199916193, 0.05415471300148056, 0.05544626200207858, 0.05434722200152464, 0.05523153399917646, 0.05629262100046617, 0.056543680002505425, 0.053994309000700014, 0.05712030699942261, 0.05430606399750104, 0.05772216400146135, 0.056509828002162976, 0.0569484920015384, 0.053993216999515425, 0.056825638999725925, 0.056712550001975615, 0.05353638099768432, 0.05659000199739239, 0.05510714100455516, 0.05497546700280509, 0.053670467001211364, 0.0566245349982637, 0.053224565996060846, 0.054021972999180434, 0.05683794099968509, 0.05417104399748496]
conv2.1;0.011146425000333693;0.08395722999921418;0.6109169000010297;0.5234203610016266;7.5322114486663425;1.1671630404899958;6.4534355418795535;[0.012534424000477884, 0.011146425000333693, 0.011492412002553465, 0.0122251659995527, 0.012958052000612952, 0.013362788999074837, 0.013797799998428673, 0.013849806997313863, 0.014295051001681713, 0.014332039998407708, 0.014451461000135168, 0.014853532000415726, 0.014832183998805704, 0.01521330399918952, 0.014678018000267912, 0.015321618000598392, 0.014823051998973824, 0.0148338569997577, 0.015165345001150854, 0.014699151000968413, 0.014827729002718115, 0.014869024998915847, 0.014824254998529796, 0.014846017002128065, 0.014604590000089956, 0.01483337999889045, 0.014831248001428321, 0.015284951998182805, 0.01483756500238087, 0.014858107999316417, 0.014591054001357406, 0.014863183001580182, 0.01483696300056181, 0.015365522998763481, 0.014981365999119589, 0.014785467999899993, 0.014918049000698375, 0.014864653003314743, 0.015316013999836287, 0.014899437999702059, 0.01491377199999988, 0.014848769002128392, 0.015136275000259047, 0.014817124996625353, 0.015275198999006534, 0.01486264199775178, 0.014860254999803146, 0.014860485000099288, 0.014857234000373865, 0.014772054997592932];[0.08508604199960246, 0.08508346599774086, 0.08436553800129332, 0.0849925330003316, 0.08492202499837731, 0.08422142999916105, 0.08497566499863751, 0.08440305299882311, 0.08471402899886016, 0.08456169099736144, 0.08550406900030794, 0.08421717200326384, 0.08483567500297795, 0.0844410429999698, 0.08478109900170239, 0.08560604900048929, 0.08439766800074722, 0.08466660500198486, 0.08437118399888277, 0.08466552300160402, 0.08450016699862317, 0.08489526300036232, 0.08395722999921418, 0.0848532019990671, 0.08473362199947587, 0.08423184500134084, 0.08463481899889302, 0.08452786199995899, 0.08458776899715303, 0.08460630700210459, 0.08497200399870053, 0.08463796800060663, 0.08477180599948042, 0.0844570310000563, 0.08449303800080088, 0.08511249000002863, 0.08454678699854412, 0.08465652100130683, 0.08454119900125079, 0.08484032900014427, 0.08464266399823828, 0.08485485699929995, 0.0843525550008053, 0.0877171480024117, 0.08438524200028041, 0.08477927700005239, 0.08479419300056179, 0.08462990099724266, 0.08485333299904596, 0.08486572000037995];[0.610959236000781, 0.6244759829969553, 0.6134803909953916, 0.6191630449975492, 0.6194705730013084, 0.6121631300011359, 0.6234812850016169, 0.6300495710056566, 0.6142258129984839, 0.6140665450038796, 0.6281685430039943, 0.6265072259993758, 0.6271511589984584, 0.6234003620011208, 0.6349795429996448, 0.6264622769995185, 0.6145565170008922, 0.6124731980016804, 0.6299434559987276, 0.6234810769965407, 0.6231837700033793, 0.6328928109978733, 0.613104085005034, 0.6213234490023751, 0.6230911399979959, 0.6109169000010297, 0.623041507005837, 0.6207859389978694, 0.6283895160013344, 0.6196291460000793, 0.6207086910035287, 0.6266358799985028, 0.6164180589985335, 0.6272512849973282, 0.6163457260008727, 0.6201562930000364, 0.6240781280030205, 0.6150349029994686, 0.6137738329962303, 0.6700739120024082, 0.6316980970004806, 0.6275529520025884, 0.6236233599993284, 0.6226699800063216, 0.6303502159971686, 0.6239954470001976, 0.6369310340014636, 0.6162119590007933, 0.6194001420008135, 0.6116866060001485];[0.5355501750018448, 0.5361320829979377, 0.5287180329978582, 0.5374864299992623, 0.5379865709983278, 0.5331832759948156, 0.5391934240033152, 0.5392760920003639, 0.5334903730035876, 0.5315559830014536, 0.5512540779964183, 0.5352904629980912, 0.5300085750022845, 0.5312058160016022, 0.547698793001473, 0.523956871998962, 0.5478214790018683, 0.5348557659999642, 0.5358855140002561, 0.5246339550067205, 0.5284682789970248, 0.5361989779994474, 0.5583395729991025, 0.5437124850031978, 0.5387030079982651, 0.5356761519979045, 0.5366776950031635, 0.5375289960029477, 0.5498083210040932, 0.5441557950034621, 0.5302464009982941, 0.5305314479992376, 0.5293183459980355, 0.5423616080042848, 0.5387424550026481, 0.5411270940021495, 0.5378719670006831, 0.565632486002869, 0.5335002710016852, 0.5234203610016266, 0.5348559689991816, 0.535348432003957, 0.5279515110050852, 0.5477263890024915, 0.5417644929984817, 0.5377159119998396, 0.5393509700006689, 0.5397811770053522, 0.5313842570030829, 0.5399794309960271]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (32, 1, 5, 5)
---
  Complete contraction:  yxa,lix,woa,yvio->vlw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lix,yxa->liya                    woa,yvio,liya->vlw
   6           GEMM        liya,woa->liywo                       yvio,liywo->vlw
   6           TDOT        liywo,yvio->vlw                              vlw->vlw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (64, 32, 5, 5)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.00771832000464201;0.009938194998539984;0.04974344896618277;0.048714481003116816;1.2876111631239546;1.0211224248288742;1.2609762863054743;[0.010545799974352121, 0.00771832000464201, 0.007867590989917517, 0.007885286002419889, 0.007863114995416254, 0.007755120983347297, 0.008069081988651305, 0.007909272972028702, 0.0077978179906494915, 0.007947757025249302, 0.007961148978210986, 0.007832664996385574, 0.00798742804909125, 0.007978455047123134, 0.008032941957935691, 0.008069669012911618, 0.008131442999001592, 0.008013736980501562, 0.008053067023865879, 0.0082015449879691, 0.008321473025716841, 0.00822005997179076, 0.008384662971366197, 0.008215253008529544, 0.00836186797823757, 0.008267370983958244, 0.008232020947616547, 0.008231010986492038, 0.008416327997110784, 0.008240656985435635, 0.008250094018876553, 0.008294019964523613, 0.008331593009643257, 0.008191847999114543, 0.008214078028686345, 0.008998614968732, 0.008287445001769811, 0.00821506604552269, 0.008208824961911887, 0.00797253503696993, 0.008224585035350174, 0.008211623993702233, 0.008288101002108306, 0.008211556007154286, 0.008229874016251415, 0.008201844990253448, 0.008309023978654295, 0.00818200403591618, 0.008265009033493698, 0.00817908503813669];[0.010282798029948026, 0.009984770964365453, 0.010201441997196525, 0.010196430957876146, 0.010144978004973382, 0.010023023991379887, 0.010227584978565574, 0.010005073971115053, 0.010402892017737031, 0.010136542026884854, 0.010156376054510474, 0.01005476899445057, 0.010192741989158094, 0.010054186976049095, 0.010230675979983062, 0.010117164987605065, 0.010303630959242582, 0.01018650596961379, 0.01030485995579511, 0.00998061301652342, 0.010200237040407956, 0.010734653973486274, 0.010079235944431275, 0.010046295006759465, 0.0102937679621391, 0.009963040996808559, 0.010238986986223608, 0.010055069986265153, 0.01024876901647076, 0.01006667100591585, 0.010215418005827814, 0.009995255037210882, 0.010253091983031482, 0.010087027971167117, 0.010161243029870093, 0.010041875997558236, 0.010309470992069691, 0.010109145019669086, 0.010108010959811509, 0.009985405020415783, 0.010358355997595936, 0.010011861973907799, 0.01012087002163753, 0.009938194998539984, 0.01010305603267625, 0.010040785011369735, 0.010101750027388334, 0.009955359972082078, 0.010094159981235862, 0.009978077025152743];[0.050107155984733254, 0.04977195104584098, 0.05202174209989607, 0.05180472898064181, 0.0516738019650802, 0.050000972114503384, 0.05008533602813259, 0.05197611701441929, 0.050665582064539194, 0.05177288502454758, 0.051711389038246125, 0.05194682499859482, 0.05057991907233372, 0.04992712801322341, 0.049898186058271676, 0.05047176097286865, 0.05205668800044805, 0.05072089401073754, 0.04995591897750273, 0.05080283398274332, 0.04980829608393833, 0.04992369300452992, 0.04986665002070367, 0.05053874594159424, 0.05056929506827146, 0.05075646302429959, 0.05084177991375327, 0.051796184037812054, 0.050066372961737216, 0.05164074001368135, 0.05091231100959703, 0.049870343995280564, 0.050604260934051126, 0.050163326028268784, 0.04987214703578502, 0.05067221913486719, 0.051953755028080195, 0.04974344896618277, 0.04975149693200365, 0.0498702609911561, 0.051746478013228625, 0.05072786199161783, 0.05174858804093674, 0.05068346002371982, 0.04994835698744282, 0.05013013503048569, 0.051623938023112714, 0.050111298041883856, 0.050014796026516706, 0.0516715080011636];[0.05081252701347694, 0.049135900975670666, 0.04902685800334439, 0.05064162000780925, 0.05079740798100829, 0.04892829799791798, 0.048732912982814014, 0.04884931992273778, 0.0506992990267463, 0.049186948919668794, 0.04927003401098773, 0.048714481003116816, 0.04874883301090449, 0.050785986066330224, 0.050960134947672486, 0.05080391198862344, 0.04902216704795137, 0.04916419094661251, 0.0506251470069401, 0.048965860973112285, 0.04880255606258288, 0.0506816390552558, 0.048752158996649086, 0.05046563612995669, 0.04892412596382201, 0.048840005008969456, 0.04904002702096477, 0.05059258500114083, 0.04996720497729257, 0.04905046499334276, 0.04904723895015195, 0.04912727698683739, 0.04894467297708616, 0.05075001501245424, 0.049192862934432924, 0.04879984294530004, 0.0490030650398694, 0.049035258998628706, 0.04885707900393754, 0.05063676799181849, 0.049067029962316155, 0.04913060297258198, 0.04911958600860089, 0.0487368349567987, 0.04888230899814516, 0.05070798599626869, 0.04902390198549256, 0.05062755005201325, 0.05053385399514809, 0.049021382990758866]
conv2.1;0.010948901006486267;0.05811990599613637;1.3083078670315444;1.308814631018322;5.308286736879382;0.9996128069057547;5.310342864964771;[0.0173727729707025, 0.010948901006486267, 0.011473038990516216, 0.012131410010624677, 0.012927128991577774, 0.013389064057264477, 0.013718675007112324, 0.013842638989444822, 0.01435853901784867, 0.014279767987318337, 0.01434893801342696, 0.014325805997941643, 0.014623157039750367, 0.014828358020167798, 0.01538033498218283, 0.014903417031746358, 0.014675997954327613, 0.01485568901989609, 0.01497425400884822, 0.014894580002874136, 0.01489145599771291, 0.014779016026295722, 0.014874227985274047, 0.01489315798971802, 0.015093961032107472, 0.014676191029138863, 0.014909540012013167, 0.014618970977608114, 0.014870012004394084, 0.015349876950494945, 0.014990650990512222, 0.014711130992509425, 0.01476052199723199, 0.01489890000084415, 0.014872295025270432, 0.014990389987360686, 0.01468468300299719, 0.015242873050738126, 0.014732893032487482, 0.01488892501220107, 0.0146898030070588, 0.015007050009444356, 0.014894896012265235, 0.015380514960270375, 0.014896538981702179, 0.014927564014215022, 0.014648595999460667, 0.014727525995112956, 0.014857453003060073, 0.014892914041411132];[0.0600813869968988, 0.06035422597778961, 0.0600935869733803, 0.06056417402578518, 0.058401386020705104, 0.06022370798746124, 0.058369316975586116, 0.05932230199687183, 0.05894184502540156, 0.05841038195649162, 0.060349227976985276, 0.05811990599613637, 0.059180022042710334, 0.05966055899625644, 0.060415982035920024, 0.05823663802584633, 0.06061712896917015, 0.05964013503398746, 0.058204584987834096, 0.0604419179726392, 0.05852755199884996, 0.05845712503651157, 0.06018546596169472, 0.05840947898104787, 0.060458795982412994, 0.05945973703637719, 0.05906603700714186, 0.059967849985696375, 0.06045322900172323, 0.05997734796255827, 0.0602362280478701, 0.05975775804836303, 0.06016230501700193, 0.05985226598568261, 0.058708964032121, 0.05819541501114145, 0.05890762305352837, 0.05969646602170542, 0.06032742100069299, 0.059723477985244244, 0.06033003801712766, 0.060964047035668045, 0.06021237198729068, 0.05855076701845974, 0.05946770298760384, 0.05850846599787474, 0.05867307598236948, 0.058760054991580546, 0.05905989703023806, 0.06044334900798276];[1.3191660879529081, 1.344530992966611, 1.3167359679937363, 1.3193101470242254, 1.314194311038591, 1.3379462189041078, 1.3165926900110207, 1.3237600800348446, 1.3248787850607187, 1.3168455500272103, 1.3192500779405236, 1.3221321849850938, 1.3152142789913341, 1.3146288719726726, 1.3330708939465694, 1.3522521389531903, 1.332277286972385, 1.3359135560458526, 1.3272975250147283, 1.3264136459911242, 1.3083078670315444, 1.3322187240119092, 1.3187654339708388, 1.338869761035312, 1.3218083080137148, 1.324842233036179, 1.3207286840188317, 1.322899853985291, 1.315292280050926, 1.340754700009711, 1.3228330049314536, 1.3137750410242006, 1.3158544179750606, 1.3234798309276812, 1.3365611729677767, 1.3151893290341832, 1.327062650991138, 1.3197733859415166, 1.3419293100596406, 1.3312646700069308, 1.3265457829111256, 1.3322776489076205, 1.324301911983639, 1.4524790699942969, 1.3538018279941753, 1.3159428049693815, 1.318839785992168, 1.316616814932786, 1.3152573559200391, 1.3239859659806825];[1.3220036910497583, 1.323121091001667, 1.3403168160002679, 1.334474989969749, 1.3257065870566294, 1.3170399180380628, 1.3224449040135369, 1.327430140983779, 1.4018501140526496, 1.3256521350704134, 1.3409906119923107, 1.3174682109383866, 1.3167458980460651, 1.4069049699464813, 1.3389173470204696, 1.3145070690079592, 1.3167521390132606, 1.3170891850604676, 1.320016574987676, 1.3529300829395652, 1.3377155799535103, 1.3164821739774197, 1.316899046942126, 1.3408438950427808, 1.3174350169720128, 1.3306137390318327, 1.3328494530287571, 1.3291158989886753, 1.338615978951566, 1.3398712639464065, 1.3292184999445453, 1.3116867889766581, 1.3240735269500874, 1.3408796999719925, 1.3315863069146872, 1.3337118970230222, 1.32027686299989, 1.3303151229629293, 1.3166344490018673, 1.3206199359847233, 1.3358169919229113, 1.3098010489484295, 1.308814631018322, 1.316258090955671, 1.3386475219740532, 1.316834393015597, 1.3420125858974643, 1.3244714529719204, 1.3193283639848232, 1.3281349769677036]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (32, 1, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (64, 32, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.000380938989110291;0.0010785689810290933;;;2.8313431070633244;;;[0.0004110489971935749, 0.00038640701677650213, 0.00038752402178943157, 0.00039299693889915943, 0.0003892970271408558, 0.00039815891068428755, 0.00038713891990482807, 0.00038594193756580353, 0.00040254800114780664, 0.00039167795330286026, 0.0003891859669238329, 0.00039522803854197264, 0.0004002390196546912, 0.0003865240141749382, 0.0003832560032606125, 0.0003817040706053376, 0.00038683495949953794, 0.00038413400761783123, 0.000382852042093873, 0.0003855489194393158, 0.0003860240103676915, 0.00038257893174886703, 0.00038200500421226025, 0.00038177508395165205, 0.0003847710322588682, 0.0003844429738819599, 0.0003829309716820717, 0.00038098194636404514, 0.00038506207056343555, 0.00038164807483553886, 0.00038266798947006464, 0.0003856309922412038, 0.00038365996442735195, 0.00038096692878752947, 0.0003812890499830246, 0.00038204609882086515, 0.0003856050316244364, 0.00040332693606615067, 0.00038272805977612734, 0.00038364098872989416, 0.0003855259856209159, 0.0003860130673274398, 0.000380938989110291, 0.0003848569467663765, 0.00038826395757496357, 0.00038190698251128197, 0.0003847579937428236, 0.0003818150144070387, 0.00038562703412026167, 0.0003833450609818101];[0.0011535779340192676, 0.0011004169937223196, 0.001083860988728702, 0.0010902179637923837, 0.001133111072704196, 0.001092557911761105, 0.0010828679660335183, 0.0010818890295922756, 0.0010785689810290933, 0.001088902004994452, 0.001093945000320673, 0.0011019209632650018, 0.0011140370042994618, 0.0011158040724694729, 0.0011030170135200024, 0.0011025749845430255, 0.0011033510090783238, 0.0011000479571521282, 0.0011007250286638737, 0.0011083509307354689, 0.0011097090318799019, 0.001128760981373489, 0.0011038080556318164, 0.0011101440759375691, 0.0011137539986521006, 0.0011064789723604918, 0.0011074779322370887, 0.0011126119643449783, 0.0013799319276586175, 0.0011139849666506052, 0.00112906692083925, 0.0011130430502817035, 0.001110726036131382, 0.0011182859307155013, 0.001113333972170949, 0.0011111230123788118, 0.0011083249701187015, 0.001129962969571352, 0.0011098200920969248, 0.0011234270641580224, 0.0011315559968352318, 0.0011072061024606228, 0.0011106720194220543, 0.0013961909571662545, 0.0011106570018455386, 0.0011107890168204904, 0.0011023069964721799, 0.0011083630379289389, 0.001126011018641293, 0.0011092580389231443];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0010248110629618168;0.004118872922845185;;;4.019153453458229;;;[0.0010624140268191695, 0.001038279035128653, 0.0010337559506297112, 0.001037816982716322, 0.0010412470437586308, 0.001030398067086935, 0.00103775504976511, 0.001031337073072791, 0.001042200019583106, 0.0010363130131736398, 0.0010407210793346167, 0.0010333099635317922, 0.0010391169926151633, 0.0010342940222471952, 0.0010357069550082088, 0.001033490989357233, 0.001038230024278164, 0.0010373640106990933, 0.0010351469973102212, 0.0010290369391441345, 0.001035266905091703, 0.0010273640509694815, 0.0010314789833500981, 0.001029777922667563, 0.0010304090101271868, 0.0010302900336682796, 0.0010302900336682796, 0.0010275340173393488, 0.0010339379077777267, 0.0010309440549463034, 0.0010267950128763914, 0.0010287190089002252, 0.0010336609557271004, 0.0010278039844706655, 0.0010289939818903804, 0.0010295358952134848, 0.0010320170549675822, 0.0010276659158989787, 0.0010312109952792525, 0.0010248110629618168, 0.0010329779470339417, 0.0010286520700901747, 0.001030059065669775, 0.0010290320497006178, 0.001040518982335925, 0.0010274449596181512, 0.0010281669674441218, 0.0010276969987899065, 0.0010345149785280228, 0.0010298560373485088];[0.004166309023275971, 0.004143030033446848, 0.004158930969424546, 0.004138826974667609, 0.0041479229694232345, 0.004146018996834755, 0.0041421010391786695, 0.004118872922845185, 0.0041516919154673815, 0.004152273992076516, 0.004144130973145366, 0.004147607018239796, 0.004135211929678917, 0.004155110917054117, 0.004146532970480621, 0.0041389260441064835, 0.004168642102740705, 0.004145747981965542, 0.004475567024201155, 0.004137748037464917, 0.004147450905293226, 0.0041548419976606965, 0.004149709013290703, 0.004144211998209357, 0.0041592419147491455, 0.004128267988562584, 0.0041499120416119695, 0.0041511759627610445, 0.004164304002188146, 0.004140735953114927, 0.0041345469653606415, 0.004463481949642301, 0.004155296948738396, 0.0041336159920319915, 0.004150255001150072, 0.004144637961871922, 0.004134985967539251, 0.004141716053709388, 0.00414304796140641, 0.004147471045143902, 0.004149024025537074, 0.004149405984207988, 0.004141889046877623, 0.004137126030400395, 0.004476515925489366, 0.004143015015870333, 0.004152372013777494, 0.004136947100050747, 0.004138370975852013, 0.004139536991715431];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (32, 1, 5, 5)
---
  Complete contraction:  sqj,fmq,xwj,srmw->rfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fmq,sqj->fmsj                    xwj,srmw,fmsj->rfx
   6           GEMM        fmsj,xwj->fmsxw                       srmw,fmsxw->rfx
   6           TDOT        fmsxw,srmw->rfx                              rfx->rfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (64, 32, 5, 5)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.000404885970056057;0.0010282299481332302;;;2.53955440340615;;;[0.0004453440196812153, 0.0004235049709677696, 0.0004280880093574524, 0.00041266903281211853, 0.0004191930638626218, 0.0004148009466007352, 0.00041272398084402084, 0.00041334901470690966, 0.0004131089663133025, 0.0004245399031788111, 0.0004205419681966305, 0.00041170092299580574, 0.0004114980110898614, 0.00041875801980495453, 0.00041278102435171604, 0.00040927098598331213, 0.00040788401383906603, 0.0004068249836564064, 0.00040792999789118767, 0.00041025702375918627, 0.00040855701081454754, 0.0004071370931342244, 0.0004049029666930437, 0.000404885970056057, 0.0004086539847776294, 0.0004081869265064597, 0.0004068280104547739, 0.0004056579200550914, 0.0004079369828104973, 0.00041101803071796894, 0.0004068500129505992, 0.00040688307490199804, 0.000408814987167716, 0.0004083679523319006, 0.0004061019280925393, 0.0004062120569869876, 0.0004096719203516841, 0.0004183999262750149, 0.0004064550157636404, 0.00040653604082763195, 0.0004097189521417022, 0.00040583196096122265, 0.00040800694841891527, 0.00040659308433532715, 0.0004086610861122608, 0.00040792394429445267, 0.0004068989073857665, 0.0004060380160808563, 0.0004095539916306734, 0.0004075299948453903];[0.0011085919104516506, 0.0010535309556871653, 0.0010469959815964103, 0.0010408509988337755, 0.0010282299481332302, 0.0010552849853411317, 0.0010520489886403084, 0.0010740269208326936, 0.0010678940452635288, 0.0010662400163710117, 0.0010671099880710244, 0.0010534629691392183, 0.0010531590087339282, 0.0010567409917712212, 0.0010553949978202581, 0.001055083004757762, 0.0010606589494273067, 0.0010617240332067013, 0.0010614460334181786, 0.0010765510378405452, 0.0010782930767163634, 0.0010613750200718641, 0.0010586139978840947, 0.0010696089593693614, 0.0010601060930639505, 0.0010622000554576516, 0.0010654190555214882, 0.0010661560809239745, 0.0010654310462996364, 0.0010730259818956256, 0.001058681053109467, 0.0010665830923244357, 0.0010678149992600083, 0.0010663249995559454, 0.0010656079975888133, 0.0010699989506974816, 0.0010674470104277134, 0.0010632521007210016, 0.0010621959809213877, 0.0010829350212588906, 0.0010805389611050487, 0.0010635210201144218, 0.0010579990921542048, 0.0010625480208545923, 0.0010595939820632339, 0.0010630160104483366, 0.0010654140496626496, 0.001067893928848207, 0.0010673960205167532, 0.0010707010515034199];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.001026393030770123;0.00408625602722168;;;3.9811806050121765;;;[0.0010597630171105266, 0.0010470079723745584, 0.0010368189541622996, 0.0010361939202994108, 0.0010438590543344617, 0.0010370060335844755, 0.0010431880364194512, 0.0010395150166004896, 0.0010427359957247972, 0.0010436760494485497, 0.001032775966450572, 0.001037487993016839, 0.0010388289811089635, 0.0010350360535085201, 0.0010369030060246587, 0.0010321709560230374, 0.0010409709066152573, 0.0010340720182284713, 0.0010457029566168785, 0.0010327108902856708, 0.0010332580422982574, 0.001031536958180368, 0.0010306090116500854, 0.0010345940245315433, 0.0010340289445593953, 0.0010302430018782616, 0.0010278859408572316, 0.0010278749978169799, 0.0010322240414097905, 0.0010266730096191168, 0.0010287819895893335, 0.0010297009721398354, 0.0010307400953024626, 0.001030268962495029, 0.0010297780390828848, 0.0010270789498463273, 0.0010311729274690151, 0.0010291760554537177, 0.0010289070196449757, 0.001028030994348228, 0.0010312939994037151, 0.0010284960735589266, 0.0010280678980052471, 0.001027554040774703, 0.0010323550086468458, 0.0010299819987267256, 0.0010275599779561162, 0.001026393030770123, 0.0010305700125172734, 0.0010275410022586584];[0.004146742983721197, 0.004113178933039308, 0.004110272973775864, 0.0040969239780679345, 0.004123448976315558, 0.00408625602722168, 0.004104045103304088, 0.0041128050070255995, 0.004098569042980671, 0.004106967011466622, 0.004127769963815808, 0.004104582010768354, 0.004103866987861693, 0.004089441965334117, 0.004098008037544787, 0.004420317942276597, 0.004097910947166383, 0.0041130209574475884, 0.004108342109248042, 0.00410600402392447, 0.0041054029716178775, 0.004162169992923737, 0.00411358498968184, 0.004098259028978646, 0.004091159091331065, 0.004110179026611149, 0.004099201993085444, 0.004105902975425124, 0.0044131220784038305, 0.004116996075026691, 0.004102468956261873, 0.004097645985893905, 0.004118693061172962, 0.004109531990252435, 0.0040903519839048386, 0.004100775928236544, 0.0041017449693754315, 0.004112109076231718, 0.004105536034330726, 0.004123068996705115, 0.004098844947293401, 0.004411158966831863, 0.004095050971955061, 0.004107758984901011, 0.004109165980480611, 0.00410699297208339, 0.004103968036361039, 0.004088563960976899, 0.004101246013306081, 0.004102868959307671];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (768, 128, 5, 5)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  2.458e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (64, 32, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (80, 64, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (192, 80, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 192, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 48, 5, 5)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 256, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 256, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 288, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 288, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (384, 288, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 768, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 1, 7)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 7, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      gfi,jedxi->gfjedx               nvx,jecvf,gfjedx->ecdng
   8           GEMM    gfjedx,nvx->gfjednv                  jecvf,gfjednv->ecdng
   8              0   gfjednv,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 7, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 1, 7)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 768, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 1, 7)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 7, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      gfi,jedxi->gfjedx               nvx,jecvf,gfjedx->ecdng
   8           GEMM    gfjedx,nvx->gfjednv                  jecvf,gfjednv->ecdng
   8              0   gfjednv,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 7, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 1, 7)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 1, 7)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 7, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (320, 192, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   8           GEMM    nvjedi,gfi->nvjedgf                  jecvf,nvjedgf->ecdng
   8              0   nvjedgf,jecvf->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 1280, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 1280, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 1, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 3, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 1280, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 448, 3, 3)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      nvx,jedxi->nvjedi               gfi,jecvf,nvjedi->ecdng
   7           TDOT      jecvf,gfi->jecvgi                  nvjedi,jecvgi->ecdng
   8              0   jecvgi,nvjedi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 1280, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 2048, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 2048, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 2048, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 2048, 1, 1)
---
  Complete contraction:  jedxi,nvx,gfi,jecvf->ecdng
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      jecvf,nvx->jecfnx               jedxi,gfi,jecfnx->ecdng
   8           TDOT    jecfnx,gfi->jecnxgi                  jedxi,jecnxgi->ecdng
   8              0   jecnxgi,jedxi->ecdng                          ecdng->ecdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.027308757998980582;0.3853589339996688;2.5842480100036482;2.5904513170025893;14.111184917822115;0.9976053180547245;14.145057832428309;[0.027308757998980582, 0.02794802100106608, 0.0277516630012542, 0.02820120500109624, 0.02770651099854149, 0.028080074000172317, 0.027759361000789795, 0.028072676999727264, 0.027817854002933018, 0.028271864997805096, 0.027758946998801548, 0.02808055800414877, 0.02779892699618358, 0.028046520994394086, 0.027840927003126126, 0.028090276995499153, 0.028065994003554806, 0.028035631999955513, 0.02772576799907256, 0.028083044999220874, 0.027794489004008938, 0.028002792001643684, 0.027738778000639286, 0.028060210999683477, 0.027720788995793555, 0.028180643006635364, 0.027765412000007927, 0.028176505002193153, 0.027939920997596346, 0.028025551000609994, 0.02777617300307611, 0.02804081700014649, 0.0279129330010619, 0.0280876190008712, 0.0279270169994561, 0.028171834004751872, 0.027961396997852717, 0.028309629000432324, 0.027731185000448022, 0.028097483998863026, 0.027873027000168804, 0.028082470002118498, 0.02792660800332669, 0.028118428999732714, 0.027743158003431745, 0.028209948999574408, 0.02777406299719587, 0.02806976000283612, 0.027786926002590917, 0.028102159005356953];[0.39700102099595824, 0.3915089449947118, 0.38760797400027514, 0.38990457900217734, 0.39076520299568074, 0.3909638620025362, 0.3873267630042392, 0.3876724910005578, 0.3908035189961083, 0.41393261699704453, 0.3865414090032573, 0.3888649180007633, 0.3879959920013789, 0.39127044600172667, 0.3867052749992581, 0.39378163399669575, 0.3900647439950262, 0.3932474120010738, 0.3896433430054458, 0.38816265600326005, 0.38698361400020076, 0.3868946290021995, 0.3960778170003323, 0.38911988899781136, 0.3927606150027714, 0.39067761899787, 0.3876052709965734, 0.3907601050013909, 0.38827626300189877, 0.39037084199662786, 0.3890335610049078, 0.391264518002572, 0.38944040299975313, 0.38902656199934427, 0.3897583069992834, 0.3874344080031733, 0.3884780500011402, 0.3898161559991422, 0.3872375069986447, 0.3959644409987959, 0.3869064470054582, 0.39191316299547907, 0.3853589339996688, 0.3913595570047619, 0.39055314100551186, 0.3888146469980711, 0.40711883799667703, 0.39181737000035355, 0.3871677599963732, 0.387044323993905];[2.5981077420001384, 2.6075566040017293, 2.611504281005182, 2.6047332000016468, 2.6384720190035296, 2.6028598100019735, 2.5842480100036482, 2.5980692299999646, 2.6071267969964538, 2.59094243501022, 2.584832737004035, 2.596192744014843, 2.6019985070015537, 2.59247747300833, 2.593745828991814, 2.6057431570079643, 2.5897613990018726, 2.597417281001981, 2.609466711997811, 2.5933207560083247, 2.600590148002084, 2.5907183090021135, 2.600779821994365, 2.6054511340043973, 2.592524173000129, 2.5898921029947815, 2.6068907840017346, 2.6089362390048336, 2.62777384200308, 2.615957565998542, 2.6127983100013807, 2.6069965479982784, 2.615147166994575, 2.616830516992195, 2.5844160030028434, 2.5924044929997763, 2.6071648889992503, 2.6232018940063426, 2.591953317001753, 2.611016100003326, 2.6060840399950393, 2.5987106719985604, 2.591914598007861, 2.586702315005823, 2.5875433339970186, 2.606127564999042, 2.605620614005602, 2.5908397429957404, 2.6092653029991197, 2.655801682987658];[2.600946827995358, 2.6147660429996904, 2.609531657988555, 2.619412286003353, 2.6173820349940797, 2.6145835110000917, 2.5982419490028406, 2.612895586004015, 2.61905138399743, 2.6151855979915126, 2.6059933790093055, 2.594501116000174, 2.6148346660047537, 2.608510288002435, 2.6053526630057604, 2.6606074269948294, 2.6117871230017045, 2.606192628001736, 2.6081364409983507, 2.609494837000966, 2.596485020010732, 2.6093318190105492, 2.5994610540074063, 2.604157461995783, 2.5965143220091704, 2.5928140920004807, 2.5904513170025893, 2.6125683880018187, 2.607983781002986, 2.6080803699951502, 2.612291078999988, 2.650205639001797, 2.609958294997341, 2.6005384839954786, 2.6090487479959847, 2.614411537986598, 2.6121080449956935, 2.6206672220068867, 2.5993266470104572, 2.6186196990020107, 2.6122676329978276, 2.605165578002925, 2.6104057269985788, 2.591995955001039, 2.6143524939980125, 2.6076119900026242, 2.59729851699376, 2.614384559004975, 2.602031246002298, 2.609695522005495]
Conv2d\_2a\_3x3.conv;0.08670840699778637;1.0727333219983848;6.845985161009594;6.8526865579988225;12.371733712346614;0.9990220774097122;12.38384415329873;[0.08670840699778637, 0.09982202800165396, 0.10075161100394325, 0.10374379900167696, 0.10071128500567283, 0.10101579499314539, 0.10331091799889691, 0.10071007900114637, 0.10040566899988335, 0.1006589000025997, 0.10058374200161779, 0.10090873800072586, 0.10092928100493737, 0.10386040700541344, 0.10008616599952802, 0.1011972100022831, 0.10069449600268854, 0.10364305799885187, 0.10001758299767971, 0.10024258600606117, 0.10277793400018709, 0.10004031499556731, 0.09977528799936408, 0.09983868299605092, 0.10040104999643518, 0.10030814500350971, 0.1000464530006866, 0.1035361260001082, 0.10016876900044736, 0.10314950199972373, 0.09966048599744681, 0.10026346400263719, 0.10034347100008745, 0.100043578997429, 0.10013254200021038, 0.10299019700323697, 0.09983988999738358, 0.10003167599643348, 0.10282012000243412, 0.1031821470023715, 0.09998324200569186, 0.10029590799967991, 0.09993933999794535, 0.10003998499450972, 0.09977549700124655, 0.10069780699996045, 0.09973055500449846, 0.0998316760014859, 0.09997337900131242, 0.10024191700358642];[1.11918990900449, 1.0950335169982282, 1.0727333219983848, 1.121015119999356, 1.093264644005103, 1.0936031980018015, 1.0842980599991279, 1.0821769929971197, 1.081950316001894, 1.084158726996975, 1.0810944289987674, 1.087349841996911, 1.0803101709971088, 1.092157008999493, 1.0960305089975009, 1.086140087005333, 1.078916072001448, 1.0919398220066796, 1.080837285000598, 1.0851261900024838, 1.089347777000512, 1.089039877995674, 1.0817268009996042, 1.0905908310014638, 1.09477895800228, 1.089002120999794, 1.078041895001661, 1.0873978119998355, 1.095799036003882, 1.0904514759968151, 1.0852863260006416, 1.0762950130010722, 1.0847501030002604, 1.0944240119933966, 1.0974300860034418, 1.084429928996542, 1.0832370170028298, 1.0935676490043988, 1.0831543210006203, 1.09103929700359, 1.0889319599955343, 1.0891011619969504, 1.0749620479982696, 1.1075740589949419, 1.1022044509954867, 1.0879292710014852, 1.084222025994677, 1.0863767720002215, 1.0858793790030177, 1.0870980249965214];[6.9864632850003545, 7.0422982850068365, 7.042142756996327, 6.934976338001434, 6.984943886003748, 6.972289411998645, 7.151708987010352, 6.935972084989771, 7.006163359001221, 6.863014763999672, 7.0162608879982145, 7.076402250990213, 7.033896591994562, 6.935119804998976, 6.967127736999828, 7.017973320005694, 6.963172840994957, 6.938795474990911, 6.8966365909946035, 6.845985161009594, 7.005113004997838, 6.949058045007405, 6.925294027001655, 7.018517945994972, 6.989640899002552, 6.919756830997358, 7.105179042999225, 6.877247233001981, 6.924972893000813, 6.978839114002767, 6.868241834003129, 6.889946354000131, 7.000944511994021, 7.032883751002373, 7.024527923007554, 6.938672771007987, 6.9084404120076215, 7.107089166995138, 6.921164780003892, 6.894808826997178, 7.071882901997014, 6.97464881799533, 7.011571339993679, 6.925332591992628, 6.993821127995034, 6.946860652999021, 6.918844148000062, 6.935475390993815, 6.938792028995522, 6.923827345999598];[6.865193952995469, 6.971916344009514, 6.940207176012336, 7.02143777099991, 7.076146212995809, 7.071924238000065, 7.078563402996224, 7.027519358998688, 7.090492109004117, 6.8994550249990425, 6.8526865579988225, 6.9394262170098955, 7.092268353000691, 6.929928461009695, 6.891939029999776, 7.055700590004562, 7.052976519000367, 6.9127532620041166, 7.025058852996153, 7.121269900002517, 6.96600643099373, 6.8731209989928175, 6.860541952002677, 7.054215058000409, 6.965652163999039, 6.970313639001688, 7.034455455992429, 6.962760132999392, 6.865905789993121, 6.9075279710014, 6.988333652996516, 7.0713906709934236, 6.9434429239991005, 7.04515532800724, 7.078684227999474, 7.005265169005725, 7.029270072001964, 6.948565617007262, 6.933468295996136, 7.001741327003401, 6.978228550993663, 6.909007267000561, 7.02275041599205, 6.936886936993687, 6.970669676004036, 6.873533136997139, 6.864497870999912, 6.925126567010011, 6.989687621993653, 6.89536337699974]
Conv2d\_2b\_3x3.conv;0.18996461799542885;1.3873460430040723;10.258889684002497;10.27540837800916;7.3031812852510045;0.9983924051094635;7.314940746619848;[0.19060874000570038, 0.19278505300462712, 0.1923254619978252, 0.19279075400118018, 0.19213674899947364, 0.19231492900144076, 0.19231296100042528, 0.1944170220012893, 0.1922299979996751, 0.19271950199618004, 0.19208039899967844, 0.19268114100123057, 0.19060695000371197, 0.1925571050014696, 0.19156165000458714, 0.19277869100187672, 0.1923067669995362, 0.19204921400523745, 0.1935952659987379, 0.19160944000032032, 0.19080075500096427, 0.19206970599771012, 0.19110573900252348, 0.1925711079966277, 0.18996461799542885, 0.19258516999980202, 0.19197431200154824, 0.19278920099895913, 0.192127984999388, 0.1925061090005329, 0.1920860280006309, 0.19522397599939723, 0.1905790689997957, 0.19168078099755803, 0.1919099320002715, 0.1914413330014213, 0.19121979399642441, 0.19144459500239464, 0.1922590329995728, 0.19264180900063366, 0.19541982199734775, 0.19182655199983856, 0.19104279799648793, 0.19166087199846515, 0.19141755599412136, 0.19131431199639337, 0.1908698289989843, 0.19133357400278328, 0.19212366900319466, 0.19169469600456068];[1.4289559149983688, 1.3956841949984664, 1.4105200649937615, 1.395358303001558, 1.3957577629989828, 1.4000849389994983, 1.396422175996122, 1.3984733000033884, 1.393546551997133, 1.3990247949986951, 1.3881716409960063, 1.3992114040011074, 1.3990781309985323, 1.3972078320002765, 1.3952552209957503, 1.3966961449987139, 1.3988329989952035, 1.4412466839930858, 1.3955627329996787, 1.3978536479989998, 1.39413965499989, 1.3966666990017984, 1.3988237399971695, 1.3951333269942552, 1.3937414710017038, 1.3964830620025168, 1.390741592993436, 1.403751835001458, 1.3955060549997143, 1.4059682369988877, 1.3873460430040723, 1.3972046679991763, 1.395932392006216, 1.39547501099878, 1.4326429689972429, 1.3955832080027903, 1.3936695560041699, 1.3959603769981186, 1.3915899130006437, 1.395530563997454, 1.3925822489982238, 1.3938181140038068, 1.389318423003715, 1.4049235740021686, 1.4261864110012539, 1.3931353239968303, 1.438916530001734, 1.3954549839982064, 1.4030564889981179, 1.3948921839983086];[10.322052098999848, 10.562354891007999, 10.315052373000071, 10.296220659001847, 10.300867992998974, 10.547822058993916, 10.541431115001615, 10.29459777399461, 10.585823601999437, 10.291685716001666, 10.288398755001253, 10.272349222992489, 10.53787273299531, 10.294056204998924, 10.337885571003426, 10.284940101992106, 10.26500668600056, 10.277416624005127, 10.612086903995078, 10.57667339600448, 10.258889684002497, 10.5039995479965, 10.557946342996729, 10.29630223899585, 10.316125546007243, 10.292957793004462, 10.282646450999891, 10.541893923007592, 10.56967726298899, 10.336927676995401, 10.274048056999163, 10.518285772006493, 10.513417812006082, 10.304018647002522, 10.33720161599922, 10.296555672000977, 10.321684586997435, 10.523887845993158, 10.298980300998664, 10.339930100002675, 10.297436216002097, 10.296745802006626, 10.288081099002738, 10.306337690999499, 10.333033148999675, 10.28848775098595, 10.262566081997647, 10.487549674006004, 10.57992271600233, 10.2943699009993];[10.539479293001932, 10.523786908001057, 10.319196488999296, 10.565896583000722, 10.33741225599806, 10.310345110992785, 10.28538142999605, 10.528797269995266, 10.344191830001364, 10.726579147994926, 10.277967618996627, 10.53361040699383, 10.32176044100197, 10.529758301003312, 10.58613758100546, 10.3429821529935, 10.311798621994967, 10.548402818996692, 10.580699555001047, 10.313291715996456, 10.308253764000256, 10.575794272997882, 10.30896528899757, 10.27540837800916, 10.292272664992197, 10.577773139993951, 10.514711695002916, 10.276232651995088, 10.511854794996907, 10.54593981099606, 10.283852403998026, 10.576178074989002, 10.534657609001442, 10.50133900000219, 10.532828909003001, 10.339101105986629, 10.346466620001593, 10.321103189999121, 10.329783453002165, 10.317064271999698, 10.583527395006968, 10.582408882997697, 10.326586896007939, 10.31977096501214, 10.528059349002433, 10.569577970003593, 10.315979040009552, 10.535093452002911, 10.525582089998352, 10.55991636699764]
Conv2d\_3b\_1x1.conv;0.028066236001905054;0.18132659399998374;0.5624888859965722;0.5601893060011207;6.460666616915636;1.0041050051666764;6.434253971120477;[0.028066236001905054, 0.028799024999898393, 0.02850425699580228, 0.02926253100304166, 0.02916368000296643, 0.028960529998585116, 0.028996587003348395, 0.029236816997581627, 0.02906820600037463, 0.029220598000392783, 0.02921557199442759, 0.02899000400066143, 0.029065638002066407, 0.029279030997713562, 0.029419389997201506, 0.028892672999063507, 0.029173887996876147, 0.029257089998282026, 0.02926104800280882, 0.028878235003503505, 0.028786925999156665, 0.029091238000546582, 0.029109671006153803, 0.029044675997283775, 0.02920799999992596, 0.0292683660009061, 0.029114495002431795, 0.02945106400147779, 0.02884414700383786, 0.029340253997361287, 0.029148075998818967, 0.029288338002515957, 0.028728347999276593, 0.028824729000916705, 0.02909375200397335, 0.029241525000543334, 0.028788593001081608, 0.028974256994843017, 0.02901782200206071, 0.02916882400313625, 0.02925069400225766, 0.028818583996326197, 0.029192789996159263, 0.029235003996291198, 0.02881864199298434, 0.029393861004791688, 0.029244693003420252, 0.028879427998617757, 0.029114907993061934, 0.029386364003585186];[0.1860622290041647, 0.1836611000035191, 0.2033102180066635, 0.18304076999629615, 0.18230571300227894, 0.18297311499918578, 0.18163112200272735, 0.18340053499559872, 0.18213262800418306, 0.18367702500108862, 0.1821145229987451, 0.1829305330029456, 0.18247546399652492, 0.1826089710011729, 0.1817875240012654, 0.182697192998603, 0.1818487529963022, 0.182953178002208, 0.18189513399556745, 0.18291331300133606, 0.18159674100024858, 0.18238637800095603, 0.18199293599900557, 0.1830539249931462, 0.1820677159994375, 0.18353163600113476, 0.1814652430039132, 0.18290835600055289, 0.18186156899901107, 0.18292677999852458, 0.18132659399998374, 0.18404944600479212, 0.1822752070002025, 0.182631636998849, 0.1819407160000992, 0.18284834700170904, 0.18181685599847697, 0.1826765490040998, 0.18219034199864836, 0.18289284400088945, 0.1818511489982484, 0.18355774100200506, 0.18240687400248135, 0.18239736000396078, 0.18224454500159482, 0.18291003700142028, 0.1824080930018681, 0.18283495999639854, 0.18247827800223604, 0.18297924700164003];[0.5651847049957723, 0.5677436850019149, 0.566702844997053, 0.5682912299889722, 0.5659641269958229, 0.5688801079959376, 0.563300452005933, 0.5656036240034155, 0.569960300992534, 0.5676753820007434, 0.5669168690001243, 0.565575179993175, 0.5737843349998002, 0.5715594730063458, 0.5672728039935464, 0.5651262049941579, 0.5665422599995509, 0.5661070590067538, 0.5677728989976458, 0.5676412219982012, 0.5660074070037808, 0.5735689620123594, 0.5663099169978523, 0.5674754519932321, 0.5678088459972059, 0.5693671439948957, 0.5685005139966961, 0.5665105509979185, 0.5645461750027607, 0.5699877490042127, 0.5652820660106954, 0.5681899010087363, 0.5676909799949499, 0.5657460330039612, 0.5644054049989791, 0.5668518849997781, 0.5684707920008805, 0.5665464390040142, 0.5662312330023269, 0.5652607670126599, 0.5667637150036171, 0.5650709960027598, 0.5652560759990592, 0.5662586879989249, 0.5653763229929609, 0.5669568769953912, 0.5624888859965722, 0.5687493720033672, 0.5647239569952944, 0.5638171459868317];[0.5670918000032543, 0.5642679290031083, 0.5638391989996308, 0.5656471690017497, 0.566001918996335, 0.5654457550044754, 0.5647732729994459, 0.5666591189947212, 0.5736630149913253, 0.5704038349940674, 0.5658912070066435, 0.5686698270073975, 0.5653915619986947, 0.5652504160025273, 0.5685689289966831, 0.5681314309986192, 0.5656504259968642, 0.5647010690081515, 0.6088678879968938, 0.5669550599996, 0.5646687109983759, 0.5673871110047912, 0.5614504840050358, 0.5654427419940475, 0.5663467349950224, 0.5661706590035465, 0.6086731279938249, 0.5635161489990423, 0.5644808210126939, 0.5645094659921597, 0.5657082200050354, 0.5601893060011207, 0.5621989560022485, 0.566503105997981, 0.5632957380003063, 0.5622076720028417, 0.6117341570061399, 0.5698006589955185, 0.5676419699957478, 0.5643323179974686, 0.5719010519969743, 0.5649188520037569, 0.5649364040073124, 0.5638510749995476, 0.6129195250032353, 0.5671966429945314, 0.565121852006996, 0.5652865839947481, 0.5640815439983271, 0.5655087929990259]
Conv2d\_4a\_3x3.conv;0.2685777250007959;0.8483614180004224;7.7471288870001445;7.75649037999392;3.158718460355967;0.9987930761807013;3.1625353996591907;[0.2714697370029171, 0.27214898799866205, 0.2713410930009559, 0.27208024600258796, 0.2711576560031972, 0.2722636890030117, 0.2718705580045935, 0.272224764994462, 0.27145009800005937, 0.27228866500081494, 0.27116268199461047, 0.2720651099953102, 0.27134342700446723, 0.2724107539979741, 0.27124412400007714, 0.2722861359943636, 0.27135517300484935, 0.27226187199994456, 0.2713112419951358, 0.2723401529947296, 0.27128074999927776, 0.27213601100083906, 0.27131054200435756, 0.27281337400199845, 0.27115144400158897, 0.27215207599510904, 0.27121575600176584, 0.2722047279967228, 0.271239683002932, 0.27225915800227085, 0.2711876840039622, 0.2685777250007959, 0.27132178800093243, 0.27223925400176086, 0.2711585869983537, 0.27210077500058105, 0.2715652350016171, 0.27204422300565057, 0.272600002004765, 0.27590214100200683, 0.27117696899949806, 0.2722960969986161, 0.2714405299993814, 0.2722774339999887, 0.2712003089982318, 0.2722442250014865, 0.2713111539997044, 0.27242297399789095, 0.27140042999963043, 0.2721419850058737];[0.8591233949991874, 0.8630473250013893, 0.8631406950007658, 0.86424124900077, 0.8615509149967693, 0.8671603690017946, 0.8563768950043595, 0.8656985799971153, 0.867617820003943, 0.8648159299991676, 0.861673907005752, 0.8632146180025302, 0.865149826000561, 0.8670582119957544, 0.864929839000979, 0.8673504710022826, 0.8680565399990883, 0.8640430169980391, 0.8625840410022647, 0.8694264090008801, 0.8645082889997866, 0.8937877960051992, 0.8639832539993222, 0.8674879780010087, 0.8656101290034712, 0.8678793439976289, 0.8637663589979638, 0.866096103003656, 0.8584459550038446, 0.8635615719977068, 0.860032090000459, 0.8624056560001918, 0.8695504539937247, 0.8653234950033948, 0.8650179649994243, 0.865376711000863, 0.8624604210053803, 0.8638025379987084, 0.8619147059944225, 0.8483614180004224, 0.8627306379930815, 0.8641967820003629, 0.9019806439973763, 0.8632647569975234, 0.8626328089958406, 0.8640178649948211, 0.8609720390013536, 0.8649403520030319, 0.859379863999493, 0.8663957290045801];[7.771837101994606, 7.820209547993727, 7.848422901995946, 7.760402250001789, 7.8130819240032, 7.791776672995184, 7.814004011001089, 7.829554076997738, 7.768711448996328, 7.82351012199797, 7.815088694995211, 7.753898702001607, 7.823671837002621, 7.8521129339933395, 7.815857636989676, 7.754433164001966, 7.897737054991012, 7.772973879997153, 7.77577497799939, 7.7471288870001445, 7.816764411996701, 7.772069776998251, 7.822278801999346, 7.774845743995684, 7.789658514993789, 7.837066974003392, 7.773047041002428, 7.758641337000881, 7.822222700000566, 7.78470631599339, 7.752431747991068, 7.7863693030012655, 7.771527261997107, 7.797698435992061, 7.786444072997256, 7.811819486996683, 7.766721620995668, 7.784860771993408, 7.767792809994717, 7.788059621001594, 7.773812931998691, 7.773604335998243, 7.84299677600211, 7.755515404009202, 7.788114663002489, 7.7654976210033055, 7.779301763002877, 7.842155939004442, 7.764552715001628, 7.828309184988029];[7.875280455002212, 7.779209476997494, 7.773127393003961, 7.835741433998919, 7.77005772600387, 7.8323606890116935, 7.811412839007971, 7.8348825850043795, 7.849246812998899, 7.760335419996409, 7.770936670000083, 7.777282048999041, 7.784466824014089, 7.873336075004772, 7.839134795001883, 7.7687501440013875, 7.7652916510051, 7.834148379995895, 7.828609435993712, 7.805578424995474, 7.794312580997939, 7.775247279998439, 7.844661121001991, 7.765437154004758, 7.895083488001546, 7.818988181003078, 7.819196087009914, 7.841757379006594, 7.845630707000964, 7.802048905999982, 7.762708105001366, 7.766055025000242, 7.764391833006812, 7.78232143799687, 7.810478896004497, 7.768873968991102, 7.8224750960071106, 7.802672110003186, 7.786081733989704, 7.801404895995802, 7.8100098770082695, 7.77796197799762, 7.852879720994679, 7.784503566013882, 7.770499728998402, 7.862183173987432, 7.75649037999392, 7.759934661997249, 7.765029253001558, 7.81751245399937]
Mixed\_5b.branch1x1.conv;0.012928094001836143;0.05921127198962495;0.17465894801716786;0.1909401489974698;4.580046523579989;0.9147313906174982;5.0069851877371185;[0.014732633004314266, 0.014135493998765014, 0.01397699500375893, 0.013019265999901108, 0.014060439993045293, 0.014204161998350173, 0.014268999002524652, 0.014196467003785074, 0.013111466003465466, 0.014180743004544638, 0.013072248009848408, 0.01418317599745933, 0.014156762990751304, 0.013063566002529114, 0.01416486500238534, 0.014361192006617785, 0.014179082005284727, 0.01415353300399147, 0.013080800010357052, 0.014226194005459547, 0.013080618999083526, 0.014188335000653751, 0.014040270005352795, 0.012928094001836143, 0.014191520007443614, 0.014243359008105472, 0.014239119002013467, 0.014248870997107588, 0.015049374997033738, 0.01429805500083603, 0.013105388003168628, 0.014208040010998957, 0.0143017910013441, 0.01301999599672854, 0.014092395998886786, 0.014243494006223045, 0.01434140199853573, 0.014158253005007282, 0.01329931001237128, 0.014262210999731906, 0.014581495997845195, 0.014146330009680241, 0.013957626011688262, 0.013373147987294942, 0.014049802994122729, 0.01421601501351688, 0.014250171996536665, 0.01414739599567838, 0.013385922997258604, 0.014326157004688866];[0.05921127198962495, 0.06700761499814689, 0.06720967999717686, 0.0686381420091493, 0.06742100800329354, 0.06734223500825465, 0.06719560299825389, 0.06724540299910586, 0.06668650099891238, 0.06845139700453728, 0.06716264600981958, 0.06719177500053775, 0.06775702300365083, 0.0673357480118284, 0.06785018999653403, 0.06744480000634212, 0.06768985300732311, 0.06723304401384667, 0.06752612699347083, 0.06807699099590536, 0.06712696199247148, 0.0673491589986952, 0.06772952899336815, 0.06716809100180399, 0.06977610499598086, 0.0673306820099242, 0.06732455699238926, 0.0695216559979599, 0.06693970000196714, 0.06712481999420561, 0.06750115699833259, 0.06731028499780223, 0.06756056498852558, 0.06816826100111939, 0.06755382299888879, 0.06747213199560065, 0.07110939999984112, 0.0668634730100166, 0.06980910700804088, 0.06738173800113145, 0.06778501901135314, 0.06659382898942567, 0.06815604098665062, 0.0674612349976087, 0.06278625699633267, 0.06810241000493988, 0.06648137599404436, 0.06375350199232344, 0.06778557099460158, 0.06748878100188449];[0.17465894801716786, 0.17488163101370446, 0.17555749099119566, 0.19218228498357348, 0.19636626599822193, 0.19781124198925681, 0.1964961680059787, 0.1940287980105495, 0.19209714101452846, 0.19349906500428915, 0.1935054140194552, 0.19308778598497156, 0.1963193260016851, 0.19781480598612688, 0.19543361199612264, 0.19205035899358336, 0.1931528710119892, 0.19379859100445174, 0.19245516798400786, 0.19342115300241858, 0.1933654110034695, 0.1960198320011841, 0.19372610798745882, 0.19320540499757044, 0.19640380001510493, 0.19454650999978185, 0.19353109599614982, 0.19107987599272747, 0.19695941799727734, 0.2004003940091934, 0.19270774199685548, 0.19345389300724491, 0.19221206101065036, 0.19753171199408825, 0.19212118300492875, 0.19372487600776367, 0.1963673879945418, 0.19216409198998008, 0.19458295799267944, 0.19383089801704045, 0.19787014499888755, 0.19268333801301196, 0.19234064199554268, 0.1927919130102964, 0.192688231007196, 0.19481065099535044, 0.1929443309927592, 0.19344171800184995, 0.19292708800639957, 0.19349083400447853];[0.19305709899344947, 0.19101067000883631, 0.19647780500235967, 0.19181588599167299, 0.19187274099385832, 0.19131132600887213, 0.19246434500382748, 0.19206766299612354, 0.1921406829933403, 0.19120424799621105, 0.19295669200073462, 0.19241327700729016, 0.1914199080056278, 0.1930519129819004, 0.19244788801006507, 0.19105886299803387, 0.1909401489974698, 0.19344032899243757, 0.19308339701092336, 0.1917760710202856, 0.19275715200637933, 0.19276473700301722, 0.19105173098796513, 0.19142187699617352, 0.19141544999729376, 0.19125671000801958, 0.1913681219884893, 0.1926716669840971, 0.19156283300253563, 0.19134543200198095, 0.19113615099922754, 0.19213483399653342, 0.19252652900468092, 0.19134154300263617, 0.19317284096905496, 0.19319285798701458, 0.1913287800125545, 0.19106586900306866, 0.1922002089995658, 0.19176766098826192, 0.19108769700687844, 0.19273414499184582, 0.19139765601721592, 0.1930777850211598, 0.19244436502049211, 0.1910405269882176, 0.19108975601557177, 0.1916694679966895, 0.19245523700374179, 0.19115337998664472]
Mixed\_5b.branch5x5\_1.conv;0.01184123000712134;0.06261635100236163;0.13197233101527672;0.14129670499823987;5.287993811850967;0.9340085532562185;5.66161176299245;[0.01245118999213446, 0.01228508198983036, 0.012296000990318134, 0.011954924993915483, 0.01240578001306858, 0.012338519998593256, 0.011892399998032488, 0.012311437996686436, 0.012317380998865701, 0.011935885006096214, 0.012236337992362678, 0.012189212997327559, 0.011912850008229725, 0.012208459011162631, 0.012405499001033604, 0.011848195994389243, 0.012136965000536293, 0.012304292002227157, 0.011907292995601892, 0.01223111100262031, 0.01225257699843496, 0.01184123000712134, 0.012192918991786428, 0.01217820099554956, 0.011967417987762019, 0.01222872499783989, 0.012163095991127193, 0.012062769994372502, 0.012194005990750156, 0.012268575999769382, 0.012221229000715539, 0.012204070997540839, 0.012331467994954437, 0.012219837997690775, 0.012211962006404065, 0.012309621000895277, 0.01225197099847719, 0.012171816997579299, 0.01227465299598407, 0.012218960007885471, 0.012224146994412877, 0.012364997004624456, 0.012191101006465033, 0.012244384997757152, 0.012270641003851779, 0.012129984999774024, 0.012258504997589625, 0.012206696002976969, 0.01219631799904164, 0.012243968012626283];[0.06473424499563407, 0.062838603000273, 0.0653965889941901, 0.0631381980056176, 0.06491367401031312, 0.06273677600256633, 0.06524219800485298, 0.06295830900489818, 0.06517484699725173, 0.06273515800421592, 0.06496820501342881, 0.06283647799864411, 0.06493528200371657, 0.0627667610096978, 0.065498664000188, 0.0628879260038957, 0.06493724200117867, 0.06292735600436572, 0.06482436000078451, 0.06276093699852936, 0.06479412900807802, 0.06310012000903953, 0.06487933000607882, 0.06282052599999588, 0.06480052799452096, 0.06290501799958292, 0.06508047600800637, 0.06275016399740707, 0.06495870999060571, 0.07920717900560703, 0.06480256699433085, 0.0630886860017199, 0.06487670799833722, 0.0626320240116911, 0.06488213699776679, 0.06266991200391203, 0.0647802169987699, 0.06261635100236163, 0.06571758800419047, 0.06315642899426166, 0.06531897898821626, 0.06279508200532291, 0.06505269499029964, 0.062748249998549, 0.06482687398965936, 0.06270070999744348, 0.06507375500223134, 0.0632391139952233, 0.06496287399204448, 0.06282002000079956];[0.13197233101527672, 0.13212729399674572, 0.13263199098582845, 0.14146842701302376, 0.14849988398782443, 0.1475738740118686, 0.14884555101161823, 0.1488986640033545, 0.14758186499238946, 0.14872932599973865, 0.14762576000066474, 0.14890857799036894, 0.14843078100238927, 0.14757194700359832, 0.14865576299780514, 0.14796965698769782, 0.147753280994948, 0.14832544498494826, 0.14852677097951528, 0.14774274500086904, 0.14812828600406647, 0.14914877300907392, 0.14997880499868188, 0.14788465599121992, 0.14889053099614102, 0.14914759999373928, 0.14781760299229063, 0.14760735200252384, 0.14784267598588485, 0.14754939299018588, 0.14760817101341672, 0.14891507801075932, 0.1488867890147958, 0.14811146099236794, 0.1489069829985965, 0.14888393697037827, 0.14791483199223876, 0.14887195901246741, 0.14764746000582818, 0.14909503400849644, 0.14765140200324822, 0.14880295800685417, 0.15001516000484116, 0.1497825870028464, 0.14777956799662206, 0.14884002599865198, 0.14799353398848325, 0.14828890201169997, 0.14763209701050073, 0.14762748300563544];[0.14485140699252952, 0.14515064199804328, 0.14535438299935777, 0.1451871399913216, 0.14501378500426654, 0.14574563600763213, 0.15008559900161345, 0.14548062399262562, 0.14499408501433209, 0.14499619501293637, 0.14603419801278505, 0.14443886101071257, 0.14562996198947076, 0.14490574799128808, 0.14635652799915988, 0.14129670499823987, 0.14467066701035947, 0.14496537200466264, 0.14456422498915344, 0.14422152799670584, 0.14430710297892801, 0.14388359000440687, 0.14558072401268873, 0.1453367049980443, 0.14493986600427888, 0.14424969600804616, 0.14384661299118306, 0.14544316398678347, 0.1441539659863338, 0.14504147401021328, 0.1452419010020094, 0.14381704801053274, 0.1448271989938803, 0.14475820001098327, 0.14533412300806958, 0.14636360500298906, 0.14429725101217628, 0.14542072599579114, 0.1449319690145785, 0.1449409570050193, 0.14412724900466856, 0.14506745000835508, 0.14562059700256214, 0.14432741499331314, 0.14416059499490075, 0.14536110298649874, 0.14378436900733504, 0.14442533899273258, 0.14511223600129597, 0.14527322199137416]
Mixed\_5b.branch5x5\_2.conv;0.023450428008800372;0.12835887300025206;1.0939580609992845;1.0995704569941154;5.47362602303387;0.994895828676433;5.5017076816130075;[0.023450428008800372, 0.023577358995680697, 0.02690352199715562, 0.029045925999525934, 0.02997838199371472, 0.03137974099081475, 0.031189333996735513, 0.031237098010024056, 0.031280545008485205, 0.031180285004666075, 0.031145856002694927, 0.03118420900136698, 0.03135894300066866, 0.03124407399445772, 0.031164133994025178, 0.03116590899298899, 0.03124275300069712, 0.031201154997688718, 0.031278113994630985, 0.03122589399572462, 0.031148777998168953, 0.031147400004556403, 0.03118099800485652, 0.03129727399209514, 0.03122557100141421, 0.0313704079890158, 0.031160836006165482, 0.03116656698693987, 0.031261097989045084, 0.03128525000647642, 0.03130963500007056, 0.03132582499529235, 0.03132072000880726, 0.03130329700070433, 0.03135152001050301, 0.031197133008390665, 0.031123231005039997, 0.031322240000008605, 0.031128849994274788, 0.031299245994887315, 0.031310542006394826, 0.03130676499858964, 0.03125765299773775, 0.03128903299511876, 0.03121284999360796, 0.03168046499195043, 0.031147007990512066, 0.031308175006415695, 0.031294218002585694, 0.03131440299330279];[0.13177840498974547, 0.12933588000305463, 0.13008658301259857, 0.12963682500412688, 0.12879289699776564, 0.12866410400602035, 0.12866134700016119, 0.12907824100693688, 0.12893314599932637, 0.12953856399690267, 0.12894494899956044, 0.12922304301173426, 0.12891412699536886, 0.12859690599725582, 0.12856989599822555, 0.12917625800764654, 0.12857060600072145, 0.12865806100307964, 0.12841850399854593, 0.12838006499805488, 0.12891703100467566, 0.12925061699934304, 0.12835887300025206, 0.12852434899832588, 0.12961339599860366, 0.12908325900207274, 0.1296619929926237, 0.12911837600404397, 0.12857437299680896, 0.13080912400619127, 0.12867748399730772, 0.12837607199617196, 0.1288136189978104, 0.12961599600384943, 0.12907678600458894, 0.1287232290051179, 0.12901114900887478, 0.12849365900910925, 0.12890620999678504, 0.12874229699082207, 0.12922281200008, 0.1284051460097544, 0.1287537720054388, 0.12908916801097803, 0.12861259900091682, 0.12910202000057325, 0.12891838600626215, 0.1290241109963972, 0.12902475500595756, 0.12884401901101228];[1.1004943510051817, 1.104645196988713, 1.1020402499998454, 1.0939580609992845, 1.104898219986353, 1.1002778850088362, 1.109472297001048, 1.1115105710050557, 1.105805187005899, 1.110090473011951, 1.1070227699819952, 1.1130276439944282, 1.1014877779962262, 1.1066749659948982, 1.1058218629914336, 1.1071689370000968, 1.1063023379974766, 1.1085737320099724, 1.1009557649958879, 1.1092675109830452, 1.1013007239962462, 1.1024488520051818, 1.1086376210005255, 1.1085900420002872, 1.1058316879934864, 1.1057859499996994, 1.1049355569848558, 1.102752963997773, 1.102149548009038, 1.1032543320034165, 1.106577834012569, 1.106125147023704, 1.108190126993577, 1.100154759027646, 1.101593863015296, 1.1067482559883501, 1.1099818459915696, 1.1103287570003886, 1.106638538010884, 1.1061263919982594, 1.1002310790208867, 1.105520634999266, 1.107751684001414, 1.1056607279897435, 1.104453423016821, 1.100950942010968, 1.1110489419806981, 1.110046116009471, 1.1019451210013358, 1.107907207988319];[1.1083714089909336, 1.1063039180007763, 1.1034223749884404, 1.1061156049981946, 1.1076233979838435, 1.1053862989938352, 1.099693401993136, 1.1066506120114354, 1.110658659003093, 1.1068175230029738, 1.1073035269946558, 1.1064322770107538, 1.103631971986033, 1.1080700479942607, 1.102256234982633, 1.1048636540072039, 1.101232777000405, 1.100754582992522, 1.099885331990663, 1.112708956003189, 1.0999442089960212, 1.101690381008666, 1.104629052002565, 1.1038414500071667, 1.101383133995114, 1.103071181991254, 1.1103272269974696, 1.1023941970051965, 1.0995704569941154, 1.104248078991077, 1.1061560119851492, 1.1068250770185841, 1.1007863299892051, 1.101355059989146, 1.1037929409940261, 1.1010488850006368, 1.1012651169876335, 1.1029377650120296, 1.1057191450236132, 1.0999165490065934, 1.1100644080142956, 1.105785827996442, 1.1054556890012464, 1.1084278439957416, 1.109334046006552, 1.107608568010619, 1.1016878610098502, 1.1067254759836942, 1.1022663110197755, 1.1074754989967914]
Mixed\_5b.branch3x3dbl\_2.conv;0.020404598995810375;0.08949501600000076;0.9198386959906202;0.9316500599961728;4.3860217992216635;0.9873221024580827;4.442341347673693;[0.020404598995810375, 0.02068828600749839, 0.022040543000912294, 0.023414191004121676, 0.02414204399974551, 0.024915706002502702, 0.02462475599895697, 0.02510649799660314, 0.025734323004144244, 0.025699414996779524, 0.025477581992163323, 0.025733176997164264, 0.02569076699728612, 0.025383341999258846, 0.0257893759990111, 0.02535700099542737, 0.025710282992804423, 0.025735374001669697, 0.02536155199049972, 0.025726427003974095, 0.0253562959987903, 0.025716245989315212, 0.025337020997540094, 0.025751371998921968, 0.02532984799472615, 0.025859544010018, 0.025359153005410917, 0.025716121002915315, 0.02544135900097899, 0.025739279997651465, 0.025856801003101282, 0.02574054300202988, 0.025123277999227867, 0.02538147900486365, 0.02512049699726049, 0.0257225829991512, 0.025456316012423486, 0.025882589994580485, 0.025544396004988812, 0.025141858001006767, 0.025740027995198034, 0.025070187999517657, 0.0254264039976988, 0.025804240998695605, 0.025439610006287694, 0.025360521001857705, 0.02538480500516016, 0.025513715998386033, 0.025408846006030217, 0.025384029999258928];[0.09839036400080658, 0.08949501600000076, 0.10047574900090694, 0.10069843100791331, 0.09787453399621882, 0.09914131999539677, 0.09732467398862354, 0.09597083799599204, 0.09833806299138814, 0.10068642999976873, 0.09711537700786721, 0.09615634199872147, 0.09620483899198007, 0.09968835199833848, 0.09753547499713022, 0.09943638200638816, 0.09856979099276941, 0.09869267699832562, 0.09852813200268429, 0.09962536300008651, 0.09855670599790756, 0.0994582090061158, 0.09954701400420163, 0.09886684099910781, 0.09964553499594331, 0.0984064469957957, 0.09907409900915809, 0.09951389300113078, 0.09831472199584823, 0.09530877599900123, 0.10042852700280491, 0.0894961549929576, 0.09448453500226606, 0.09113562799757347, 0.09458053100388497, 0.09470880399749149, 0.0945790559926536, 0.09547933599969838, 0.09469736000755802, 0.09441329800756648, 0.09483569599979091, 0.0943084959872067, 0.09543351001047995, 0.09505490100127645, 0.09526651600026526, 0.09496449898870196, 0.09555960199213587, 0.09544775399263017, 0.09549450399936177, 0.09504252200713381];[0.950519770005485, 0.9337357239855919, 0.9499257980060065, 0.954972748993896, 0.9506825129938079, 0.9376501320075477, 0.9341129359818297, 0.9369224599940935, 0.9342736420076108, 0.9498119420022704, 0.9431357880093856, 0.942400889005512, 0.9356616789882537, 0.9365676330198767, 0.9359733760065865, 0.9344951550010592, 0.9330146519932896, 0.9647087750054197, 0.951059640996391, 0.9401938170049107, 0.934836335, 0.9372781009878963, 0.9442967209906783, 0.9337096969829872, 0.9342006549995858, 0.9477974419860402, 0.940021545990021, 0.9346662409807323, 0.9353141020110343, 0.9375413260131609, 0.9348752380174119, 0.9353855610097526, 0.9198386959906202, 0.9516522569902008, 0.9366507659869967, 0.965564854996046, 0.9495899220055435, 0.9363719959801529, 0.936788853010512, 0.9502138380194083, 0.9374047389865154, 0.9345380479935557, 0.9371042769926134, 0.9348380399896996, 0.9350795999926049, 0.9360660090023885, 0.9360987830004888, 0.9419386299850885, 0.9398848509881645, 0.9465124350099359];[0.9436677679914283, 0.9351701189880259, 0.9513030570087722, 0.935536418997799, 0.9512885079893749, 0.9544556949986145, 0.9316500599961728, 0.9350401679985225, 0.948189317015931, 0.9341349380119937, 0.9374630169768352, 0.9376722699962556, 0.9366966349916765, 0.9496238179854117, 0.9350273390155053, 0.9486064389930107, 0.9500195610016817, 0.9360145249956986, 0.9390460319991689, 0.9334815360198263, 0.935870362984133, 0.9359409839962609, 0.9512211200053571, 0.9353941389999818, 0.9402671590069076, 0.9549875859811436, 0.9377400150115136, 0.9377145209873561, 0.9370597999950405, 0.937799040984828, 0.949508441000944, 0.9419636629900197, 0.9405415399960475, 0.9352498600055696, 0.934488667990081, 0.9352560000115773, 0.9354841399908764, 0.9356151429819874, 0.9511395970039302, 0.939003337000031, 0.9386126939934911, 0.9389351590070873, 0.9318289389921119, 0.9484085730073275, 0.9534824219881557, 0.9348902390047442, 0.9348094209999545, 0.9615176869992865, 0.9373074839968467, 0.9353681600041455]
Mixed\_5b.branch3x3dbl\_3.conv;0.028845616994658485;0.14082982498803176;1.172325978986919;1.1735248289915035;4.8821914613270385;0.9989784195655964;4.887184112996204;[0.028845616994658485, 0.031482237987802364, 0.03393713099649176, 0.03576061100466177, 0.03647854500741232, 0.03716168299433775, 0.036874142999295145, 0.03744791499048006, 0.038783294003224, 0.03724739399331156, 0.03745397499005776, 0.03687654199893586, 0.0369389129919, 0.037493992000236176, 0.037152816003072076, 0.03727310300746467, 0.036887911992380396, 0.037372794991824776, 0.03678202100854833, 0.03689181599474978, 0.037207161003607325, 0.036621060004108585, 0.036523647999274544, 0.037190132003161125, 0.03726703400025144, 0.03675464198749978, 0.03681254098773934, 0.06999484800326172, 0.03591697200317867, 0.036339345009764656, 0.03682666600798257, 0.036460115006775595, 0.036123749989201315, 0.037181679988862015, 0.036515908999717794, 0.0371138280024752, 0.03711756099073682, 0.03657235999708064, 0.03705306698975619, 0.03703578299609944, 0.03652854300162289, 0.03660728200338781, 0.037003953009843826, 0.03711626600124873, 0.037084815005073324, 0.03701885299233254, 0.03694739600177854, 0.03694164099579211, 0.036466093006310984, 0.03690504399128258];[0.14455043300404213, 0.14501755200035404, 0.14279737199831288, 0.14482867099286523, 0.14218739699572325, 0.14082982498803176, 0.14204212999902666, 0.14179356599925086, 0.14416086100391112, 0.1415865539893275, 0.14255472799413837, 0.14341265099938028, 0.1443888549983967, 0.14188827299221884, 0.14438832900486887, 0.14226331100508105, 0.14345826201315504, 0.14194486501219217, 0.14501012100663502, 0.14169542099989485, 0.14374290600244422, 0.1422147569974186, 0.14429650599777233, 0.14220424300583545, 0.14438307499221992, 0.14301923899620306, 0.143854932000977, 0.14193125801102724, 0.14388328799395822, 0.14444444699620362, 0.14364498799841385, 0.1441230960044777, 0.14384512099786662, 0.1420199840067653, 0.1443631669972092, 0.1428109510015929, 0.1442662290064618, 0.14186675200471655, 0.14342937400215305, 0.14206592799746431, 0.14453943699481897, 0.14215832800255157, 0.14446644000418019, 0.1424140990129672, 0.1445659879973391, 0.1418698980123736, 0.14386236500286032, 0.14186372100084554, 0.14461995399324223, 0.14223578799283132];[1.1925424779910827, 1.172325978986919, 1.175952048986801, 1.1920068269973854, 1.1822819350054488, 1.180413636015146, 1.185830617992906, 1.1894591330055846, 1.1852242939930875, 1.1771728530002292, 1.1826473489927594, 1.1866394079988822, 1.184919983992586, 1.19324208200851, 1.191661867997027, 1.1969491449999623, 1.1865421200054698, 1.1931161099928431, 1.181160028994782, 1.1921762020065216, 1.1817112259886926, 1.1952234089985723, 1.1834933390055085, 1.1816657350136666, 1.1850712329905946, 1.1869393490051152, 1.1935171950026415, 1.1913112879992696, 1.2037820109981112, 1.1898104680003598, 1.1843085970031098, 1.193341818987392, 1.1947463849792257, 1.200791119990754, 1.190717431018129, 1.1923445349966642, 1.1860451810061932, 1.1863908890227322, 1.1882012770074653, 1.1860166080005001, 1.2014622270071413, 1.1847427539905766, 1.1984312720014714, 1.1877237889857497, 1.1862611539982026, 1.1872895289998269, 1.193860739003867, 1.1882196490041679, 1.187065716003417, 1.1882300130091608];[1.1912213619798422, 1.1879546590062091, 1.1858256699924823, 1.194341747002909, 1.1867875550087774, 1.1860262219852302, 1.1954095459950622, 1.188684477005154, 1.187405362026766, 1.1931729730131337, 1.1844228979898617, 1.1859075749962358, 1.1999844989913981, 1.194881035000435, 1.1931982290116139, 1.1826819159905426, 1.1735248289915035, 1.2057320879830513, 1.1910390420234762, 1.1884982100018533, 1.235439320007572, 1.2014940250082873, 1.1867690609942656, 1.1940589579899097, 1.1828632809774717, 1.1954403549898416, 1.1943177230132278, 1.1967275619972497, 1.1874344940006267, 1.1761895210220246, 1.1857081710040802, 1.1926551069918787, 1.19144643600157, 1.1831249829992885, 1.19762462998915, 1.1864794499851996, 1.1907368769898312, 1.1798482739977771, 1.1836842240008991, 1.1954363080003532, 1.2001476990117226, 1.19107768998947, 1.1795953859837027, 1.1908203030034201, 1.1830973390024155, 1.2004640519735403, 1.1861620849958854, 1.1955285139993066, 1.1945495769905392, 1.201712578011211]
Mixed\_5b.branch\_pool.conv;0.010371180993388407;0.05177267199906055;0.088216479998664;0.09656398902006913;4.9919745911353255;0.9135546376437468;5.464341578967513;[0.010943600995233282, 0.010836792003829032, 0.010739050994743593, 0.010537057009059936, 0.010747153995907865, 0.010796157002914697, 0.010818783004651777, 0.010845680008060299, 0.01076118799392134, 0.010464648003107868, 0.010766165010863915, 0.010778665004181676, 0.01075898999988567, 0.010766646009869874, 0.01076725299935788, 0.0104948560037883, 0.01072043900785502, 0.010859924994292669, 0.010723486993811093, 0.010751990004791878, 0.0107121220062254, 0.010401584004284814, 0.010776217997772619, 0.010813127999426797, 0.010847754005226307, 0.010823948003235273, 0.01074113200593274, 0.010542892996454611, 0.010701096995035186, 0.0107846439932473, 0.01086289699014742, 0.010771861008834094, 0.010707544992328621, 0.010477307994733565, 0.01071543199941516, 0.010828508995473385, 0.010789613996166736, 0.010755430004792288, 0.010706793997087516, 0.010447634005686268, 0.010694378986954689, 0.01074860400694888, 0.010764078004285693, 0.010786380007630214, 0.010735294010373764, 0.010371180993388407, 0.0107504289917415, 0.010773158996016718, 0.010764356993604451, 0.010775934002595022];[0.05966308500501327, 0.05864959899918176, 0.0602850570139708, 0.05878781700448599, 0.060124437004560605, 0.05850297999859322, 0.06010077100654598, 0.058625325007596985, 0.05975669999315869, 0.05849335799575783, 0.059885224007302895, 0.05840769001224544, 0.05977748899022117, 0.058413627004483715, 0.05965280799136963, 0.058415342995431274, 0.05950266700529028, 0.058312994995503686, 0.059594186997856013, 0.05827373800275382, 0.05972013299469836, 0.05850145500153303, 0.0596270099922549, 0.05825084300886374, 0.05954517799546011, 0.058600061005563475, 0.05959592299768701, 0.058555133000481874, 0.06001691000710707, 0.058488349997787736, 0.059692005001124926, 0.05834465099906083, 0.05971223401138559, 0.05843273500795476, 0.05973275299766101, 0.05841053200128954, 0.05960934399627149, 0.05841182799485978, 0.05955065200396348, 0.05829636000271421, 0.060036922004655935, 0.05863095700624399, 0.05177267199906055, 0.05843120999634266, 0.05987011000979692, 0.058315589994890615, 0.059719013996073045, 0.05856997400405817, 0.059683774001314305, 0.05843011400429532];[0.088216479998664, 0.08862261900503654, 0.08834737498546019, 0.08879129201523028, 0.09908001299481839, 0.09918352399836294, 0.09910991899960209, 0.09910891900653951, 0.09916359798808116, 0.1003103800030658, 0.09902927500661463, 0.09925208300410304, 0.09955030599667225, 0.09912025698577054, 0.09926288700080477, 0.09940093300247099, 0.09908162801002618, 0.09966675999748986, 0.0991331179975532, 0.09985730198968668, 0.09913706898805685, 0.09904218901647255, 0.0991749330132734, 0.09985886000504252, 0.09999313700245693, 0.09910752101859543, 0.09995428800175432, 0.09909461499773897, 0.09990134499093983, 0.09916134900413454, 0.09918612299952656, 0.09921712102368474, 0.09988265798892826, 0.09988909799722023, 0.09924700000556186, 0.09982324100565165, 0.09987575300328899, 0.09908883197931573, 0.0990224140114151, 0.10004238500550855, 0.09912705000897404, 0.0994924179976806, 0.09996981799486093, 0.09901157999411225, 0.09912874399742577, 0.0990756999963196, 0.1000397899915697, 0.09935241598577704, 0.09946289799700025, 0.0991217810078524];[0.0970720620098291, 0.09734398500586394, 0.09746569202980027, 0.09773130899702664, 0.09773618500912562, 0.09718025999609381, 0.09699642399209552, 0.09775522198469844, 0.09721350601466838, 0.09722604499256704, 0.09660083000198938, 0.09764506202191114, 0.0977486920019146, 0.09943590902548749, 0.0978972939774394, 0.09702168600051664, 0.09753970101883169, 0.09796670499781612, 0.09694727700843941, 0.09801016800338402, 0.09769141202559695, 0.09685788198839873, 0.09792377801204566, 0.09704125201096758, 0.09702127998752985, 0.09778470399032813, 0.0977578129968606, 0.09775422200618777, 0.09775400900980458, 0.09759593600756489, 0.09936660899256822, 0.09761488100048155, 0.09779897998669185, 0.09822254900063854, 0.09741660598956514, 0.09700442901521455, 0.09784576900710817, 0.09775399998761714, 0.09733798199158628, 0.0970431820169324, 0.09693669898842927, 0.09774060500785708, 0.09765997098293155, 0.09832694400392938, 0.09753971500322223, 0.09656398902006913, 0.09700348200567532, 0.09727539999585133, 0.0969027189858025, 0.09743462600454222]
Mixed\_5c.branch1x1.conv;0.01591218198882416;0.08568005599954631;0.2172959110175725;0.23746136100089643;5.384557319651275;0.9150790263378984;5.8842538891968825;[0.01591218198882416, 0.016011615996831097, 0.015988874991307966, 0.01619098399532959, 0.0163106130057713, 0.016506429004948586, 0.016456805999041535, 0.01653911601169966, 0.01633657499041874, 0.016517772994120605, 0.016525839004316367, 0.016635587002383545, 0.016580310999415815, 0.016656630992656574, 0.016475569005706348, 0.016593894994002767, 0.0165076470002532, 0.01665260900335852, 0.016539404998184182, 0.016475031996378675, 0.016482557999552228, 0.016613729007076472, 0.01652258899412118, 0.01665283199690748, 0.01653586899919901, 0.016539366013603285, 0.016432586999144405, 0.0166517439938616, 0.016663087997585535, 0.01670158600609284, 0.016577720001805574, 0.01672586599306669, 0.016567309998208657, 0.016712575001292862, 0.016594828994129784, 0.016699373998562805, 0.016489790999912657, 0.016643361988826655, 0.016581258998485282, 0.016608312987955287, 0.016489597997860983, 0.01659868699789513, 0.016502327009220608, 0.016669663003995083, 0.016637969994917512, 0.016625055999611504, 0.016488831999595277, 0.016682770990883, 0.01646879799955059, 0.01668455300386995];[0.09247963300731499, 0.09059057899867184, 0.09222567301185336, 0.09067521599354222, 0.09229447299730964, 0.09109919400361832, 0.09232286200858653, 0.09036330299568363, 0.09063605099800043, 0.09203815199725796, 0.09073783500934951, 0.09242446899588685, 0.09059139499731828, 0.09197985898936167, 0.0914793129923055, 0.0906064799928572, 0.09172575299453456, 0.09086538398696575, 0.0919900000008056, 0.09065442699647974, 0.09221546399930958, 0.09154921399021987, 0.09054097298940178, 0.09203671199793462, 0.09041342600539792, 0.09222323600261007, 0.09163389600871596, 0.09196246000647079, 0.09173269399616402, 0.09100374799163546, 0.09150843499810435, 0.09049567999318242, 0.0910976380109787, 0.09055231700767763, 0.09148376900702715, 0.09168788199895062, 0.09076300701417495, 0.09195559199724812, 0.09055738100141753, 0.09205923099943902, 0.09065369800373446, 0.09229704200697597, 0.09119947599538136, 0.09070287299982738, 0.09230935000232421, 0.08568005599954631, 0.0921215080015827, 0.09071410000615288, 0.09210283099673688, 0.09174879900820088];[0.2172959110175725, 0.23855150597228203, 0.24018362900824286, 0.24154890500358306, 0.23946421800064854, 0.23957218301075045, 0.23808839901175816, 0.2390206669952022, 0.23852892001741566, 0.23846368498925585, 0.23935467301635072, 0.2443255430116551, 0.23925110200070776, 0.2378487619862426, 0.2395887099992251, 0.24019546998897567, 0.24081725098949391, 0.2381129199930001, 0.23497814999427646, 0.23874989201431163, 0.24012754998693708, 0.2398430269822711, 0.2388118059898261, 0.2395269139960874, 0.23829849700268824, 0.23880046200065408, 0.24126089800847694, 0.23934161898796447, 0.23789022899291012, 0.23776924100820906, 0.23869280899816658, 0.23989310799515806, 0.24009682997711934, 0.23919567599659786, 0.2395356950146379, 0.23896164800680708, 0.24599983099324163, 0.238708980003139, 0.2379818549961783, 0.2399187169939978, 0.2407524169975659, 0.24233315499441233, 0.24067879300855566, 0.23810219501319807, 0.23842710700409953, 0.23986018798314035, 0.23981302700121887, 0.2382645050092833, 0.23818008998932783, 0.24032057101430837];[0.2395568420033669, 0.24211052499595098, 0.2376286149956286, 0.23786523699527606, 0.23979196399159264, 0.23805312500917353, 0.23859153300873004, 0.2383734790055314, 0.23762884900497738, 0.23865349298284855, 0.23991781700169668, 0.23795304700615816, 0.23782755600404926, 0.23770445898117032, 0.23782260798907373, 0.23849850799888372, 0.23971451599209104, 0.23786746698897332, 0.2387448219815269, 0.23859687999356538, 0.2380420630070148, 0.23760968298302032, 0.23790209800063167, 0.23780984799668659, 0.23785861999203917, 0.23787946700758766, 0.23779038000793662, 0.23778202700486872, 0.23898313600511756, 0.23807864499394782, 0.2396087549859658, 0.23903169701225124, 0.2396065569773782, 0.23956829399685375, 0.23746136100089643, 0.23782830401614774, 0.2383317669882672, 0.24699457800306845, 0.24157062300946563, 0.23873114501475357, 0.23905990399362054, 0.23754031998396385, 0.2382687450008234, 0.2377995240240125, 0.24200298900541384, 0.2375256669911323, 0.23766066899406724, 0.23773639000137337, 0.23995408602058887, 0.23780040198471397]
Mixed\_5c.branch5x5\_1.conv;0.014288598002167419;0.08649814700766001;0.16414563301077578;0.1787721930013504;6.053648300171873;0.9181832490556061;6.593072032623477;[0.014288598002167419, 0.014443919993937016, 0.01441815501311794, 0.01447154900233727, 0.014389945004950278, 0.014641118003055453, 0.014664471993455663, 0.0148696230025962, 0.014912626997102052, 0.01483693000045605, 0.014671366996481083, 0.014815659989835694, 0.014704497007187456, 0.014821677992586046, 0.014779565986827947, 0.014800819000811316, 0.014868352998746559, 0.01496315399708692, 0.014630638004746288, 0.014903449002304114, 0.014692048993310891, 0.014959790001739748, 0.014713209995534271, 0.014803735000896268, 0.014665937997051515, 0.014917618012987077, 0.014666851988295093, 0.014813535002758726, 0.014744549000170082, 0.014822149998508394, 0.01477522098866757, 0.014835588008281775, 0.014685262998682447, 0.014957951003452763, 0.014679639993119054, 0.014810619002673775, 0.014711178009747528, 0.014788077998673543, 0.014671855999040417, 0.014877228997647762, 0.014741413004230708, 0.014776283001992851, 0.014707234004163183, 0.014791884008445777, 0.014685660004033707, 0.01479170800303109, 0.01468146700062789, 0.014837700000498444, 0.014650480996351689, 0.014730017996043898];[0.08820853900397196, 0.08666973299114034, 0.08835863599961158, 0.0869268279930111, 0.08798321199719794, 0.08671572899038438, 0.087991463005892, 0.08691497800464276, 0.08825744199566543, 0.08649814700766001, 0.08820578799350187, 0.086739384001703, 0.0880313100060448, 0.08669648099748883, 0.08843748999061063, 0.08669289799581748, 0.08816561900312081, 0.08681406499817967, 0.08803859799809288, 0.08660103900183458, 0.08805395699164364, 0.0872414449986536, 0.0879656720062485, 0.0866128409979865, 0.08771546400384977, 0.08668902100180276, 0.0881251480022911, 0.08697086399479304, 0.08787528901302721, 0.08698805898893625, 0.08776235200639348, 0.08684974700736348, 0.08778341099969111, 0.08669405999535229, 0.08778648400038946, 0.08665673599170987, 0.08776912100438494, 0.08697230700636283, 0.08791249399655499, 0.08673074799298774, 0.08780050199129619, 0.08734037600515876, 0.08800769499794114, 0.08687350600666832, 0.08788784900389146, 0.08682129099906888, 0.08795847800502088, 0.08667212199361529, 0.08802042000752408, 0.08734638401074335];[0.16414563301077578, 0.17122909099271055, 0.18412296699534636, 0.1852756090083858, 0.18401725702278782, 0.1849128220055718, 0.18324786899029277, 0.18501026699959766, 0.18373992301349062, 0.18458563501189929, 0.18380954598251265, 0.18517974999849685, 0.18303737899987027, 0.18221882701618597, 0.1854642960097408, 0.18374981300439686, 0.18339235900202766, 0.18122431301162578, 0.18030650401487947, 0.17969734700454865, 0.1807380490063224, 0.1840861730161123, 0.18053456798952539, 0.18459654999605846, 0.18360553901584353, 0.18011999998998363, 0.18509425299998838, 0.18336111299868207, 0.18070020398590714, 0.18348594298004173, 0.18358793800871354, 0.1799289629998384, 0.18166463598026894, 0.1835518010047963, 0.1823406769981375, 0.18467436796345282, 0.1813472380017629, 0.18152011100028176, 0.1837061189871747, 0.1811875920102466, 0.18141292300424539, 0.17609594100213144, 0.18292862400994636, 0.18222257900924888, 0.18521451701235492, 0.18566978599119466, 0.18392755700915586, 0.18208372000663076, 0.17958901399106253, 0.1801776069914922];[0.17877600200881716, 0.17883044299378525, 0.1788735909940442, 0.179011771993828, 0.17911589199502487, 0.17967515399504919, 0.18039433500962332, 0.17985670697817113, 0.17970154801150784, 0.17905658100789879, 0.17991589098528493, 0.1796192350157071, 0.17929180900682695, 0.18130046500300523, 0.180884411020088, 0.17880840500583872, 0.17960728501202539, 0.17937477100349497, 0.17939707200275734, 0.18026888399617746, 0.17910920598660596, 0.17892501299502328, 0.17936269500933122, 0.17892538500018418, 0.17949176000547595, 0.18050871200102847, 0.17957416399440262, 0.18012456900032703, 0.17962095800612587, 0.1791212749958504, 0.17892880499130115, 0.18013732698454987, 0.1806593230139697, 0.1787721930013504, 0.17959257098846138, 0.178838702981011, 0.17883385001914576, 0.17918032899615355, 0.17963047698140144, 0.18123917099728715, 0.1806390009878669, 0.17892337999364827, 0.17911978499614634, 0.18011785999988206, 0.18042217299807817, 0.17916361200332176, 0.17893147499125917, 0.17957919801119715, 0.17995160199643578, 0.1795382359996438]
Mixed\_5d.branch1x1.conv;0.017617471006815322;0.09684752101020422;0.23882606500410475;0.2607186359964544;5.497243104457997;0.9160298959501791;6.001161238035598;[0.017761691007763147, 0.017747952006175183, 0.017617471006815322, 0.01807944600295741, 0.018215609001345, 0.018380356996203773, 0.018215732998214662, 0.018441792999510653, 0.018253567002830096, 0.0185026690014638, 0.018328642996493727, 0.01851743200677447, 0.018389842996839434, 0.018598694005049765, 0.018344814001466148, 0.01852966500155162, 0.018405492999590933, 0.018569299994851463, 0.018340892012929544, 0.01851236900256481, 0.018311066989554092, 0.01847739100048784, 0.018486712011508644, 0.01855524101119954, 0.018291320011485368, 0.018483847001334652, 0.01855822600191459, 0.018570078987977467, 0.018352232000324875, 0.018361067996011116, 0.01821025100070983, 0.018336496999836527, 0.018245589002617635, 0.01837119499396067, 0.01825418000225909, 0.018508478009607643, 0.018314876011572778, 0.023092559989891015, 0.018137581006158143, 0.01834637499996461, 0.018184814995038323, 0.018435887002851814, 0.018209016998298466, 0.01851912100391928, 0.018394732993328944, 0.018435669000609778, 0.018443708002450876, 0.018450336006935686, 0.018382458001724444, 0.01857177700730972];[0.10432217099878471, 0.10140877999947406, 0.10415488999569789, 0.10144059000595007, 0.10412380298657808, 0.10141765099251643, 0.10447830699558835, 0.10210890600865241, 0.10464079299708828, 0.10180984300677665, 0.10442086101102177, 0.10211150499526411, 0.1041087379999226, 0.10132248500303831, 0.10438538499874994, 0.10194603999843821, 0.10448147299757693, 0.10164838100899942, 0.1044478230032837, 0.10214361600810662, 0.10422590799862519, 0.10154389499803074, 0.09684752101020422, 0.10186298700864427, 0.10476517598726787, 0.10207395799807273, 0.10442642599809915, 0.1019593149976572, 0.1044975030090427, 0.10197241700370796, 0.10412907499994617, 0.10204181500012055, 0.10501276700233575, 0.10187147899705451, 0.10406254899862688, 0.10168868099572137, 0.10425819999363739, 0.10191908100387082, 0.10410555799899157, 0.10202700100489892, 0.10446155500540044, 0.10211940298904665, 0.10488249998888932, 0.1022243680054089, 0.10446491499897093, 0.10173112999473233, 0.10428081500867847, 0.10167480800009798, 0.1041478900006041, 0.10155174300598446];[0.23882606500410475, 0.2650744210113771, 0.26463645200419705, 0.26130839899997227, 0.26176584800123237, 0.2638653719914146, 0.2700850190012716, 0.2621570359915495, 0.26118206899263896, 0.2632198900100775, 0.2614503340009833, 0.2622829030151479, 0.2640312000148697, 0.26242941098462325, 0.26111324699013494, 0.26326800900278613, 0.2622438609978417, 0.2623672959889518, 0.26277719500649255, 0.2626682050176896, 0.2622798269876512, 0.2630604010191746, 0.2610856410028646, 0.26117980301205534, 0.26394324500870425, 0.2625660650082864, 0.26121068000793457, 0.26374885001860093, 0.2621065470011672, 0.26068899300298654, 0.26195502500922885, 0.2623304879962234, 0.2636258580023423, 0.2620343930029776, 0.2624006670084782, 0.2613833109935513, 0.2644783439900493, 0.2611971239966806, 0.2611059210030362, 0.26200474200595636, 0.26100588201370556, 0.2649848869914422, 0.26234875699447, 0.2671171139954822, 0.26143138599582016, 0.262116823985707, 0.26077286701183766, 0.2612870680022752, 0.2618038009968586, 0.2629856059793383];[0.2620676319929771, 0.26272340399737004, 0.26208123299875297, 0.26082982499792706, 0.2625005799927749, 0.2609132930083433, 0.2607528320077108, 0.2608479860064108, 0.2623492380080279, 0.26262206997489557, 0.2610117709991755, 0.2608595060009975, 0.26146018198051024, 0.26270704400667455, 0.26082823901379015, 0.2611581529927207, 0.26447888201801106, 0.26139175599382725, 0.2634783929970581, 0.26094064899371006, 0.2630985639989376, 0.2622610799880931, 0.26134481199551374, 0.2607978549931431, 0.26345863299502525, 0.2609628090140177, 0.26181994599755853, 0.26095706899650395, 0.2610895520192571, 0.26428269398456905, 0.26208865900116507, 0.26343608101888094, 0.26223070100240875, 0.2611994710023282, 0.26125566801056266, 0.26081343299301807, 0.2609195870027179, 0.2607186359964544, 0.2635646020062268, 0.26079479200416245, 0.26104435199522413, 0.2612144499871647, 0.26352382700133603, 0.26129391601716634, 0.26170861000719015, 0.2634324080136139, 0.26075463701272383, 0.2607551789842546, 0.26115595099690836, 0.26502780699229334]
Mixed\_5d.branch5x5\_1.conv;0.015919224999379367;0.09410489599395078;0.17906638501153793;0.19635920401196927;5.911399329905795;0.9119327301847423;6.482275648455172;[0.015919224999379367, 0.016130367992445827, 0.016006953999749385, 0.01615291899361182, 0.01622669900825713, 0.01636756099469494, 0.016305002995068207, 0.0164440379885491, 0.016355421001208015, 0.016578224007389508, 0.016331801991327666, 0.016538750991458073, 0.016357917003915645, 0.016495926000061445, 0.016331282997271046, 0.01656723600171972, 0.016357013999368064, 0.016492901006131433, 0.016442695996374823, 0.01643740299914498, 0.016261004988336936, 0.016468521993374452, 0.01633598499756772, 0.016465729000628926, 0.016414619007264264, 0.016454099997645244, 0.016258958989055827, 0.01654358000087086, 0.016368640994187444, 0.016487232001964003, 0.01636836800025776, 0.016596975998254493, 0.016408693001721986, 0.016550354994251393, 0.016394271005992778, 0.016430008996394463, 0.01645361199916806, 0.016614264008239843, 0.016448327995021828, 0.016457445002743043, 0.01640218499233015, 0.016443510990939103, 0.016294429005938582, 0.016600603004917502, 0.016370470999390818, 0.016511473993887194, 0.01641815699986182, 0.0164967790042283, 0.016369656994356774, 0.01650057100050617];[0.10061058099381626, 0.09668047599552665, 0.09981864099972881, 0.09713457700854633, 0.09994367299077567, 0.1005477729922859, 0.10019235100480728, 0.09697618900099769, 0.09973648200684693, 0.097083612010465, 0.09981215299922042, 0.09700128299300559, 0.09965891500178259, 0.09753928899590392, 0.09961939101049211, 0.09695464800461195, 0.09988132999569643, 0.09692070999881253, 0.10015140700852498, 0.09704319199954625, 0.09969754300254863, 0.09716136399947572, 0.10789393699087668, 0.09410489599395078, 0.0997028300043894, 0.0970303070062073, 0.10000456300622318, 0.09725472900026944, 0.10026423800445627, 0.09728945900860708, 0.09965716299484484, 0.09724371999618597, 0.09964549999858718, 0.09705501999997068, 0.09992535100900568, 0.10651253600372002, 0.09830885998962913, 0.09744756600412074, 0.09996278300241102, 0.09745671300333925, 0.09985768899787217, 0.0969610489992192, 0.09945903699554037, 0.09688602600363083, 0.1008235799963586, 0.09702198000741191, 0.09995836099551525, 0.09731750900391489, 0.09998566799913533, 0.09887361800065264];[0.17906638501153793, 0.1966342350060586, 0.4483471940184245, 0.17906795100134332, 0.20193073099653702, 0.19939301299746148, 0.20333018999372143, 0.20162424401496537, 0.19798995699966326, 0.1987926659930963, 0.19854266701440793, 0.2016312859923346, 0.19703982101054862, 0.1973903869948117, 0.19736218800244387, 0.19700419600121677, 0.19685341899457853, 0.2016839499992784, 0.20860608002112713, 0.20165354800701607, 0.1978768429980846, 0.19723969699407462, 0.19836628998746164, 0.19852645799983293, 0.196427914997912, 0.1971622639830457, 0.19746902499173302, 0.19792354801029433, 0.19765730801736936, 0.19757460300752427, 0.19708867601002567, 0.19658592500491068, 0.20117136600310914, 0.19912855498841964, 0.19933633600885514, 0.19880612498673145, 0.1982992269913666, 0.20030039596895222, 0.19679188000736758, 0.19952948499121703, 0.19695766200311482, 0.19712008800706826, 0.19906334101688117, 0.2019957250013249, 0.20181359999696724, 0.1997058729903074, 0.20841979498800356, 0.19701651600189507, 0.20313316701503936, 0.20086535401060246];[0.19660956600273494, 0.19663111497357022, 0.1968952699971851, 0.1967211510054767, 0.1981247030053055, 0.19693034701049328, 0.19796043800306506, 0.19656808399304282, 0.19737466899096034, 0.19668482898850925, 0.19753280100121628, 0.19713397999294102, 0.1967333890061127, 0.19661204802105203, 0.19681699400825892, 0.19746700700488873, 0.19658151202020235, 0.19776204800291453, 0.19695088698063046, 0.1967163599911146, 0.19680095900548622, 0.19716776700806804, 0.196474318014225, 0.19643989198084455, 0.1965958770015277, 0.19641772400063928, 0.1979634780145716, 0.19716886398964562, 0.19674005299748387, 0.19653005301370285, 0.19755781399726402, 0.1979881549923448, 0.19680268598312978, 0.19657327899767552, 0.19676425700890832, 0.1965411629935261, 0.1963731960131554, 0.19649979198584333, 0.1964739590184763, 0.19675983701017685, 0.19751235001604073, 0.19648216699715704, 0.19768827300867997, 0.19664433800789993, 0.1966777310008183, 0.19663122500060126, 0.1975966280006105, 0.19669209299900103, 0.19671804599056486, 0.19635920401196927]
Mixed\_6a.branch3x3.conv;0.115239056001883;0.18507256399607286;3.179157740989467;3.1999995700025465;1.6059881989405465;0.9934869275582238;1.6165166892409129;[0.115239056001883, 0.12310482599423267, 0.12251531999208964, 0.12302257400006056, 0.12279993000265677, 0.12313870700018015, 0.1228733109892346, 0.12297532700176816, 0.1231160320021445, 0.1230513990012696, 0.12569070899917278, 0.12293423000664916, 0.12287632298830431, 0.12301125600060914, 0.12309722800273448, 0.12303933101065923, 0.12288531700323801, 0.12398960099380929, 0.12290524000127334, 0.12302141600230243, 0.12304201199731324, 0.12304969500110019, 0.12305558400112204, 0.12299892499868292, 0.12290502799442038, 0.12301066498912405, 0.1229678350064205, 0.12306178899598308, 0.12300521299766842, 0.12295293700299226, 0.12280788199859671, 0.12297435000073165, 0.12299029999121558, 0.1231239960034145, 0.1210758069937583, 0.12304864000179805, 0.12296310999954585, 0.12319724299595691, 0.11989840801106766, 0.12310865400650073, 0.12303301200154237, 0.12295930899563245, 0.12284818998887204, 0.12298721399565693, 0.12290536799991969, 0.12139780099096242, 0.12287805799860507, 0.12304492499970365, 0.12590766198991332, 0.12295887598884292];[0.19384493299003225, 0.19361936100176536, 0.1899506490008207, 0.18871237699931953, 0.19425044899981003, 0.19466308700793888, 0.19193340200581588, 0.1946078140026657, 0.19106323100277223, 0.18813301000045612, 0.1890481419977732, 0.19189279100100975, 0.18507256399607286, 0.19352395299938507, 0.19099468500644434, 0.19036387700180057, 0.19107734199496917, 0.19331601800513454, 0.191922080994118, 0.1952902759949211, 0.1921181899961084, 0.19039281501318328, 0.19288420799421147, 0.1913903609965928, 0.1922966049896786, 0.1949930169939762, 0.19161847600480542, 0.19377884399727918, 0.1958677219954552, 0.19394558199564926, 0.18908738499158062, 0.1900646589929238, 0.1942985109926667, 0.19128713999816682, 0.188632264995249, 0.22865156999614555, 0.1943820489977952, 0.19550344899471384, 0.1908246630046051, 0.19106707299943082, 0.189456235995749, 0.1923943729925668, 0.1909861439926317, 0.1952970049896976, 0.19022999799926765, 0.196719954998116, 0.19368542901065666, 0.19398213799286168, 0.19191885099280626, 0.1905169899982866];[3.179157740989467, 3.245364657996106, 3.236411160993157, 3.2511849270085804, 3.268409811978927, 3.2426081779995, 3.21507082998869, 3.2462295269942842, 3.2000888729817234, 3.214477506990079, 3.2690291510079987, 3.218391957998392, 3.240870459994767, 3.2008044000103837, 3.2226605600008043, 3.232512079994194, 3.2132094119879184, 3.23983393299568, 3.252853009995306, 3.21640381400357, 3.2294042959838407, 3.207628714022576, 3.2533816380018834, 3.2700546469859546, 3.2380982149916235, 3.2249827580089914, 3.2359016699774656, 3.227419491013279, 3.2441572730167536, 3.241332161007449, 3.251788199006114, 3.2312489230098436, 3.2142359359859256, 3.2662029129860457, 3.2467191879841266, 3.197644001993467, 3.2504493030137382, 3.262219249023474, 3.2632962869975017, 3.244613880000543, 3.255233388990746, 3.234281690994976, 3.229955250004423, 3.24190634500701, 3.2620767400221666, 3.2548786029947223, 3.205079540013685, 3.2256668049958535, 3.227206700001261, 3.2600332440051716];[3.2505309890111675, 3.261833563010441, 3.233892140997341, 3.2208064969890984, 3.2603163460153155, 3.2396338020043913, 3.220646455010865, 3.2665698869968764, 3.259578093988239, 3.2530912360089133, 3.227116299996851, 3.25597048002237, 3.225565069995355, 3.2573439060070086, 3.225034939008765, 3.2537344609881984, 3.227262885993696, 3.247413293007412, 3.243100053005037, 3.2272224049957003, 3.1999995700025465, 3.255708525990485, 3.245708791000652, 3.2395091710059205, 3.2857601100113243, 3.2226497659867164, 3.264441933002672, 3.237038017003215, 3.2268351299862843, 3.222868205004488, 3.2089457730035065, 3.2125115910021123, 3.2398506369936513, 3.2465358619811013, 3.2225774340040516, 3.2653020239959005, 3.2153390309831593, 3.2454334080102853, 3.2843852959922515, 3.2179096520121675, 3.2533863880089484, 3.2333429290156346, 3.254766419006046, 3.2313657569902716, 3.2240529819828225, 3.234794578005676, 3.229490765996161, 3.258446288004052, 3.2266689619864337, 3.2426791049947497]
Mixed\_6a.branch3x3dbl\_3.conv;0.010355575999710709;0.031570196006214246;0.3619829969975399;0.35884869599249214;3.0486180592075405;1.008734324633336;3.0222209998808953;[0.010355575999710709, 0.010640328007866628, 0.010756071002106182, 0.010801822994835675, 0.01097994000883773, 0.011270044997218065, 0.011513364006532356, 0.01158237099298276, 0.011726823999197222, 0.01187890800065361, 0.011789384996518493, 0.011838467995403334, 0.011778978005168028, 0.011845358007121831, 0.01177149300929159, 0.011833754004328512, 0.0117778480052948, 0.011904915998457, 0.011824002998764627, 0.011834167991764843, 0.011765203002141789, 0.011893389993929304, 0.011861884995596483, 0.011853833988425322, 0.011737673004972748, 0.011865077001857571, 0.011781553999753669, 0.011878062010509893, 0.011861393009894527, 0.011892852999153547, 0.012329819001024589, 0.011887778993695974, 0.01181835200986825, 0.011825121997389942, 0.011885075000463985, 0.011910740009625442, 0.011796116988989525, 0.011918388001504354, 0.011778631000197493, 0.011829804003355093, 0.011797995000961237, 0.011827187991002575, 0.011787193012423813, 0.011850965005578473, 0.01184486500278581, 0.011847284011309966, 0.011812464988906868, 0.011858215992106125, 0.011787884999648668, 0.011858009995194152];[0.033729768998455256, 0.035020687006181106, 0.03191727300873026, 0.03513107099570334, 0.03192083899921272, 0.0347700190031901, 0.03328731500369031, 0.03385999800229911, 0.034277484999620356, 0.03494900900113862, 0.03285093099111691, 0.03373431799991522, 0.03194522199919447, 0.03240680599992629, 0.03330269700381905, 0.033632954000495374, 0.03247476799879223, 0.03238245799730066, 0.0333072479988914, 0.03506090700102504, 0.032575089993770234, 0.03353396100283135, 0.03411191000486724, 0.03248786699259654, 0.03320830099983141, 0.033651641992037185, 0.03301495099731255, 0.03241671700379811, 0.033090142998844385, 0.03407351400528569, 0.03432992000307422, 0.03363438400265295, 0.03518521398655139, 0.03349280000838917, 0.03194888899452053, 0.032558356993831694, 0.03325126301206183, 0.03489956799603533, 0.03348918000119738, 0.03375555400270969, 0.03200739801104646, 0.03533756799879484, 0.03369528400071431, 0.03491414099698886, 0.03316206199815497, 0.031570196006214246, 0.033181594000780024, 0.033710560004692525, 0.031895583000732586, 0.03437395300716162];[0.363843488987186, 0.3641405240050517, 0.3635095709905727, 0.36399866300052963, 0.3619829969975399, 0.367335610993905, 0.36997312199673615, 0.3688693849981064, 0.3644786109944107, 0.3690079619846074, 0.3639154059783323, 0.36387094999372493, 0.36851628799922764, 0.3679706880066078, 0.3650084199907724, 0.3650773749832297, 0.3645113649981795, 0.3651791209995281, 0.36330160999204963, 0.3646442779863719, 0.3662649239995517, 0.36360505199991167, 0.3689375249959994, 0.36297153499617707, 0.3709608420031145, 0.36903005199565087, 0.36442914401413873, 0.3626480400125729, 0.36548100801883265, 0.3644377939926926, 0.3689292530179955, 0.36907460501242895, 0.3676866870082449, 0.3670053659880068, 0.37165220799215604, 0.36622544600686524, 0.3691414919885574, 0.36367138699279167, 0.3660908789897803, 0.36444374099664856, 0.37277959600032773, 0.36347361098160036, 0.36883551099163014, 0.3654783269885229, 0.36848008299421053, 0.3642950110079255, 0.3643893000262324, 0.3647744430199964, 0.37464903900399804, 0.36750456200388726];[0.360521440001321, 0.36131626600399613, 0.36254447599640116, 0.3600868049834389, 0.3628089039848419, 0.3723943759978283, 0.362646744993981, 0.3651551110087894, 0.3623271329997806, 0.3628080839989707, 0.3626710679818643, 0.36294502099917736, 0.36407876599696465, 0.3612384989974089, 0.3631155940092867, 0.36288294997939374, 0.37645067801349796, 0.36398988601285964, 0.3607359650050057, 0.36203351100266445, 0.362617159014917, 0.3668731000070693, 0.36046009699930437, 0.35884869599249214, 0.3605673790007131, 0.362604060996091, 0.3621833399956813, 0.3647780850005802, 0.36579815900768153, 0.36291834599978756, 0.3623384700040333, 0.3629132970236242, 0.36775601901172195, 0.36298326500400435, 0.3665814889827743, 0.3673304719704902, 0.3730645259929588, 0.36227276001591235, 0.3620842660020571, 0.36489014500693884, 0.3676493120001396, 0.3628638950031018, 0.35999450099188834, 0.36103579500922933, 0.3666665259952424, 0.36223370998050086, 0.3596195650025038, 0.3632626449834788, 0.36363597300078254, 0.36768323101568967]
Mixed\_6b.branch1x1.conv;0.018522191006923094;0.044306195006356575;0.4463578860013513;0.4921433810086455;2.3920601504323176;0.9069671628754672;2.6374275148490285;[0.02225122599338647, 0.02240285799780395, 0.022283080994384363, 0.022342640993883833, 0.022103085997514427, 0.02194436099671293, 0.018522191006923094, 0.022168519004480913, 0.022413102007703856, 0.022189929994056, 0.02229965099832043, 0.02224393498909194, 0.020551605994114652, 0.022221938997972757, 0.0222367639944423, 0.022352971995132975, 0.022339078001095913, 0.022318624003673904, 0.02235652899253182, 0.02233554399572313, 0.02228208599262871, 0.022349678998580202, 0.022341606992995366, 0.021849534998182207, 0.020366639000712894, 0.02225923699734267, 0.022013663008692674, 0.022326209989842027, 0.022275910989264958, 0.022239799989620224, 0.020797885008505546, 0.022059191993321292, 0.022351670006173663, 0.022331864995067008, 0.022332261010888033, 0.022310808999463916, 0.02236136799911037, 0.02223523501015734, 0.02234945699456148, 0.022301288991002366, 0.022277274998486973, 0.022220293001737446, 0.02092676900792867, 0.022135259001515806, 0.022328346996800974, 0.02232554298825562, 0.022291093002422713, 0.022236325006815605, 0.020893690001685172, 0.022266467989538796];[0.06068185799813364, 0.0455454600014491, 0.05041867199179251, 0.060799277998739854, 0.05078596400562674, 0.0462124930054415, 0.06239691899099853, 0.05066684399207588, 0.05133703400497325, 0.04737813299288973, 0.05632057800539769, 0.04886690800776705, 0.04959573200903833, 0.04871265600377228, 0.06209407500864472, 0.04608296499645803, 0.04675145399232861, 0.05373624099593144, 0.05966165600693785, 0.06043842199142091, 0.04840063099982217, 0.04918043198995292, 0.05392009299248457, 0.0466899399907561, 0.06196222099242732, 0.04653300599602517, 0.06243878799432423, 0.062203124005463906, 0.050293767999392, 0.044306195006356575, 0.060843562008813024, 0.053329406000557356, 0.04966151800181251, 0.04761817998951301, 0.050377263003611006, 0.04518781199294608, 0.05039729400596116, 0.05929790400841739, 0.04935768399445806, 0.0480060690024402, 0.051006666995817795, 0.04765629999747034, 0.05624379099754151, 0.04543835300137289, 0.04516035699634813, 0.04812265599321108, 0.06183781499566976, 0.05529713199939579, 0.062131452999892645, 0.05179345099895727];[0.4463578860013513, 0.4981031180068385, 0.49440703699656297, 0.49488094200205524, 0.4950604820041917, 0.49514872900908813, 0.5006476269918494, 0.49494249498820864, 0.4948889090010198, 0.4982138649938861, 0.4948094519932056, 0.4954804979934124, 0.49766094400547445, 0.4975522210006602, 0.49621535700862296, 0.4994004830077756, 0.4973113500018371, 0.4946139600069728, 0.4950209449889371, 0.4978232950088568, 0.4949864499940304, 0.494840216008015, 0.49841464500059374, 0.4976026469958015, 0.49558438699750695, 0.5022207280126167, 0.4985409420041833, 0.49920830500195734, 0.4976819040166447, 0.5003727219882421, 0.4946126639988506, 0.5018581999902381, 0.498340151985758, 0.4973865499923704, 0.4974433839961421, 0.4992893770104274, 0.4976832190150162, 0.5018697509949561, 0.49777255501248874, 0.49657019099686295, 0.4956315400049789, 0.4985812639934011, 0.49344149300304707, 0.49886692699510604, 0.4977718250011094, 0.4978856119851116, 0.4972176839946769, 0.4951254589977907, 0.49576338499900885, 0.4918500219937414];[0.5022127999982331, 0.4982174559845589, 0.4974327189993346, 0.49815675400896, 0.49826129601569846, 0.49754204601049423, 0.49790286099596415, 0.4985184440010926, 0.4999406229908345, 0.49766178301069885, 0.49834259299677797, 0.49828905500180554, 0.4945614779862808, 0.49818063898419496, 0.49761054599366616, 0.4980666060000658, 0.4988317149982322, 0.4979924059880432, 0.49801747300080024, 0.5019999380165245, 0.49795793801604304, 0.4984607099904679, 0.49766130399075337, 0.4982058280002093, 0.49774596601491794, 0.4988984200026607, 0.4981701159995282, 0.49771820301248226, 0.4978841899865074, 0.4983080369856907, 0.4991802139993524, 0.49791197100421414, 0.49804697500076145, 0.49847392000083346, 0.4976436690049013, 0.4921433810086455, 0.5022359189897543, 0.4979330990026938, 0.49822144000791013, 0.4977121950068977, 0.49941980799485464, 0.498327100998722, 0.4981553860125132, 0.49979580800572876, 0.49941264001245145, 0.4976502340141451, 0.4991370019997703, 0.4974865019903518, 0.4978511359950062, 0.49886824400164187]
Mixed\_6b.branch7x7\_1.conv;0.01682008100033272;0.0366236699919682;0.29448977201536763;0.32912478600337636;2.1773777421906435;0.8947663152064961;2.433459670068317;[0.016978226994979195, 0.016877086003660224, 0.0168534609983908, 0.01692375999118667, 0.016866956997546367, 0.01682008100033272, 0.01693933601200115, 0.016871343992534094, 0.01690476700605359, 0.019754866007133387, 0.0168596479925327, 0.016914659994654357, 0.016874779990757816, 0.016852228000061586, 0.016870716004632413, 0.016902586998185143, 0.016879299000720493, 0.01688842600560747, 0.01691764399583917, 0.016837039991514757, 0.016958367996267043, 0.016824965001433156, 0.016911335987970233, 0.016915863001486287, 0.016888933998416178, 0.016917681001359597, 0.016896599001483992, 0.016866878009750508, 0.016950798002653755, 0.016847642007633112, 0.01688756801013369, 0.016878670008736663, 0.01688776600349229, 0.016930508994846605, 0.016873765998752788, 0.01688480901066214, 0.016895696011488326, 0.016949782002484426, 0.01684785399993416, 0.01690930500626564, 0.016859551004017703, 0.016867049998836592, 0.01689769899530802, 0.016901027993299067, 0.016876599009265192, 0.01690456600044854, 0.016881364994333126, 0.016893872991204262, 0.016822182995383628, 0.01697499399597291];[0.043099422997329384, 0.0366236699919682, 0.0545343270059675, 0.04245851800078526, 0.03944973800389562, 0.03850856200733688, 0.04807574501319323, 0.03741721699771006, 0.03698013100074604, 0.046012402992346324, 0.054509273992152885, 0.05265579599654302, 0.04644470999483019, 0.05226519099960569, 0.041931997999199666, 0.04146130800654646, 0.04237006799667142, 0.045757006999338046, 0.0546375639969483, 0.040904598994529806, 0.05372188499313779, 0.0378878259944031, 0.04390324899577536, 0.04229921200021636, 0.0423999260092387, 0.04516671299643349, 0.03861789300572127, 0.0506498280010419, 0.04138956899987534, 0.037349726000684313, 0.054596825008047745, 0.03763959600473754, 0.046757531992625445, 0.052643446004367433, 0.040673736002645455, 0.052524430997436866, 0.04149931500433013, 0.04739080899162218, 0.043251989991404116, 0.03806112500024028, 0.04074931000650395, 0.052952212005038746, 0.0380469530064147, 0.044092789001297206, 0.040337817001272924, 0.040134253998985514, 0.039723133013467304, 0.0452400630019838, 0.04459782400226686, 0.039915424000355415];[0.29448977201536763, 0.3245433470001444, 0.33442121600091923, 0.33211529401887674, 0.33211401900916826, 0.33217641898954753, 0.32965535401308443, 0.33219526200264227, 0.3325870229746215, 0.33367909499793313, 0.3330566270160489, 0.33207207897794433, 0.33213660001638345, 0.3313702109735459, 0.33261946801212616, 0.3299943519959925, 0.32927539601223543, 0.3334644720016513, 0.3339200170012191, 0.33278729701123666, 0.33248137301416136, 0.33245122400694527, 0.33275865101313684, 0.33297628599393647, 0.3329708679957548, 0.33280752699647564, 0.3356300679879496, 0.3325592370092636, 0.33436915899801534, 0.3321454019896919, 0.32932099800382275, 0.3353311590035446, 0.33339315101329703, 0.33289298599993344, 0.33277494700450916, 0.33270098399952985, 0.33111889800056815, 0.3327227189874975, 0.33275905101618264, 0.3324007279879879, 0.3285522099904483, 0.3326691649854183, 0.3338819639902795, 0.3325975610059686, 0.3333203110087197, 0.3304121939727338, 0.32909029799338896, 0.33230398400337435, 0.33237984401057474, 0.3320745090022683];[0.3321767779998481, 0.33100470100180246, 0.3335191149963066, 0.33278752301703207, 0.3376793049974367, 0.3316647589963395, 0.33515803000773303, 0.33773639300488867, 0.3322320619918173, 0.3342417850071797, 0.33264728999347426, 0.3322531800076831, 0.32928440798423253, 0.3349126969987992, 0.3324468530045124, 0.33262671501142904, 0.3325913610024145, 0.3726771690126043, 0.33230352100508753, 0.3301440290088067, 0.3329262759798439, 0.3335844210087089, 0.3352383319870569, 0.3334457959863357, 0.3321314600034384, 0.33457927498966455, 0.32979847499518655, 0.335132750988123, 0.3315926869981922, 0.3322644760191906, 0.333931212007883, 0.3324089000088861, 0.33218828700773884, 0.33225871101603843, 0.3340749260241864, 0.3350966599973617, 0.3322724400059087, 0.3356021929939743, 0.3302389119780855, 0.3327212990116095, 0.33249286000500433, 0.32912478600337636, 0.33053728099912405, 0.3324416159885004, 0.33263776400417555, 0.3322392029949697, 0.3322289120114874, 0.33260229699953925, 0.33036686500418, 0.33278715300548356]
Mixed\_6b.branch7x7\_2.conv;0.008430151996435598;0.028905382991069928;0.44593976200849283;0.4461264929850586;3.4288092318254266;0.9995814393910653;3.4302449972602753;[0.008498868002789095, 0.008430151996435598, 0.008536700988770463, 0.00884979500551708, 0.009301825004513375, 0.009617795993108302, 0.009912969995639287, 0.010212401990429498, 0.010552651001489721, 0.010544698001467623, 0.010925698996288702, 0.010920715008978732, 0.010921787994448096, 0.01131701999111101, 0.011443349998444319, 0.011317968004732393, 0.011358638992533088, 0.011309825000353158, 0.011345021994202398, 0.011326383013511077, 0.011302063008770347, 0.011319072989863344, 0.011317982003674842, 0.011325818006298505, 0.011312543996609747, 0.011309251000056975, 0.011311252004816197, 0.011318702992866747, 0.01132403100200463, 0.011319897006615065, 0.011317037002299912, 0.011406263991375454, 0.011315222000121139, 0.011334038994391449, 0.011338494005030952, 0.0113137799926335, 0.011318267992464826, 0.011332334004691802, 0.011309241002891213, 0.01130614199792035, 0.011304794999887235, 0.011328030988806859, 0.011314072005916387, 0.011344858998199925, 0.01134312798967585, 0.011239080005907454, 0.011410769002395682, 0.011324623992550187, 0.011322013000608422, 0.011322185993776657];[0.030562689004000276, 0.02915379501064308, 0.03037758599384688, 0.030191768004442565, 0.03013316000578925, 0.030201803005184047, 0.030345097999088466, 0.030091411012108438, 0.030162643000949174, 0.030561481005861424, 0.03041946201119572, 0.029997014004038647, 0.028905382991069928, 0.029315075997146778, 0.029897054002503864, 0.030273501004558057, 0.030054385992116295, 0.030020865000551566, 0.03007424299721606, 0.029035308994934894, 0.030062017001910135, 0.03016625299642328, 0.029985547007527202, 0.02905388800718356, 0.02906070399330929, 0.030191682002623565, 0.030138225003611296, 0.030035855001187883, 0.029112706004525535, 0.02928369300207123, 0.03031970300071407, 0.0293275149888359, 0.030121425006655045, 0.029096991987898946, 0.029845299999578856, 0.030124349999823608, 0.0292236629902618, 0.02917732000059914, 0.029244639998069033, 0.029959401988890022, 0.029999878999660723, 0.03026060899719596, 0.02986603601311799, 0.02932153300207574, 0.029278941001393832, 0.029974609991768375, 0.02904350899916608, 0.03019063000101596, 0.02914723199501168, 0.030201312998542562];[0.458828128001187, 0.45397890997992363, 0.4468330619856715, 0.4544138909986941, 0.45105539000360295, 0.4479523049958516, 0.44942781901045237, 0.4537800469988724, 0.44593976200849283, 0.44901488300820347, 0.4552298159978818, 0.46227651498338673, 0.4562449929944705, 0.45736396400025114, 0.454791219017352, 0.4595315549959196, 0.45734467000875156, 0.44978119600273203, 0.4551780699985102, 0.45758955100609455, 0.4549152379913721, 0.453084526991006, 0.46132025701808743, 0.4569007030077046, 0.46561872100573964, 0.46360932000970934, 0.45935770799405873, 0.4566481899964856, 0.4505362329946365, 0.45651026198174804, 0.4535658009990584, 0.4604086069884943, 0.45104060700396076, 0.45579275701311417, 0.4489205809950363, 0.45598923999932595, 0.4579832379822619, 0.4579463800037047, 0.45658908000041265, 0.4599863629991887, 0.4587561609951081, 0.4545880209916504, 0.46259400897542946, 0.4651679060043534, 0.4623870620125672, 0.4536637630080804, 0.4491794879868394, 0.45694672300305683, 0.45783875697816256, 0.4538847009825986];[0.458697194015258, 0.4534442440053681, 0.4547912070120219, 0.44707278000714723, 0.446341487011523, 0.4694840060110437, 0.46182174200657755, 0.46429633599473163, 0.4598163799964823, 0.4497293750027893, 0.4571979239990469, 0.450636007997673, 0.45638433199201245, 0.4562777190003544, 0.4534090769884642, 0.4545830709976144, 0.4617573340074159, 0.45144451697706245, 0.4594249349902384, 0.4549997330032056, 0.4532544359972235, 0.45542802700947504, 0.45363446600094903, 0.4479187650140375, 0.4461264929850586, 0.46472627999901306, 0.44921897700987756, 0.46648836000531446, 0.45690456399461254, 0.4501610739971511, 0.4628976749954745, 0.4526075219910126, 0.4527993629890261, 0.4555888760078233, 0.44843051000498235, 0.45883171701279934, 0.4661502950038994, 0.45501430799777154, 0.4507969440019224, 0.4575906169920927, 0.4501072889979696, 0.4516782879945822, 0.4684403030114481, 0.4597695970151108, 0.4468687780026812, 0.45171452799695544, 0.46380156399391126, 0.4547619220102206, 0.4512434869830031, 0.45230271900072694]
Mixed\_6b.branch7x7\_3.conv;0.013372378991334699;0.03382824100845028;0.6442631109966896;0.6418087660131278;2.529710011238163;1.0038241063592948;2.520072984113727;[0.01339806299074553, 0.013372378991334699, 0.01392832699639257, 0.014814382986514829, 0.015664031001506373, 0.016360131005058065, 0.016747114990721457, 0.016625694988761097, 0.01735641599225346, 0.018045870994683355, 0.017336949007585645, 0.018052319006528705, 0.018055744003504515, 0.01804781999089755, 0.018073187005938962, 0.018032384003163315, 0.01716526600648649, 0.018121405999409035, 0.01746939700387884, 0.017378852993715554, 0.01753451398690231, 0.01712792899343185, 0.0180869879986858, 0.017154159999336116, 0.018049632009933703, 0.01802856299036648, 0.017165260011097416, 0.018022621006821282, 0.018008993996772915, 0.017167272002552636, 0.017167252997751348, 0.017134709996753372, 0.017159819006337784, 0.018066340999212116, 0.017205494004883803, 0.018036822002613917, 0.01806196400139015, 0.0180249920085771, 0.018137106992071494, 0.018042455005343072, 0.017282970002270304, 0.01719031600805465, 0.01804872001230251, 0.018015629990259185, 0.01811020499735605, 0.018063341005472466, 0.01803588199254591, 0.01803874599863775, 0.017139720992418006, 0.018037009998806752];[0.03482232999522239, 0.03591768300975673, 0.03640683300909586, 0.03641409800911788, 0.03487183200195432, 0.035747105997870676, 0.03571024499251507, 0.035529789005522616, 0.034959582990268245, 0.03579780799918808, 0.03479067800799385, 0.03609807298926171, 0.03628282900899649, 0.035616162000223994, 0.035592405998613685, 0.03457076799531933, 0.03572821000125259, 0.03587294300086796, 0.03382824100845028, 0.03562243899796158, 0.03444283499266021, 0.035125091002555564, 0.035065108007984236, 0.0363382080104202, 0.0346891099907225, 0.03523160000622738, 0.03619173899642192, 0.03417313900718, 0.03587381601391826, 0.03544934299134184, 0.03501892300846521, 0.03516716999001801, 0.03496470300888177, 0.03539064999495167, 0.03575429099146277, 0.035629302001325414, 0.03625457000453025, 0.03593031800119206, 0.03585229199961759, 0.03507678199093789, 0.034712744993157685, 0.03476206699269824, 0.035077346008620225, 0.03553709900006652, 0.03594811000220943, 0.03550452498893719, 0.034595320001244545, 0.03599254399887286, 0.035541838995413855, 0.0359379599976819];[0.6463070550089469, 0.6442959990090458, 0.6442631109966896, 0.6482161489984719, 0.6454214540135581, 0.6457642950117588, 0.6503818939963821, 0.6679401630099164, 0.6498888480127789, 0.6646807210054249, 0.6463520800025435, 0.6493305869953474, 0.6538924780179514, 0.6445359839999583, 0.6454074859939283, 0.6455314470076701, 0.6444766869972227, 0.6499825500068255, 0.6447453860018868, 0.6503910130122676, 0.6469670980150113, 0.6482552060042508, 0.6473885480081663, 0.6492942859913455, 0.650732122012414, 0.6465718369872775, 0.6508117449848214, 0.6676549929979956, 0.6475778530002572, 0.6515754279971588, 0.6487164059944917, 0.6448502340062987, 0.6470943779859226, 0.6474415039847372, 0.6510151769907679, 0.6476861139963148, 0.655968523977208, 0.6494261250045383, 0.6523152840090916, 0.6503448690054938, 0.6455169620021479, 0.6461377279920271, 0.6455292699974962, 0.6448176340054488, 0.6464586920046713, 0.6502618500089739, 0.6510579949972453, 0.6542451290151803, 0.6663893870136235, 0.6500011550087947];[0.6436580330046127, 0.6463366740063066, 0.6467288329877192, 0.64432414402836, 0.645165593989077, 0.651185948998318, 0.6486974429863039, 0.6420762969937641, 0.6435946870042244, 0.6435591479821596, 0.6461367729934864, 0.6447745720070088, 0.6454435420018854, 0.6446521350153489, 0.6442629630037118, 0.6479618460289203, 0.6455721209931653, 0.6447009919938864, 0.6423712859977968, 0.6424558400030946, 0.647000808006851, 0.6456520190113224, 0.6554983999958495, 0.6420285300118849, 0.6423750819958514, 0.6419382280146237, 0.6465119669883279, 0.6432150220061885, 0.643267810010002, 0.6467176940059289, 0.6444829649844905, 0.6449995069997385, 0.6442761430080282, 0.6476617149892263, 0.6470134749979479, 0.6458337619988015, 0.6486806429893477, 0.6446677719941363, 0.6442972060031025, 0.6428532190038823, 0.6452812740171794, 0.6418087660131278, 0.6489549679972697, 0.6447887989925221, 0.6457882459944813, 0.6467674439918483, 0.6444130900054006, 0.6450823759951163, 0.642700412980048, 0.645262042991817]
Mixed\_6b.branch7x7dbl\_2.conv;0.00882151399855502;0.05974742499529384;0.40710765299445484;0.44149060700146947;6.772921859567482;0.9221207575840902;7.344940241137392;[0.008838522000587545, 0.008925132002332248, 0.008855280990246683, 0.00885275199834723, 0.00882151399855502, 0.009399578004376963, 0.009766054994543083, 0.010335311002563685, 0.010597504006000236, 0.010790986998472363, 0.011062236997531727, 0.011282580002443865, 0.011459343993919902, 0.01146007000352256, 0.01145763200474903, 0.01186130300629884, 0.011863391991937533, 0.01187957100046333, 0.011913500988157466, 0.011914857997908257, 0.011853286006953567, 0.011740863003069535, 0.01186034400598146, 0.011874181000166573, 0.011847729998407885, 0.011878801000420935, 0.011865744992974214, 0.011876662989379838, 0.011856518001877703, 0.011878395001986064, 0.011862273997394368, 0.01186661901010666, 0.011860387996421196, 0.01186730299377814, 0.011845783999888226, 0.011869067995576188, 0.01185923999582883, 0.011944919999223202, 0.011921069002710283, 0.011894322000443935, 0.011763429007260129, 0.011911672001588158, 0.011877779994392768, 0.011892119990079664, 0.011877974000526592, 0.011890303998370655, 0.01186642999527976, 0.01186435398994945, 0.011888583991094492, 0.011730183003237471];[0.06668372699641623, 0.06706906598992646, 0.06801965499471407, 0.0674326110020047, 0.06739401299273595, 0.06721094599924982, 0.06756664099521004, 0.06736520100093912, 0.06751538399839774, 0.06753900500189047, 0.06758948900096584, 0.06732381599431392, 0.06738333700923249, 0.06724242700147443, 0.06733022100524977, 0.06737262899696361, 0.06721439099055715, 0.06728852099331561, 0.06728532200213522, 0.06755081900337245, 0.06764924598974176, 0.06731680600205436, 0.06715733499731869, 0.0671125920052873, 0.06736662000184879, 0.0672571129980497, 0.06742375399335288, 0.06702573499933351, 0.06700955500127748, 0.06759157500346191, 0.06741927099938039, 0.06721175200073048, 0.06744092500593979, 0.06770013600180391, 0.06756893200508785, 0.06743001499853563, 0.06736629499937408, 0.06723227199108806, 0.06736122799338773, 0.06816768700082321, 0.06724342399684247, 0.06743018999986816, 0.06730612699175254, 0.06735422200290486, 0.05974742499529384, 0.06706179698812775, 0.07936899199557956, 0.06608245099778287, 0.06741603399859741, 0.06731245398987085];[0.40710765299445484, 0.40988641600415576, 0.44759147000149824, 0.4493309009994846, 0.449545012001181, 0.44391909100522753, 0.4529418300080579, 0.4465270510117989, 0.4499745530047221, 0.4484045939898351, 0.4477680169802625, 0.4488724480033852, 0.4482631590071833, 0.4466006010188721, 0.448695293001947, 0.45193935198767576, 0.4453773139975965, 0.44635023799492046, 0.4476880999864079, 0.44721324899001047, 0.4509564289910486, 0.4487585049937479, 0.4488425370072946, 0.4511699649883667, 0.4487087030138355, 0.4464131210115738, 0.4463795100164134, 0.44672188299591653, 0.4519509190140525, 0.44808704098977614, 0.45176149799954146, 0.4473464610055089, 0.44731352299277205, 0.4471104579861276, 0.44975761498790234, 0.4478362709924113, 0.4501492599956691, 0.44260019398643635, 0.4460386810096679, 0.44607814498886, 0.4430880900035845, 0.4528147089877166, 0.4459094789926894, 0.4510062640183605, 0.45323382900096476, 0.44560465299582575, 0.4482766970031662, 0.4477242160064634, 0.4500684330268996, 0.4514741329912795];[0.44541182000830304, 0.45196436801052187, 0.44216546800453216, 0.44563712798117194, 0.44510250199527945, 0.44272259098943323, 0.4536228769866284, 0.4453045730042504, 0.446864965982968, 0.443596864992287, 0.4423133179952856, 0.444217448020936, 0.4439572310075164, 0.4524341850046767, 0.4433203620137647, 0.44477699500566814, 0.4479385160084348, 0.44590279199474026, 0.4453961849940242, 0.44589861399435904, 0.4498120809876127, 0.44715120499313343, 0.4427842200093437, 0.4417423120030435, 0.44931990100303665, 0.44223652499204036, 0.4431159670057241, 0.45111012799316086, 0.4430349610047415, 0.4423979680141201, 0.4427854939858662, 0.44634951700572856, 0.45236404000024777, 0.44572568200237583, 0.44149060700146947, 0.44165187698672526, 0.44606450700666755, 0.44152532299631275, 0.44426058800308965, 0.4490462919929996, 0.44778070198663045, 0.44965041399700567, 0.44882312501431443, 0.4447292870027013, 0.44505945101263933, 0.4464204889954999, 0.4418098500027554, 0.44677174800017383, 0.4443542530061677, 0.45548409200273454]
Mixed\_6b.branch7x7dbl\_5.conv;0.012302500996156596;0.035147984002833255;0.49458483097259887;0.49820124899270013;2.856978756905915;0.9927410498720884;2.8778690649228493;[0.012364121997961774, 0.012302500996156596, 0.013200773988501169, 0.014023661002283916, 0.014961876993766055, 0.015477748995181173, 0.015606911008944735, 0.016061101006926037, 0.016037495995988138, 0.01662089000456035, 0.016357879008864984, 0.016633881998131983, 0.017786386000807397, 0.01667058300517965, 0.016516239993507043, 0.016654653009027243, 0.01663576099963393, 0.016382813002564944, 0.01661605399567634, 0.01659381999343168, 0.016377537001972087, 0.01639470100053586, 0.016426696995040402, 0.016611369006568566, 0.016658255000947975, 0.016418220999184996, 0.017130446998635307, 0.01659679799922742, 0.01634638498944696, 0.016598217000137083, 0.01661438899463974, 0.016355523999664, 0.016341858994564973, 0.01640039299672935, 0.01662878099887166, 0.016649811004754156, 0.016618237990769558, 0.01667617699422408, 0.01660286598780658, 0.01663560900487937, 0.016603076001047157, 0.016685849011992104, 0.016708073002519086, 0.016605947006610222, 0.01659490101155825, 0.01661181400413625, 0.016656954001518898, 0.01704872700793203, 0.01660698499472346, 0.016629792007734068];[0.035147984002833255, 0.0363216609985102, 0.037976731997332536, 0.03632732199912425, 0.036368011002196, 0.03569055101252161, 0.0361992460093461, 0.035566266989917494, 0.03623663699545432, 0.035608589998446405, 0.036017560996697284, 0.03614775599271525, 0.036463412005105056, 0.03585509599361103, 0.03660421298991423, 0.03572430099302437, 0.035975060003693216, 0.035793004994047806, 0.03551534599682782, 0.03576321400760207, 0.036140958007308654, 0.03630494000390172, 0.036688609994598664, 0.03600782899593469, 0.035476806995575316, 0.03642043500440195, 0.03593661999912001, 0.03605625899217557, 0.0368376789992908, 0.03583200299181044, 0.03665546199772507, 0.03602730299462564, 0.03593311499571428, 0.03656447400862817, 0.035968739990494214, 0.03558427299140021, 0.0358526320051169, 0.036205869997502305, 0.03600697401270736, 0.03637195999908727, 0.03600226699199993, 0.0359505660017021, 0.03555757799767889, 0.0362980880017858, 0.03561638999963179, 0.03544458400574513, 0.041447309995419346, 0.036455162000493146, 0.036096048992476426, 0.03557010799704585];[0.5106582839944167, 0.5154631710174726, 0.5149438170192298, 0.5078619900014019, 0.5165987850050442, 0.524018748983508, 0.5180187400110299, 0.5191209099866683, 0.5210593579831766, 0.5206436019943794, 0.5168729199940572, 0.5195786499971291, 0.511293414994725, 0.5197695870010648, 0.5197877269965829, 0.5179788710083812, 0.5228517779905815, 0.5276997899927665, 0.5183708929980639, 0.5249858629977098, 0.5047855949960649, 0.5151816470170161, 0.5190689790033503, 0.5206133790052263, 0.5172057219897397, 0.5154959060018882, 0.5192840960080503, 0.518905877994257, 0.510283743016771, 0.5266425690060714, 0.5160391850076849, 0.5155638619908132, 0.5162273640016792, 0.519194939013687, 0.525506520003546, 0.523861128007411, 0.5175106000242522, 0.5152303010108881, 0.520175873010885, 0.5150432460068259, 0.5134833060001256, 0.5192841669922927, 0.5215102239890257, 0.5151589240122121, 0.49458483097259887, 0.5171811640029773, 0.5160920210037148, 0.513294977004989, 0.5136275370023213, 0.5178433380060596];[0.5145354229898658, 0.5163287439936539, 0.5059010560216848, 0.515883802989265, 0.5053025509841973, 0.5121463899995433, 0.5093544920091517, 0.5176832559955074, 0.51433693501167, 0.5218688760069199, 0.5235467089951271, 0.5214292160089826, 0.514839673996903, 0.5082249530096306, 0.5184508039965294, 0.5154397639853414, 0.5087779310124461, 0.5191159229871118, 0.5147451200027717, 0.5151999560039258, 0.5102011760027381, 0.5178415549889905, 0.5149324390076799, 0.49820124899270013, 0.5106015439814655, 0.5131849610042991, 0.5089243120019091, 0.5182576360093663, 0.5185136999934912, 0.5139683520101244, 0.5218485109944595, 0.5149993930099299, 0.5154742209997494, 0.5182184989971574, 0.5129211039893562, 0.5204051449982217, 0.5111773469980108, 0.5173844060045667, 0.505560168006923, 0.5154244739969727, 0.512567482990562, 0.5084537849907065, 0.5159009909984889, 0.5192747360124486, 0.5150588129763491, 0.511289197995211, 0.5159495449915994, 0.5134995889966376, 0.5144911660026992, 0.5183814089978114]
Mixed\_6c.branch7x7\_1.conv;0.019299638996017165;0.041096192988334224;0.3671513279841747;0.41101624199654907;2.1293762539711327;0.8932769328061185;2.3837806348384722;[0.019383965991437435, 0.019474060987704434, 0.019427024002652615, 0.019451496002147906, 0.019446998005150817, 0.01948334999906365, 0.019299638996017165, 0.019527781987562776, 0.019410309003433213, 0.019475740002235398, 0.01947398298943881, 0.019455546003882773, 0.01939471799414605, 0.01943740199203603, 0.019401116005610675, 0.019463290998828597, 0.019540915003744885, 0.01944873499451205, 0.019439587005763315, 0.019456998008536175, 0.01947123499121517, 0.019474095010082237, 0.019406872990657575, 0.01941251801326871, 0.01943320500140544, 0.019489486992824823, 0.019426978993578814, 0.019477156005450524, 0.019452111009741202, 0.019491996994474903, 0.019498611000017263, 0.019582146996981464, 0.019545538001693785, 0.01947686600033194, 0.019460466006421484, 0.019429830004810356, 0.019755291010369547, 0.019458021997706965, 0.01947428499988746, 0.01943707899772562, 0.019439373005297966, 0.019448079998255707, 0.01949444400088396, 0.01946085899544414, 0.019457504007732496, 0.01940063100482803, 0.019514656989485957, 0.019572085002437234, 0.01957660100015346, 0.01942017101100646];[0.048629883996909484, 0.04194996299338527, 0.041685311996843666, 0.042913742989185266, 0.04421142100181896, 0.05198500999540556, 0.04539043099794071, 0.0443170399958035, 0.042294044003938325, 0.04438395598845091, 0.041822454004432075, 0.04903439500776585, 0.05705036899598781, 0.056711840006755665, 0.04263446699769702, 0.0456219720072113, 0.04182345999288373, 0.04704376899462659, 0.05649501299194526, 0.05233162399963476, 0.0419141780002974, 0.04363736500090454, 0.044062415006919764, 0.04869018199678976, 0.055347274988889694, 0.04516503700870089, 0.05611772600968834, 0.04355506499996409, 0.04454565601190552, 0.05617631699715275, 0.04163448499457445, 0.056002993005677126, 0.053181048002443276, 0.04427631400176324, 0.0566561890009325, 0.049303595995297655, 0.047985176992369816, 0.04474897400359623, 0.04313106299377978, 0.05634916199778672, 0.041096192988334224, 0.047536347003187984, 0.04246260299987625, 0.05557494600361679, 0.04462000299827196, 0.05705303201102652, 0.04534814800717868, 0.05894853500649333, 0.046959981991676614, 0.041503365006064996];[0.3671513279841747, 0.41242850400158204, 0.4147741229971871, 0.4161333869997179, 0.412450757008628, 0.41165766699123196, 0.4153576679964317, 0.4116333569982089, 0.4148992400005227, 0.4171270380029455, 0.4151825310109416, 0.41191213398997206, 0.41481862400542013, 0.41258514401852153, 0.4155310749920318, 0.4194787169981282, 0.4114550120139029, 0.411984249993111, 0.4158703130087815, 0.4148623939836398, 0.4160194110008888, 0.41185531800147146, 0.41857004999474157, 0.4152835580025567, 0.4164482640044298, 0.4157397389935795, 0.41750004098867066, 0.4186019750050036, 0.41591593499470036, 0.41556665899406653, 0.4183963399991626, 0.4151001370191807, 0.4120139660080895, 0.4172977219859604, 0.4187431119935354, 0.412527829001192, 0.4154822210111888, 0.4155366340128239, 0.4134431980055524, 0.41481559998646844, 0.4205837040062761, 0.41754514299100265, 0.41236335299618077, 0.4135587509954348, 0.41212809798889793, 0.4117156360152876, 0.411235179999494, 0.4139527410152368, 0.4123272860015277, 0.41543402599927504];[0.4178801949892659, 0.41101624199654907, 0.4153825039975345, 0.41562668900587596, 0.41482371899473947, 0.4149648460006574, 0.415404955012491, 0.4171310950041516, 0.41608267700939905, 0.41732085902185645, 0.41488182899774984, 0.41652875201543793, 0.41547557699959725, 0.418633907000185, 0.41524603399739135, 0.41518351598642766, 0.418785386995296, 0.41480500900070183, 0.41258730200934224, 0.41866084600042086, 0.4150232830143068, 0.4153904889826663, 0.4122210659843404, 0.41558357600297313, 0.41740441901492886, 0.4155397659924347, 0.41630979400360957, 0.41573357599554583, 0.41610599900013767, 0.4157258420018479, 0.4183282269950723, 0.41771020101441536, 0.4148302099929424, 0.41533072700258344, 0.4218774569890229, 0.41185505100293085, 0.41508761800650973, 0.4164912859996548, 0.4187773699959507, 0.4151031960063847, 0.41545882099308074, 0.4174155009823153, 0.4148170740081696, 0.4167243739939295, 0.41533911901933607, 0.41570821999630425, 0.4607134169928031, 0.41496602397819515, 0.4167880889872322, 0.4160518110002158]
Mixed\_6c.branch7x7\_2.conv;0.012734189003822394;0.04653123300522566;0.5487933340045856;0.5463494269934017;3.6540397658035766;1.0044731574527914;3.6377674591820144;[0.013277122008730657, 0.012734189003822394, 0.01434373798838351, 0.015124803991056979, 0.015598962010699324, 0.016131465992657468, 0.016824477002955973, 0.017041729006450623, 0.017651550995651633, 0.01735842700873036, 0.017371541005559266, 0.017262982990359887, 0.017492561004473828, 0.01738620499963872, 0.017459916998632252, 0.017452005995437503, 0.017333088006125763, 0.01768830299261026, 0.01751309700193815, 0.017333415991743095, 0.017500848000054248, 0.01774334099900443, 0.017481582006439567, 0.017803366004955024, 0.017312302996288054, 0.017679030002909712, 0.01738484500674531, 0.017334510004729964, 0.017665254010353237, 0.0171296530024847, 0.017597397993085906, 0.017467369994847104, 0.017356992000713944, 0.017544214002555236, 0.017434099005186, 0.017483693009126, 0.01740987499943003, 0.017131992004578933, 0.017555513011757284, 0.01749253000889439, 0.01757026300765574, 0.017590837989700958, 0.01746579699101858, 0.017359410994686186, 0.01745271700201556, 0.017451282998081297, 0.01750961400102824, 0.01768538799660746, 0.017214400009834208, 0.017537736988742836];[0.04655092800385319, 0.04709525499492884, 0.04687002900755033, 0.04653123300522566, 0.04714624400367029, 0.047458041008212604, 0.0468548109929543, 0.04723923599522095, 0.04684057399572339, 0.046975477001979016, 0.04717213599360548, 0.04693616399890743, 0.046943014007410966, 0.04682144499383867, 0.04722355099511333, 0.046716354991076514, 0.0469367850018898, 0.04707082000095397, 0.04693821199180093, 0.04677231999812648, 0.04707772300753277, 0.04723156300315168, 0.047092207998503, 0.04660930701356847, 0.04676791401288938, 0.047632786008762196, 0.047244441986549646, 0.04675006300385576, 0.0472162469959585, 0.04689512499317061, 0.04670826600340661, 0.04711337901244406, 0.04695620099664666, 0.04690346500137821, 0.046956459002103657, 0.046780869000940584, 0.04681586299557239, 0.04704994799976703, 0.04760081598942634, 0.04696242400677875, 0.0467709910008125, 0.04700165300164372, 0.04699206100485753, 0.04707869100093376, 0.04702073799853679, 0.04715856099210214, 0.046751157991820946, 0.046837054993375205, 0.04734025300422218, 0.04689940399839543];[0.5488152360048844, 0.550439747996279, 0.5499168000096688, 0.5549337470147293, 0.5487933340045856, 0.5573187569971196, 0.5546382489992538, 0.5599753699934809, 0.5593896960053826, 0.5619139219925273, 0.5537661259877495, 0.550952788995346, 0.5546453959832434, 0.5571969680022448, 0.5611951509927167, 0.5584192660026019, 0.5559754780115327, 0.5530784279981162, 0.5489595210092375, 0.5517452059866628, 0.5563770580047276, 0.5547684769990155, 0.555302953987848, 0.553432924018125, 0.5542121809994569, 0.5554421869892394, 0.5592879789910512, 0.5546114889875753, 0.5537397640146082, 0.552258507013903, 0.5541440899978625, 0.5495994190132478, 0.5552038669993635, 0.5541549129993655, 0.553636918994016, 0.5552505859959638, 0.5628824919986073, 0.5552454580029007, 0.5543457649910124, 0.5515565299865557, 0.5562119259993779, 0.551364573999308, 0.5580979070073226, 0.555884753994178, 0.5488444190123118, 0.5533335649961373, 0.5494957019836875, 0.5586014010186773, 0.5538618400023552, 0.5543036140006734];[0.5492494329955662, 0.5647171920136316, 0.550666851006099, 0.5463494269934017, 0.5495053430058761, 0.5564550400013104, 0.5544217869901331, 0.5568203080038074, 0.5495468200097093, 0.5479439570044633, 0.5494190180033911, 0.5535080290137557, 0.5543283440056257, 0.5490970320242923, 0.5493121619947487, 0.5638828200026182, 0.5479055020114174, 0.5531037020118674, 0.5563105349865509, 0.5509393160173204, 0.5507841840008041, 0.5558829549700022, 0.5607465469947783, 0.5621069180051563, 0.5499710400035838, 0.5476920550136128, 0.5496465579926735, 0.5484328590100631, 0.5530240620137192, 0.560004487997503, 0.5513406269892585, 0.5580673149961513, 0.5469039540039375, 0.5615534340031445, 0.5525416820164537, 0.5508410179900238, 0.5492780359927565, 0.5544779850170016, 0.5505216380115598, 0.5490192050056066, 0.5474330190045293, 0.5509316760144429, 0.5507154889783124, 0.550269623985514, 0.5475678380025784, 0.5526689000107581, 0.5537985809787642, 0.5494088039995404, 0.5648435010079993, 0.5546064189984463]
Mixed\_6c.branch7x7\_3.conv;0.015601695005898364;0.045671192987356335;0.8006040740001481;0.7985331689851591;2.927322510156103;1.0025933863431382;2.9197504691640015;[0.015601695005898364, 0.01662674300314393, 0.018134334008209407, 0.019446011996478774, 0.02056433100369759, 0.021339405997423455, 0.02133279100235086, 0.022236820004764013, 0.021047018992248923, 0.02216117399802897, 0.0221901170007186, 0.022284152000793256, 0.022161269997013733, 0.022174487996380776, 0.021186580997891724, 0.022171245000208728, 0.022248277004109696, 0.02117769700998906, 0.0210514089994831, 0.021068121001007967, 0.02222843701019883, 0.021151551001821645, 0.022139495005831122, 0.021172095002839342, 0.0221870579989627, 0.022213880001800135, 0.021047501009888947, 0.021095292002428323, 0.021064646993181668, 0.0221531139977742, 0.02222094299213495, 0.02219270599016454, 0.022221695995540358, 0.02212560900079552, 0.021058382000774145, 0.021086387991090305, 0.022165217000292614, 0.021045485002105124, 0.02219450200209394, 0.02220803199452348, 0.022268393004196696, 0.02224838500842452, 0.022209614005987532, 0.022215635995962657, 0.021211958999629132, 0.021082218998344615, 0.022172877012053505, 0.02218213299056515, 0.02223981500719674, 0.02215572899149265];[0.04824667300272267, 0.04628289901302196, 0.04682628999580629, 0.047040721008670516, 0.04586222500074655, 0.04717490400071256, 0.046671415999298915, 0.04745103800087236, 0.047353276997455396, 0.04662710599950515, 0.04710715600231197, 0.045671192987356335, 0.0473079960065661, 0.046406042005401105, 0.04735404599341564, 0.046343308000359684, 0.047097756003495306, 0.046885018004104495, 0.04730205198575277, 0.04697778300032951, 0.046684714005095884, 0.04709958999592345, 0.047278384008677676, 0.047074529007659294, 0.04657281898835208, 0.04748690999986138, 0.04641306199482642, 0.04721813699870836, 0.04698860799544491, 0.04669456400733907, 0.046550772996852174, 0.04693887299799826, 0.04680789999838453, 0.04689815100573469, 0.046649819996673614, 0.0472781610005768, 0.04700073901040014, 0.04742119200818706, 0.04652053100289777, 0.04676327500783373, 0.04715902199677657, 0.047115777008002624, 0.046780323988059536, 0.04714160900039133, 0.046751689005759545, 0.04675274599867407, 0.04673665099835489, 0.04699854699720163, 0.04715428000781685, 0.047198946005664766];[0.8013091279863147, 0.8071698560088407, 0.8064653649926186, 0.8062990300095407, 0.8106183509953553, 0.8071272039960604, 0.814573167997878, 0.8103013880026992, 0.8080970409937436, 0.8179592780070379, 0.8120934860053239, 0.8113191849988652, 0.8097462540026754, 0.8117518009821652, 0.8105088879819959, 0.8104672950139502, 0.8112416970107006, 0.8075032699998701, 0.8118500230048085, 0.8058908410021104, 0.8147029600222595, 0.8121043959836243, 0.8097847210010514, 0.8088583850039868, 0.8102105779980775, 0.8085893750103423, 0.8041835049953079, 0.8094413770013489, 0.8114979430101812, 0.8091960009915056, 0.8131854859966552, 0.8121386709972285, 0.8124684840004193, 0.8106952859961893, 0.8109160340100061, 0.8045012340007816, 0.8105486830172595, 0.8099804889789084, 0.8067192060116213, 0.8075780989893246, 0.8098642349941656, 0.8006040740001481, 0.8112012569908984, 0.8103949920041487, 0.8130219159938861, 0.8100261829968076, 0.809916971003986, 0.8096133660001215, 0.8101844519987935, 0.8202389910147758];[0.8053603130101692, 0.8078223660122603, 0.8060507440095535, 0.8330851500068093, 0.8064975279994542, 0.8052994960016804, 0.8051211609999882, 0.8077866050007287, 0.820139569012099, 0.8049802960158559, 0.8051594239950646, 0.8029133579984773, 0.8074176209920552, 0.8049556729820324, 0.8045475560065825, 0.8095873470010702, 0.8024454050027998, 0.8054047920013545, 0.8076061720348662, 0.8063140049926005, 0.8031245169840986, 0.8066816320060752, 0.8227808700175956, 0.8062910519947764, 0.8028548450092785, 0.8100478899868904, 0.804781009996077, 0.8036988960084273, 0.8030617809854448, 0.8101761209836695, 0.8057200280018151, 0.7985331689851591, 0.8080754679976963, 0.8068306960194604, 0.8135243019933114, 0.8076583060028497, 0.8066308880079305, 0.8070090929977596, 0.806824825995136, 0.8059050429874333, 0.8039617190079298, 0.8052339849964483, 0.8043701360147679, 0.8041812190203927, 0.8070849269861355, 0.8029166109918151, 0.8082626769901253, 0.8062020340003073, 0.8057287840201752, 0.8072266520175617]
Mixed\_6c.branch7x7dbl\_2.conv;0.013383447992964648;0.0895780580030987;0.5445177970104851;0.5430202580027981;6.69319730238334;1.0027577958384;6.67478959541491;[0.013993454005685635, 0.013383447992964648, 0.0140906989981886, 0.015882299005170353, 0.01692550200095866, 0.01717364101205021, 0.01756207601283677, 0.017409911000868306, 0.017343100989819504, 0.018615660999785177, 0.019229562996770255, 0.019026877998840064, 0.018195897006080486, 0.018253259986522608, 0.018956494008307345, 0.017900489998282865, 0.01830142000108026, 0.01896857700194232, 0.017974696005694568, 0.018138465005904436, 0.018413726007565856, 0.019007126000360586, 0.019000968008185737, 0.01914839599339757, 0.019230263991630636, 0.019183472002623603, 0.019075481002801098, 0.019008691000635736, 0.018545225000707433, 0.018207692002761178, 0.018977239000378177, 0.019118383002933115, 0.01916773999982979, 0.019134547997964546, 0.018227319000288844, 0.019029482995392755, 0.01906292799685616, 0.019129638996673748, 0.018973401995026506, 0.018892035994213074, 0.01822655799333006, 0.01874145699548535, 0.01912059100868646, 0.01902796899958048, 0.018276739996508695, 0.018894844994065352, 0.01904704399930779, 0.01903075799054932, 0.018918967005447485, 0.018933568004285917];[0.09023088500543963, 0.09004354299395345, 0.09046392499294598, 0.09013223799411207, 0.08996792799734976, 0.08995294300257228, 0.08988579300057609, 0.09003232400573324, 0.08987336099380627, 0.09001638500194531, 0.09006182699522469, 0.08970640000188723, 0.08983354599331506, 0.0903920599957928, 0.09031970000069123, 0.08964971300156321, 0.0904179819917772, 0.08963384799426422, 0.08976897499815095, 0.0895780580030987, 0.0902420729980804, 0.08994344199891202, 0.08988773300370667, 0.08997214199916925, 0.08979748899582773, 0.08992911101086065, 0.09006857000349555, 0.08968648700101767, 0.08972758600430097, 0.08987439799238928, 0.08988930701161735, 0.0896917689969996, 0.08983805500611197, 0.08993189899774734, 0.08994140800496098, 0.08963712300464977, 0.08980482100741938, 0.0900983460014686, 0.08979772999009583, 0.09018401500361506, 0.08983930099930149, 0.09008604900736827, 0.08987464399251621, 0.08988093500374816, 0.0897623159980867, 0.08975159599503968, 0.09027792599226814, 0.0898233629995957, 0.08983758999966085, 0.0898357389960438];[0.5480255289876368, 0.5481566420057788, 0.5524926089856308, 0.5495126599998912, 0.549748940000427, 0.5488172990008024, 0.5494670969928848, 0.5472087230009492, 0.5533423320011934, 0.547476366002229, 0.5521443209872814, 0.5505261099897325, 0.547935940005118, 0.5515793119702721, 0.5501279460004298, 0.5489433439943241, 0.5486698989989236, 0.5553956569929142, 0.5445177970104851, 0.5493193539878121, 0.5492810220021056, 0.5522873899899423, 0.5497225169965532, 0.5503117360058241, 0.5495229249936529, 0.5496838010003557, 0.550150514987763, 0.551067859007162, 0.5502762110118056, 0.5523439370153937, 0.5536047170025995, 0.5532997650007019, 0.5508001929993043, 0.5588307309953962, 0.5518892840045737, 0.5482950579898898, 0.550099157000659, 0.5583343210018938, 0.5469213760079583, 0.5470736940187635, 0.5526777889899677, 0.5477100870048162, 0.5553923029947327, 0.557564739981899, 0.5575329069979489, 0.5481852369994158, 0.55680034897523, 0.5522570619941689, 0.5530835550016491, 0.5519402869977057];[0.5465487700130325, 0.5489966410095803, 0.5499107399955392, 0.5496372950001387, 0.5648221659939736, 0.5474987879861146, 0.5482719339925097, 0.5456365380086936, 0.5480839890078641, 0.5466667610016884, 0.5518619600043166, 0.5493895600084215, 0.5481371610076167, 0.5472564860101556, 0.5462282659864286, 0.5479134140041424, 0.5478543619974516, 0.548901588015724, 0.5499477940174984, 0.5527403799933381, 0.5491847649973352, 0.5468399340024916, 0.5444321129907621, 0.5444324499985669, 0.5495650719967671, 0.5488884450023761, 0.5453499150025891, 0.5452372040163027, 0.5472268689918565, 0.5487327870068839, 0.5463542870129459, 0.5460710030019982, 0.5453209509869339, 0.546482323014061, 0.5481730529863853, 0.5458622719888808, 0.5506631789903622, 0.5484914539993042, 0.5499645969975973, 0.5488542410021182, 0.5430202580027981, 0.5483465649886057, 0.5467469560098834, 0.5476535669877194, 0.5501319259929005, 0.5491585530107841, 0.5465151090029394, 0.5506271300255321, 0.5496119679883122, 0.547803367007873]
Mixed\_6c.branch7x7dbl\_5.conv;0.015134963003220037;0.04956909400061704;0.6410543310194043;0.6321450199757237;3.2751381017628507;1.0140937771589544;3.2296205494311874;[0.015134963003220037, 0.015739448004751466, 0.016878230992006138, 0.018269934997078963, 0.018928525008959696, 0.019619679005700164, 0.020111158999498002, 0.020146564987953752, 0.02004747200408019, 0.020481356987147592, 0.020192238996969536, 0.0204123180010356, 0.020477723999647424, 0.02038839500164613, 0.020450170995900407, 0.020404882001457736, 0.02021785400575027, 0.02045313100097701, 0.02011116800713353, 0.020118348009418696, 0.020578405004926026, 0.020041552998009138, 0.02039549699111376, 0.020405966992257163, 0.020370711004943587, 0.02040379100071732, 0.020383752998895943, 0.020437774001038633, 0.020357423010864295, 0.02036753299762495, 0.020366572003695183, 0.020436266000615433, 0.020369206002214924, 0.020371427992358804, 0.020480920997215435, 0.02042544800497126, 0.020362062990898266, 0.020041084004333243, 0.02037242500227876, 0.02004141200450249, 0.020370069993077777, 0.02043610501277726, 0.020438934996491298, 0.020063579999259673, 0.020445611997274682, 0.020404155002324842, 0.020144877998973243, 0.020447217000764795, 0.02038787500350736, 0.020394000006490387];[0.052618298010202125, 0.051403393008513376, 0.051043141007539816, 0.05098860299040098, 0.05096002799109556, 0.05156358200474642, 0.051317484001629055, 0.05198858099174686, 0.05138840099971276, 0.05137443401326891, 0.051203408002038486, 0.05079705599928275, 0.05138759700639639, 0.07170715200481936, 0.05108462800853886, 0.05123851700045634, 0.051324193002074026, 0.051597540004877374, 0.05110959899320733, 0.05077365098986775, 0.05051302199717611, 0.051589931987109594, 0.05142781299946364, 0.051258854000479914, 0.05097038300300483, 0.04956909400061704, 0.05145753099350259, 0.08953922199725639, 0.05135304700525012, 0.051110814994899556, 0.05107925200718455, 0.0508128210058203, 0.050937629013787955, 0.05112403600651305, 0.05099531001178548, 0.05063301201153081, 0.05018990399548784, 0.05161459599912632, 0.05206244898727164, 0.051123515993822366, 0.051290184012032114, 0.05046489599044435, 0.05065643299894873, 0.050686964008491486, 0.05175029800739139, 0.05089396898983978, 0.05173781899793539, 0.051669552995008416, 0.05182077598874457, 0.05174569599330425];[0.6500477049994515, 0.6489793590008048, 0.6410543310194043, 0.6506983569997828, 0.6547564840002451, 0.6491394639888313, 0.6546042530244449, 0.6536099700024351, 0.6570101929974044, 0.654603646020405, 0.6563725480082212, 0.6550246699916897, 0.6556404540024232, 0.6566288470057771, 0.6564628739870386, 0.656102346998523, 0.64830487499421, 0.6533971790049691, 0.6988026549806818, 0.6564465380070033, 0.6529891159880208, 0.6522733250021702, 0.6537090130004799, 0.6480270390020451, 0.6499386860086815, 0.6554044920194428, 0.6530822880158667, 0.6574011990014696, 0.6588581180112669, 0.6494869570014998, 0.6514761549769901, 0.6535268529987661, 0.6489581109926803, 0.6513306130073033, 0.6501009429921396, 0.6483886700007133, 0.6505841220059665, 0.6546396480116528, 0.6573822230275255, 0.6580552119849017, 0.6533668229967589, 0.6559746630082373, 0.6544849920028355, 0.6509559539845213, 0.6547295420168666, 0.6567907279968495, 0.6543603629979771, 0.6558492309995927, 0.6516682660148945, 0.6558337850001408];[0.6531522150035016, 0.6518454439938068, 0.6548940830107313, 0.6490465249953559, 0.6506048349838238, 0.6491977780096931, 0.6518500110105379, 0.6559582350164419, 0.6367698120011482, 0.6499777209974127, 0.6544071849930333, 0.6569007090001833, 0.6519536650012014, 0.651355832000263, 0.6475410170096438, 0.6466600019921316, 0.6562527670030249, 0.665024670001003, 0.6505316989932908, 0.6444321680028224, 0.6321450199757237, 0.655838748003589, 0.6431278430100065, 0.6520202640094794, 0.6508166620042175, 0.6573531820176868, 0.6544326630100841, 0.6520240489917342, 0.6468667000008281, 0.6494176820124267, 0.654836260000593, 0.6579364420176717, 0.6576078220095951, 0.6459975700126961, 0.6556794849893777, 0.660905664000893, 0.6618908390082652, 0.6511163059913088, 0.6542245590098901, 0.6497260199976154, 0.6524254760006443, 0.6508953760057921, 0.6512828530103434, 0.655476355997962, 0.6544284970150329, 0.6527268470235867, 0.6438695539982291, 0.6531313669984229, 0.6531324560055509, 0.6507527840149123]
Mixed\_6e.branch7x7\_2.conv;0.018032075007795356;0.057545587987988256;0.8017364279949106;0.795741897993139;3.1912904068506265;1.0075332592350483;3.1674293405197926;[0.018032075007795356, 0.019161017989972606, 0.021051447998615913, 0.02258957900630776, 0.02357421998749487, 0.024376066998229362, 0.024115196007187478, 0.024145573988789693, 0.024510041999747045, 0.02390838800056372, 0.024297583004226908, 0.024526981011149473, 0.024477807004586793, 0.02433344000019133, 0.023933388001751155, 0.024546135013224557, 0.023959703001310118, 0.02389168400259223, 0.024303676007548347, 0.02431527100270614, 0.024094053005683236, 0.024511925992555916, 0.023928695998620242, 0.024462334011332132, 0.024274834999232553, 0.02450031798798591, 0.024436124993371777, 0.024443606002023444, 0.02431766600057017, 0.02457085100468248, 0.02415319299325347, 0.024279133009258658, 0.02427160101069603, 0.024284920989884995, 0.024507232999894768, 0.02427587799320463, 0.02411192998988554, 0.024456581988488324, 0.02414231898728758, 0.024105131000396796, 0.024328359999344684, 0.024447617994155735, 0.024517148995073512, 0.023918564009363763, 0.024421613998129033, 0.02413808400160633, 0.024279810997541063, 0.024032043002080172, 0.02428337698802352, 0.0245190050045494];[0.061977756005944684, 0.0606149480008753, 0.060022795005352236, 0.0603781660029199, 0.06037586499587633, 0.060482495013275184, 0.06083843999658711, 0.06070143499528058, 0.05770766000205185, 0.06016574299428612, 0.060371216997737065, 0.06052278100105468, 0.05983179199392907, 0.06019099199329503, 0.060507135989610106, 0.06044998299330473, 0.060435737992520444, 0.060533280004165135, 0.06016081299458165, 0.06020818601245992, 0.057545587987988256, 0.06038022199936677, 0.060438615997554734, 0.06038038099359255, 0.06027970899594948, 0.060434569997596554, 0.060556381999049336, 0.06072229800338391, 0.06030503800138831, 0.06048001200542785, 0.0602599440026097, 0.06208154400519561, 0.060200693013030104, 0.06034904000989627, 0.05997323300107382, 0.05998388200532645, 0.06032933700771537, 0.059779225004604086, 0.05937847899622284, 0.06016511899360921, 0.05996603099629283, 0.06012371899851132, 0.0600603070051875, 0.05942822399083525, 0.060269888999755494, 0.05874089999997523, 0.06035350399906747, 0.060054176006815396, 0.06009927700506523, 0.06046865900862031];[0.8249053190083941, 0.8340527160034981, 0.814259045990184, 0.8210115429974394, 0.8357829150045291, 0.8017364279949106, 0.8251547120016767, 0.8496916979784146, 0.8159181839873781, 0.8172604540013708, 0.8189793320052559, 0.8148680129961576, 0.8148013170139166, 0.8136903359991265, 0.8309309629985364, 0.8284950699890032, 0.8067362299916567, 0.8309434630064061, 0.8250365309795598, 0.826804890006315, 0.8300693209894234, 0.8211096950108185, 0.8329902420082362, 0.8275525869976263, 0.8094085130142048, 0.8201815880020149, 0.8178553900070256, 0.8217081329930807, 0.8091544840135612, 0.8239367240166757, 0.8239080500061391, 0.8389076989842579, 0.8255668209894793, 0.8285413779958617, 0.8172738029970787, 0.8292101739934878, 0.8134691069863038, 0.8271126829931745, 0.8184740189899458, 0.8333232379955007, 0.8286899699887726, 0.8198028490005527, 0.8249537630035775, 0.8186571520054713, 0.8212642009893898, 0.8270899609924527, 0.8113718789827544, 0.820680306002032, 0.8259836839861237, 0.8234766139939893];[0.8245895450090757, 0.8209674999961862, 0.7969256240030518, 0.8377046059904387, 0.8207808220031438, 0.8060107850033091, 0.812643102981383, 0.8002703559905058, 0.7996909060020698, 0.795741897993139, 0.8098580279765883, 0.8133990149945021, 0.8279440119949868, 0.8310915020119864, 0.8085844290035311, 0.8205927459930535, 0.8007549520116299, 0.8245253850182053, 0.8311084879969712, 0.8035538659896702, 0.8405505049886415, 0.8276694840023993, 0.8291137649794109, 0.8184632679913193, 0.8073131579876645, 0.805582155007869, 0.8282957680057734, 0.8077341909956886, 0.824890594012686, 0.8109025749872671, 0.7986684670031536, 0.8067490609973902, 0.8157780789915705, 0.7992726049997145, 0.8075354509928729, 0.799128437996842, 0.8251301170093939, 0.8005791089963168, 0.8244033129885793, 0.8200982730049873, 0.8243174340022961, 0.8177175579912728, 0.8210579530132236, 0.819684629997937, 0.8173014019994298, 0.8217945250071352, 0.820085306011606, 0.8159230539895361, 0.8138622429978568, 0.8210028169851284]
Mixed\_6e.branch7x7\_3.conv;0.019318918988574296;0.10871121899981517;0.8046532410226064;0.8041403559909668;5.627189547412553;1.0006378053629799;5.6236027833980335;[0.019554154001525603, 0.019318918988574296, 0.021633689990267158, 0.02351898000051733, 0.024597373005235568, 0.024327159000677057, 0.026445858005899936, 0.026440071989782155, 0.026439824010594748, 0.02520712499972433, 0.02514447500288952, 0.025182135999784805, 0.025896880993968807, 0.02525961399078369, 0.02583933499408886, 0.025210879000951536, 0.025188486994011328, 0.025170335997245274, 0.026435223000589758, 0.026446422998560593, 0.026717002998339012, 0.026482433997443877, 0.026459166998392902, 0.026442916991072707, 0.026434193991008215, 0.025161779005429707, 0.0265199860004941, 0.02509919299336616, 0.02648784600023646, 0.02649609300715383, 0.026433784994878806, 0.026408060002722777, 0.02648421100457199, 0.02512128600210417, 0.026430171012179926, 0.025107591005507857, 0.025206862992490642, 0.025175432994728908, 0.025180957993143238, 0.025155849987640977, 0.025638102990342304, 0.025208808001480065, 0.025105920009082183, 0.026426206997712143, 0.026447890006238595, 0.026419759000418708, 0.026429357996676117, 0.026430643993080594, 0.025163543003145605, 0.02511029200104531];[0.11046619800617918, 0.10998230399854947, 0.10994052799651399, 0.10955209100211505, 0.10989861600683071, 0.10989940400759224, 0.1095960050006397, 0.1093750839936547, 0.1102323939994676, 0.10903975300607271, 0.10897571399982553, 0.10943482800212223, 0.10948109900346026, 0.10892594000324607, 0.10871121899981517, 0.10916076399735175, 0.10937661799835041, 0.10952704300871119, 0.10899717500433326, 0.10958916200615931, 0.10896668898931239, 0.10904272600600962, 0.11163081300037447, 0.10884228300710674, 0.11047591800161172, 0.10976699998718686, 0.10956694399646949, 0.10966471199935768, 0.10946669700206257, 0.10953708499437198, 0.10964033201162238, 0.10944968299008906, 0.10897545699845068, 0.10959804498997983, 0.10971402400173247, 0.10964470800536219, 0.10940658301115036, 0.10956223100947682, 0.10971309799060691, 0.10978613700717688, 0.1090423190034926, 0.10950618900824338, 0.10944573399319779, 0.10983317499631085, 0.1090241909987526, 0.10955744299280923, 0.10900600199238397, 0.10946675200830214, 0.10971396800596267, 0.10945447100675665];[0.8061338979896391, 0.8087651249952614, 0.8179115140083013, 0.8138996359921293, 0.8092862340126885, 0.8162992610014044, 0.8193337900011102, 0.8191579759877641, 0.8164295159949688, 0.8164004310092423, 0.8104627139982767, 0.8272421069996199, 0.8225985989847686, 0.8207239029870834, 0.815633873004117, 0.8135830259998329, 0.82841700600693, 0.8169474330061348, 0.8181171620090026, 0.8122093379788566, 0.8167195590067422, 0.8046532410226064, 0.8144724420126295, 0.8130129269993631, 0.8086673689831514, 0.817669301002752, 0.8160086989955744, 0.8163285459886538, 0.8206097070069518, 0.8096836860204348, 0.8171843069867464, 0.8049195789935766, 0.8136607690103119, 0.8147190290183062, 0.8078638649894856, 0.8069830980093684, 0.8154486279963749, 0.8108365359948948, 0.8145423660171218, 0.8110987229883904, 0.8224051970173605, 0.8186334780039033, 0.8212015870085452, 0.8129863669892075, 0.8139708560047438, 0.8148753020068398, 0.81498519401066, 0.8206064279802376, 0.8135779470030684, 0.8186855020030634];[0.8078548280027462, 0.8145839619828621, 0.8164323050150415, 0.8167619880114216, 0.8116499729949282, 0.8211849450017326, 0.8202248919842532, 0.8109536150004715, 0.8077468880073866, 0.8127634830016177, 0.8117695829860168, 0.8108993700152496, 0.8071641599817667, 0.8099096369987819, 0.8117796209990047, 0.8171701899991604, 0.8167277969769202, 0.8140462910087081, 0.8203338239836739, 0.8187623169942526, 0.8131725779967383, 0.8224108410067856, 0.8090301550109871, 0.8142755459994078, 0.8062274670082843, 0.8073315099900356, 0.811736313989968, 0.8122150589915691, 0.8061343119916273, 0.811425763022271, 0.8115298069897108, 0.812436253982014, 0.8247530630032998, 0.8176965159946121, 0.8644703819882125, 0.8046943270019256, 0.8149025339953369, 0.8245730560010998, 0.8124502150167245, 0.8145786829845747, 0.8245268530008616, 0.8122178289922886, 0.8195730750012444, 0.8113273329945514, 0.810535680007888, 0.8140018950070953, 0.8092080839996925, 0.8041403559909668, 0.8042678710044129, 0.8076652190065943]
AuxLogits.conv0.conv;0.0008571060025133193;0.002128446998540312;0.09266071800084319;0.09014988801209256;2.4832949393645585;1.0278517260988036;2.4160050290423394;[0.0013591510069090873, 0.0011932509951293468, 0.0011697309964802116, 0.0009248760034097359, 0.0009572309936629608, 0.0008884740091161802, 0.000974822003627196, 0.0008852729952195659, 0.0008659570012241602, 0.0009094980050576851, 0.0009153789869742468, 0.0008571060025133193, 0.0009268169960705563, 0.0008835389890009537, 0.0008968009933596477, 0.0009072749962797388, 0.0008987910114228725, 0.0008971299976110458, 0.0009688509890111163, 0.0009199089981848374, 0.0009350780019303784, 0.0009574309951858595, 0.0009627920080674812, 0.0009242039959644899, 0.0009639829950174317, 0.0009689540020190179, 0.000958716991590336, 0.0009742080001160502, 0.0009727629949338734, 0.0009628479892853647, 0.00101686199195683, 0.0009921769960783422, 0.000965953993727453, 0.0010101520019816235, 0.0009874649986159056, 0.0009890460059978068, 0.001052566003636457, 0.001007518992992118, 0.0010362009925302118, 0.001038739996147342, 0.001015588000882417, 0.0010457309981575236, 0.001042470001266338, 0.0010241609998047352, 0.0010636869992595166, 0.0011102050048066303, 0.0010367270006099716, 0.001074739993782714, 0.0010458260076120496, 0.0010687580070225522];[0.0022124449897091836, 0.0021935680124443024, 0.0021425029990496114, 0.002183467004215345, 0.0021822029957547784, 0.0021501719893421978, 0.00215629801095929, 0.0021621509949909523, 0.002163345998269506, 0.0026299730088794604, 0.002151080989278853, 0.0021415810042526573, 0.0021497199923032895, 0.0021377630037022755, 0.002128446998540312, 0.0021387470042100176, 0.0021428079926408827, 0.002139778996934183, 0.0025702520069899037, 0.0021332249889383093, 0.00219216599361971, 0.002195284003391862, 0.002216350010712631, 0.0025457589945290238, 0.002217670000391081, 0.0021855780069017783, 0.002181393007049337, 0.002590115007478744, 0.002181340998504311, 0.002235173000372015, 0.0022077469911891967, 0.0021892700024181977, 0.002212174003943801, 0.0021892479999223724, 0.0021697120100725442, 0.002177762013161555, 0.0027724429965019226, 0.0021937389974482358, 0.002215849992353469, 0.0021921560110058635, 0.002213271989603527, 0.0021675360039807856, 0.002175119996536523, 0.00217886600876227, 0.0021753770124632865, 0.0025939490005839616, 0.0022018379968358204, 0.0021981669997330755, 0.00220644599176012, 0.0025440559984417632];[0.09267659000761341, 0.09285898799134884, 0.0928274979814887, 0.09699727002589498, 0.09282025801076088, 0.09357715098303743, 0.09280723001575097, 0.09277725298306905, 0.09299469500547275, 0.09279586799675599, 0.09286217199405655, 0.0928355600044597, 0.09282914800860453, 0.09279986198816914, 0.09276080297422595, 0.09280965401558205, 0.09278524098044727, 0.09290898899780586, 0.09285224199993536, 0.09284850500989705, 0.09277578099863604, 0.09414482998545282, 0.09281452400318813, 0.09279523500299547, 0.092796980010462, 0.09280197002226487, 0.09282291101408191, 0.09284291599760763, 0.09284665701852646, 0.09280911298992578, 0.09279562100709882, 0.09282406298734713, 0.09282205600175075, 0.09274712300975807, 0.092804530999274, 0.09280700498493388, 0.09347591102414299, 0.09280556601879653, 0.09281327899952885, 0.09282325000094716, 0.09283117900486104, 0.09279760801291559, 0.09266071800084319, 0.09289015299873427, 0.09285121200082358, 0.09285476899822243, 0.09277307799493428, 0.09278177001397125, 0.0928303219989175, 0.09284131799358875];[0.09152847298537381, 0.09135358901403379, 0.09133664800901897, 0.09224490201449953, 0.09107486897846684, 0.09148075900156982, 0.09038030200463254, 0.09059598098974675, 0.09119957900838926, 0.09014988801209256, 0.0910712750046514, 0.09103716099343728, 0.09098511301272083, 0.09029619499051478, 0.09059937500569504, 0.09130573800939601, 0.09125768799276557, 0.09108912799274549, 0.09142572100972757, 0.09148045700567309, 0.09097728399501648, 0.09133182701771148, 0.09108851799101103, 0.0913757989910664, 0.09101991599891335, 0.09142361601698212, 0.09105007200560067, 0.09123618400190026, 0.09103858198795933, 0.09134620398981497, 0.0925297719950322, 0.09153685701312497, 0.09130566500243731, 0.09174635297677014, 0.09160888301266823, 0.09120336198247969, 0.09235251898644492, 0.09115929900144693, 0.09126284297963139, 0.09147851400484797, 0.09107119099644478, 0.09062448200711515, 0.09112216001085471, 0.09095646798959933, 0.09101899899542332, 0.09142847701150458, 0.09089396097988356, 0.09138537799299229, 0.09067468599823769, 0.09235365100903437]
AuxLogits.conv1.conv;0.02146325199282728;0.0022215050121303648;0.5319208829896525;0.5312900360004278;0.10350272236810902;1.0011873872018637;0.10337997031442861;[0.02146325199282728, 0.025351385993417352, 0.025304601003881544, 0.025507373007712886, 0.026220932995784096, 0.025155727009405382, 0.02588458699756302, 0.025238132002414204, 0.026314445000025444, 0.02472884999588132, 0.02548259099421557, 0.02484439199906774, 0.026023514001281, 0.02591528999619186, 0.025847641998552717, 0.02648960900842212, 0.025929174007615075, 0.02523556000960525, 0.025179834003211, 0.02623310699709691, 0.02640920499106869, 0.026427121993037872, 0.026484993009944446, 0.026300009005353786, 0.02649730199482292, 0.02691587299341336, 0.026815313001861796, 0.026635967995389365, 0.026819520004210062, 0.026699574998929165, 0.02672826699563302, 0.026772244003950618, 0.02674426799057983, 0.026840659003937617, 0.026789519004523754, 0.026624382997397333, 0.026756322011351585, 0.027009640994947404, 0.026819457998499274, 0.02662282499659341, 0.026716823995229788, 0.026692744009778835, 0.02662161798798479, 0.02639744100451935, 0.026870842993957922, 0.026883311991696246, 0.02650018200802151, 0.02627729500818532, 0.026135431995498948, 0.025907779010594822];[0.002344409003853798, 0.0022864729980938137, 0.0023197999980766326, 0.0022590269945794716, 0.002324963003047742, 0.0022527100081788376, 0.002300010994076729, 0.002265060000354424, 0.0023256190033862367, 0.002240253990748897, 0.002291644996148534, 0.0022624510020250455, 0.0023159169941209257, 0.0022499920014524832, 0.002315279998583719, 0.0022425649949582294, 0.002316496000275947, 0.0022500890045193955, 0.002310351002961397, 0.0022781250008847564, 0.0022906069934833795, 0.0022604429977945983, 0.002313566001248546, 0.0022449850075645372, 0.0022837160067865625, 0.002247445998364128, 0.0023062719992594793, 0.0022215050121303648, 0.002286111004650593, 0.002261691988678649, 0.002285194001160562, 0.0022704049915773794, 0.0022980339999776334, 0.0022399480076273903, 0.002284811998833902, 0.002251140002044849, 0.0022832839895272627, 0.0022236610093386844, 0.002277842999319546, 0.0022772079973947257, 0.002291835000505671, 0.0022246230073506013, 0.0022816979908384383, 0.0022527359978994355, 0.002306876005604863, 0.002231943013612181, 0.002316236001206562, 0.002235691004898399, 0.0022914769942872226, 0.0022525509994011372];[0.5378028560080566, 0.5412989119940903, 0.5387583049887326, 0.537616101995809, 0.5358860309934244, 0.5521734899957664, 0.5492647109931568, 0.5422528670169413, 0.559191140011535, 0.5481400279968511, 0.5457529710110975, 0.5488595839997288, 0.5538430800079368, 0.5407392080087448, 0.5376400359964464, 0.5444829429907259, 0.5441253600001801, 0.5328416970005492, 0.5364519359864062, 0.5391646629868774, 0.5319208829896525, 0.5320695499976864, 0.5473904769896762, 0.5523056270030793, 0.53361273300834, 0.5421369589894312, 0.5441761200054316, 0.5534899970080005, 0.5422996490087826, 0.5455723729974125, 0.5392781199916499, 0.5389853369852062, 0.5386645200051134, 0.5359896959998878, 0.5495308019890217, 0.5378077310160734, 0.5503863949998049, 0.5463266779988771, 0.5448292289947858, 0.5385812269960297, 0.5368784010206582, 0.5362926739908289, 0.5325472360127605, 0.551099806005368, 0.5362607809947804, 0.5456232539872872, 0.5498825359973125, 0.5404220420023194, 0.5912320770003134, 0.5437805239926092];[0.5440725270018447, 0.5433881639910396, 0.5417683230043622, 0.5335842729982687, 0.5326817609893624, 0.5316682889824733, 0.5508435939991614, 0.5385973720112815, 0.5327914099907503, 0.5447704659891315, 0.5979746989905834, 0.5497941700014053, 0.541055838984903, 0.5342728190153139, 0.5462234030273976, 0.5380562180071138, 0.5566372969769873, 0.5495670410018647, 0.5462653249996947, 0.5438830600032816, 0.5395241279911716, 0.5427489220019197, 0.5455638579878723, 0.5529796949995216, 0.5427150639879983, 0.5415680059813894, 0.5380109300022013, 0.5566799739899579, 0.5570820400025696, 0.5469722130073933, 0.5399359349976294, 0.5600006930035306, 0.5409997009992367, 0.5486595520051196, 0.5327907720056828, 0.5455158739932813, 0.5361709920107387, 0.5405043340142583, 0.538336610989063, 0.5312900360004278, 0.5435792380012572, 0.5940452009963337, 0.5392158150207251, 0.5601440579921473, 0.5453003229922615, 0.551711164007429, 0.5425406840076903, 0.5452876859926619, 0.5407840400002897, 0.5388852699979907]
Mixed\_7a.branch3x3\_2.conv;0.011792246994446032;0.019927454995922744;0.36911682499339804;0.3687606689927634;1.6898776802511235;1.0009658188374793;1.6882471393616076;[0.011894716997630894, 0.011843738000607118, 0.011973536005825736, 0.011906915999134071, 0.012011364990030415, 0.011792246994446032, 0.011944242010940798, 0.012141089988290332, 0.011881430997163989, 0.012153913005022332, 0.011974232998909429, 0.011875828000484034, 0.011866038999869488, 0.011841095009003766, 0.011969377010245807, 0.012034150000545196, 0.012150561000453308, 0.011848691996419802, 0.01191314699826762, 0.01196735299890861, 0.011933717993088067, 0.011897695003426634, 0.011987207995844074, 0.012028014010866173, 0.011879280005814508, 0.011943917997996323, 0.011913253998500295, 0.012669887990341522, 0.012803923003957607, 0.011892234993865713, 0.011973357002716511, 0.012101532003725879, 0.011922973993932828, 0.011907535998034291, 0.011870806993101723, 0.011974806999205612, 0.011991171995759942, 0.012475841998821124, 0.011995363005553372, 0.011884102001204155, 0.012593829000252299, 0.012009357000351883, 0.012150023991125636, 0.01193549099843949, 0.011928503998205997, 0.01204391400096938, 0.012019216999760829, 0.012003725001704879, 0.012070727985701524, 0.011914135990082286];[0.01994868701149244, 0.019936158001655713, 0.01999815399176441, 0.01996051899914164, 0.019968764012446627, 0.02009279500634875, 0.019984280996141024, 0.019988650994491763, 0.019996055008959956, 0.02007269200112205, 0.02006587598589249, 0.019927454995922744, 0.019995580994873308, 0.02022970801044721, 0.021180642012041062, 0.021864349997485988, 0.02207935201295186, 0.02226726899971254, 0.02211247901141178, 0.022502387000713497, 0.02258114800497424, 0.022965206007938832, 0.02252196399786044, 0.02317064099770505, 0.022502079998957925, 0.022879586002090946, 0.023075357006746344, 0.023005463008303195, 0.02293908700812608, 0.023347406007815152, 0.02306240701000206, 0.0229569080111105, 0.023102467006538063, 0.022966810007346794, 0.02315366399125196, 0.02304888299840968, 0.023127744992962107, 0.02338327500910964, 0.023133248003432527, 0.023425552994012833, 0.023087890003807843, 0.02330208801140543, 0.022922189004020765, 0.023294872007681988, 0.023275608007679693, 0.02299642300931737, 0.022527809996972792, 0.023479306997614913, 0.02308195699879434, 0.02301238699874375];[0.37908935599261895, 0.3720803570031421, 0.37650156499876175, 0.37013480499444995, 0.37062573300499935, 0.37756690601236187, 0.38390313897980377, 0.37017479799396824, 0.37140513501071837, 0.3761915979994228, 0.36921018300927244, 0.3760650850017555, 0.3691643359925365, 0.3711916689935606, 0.3742112859908957, 0.3847626689967001, 0.3711034369916888, 0.37407262799388263, 0.3833786500035785, 0.3704960229952121, 0.36954740301007405, 0.37045059801312163, 0.37002664599276613, 0.370710498013068, 0.37201920100778807, 0.3786215739964973, 0.3704524170025252, 0.3700869580061408, 0.3718253469996853, 0.37122170499060303, 0.37069160099781584, 0.3699840079934802, 0.3699119780212641, 0.37239401099213865, 0.3700514679803746, 0.3714101829973515, 0.3812157580105122, 0.36911682499339804, 0.37115891999565065, 0.3719458580162609, 0.37148338998667896, 0.3706978730042465, 0.3700267700041877, 0.3808732589968713, 0.3727814410231076, 0.3745642200083239, 0.3765479809953831, 0.3750476470013382, 0.3705186129955109, 0.38088200401398353];[0.37770699300745036, 0.3704199019994121, 0.3705678360129241, 0.37045679398579523, 0.3695517710002605, 0.36971421299676877, 0.3697193900006823, 0.3783874719956657, 0.3699046389956493, 0.3695309410104528, 0.371227859010105, 0.37118529599683825, 0.37296560099639464, 0.3724826139950892, 0.37112714200338814, 0.37038055299490225, 0.36972831599996425, 0.37675025798671413, 0.37082013799226843, 0.3706878999946639, 0.37056543499056716, 0.3745024200034095, 0.3752899600076489, 0.3697736009780783, 0.372990422998555, 0.37052025100274477, 0.36958102298376616, 0.3734850100008771, 0.3729611429880606, 0.3700717110041296, 0.37010459700832143, 0.37009618399315514, 0.3759206110116793, 0.3721352529973956, 0.3732190819864627, 0.3693506979907397, 0.37050820600416046, 0.3690476430056151, 0.3709733380237594, 0.3696148430026369, 0.36989565298426896, 0.37254265099181794, 0.36923269400722347, 0.3696433419972891, 0.36985239798377734, 0.37017429899424314, 0.3687606689927634, 0.36963157399441116, 0.37208694200671744, 0.3744369399937568]
Mixed\_7a.branch7x7x3\_4.conv;0.007594961003633216;0.01816425500146579;0.23617739499604795;0.2361252569971839;2.3916192581866476;1.0002208065309366;2.3910912896138354;[0.007594961003633216, 0.007923517012386583, 0.008513633001712151, 0.007816381999873556, 0.00817483699938748, 0.008396107994485646, 0.008667094996781088, 0.008947284004534595, 0.009207028997479938, 0.00941170600708574, 0.0095050420059124, 0.009509999988949858, 0.009830899012740701, 0.009832705996814184, 0.009803615990676917, 0.009813637007027864, 0.010036413004854694, 0.009848902991507202, 0.010150953006814234, 0.0098291439935565, 0.010012610000558197, 0.010201957993558608, 0.009788427996682003, 0.010054166996269487, 0.010157945012906566, 0.009826018998865038, 0.010104615008458495, 0.010164683000766672, 0.009785853995708749, 0.01008139799523633, 0.010175100003834814, 0.009823747008340433, 0.01014122499327641, 0.010188697997364216, 0.009794928002520464, 0.010016304004238918, 0.010159918005228974, 0.009820300008868799, 0.010210873995674774, 0.010183953010709956, 0.009805744004552253, 0.010066490998724476, 0.010165212006540969, 0.009902304009301588, 0.010155828989809379, 0.010184064987697639, 0.009813233991735615, 0.010131824004929513, 0.010502459001145326, 0.009825216999161057];[0.018988597992574796, 0.019459469011053443, 0.019011419994058087, 0.018937134998850524, 0.019215509004425257, 0.018832763002137654, 0.019075730990152806, 0.0191991479950957, 0.019083146005868912, 0.019082043989328668, 0.019049344991799444, 0.01875995399313979, 0.01932067000598181, 0.01902519199938979, 0.01820765000593383, 0.019153644010657445, 0.0190612400037935, 0.0187726590083912, 0.018801099999109283, 0.01901257599820383, 0.01891544199315831, 0.018662484988453798, 0.01901291499962099, 0.01905308899586089, 0.018857658011256717, 0.019101052996120416, 0.018821062010829337, 0.01816425500146579, 0.018939489993499592, 0.019355826996616088, 0.01896725400001742, 0.018463076004991308, 0.019178351998561993, 0.018200993989012204, 0.019005460999323986, 0.019101507001323625, 0.018794504008837976, 0.01898599498963449, 0.019070517999352887, 0.01853129999653902, 0.019102525999187492, 0.01873341300233733, 0.0188547129946528, 0.018804338993504643, 0.019169831997714937, 0.018662487011170015, 0.01885283000592608, 0.019144438992952928, 0.01905127300415188, 0.01879244799783919];[0.23947290300566237, 0.23617739499604795, 0.23759308898297604, 0.23737730100401677, 0.24128551299509127, 0.23679546399216633, 0.23796963899803814, 0.24016343300172593, 0.24213465499633458, 0.23725136600842234, 0.24078907299553975, 0.24101052299374714, 0.24027280499285553, 0.2382728839875199, 0.23761985900637228, 0.24184679200698156, 0.23747965501388535, 0.2381364300090354, 0.2394505139964167, 0.23757495000609197, 0.2394506169948727, 0.23707377599203028, 0.24116558299283497, 0.23956099798670039, 0.2373622069717385, 0.23801443399861455, 0.23849281000730116, 0.23729080200428143, 0.23847915000806097, 0.23730435300967656, 0.2372388750081882, 0.23902834102045745, 0.23731281999789644, 0.23776447601267137, 0.24036711901135277, 0.23798284798976965, 0.23781257300288416, 0.2374469579954166, 0.24141306799720041, 0.2380997880245559, 0.23759900000004563, 0.23711128201102838, 0.2375093230220955, 0.2394964290142525, 0.23974372701195534, 0.23695254798803944, 0.24035244999686256, 0.23841217000153847, 0.23753701499663293, 0.23728002001007553];[0.23637812401284464, 0.2372655979852425, 0.2389474030060228, 0.2364901800174266, 0.23674568597925827, 0.23648123901512008, 0.23749073900398798, 0.23718345000816043, 0.2362085560162086, 0.23895058600464836, 0.24012324400246143, 0.23682075302349404, 0.2391668679920258, 0.23618662302033044, 0.24000604599132203, 0.23651755299943034, 0.23880942400137428, 0.23723177300416864, 0.23745370701362845, 0.23726805800106376, 0.2379229999933159, 0.23641499200311955, 0.23776320698380005, 0.23817235500609968, 0.23772788200585637, 0.23733537799853366, 0.23793649501749314, 0.23652613499143627, 0.2376505510037532, 0.2361252569971839, 0.23695277998922393, 0.23617046100844163, 0.2372228509921115, 0.23948217299766839, 0.23763677099486813, 0.23953852101112716, 0.2381807040073909, 0.23699510301230475, 0.23802767699817196, 0.23720328998751938, 0.23757400599424727, 0.23781442799372599, 0.2400901020009769, 0.23785583701101132, 0.23688725201645866, 0.23732982399815228, 0.2405927240033634, 0.23648187100479845, 0.23620084900176153, 0.23792732099536806]
Mixed\_7b.branch1x1.conv;0.008940106999943964;0.012698692997219041;0.4601375649945112;0.45760764098668005;1.420418457776695;1.005528587770904;1.41260872644659;[0.008940106999943964, 0.009234586003003642, 0.009161256995867006, 0.009268804002203979, 0.009244401997420937, 0.009192063997033983, 0.009127231998718344, 0.009380866002175026, 0.009564871987095103, 0.009638642994104885, 0.009883612001431175, 0.009923081001034006, 0.009987007011659443, 0.009861112004728056, 0.010148425004445016, 0.010188503001700155, 0.010112000003573485, 0.010221747987088747, 0.010096015990711749, 0.010098846003529616, 0.01020401700225193, 0.010188454005401582, 0.010187798005063087, 0.01025538900285028, 0.010285420998116024, 0.010114164993865415, 0.010161281999899074, 0.010112949996255338, 0.010171403991989791, 0.01086977100931108, 0.010078648992930539, 0.010139384001377039, 0.010088533002999611, 0.010112552001373842, 0.010135051008546725, 0.010161876998608932, 0.010113274998730049, 0.010146750006242655, 0.010133771007531323, 0.010121568993781693, 0.010100740008056164, 0.010122231993591413, 0.010215324989985675, 0.010124905005795881, 0.010093791002873331, 0.010206931998254731, 0.010061331995530054, 0.0101721740065841, 0.010079322993988171, 0.010126640001544729];[0.012820688003557734, 0.012698692997219041, 0.012855973996920511, 0.012836188994697295, 0.012806236001779325, 0.012821269992855377, 0.012795016999007203, 0.012773713999195024, 0.012822200995287858, 0.01279850299761165, 0.012892724000266753, 0.012772253001458012, 0.012847734004026279, 0.012797297007637098, 0.013066100000287406, 0.012798518990166485, 0.012838927999837324, 0.0129954669973813, 0.012810723987058736, 0.012783060999936424, 0.012802142999134958, 0.012813262001145631, 0.012808198007405736, 0.012829111990868114, 0.012854196000262164, 0.013034178002271801, 0.012800350988982245, 0.01281515700975433, 0.012840609007980675, 0.012779358992702328, 0.012905776005936787, 0.012783886006218381, 0.012800702010281384, 0.012842955999076366, 0.012801384000340477, 0.012763664009980857, 0.013115390000166371, 0.012785048995283432, 0.012788677006028593, 0.012765504987328313, 0.012820304997148924, 0.012781526005710475, 0.012854532003984787, 0.012785532002453692, 0.01284014800330624, 0.012799718009773642, 0.012822898002923466, 0.013001861996599473, 0.012812388013117015, 0.012792325011105277];[0.461172092022025, 0.4601375649945112, 0.46161426199250855, 0.4628163869783748, 0.4636414440028602, 0.46387185400817543, 0.46422158999484964, 0.46305917300924193, 0.4636467650125269, 0.4639351810037624, 0.46304826498089824, 0.46344211700488813, 0.46226556701003574, 0.4629846820171224, 0.4640961029945174, 0.4640666740015149, 0.46325477899517864, 0.46296075997815933, 0.4631257250002818, 0.4677957090025302, 0.4633241099800216, 0.46374059400113765, 0.4644020820123842, 0.46574818300723564, 0.463884393000626, 0.46211931701691356, 0.4633218829985708, 0.46407279300910886, 0.4627888550021453, 0.46362415900512133, 0.4656362780224299, 0.4607033979991684, 0.46270964499854017, 0.4644041259889491, 0.46220740300486796, 0.4621314720134251, 0.4644311390002258, 0.46248743298929185, 0.4648342550062807, 0.4629419480042998, 0.4632064720062772, 0.4706132219725987, 0.46843958299723454, 0.4650313729944173, 0.46061372198164463, 0.4642303680011537, 0.4639824960177066, 0.4642640480014961, 0.46342647398705594, 0.46238781900319736];[0.4629621080093784, 0.4628042129916139, 0.46410704200388864, 0.46282791800331324, 0.4637742890045047, 0.4591063660191139, 0.462875252997037, 0.4643838869960746, 0.4666738640080439, 0.4672117210138822, 0.4628358599875355, 0.46714986601728015, 0.46755324701371137, 0.46437570499256253, 0.4635731839953223, 0.4629168979881797, 0.4630232990020886, 0.46427442200365476, 0.46493834401189815, 0.4636218780069612, 0.4645368100027554, 0.46254724901518784, 0.46754480099480134, 0.462913003997528, 0.46036606398411095, 0.4636163450049935, 0.4688299929839559, 0.46252982500300277, 0.4635599109897157, 0.46282730500388425, 0.46248004399240017, 0.46531333900929894, 0.4635913240053924, 0.4636706180172041, 0.46097891600220464, 0.4632810549956048, 0.46009524700639304, 0.462607327994192, 0.464784982992569, 0.46113325099577196, 0.4647194549906999, 0.45760764098668005, 0.46150543498515617, 0.4629646700050216, 0.4632345160061959, 0.4631131210044259, 0.46236082499672193, 0.46234776500205044, 0.4643762200139463, 0.4623882199957734]
Mixed\_7b.branch3x3\_1.conv;0.010139088000869378;0.0146525440068217;0.5522201209823834;0.5476652910001576;1.4451540420169264;1.0083168133111151;1.4332341015631023;[0.010139088000869378, 0.010531500985962339, 0.010631739001837559, 0.010324660004698671, 0.010566120006842539, 0.010498015995835885, 0.010825556993950158, 0.011085316989920102, 0.01107836099981796, 0.011313041992252693, 0.011422749012126587, 0.011650939006358385, 0.011845076995086856, 0.011790087999543175, 0.011708509991876781, 0.011804020992713049, 0.011796378996223211, 0.011856042998260818, 0.011722609997377731, 0.011769874996389262, 0.011695932000293396, 0.011689708000631072, 0.01172532100463286, 0.011627646003034897, 0.011721180999302305, 0.011828806993435137, 0.011732190003385767, 0.011675191009999253, 0.011758638996980153, 0.011675328001729213, 0.01168022199999541, 0.01168710199999623, 0.011748787001124583, 0.016125616006320342, 0.011717295012203977, 0.011658046001684852, 0.011733980994904414, 0.011803811008576304, 0.011756039995816536, 0.011802434004493989, 0.01178214600076899, 0.011782200002926402, 0.011733577004633844, 0.011668798993923701, 0.011716822991729714, 0.011660713993478566, 0.011702200004947372, 0.011664076009765267, 0.011712610998074524, 0.011809762989287265];[0.015135364010347985, 0.014972914999816567, 0.01565842299896758, 0.01508130801084917, 0.015130715997656807, 0.01486487899092026, 0.01494095400266815, 0.014871537001454271, 0.014960063999751583, 0.014805103986873291, 0.014888888006680645, 0.014839026000117883, 0.014892763996613212, 0.015030894996016286, 0.014864833006868139, 0.014736868004547432, 0.01488321300712414, 0.01474929899268318, 0.014828439001576044, 0.014664570000604726, 0.014889751997543499, 0.014728794994880445, 0.014762252001673914, 0.014657835010439157, 0.015091420005774125, 0.0146525440068217, 0.014884206000715494, 0.01474164800310973, 0.014890495003783144, 0.014720984996529296, 0.014885521988617256, 0.014670432996354066, 0.014783071004785597, 0.015206742988084443, 0.014784152997890487, 0.015081485995324329, 0.014851221989374608, 0.014664376998553053, 0.014944901005947031, 0.01474731600319501, 0.014807671002927236, 0.014777906006202102, 0.014827783001237549, 0.014711453986819834, 0.014790960005484521, 0.01479299100174103, 0.01512047101277858, 0.014842038988717832, 0.014839870011201128, 0.014668043004348874];[0.5551482109876815, 0.5543600009841612, 0.5522201209823834, 0.5648940029932419, 0.5568353080161614, 0.5560988479992375, 0.5586602039984427, 0.555964747996768, 0.5574739599978784, 0.5538251300022239, 0.5562919540097937, 0.5615343110112008, 0.5557498730049701, 0.5612474539957475, 0.5560432900092565, 0.5560728069976903, 0.5574346039938973, 0.5550730220129481, 0.5563011360063683, 0.5556776510056807, 0.5556676459964365, 0.5561385250039166, 0.5565997079829685, 0.5584799789940007, 0.5576847130141687, 0.5570895989949349, 0.5578093559888657, 0.5557432319910731, 0.5572714810114121, 0.561365808986011, 0.5568116640060907, 0.5523730849963613, 0.5568061490048422, 0.557843945993227, 0.5559035659971414, 0.5590550509950845, 0.5555020850006258, 0.5592087389959488, 0.5574068999994779, 0.557318656006828, 0.5564128820115002, 0.5543400869937614, 0.5568703400058439, 0.5549658189847833, 0.5558975519816158, 0.5599172729853308, 0.5590035589848412, 0.5560122030146886, 0.5556864309910452, 0.5563957739941543];[0.5531597430090187, 0.5585088980005821, 0.5567779569973936, 0.5553728269878775, 0.5536915459961165, 0.5574839769833488, 0.5566793890029658, 0.5558603300014511, 0.5552810170047451, 0.5558717160165543, 0.5604838559956988, 0.5572304600063944, 0.5556067850120598, 0.5543116299959365, 0.5611099850211758, 0.5565590880141826, 0.5610673580085859, 0.5571161159896292, 0.5537558579962933, 0.5563792070170166, 0.5558808380010305, 0.5564399430004414, 0.5559281640162226, 0.5551663660007762, 0.5549977360060439, 0.5559872140001971, 0.5559652189986082, 0.5564317730022594, 0.5551933139940957, 0.5532628209912218, 0.55568552998011, 0.5553615160024492, 0.5551692010194529, 0.5547689909872133, 0.5541375700122444, 0.5539866019971669, 0.5565759090095526, 0.5592259910044959, 0.5562677760171937, 0.5546639139938634, 0.5581446190044517, 0.5572599600127432, 0.5569205659994623, 0.5564326549938414, 0.5572952749789692, 0.5587410239968449, 0.556490153001505, 0.5476652910001576, 0.5535473550116876, 0.5549828910006909]
Mixed\_7b.branch3x3\_2a.conv;0.008851853999658488;0.014549033003277145;0.3114995189826004;0.3112998169963248;1.6436142082594742;1.0006415101306596;1.6425604890655174;[0.00902439899800811, 0.008851853999658488, 0.008858849992975593, 0.009336349001387134, 0.009900714008836076, 0.010410700007923879, 0.01076679899415467, 0.011144980002427474, 0.01234522600134369, 0.012353092999546789, 0.012612120000994764, 0.012865081007475965, 0.012689815994235687, 0.013063468999462202, 0.01274974700936582, 0.012780126999132335, 0.012691721000010148, 0.012729479989502579, 0.01267908699810505, 0.012834122011554427, 0.01265271999000106, 0.01273229300568346, 0.01278976300091017, 0.012723667998216115, 0.012668156996369362, 0.012757096003042534, 0.012634294005692936, 0.012768992994097061, 0.0126992040022742, 0.012802706987713464, 0.012706572000752203, 0.012790621010935865, 0.012773968002875336, 0.012896810992970131, 0.012779729993781075, 0.012858100002631545, 0.0126248300075531, 0.012715839009615593, 0.012786503997631371, 0.01282490199082531, 0.012766684987582266, 0.01279059299849905, 0.012645857001189142, 0.012716398006887175, 0.012843665012042038, 0.012779167998814955, 0.0129271659970982, 0.012746043998049572, 0.01292327900591772, 0.012718580997898243];[0.01561309200769756, 0.015020837003248744, 0.015269531999365427, 0.015604575994075276, 0.014645193004980683, 0.014667288996861316, 0.015438325994182378, 0.014647158997831866, 0.01535117499588523, 0.015015113007393666, 0.015299341001082212, 0.014692636992549524, 0.015623193001374602, 0.015476148997549899, 0.014682521999930032, 0.014701738997246139, 0.015002363012172282, 0.015445283992448822, 0.014688739000121132, 0.014672782010165974, 0.01530314699630253, 0.015505545001360588, 0.01465363398892805, 0.014652459998615086, 0.015788406002684496, 0.015010538001661189, 0.01467920899449382, 0.014549033003277145, 0.015031133996671997, 0.015616803997545503, 0.014683804998639971, 0.01466921900282614, 0.015573304001009092, 0.015201409987639636, 0.014687272006995045, 0.015295582998078316, 0.015136738002183847, 0.015563527995254844, 0.014689994990476407, 0.014665063004940748, 0.015618810008163564, 0.015282050997484475, 0.014705053996294737, 0.015121986987651326, 0.01537019399984274, 0.014671077005914412, 0.014661433990113437, 0.016125638998346403, 0.015624532010406256, 0.014670128002762794];[0.31374369299737737, 0.3154432119918056, 0.3175553140172269, 0.3125082480109995, 0.3227047859982122, 0.32181956300337333, 0.3177724599954672, 0.3183316180075053, 0.31580161800957285, 0.3153232890035724, 0.3215920280053979, 0.3156644409900764, 0.3176102489960613, 0.31386749299417716, 0.3139829940046184, 0.32029391200921964, 0.31885164298000745, 0.3219682560156798, 0.3115389159938786, 0.3184058770275442, 0.3168114090076415, 0.3177170980052324, 0.3200327450031182, 0.31788598699495196, 0.31370977200276684, 0.3220739630050957, 0.31559437401301693, 0.315885824005818, 0.31897599500371143, 0.31552433100296184, 0.3201795540226158, 0.3163696880073985, 0.3164492379873991, 0.31652817298891023, 0.31296696099161636, 0.32094531299662776, 0.31699756799207535, 0.3165410770016024, 0.3210739589849254, 0.3188465859857388, 0.31453895100275986, 0.3149383769923588, 0.31669055800011847, 0.3199244839925086, 0.31800977801322006, 0.3114995189826004, 0.31784100297954865, 0.3175089269934688, 0.31779520500276703, 0.3235120809840737];[0.3138200059911469, 0.31759296300879214, 0.3138846709916834, 0.31228027200268116, 0.3190233000059379, 0.3157272060198011, 0.3176817649946315, 0.312546665998525, 0.31750365599873476, 0.3138729929924011, 0.3176158860005671, 0.3166246499895351, 0.32087091499124654, 0.31930137699237093, 0.32419007598946337, 0.31848081402131356, 0.31422729999758303, 0.3167708809924079, 0.3177180829952704, 0.3112998169963248, 0.3168337289826013, 0.31296919799933676, 0.31613796699093655, 0.31485841001267545, 0.3129710189969046, 0.3136124540033052, 0.3138662370038219, 0.3188030240125954, 0.31976645898248535, 0.3157781729969429, 0.3190254960063612, 0.31429758699960075, 0.3163986069848761, 0.3149046930047916, 0.31708564099972136, 0.32721195901103783, 0.31168012600392103, 0.312219402010669, 0.3168264190026093, 0.31812569801695645, 0.3175146520079579, 0.31579989100282546, 0.3193117670016363, 0.3214051739923889, 0.3129811429826077, 0.3212130860047182, 0.3149340560048586, 0.31493896699976176, 0.31666657599271275, 0.3175013230065815]
Mixed\_7b.branch3x3\_2b.conv;0.008884035007213242;0.015037035002023913;0.3099415600154316;0.312178601991036;1.6925906966614659;0.9928340957345033;1.7048071817167796;[0.00907007500063628, 0.00909817400679458, 0.008884035007213242, 0.009569727000780404, 0.009801990003325045, 0.010519700997974724, 0.010833018997800536, 0.011199209009646438, 0.011464415991213173, 0.011753957995097153, 0.011906123996595852, 0.013046990003203973, 0.012105972011340782, 0.01300969099975191, 0.013000801001908258, 0.012334573999396525, 0.01239248200727161, 0.012985733992536552, 0.013009358997805975, 0.012644739996176213, 0.013002603998756967, 0.012223900994285941, 0.01211143599357456, 0.013048783002886921, 0.012302785995416343, 0.012964255001861602, 0.012976603000424802, 0.012902677000965923, 0.012097638988052495, 0.012914620994706638, 0.012200778000988066, 0.013010932001634501, 0.01311133400304243, 0.012607905999175273, 0.013077575000352226, 0.012972317999810912, 0.012855716006015427, 0.0123365050094435, 0.012835824993089773, 0.012980044994037598, 0.012986154993996024, 0.012995858996873721, 0.012957967002876103, 0.012989226990612224, 0.012816957998438738, 0.012384660993120633, 0.012999586993828416, 0.012477126001613215, 0.01220367600035388, 0.012977466991287656];[0.015519511012826115, 0.01606468899990432, 0.016363418006221764, 0.015820929998881184, 0.015905680993455462, 0.015041817998280749, 0.015657365001970902, 0.015804580005351454, 0.01568351499736309, 0.015546837996225804, 0.015809005999471992, 0.015400604010210373, 0.0151022380014183, 0.015427029997226782, 0.015917138996883295, 0.015056623000418767, 0.015599181002471596, 0.016011814994271845, 0.016080437999335118, 0.015049863010062836, 0.015678722003940493, 0.01600169799348805, 0.016063885996118188, 0.015090703003806993, 0.01565179899625946, 0.016214171002502553, 0.016020408991607837, 0.015052210001158528, 0.015340500001912005, 0.01585456999600865, 0.015991314998245798, 0.01505191100295633, 0.015387334002298303, 0.015868239002884366, 0.01599902300222311, 0.015059477998875082, 0.015695870999479666, 0.016088781994767487, 0.015716426001745276, 0.015037035002023913, 0.015740723989438266, 0.015936990006593987, 0.01512199999706354, 0.01558007500716485, 0.016083185997558758, 0.015581311003188603, 0.015499731991440058, 0.015164875992923044, 0.01626293099252507, 0.015711184998508543];[0.31389100599335507, 0.3125450759980595, 0.31637319999572355, 0.31285568498424254, 0.3152075620018877, 0.3176903049898101, 0.31641031298204325, 0.3179597980051767, 0.32172530102252495, 0.3181755219848128, 0.31253706097777467, 0.31597716599935666, 0.3194675359991379, 0.3191301359911449, 0.3191148579935543, 0.32608787798380945, 0.3131637619808316, 0.31677249100175686, 0.31579935901390854, 0.32021381899539847, 0.31415034300880507, 0.3159080739860656, 0.3164945559838088, 0.31382901201141067, 0.31452502199681476, 0.3180363509891322, 0.3169103789841756, 0.31505037799070124, 0.3126241610007128, 0.31886982699506916, 0.31795609899563715, 0.3099415600154316, 0.3153265539876884, 0.3167040789994644, 0.31671039799402934, 0.3153220359963598, 0.312600521981949, 0.3220385380263906, 0.3216765540128108, 0.3127087259927066, 0.31882698500703555, 0.3162027880025562, 0.31650578501285054, 0.3173919719993137, 0.3154066389979562, 0.31741544901160523, 0.3152150050009368, 0.3155195669969544, 0.3166553800110705, 0.31280459300614893];[0.31475203699665144, 0.3138813229743391, 0.32127800198213663, 0.3168045790080214, 0.31316840801446233, 0.31436522099829745, 0.3133129930065479, 0.3145947540033376, 0.31543449399759993, 0.31453150100423954, 0.312178601991036, 0.3123766239878023, 0.3143360170070082, 0.31503797600453254, 0.31878974799474236, 0.31579323299229145, 0.3169542699906742, 0.31665269000222906, 0.3154088030278217, 0.31654862499271985, 0.31394413500675, 0.31463987899769563, 0.31894755001121666, 0.31635203199402895, 0.31282864400418475, 0.3155977580026956, 0.3154234039975563, 0.3142788099939935, 0.319140175008215, 0.31825522100552917, 0.3183688579883892, 0.3159293629869353, 0.3155129479855532, 0.3157329460227629, 0.3586196129908785, 0.3125171949941432, 0.3154692850075662, 0.3167120809957851, 0.3173758839984657, 0.31513960199663416, 0.31848338901181705, 0.3146272960002534, 0.31589024599816184, 0.3129734730027849, 0.3158088240015786, 0.3135146629792871, 0.3145746639929712, 0.3156632940081181, 0.31381699901248794, 0.31516108798678033]
Mixed\_7b.branch3x3dbl\_1.conv;0.011512743993080221;0.01665967000008095;0.6457713830168359;0.6428348129993537;1.4470633595339486;1.0045681564814148;1.440483007745747;[0.011512743993080221, 0.012028163997456431, 0.011862956002005376, 0.011953070003073663, 0.01210517498839181, 0.012467724998714402, 0.012752954993629828, 0.013187560994992964, 0.013116917994921096, 0.013693888991838321, 0.013508199990610592, 0.013596700999187306, 0.013508043004549108, 0.013580236001871526, 0.013659460993949324, 0.014656031009508297, 0.013641795987496153, 0.013749442005064338, 0.013663042002008297, 0.01367703099094797, 0.013628134998725727, 0.013994937995448709, 0.013603072991827503, 0.013697301998035982, 0.013582301005953923, 0.013697369009605609, 0.013550928008044139, 0.01367358400602825, 0.013644992999616079, 0.01368565000302624, 0.013577403995441273, 0.013683087003300898, 0.013573443997302093, 0.013608870998723432, 0.013546564994612709, 0.013585025997599587, 0.013488790005794726, 0.013577188990893774, 0.013470463003613986, 0.013673307999852113, 0.013520556996809319, 0.013712721003685147, 0.013534322002669796, 0.013601933998870663, 0.013553491997299716, 0.013706507001188584, 0.013504211994586512, 0.013716169007238932, 0.013568107999162748, 0.013587598004960455];[0.017284237997955643, 0.017098526004701853, 0.01708207299816422, 0.01752826399751939, 0.016760655998950824, 0.016882365991477855, 0.016961297995294444, 0.017074328003218397, 0.01680180200492032, 0.0169432269904064, 0.016846555008669384, 0.0171497669944074, 0.01678575700498186, 0.016877600995940156, 0.01706420400296338, 0.016850813990458846, 0.01680746700731106, 0.016841941003804095, 0.0168428059987491, 0.016913706000195816, 0.017077272990718484, 0.016843997000250965, 0.01686148600128945, 0.016920248002861626, 0.016853703011292964, 0.01741354400292039, 0.016805542996735312, 0.016846211001393385, 0.016864694000105374, 0.016887478006538004, 0.01687098700494971, 0.016878164999070577, 0.016820026008645073, 0.016898216010304168, 0.017146730999229476, 0.016818463991512544, 0.017062279002857395, 0.016858404997037724, 0.01677891399594955, 0.016783026003395207, 0.016665989998728037, 0.016767720007919706, 0.01665967000008095, 0.01682180199713912, 0.01667672699841205, 0.016762138009653427, 0.01675004699791316, 0.017155555004137568, 0.016743208005209453, 0.01684551801008638];[0.6490612509951461, 0.6491172449896112, 0.6506787049875129, 0.6509272000112105, 0.6514171279850416, 0.6544093859847635, 0.6521724149934016, 0.6497345849929843, 0.6541586970124627, 0.6492633690068033, 0.6499545400001807, 0.6505288250045851, 0.6499429950054036, 0.6513612559792819, 0.6512629129865672, 0.6507565030042315, 0.6540344489912968, 0.6551898589968914, 0.6498204639938194, 0.6505336499976693, 0.6486579209886258, 0.6501820150006097, 0.6497149259812431, 0.6506511259940453, 0.6525646329973824, 0.6500482139963424, 0.6492647119885078, 0.6501374400104396, 0.6563716689852299, 0.6497603329917183, 0.6516922529990552, 0.6526439439912792, 0.6500806990079582, 0.6523076529992977, 0.6500859800144099, 0.6457713830168359, 0.6509781859786017, 0.6498261770029785, 0.651660007002647, 0.6510760359960841, 0.648238042005687, 0.6492557110032067, 0.650179949021549, 0.6501911180093884, 0.6503851979941828, 0.6499157360085519, 0.6498034200049005, 0.6506118019897258, 0.648671683986322, 0.6497703659988474];[0.6470873030048097, 0.6496903440129245, 0.650096063996898, 0.6502868740062695, 0.6428348129993537, 0.6490593020134838, 0.6499281699943822, 0.6524567330052378, 0.6555574819794856, 0.6499323900061427, 0.6500608600035775, 0.6435488770075608, 0.6513382569974056, 0.6461619809851982, 0.6482062169816345, 0.6510239230119623, 0.646949265996227, 0.6487554370105499, 0.6499490139976842, 0.6490631210181164, 0.6435643989825621, 0.6470046759932302, 0.6481352919945493, 0.6497730850096559, 0.6504608309915056, 0.6492480029846774, 0.648468833998777, 0.6480506359948777, 0.6514736859826371, 0.6496434130094713, 0.6498311149916844, 0.6490846340020653, 0.6493527950078715, 0.6501615180022782, 0.6493949229916325, 0.6498633320006775, 0.6502942469960544, 0.6468977129989071, 0.6458515099948272, 0.6499231240159133, 0.6510402790008811, 0.6493233930232236, 0.6489648429851513, 0.6503338329930557, 0.6515534520003712, 0.6507607389939949, 0.6495659809879726, 0.6484961900132475, 0.6501987910014577, 0.6497820810036501]
Mixed\_7b.branch3x3dbl\_2.conv;0.025857464992441237;0.0387600739923073;1.1024706739990506;1.1056174769910285;1.4989897116224582;0.9971538049483968;1.5032683064374726;[0.025857464992441237, 0.029698611004278064, 0.03398828400531784, 0.035344103001989424, 0.03710565000073984, 0.03717369098740164, 0.03711486099928152, 0.0369947669969406, 0.037043192991404794, 0.03704942000331357, 0.03709498600801453, 0.03695673700713087, 0.037101829002494924, 0.03698016500857193, 0.037347131001297385, 0.037193081006989814, 0.03701211800216697, 0.03688538399001118, 0.037197238008957356, 0.03692940300970804, 0.03708883500075899, 0.037392705999081954, 0.03721861798840109, 0.03704082600597758, 0.03714264099835418, 0.0369201909925323, 0.036977826996007934, 0.0361659820046043, 0.03624135699647013, 0.03697650400863495, 0.03711824399942998, 0.036962034995667636, 0.03704365600424353, 0.03700947399192955, 0.03717757099366281, 0.037509490008233115, 0.03705814199929591, 0.0370243869983824, 0.037266092011122964, 0.03726393899705727, 0.037062157003674656, 0.03684493699984159, 0.05333610900561325, 0.06210775001090951, 0.036326095010736026, 0.03697717700561043, 0.0370304920070339, 0.03697028598980978, 0.0370563649921678, 0.03690153000934515];[0.038991038003587164, 0.03949105901119765, 0.03915377799421549, 0.03887115800171159, 0.03884122001181822, 0.03888112799904775, 0.03885976799938362, 0.03890885799773969, 0.0388466300064465, 0.03889408800750971, 0.03877443900273647, 0.03890355299517978, 0.038816544009023346, 0.039235841992194764, 0.0387600739923073, 0.03894088200468104, 0.03878017399983946, 0.03890896700613666, 0.038809200006653555, 0.03889880600036122, 0.038951658993028104, 0.03881869699398521, 0.03886998200323433, 0.03890498599503189, 0.039141225002822466, 0.03886026299733203, 0.038806755997939035, 0.03890601500461344, 0.03884429400204681, 0.0389848390041152, 0.03879510400292929, 0.0389711980096763, 0.03892702399753034, 0.038827909011160955, 0.03876782100996934, 0.039754390993039124, 0.0388050170004135, 0.038979363001999445, 0.03880191399366595, 0.03881881199777126, 0.03877072699833661, 0.03894867100461852, 0.038816455999040045, 0.03883822599891573, 0.03877743100747466, 0.03883990299073048, 0.03915804599819239, 0.03890745701210108, 0.038798381996457465, 0.03889895699103363];[1.1091146370163187, 1.1108689909888199, 1.1135290969978087, 1.119562962994678, 1.110319639017689, 1.113547020999249, 1.1160645650088554, 1.1280302060040412, 1.117551015006029, 1.1166510060138535, 1.1240009019820718, 1.1183712340134662, 1.120718008998665, 1.1079300840065116, 1.1207600150082726, 1.1122718589904252, 1.1224362319917418, 1.1179746389971115, 1.1024804270127788, 1.108394202994532, 1.1160983230220154, 1.1183444389898796, 1.113793580996571, 1.1159317589917919, 1.1164684849936748, 1.1024706739990506, 1.1192513489950215, 1.1070386560022598, 1.1192853180109523, 1.1125847609946504, 1.1142211679834872, 1.1156342000176664, 1.1175054070045007, 1.115234943004907, 1.114483243014547, 1.1225471879879478, 1.107355512009235, 1.1174730170023395, 1.113077952992171, 1.1025388270063559, 1.1225360550160985, 1.1288574959908146, 1.1166810340073425, 1.1173395060177427, 1.1161924990010448, 1.1090387570147868, 1.112222436000593, 1.129207864010823, 1.1171091889991658, 1.1062708070094232];[1.116586265998194, 1.1155945070058806, 1.1220969620044343, 1.1067231959896162, 1.114176871982636, 1.1098803100030636, 1.1241022709873505, 1.1166805480024777, 1.1145551570225507, 1.1101577470108168, 1.110889221992693, 1.1162017159949755, 1.1114122190047055, 1.106785581985605, 1.128257617005147, 1.116860986003303, 1.1198969899996882, 1.113391221006168, 1.1218246900098165, 1.1236039780196734, 1.1161197160108713, 1.1131395849952241, 1.1121419580158545, 1.122341698006494, 1.1106444979959633, 1.1256219310016604, 1.1181336540030316, 1.1086045230040327, 1.1087128410144942, 1.1105225959909149, 1.1056174769910285, 1.1162840539909666, 1.1136837160156574, 1.120329565994325, 1.1100099850009428, 1.1165152659959858, 1.1174692689819494, 1.1114666520006722, 1.1146501240000362, 1.1194421609980054, 1.1159610969916685, 1.1228749190049712, 1.1248780850000912, 1.1183126809919486, 1.1208118720096536, 1.1067364419868682, 1.1149046659993473, 1.1130024639860494, 1.1074226219934644, 1.1087287060072413]
Mixed\_7b.branch\_pool.conv;0.006241251001483761;0.008905934999347664;0.27571007299411576;0.27309020499524195;1.426947097181385;1.0095934162080968;1.4133878789947094;[0.006387418005033396, 0.006579648004844785, 0.006544360003317706, 0.006583284994121641, 0.0069863130047451705, 0.00695236399769783, 0.006628087998251431, 0.0069529239990515634, 0.006595316008315422, 0.020492088005994447, 0.006241251001483761, 0.0075904149998677894, 0.006524696000269614, 0.006990766996750608, 0.006578223008546047, 0.006547359997057356, 0.006566675001522526, 0.006663979002041742, 0.006573971011675894, 0.006514316002721898, 0.006614314013859257, 0.006536439002957195, 0.006659161008428782, 0.006552361999638379, 0.006521816991153173, 0.006559943009051494, 0.0067035680112894624, 0.006681222002953291, 0.006696773998555727, 0.006699392994050868, 0.0066605680040083826, 0.0066706539946608245, 0.006678865989670157, 0.006619911000598222, 0.006727258994942531, 0.006705591003992595, 0.0067009400081587955, 0.006628075003391132, 0.006825648990343325, 0.006817776011303067, 0.0067044699972029775, 0.006668849993729964, 0.006582711008377373, 0.006696722004562616, 0.006670360991847701, 0.006570871992153116, 0.006699003992252983, 0.006703709994326346, 0.006586011993931606, 0.006678865000139922];[0.008923429995775223, 0.008905934999347664, 0.00927167599729728, 0.00901243400585372, 0.009013311006128788, 0.009001300000818446, 0.009258393998607062, 0.008965556000475772, 0.009107584002777003, 0.009004916995763779, 0.00907254200137686, 0.009207031995174475, 0.009000322999781929, 0.008969264003098942, 0.009008141001686454, 0.009188007999910042, 0.00901048599916976, 0.008975421005743556, 0.009083818004000932, 0.009221423999406397, 0.009009733999846503, 0.008991879993118346, 0.009009559988044202, 0.009012524009449407, 0.009205681999446824, 0.009274557000026107, 0.008988904999569058, 0.008970896000391804, 0.009205085996654816, 0.0089623360108817, 0.008991204987978563, 0.008977210003649816, 0.009040919991093688, 0.00913487101206556, 0.008989637004560791, 0.008950850009568967, 0.009020990008139051, 0.008957005993579514, 0.009043155994731933, 0.009264136999263428, 0.009010492998640984, 0.009021215009852313, 0.009034674003487453, 0.009174218997941352, 0.009017132993903942, 0.00897552901005838, 0.009146701006102376, 0.009194789992761798, 0.009347138009616174, 0.008950928997364827];[0.27571007299411576, 0.27861734000907745, 0.28123022097861394, 0.2803693110035965, 0.28056520500103943, 0.28090465800778475, 0.27676940298988484, 0.28085231099976227, 0.2808114280051086, 0.28076621500076726, 0.28040739201242104, 0.2778795780177461, 0.2804060579801444, 0.2808836310141487, 0.2805684760096483, 0.2807252889906522, 0.2806411680212477, 0.28047798899933696, 0.28065582299313974, 0.28225989200291224, 0.2804228930035606, 0.28103730600560084, 0.28172030599671416, 0.2809458739939146, 0.2804585650010267, 0.28042712701426353, 0.28018551399873104, 0.276724497001851, 0.2784059650002746, 0.2806985469942447, 0.27794264200201724, 0.28045816901430953, 0.2808539230172755, 0.2805329960101517, 0.28041123898583464, 0.2813081130007049, 0.2810699710098561, 0.28049946298415307, 0.28207322700473014, 0.2825135510065593, 0.2810680569818942, 0.2811243180040037, 0.28038777998881415, 0.28233372401155066, 0.2817778669996187, 0.2813042510097148, 0.2807733900117455, 0.2820423500088509, 0.2811077769874828, 0.28075927299505565];[0.2782283289998304, 0.28074974902847316, 0.2765674879774451, 0.2767742700089002, 0.2777392270072596, 0.2805871839955216, 0.28037116302584764, 0.28115817400976084, 0.2807873880083207, 0.2776641689852113, 0.2805725740035996, 0.27691177200176753, 0.2770747280010255, 0.27624615000968333, 0.2804905829980271, 0.28090206399792805, 0.2808040089876158, 0.28039959201123565, 0.2805654299882008, 0.27871328400215134, 0.2774765770009253, 0.2785973430000013, 0.2778201790060848, 0.2774855640018359, 0.2762548659957247, 0.2805931480106665, 0.28149377000227105, 0.2785699389933143, 0.27896182700351346, 0.27715769001224544, 0.2815453100047307, 0.2815723290113965, 0.2756618199928198, 0.2765345990046626, 0.2784978320123628, 0.2804517570184544, 0.27619988899095915, 0.2781791150046047, 0.27649985800962895, 0.28246631198271643, 0.28094005199091043, 0.2763595080032246, 0.27309020499524195, 0.2811089430033462, 0.28186227702826727, 0.2771054300101241, 0.2805757040041499, 0.28113352399668656, 0.2806140269822208, 0.28198563000478316]
Mixed\_7c.branch1x1.conv;0.01402692099509295;0.019272292993264273;0.7350731990009081;0.7389254089939641;1.3739503487619495;0.9947867403852024;1.3811506456448415;[0.01402692099509295, 0.016738689999328926, 0.017469140992034227, 0.016622739000013098, 0.044774481997592375, 0.014204954000888392, 0.016411358999903314, 0.014419632003409788, 0.014740958999027498, 0.018713087003561668, 0.014765783998882398, 0.01662976000807248, 0.015107501996681094, 0.016719296996598132, 0.01526683199335821, 0.01867692600353621, 0.017498618006356992, 0.015334251002059318, 0.017530879005789757, 0.015076723997481167, 0.01530111399188172, 0.016653141006827354, 0.016670554992742836, 0.016557928000111133, 0.01745832900633104, 0.015243207002640702, 0.0150432560039917, 0.01672207900264766, 0.016650229998049326, 0.016770918999100104, 0.015038905999972485, 0.016488968001795, 0.016742061998229474, 0.01675223800702952, 0.01662018700153567, 0.015098408999620005, 0.015044654996017925, 0.016735906989197247, 0.016535878996364772, 0.015169865990174003, 0.015180180998868309, 0.016673279998940416, 0.015064002000144683, 0.016655719009577297, 0.016566409991355613, 0.015068936001625843, 0.016661016998114064, 0.016706805996363983, 0.015196553998976015, 0.01670255500357598];[0.019864443995174952, 0.019388109998544678, 0.01938215499103535, 0.01991518800787162, 0.019824443996185437, 0.019537145999493077, 0.019464724988210946, 0.01945994699781295, 0.019803493996732868, 0.019478796995826997, 0.01937721000285819, 0.019416476003243588, 0.019363340994459577, 0.019439861993305385, 0.019846712006255984, 0.01944988701143302, 0.019295575999422, 0.019392764996155165, 0.019385961000807583, 0.019453892993624322, 0.01935262299957685, 0.019547308998880908, 0.019343815991305746, 0.020165616006124765, 0.01934772200183943, 0.019674594994285144, 0.020206044006044976, 0.019372913011466153, 0.019354917007149197, 0.019417656993027776, 0.019490139005938545, 0.019386800995562226, 0.019356478995177895, 0.01936885000031907, 0.019388340006116778, 0.019515538006089628, 0.019649870999273844, 0.01939325500279665, 0.019383042003028095, 0.0195822209934704, 0.019371189002413303, 0.019434442001511343, 0.01940771599765867, 0.0193789249897236, 0.019272292993264273, 0.019432820001384243, 0.019357736004167236, 0.019913949989131652, 0.019322184001794085, 0.01946048901299946];[0.7370721530023729, 0.73849886500102, 0.7391057050117524, 0.7408974679856328, 0.7420167870004661, 0.7445265640126308, 0.7439571619906928, 0.74524224299239, 0.7452139530068962, 0.7431015609909082, 0.7397721449960954, 0.7415809579833876, 0.742219962994568, 0.7416928540042136, 0.7350731990009081, 0.7447401869867463, 0.7446365450014127, 0.7407428729929961, 0.74106880799809, 0.7434526609868044, 0.7406441630009795, 0.7441300099890213, 0.7444743050145917, 0.746458869005437, 0.7408152149873786, 0.7419038759981049, 0.7450793440075358, 0.7452067120029824, 0.7409858320024796, 0.7452548059955006, 0.7439950949919876, 0.7455880109919235, 0.7402531849947991, 0.7418300889985403, 0.7470054679870373, 0.7479736980021698, 0.7428009670111351, 0.7464663219871, 0.7450931489875074, 0.742416435998166, 0.7444758410274517, 0.7434002959926147, 0.7460930979868863, 0.7414999179891311, 0.7448734399949899, 0.7445640930091031, 0.745208639986231, 0.7454469009826425, 0.7416089149919571, 0.7412329890066758];[0.7410037539957557, 0.7424032650014851, 0.746665426006075, 0.74390056199627, 0.7419668620132143, 0.7442641599918716, 0.7435023190046195, 0.7481765719858231, 0.7451593830191996, 0.7422505900030956, 0.7451501789910253, 0.7461851480038604, 0.745419380007661, 0.7453100900020218, 0.7431677160057006, 0.739582751004491, 0.740006138003082, 0.7395433199999388, 0.7396233530016616, 0.7410021210089326, 0.7444081639987417, 0.7445347420143662, 0.7444123749883147, 0.7471838440105785, 0.7397173240024131, 0.7399242100218544, 0.7396587800030829, 0.7444102879817365, 0.7427379549772013, 0.7407661560137058, 0.7389727260015206, 0.7458812330005458, 0.7397690960060572, 0.7435423179995269, 0.7452305800106842, 0.7415335840196349, 0.7410691419936484, 0.7426430630002869, 0.7467486450041179, 0.7410109509946778, 0.7418999970104778, 0.7389254089939641, 0.7408044040057575, 0.7401343690144131, 0.7437857149925549, 0.7397055479959818, 0.7414500739978394, 0.7426080959994579, 0.7497000520088477, 0.743365983988042]
Mixed\_7c.branch3x3\_1.conv;0.016317777000949718;0.02232376601023134;0.885115441007656;0.880277335018036;1.3680641676211205;1.005496115595798;1.3605862284316095;[0.016360334993805736, 0.019884521010681055, 0.021450027998071164, 0.016408138995757326, 0.016317777000949718, 0.01686667099420447, 0.017201201000716537, 0.01760880500660278, 0.017685143000562675, 0.018021388998022303, 0.01811592699959874, 0.018293936998816207, 0.018189745998824947, 0.01796928899420891, 0.018199290003394708, 0.018125183996744454, 0.018099583001458086, 0.01804837299278006, 0.01817570300772786, 0.01803380300407298, 0.018178147001890466, 0.018216902011772618, 0.018076819003908895, 0.018048704994725995, 0.018156288992031477, 0.01804245199309662, 0.018216861004475504, 0.01825319099589251, 0.018103788999724202, 0.018396696003037505, 0.01818180199188646, 0.018044413009192795, 0.020288703992264345, 0.018239895012811758, 0.01813059400592465, 0.01830985100241378, 0.018217568009276874, 0.018067027995130047, 0.018193376003182493, 0.0180607860093005, 0.018182936997618526, 0.018278048999491148, 0.01812866100226529, 0.020003940997412428, 0.018234169008792378, 0.018041864997940138, 0.018112057994585484, 0.018211767994216643, 0.01952917299058754, 0.017962458994588815];[0.022561852994840592, 0.022599047006224282, 0.022669822996249422, 0.022591172993998043, 0.022491078998427838, 0.022365765005815774, 0.02239094499964267, 0.022553312999662012, 0.0224304699950153, 0.022560617988347076, 0.022538125005667098, 0.02238666200719308, 0.02239586500218138, 0.02277739300916437, 0.022357452995493077, 0.022509736998472363, 0.022517000004881993, 0.02236635900044348, 0.02239072100201156, 0.022577922994969413, 0.022387585006072186, 0.022494503005873412, 0.02256022600340657, 0.022383073999662884, 0.02264655199542176, 0.022446087998105213, 0.022430082011851482, 0.022522757994011045, 0.022531403010361828, 0.02274830600072164, 0.02233847499883268, 0.02253031799045857, 0.02232910000020638, 0.022513631003675982, 0.02251826599240303, 0.022697029999108054, 0.02241155099181924, 0.022441879991674796, 0.02239734900649637, 0.02253810700494796, 0.022534060990437865, 0.022324443998513743, 0.022438098007114604, 0.02253572500194423, 0.02232376601023134, 0.022520832004374824, 0.022771192991058342, 0.022382886993000284, 0.022351936000632122, 0.022501450002891943];[0.8856134679954266, 0.8863813770003617, 0.8890461720147869, 0.8902806230034912, 0.8906803830032004, 0.8907012389972806, 0.885115441007656, 0.8901227279857267, 0.8900218770140782, 0.892923424980836, 0.8915064739994705, 0.8935526779969223, 0.8892493039893452, 0.889515372007736, 0.8891262549877865, 0.8897257559874561, 0.8892027670081006, 0.8942997539998032, 0.8944987140130252, 0.8948844879923854, 0.8922212770121405, 0.8865296869917074, 0.8896423910045996, 0.8907204239949351, 0.8901575709896861, 0.8915182849741541, 0.8897596850001719, 0.8883900949731469, 0.8956016329902923, 0.8917128309985856, 0.8904497370094759, 0.8889274119865149, 0.8898221740091685, 0.8913036190060666, 0.89266502900864, 0.8945605859917123, 0.8912923239695374, 0.8907716630055802, 0.8891507499938598, 0.8908371270081261, 0.8889456400065683, 0.8892274979880312, 0.8895877670001937, 0.8901222989952657, 0.8890661150071537, 0.8922375830006786, 0.8917982379789464, 0.8913811600068584, 0.8939684389915783, 0.8906445719912881];[0.890055404001032, 0.8884023469872773, 0.8948572660010541, 0.8906844730081502, 0.8901758659922052, 0.8927385069982847, 0.8890053659997648, 0.889679365005577, 0.8887702579959296, 0.8968223600095371, 0.8903101790056098, 0.8900161890051095, 0.8911949650064344, 0.8896843329857802, 0.8892291359952651, 0.8888164410018362, 0.8906621169880964, 0.889666342001874, 0.8880408379918663, 0.888536203012336, 0.9028283020015806, 0.8984244729799684, 0.891647700991598, 0.8902652249962557, 0.880277335018036, 0.88856678600132, 0.8877201219875133, 0.8904857640009141, 0.8933842119877227, 0.8886284740146948, 0.891374357015593, 0.8897474580007838, 0.8908022880059434, 0.8868071239849087, 0.8886983139964286, 0.8892295840050792, 0.89073584099242, 0.891471566981636, 0.88503254801617, 0.8892665439925622, 0.8904006510128966, 0.8915618130122311, 0.8890368199936347, 0.8932744690100662, 0.8954018219956197, 0.889277670008596, 0.8926916380005423, 0.8917016579944175, 0.8903538720041979, 0.8895391119876876]
Mixed\_7c.branch3x3dbl\_1.conv;0.018673772006877698;0.027085820998763666;1.0308795120072318;1.035253385969554;1.45047401182727;0.9957750691554359;1.456628165091024;[0.018993680001585744, 0.022508419991936535, 0.018673772006877698, 0.019028193986741826, 0.019784541000262834, 0.020477373007452115, 0.02099984099913854, 0.020954017993062735, 0.02096831200469751, 0.02125374499883037, 0.02127149299485609, 0.021002599998610094, 0.021123022001120262, 0.021245497002382763, 0.02102834900142625, 0.020911436004098505, 0.021279430002323352, 0.020896250003715977, 0.020993664002162404, 0.020908573002088815, 0.02114447001076769, 0.021157171999220736, 0.02097329900425393, 0.020884918005322106, 0.02097744400089141, 0.020942738992744125, 0.021146287996089086, 0.02089184800570365, 0.020991163997678086, 0.021012911995057948, 0.020978547996492125, 0.020981965004466474, 0.020951348007656634, 0.020918455003993586, 0.020963261995348148, 0.021122891004779376, 0.021199323993641883, 0.021976970994728617, 0.020928694008034654, 0.02059504900535103, 0.02104165499622468, 0.020851744004176, 0.02097833700827323, 0.02120240600197576, 0.020941119000781327, 0.021267511008773, 0.020995118000428192, 0.02106698699935805, 0.021032581993495114, 0.02177699000458233];[0.028253640004550107, 0.02861063501040917, 0.02765183401061222, 0.027386226996895857, 0.027699069993104786, 0.027364882989786565, 0.027424336003605276, 0.02744880500540603, 0.027461309000500478, 0.02748069999506697, 0.027386364992707968, 0.027390813993406482, 0.02766916599648539, 0.027411383998696692, 0.027364202003809623, 0.027386562011088245, 0.02741175099799875, 0.027383384993299842, 0.027284302006592043, 0.027308788005029783, 0.0273842379974667, 0.028297466997173615, 0.02742117500747554, 0.027552941988687962, 0.027336874991306104, 0.02726043299480807, 0.027214059999096207, 0.02720996900461614, 0.027165463994606398, 0.027174864007974975, 0.02720213998691179, 0.027488034000271, 0.027312081001582555, 0.027283520001219586, 0.027465608000056818, 0.027137245997437276, 0.02715778698620852, 0.027461820005555637, 0.027216382004553452, 0.027122863990371116, 0.027176577001227997, 0.027108294001664035, 0.027113063988508657, 0.027097387006506324, 0.02723896900715772, 0.027174710005056113, 0.027224367004237138, 0.027151628004503436, 0.027220889009186067, 0.027085820998763666];[1.0308795120072318, 1.036707118008053, 1.039628045007703, 1.0449713220150443, 1.0382749940035865, 1.0386168519908097, 1.0443376280018128, 1.0437422889954178, 1.0387947499984875, 1.0388067700114334, 1.0374346960015828, 1.0399656349909492, 1.0430143920093542, 1.0408571130101336, 1.0369266110064927, 1.0388129200000549, 1.038431221008068, 1.036480566021055, 1.0404439290141454, 1.0384112219908275, 1.0396046669920906, 1.0429441479791421, 1.0462154589913553, 1.0423422359890537, 1.0395689790166216, 1.0400681219762191, 1.0411264930007746, 1.0407227849937044, 1.0431519629928516, 1.0429526969965082, 1.0395799200196052, 1.0424082820100011, 1.0376944210147485, 1.0355558630108135, 1.0385382659878815, 1.043152961996384, 1.041047802005778, 1.0425058379914844, 1.0375584309949772, 1.0421814559958875, 1.0392028899805155, 1.0389702429965837, 1.0435667439887766, 1.0372752669936744, 1.042709832006949, 1.0351540119881975, 1.0394097469979897, 1.0383759069954976, 1.0390766670025187, 1.0413075920077972];[1.0425231299886946, 1.0403816659963923, 1.038717899020412, 1.0390982980025, 1.0403293359850068, 1.0463692680059467, 1.0365213060140377, 1.039320363983279, 1.0429401159926783, 1.0429624259995762, 1.038181785013876, 1.0442673500074307, 1.03796358499676, 1.0390181949915132, 1.0377338440011954, 1.037647110002581, 1.0364129890076583, 1.0465366790012922, 1.0432497980073094, 1.0403824460227042, 1.0373739759961609, 1.0409204100142233, 1.0381885669776239, 1.0418380570044974, 1.0393813850096194, 1.036953281989554, 1.0381289229990216, 1.035253385969554, 1.0366820500057656, 1.0388487030140823, 1.0397553099901415, 1.0401823220017832, 1.0397658849979052, 1.0413790090096882, 1.0379874400096014, 1.0409530040196842, 1.0386691060120938, 1.0377750969928456, 1.0451363940082956, 1.0408855320129078, 1.0390721489966381, 1.0387783010082785, 1.0369386520033004, 1.040349104005145, 1.043438763008453, 1.0436752289970173, 1.0371658989897696, 1.0469536780001363, 1.0494509429991012, 1.0393160969833843]
Mixed\_7c.branch\_pool.conv;0.011379492993000895;0.013768466000328772;0.44188999800826423;0.44133787299506366;1.209936682486403;1.0012510256811944;1.2084249118878363;[0.011379492993000895, 0.012138609003159218, 0.012208657004521228, 0.01197964399761986, 0.011987133999355137, 0.012038658998790197, 0.012078359999577515, 0.011927027997444384, 0.011390179002773948, 0.011887970991665497, 0.012035132996970788, 0.011927144005312584, 0.011930409993510693, 0.011931380999158137, 0.01200335001340136, 0.01191853400086984, 0.01194655399012845, 0.01191213600395713, 0.011919926997506991, 0.011932200999581255, 0.011992706000455655, 0.011888633001944982, 0.011954315996263176, 0.01194856500660535, 0.011949842009926215, 0.011594349009101279, 0.01196627999888733, 0.011934606998693198, 0.011945935999392532, 0.011635513001237996, 0.011912140995264053, 0.011933105997741222, 0.011976059002336115, 0.011940804004552774, 0.011941699995077215, 0.011880568999913521, 0.011927824991289526, 0.011890088993823156, 0.011955362992011942, 0.01141431400901638, 0.011911296009202488, 0.012100223000743426, 0.011976783993304707, 0.011951377004152164, 0.011906407991773449, 0.011897706994204782, 0.011974704000749625, 0.011880699996254407, 0.011866086992085911, 0.011969002996920608];[0.013768466000328772, 0.014055204999749549, 0.013791732999379747, 0.014113860001089051, 0.014013226988026872, 0.01407133400789462, 0.014053363993298262, 0.014196489006280899, 0.014177142991684377, 0.014287016005255282, 0.01424245600355789, 0.014381098008016124, 0.014201491998392157, 0.014296009001554921, 0.01466216699918732, 0.014275281995651312, 0.014274820001446642, 0.014364276998094283, 0.014202307997038588, 0.014389942996785976, 0.014257742994232103, 0.014312093000626191, 0.014287194004282355, 0.014397330000065267, 0.014314658008515835, 0.014266395999584347, 0.014566423997166567, 0.01428210100857541, 0.014220163007848896, 0.01431763700384181, 0.014302223004051484, 0.014393680001376197, 0.014294085005531088, 0.014279944996815175, 0.014386620998266153, 0.01437227199494373, 0.014252694993047044, 0.014321144000859931, 0.014559090006514452, 0.014330788006191142, 0.014238540999940597, 0.01431028101069387, 0.014248469000449404, 0.01430362300015986, 0.01429563100100495, 0.014283841999713331, 0.01421440500416793, 0.014354162005474791, 0.014220450990251265, 0.014302823998150416];[0.4428746379853692, 0.44432974100345746, 0.44188999800826423, 0.44391352699312847, 0.45556612401560415, 0.4435242370091146, 0.4464494979911251, 0.44262009199883323, 0.4440533900196897, 0.44762328200158663, 0.447524469011114, 0.4444480069942074, 0.4444753120042151, 0.4478171940136235, 0.44317492000118364, 0.4485934229887789, 0.447820978006348, 0.4474346289935056, 0.4445711379958084, 0.4431955210020533, 0.4431195640063379, 0.4436960509920027, 0.44769873000041116, 0.44229096799972467, 0.44705259198963176, 0.44514220298151486, 0.4424138520116685, 0.447535882005468, 0.44801939399621915, 0.4470181689976016, 0.4499728750088252, 0.44566561601823196, 0.44289462600136176, 0.4435458360094344, 0.44584240899712313, 0.44663992899586447, 0.4466859980020672, 0.44342849298845977, 0.4431662750139367, 0.44711796699266415, 0.4471672799991211, 0.4457887800090248, 0.4434789000079036, 0.4429667180083925, 0.4441896829957841, 0.44372619400382973, 0.44393665400275495, 0.44307092600502074, 0.44408420598483644, 0.44806742199580185];[0.4436295330087887, 0.44725192899932154, 0.4473784319998231, 0.44392550899647176, 0.44314719301473815, 0.45283735998964403, 0.4435721100016963, 0.4437598140066257, 0.4449572739977157, 0.44753183399734553, 0.44347497400303837, 0.4452619080111617, 0.4472803800017573, 0.44387606500822585, 0.44416830300178844, 0.44700462199398316, 0.4437901270139264, 0.4435207540227566, 0.4482985950016882, 0.44281550699088257, 0.4431493890006095, 0.4497544539917726, 0.4467818810080644, 0.4488407889875816, 0.44428399999742396, 0.4449686699954327, 0.4443504770024447, 0.4457754879986169, 0.44287348599755205, 0.4432731849956326, 0.44389349900302477, 0.4435056619986426, 0.44713119900552556, 0.4472280719928676, 0.4486248069879366, 0.4447817769978428, 0.44280033399991225, 0.4452508459944511, 0.4445435409870697, 0.4441116090019932, 0.44493757300369907, 0.4424935529968934, 0.4468485699908342, 0.44723797899496276, 0.44730075300321914, 0.4434326739865355, 0.44236190397350583, 0.44133787299506366, 0.4428575510100927, 0.44341166999947745]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (768, 128, 5, 5)
---
  Complete contraction:  yuxa,lx,wa,yv->vulw
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  2.458e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lx,yuxa->lyua                      wa,yv,lyua->vulw
   5           GEMM          lyua,wa->lyuw                         yv,lyuw->vulw
   5           TDOT          lyuw,yv->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (64, 32, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (80, 64, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.120e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (192, 80, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 192, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 48, 5, 5)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 256, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 256, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 288, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.843e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 288, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.382e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (384, 288, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 768, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 1, 7)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 7, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 7, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 1, 7)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 768, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 1, 7)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 7, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 7, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 1, 7)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 1, 7)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 7, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (320, 192, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 1280, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 1280, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.915e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 1, 3)
---
  Complete contraction:  yuxa,woa,yvxo->vuw
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        woa,yuxa->woyux                       yvxo,woyux->vuw
   6           TDOT        woyux,yvxo->vuw                              vuw->vuw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 3, 1)
---
  Complete contraction:  yuxa,lix,yvia->vul
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                       yvia,liyua->vul
   6           TDOT        liyua,yvia->vul                              vul->vul

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 1280, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.734e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 448, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   6           TDOT        yvio,woa->yviwa                     liyua,yviwa->vulw
   7           TDOT      yviwa,liyua->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 1280, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 2048, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 2048, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 2048, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 2048, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0275163589976727;0.1535886490019038;2.8711555109912297;2.8778887600055896;5.5817213685463845;0.9976603511894092;5.594811262061146;[0.027817630005301908, 0.02819811800145544, 0.027728066997951828, 0.02815113500400912, 0.02771209500497207, 0.028114204993471503, 0.027656274993205443, 0.028271543997107074, 0.02761003999330569, 0.028134795997175388, 0.027790605992777273, 0.028190318000270054, 0.027723370003513992, 0.02823942400573287, 0.027516358997672796, 0.028046425999491476, 0.027797628994449042, 0.02817914600018412, 0.027534963010111824, 0.02821195100841578, 0.027676338999299332, 0.028119241003878415, 0.027700163002009504, 0.028216136997798458, 0.027532709995284677, 0.028211500990437344, 0.02761277399258688, 0.02836048799508717, 0.02772635899600573, 0.028248905000509694, 0.027706709006452, 0.028237398000783287, 0.027742441001464613, 0.02835199200490024, 0.027671724994434044, 0.02816330100176856, 0.02778740698704496, 0.02823936899949331, 0.027706437002052553, 0.02822178800124675, 0.027849051999510266, 0.028139445988927037, 0.027818657996249385, 0.02818040200509131, 0.027670078008668497, 0.02815584299969487, 0.027607327996520326, 0.028410467013600282, 0.027733157010516152, 0.028325046005193144];[0.15358864900190383, 0.15730361599707976, 0.1568047699984163, 0.15857660800975282, 0.1568676070019137, 0.15846022400364745, 0.15653994100284763, 0.15778166400559712, 0.1565986819914542, 0.15840236700023524, 0.1574060420098249, 0.1578323979920242, 0.1566614710027352, 0.1584604010131443, 0.15584493101050612, 0.16162128999712877, 0.15621101000579074, 0.15671093799755909, 0.15490789199247956, 0.1577183059998788, 0.15655934700043872, 0.15825299099378753, 0.1552213950053556, 0.15810930800216738, 0.15659964499354828, 0.15826246301003266, 0.15680255500774365, 0.15838664799230173, 0.15648901199165266, 0.15905256000405643, 0.15483909400063567, 0.1573451049916912, 0.1568357819924131, 0.1586348389973864, 0.1567410100105917, 0.15698913599771913, 0.15624186501372606, 0.15692034699895885, 0.1557274530059658, 0.15903230899129994, 0.1562161960027879, 0.15803024600609206, 0.1558169670024654, 0.1578166550025344, 0.15552100699278526, 0.15697952501068357, 0.15582902300229762, 0.15872195300471503, 0.15504671300004702, 0.1585118759976467];[2.9174318820005283, 2.9275842039933195, 2.9544752720103133, 2.9162710620003054, 2.948245875988505, 2.9226417030149605, 2.923575549997622, 2.9196983580186497, 2.930496750981547, 2.9092746139940573, 2.9403755179955624, 2.9481256079889135, 2.9392560309934197, 2.926288337999722, 2.9041280790261226, 2.9253067809913773, 2.9302009609964443, 2.9496152499923483, 2.9401545639848337, 2.9285692000121344, 2.9439151609985856, 2.9028142120077973, 2.9383119349949993, 2.9564209899835987, 2.923712231015088, 2.9022897190152435, 3.0014257910079323, 2.9229707369959215, 2.921424946995103, 2.9313788269937504, 2.947059285987052, 2.9122197610122385, 2.8711555109912297, 2.9527969090122497, 2.9434202819975326, 2.9259794039971894, 2.921715103002498, 3.002117293974152, 2.9271409919892903, 2.94009990800987, 2.9331779110070784, 2.939915082009975, 2.93157661499572, 2.933256854987121, 2.925273197994102, 2.9490447229909478, 2.935999363005976, 2.9195455359877087, 2.9406259669922292, 2.9125071090093115];[2.9485686999978498, 2.9289100589958252, 2.941971561012906, 2.9442794330097968, 2.942102134009474, 3.0608913889882388, 2.9561536489782156, 2.9346462760004215, 2.938076969003305, 3.0019396529969526, 2.9576019499945687, 2.9463203089981107, 2.937775345009868, 3.0820787449920317, 2.9306988549942616, 2.931589335988974, 2.926032815987128, 2.9589111690147547, 2.925138099992182, 2.9417553009989206, 2.954105510012596, 2.918919535994064, 2.9215029339975445, 2.9497322050010553, 2.960521599990898, 2.9608904190099565, 2.924146737001138, 2.9599465819919715, 2.9397357419948094, 3.037809671004652, 2.9605835749971448, 2.9617225950059947, 3.0061400389968185, 2.933381171009387, 2.9465669089986477, 2.9446894289867487, 2.9582439070072724, 3.0543448940006783, 2.9335713559848955, 2.94853186099499, 2.9213173760072095, 2.935138789995108, 2.9231743659911444, 2.930244537987164, 2.941016643002513, 2.8778887600055896, 2.9170334349910263, 2.939987309015123, 2.9423676570149837, 2.9465539649972925]
Conv2d\_2a\_3x3.conv;0.0940422830026364;0.4911706190032419;8.682383865016163;8.682428718006122;5.222870004011624;0.9999948340503084;5.222896985234695;[0.0940422830026364, 0.10115162399597466, 0.1015811359975487, 0.10148641999694519, 0.10087595399818383, 0.10089028600486927, 0.1014286020072177, 0.10089559499465395, 0.10066928000014741, 0.10093334699922707, 0.10086167800182011, 0.10146971100766677, 0.10002458799863234, 0.10082420600519981, 0.10076454399677459, 0.10063785800593905, 0.10208132700063288, 0.10292678899713792, 0.10008501999254804, 0.10043663199758157, 0.10007588300504722, 0.10064930400403682, 0.10054103098809719, 0.09996827600116376, 0.10094875900540501, 0.0998800709930947, 0.100080299002002, 0.0997580280090915, 0.10020983700815123, 0.1005601659999229, 0.09976909200486261, 0.09990682500938419, 0.0998361129895784, 0.10006970100221224, 0.09978973399847746, 0.10166585400293116, 0.10000801899877843, 0.0998331979935756, 0.0998366720014019, 0.0998140240117209, 0.09969137200096156, 0.09975413199572358, 0.09978331199090462, 0.10017734000575729, 0.0998785539995879, 0.09966224699746817, 0.09982267000305, 0.09955447299580555, 0.09960874500393402, 0.10008413200557698];[0.493803877994651, 0.5332894460007083, 0.4936115360033, 0.4973349520005286, 0.4944208980014082, 0.49508411799615715, 0.49354591699375305, 0.49545529299939517, 0.49366231499880087, 0.4958364470076049, 0.4935117890127003, 0.49424417200498283, 0.4927781820006203, 0.49439341499237344, 0.4944282640062738, 0.49436316300125327, 0.49333288898924366, 0.4946341030008625, 0.4934933740005363, 0.49493651899683755, 0.49170360701100435, 0.4946498550125398, 0.4911706190032419, 0.4935287769912975, 0.4916329599946039, 0.4954763409914449, 0.49161866000213195, 0.49539375900349114, 0.4928154780063778, 0.49606419799965806, 0.49363239799276926, 0.495737266013748, 0.49324442399665713, 0.493417468998814, 0.49582844399265014, 0.496472247003112, 0.49927764799213037, 0.494966130994726, 0.494015867006965, 0.49505748999945354, 0.4935072569933254, 0.4937180380075006, 0.49254550199839287, 0.49418368500482757, 0.49311453801055904, 0.4953167570056394, 0.4935354819899658, 0.4938817590009421, 0.5004274439997971, 0.49342144701222423];[8.749515903982683, 8.876520178993815, 8.904137321005692, 8.865390853999997, 8.94486181299726, 9.519830851000734, 9.449413844995433, 8.763410394007224, 9.53062496399798, 8.7418411589897, 8.848354144007317, 9.518787082997733, 8.725546589994337, 8.84383720997721, 8.797146732031251, 9.534785281983204, 8.792333831981523, 8.91155920199526, 8.80163595698832, 8.806311494015972, 9.531147038986092, 8.919906491995789, 8.800633806007681, 8.707663845983916, 8.715711846016347, 9.54380557499826, 8.765351616006228, 8.735842812995543, 9.518705545997364, 8.896862087989575, 9.308999015993322, 9.545656026981305, 9.355907877004938, 8.793913925997913, 8.778644187012105, 8.76411355601158, 8.87429619001341, 9.532402329001343, 9.392361004996928, 9.531592128012562, 8.682383865016163, 8.801934738003183, 8.721331752007245, 8.776518490994931, 9.499627425990184, 9.480624089992489, 8.712350886009517, 8.700278887015884, 8.742071511005634, 8.750398567994125];[8.910808237007586, 8.748241492008674, 8.791193417986506, 9.538946927001234, 9.525263920004363, 9.534349009001744, 9.445003355998779, 8.68974644500122, 8.692536158996518, 8.791947093995987, 8.732838669020566, 8.799264259985648, 8.74337815400213, 8.801845307985786, 8.794834668005933, 8.848225378998904, 8.802040652983123, 8.783406296002795, 8.784760184003972, 8.77527804300189, 8.771718650998082, 9.50998816898209, 9.529604345007101, 8.815523532000952, 8.698769918992184, 8.864582598995185, 8.828723152997554, 8.7861783010012, 9.537654617990484, 9.501611528990907, 8.797449221005081, 8.81287744898873, 8.71307682801853, 9.500363715997082, 8.746495783998398, 8.79839390599227, 9.52961748400412, 9.540654290976818, 9.437233081000159, 9.310955286986427, 9.528779088985175, 8.682428718006122, 8.832704915010254, 8.771902038992266, 8.741347873015911, 8.850966752987006, 8.859474987984868, 8.788441551005235, 8.771155188980629, 8.761823130000266]
Conv2d\_2b\_3x3.conv;0.1472262510069413;0.7422967540042009;14.315616767009487;14.304148187002284;5.041877714927372;1.0008017660232034;5.0378385471498826;[0.1472262510069413, 0.18942153699754272, 0.19368420699902344, 0.19338333400082774, 0.1924379069969291, 0.19225760499830358, 0.1919474329915829, 0.19227783700625878, 0.19186055898899212, 0.194075597988558, 0.19157979200826958, 0.19200423099391628, 0.1916871579887811, 0.1920054619986331, 0.19117675999586936, 0.19202069099992514, 0.19189601700054482, 0.19182808099139947, 0.1917845729913097, 0.19702590499946382, 0.19183854600123595, 0.19226158800302073, 0.19140864699147642, 0.192348160999245, 0.19038072900730185, 0.19117150000238325, 0.19169199099997059, 0.1907573710050201, 0.19159110701002646, 0.19230715998855885, 0.19205717199656647, 0.1921499070012942, 0.19167248500161804, 0.19221920998825226, 0.19163598500017542, 0.19191271900490392, 0.1909822220040951, 0.19145466999907512, 0.19153110600018408, 0.19368435700016562, 0.19166950299404562, 0.1921538629976567, 0.19159794300503563, 0.19220751700049732, 0.1920338039926719, 0.19062925499747507, 0.19162810100533534, 0.1920570070069516, 0.19178552500670776, 0.1933893929963233];[0.7457851280050818, 0.7514167240005918, 0.744627401989419, 0.7472098029975314, 0.7480324979987927, 0.7464321190054761, 0.7464554040052462, 0.745587590005016, 0.7461967800045386, 0.7465871970052831, 0.7487897219980368, 0.7463738519873004, 0.7458626059960807, 0.7499503529979847, 0.7519078580080532, 0.7451534069987247, 0.7469905719917733, 0.7467007930099498, 0.7422967540042009, 0.7475563420011895, 0.7449869389965897, 0.7458587860019179, 0.746766900003422, 0.7486304820049554, 0.7507706720061833, 0.7478278689959552, 0.7464429450046737, 0.7465915880020475, 0.7493264310032828, 0.7515128509985516, 0.7505365149991121, 0.7480353870050749, 0.7455820289906114, 0.746621401005541, 0.7448987639945699, 0.7486583040008554, 0.7467680240079062, 0.7506008690106682, 0.7442683779954677, 0.7465242350008339, 0.7480706839996856, 0.7466730729938718, 0.7463125100039179, 0.7496534810052253, 0.7443477890046779, 0.773677539997152, 0.745878151996294, 0.7478879420086741, 0.7484482260042569, 0.7475841429986758];[14.593307552000624, 14.51934508800332, 14.349476229996071, 14.621437050998793, 14.707388873997843, 14.565235816015047, 14.750848613999551, 14.642075454001315, 14.70073530402442, 14.648701732003246, 14.570812863006722, 14.61429490800947, 14.429463580003357, 14.4487194900139, 14.493626130977646, 14.677639706002083, 14.509104463999392, 14.432427021005424, 14.676633543000207, 14.576454771013232, 14.429659307003021, 14.699344437991385, 14.612785892008105, 14.688235991983674, 14.623867666014121, 14.43260045099305, 14.565659145999234, 14.44153268300579, 14.503490110015264, 14.366018988977885, 14.716125146005652, 14.526830808012164, 14.573720524000237, 14.676508589996956, 14.445715358000598, 14.602004291984485, 14.586819826989085, 14.444766136002727, 14.64095615700353, 14.422141832008492, 14.730821689983713, 14.525517558009597, 14.648225420023664, 14.333420933005982, 14.389158369012875, 14.638494140992407, 14.608309654999175, 14.677728655995452, 14.315616767009487, 14.436312901016208];[14.612303633010015, 14.585887605993776, 14.436747585015837, 14.351881321010296, 14.451927134010475, 14.429090738995, 14.372639470995637, 14.631614955025725, 14.304148187002284, 14.654807993996656, 14.635502575998544, 14.59765084501123, 14.347615475999191, 14.640183543000603, 14.595581727990066, 14.55116664301022, 14.714062739018118, 14.62803245401301, 14.364496356007294, 14.626654247011174, 14.400058841027203, 14.637486983003328, 14.3270136959909, 14.596246036016964, 14.420765097995172, 14.611649645012221, 14.30963942600647, 14.395600846008165, 14.36340888599807, 14.451203019998502, 14.670453211991116, 14.594366447010543, 14.629561367997667, 14.69124502199702, 14.642285959998844, 14.693823329987936, 14.638494180006091, 14.580927051982144, 14.591211147999275, 14.58922706003068, 14.507676444001845, 14.596400433016242, 14.368002692004666, 14.712241284985794, 14.540504178003175, 14.685753186000511, 14.619492715995875, 14.638857532016118, 14.60914158799278, 14.506925418012543]
Conv2d\_3b\_1x1.conv;0.0276364070014096;0.0318588009977247;0.1852890500013018;0.1848175750055816;1.1527837535501522;1.0025510290117483;1.1498504516887222;[0.027741477999370545, 0.028022736005368643, 0.027794736990472302, 0.02807971800211817, 0.027746566003770567, 0.028293837007367983, 0.02763640700140968, 0.028561487997649238, 0.027939455001614988, 0.027977745005046017, 0.027791333995992318, 0.02798464600346051, 0.028060983007890172, 0.028338781994534656, 0.027839456000947393, 0.028238623999641277, 0.028674510002019815, 0.028797484003007412, 0.028680045012151822, 0.02888226399954874, 0.02883352799108252, 0.02918505900015589, 0.02910488800262101, 0.02895673899911344, 0.029046714000287466, 0.029269940001540817, 0.029200001998106018, 0.02926902999752201, 0.02907653800502885, 0.029380410007433966, 0.028681875992333516, 0.028881249992991798, 0.02867082299781032, 0.036660236000898294, 0.029075799000565894, 0.02909406099934131, 0.028729286990710534, 0.029350102005992085, 0.029044913011603057, 0.029358687999774702, 0.028700269991531968, 0.0292627029994037, 0.029092543991282582, 0.029134771990356967, 0.029053388003376313, 0.028935119000379927, 0.028634982998482883, 0.029153486000723206, 0.028761084991856478, 0.029046853000181727];[0.03221355500863865, 0.03273255300882738, 0.03201951799564995, 0.03251568599080201, 0.03215768199879676, 0.03263848600909114, 0.03249279299052432, 0.032706575002521276, 0.03225440900132526, 0.03247772601025645, 0.03237589600030333, 0.032761258000391535, 0.032258338003885, 0.032711873995140195, 0.03209551399049815, 0.0326850569981616, 0.032077001000288874, 0.03285879398754332, 0.031875198998022825, 0.032728962003602646, 0.0321777170029236, 0.03245719100232236, 0.03185880099772476, 0.03258129800087772, 0.03191864299878944, 0.03230772499227896, 0.03186611700220965, 0.03245240300020669, 0.032156953995581716, 0.03232279200165067, 0.032111381995491683, 0.032539943989831954, 0.03210522199515253, 0.03270039900962729, 0.03233420600008685, 0.032726142002502456, 0.03210071900684852, 0.032611599992378615, 0.03196600799856242, 0.03287969400116708, 0.03239289901102893, 0.03253052099898923, 0.032297270008712076, 0.03262373599864077, 0.032191535996389575, 0.03249373800645117, 0.032201768990489654, 0.03251140199427027, 0.032248860006802715, 0.03258166600426193];[0.1852890500013018, 0.18600757300737314, 0.18759814099757932, 0.18582031899131835, 0.19304239099437837, 0.18978620199777652, 0.18833113700384274, 0.18844625700148754, 0.19230772099399474, 0.18979510701319668, 0.19321554301131982, 0.185933061002288, 0.18756554399442393, 0.18743085399910342, 0.19090534299903084, 0.18604124800185673, 0.1873300690058386, 0.19352987100137398, 0.1902734709874494, 0.18768358600209467, 0.19086427499132697, 0.1952153879974503, 0.19305180599621963, 0.18703717101016082, 0.18751758900179993, 0.18714006499794777, 0.18746052499045618, 0.18748765699274372, 0.18761553599324543, 0.19296947699331213, 0.1875335049990099, 0.18695305800065398, 0.18633212300483137, 0.18928317200334277, 0.186955297991517, 0.18839598499471322, 0.18850972400105093, 0.19344593500136398, 0.18658872800006066, 0.1860356050019618, 0.18706766799732577, 0.18898635799996555, 0.19121383599122055, 0.1882799910090398, 0.19306995799706783, 0.19362389099842403, 0.18830710698966868, 0.1888471329875756, 0.18580335599835962, 0.18793098100286443];[0.1881169160042191, 0.1871267300011823, 0.189024867999251, 0.19407084400882013, 0.1878680530062411, 0.19363541399070527, 0.19365889899199829, 0.1874552869994659, 0.18843630599440075, 0.18802649900317192, 0.18592012599401642, 0.1884636720060371, 0.19372273699264042, 0.187401225004578, 0.1879490740102483, 0.1870190449990332, 0.19366477899893653, 0.1936666480032727, 0.18702501899679191, 0.18803406700317282, 0.1935429959994508, 0.18695097000454552, 0.1848175750055816, 0.18827680899994448, 0.19443720500566997, 0.18782175100932363, 0.1865624390047742, 0.19323578200419433, 0.193202428999939, 0.18812820200400893, 0.18796070499229245, 0.18652009598736186, 0.18750575800368097, 0.18866349100426305, 0.19178212199767586, 0.18719410098856315, 0.19318291399395093, 0.18706481299886946, 0.1886815579928225, 0.1885582440008875, 0.18736052299209405, 0.18690320099995006, 0.1877837859938154, 0.18732361099682748, 0.18801556699327193, 0.192059255001368, 0.18697271498967893, 0.1872750559996348, 0.1876952140009962, 0.18789628498780075]
Conv2d\_4a\_3x3.conv;0.2712477640016004;0.5803709749889094;12.127597679995231;12.14014196197968;2.139634135326863;0.998966710436852;2.1418472837710403;[0.27145761699648574, 0.271951161994366, 0.27124776400160044, 0.272105828000349, 0.27146061400708277, 0.2719789629918523, 0.27147503099695314, 0.27213416500308085, 0.2712656609946862, 0.2720565439958591, 0.2713143040018622, 0.2720844499999657, 0.2713522060075775, 0.2719778909959132, 0.2714700610085856, 0.2819460619939491, 0.2802883469994413, 0.2723072099906858, 0.27256489200226497, 0.27199039999686647, 0.27137699000013527, 0.27205601800233126, 0.272616967005888, 0.2721031370019773, 0.271537881999393, 0.27306619699811563, 0.2718070100090699, 0.2720611559925601, 0.27241881999361794, 0.2720476899994537, 0.27145168800780084, 0.2730896639986895, 0.2713845819962444, 0.27212335300282575, 0.2727932139969198, 0.2721281830017688, 0.27143582999997307, 0.2733175419998588, 0.27132565999636427, 0.2720832730119582, 0.2745999769977061, 0.2721958740003174, 0.27160492999246344, 0.2730091510020429, 0.28010594699298963, 0.27218126101070084, 0.27251189199159853, 0.27232775899756234, 0.2764910159894498, 0.27206044300692156];[0.5901760810083942, 0.5850610199995572, 0.5821194860036485, 0.5877562099922216, 0.5831800059968373, 0.5850292989925947, 0.5851274150045356, 0.5863534459931543, 0.5839738299982855, 0.5856688630010467, 0.5836107039940543, 0.5864407499902882, 0.5840759500133572, 0.586321857990697, 0.5840186650020769, 0.5865764840127667, 0.583657340001082, 0.5864487700018799, 0.5842142999899806, 0.585581033010385, 0.5803709749889094, 0.5879194389999611, 0.5853947200084804, 0.5857098540000152, 0.5837786889896961, 0.5848663070064504, 0.582602943002712, 0.586186879008892, 0.5836637829925166, 0.5859941459930269, 0.5844357140013017, 0.5863554009993095, 0.5834913790022256, 0.5868861780036241, 0.583327778003877, 0.5840425250062253, 0.5833404450095259, 0.5862066179979593, 0.5817881009861594, 0.5876615620072698, 0.5830685359978816, 0.5858154110028408, 0.5855313369975192, 0.5866695669974433, 0.5841575949889375, 0.5850427149998723, 0.5959522449993528, 0.5866643390036188, 0.5829573600058211, 0.5870093179983087];[12.327142802998424, 12.324754101005965, 12.219707282012678, 12.201145029990585, 12.324187195001286, 12.196197279001353, 12.207583752009668, 12.230865078992792, 12.311657438011025, 12.306294312002137, 12.317980509003974, 12.271568921016296, 12.317109818002791, 12.297226222988684, 12.214593040000182, 12.165624061992276, 12.189022518999991, 12.173288101985236, 12.276153366998187, 12.228837712988025, 12.290587858020444, 12.316418642003555, 12.174792404999607, 12.25908549700398, 12.255295846000081, 12.271616519996314, 12.195745935008745, 12.299860168001032, 12.31475512299221, 12.30698948301142, 12.299156392982695, 12.236322483993717, 12.281941205015755, 12.247543858000427, 12.16281935700681, 12.127597679995233, 12.251432889985153, 12.227978183989762, 12.282412916989415, 12.271713384019677, 12.245847523998236, 12.2761635450006, 12.281100524996873, 12.266822099001729, 12.256762942008208, 12.270303883007728, 12.287617481997586, 12.270582590004778, 12.25010350800585, 12.204223717999412];[12.22874212700117, 12.218990309993387, 12.325082953015226, 12.287853286004975, 12.331994890992064, 12.195246440984192, 12.197837784013245, 12.218524305979372, 12.173337978980271, 12.184486630998435, 12.251896938018035, 12.308867077998002, 12.23407282801054, 12.29895011599001, 12.210097831004532, 12.261923865007702, 12.171863241004758, 12.141046051998273, 12.256623038003454, 12.316116340982262, 12.295367223996436, 12.332186437997734, 12.318377528019482, 12.34274588698463, 12.238438968997798, 12.318699083014508, 12.243816321992199, 12.32466018498235, 12.272774170007324, 12.30116334799095, 12.294114049014752, 12.259547788999043, 12.286018065002281, 12.160315881003044, 12.14014196197968, 12.217088146004244, 12.195431195985293, 12.216809934994671, 12.31653515699145, 12.214299689003383, 12.218736183000146, 12.307926876994316, 12.33410111500416, 12.305301569009316, 12.28301310299139, 12.334844065000652, 12.242390836996492, 12.299536281003384, 12.29917439201381, 12.225283334002597]
Mixed\_5b.branch1x1.conv;0.0139904869865858;0.0148826530057704;0.1078135309944627;0.1278322559955995;1.0637694756472684;0.8433984846373525;1.2612892897296015;[0.014187451000907458, 0.014142134998110123, 0.01429850299609825, 0.014250801992602646, 0.014162616003886797, 0.014135738005279563, 0.014088758995058015, 0.014116171994828619, 0.014121940999757499, 0.014156139004626311, 0.014133007993223146, 0.014157397003145888, 0.014096833008807153, 0.014128884999081492, 0.014100346001214348, 0.01410958899941761, 0.0142300439911196, 0.014092002005781978, 0.014220177996321581, 0.014143549007712863, 0.014129536008113064, 0.01408576499670744, 0.014104695990681648, 0.014216595998732373, 0.014044310009921901, 0.014122248991043307, 0.014056724001420662, 0.014188252986059524, 0.01409045999753289, 0.014114408011664636, 0.0140983659948688, 0.014094682002905756, 0.014122936991043389, 0.014186279004206881, 0.014123066008323804, 0.01409604299988132, 0.01427931799844373, 0.014200452002114616, 0.014122617998509668, 0.014051468999241479, 0.014045111005543731, 0.014140494997263886, 0.013995272005558945, 0.014118336999672465, 0.014144624990876764, 0.014246162012568675, 0.014113073993939906, 0.01408783599617891, 0.013990486986585893, 0.014215789997251704];[0.015005608001956716, 0.014979129991843365, 0.015118662005988881, 0.015067268992424943, 0.015016404999187216, 0.015178041998296976, 0.015113262008526362, 0.015075396993779577, 0.015063999991980381, 0.015091321998625062, 0.015009947994258255, 0.01499018698814325, 0.015151482002693228, 0.015044377985759638, 0.015007045003585517, 0.01507413201034069, 0.01502532399899792, 0.01495802600402385, 0.015040804006275721, 0.014966135990107432, 0.015039449994219467, 0.014989570001489483, 0.015806809009518474, 0.01496593099727761, 0.014977815008023754, 0.015012249001301825, 0.015018745994893834, 0.01504594499419909, 0.01516213700233493, 0.015022320993011817, 0.01504545500210952, 0.01500657199358102, 0.015026788008981384, 0.014966856004321016, 0.014984460998675786, 0.01503912299813237, 0.014882653005770408, 0.014966364004067145, 0.014916286992956884, 0.01503149900236167, 0.015115950998733751, 0.015149384998949245, 0.015285253000911325, 0.015022838997538202, 0.015035003001685254, 0.01500389099237509, 0.01505496699246578, 0.01507943999604322, 0.015034413008834235, 0.01503676499123685];[0.10806122698704712, 0.11411399400094524, 0.11410046300443355, 0.10781353099446278, 0.11281130999850575, 0.13669469799788203, 0.12901978500303812, 0.13119235000340268, 0.13051738200010732, 0.12718466500518844, 0.1276391270075692, 0.13535064698953647, 0.12819887000659946, 0.13594440699671395, 0.12942620398825966, 0.13070770200283732, 0.1271892700024182, 0.135668798990082, 0.1349260580027476, 0.12726324299001135, 0.12873249800759368, 0.1280564410117222, 0.12790787500853185, 0.12887294599204324, 0.12804041799972765, 0.12824509799247608, 0.13566799799446017, 0.12811173099908046, 0.12795740699220914, 0.13528307199885603, 0.127998240001034, 0.1359788770059822, 0.12792108400026336, 0.13612119300523773, 0.1360046439949656, 0.12874058001034427, 0.13602302799699828, 0.13553045300068334, 0.13651823399413843, 0.1362718679883983, 0.12884157200460322, 0.12834990001283586, 0.12744212499819696, 0.1281182739912765, 0.128507133005769, 0.1280351590103237, 0.1276663079916034, 0.12848771798599046, 0.13545895299466792, 0.13617699999304023];[0.1299642319936538, 0.1278576929908013, 0.1358893949945923, 0.13553439200040884, 0.1358899049955653, 0.12855464599851985, 0.1379234830092173, 0.1286873530043522, 0.13614732200221624, 0.12806293899484444, 0.13598377899324987, 0.1293564430088736, 0.12828322198765818, 0.12850697900285013, 0.13566891799564473, 0.13012307199824136, 0.1284288419992663, 0.13263005200133193, 0.13100687800033484, 0.12829847399552818, 0.1318536829930963, 0.13106698098999914, 0.12819015698914882, 0.12891212099930272, 0.1310796229954576, 0.12914119398919865, 0.12834953499259427, 0.1357647749973694, 0.13515162499970756, 0.1288514049956575, 0.12892797400127165, 0.1335238800093066, 0.1301051490008831, 0.13614496399532072, 0.12783225599559955, 0.1286514149978757, 0.13566209901182447, 0.12798270500206854, 0.1351156619930407, 0.13563747399894055, 0.13261008700646926, 0.12966057599987835, 0.13262568399659358, 0.1361494230077369, 0.13145387801341712, 0.12867887799802702, 0.1354310599999735, 0.13577118099783547, 0.1288239489949774, 0.13613012799760327]
Mixed\_5b.branch5x5\_1.conv;0.0122124290064675;0.0124993139907019;0.0978038119937991;0.0975729810015764;1.0234912304573005;1.0023657265551724;1.0210756446898177;[0.01314572399132885, 0.01233754400163889, 0.012278551992494613, 0.012282163996133022, 0.012251125008333474, 0.012288454992813058, 0.012306456002988853, 0.012269041006220505, 0.012242130993399769, 0.01226126700930763, 0.012320556998020038, 0.012311280996073037, 0.012242077005794272, 0.012293249004869722, 0.012251092994119972, 0.012267516998690553, 0.012237525996170007, 0.012250104991835542, 0.012325433999649249, 0.012243736011441797, 0.012236711991135962, 0.012212429006467573, 0.012243424993357621, 0.012268228005268611, 0.012257420996320434, 0.012247799008036964, 0.012248429004102945, 0.012271598010556772, 0.012226603997987695, 0.0122352519974811, 0.012248318002093583, 0.012229555999510922, 0.012256375994184054, 0.012242459997651167, 0.01349879099871032, 0.012501962002716027, 0.012246926999068819, 0.012305761993047781, 0.0122291360021336, 0.012277222005650401, 0.012285894990782253, 0.012271503001102246, 0.01228299101057928, 0.012252704007551074, 0.012239364004926756, 0.01225617399904877, 0.012236759008374065, 0.012291196006117389, 0.012224717007484287, 0.012276093999389559];[0.013344586986931972, 0.013325922001968138, 0.013338161006686278, 0.013219562999438494, 0.013313076007761993, 0.013290906994370744, 0.0133259169961093, 0.013250825999421068, 0.013184290000936016, 0.01336053101113066, 0.01330500899348408, 0.013331959999050014, 0.013192837999667972, 0.01319099600368645, 0.013274815995828249, 0.013385667989496142, 0.013268624999909662, 0.013332006012205966, 0.013284465007018298, 0.013246319009340368, 0.013377101990045048, 0.013353154005017132, 0.01337570499163121, 0.01328619199921377, 0.01330355100799352, 0.013340266013983637, 0.013331697002286091, 0.013359742995817214, 0.013339630997506902, 0.013302958992426284, 0.013299013007781468, 0.013325553998583928, 0.013299222002387978, 0.013199934997828677, 0.013397921997238882, 0.01325302901386749, 0.013225966002210043, 0.012499313990701921, 0.013326563988812268, 0.013265215005958453, 0.013306616005138494, 0.013325862993951887, 0.013496091996785253, 0.013253689001430757, 0.013282280007842928, 0.01326948699716013, 0.01331378798931837, 0.013295843004016206, 0.013329370005521923, 0.013339475000975654];[0.10427977600193117, 0.09828793599444907, 0.09862693799368571, 0.10380649700528011, 0.10105042500072159, 0.10384395900473464, 0.09894614201039076, 0.09796334699785803, 0.0980559239978902, 0.10394817900669295, 0.0981378139986191, 0.09787587400933262, 0.1038777880021371, 0.10407380199467298, 0.10401473399542738, 0.09893961600027978, 0.09781759999168571, 0.10137244399811607, 0.10059577599167824, 0.0984389990044292, 0.09839012200245634, 0.09800374599581119, 0.09996044699801132, 0.1036831679957686, 0.10387055898900144, 0.0980477319972124, 0.09792315500089899, 0.10420986100507434, 0.10139532400353346, 0.10184441700403113, 0.09799806799856015, 0.10387726999761071, 0.10412835399620235, 0.09780381199379917, 0.10400155000388622, 0.10416115500265732, 0.09805825400690082, 0.09805009298725054, 0.1041017810057383, 0.09933376099797897, 0.1042794690001756, 0.09868011499929707, 0.09803324300446548, 0.10415881099470425, 0.09922315100266133, 0.10382118899724446, 0.09823347900237422, 0.09818734299915377, 0.10363525000866503, 0.09799962499528192];[0.10400065800058655, 0.09815792800509371, 0.09813060800661333, 0.09871260600630194, 0.09784956599469297, 0.10401374800130725, 0.10013427499507088, 0.10075935299391858, 0.09789292998902965, 0.09851013698789757, 0.09919290299876593, 0.10398771999462042, 0.09788566299539525, 0.09916917099326383, 0.09793449999415316, 0.10402586199052166, 0.10259466100251302, 0.09808537000208162, 0.10240405800868757, 0.09778777699102648, 0.09846861299593002, 0.10003166500246152, 0.10425454899086617, 0.10038406499370467, 0.09933026299404446, 0.09797343800892122, 0.10366158898978028, 0.10018223400402348, 0.10386900500452612, 0.10392532400146592, 0.0976630520017352, 0.09961633100465406, 0.09757298100157641, 0.10381713100650813, 0.10366616499959491, 0.09779517499555368, 0.10186263399373274, 0.09772733499994501, 0.0982286770013161, 0.10412382600770798, 0.09887072499259375, 0.09780259200488217, 0.09851509101281408, 0.10162263399979565, 0.09777781899902038, 0.09923765799612738, 0.10396022800705396, 0.09810259900405072, 0.09791113999381196, 0.10440412099706009]
Mixed\_5b.branch5x5\_2.conv;0.0230576129979453;0.0795450020086718;1.363566207990516;1.3643584200035548;3.449836807294836;0.999419351981544;3.451841111996542;[0.023057612997945398, 0.026322321995394304, 0.028573233998031355, 0.030043891005334444, 0.031235995003953576, 0.031156618002569303, 0.031208080996293575, 0.03116036599385552, 0.031127081005251966, 0.031162054991000332, 0.03115757499472238, 0.031141585001023486, 0.031197903997963294, 0.03123315700213425, 0.031126759000471793, 0.031229619999066927, 0.031113523000385612, 0.031153254996752366, 0.03112468999461271, 0.031147757996222936, 0.031246118000126444, 0.03112921600404661, 0.031197627002256922, 0.03112405700085219, 0.031108650990063325, 0.031131312003708445, 0.031317213011789136, 0.031348039003205486, 0.031128009999520145, 0.031196144002024084, 0.03127110400237143, 0.031146006993367337, 0.031136947000049986, 0.031289168997318484, 0.031129247989156283, 0.03121540199208539, 0.031390122006996535, 0.03113864800252486, 0.07221535699500237, 0.0300602479983354, 0.03127722701174207, 0.031291393999708816, 0.03131270399899222, 0.03113927000958938, 0.031111917007365264, 0.031132994990912266, 0.03111640299903229, 0.031130500996368937, 0.03123839700128883, 0.031147745001362637];[0.08172811700205784, 0.08038789000420365, 0.08069878300011624, 0.08037774899275973, 0.08023668298847042, 0.08052472099370789, 0.08040342300955672, 0.08055789199715946, 0.080910878998111, 0.08127385500119999, 0.08110338299593423, 0.08037969800352585, 0.08037606801372021, 0.0812036290008109, 0.08018239701050334, 0.08079421499860473, 0.0806486050132662, 0.08025688400084618, 0.08000309800263494, 0.07973676398978569, 0.08075761501095258, 0.07984917100111488, 0.07996261700463947, 0.08004696998978034, 0.07967887900304049, 0.08003439199819695, 0.07954500200867187, 0.0804173390060896, 0.07990477699786425, 0.0802324209944345, 0.08001945300202351, 0.08014791599998716, 0.08043343501049094, 0.08029788699059281, 0.08009960800700355, 0.08102442900417373, 0.0803839220025111, 0.08028562599793077, 0.08005627901002299, 0.0801663590100361, 0.08049355300317984, 0.08035910000035074, 0.08071538500371389, 0.0804481509985635, 0.080308677002904, 0.08050302500487305, 0.08034857299935538, 0.080487120008911, 0.08110576600302011, 0.0805177149886731];[1.3669503470009658, 1.3649678399960976, 1.363566207990516, 1.3710418010159628, 1.3696046199911507, 1.374760371996672, 1.3845894870173652, 1.3725717150082346, 1.369005503001972, 1.3708310240035644, 1.389341863017762, 1.3648296070168726, 1.3796942960179877, 1.3756353829958243, 1.3745661420107353, 1.3723953400185565, 1.3716640130005544, 1.3695849280193215, 1.3722144350031158, 1.3680684360006126, 1.3735441919998266, 1.3738290070032235, 1.365168562013423, 1.37454954200075, 1.3818415419955272, 1.3679441829881398, 1.3698248260188848, 1.3743574620020809, 1.373268855997594, 1.3649230239971075, 1.3748786989890505, 1.3719310249871342, 1.3676653430156875, 1.366169638989959, 1.3708548639842775, 1.3787324389995774, 1.3642209349927725, 1.3724545330187539, 1.4067644690076122, 1.3721038450166816, 1.3664593109861016, 1.3776102359988727, 1.3644405599916354, 1.367663505996461, 1.3780216769955587, 1.3766200939862756, 1.3749580919975415, 1.377229031000752, 1.3692398910061456, 1.3790329210023629];[1.364735359995393, 1.3643584200035548, 1.3758736009913264, 1.3736188019975089, 1.3706785429967567, 1.373285819994635, 1.367702895993716, 1.367200332984794, 1.37152848597907, 1.3703703459905228, 1.3810879969969392, 1.3687472239980707, 1.366207086990471, 1.3861945089884102, 1.3745531610038597, 1.3809512589796213, 1.3688313500024378, 1.3660451229952741, 1.3677598680078518, 1.374523609993048, 1.3697077160031768, 1.3750539499887964, 1.367214140977012, 1.3745515489863465, 1.3702851650014054, 1.3774292890011566, 1.3782353800052078, 1.3683763559965882, 1.372424447996309, 1.370463719998952, 1.3694061569985934, 1.3712855029880302, 1.3805976690055104, 1.4203902129956987, 1.3783238689939026, 1.3698227150016464, 1.3665681830170797, 1.384292390983319, 1.370526315018651, 1.3730178589903517, 1.3718272789992625, 1.3786740029900102, 1.373061564998352, 1.36930032701639, 1.3702025579841575, 1.372751133996644, 1.3893764730164548, 1.3802384820155567, 1.3681402160000289, 1.370119352999609]
Mixed\_5b.branch3x3dbl\_2.conv;0.0205561809998471;0.0603737899946281;1.063523090997478;1.058494355995208;2.937013932455506;1.0047508378044605;2.923126631945236;[0.02055618099984713, 0.021013956997194327, 0.022694590006722137, 0.023657547993934713, 0.024902479999582283, 0.024873720001778565, 0.024844639003276825, 0.02561190800042823, 0.02569593301450368, 0.025384411012055352, 0.025415063006221317, 0.025728642009198666, 0.025448742002481595, 0.0252792630053591, 0.025771065993467346, 0.025617874998715706, 0.02538224999443628, 0.02534451399696991, 0.025735586998052895, 0.025643158005550504, 0.02537206100532785, 0.02528743099537678, 0.025384425010997802, 0.025549450001562946, 0.025733311995281838, 0.025630187010392547, 0.02538350499526132, 0.025298481006757356, 0.0252710649947403, 0.025671990995761007, 0.025738302996614948, 0.02525326400063932, 0.02561200399941299, 0.025622066998039372, 0.025711536989547312, 0.02568490500561893, 0.02570623700739816, 0.025351303003844805, 0.025771717992029153, 0.025601867004297674, 0.02582416900258977, 0.02570373700291384, 0.02555042201129254, 0.02563183799793478, 0.02561672498995904, 0.02562516000762116, 0.025691971997730434, 0.025784041004953906, 0.025312041994766332, 0.025284406990977004];[0.061344472007476725, 0.06097706899163313, 0.061284060997422785, 0.06106396499671973, 0.06095308900694363, 0.060765974994865246, 0.06136158799927216, 0.061132913004257716, 0.06092808199173305, 0.0607376230036607, 0.06109590800770093, 0.06056427099974826, 0.06102289199770894, 0.06111348899139557, 0.06099020100373309, 0.06104697400587611, 0.061038009996991605, 0.060662649004370905, 0.061066105001373217, 0.06059119199926499, 0.061262114002602175, 0.060727406991645694, 0.060861509991809726, 0.06097903600311838, 0.06108980100543704, 0.06062947200553026, 0.06096537099801935, 0.060560933998203836, 0.06092466700647492, 0.06121907799388282, 0.06091855900012888, 0.061141550992033444, 0.06133672899159137, 0.06037378999462817, 0.06148725000093691, 0.06063713000912685, 0.060910940999747254, 0.060662430012598634, 0.06115799899271224, 0.06231291400035843, 0.060947388992644846, 0.0606426449958235, 0.06103940100001637, 0.06077267699583899, 0.06113905399979558, 0.0606756680062972, 0.06121842400170863, 0.06104930200672243, 0.061148498993134126, 0.06078821099072229];[1.1043268939683912, 1.0743459640070796, 1.0640726039855508, 1.0669752170069842, 1.0753358260117238, 1.077087533994927, 1.0722553890082054, 1.0769978039897978, 1.0745965850073844, 1.068271083990112, 1.0889313760126242, 1.0640878890117165, 1.0683340080140624, 1.0753332349995617, 1.0825336889975006, 1.0714123220095644, 1.0721112149913097, 1.0891009969927836, 1.0779841280018445, 1.118793765999726, 1.0735064710024744, 1.0652145580097567, 1.0825994230108336, 1.079506883994327, 1.0724844419892179, 1.0663401740021072, 1.067404434987111, 1.0640982519835234, 1.0713974899990717, 1.0683763609849848, 1.079087571008131, 1.0731965350132668, 1.0782487469987245, 1.0793358130031265, 1.063523090997478, 1.0760030649980763, 1.0727021390048321, 1.0701305879920255, 1.0744744579860708, 1.0742845079948893, 1.0837932410067879, 1.0704327849962283, 1.0708877469878644, 1.0703667330089957, 1.0880076869943878, 1.075922965988866, 1.0720765739824856, 1.068665400001919, 1.0669740090088453, 1.076913415992749];[1.071390136014088, 1.058494355995208, 1.0758464789978461, 1.0698957319982583, 1.0647196230129339, 1.0736451580014545, 1.0612348469876451, 1.070953674003249, 1.0774639939918416, 1.0763411379884928, 1.0755019350035582, 1.0767642100108787, 1.0758572359918617, 1.0697401170036756, 1.0780114450026304, 1.0686728579894407, 1.0756222450145287, 1.0690502260113135, 1.0763848219939973, 1.06636514699494, 1.0662460320018, 1.0719927640166134, 1.0766203780076467, 1.0693693719949806, 1.0714182660012739, 1.072302785993088, 1.0637371449993225, 1.069671458011726, 1.0699678259989014, 1.073389530996792, 1.075868187006563, 1.0727473469887627, 1.0712992819899227, 1.0709941309905844, 1.074677887983853, 1.0733875800069654, 1.0702780619903933, 1.0745057199819712, 1.0689717120112618, 1.0748473740095505, 1.0863058859831654, 1.0678850690019317, 1.071537048992468, 1.0741668430127902, 1.080003120994661, 1.0776793450058904, 1.0675720420113066, 1.0873693610046757, 1.0715787060034927, 1.0670332290028455]
Mixed\_5b.branch3x3dbl\_3.conv;0.0291758030070923;0.0828176190116209;1.5309097450081026;1.5279188539861934;2.838572052035343;1.0019574933669455;2.833026421606666;[0.029175803007092327, 0.03269340700353496, 0.035515310999471694, 0.036363966995850205, 0.0367694209999172, 0.03705858199100476, 0.037258807991747744, 0.0374006729980465, 0.03722185900551267, 0.036832318000961095, 0.036882365006022155, 0.03692456299904734, 0.03733313900011126, 0.037333860993385315, 0.037294886002200656, 0.03728595201391727, 0.03722544200718403, 0.03715912299230695, 0.03671332300291397, 0.0371574589953525, 0.037398872009362094, 0.03709704300854355, 0.03729250199103262, 0.03671264099830296, 0.037051530001917854, 0.03727303200867027, 0.03705205800361, 0.03650934899633285, 0.036587833004887216, 0.03683987999102101, 0.036889729992253706, 0.03640446899225935, 0.03691902600985486, 0.036458449001656845, 0.03692492100526579, 0.03680606700072531, 0.037139745996682905, 0.03697988999192603, 0.03713524100021459, 0.03714307000336703, 0.03665284199814778, 0.03660526800376829, 0.03665170799649786, 0.037219495003228076, 0.036772340012248605, 0.03664619100163691, 0.03665286999603268, 0.03714544100512285, 0.03710923199832905, 0.0371291189949261];[0.08641224500024691, 0.08621067700732965, 0.08584365699789487, 0.08558360100141726, 0.08550243198988028, 0.0856763230112847, 0.08543820200429764, 0.08530256699305028, 0.0861107480013743, 0.08586438400379848, 0.08514024000032805, 0.0856121890101349, 0.08540109501336701, 0.08566805800364818, 0.08527927300019655, 0.08575427100004163, 0.08511615700263064, 0.08528839499922469, 0.08508583100046962, 0.08509603499260265, 0.08543694099353161, 0.08496852300595492, 0.08530739300476853, 0.08520729999872856, 0.08510081798885949, 0.08532864198787138, 0.08541699100169353, 0.0853885019896552, 0.0858165029931115, 0.08530561000225134, 0.08545554900774732, 0.08531953999772668, 0.08579467200615909, 0.0849142929946538, 0.08575296800700016, 0.08511871700466145, 0.08496318300603889, 0.08529610501136631, 0.08281761901162099, 0.0846166209958028, 0.08527675599907525, 0.08495060200220905, 0.08482324100623373, 0.08526317999348976, 0.08491663499444257, 0.08495388399751391, 0.08484222200058866, 0.08497544498823117, 0.08595293899998069, 0.08595736300048884];[1.5309097450081026, 1.5442409490060527, 1.5604076079907827, 1.6347199540032307, 1.5442503920057788, 1.5409814580198145, 1.5673524199955864, 1.5687272150244098, 1.5521991120040184, 1.5401719539950136, 1.5417761860007886, 1.5453722909878707, 1.6001510150090326, 1.5447869689960498, 1.543035256996518, 1.5531671330099925, 1.536595033001504, 1.5732180349878035, 1.5638100450014463, 1.5599301359907258, 1.5470611310011009, 1.537797960001626, 1.581772068006103, 1.5834463240025798, 1.5496073079993948, 1.5494433550193207, 1.543138850989635, 1.5322045859938953, 1.547699343005661, 1.554530221997993, 1.5554851569904713, 1.5703769969986752, 1.5507504020206397, 1.5512574370222865, 1.5559300360037014, 1.5520240540063241, 1.5405652879999252, 1.5652740790101234, 1.5390943950042129, 1.5512256799993338, 1.5593984839943005, 1.5334664970141603, 1.5527983849897282, 1.5509870539826807, 1.5706606100138742, 1.5372870339924702, 1.5534508290002123, 1.6091192399908323, 1.541296567011159, 1.5823501279955963];[1.5335936280171154, 1.538680835001287, 1.7778893430077005, 1.5350909370026784, 1.5508678920159582, 1.5421505849953974, 1.538092032991699, 1.5475772749923635, 1.6051253190235002, 1.5603860210103448, 1.5630112320068292, 1.581389286002377, 1.565476536998176, 1.5621430040046107, 1.5569637839944335, 1.5530477029969916, 1.571771885995986, 1.5394922679988667, 1.5396108099957928, 1.5446707919763867, 1.542124387997319, 1.5861679730005562, 1.5410611010156572, 1.5462395320064388, 1.5635276840039296, 1.580120006998186, 1.5396234170038952, 1.5464255639817566, 1.5639832920132903, 1.5417923979985062, 1.531488383989199, 1.540302261011675, 1.5512546300014947, 1.596255268988898, 1.5515794000093592, 1.5436112500174204, 1.5604377859999659, 1.546299354013172, 1.5447212519793538, 1.5539345520082861, 1.5428325949906139, 1.5279188539861934, 1.5525284869945608, 1.5515107219980564, 1.5428588340146234, 1.558921958974679, 1.5393429630203173, 1.5633445720013697, 1.5544160589925013, 1.5404439019912388]
Mixed\_5b.branch\_pool.conv;0.0106556640093913;0.0115822139923693;0.0653773660014849;0.066956657989067;1.0869537536244969;0.9764132196108116;1.113210812587877;[0.010784600002807565, 0.010723905987106264, 0.010783862002426758, 0.010683846005122177, 0.010678478996851481, 0.010824666998814791, 0.010707485998864286, 0.010739443998318166, 0.010706507004215382, 0.01065566400939133, 0.010775710004963912, 0.010697336998418905, 0.011441045004175976, 0.010686461988370866, 0.010798149000038393, 0.010780683005577885, 0.010744074999820441, 0.010701241000788286, 0.01073423499474302, 0.010706857006880455, 0.010686845009331591, 0.01081049999629613, 0.010713345996919088, 0.010829979000845924, 0.0107181089988444, 0.010738085999037139, 0.010751377005362883, 0.01085564300592523, 0.010666381000191905, 0.010782400000607595, 0.010686274006729946, 0.010799836003570817, 0.010740651996457018, 0.01073919900227338, 0.010713241994380951, 0.01071268500527367, 0.010727553002652712, 0.01073507899127435, 0.010814145003678277, 0.01073481299681589, 0.010720065998611972, 0.010691839997889474, 0.010728947992902249, 0.010720060992753133, 0.010929315001703799, 0.010715879005147144, 0.01071833299647551, 0.010824798999237828, 0.010848081001313403, 0.010725088999606669];[0.011624972001300193, 0.011697586000082083, 0.011688034996041097, 0.0116491280059563, 0.011597051998251118, 0.01170594799623359, 0.011617123003816232, 0.011691712992615066, 0.012057223997544497, 0.011706062010489404, 0.011650128013570793, 0.01171510899439454, 0.011691236999467947, 0.01167002200963907, 0.011747049007681198, 0.011677866001264192, 0.011757013009628281, 0.011647330000414513, 0.011754564999137074, 0.011769971999456175, 0.011737599998014048, 0.011766149997129105, 0.011678712005959824, 0.011693046006257646, 0.011648906991467811, 0.011676823007292114, 0.011715022003045306, 0.011704827003995888, 0.01165859001048375, 0.011731381004210562, 0.011600212004850619, 0.011603902996284887, 0.011674055000185035, 0.011652398010483012, 0.011812693992396817, 0.011583433995838277, 0.011593987001106143, 0.011685557998134755, 0.011691339997923933, 0.01177525099774357, 0.011650118001853116, 0.011631400004262105, 0.01169438699434977, 0.011702952004270628, 0.011666902006254531, 0.011582213992369361, 0.011647194987745024, 0.011648895000689663, 0.011819692997960374, 0.011687575999530964];[0.06537736600148492, 0.06980417099839542, 0.06760923500405625, 0.0676533189980546, 0.0674250279989792, 0.07151023799087852, 0.06730385799892247, 0.07104346998676192, 0.07158392200653907, 0.06737606700335164, 0.07140633500239346, 0.06765239499509335, 0.06750383900362067, 0.06767718799528666, 0.07144084099854808, 0.06888447699020617, 0.06860578300256748, 0.0675885500095319, 0.0675167470035376, 0.0676476740045473, 0.06794960799743421, 0.0676132740045432, 0.06705865799449384, 0.07105737501115073, 0.06740701300441287, 0.06762361100118142, 0.07154366199392825, 0.07110359199577942, 0.07111506500223186, 0.0673560750001343, 0.07148541101196315, 0.07034583399945404, 0.0672123569966061, 0.06811031299002934, 0.07146733299305197, 0.07142432600085158, 0.0676052350027021, 0.06800797600590158, 0.06953149300534278, 0.06751436200283933, 0.06737070699455217, 0.0679862839897396, 0.07164489000570029, 0.06769512499158736, 0.07155358199088369, 0.07151511200936511, 0.06750983600795735, 0.07145327799662482, 0.06759422399045434, 0.06888237000384834];[0.06737606700335164, 0.06837471900507808, 0.07153931200446095, 0.07156332200975157, 0.07137507099832874, 0.071197975994437, 0.06695665798906703, 0.07144979599979706, 0.07144876600068528, 0.06713356800901238, 0.07081762599409558, 0.06699766700330656, 0.0673592050006846, 0.06752323399996385, 0.0714662989921635, 0.0675963590038009, 0.06737780400726479, 0.06735556900093798, 0.06766511099704076, 0.067434704003972, 0.07120028699864633, 0.07167413899151143, 0.07038123000529595, 0.06726746200001799, 0.06731057200522628, 0.06786166199890431, 0.06736800300132018, 0.07142438799201045, 0.06788597600825597, 0.0715066190023208, 0.07148175500333309, 0.07164501100487541, 0.07161351799732074, 0.07146263298636768, 0.07154771500790957, 0.06791271499241702, 0.06936501400195993, 0.06741968799906317, 0.06740318400261458, 0.07045756699517369, 0.06723416199383792, 0.06737609699484892, 0.0673692729906179, 0.06765917199663818, 0.07159994699759409, 0.06700110700330697, 0.07145359100832138, 0.07177716500882525, 0.0715411330020288, 0.0670336490002228]
Mixed\_5c.branch1x1.conv;0.0159450829960405;0.01885756199772;0.1672451669874135;0.1666838149976683;1.1826568731189842;1.003367765429133;1.17868733067498;[0.015945082996040583, 0.01641821800149046, 0.016274658002657816, 0.016717149002943188, 0.016425948997493833, 0.016685485999914818, 0.01644671599206049, 0.017032572999596596, 0.016664455004502088, 0.016870720995939337, 0.016647252996335737, 0.016835809001349844, 0.016529279004316777, 0.016941748006502166, 0.016550002997973934, 0.016840603988384828, 0.016531240005861036, 0.01681591100350488, 0.016632701008347794, 0.016902179006137885, 0.016612784995231777, 0.016708408002159558, 0.01659513500635512, 0.016704109992133453, 0.01655078500334639, 0.01677151799958665, 0.016556447008042596, 0.01683372800471261, 0.0165931340015959, 0.016850254003657028, 0.016582227995968424, 0.016833331988891587, 0.016654728999128565, 0.01680828200187534, 0.01654037799744401, 0.016805189996375702, 0.016625635005766526, 0.01679493099800311, 0.016626878001261503, 0.016795960007584654, 0.016641588998027146, 0.016766555010690354, 0.01666209800168872, 0.016740949999075383, 0.016708422990632243, 0.016849608000484295, 0.016701332002412528, 0.01692658700631, 0.016741926010581665, 0.01681006100261584];[0.0191666580067249, 0.01942583300115075, 0.019113593007205054, 0.01937354900292121, 0.01899112100363709, 0.019366267006262206, 0.019112864989438094, 0.019304292000015266, 0.019075379008427262, 0.01933283099788241, 0.019009897994692437, 0.019336166005814448, 0.018969602999277413, 0.019280659005744383, 0.019074101001024246, 0.01949012599652633, 0.019347929002833553, 0.019369304995052516, 0.01918904299964197, 0.019379339006263763, 0.01904775000002701, 0.01935914999921806, 0.019028976996196434, 0.01936108300287742, 0.01907532299810555, 0.019295684003736824, 0.019118585987598635, 0.019349006994161755, 0.019033075994229876, 0.019305135996546596, 0.019063364001340233, 0.019377065997105092, 0.01908409400493838, 0.01933485400513746, 0.01913122899713926, 0.019522483999026008, 0.019080461002886295, 0.019367528992006555, 0.0191092229943024, 0.019309226991026662, 0.01913148700259626, 0.019284690002677962, 0.019008877003216185, 0.019467277990770526, 0.019007255003089085, 0.0192875219945563, 0.01899656100431457, 0.019261887995526195, 0.01885756199772004, 0.01938086400332395];[0.16866306398878805, 0.16744601899699774, 0.16770808600995224, 0.17642326198983938, 0.17538796800363343, 0.17715878099261317, 0.17674476800311822, 0.16741508200357202, 0.1726578780071577, 0.17706495700986125, 0.16724516698741354, 0.1672772059973795, 0.1702862410020316, 0.16776670099352486, 0.16803937900112942, 0.16769980901153758, 0.1676417350099655, 0.16785937499662396, 0.1774525790096959, 0.16793330600194167, 0.17355649199453183, 0.17592822200094815, 0.16880719699838664, 0.16727523600275163, 0.17891373999009375, 0.16798127999936696, 0.167522440009634, 0.1767896829987876, 0.16743915400002152, 0.16776107699843124, 0.16788452099717688, 0.1724256370071089, 0.16775592499470804, 0.16789766299189068, 0.1779456390067935, 0.1771769910119474, 0.16820428599021398, 0.1751020819938276, 0.16732668501208536, 0.16818773599516135, 0.1758653260039864, 0.16818147999583744, 0.1675438749953173, 0.167418312994414, 0.17711685100221075, 0.17283287999453023, 0.16770073599764146, 0.167672979994677, 0.1683395889995154, 0.16819598300207872];[0.1706093060056446, 0.17195090299355797, 0.1675733119918732, 0.16759783099405468, 0.16764891099592205, 0.1684987549961079, 0.16888412699336186, 0.17358810000587255, 0.17819267099548597, 0.17670138701214455, 0.1680236660031369, 0.17630427199765109, 0.17376830799912568, 0.16774164499656763, 0.16900422199978493, 0.16935782499786, 0.1776144790055696, 0.16784080599609297, 0.17750029799935874, 0.1685678630019538, 0.16821024999080691, 0.16773284900409635, 0.16952432300604414, 0.1677976100036176, 0.17831395800749306, 0.16730463900603354, 0.16865126899210736, 0.1781185279978672, 0.1679819069977384, 0.169241283001611, 0.16772277098789345, 0.1729817799932789, 0.17362371399940457, 0.17293312300171237, 0.1682139110052958, 0.16763001600338612, 0.17779773999063764, 0.1710597700002836, 0.1758869840123225, 0.16732284700265154, 0.17719697499705944, 0.16727326100226492, 0.17668799399689306, 0.1681115109968232, 0.17847940300998744, 0.17841838599997573, 0.1680970180022996, 0.1772561969992239, 0.16782938501273748, 0.16668381499766838]
Mixed\_5c.branch5x5\_1.conv;0.01455307801370509;0.017463005002355203;0.12771481199888512;0.1272971619910095;1.1999526825809457;1.0032809058846508;1.1960286252262302;[0.014730673021404073, 0.014725585002452135, 0.015099768002983183, 0.014659753011073917, 0.014697368984343484, 0.014697175996843725, 0.014751612994587049, 0.01466360199265182, 0.014772687020013109, 0.014683239016449079, 0.014724426000611857, 0.014667455980088562, 0.014751953014638275, 0.014653156016720459, 0.014761650003492832, 0.01465935999294743, 0.014670495002064854, 0.014684485999168828, 0.014710349991219118, 0.014768991008168086, 0.01475877600023523, 0.014612433995353058, 0.014816059003351256, 0.014733457996044308, 0.014821549004409462, 0.01455307801370509, 0.014748860005056486, 0.014722084975801408, 0.014658852975117043, 0.014779051998630166, 0.014751218986930326, 0.014711919997353107, 0.0147130340046715, 0.014736826997250319, 0.014712636009790003, 0.014720854989718646, 0.014787379011977464, 0.01471581301302649, 0.014726257009897381, 0.014686845999676734, 0.014724701002705842, 0.014571173989679664, 0.014770365989534184, 0.014744343003258109, 0.01471357501577586, 0.014696047001052648, 0.014680157997645438, 0.014725688990438357, 0.014699897001264617, 0.014653927995823324];[0.017914800002472475, 0.01764631300466135, 0.01758624700596556, 0.01766603099531494, 0.017614490003325045, 0.01752269797725603, 0.01752368500456214, 0.017654861003393307, 0.01758575698477216, 0.01759073999710381, 0.017509985977085307, 0.017651774978730828, 0.017596546007553115, 0.017686529987258837, 0.017626282991841435, 0.017713410023134202, 0.017507757002022117, 0.01765456298016943, 0.01755559298908338, 0.017615438991924748, 0.017512115999124944, 0.017674445000011474, 0.017583704990101978, 0.01757910498417914, 0.017578802013304085, 0.017463005002355203, 0.017543232010211796, 0.017599324986804277, 0.017562235007062554, 0.017617778008570895, 0.01754400198115036, 0.017600992985535413, 0.01757391099818051, 0.017541533015901223, 0.017721212992910296, 0.017691437009489164, 0.01774017501156777, 0.017642218008404598, 0.017625159001909196, 0.017506561998743564, 0.017623247986193746, 0.017596141988178715, 0.017612750991247594, 0.017693920992314816, 0.017643689992837608, 0.017551901983097196, 0.01760348500101827, 0.017543123016366735, 0.01764962202287279, 0.017600263003259897];[0.12782610199064948, 0.12808120099361986, 0.1314804239955265, 0.1286976640112698, 0.13506931698066182, 0.12839997198898345, 0.12854229100048542, 0.12977706498350017, 0.1287972139834892, 0.12868197000352666, 0.12806307501159608, 0.1286420039832592, 0.13123346300562844, 0.13613463699584827, 0.12820915700285695, 0.12785830302163959, 0.13558815099531785, 0.12771481199888512, 0.12778759200591594, 0.12824811198515818, 0.1279890260193497, 0.1297186749870889, 0.1282831599819474, 0.12870638200547546, 0.13560393400257453, 0.12863168100011535, 0.1284392279922031, 0.12820481398375705, 0.12835769800585695, 0.13083396799629554, 0.13462940498720855, 0.1280857429956086, 0.12989168299827725, 0.13570568099385127, 0.12822621798841283, 0.1357745999994222, 0.12791963701602072, 0.13523569397511892, 0.1360762580006849, 0.12863731299876235, 0.13559225900098681, 0.1311608609976247, 0.1288168650062289, 0.13545474098646082, 0.13595821798662655, 0.12808153699734248, 0.13557392099755816, 0.12853119600913487, 0.12860102200647816, 0.13109255401650444];[0.1304961960122455, 0.12798813200788572, 0.1332565210177563, 0.13552708699717186, 0.13312927601509728, 0.1351698339858558, 0.1279253590037115, 0.13484976801555604, 0.12773016100982204, 0.12843027999042533, 0.12789095001062378, 0.12820574498618953, 0.13239673798670992, 0.1323156320140697, 0.12813875000574626, 0.12792397500015795, 0.127669009991223, 0.1280746530101169, 0.12968087100307457, 0.1353216620045714, 0.1272971619910095, 0.12819054900319315, 0.13482005699188448, 0.12910856000962667, 0.12810019400785677, 0.1286241699999664, 0.1290749589970801, 0.12796970197814517, 0.127399493008852, 0.13552140598767437, 0.12764411699026823, 0.12780646202736534, 0.13202947698300704, 0.13540501598617993, 0.1281515290029347, 0.12777856100001372, 0.12860029100556858, 0.1355081310030073, 0.1275463929923717, 0.12734943299437873, 0.13551617300254293, 0.13506033099838533, 0.1296896419953555, 0.12845220099552535, 0.12869089501327835, 0.12910536798881367, 0.1281913699931465, 0.12817073400947265, 0.12842716299928725, 0.1282595560187474]
Mixed\_5d.branch1x1.conv;0.01743438999983482;0.02144997799769044;0.18536609699367546;0.18574634299147874;1.2303256952433475;0.9979528749170543;1.2328494923626598;[0.01743438999983482, 0.017672513000434265, 0.017785565985832363, 0.01796019298490137, 0.018019059003563598, 0.018097104009939358, 0.018203061015810817, 0.018154204997699708, 0.018145077978260815, 0.01824911800213158, 0.018290662992512807, 0.018222204002086073, 0.01823606199468486, 0.018218512006569654, 0.01818352600093931, 0.018285545986145735, 0.01826525098294951, 0.018326493009226397, 0.018243185011669993, 0.018165666988352314, 0.018126328999642283, 0.01824296498671174, 0.01813517400296405, 0.01803803100483492, 0.018149323004763573, 0.018145470006857067, 0.018063338997308165, 0.018204085004981607, 0.018173825985286385, 0.018314326007384807, 0.01824244699673727, 0.01818572002230212, 0.018083756003761664, 0.01830791399697773, 0.018105205992469564, 0.018201161990873516, 0.01833362499019131, 0.01821728199138306, 0.018355993001023307, 0.018276783026522025, 0.018223516002763063, 0.018283012992469594, 0.018321388983167708, 0.018192185991210863, 0.01814875000854954, 0.01810042400029488, 0.01814599899807945, 0.018080177978845313, 0.018109533993992954, 0.018111851008143276];[0.02167787801590748, 0.02179224501014687, 0.021563883987255394, 0.021571327990386635, 0.021617928985506296, 0.02158738300204277, 0.021526314987568185, 0.021516902022995055, 0.021559840999543667, 0.021597897983156145, 0.02144997799769044, 0.0216038340004161, 0.02157363502192311, 0.021545460011111572, 0.021545113995671272, 0.021538189001148567, 0.021540968999033794, 0.021495468012290075, 0.021485554985702038, 0.02170219802064821, 0.021629666996886954, 0.02149587799794972, 0.021575858001597226, 0.02170400699833408, 0.04943863200605847, 0.021548596996581182, 0.021494309999980032, 0.021600364008918405, 0.021611889998894185, 0.021550584002397954, 0.02166094200219959, 0.021738187002483755, 0.02159197101718746, 0.021630529983667657, 0.021538811997743323, 0.02163072398980148, 0.0215714450168889, 0.021578468004008755, 0.02158630100893788, 0.021755847003078088, 0.021585664013400674, 0.021588679985143244, 0.02153006798471324, 0.02153949099010788, 0.021624162996886298, 0.02157566900132224, 0.02160891200765036, 0.021649834990967065, 0.021768892009276897, 0.02167549100704491];[0.18541051799547859, 0.19584041798952967, 0.18536609699367546, 0.18655279200174846, 0.19368490399210714, 0.18565024100826122, 0.18601649699849077, 0.18565452899201773, 0.1865154950064607, 0.18655005699838512, 0.186505274992669, 0.18785171399940737, 0.19593124999664724, 0.18620629998622462, 0.18643183298991062, 0.18679449800401926, 0.1879317290149629, 0.188254456006689, 0.19055890798335895, 0.19081777799874544, 0.19360207099816762, 0.18677454700809903, 0.18589952000183985, 0.18583324601058848, 0.19714106200262904, 0.19675797398667783, 0.1865642630145885, 0.18566506501520053, 0.19031283899676055, 0.18733811099082232, 0.1950631660001818, 0.1967364670126699, 0.1968577050138265, 0.1933900660078507, 0.19716452900320292, 0.18546400999184698, 0.19687057100236416, 0.19533555797534063, 0.19528479198925197, 0.19642203298280947, 0.18648994600516744, 0.19177572801709175, 0.19742354500340298, 0.1970688810106367, 0.18966504200943746, 0.19525658400380053, 0.19563335701241158, 0.18628353098756634, 0.18626933501218446, 0.18664732700563036];[0.18729606800479814, 0.1864411749993451, 0.1865699510090053, 0.19626097800210118, 0.18833767902106047, 0.18649297099909745, 0.19133372898795642, 0.19682455499423668, 0.18589472098392434, 0.18806319101713598, 0.187102692987537, 0.18750052398536354, 0.1861345029901713, 0.1871663749916479, 0.1938414550095331, 0.18750425198231824, 0.18745994300115854, 0.1862797670182772, 0.19219758399412967, 0.1875426909828093, 0.19046407300629653, 0.19146991899469867, 0.18662706998293288, 0.1866090320108924, 0.2320175910135731, 0.1871395490015857, 0.18659251398639753, 0.1973202550143469, 0.19643981498666108, 0.1862945159955416, 0.18739884899696335, 0.1862657549791038, 0.18639924901071936, 0.18644151400076225, 0.18615418899571523, 0.18586328602395952, 0.19821366199175827, 0.18606409800122492, 0.1866466670180671, 0.1872806340106763, 0.18766249800683, 0.1862402000115253, 0.1878817179822363, 0.18574634299147874, 0.18680864601628855, 0.18714880899642594, 0.18648156701237895, 0.18634503800421953, 0.1865153570252005, 0.18804457801161334]
Mixed\_5d.branch5x5\_1.conv;0.015790785022545606;0.019633445015642792;0.1426191700156778;0.14241455399314873;1.2433482558093694;1.0014367634261518;1.241564421457408;[0.0161007969873026, 0.015790785022545606, 0.016043466981500387, 0.0162512979877647, 0.01624473900301382, 0.016358965018298477, 0.016371512989280745, 0.01629625298664905, 0.01641511099296622, 0.016446224006358534, 0.016415309975855052, 0.016321672999765724, 0.01635893899947405, 0.016359544009901583, 0.016324447002261877, 0.01623187802033499, 0.01632691200939007, 0.016363328992156312, 0.016350023011909798, 0.01632936199894175, 0.016440870007500052, 0.016385864990297705, 0.016204602987272665, 0.016407849005190656, 0.016330252983607352, 0.016340445989044383, 0.016398482985096052, 0.016374164988519624, 0.01643147799768485, 0.016314320993842557, 0.016305083001498133, 0.016405284986831248, 0.016347080003470182, 0.016271681000944227, 0.016391495999414474, 0.01631663998705335, 0.01638883401756175, 0.016309944010572508, 0.01633774398942478, 0.01624165297835134, 0.016289211984258145, 0.016422544023953378, 0.016381079010898247, 0.01629430300090462, 0.016303547978168353, 0.01631394200376235, 0.016316599998390302, 0.016246699990006164, 0.016324541997164488, 0.01625383400823921];[0.019925786997191608, 0.019906161993276328, 0.019934493000619113, 0.01979220798239112, 0.019643872015876696, 0.019818496017251164, 0.019742648990359157, 0.019816615007584915, 0.019730105996131897, 0.019893214979674667, 0.019978486991021782, 0.019803545001195744, 0.019685848004883155, 0.019821141991997138, 0.01964217599015683, 0.019780075002927333, 0.019814952014712617, 0.019959324999945238, 0.019690712011652067, 0.01975023199338466, 0.019736506015760824, 0.01978951899218373, 0.019753506989218295, 0.019819199020275846, 0.019827864976832643, 0.019748815015191212, 0.019633445015642792, 0.019666998996399343, 0.019728299987036735, 0.01988996399450116, 0.01974170299945399, 0.019749314000364393, 0.019718142022611573, 0.019806205003987998, 0.019722736004041508, 0.019775635009864345, 0.0204808360140305, 0.019886048015905544, 0.01973800201085396, 0.019803388975560665, 0.01973156799795106, 0.01974609401077032, 0.01971915300237015, 0.019868425995809957, 0.01991718600038439, 0.019686985993757844, 0.019737947004614398, 0.019729748979443684, 0.019724736019270495, 0.01978602199233137];[0.15156578397727571, 0.14275174197973683, 0.1426191700156778, 0.14329194099991582, 0.14295504201436415, 0.1428834209800698, 0.15106298599857837, 0.14382539299549535, 0.15133284198236652, 0.14626706900889985, 0.1488543449959252, 0.15144334500655532, 0.14560416000313126, 0.1507138209999539, 0.1452027579944115, 0.14365623201592825, 0.1479317820048891, 0.14298211300047114, 0.14368400198873132, 0.1428137640177738, 0.1432376090087928, 0.14336311299121007, 0.15161111298948526, 0.15226354700280353, 0.15132428001379594, 0.14357676199870184, 0.143819374992745, 0.14323678499204107, 0.14814176099025644, 0.14523288799682632, 0.1519189459795598, 0.14752914299606346, 0.14278571400791407, 0.14339801602181979, 0.1426613639923744, 0.14342522801598534, 0.1427573190012481, 0.14283902998431586, 0.1430392570036929, 0.14336806398932822, 0.14328870599274524, 0.1432970410096459, 0.1427513640082907, 0.14292947901412845, 0.14315309398807585, 0.1494068579922896, 0.1479033409850672, 0.1513633609865792, 0.151557382021565, 0.14738922999822535];[0.14423018199158832, 0.1427508350170683, 0.14631990098860115, 0.14312907902058214, 0.14591285801725462, 0.1487530590093229, 0.15139991298201494, 0.14296904200455174, 0.1471513349970337, 0.1510779699892737, 0.14287062699440867, 0.15201739699114114, 0.14383412801544182, 0.15189736301545054, 0.1472487070132047, 0.15158009200240485, 0.14297329500550404, 0.14466011399053968, 0.14833551098126918, 0.14268723901477642, 0.1432665559987072, 0.14243142600753345, 0.14287267200415954, 0.14333066099788994, 0.14241455399314873, 0.1434593410231173, 0.14364120800746605, 0.14315443398663774, 0.14582919000531547, 0.15183036800590344, 0.14439113199478015, 0.1427330859878566, 0.14281518099596724, 0.14289131099940278, 0.14500741299707443, 0.14262552800937556, 0.14631393799209036, 0.14330453998991288, 0.145643633994041, 0.15095097699668258, 0.14566456101601943, 0.14475329901324585, 0.14348733000224456, 0.1428831800003536, 0.14668386001721956, 0.14313698999467306, 0.15172761399298906, 0.1429561660042964, 0.1428482809860725, 0.14388797999708913]
Mixed\_6a.branch3x3.conv;0.11644492801860906;0.17147119200672023;6.1368283350311685;6.1483368939952925;1.472551831362869;0.998128183415687;1.4753133473535036;[0.11644492801860906, 0.12321928402525373, 0.1232854749832768, 0.12287135398946702, 0.1229527160176076, 0.12282456399407238, 0.12287080299574882, 0.12333697799476795, 0.12296234798850492, 0.12280951300635934, 0.12296442099614069, 0.12296191402128898, 0.12297718599438667, 0.12290835101157427, 0.12279831699561328, 0.1228710430150386, 0.12295412298408337, 0.12648147798608989, 0.12285909900674596, 0.12290009600110352, 0.12280883698258549, 0.12301851497613825, 0.12337027699686587, 0.1209179460129235, 0.1211734029930085, 0.12279124002088793, 0.12369285000022501, 0.12281942297704518, 0.12286807200871408, 0.12291621998883784, 0.1231780840025749, 0.12447546201292425, 0.12094383998191915, 0.1228137260186486, 0.1230735549761448, 0.12282511001103558, 0.12091221500304528, 0.12288116701529361, 0.12311014899751171, 0.12285744299879298, 0.12660377600695938, 0.12122805099352263, 0.12305823000497185, 0.12109719699947163, 0.12126048197387718, 0.1229707220045384, 0.12129771601757966, 0.12292240900569595, 0.1228939580032602, 0.12421818799339235];[0.17951657000230625, 0.17590118097723462, 0.17741151599329896, 0.17520186700858176, 0.17893885899684392, 0.1777164920058567, 0.1793241490086075, 0.17786811699625105, 0.17641420601285063, 0.17918197700055316, 0.17841668298933655, 0.177129303017864, 0.17508561597787775, 0.1793505279929377, 0.17715876500005834, 0.17724747300962918, 0.17590120999375358, 0.1791904210112989, 0.1778902430087328, 0.1751252659887541, 0.1779541879950557, 0.17784132901579142, 0.1793317559931893, 0.17276753298938274, 0.17492215798120014, 0.17789671299397014, 0.17882856400683522, 0.17252451600506902, 0.17539106600452214, 0.17850189801538363, 0.1778884899977129, 0.17689376798807643, 0.1789745270216372, 0.1963326309924014, 0.1777742419799324, 0.1791017290088348, 0.17845342800137587, 0.1745009919977747, 0.17840699100634083, 0.17772479000268504, 0.17705607900279574, 0.17796163499588147, 0.17847849999088794, 0.17591553498641588, 0.17881022399524227, 0.17853120600921102, 0.1777938089799136, 0.17884429599507712, 0.17147119200672023, 0.1790983389946632];[6.152675708988681, 6.165260686015245, 6.211554098990746, 6.15913493197877, 6.177278283052146, 6.179615330009256, 6.195888497954002, 6.1708965139696375, 6.213672821992077, 6.184498018992599, 6.17425178096164, 6.214396033989033, 6.22094411298167, 6.183629936014768, 6.171751960995607, 6.154789128981065, 6.187109797989251, 6.174374221009202, 6.191292265022639, 6.236118000961142, 6.172314451978309, 6.180653110001003, 6.160492114984663, 6.166180242988048, 6.184603326022625, 6.184543449984631, 6.171823956014123, 6.175027440011036, 6.164174395002192, 6.2161839329928625, 6.253137663996313, 6.165170558029786, 6.166712311998708, 6.169439718971262, 6.167646278016036, 6.268894823006121, 6.172303086030297, 6.1368283350311685, 6.169004254974425, 6.167376275960123, 6.161795966007048, 6.1606683320133016, 6.229589191963896, 6.138767843018286, 6.160613903019112, 6.161264123977162, 6.16970084499917, 6.1774923609918915, 6.175457133009331, 6.22919720999198];[6.228541027987376, 6.168613382033072, 6.183608610037481, 6.238545314001385, 6.173746028973255, 6.179481831029989, 6.175438740989193, 6.183399534987984, 6.171691069001099, 6.2364012420293875, 6.195125899015693, 6.230474953015801, 6.245865203964058, 6.158758772013243, 6.23984247003682, 6.163956795993727, 6.179913657979341, 6.166371524974238, 6.233763636962976, 6.23522373099695, 6.224820403993363, 6.177620879985625, 6.179749627015553, 6.171395112993196, 6.190275500994176, 6.165560572000686, 6.166755703015951, 6.226417311001569, 6.230524732993217, 6.160017296002479, 6.235813853039872, 6.1640328530047555, 6.158465879969299, 6.153937638999196, 6.1933935370179825, 6.165296175953699, 6.151593099988531, 6.235898173996247, 6.1655381730233785, 6.240247579000425, 6.154488537024008, 6.17022843498853, 6.257899945980171, 6.2326880779874045, 6.179432282980997, 6.1751565579616, 6.1483368939952925, 6.2163910470262635, 6.173019128997112, 6.169157201977214]
Mixed\_6a.branch3x3dbl\_3.conv;0.010337551997508854;0.030352496018167585;0.622902116010664;0.6217034260043874;2.9361396223672624;1.0019280736700784;2.9304894228705822;[0.010337551997508854, 0.01052149900351651, 0.010526957019465044, 0.010462238977197558, 0.010887065989663824, 0.010433390998514369, 0.010468846012372524, 0.010517748014535755, 0.010647313989466056, 0.010493640002096072, 0.010651339980540797, 0.010711271985201165, 0.010664466011803597, 0.010747249005362391, 0.011039203003747389, 0.011225494992686436, 0.011552904004929587, 0.011603582999669015, 0.011807550996309146, 0.01181996997911483, 0.011839910002890974, 0.011778059997595847, 0.01193190601770766, 0.011949810024816543, 0.012073749996488914, 0.012063274014508352, 0.012137304001953453, 0.012107677001040429, 0.012276614987058565, 0.012172343005659059, 0.012072718003764749, 0.012141504004830495, 0.012139288999605924, 0.012104969006031752, 0.012063720991136506, 0.012041898997267708, 0.012143692001700401, 0.012066095980117097, 0.012030621990561485, 0.01310075301444158, 0.011959948024014011, 0.011917058000108227, 0.011955514986766502, 0.011940274998778477, 0.011954740999499336, 0.011909266992006451, 0.011953378998441622, 0.012019315996440127, 0.011911644018255174, 0.011946809012442827];[0.03286522199050523, 0.03109386097639799, 0.030921553989173844, 0.03447939999750815, 0.03467093501240015, 0.033503664017189294, 0.03342182299820706, 0.03330775900394656, 0.033504632010590285, 0.030352496018167585, 0.033641682006418705, 0.03426153401960619, 0.03300123100052588, 0.033506740001030266, 0.03341344100772403, 0.033458796999184415, 0.0327746529947035, 0.03320718201575801, 0.030661894008517265, 0.031062034016940743, 0.033455147000495344, 0.03340062400093302, 0.033301276009297, 0.03350299398880452, 0.03326304999063723, 0.03347028899588622, 0.03340226298314519, 0.033415010024327785, 0.033521690987981856, 0.03343596501508728, 0.03374669500044547, 0.0334513770067133, 0.033483442006399855, 0.03322377099539153, 0.03344704399933107, 0.033377751999069005, 0.033337028027744964, 0.03337543999077752, 0.03343321199645288, 0.03342076900298707, 0.03312320899567567, 0.03364934099954553, 0.0334741499973461, 0.033469185000285506, 0.033267191000049934, 0.03347758000018075, 0.03345890299533494, 0.03342256500036456, 0.03339461298310198, 0.03349002401228063];[0.7244826139940415, 0.6255138760025147, 0.6326142409816384, 0.6311077599821147, 0.6366441889840644, 0.6360203949734569, 0.6404188720043749, 0.6385165239626076, 0.6378537720011082, 0.6375856999948155, 0.6295063460129313, 0.6387970680079889, 0.6410256959788967, 0.6423947669973131, 0.6394275330239907, 0.6365269200468902, 0.6592813290189952, 0.6368721959879622, 0.6340837060124613, 0.6341660629841499, 0.6328942369727883, 0.6231887419708073, 0.6395701869914774, 0.6312668110185768, 0.6311505280027632, 0.6275675549986772, 0.6414899850205984, 0.6382492669799831, 0.634259676997317, 0.6395008829713333, 0.6436593149555847, 0.6328680129663553, 0.6364937440084759, 0.6338735480094329, 0.6380452280282043, 0.6489983889623545, 0.6302187840046827, 0.622902116010664, 0.6296213110035751, 0.6369573219853919, 0.6353377409977838, 0.6234435900114477, 0.6342819609853905, 0.6430207689991221, 0.6460478490043897, 0.6244020089798141, 0.6372034839878324, 0.6401920249918476, 0.6365200829750393, 0.6394055580312852];[0.6232052020204719, 0.6288540810055565, 0.6421204220096115, 0.641953915997874, 0.7437755299906712, 0.6345972949930001, 0.6394345430016983, 0.6339581939973868, 0.6304661490139551, 0.6376796530093998, 0.6351232339802664, 0.6349904460366815, 0.6289885879668873, 0.6326670029957313, 0.6421774780319538, 0.6368543399730697, 0.6381662290077657, 0.6292272239807062, 0.6358890509873163, 0.6286557499843184, 0.7499221670150291, 0.6445603320316877, 0.6217034260043874, 0.6375362449907698, 0.6362426780106034, 0.6370438770391047, 0.6392712660017423, 0.6273041839594953, 0.6492610219866037, 0.6348789219628088, 0.6371217110136058, 0.6469777770107612, 0.6392119310039561, 0.6288862220244482, 0.6275201730022673, 0.6336270720057655, 0.6383703640021849, 0.781964319961844, 0.6325265100167599, 0.6250173510343302, 0.6291152390185744, 0.6375144140329212, 0.643365266994806, 0.643100167013472, 0.6378837730153464, 0.6392269249772653, 0.633767870021984, 0.7455547179852147, 0.6838506809726823, 0.6412943369941786]
Mixed\_6b.branch1x1.conv;0.020753822987899184;0.02238076098728925;0.35583388002123684;0.35579163098009303;1.0783922075628511;1.0001187465849812;1.0782641673752678;[0.020753822987899184, 0.022481147025246173, 0.022189181996509433, 0.022435721999499947, 0.022287685016635805, 0.022415607003495097, 0.022394089988665655, 0.022052578016882762, 0.02214572101365775, 0.0225325689825695, 0.022304496000288054, 0.022483021020889282, 0.02216314699035138, 0.022404551011277363, 0.022309680003672838, 0.022387781995348632, 0.022386440017726272, 0.022372145991539583, 0.022339693998219445, 0.02240355801768601, 0.022320574993500486, 0.022477550024632365, 0.022166128997923806, 0.022417557978769764, 0.022271627007285133, 0.022413711005356163, 0.022045978985261172, 0.0224130819842685, 0.022341814008541405, 0.022448257019277662, 0.02215250799781643, 0.022352412983309478, 0.022208744019735605, 0.022466157999588177, 0.02241077000508085, 0.0224568139819894, 0.021968908986309543, 0.022480799991171807, 0.022410278004826978, 0.02243195500341244, 0.022203152999281883, 0.022395782987587154, 0.022292975976597518, 0.02240781398722902, 0.022287323023192585, 0.02251931600039825, 0.022228312998777255, 0.022487695008749142, 0.022370293008862063, 0.022368684003595263];[0.02353525598300621, 0.02347160701174289, 0.023397170996759087, 0.023558627988677472, 0.023543988005258143, 0.023664689011638984, 0.02353821898577735, 0.02344998499029316, 0.02337468700716272, 0.02349559700815007, 0.023366042994894087, 0.023394964984618127, 0.02246053799171932, 0.02364822500385344, 0.023402451974106953, 0.023627672984730452, 0.02331650399719365, 0.023516373010352254, 0.02355496201198548, 0.023666799010243267, 0.02351539899245836, 0.02358696798910387, 0.023508463986217976, 0.02344420101144351, 0.023539419984444976, 0.023439069016603753, 0.023505871009547263, 0.023348385002464056, 0.02351501298835501, 0.023554607992991805, 0.02317294100066647, 0.02340737998019904, 0.02337107202038169, 0.023447240993846208, 0.023348002025159076, 0.02359232198796235, 0.02360720798606053, 0.023558512999443337, 0.023348176997387782, 0.04062816800433211, 0.02238076098728925, 0.022449372976552695, 0.023369839997030795, 0.02244522699038498, 0.02332156099146232, 0.023440930992364883, 0.023297004983760417, 0.02347484399797395, 0.02337729200371541, 0.023415105999447405];[0.35955383398686536, 0.36686065400135703, 0.3586798039905261, 0.3603106380032841, 0.3582325039897114, 0.3603964239882771, 0.35961788400891237, 0.371193578990642, 0.3794158310047351, 0.35813058499479666, 0.37180819700006396, 0.36450248397886753, 0.35790801598341204, 0.35967761400388554, 0.37637638198793866, 0.36105371499434114, 0.35640761198010296, 0.3575504700129386, 0.377393155999016, 0.3573035179870203, 0.36447331798262894, 0.36147288198117167, 0.3628145220282022, 0.35690096599864773, 0.35603374300990254, 0.36667544799274765, 0.3808556839940138, 0.35717509902315214, 0.35988667598576285, 0.35660778600140475, 0.357122907997109, 0.35795318099553697, 0.3760163259867113, 0.3687375840090681, 0.3598589159955736, 0.3680443649936933, 0.35782524899696, 0.3652371739735827, 0.3571950449841097, 0.36188222499913536, 0.36055451197898947, 0.3780505729955621, 0.3594334270164836, 0.3787819400022272, 0.3574939810205251, 0.3661892709787935, 0.3775129480054602, 0.35583388002123684, 0.35583422100171447, 0.35829091400955804];[0.36631754398695193, 0.3646915830031503, 0.37726516599650495, 0.358762953983387, 0.37249409800278954, 0.35778420499991626, 0.36028986098244786, 0.37900989199988544, 0.35951721301535144, 0.35837426999933086, 0.3574601339932997, 0.3567563649849035, 0.35622024998883717, 0.35632522200467065, 0.3578653589938767, 0.3570803639886435, 0.36089832897414453, 0.35794634799822234, 0.3580689879890997, 0.35775044601177797, 0.36910165697918274, 0.3668155620107427, 0.36674981701071374, 0.35780760800116695, 0.36111774999881163, 0.3781686339934822, 0.3662796969874762, 0.3776603649894241, 0.3600254570192192, 0.36180307099130005, 0.3572755519999191, 0.35891382599947974, 0.3678542669804301, 0.3573897200112697, 0.35579163098009303, 0.3650863240181934, 0.35741734501789324, 0.35863753900048323, 0.3573815810086671, 0.3564157509827055, 0.3570784960174933, 0.3711871319974307, 0.3559134899987839, 0.35811396298231557, 0.36005572200519964, 0.35838821801007725, 0.3574858430074528, 0.35797448400990106, 0.3568991459906101, 0.3673449300113134]
Mixed\_6b.branch7x7\_1.conv;0.01679988799151033;0.01537458601524122;0.24320733500644565;0.24328056199010462;0.915160031007982;0.9996990019134289;0.9154355753645459;[0.01691562798805535, 0.01692328497301787, 0.016916177002713084, 0.01687034999486059, 0.016905694996239617, 0.016895557986572385, 0.01691890900838189, 0.017048970999894664, 0.016866160003701225, 0.016851193009642884, 0.016846790007548407, 0.017266840994125232, 0.016864787990925834, 0.017001086991513148, 0.016840647003846243, 0.016957919986452907, 0.016872875014087185, 0.01692574200569652, 0.01682669299771078, 0.016932550992351025, 0.01683020102791488, 0.016849192994413897, 0.016835339018143713, 0.016853771987371147, 0.016898158995900303, 0.01692016198649071, 0.016879059985512868, 0.01692913900478743, 0.01689457500469871, 0.016911159007577226, 0.016862641990883276, 0.016903862997423857, 0.016907092998735607, 0.016935814026510343, 0.016828264022478834, 0.016888846002984792, 0.016869774990482256, 0.01692889499827288, 0.016875585017260164, 0.01692261698190123, 0.01690420601516962, 0.01693087600870058, 0.016891295003006235, 0.01691164801013656, 0.01679988799151033, 0.016865101002622396, 0.01681317901238799, 0.01688430001377128, 0.016835617017932236, 0.016899306006962433];[0.017713245004415512, 0.01760461099911481, 0.01772430699202232, 0.0177007419988513, 0.017691052984446287, 0.017656511976383626, 0.01763273199321702, 0.017663856997387484, 0.017666421976173297, 0.01766690000658855, 0.017701268021482974, 0.017677841999102384, 0.017667979991529137, 0.017658841999946162, 0.01770478699472733, 0.017593447002582252, 0.01770475201192312, 0.017675012000836432, 0.01763206100440584, 0.01768182701198384, 0.01769709400832653, 0.017612222000025213, 0.017724092002026737, 0.017931712995050475, 0.01769996600341983, 0.017661410995060578, 0.0176704480254557, 0.01766705999034457, 0.017707188992062584, 0.017563272005645558, 0.01775731099769473, 0.01768774402444251, 0.017680671997368336, 0.017703747987980023, 0.01769228099146858, 0.01769813199643977, 0.017710601998260245, 0.017669972003204748, 0.01774641202064231, 0.01770744498935528, 0.01537458601524122, 0.01771354701486416, 0.01775467101833783, 0.01771436701528728, 0.017624468018766493, 0.01765601200168021, 0.017719726980431005, 0.01762546700774692, 0.017695084010483697, 0.017650458990829065];[0.24496693900437094, 0.2593363960040733, 0.2465703230118379, 0.24454308100393973, 0.25846880799508654, 0.2589795049862005, 0.2452593269990757, 0.25115235001430847, 0.25135864701587707, 0.24994850100483745, 0.245489736989839, 0.25833226199029014, 0.2596821319893934, 0.2435227799869608, 0.2441802739922423, 0.24642212901380844, 0.2440835449961014, 0.24490424600662664, 0.24371860598330386, 0.24320733500644565, 0.2584416399768088, 0.25234931899467483, 0.2517834180034697, 0.24984546599444002, 0.2590638409892563, 0.24366236399509944, 0.2580522220232524, 0.24361659001442604, 0.2580993339943234, 0.25507596699753776, 0.2603090839984361, 0.24420012399787083, 0.24400189699372277, 0.25345976001699455, 0.2482036039873492, 0.2515732030151412, 0.24469927902100608, 0.24953301600180566, 0.24370973999612033, 0.24864949900074862, 0.24392693600384519, 0.24461912098922767, 0.25359488400863484, 0.245624131988734, 0.24577330201282166, 0.24440120300278068, 0.24438538000686094, 0.24474263400770724, 0.24387929300428368, 0.24384451599325985];[0.24340610398212448, 0.24350871000206098, 0.2547349859960377, 0.24406392200035043, 0.2526197860133834, 0.24382729499484412, 0.24358437798218802, 0.2504048859991599, 0.24328056199010462, 0.24641223301296122, 0.24870273200212978, 0.2470841729955282, 0.24381448898930103, 0.24603572202613577, 0.2479031760012731, 0.24636468300013803, 0.25889373300014995, 0.24364309399970807, 0.2435502719890792, 0.2493513530062046, 0.2446112589968834, 0.25214124299236573, 0.2582131529925391, 0.25863117299741134, 0.2585893910145387, 0.25868552501196973, 0.25714215298648924, 0.24485111999092624, 0.2583894580020569, 0.24372144098742865, 0.24359500600257888, 0.24340509600006044, 0.2583495680009946, 0.2586765729938634, 0.24382789499941282, 0.24552816900541075, 0.24491469000349753, 0.2583902339974884, 0.25866508501349017, 0.25225459699868225, 0.24881386102060787, 0.2483854410238564, 0.24415849297656678, 0.2531193819886539, 0.24386133498046547, 0.2507185509894043, 0.24474910300341435, 0.24760420000529848, 0.2555540259927511, 0.24495726899476722]
Mixed\_6b.branch7x7\_2.conv;0.008509114006301388;0.02883366501191631;1.741356075013755;1.7392053629737347;3.388562544885832;1.0012366061454312;3.384377402990835;[0.009562624007230625, 0.008509114006301388, 0.008521711017237976, 0.008940544998040423, 0.009432802005903795, 0.009730406978633255, 0.010029454017058015, 0.01035518798744306, 0.010566113021923229, 0.010554453008808196, 0.010929536976618692, 0.010917937004705891, 0.010921617998974398, 0.011200248991372064, 0.011325075989589095, 0.011319576995447278, 0.01133141599711962, 0.011327867017826065, 0.01148329398711212, 0.011313769005937502, 0.011310668982332572, 0.011305377003736794, 0.01131664399872534, 0.011336372990626842, 0.011328374006552622, 0.01117277902085334, 0.01131835498381406, 0.01131910498952493, 0.011327257001539692, 0.011326086008921266, 0.01133020399720408, 0.011331237998092547, 0.011317248980049044, 0.011322067002765834, 0.011315109994029626, 0.011193757003638893, 0.011308557994198054, 0.011197448999155313, 0.011314433009829372, 0.011324193998007104, 0.011301038000965491, 0.011316026007989421, 0.01130883299629204, 0.011302303988486528, 0.011327798012644053, 0.011191892001079395, 0.01140099298208952, 0.011339376011164859, 0.011326862993882969, 0.011171991005539894];[0.02883366501191631, 0.029401520994724706, 0.029519649979192764, 0.02896155000780709, 0.029639023006893694, 0.0295324889884796, 0.029332543024793267, 0.02910104300826788, 0.02929969399701804, 0.029526728991186246, 0.029180080018704757, 0.029211134009528905, 0.029257435002364218, 0.029451326990965754, 0.02944868299528025, 0.029608760989503935, 0.029313104023458436, 0.029213494999567047, 0.029602772992802784, 0.02926205299445428, 0.029669366020243615, 0.02894031399046071, 0.02956316899508238, 0.029628496995428577, 0.02915347000816837, 0.02902483000070788, 0.029414226999506354, 0.029251936997752637, 0.029407152003841475, 0.02948716000537388, 0.029479899996658787, 0.029815649992087856, 0.02925367999705486, 0.029480274999514222, 0.029818310984410346, 0.0289047560072504, 0.029465392988640815, 0.02902712201466784, 0.02961220999713987, 0.02958840999053791, 0.02912549499887973, 0.02924047500710003, 0.029570933984359726, 0.02911401999881491, 0.029444168001646176, 0.029209000000264496, 0.029411657014861703, 0.029915314982645214, 0.029299179994268343, 0.02948088600533083];[1.7431846889958251, 1.7554227550281212, 1.7500208340061363, 1.7540897179860622, 1.7587497690401506, 1.7812298139906488, 1.7672758579719812, 1.7971340200165287, 1.7441306219843682, 1.7603889190068003, 1.7545320270000957, 1.7446238400007132, 1.7828355189994909, 1.7565764669852797, 1.7424208769807592, 1.741356075013755, 1.7908064299845137, 1.8006036739971023, 1.7600571339717135, 1.7794107570371125, 1.7750754000153393, 1.7701821849914268, 1.7614757690171245, 1.758873251004843, 1.7770753359945957, 1.7537749909970444, 1.7580783119774424, 1.7602064370003063, 1.751495981006883, 1.7727345419698395, 1.7799242140026763, 1.7563253120169975, 1.7579730559664313, 1.753053971013287, 1.751866157981567, 1.756091463001212, 1.755902884004172, 1.7785557550087105, 1.7735153250105213, 1.7527352320030332, 1.7691574899945408, 1.7667040959640872, 1.773686133994488, 1.782405196048785, 1.7570209849800449, 1.7763998040172737, 1.7547896939795464, 1.756643717031693, 1.7535187820030842, 1.761907109990716];[1.7535087909782305, 1.7675212250032928, 1.76996024599066, 1.7528050570108462, 1.7705781890254002, 1.777506420010468, 1.7585816959908698, 1.752012878016103, 1.75864543201169, 1.753423254005611, 1.7646785220131278, 1.773059351980919, 1.7768171800125856, 1.7812348599836696, 1.7721989229903556, 1.7736899029987399, 1.7571504899824504, 1.7736068449739832, 1.7710558149847202, 1.7592026659986004, 1.757218984013889, 1.7657317189732566, 1.764938712993171, 1.7555107129737735, 1.750928705005208, 1.7619919430289883, 1.7695624539919663, 1.750195683009224, 1.755664305004757, 1.769372757000383, 1.7392053629737347, 1.7598900949815288, 1.7504755279805977, 1.776317807030864, 1.7514951509947423, 1.7529540100076701, 1.7475940600270405, 1.757161334011471, 1.757334203022765, 1.7533538980060257, 1.772892524022609, 1.766500782017829, 1.757341236982029, 1.7567628440156113, 1.7716809139819816, 1.7502932140196208, 1.7549174269952346, 1.7729688020190224, 1.7478278879716527, 1.7869038819917478]
Mixed\_6b.branch7x7\_3.conv;0.012813125998945907;0.03536693801288493;1.0918502369895577;1.0740432479942683;2.76021152182492;1.016579396619776;2.7151952233174192;[0.012813125998945907, 0.013415976020041853, 0.013393161003477871, 0.013391454995144159, 0.015195584011962637, 0.015921045996947214, 0.01629160897573456, 0.016246142011368647, 0.017395194008713588, 0.016510800982359797, 0.017191201011883095, 0.018117593979695812, 0.017701325996313244, 0.018052016996080056, 0.01827368699014187, 0.01717373199062422, 0.01717470199218951, 0.01801142600015737, 0.017147506005130708, 0.018116986990207806, 0.018458624981576577, 0.017131230008089915, 0.01718977899872698, 0.018127263989299536, 0.01811468301457353, 0.018086553987814113, 0.018051049002679065, 0.01809513900661841, 0.01717622601427138, 0.0171341709792614, 0.018072992999805138, 0.01765906499349512, 0.01806586899328977, 0.017121665994636714, 0.01718540000729263, 0.018055654014460742, 0.018048896017717198, 0.01800272401305847, 0.018105795985320583, 0.018079967005178332, 0.018062881979858503, 0.01811919000465423, 0.018047489022137597, 0.018034073989838362, 0.018056164000881836, 0.01803125601145439, 0.018171459989389405, 0.018077694985549897, 0.01811590199940838, 0.018016350019024685];[0.03656750402296893, 0.03639477299293503, 0.035570869978982955, 0.03561430997797288, 0.035724935005418956, 0.03576057800091803, 0.036563036002917215, 0.036441911972360685, 0.03652912098914385, 0.03642707999097183, 0.0363504980050493, 0.036131718021351844, 0.03642627099179663, 0.03554401799920015, 0.03601369398529641, 0.03648273600265384, 0.0366045159753412, 0.036702386976685375, 0.03658994098077528, 0.036407061998033896, 0.036373092007124797, 0.03650745397317223, 0.03666767000686377, 0.036504146992228925, 0.03661437297705561, 0.03678329198737629, 0.03633956497651525, 0.0364593539852649, 0.03634918699390255, 0.03676438701222651, 0.03682106200722046, 0.036751493986230344, 0.03629739600000903, 0.036415391019545496, 0.036738786002388224, 0.03685754400794394, 0.036278464016504586, 0.03686709501198493, 0.03624485299224034, 0.03670512398821302, 0.03625118700438179, 0.03588441098690964, 0.036631531023886055, 0.03665886400267482, 0.0364852909988258, 0.03618103900225833, 0.0364759849908296, 0.03627651897841133, 0.04007888099295087, 0.03536693801288493];[1.140427409001859, 1.1277101620216854, 1.1387597580032889, 1.1376686430012342, 1.130265165003948, 1.1360961310274433, 1.1467158579907846, 1.1308973240084015, 1.14803817201755, 1.1779737979813945, 1.1487007189716678, 1.1267405069957022, 1.162756787991384, 1.1699852420133539, 1.1369399820105173, 1.1458509589720052, 1.1163331849966198, 1.1444331310049165, 1.1472924889822025, 1.1299484490300529, 1.1458311739843339, 1.1371656700212043, 1.182205999008147, 1.1346830299880821, 1.136822075000964, 1.1422483059577644, 1.1461844359873794, 1.137048482982209, 1.1420373750152066, 1.1526379580027424, 1.1398850660189055, 1.1442436719953548, 1.1386073349858634, 1.1337802119960543, 1.1418973969994113, 1.1505923250224441, 1.1470265929820016, 1.1279963830311317, 1.1375303249806166, 1.162881430995185, 1.1431608840066474, 1.1408692589902785, 1.1363501680025365, 1.1422622289974242, 1.0918502369895577, 1.137691741983872, 1.1394547329982743, 1.1213117810257245, 1.139038091961993, 1.1646854659775272];[1.0740432479942683, 1.151117408007849, 1.147686998010613, 1.1461832220084034, 1.1358488400292117, 1.146456872986164, 1.143150564021198, 1.1751086709846277, 1.133867344004102, 1.1469141870038584, 1.1259539129969198, 1.1696597730333451, 1.1383988369780127, 1.1532424679899123, 1.1430039510305505, 1.1470720089855604, 1.1455602259957232, 1.1572686969884671, 1.1410240970144514, 1.312200495012803, 1.1535768060130067, 1.1489776399976108, 1.1416467590024695, 1.1626370559970383, 1.1308141899644397, 1.1367984150128905, 1.1371579210099299, 1.178226360003464, 1.1428329319751356, 1.1317420950217638, 1.1445793480088469, 1.1534154000109993, 1.1252498729736544, 1.1329298799973913, 1.1809948189766146, 1.1373829919903073, 1.142169593978906, 1.1416657810041215, 1.138769751007203, 1.1338356389896944, 1.1382628869905602, 1.1194264009827748, 1.1431117850297596, 1.1149370649945922, 1.124602600990329, 1.1406425519962795, 1.152209177002078, 1.1306020360207185, 1.1287237409851514, 1.1381400019745342]
Mixed\_6b.branch7x7dbl\_2.conv;0.008863932016538456;0.029124774009687826;0.7312852530158125;0.7634576310229022;3.2857623406120884;0.957859641845502;3.4303171331881477;[0.008950466988608241, 0.008958633989095688, 0.008863932016538456, 0.0090240610006731, 0.00951328600058332, 0.010056569997686893, 0.01036701598786749, 0.010777205025078729, 0.01107407797826454, 0.011060783988796175, 0.01144156401278451, 0.011439210997195914, 0.011459845001809299, 0.011884990002727136, 0.011869135982124135, 0.011882355000125244, 0.011897410993697122, 0.011878098011948168, 0.011859295016620308, 0.011874418996740133, 0.011881137994350865, 0.0118706279899925, 0.011856104014441371, 0.011869691021274775, 0.011684219993185252, 0.011864350002724677, 0.011853308998979628, 0.011857540986966342, 0.011874988995259628, 0.011891200992977247, 0.011868066998431459, 0.011881479003932327, 0.011924457998247817, 0.011912724992725998, 0.011849030008306727, 0.011870869988342747, 0.011864977015648037, 0.011869378009578213, 0.011874668998643756, 0.012097747006919235, 0.01187468200805597, 0.011860963015351444, 0.01184307801304385, 0.011886399006471038, 0.011850913986563683, 0.011876061005750671, 0.011861354985740036, 0.011903895996510983, 0.011748704971978441, 0.011872298986418173];[0.030389708001166582, 0.03117386400117539, 0.03080697701079771, 0.03064192400779575, 0.03082448200439103, 0.030653523019282147, 0.030613681010436267, 0.030632774985861033, 0.030552665994036943, 0.030979408009443432, 0.030474411993054673, 0.029963353998027742, 0.029659733991138637, 0.029124774009687826, 0.030555492005078122, 0.030775604012887925, 0.03045471600489691, 0.031043620983837172, 0.03086409598472528, 0.03097094298573211, 0.030717966001247987, 0.03096612001536414, 0.030354107002494857, 0.030905371997505426, 0.03082329800236039, 0.030863168998621404, 0.0309907229966484, 0.030692675994941965, 0.03093025300768204, 0.030808599025476724, 0.030965946993092075, 0.03077739500440657, 0.030892385984770954, 0.03087660699384287, 0.031084184010978788, 0.030801132990745828, 0.03087572500226088, 0.03104280401021242, 0.03091015000245534, 0.030759182991459966, 0.030941775999963284, 0.030749115016078576, 0.030962921999162063, 0.03073646398843266, 0.030976317008025944, 0.030759166984353215, 0.030959436000557616, 0.030552369018550962, 0.030904859013389796, 0.03060936098336242];[0.8745450569840614, 0.7788988380052615, 0.7784430809842888, 0.7901468159980141, 0.7912282109900843, 0.7933966579730622, 0.9388946169929113, 0.8149369220191147, 0.7907688140112441, 0.7753270680259448, 0.7859832620015368, 0.7898193549772259, 0.7802050290047191, 0.7584866889810655, 0.7805846300034318, 0.7798369690135587, 0.8007069379964378, 0.7846222629887052, 0.776616765971994, 0.7752342550083995, 0.7851517730159685, 0.7911366370099131, 0.834580596012529, 0.7463184609950986, 0.7508041330147535, 0.7764194929623045, 0.7792678880214226, 0.7810595349874347, 0.7797864080057479, 0.7312852530158125, 0.9023487340309657, 0.7666686610027682, 0.7735330889699981, 0.7733367559849285, 0.7933958229841664, 0.7770813729730435, 0.7853549970022868, 0.8016104100097436, 0.7768672250094824, 0.7754168530227616, 0.7908436479920056, 0.7832560739770997, 0.7820506869757082, 0.7769060360151343, 0.7854469250305556, 0.8000419849995524, 0.7754344329878222, 0.781329989025835, 0.794527915015351, 0.7793805930414237];[0.7749944289971609, 0.8099933570483699, 0.7754150679975282, 0.7739122009952553, 0.7769515810068697, 0.7886710109887645, 0.7734684839961119, 0.7764600229857024, 0.7640854939818382, 0.7853313210071065, 0.7869718610018026, 0.7760204899823293, 0.7751004799793009, 0.7820569259929471, 0.7804043529904447, 0.7750594000099227, 0.8029393350007012, 0.7764954660087824, 0.7782124109799042, 0.7793984669842757, 0.8167880040127784, 0.8257054339919705, 0.7710864190012217, 0.7766590819810517, 0.7758764750033151, 0.7865408720099367, 0.7778512619843241, 0.7699088670196943, 0.7959124720073305, 0.7790611140080728, 0.7887720050057396, 0.7788797079992946, 0.78979730795254, 0.7857066989818122, 0.7845173830282874, 0.7784275799931493, 0.7825594570022076, 0.7797097839938942, 0.7855152850097511, 0.810352986009093, 0.7634576310229022, 0.7814053320034873, 0.7776536799792666, 0.7877970730187371, 0.778477065032348, 0.8386973660090007, 0.7725098510272801, 0.7976425430097152, 0.8676302510139067, 0.7752877869934309]
Mixed\_6b.branch7x7dbl\_5.conv;0.012127385009080172;0.035330810002051294;2.5735731549793854;2.5761897299962584;2.9133081843775845;0.9989843236364129;2.9162701710601646;[0.012559194990899414, 0.012127385009080172, 0.012915825995150954, 0.013986992998979986, 0.014763990009669214, 0.015271725016646087, 0.015498441003728658, 0.01584447399363853, 0.016078582004411146, 0.01659071398898959, 0.01638962302240543, 0.016381349007133394, 0.016631629987386987, 0.01636457900167443, 0.0166844789928291, 0.01688555598957464, 0.01663593400735408, 0.01660268200794235, 0.016345092008123174, 0.01662184900487773, 0.016674054990289733, 0.016617403976852074, 0.016662251990055665, 0.016667281015543267, 0.01638360900687985, 0.016607430996373296, 0.016687380004441366, 0.016670983022777364, 0.01662657901761122, 0.016339150024577975, 0.016656232008244842, 0.01661746299942024, 0.01643188699381426, 0.016384232003474608, 0.016632535989629105, 0.016601042007096112, 0.01663568097865209, 0.016661821980960667, 0.016334323008777574, 0.016618333000224084, 0.016634455998428166, 0.016627710981993005, 0.01665677098208107, 0.016666830983012915, 0.0166169130243361, 0.016656624007737264, 0.01645858699339442, 0.01634994801133871, 0.016617334011243656, 0.016637372027616948];[0.036630390008213, 0.0362969390116632, 0.036429680010769516, 0.037426432012580335, 0.03667947798385285, 0.03617538101389073, 0.0368312299833633, 0.037034559005405754, 0.037283756013493985, 0.037210391979897395, 0.03625554699101485, 0.036425704980501905, 0.035952951991930604, 0.03568757601897232, 0.03583598497789353, 0.03697887499583885, 0.036496412998531014, 0.035985669994261116, 0.036586743022780865, 0.036126535007497296, 0.03656704700551927, 0.0363473659963347, 0.03614482199191116, 0.03670707202400081, 0.037052786006825045, 0.03736748598748818, 0.03647620999254286, 0.03722213301807642, 0.03662583100958727, 0.036964246013667434, 0.03593572700629011, 0.03562532001524232, 0.036679003009339795, 0.036013117991387844, 0.036027941008796915, 0.037050551996799186, 0.03678876199410297, 0.03684522002004087, 0.03735496598528698, 0.036371252994285896, 0.03685258200857788, 0.035594344983110204, 0.0367924069869332, 0.035330810002051294, 0.03721040999516845, 0.035680319007951766, 0.036735219007823616, 0.036563900008331984, 0.0360188560152892, 0.0360361110069789];[2.5884960890107322, 2.595787643978838, 2.6207437129924074, 2.609982536989264, 2.6026575589785352, 2.6095702390011866, 2.6182930410141125, 2.629123411985347, 2.6122875990113243, 2.64190140098799, 2.6396852360048797, 2.593488107988378, 2.596751992008649, 2.5991529150051065, 2.647865324979648, 2.597173521993682, 2.6394740609975997, 2.623633359966334, 2.6001488369947765, 2.606818079977529, 2.5979458389920183, 2.598092166968854, 2.611314866982866, 2.6034866639820393, 2.606847409013426, 2.6011466030031443, 2.639458065998042, 2.5988139460096136, 2.597079628991196, 2.5891712489828933, 2.5936594270169735, 2.6039688310120255, 2.6205774749978445, 2.5987845750059932, 2.5998852550401352, 2.5735731549793854, 2.5778699110087473, 2.5971935279958416, 2.6011051629902795, 2.617037410993362, 2.601987313013524, 2.6015514860046096, 2.6374518419906963, 2.6221980639675166, 2.6332852430059575, 2.6655772090307437, 2.6141414060257375, 2.608190352009842, 2.6092714160040487, 2.60137591601233];[2.6164718809886836, 2.579074527020566, 2.5761897299962584, 2.6223921189957764, 2.584838010981912, 2.632836597971618, 2.599027562973788, 2.5946906629833393, 2.604140955983894, 2.636250680021476, 2.622329097968759, 2.620160364982439, 2.5834591279854067, 2.5989969309885055, 2.612081639963435, 2.5959791940113064, 2.6163675610150676, 2.6064025920350105, 2.6284218410146423, 2.608157641021535, 2.5825191370095126, 2.6399122180009726, 2.645537245000014, 2.618222491990309, 2.6026872289949097, 2.667864493007073, 2.60393238402321, 2.6271390120091382, 2.6224438950011972, 2.606199169997126, 2.6198696329956874, 2.5952201460313518, 2.5928664480161387, 2.612412847985979, 2.6133331769960932, 2.601692477997858, 2.621960996009875, 2.636407934012823, 2.6166876340284944, 2.634213350014761, 2.6154883239942137, 2.611268257984193, 2.60539339701063, 2.633622547989944, 2.6236386020027567, 2.613153167971177, 2.6316258059814572, 2.6205182599951513, 2.6420101689873263, 2.628059539012611]
Mixed\_6c.branch7x7\_1.conv;0.018901567993452772;0.019998395000584424;0.30089530200348236;0.3012547810212709;1.058028360795865;0.9988067275926049;1.0592923851704525;[0.018901567993452772, 0.01947603700682521, 0.019549200020264834, 0.019509853998897597, 0.01946680198307149, 0.019505013013258576, 0.019464042008621618, 0.01948934100801125, 0.019457185990177095, 0.01943176201893948, 0.01946816500276327, 0.019489103986416012, 0.019446395977865905, 0.019422520010266453, 0.019427569990511984, 0.019439208001131192, 0.01940514802117832, 0.01944173697847873, 0.01939697700436227, 0.01948588399682194, 0.01942885300377384, 0.019509424979332834, 0.01943405601195991, 0.01952251701732166, 0.019432066997978836, 0.019550139986677095, 0.01954732500598766, 0.019500734022585675, 0.019431572000030428, 0.019872867997037247, 0.01955198499490507, 0.01950701099121943, 0.01943025301443413, 0.019417853007325903, 0.019408199994359165, 0.019478313013678417, 0.019434579997323453, 0.019463549979263917, 0.01942833702196367, 0.019434649992035702, 0.019408072985243052, 0.01943741098511964, 0.019413398986216635, 0.019446270016487688, 0.019427432998782024, 0.01950683002360165, 0.019470831990474835, 0.019505931995809078, 0.019494737003697082, 0.019476381014101207];[0.02098392799962312, 0.02101934197708033, 0.02007802200387232, 0.020118682004977018, 0.021104329003719613, 0.019998395000584424, 0.020081775990547612, 0.02005807901150547, 0.021173310989979655, 0.02108775300439447, 0.021076389006339014, 0.020075064996490255, 0.02008833800209686, 0.020016157999634743, 0.021105388004798442, 0.02008272599778138, 0.021140771015780047, 0.020108741999138147, 0.02014325701748021, 0.02009604699560441, 0.020139347994700074, 0.020072846993571147, 0.021152433997485787, 0.021058401005575433, 0.02111637097550556, 0.021160700998734683, 0.020140709006227553, 0.020066819997737184, 0.021085370011860505, 0.020114039012696594, 0.020055614004377276, 0.021174633991904557, 0.020063920004758984, 0.021167436992982402, 0.02116170199587941, 0.020109207020141184, 0.020118618005653843, 0.021161314012715593, 0.021139707998372614, 0.02110024300054647, 0.021228801022516564, 0.021114825998665765, 0.02105646301060915, 0.020141389017226174, 0.02114140198682435, 0.02106111097964458, 0.021039790008217096, 0.020080485992366448, 0.020153987978119403, 0.021129715983988717];[0.3031620300025679, 0.3018484129861463, 0.30242608999833465, 0.303783482988365, 0.3011294729949441, 0.30784754699561745, 0.3205273140047211, 0.32001149500138126, 0.32036542499554344, 0.3130496009835042, 0.30115412501618266, 0.3017799789959099, 0.3021168860141188, 0.32024013201589696, 0.31166138499975204, 0.3028235040255822, 0.30175773799419403, 0.3036979800090194, 0.302132968994556, 0.30164797298493795, 0.30380264099221677, 0.3012624050024897, 0.3191856170014944, 0.30089530200348236, 0.30582302098628134, 0.301419708004687, 0.3028197629901115, 0.3201712920272257, 0.3018547500250861, 0.3071141880063806, 0.30358307997812517, 0.30430982701363973, 0.30901208298746496, 0.3035369669960346, 0.31905091399676166, 0.31695863499771804, 0.3175039449997712, 0.30130368200480007, 0.3025860420020763, 0.30438721197424456, 0.3204739019856788, 0.30146887301816605, 0.3022047549893614, 0.3042226569959894, 0.30682389001594856, 0.30741714499890804, 0.3209823079814669, 0.30873174298903905, 0.3014142680040095, 0.3068164340220392];[0.3035431620082818, 0.3092981319932733, 0.30424363401834853, 0.3202392120147124, 0.3212108959851321, 0.3199151649896521, 0.3020776250050403, 0.30381559499073774, 0.3021426690102089, 0.30346788399037905, 0.30659727900638245, 0.32132191699929535, 0.3107955570158083, 0.306133915000828, 0.3018655510095414, 0.3107873789849691, 0.32105345200398006, 0.3014733160089236, 0.3132254539814312, 0.31380781199550256, 0.3027843020099681, 0.3067152719886508, 0.30281168399960734, 0.32168712199199945, 0.3195092150126584, 0.3189864909800235, 0.30433834201539867, 0.3194935639912728, 0.30255427598604, 0.30213454700424336, 0.30181311900378205, 0.3041249880043324, 0.3022401600028388, 0.3020049930200912, 0.3077193119970616, 0.32036791800055653, 0.3035730599949602, 0.30363454300095327, 0.3201771989988629, 0.30405255500227213, 0.30212817899882793, 0.30233436697744764, 0.3016042119998019, 0.3033730030001607, 0.3012547810212709, 0.3211253469926305, 0.3042526279750746, 0.301772868988337, 0.3197719869785942, 0.3031076729821507]
Mixed\_6c.branch7x7\_2.conv;0.012773463997291401;0.041604992002248764;2.749185624998063;2.7493706490204204;3.2571424643363036;0.9999327031361074;3.2573616745615657;[0.013100345997372642, 0.012773463997291401, 0.014468645007582381, 0.015204947994789109, 0.015606769011355937, 0.016407621005782858, 0.01680464399396442, 0.0169546150136739, 0.01764656900195405, 0.01757438899949193, 0.017439073999412358, 0.01746527198702097, 0.017389467015163973, 0.017419068986782804, 0.01740434899693355, 0.017449286009650677, 0.017414422996807843, 0.01739337100298144, 0.017122896009823307, 0.017428963008569553, 0.017490028985776007, 0.01749535501585342, 0.01745974799268879, 0.017238770000403747, 0.017366754997055978, 0.017567533010151237, 0.017456988018238917, 0.017507502023363486, 0.017448016005801037, 0.017303444998105988, 0.017485027987277135, 0.017509909986983985, 0.01775295101106167, 0.017547822993947193, 0.0175201159727294, 0.017456072993809357, 0.017443905991967767, 0.017622977000428364, 0.017474638007115573, 0.0175503570062574, 0.017341537022730336, 0.0176506619900465, 0.017456664005294442, 0.017177823989186436, 0.017633320996537805, 0.01724853800260462, 0.017484294017776847, 0.01754466799320653, 0.01747132997843437, 0.017503210983704776];[0.041604992002248764, 0.042434369010152295, 0.04276537100668065, 0.042053192999446765, 0.04184974197414704, 0.04249331800383516, 0.04279620497254655, 0.04247408697847277, 0.042200087977107614, 0.04274943401105702, 0.0422805100097321, 0.04212824199930765, 0.04264426699955948, 0.04270287399413064, 0.04263357300078496, 0.04256525498931296, 0.04205906100105494, 0.042010978009784594, 0.042510324012255296, 0.04283672999008559, 0.042562628019368276, 0.04222822401789017, 0.04242535002413206, 0.04218216898152605, 0.0420351020002272, 0.042775289999553934, 0.04255858500255272, 0.04273237497545779, 0.04275279300054535, 0.042582794005284086, 0.04291627000202425, 0.0423078800085932, 0.04246333401533775, 0.04296519700437784, 0.042664623993914574, 0.0420402439776808, 0.04257545599830337, 0.04296722897561267, 0.04236980201676488, 0.042210415995214134, 0.04220556700602174, 0.04259553598240018, 0.04257881798548624, 0.04221499801496975, 0.04256951998104341, 0.042408887995406985, 0.042471174005186185, 0.04224545898614451, 0.04209671000717208, 0.04271058598533273];[2.7633752950059716, 2.762297398003284, 2.761578749981709, 2.7596156249928754, 2.760923793015536, 2.7598690110025927, 2.7650986349908635, 2.7621670179942157, 2.754870865959674, 2.7530010599875823, 2.7555482590105385, 2.753902764990926, 2.75058255699696, 2.7589721099939197, 2.758740104007302, 2.749316519999411, 2.754345414985437, 2.7550891139835585, 2.754458393988898, 2.7562343619938474, 2.7574116050091106, 2.752287155977683, 2.755678721005097, 2.752524904994061, 2.7533794499759097, 2.7523448480060324, 2.75421993501368, 2.760343111003749, 2.7613668859994505, 2.765564050001558, 2.7540269090095535, 2.7515367779997177, 2.749185624998063, 2.756595675018616, 2.755367855017539, 2.753193955984898, 2.7957954650046304, 2.754977842007065, 2.75535319300252, 2.7507479319756385, 2.7544300659792498, 2.750431081018178, 2.762685206020251, 2.7519219560199417, 2.7805688850348815, 2.7657429999962915, 2.7671170980029274, 2.7569364509836305, 2.753393060993403, 2.755544773011934];[2.76481965999119, 2.7621277699945495, 2.7590755349956453, 2.7502008229785133, 2.755032074957853, 2.758192000037525, 2.7590980859822594, 2.754644031985663, 2.7643860660027713, 2.7611721330031287, 2.761307992012007, 2.7537263540143613, 2.7588291859719902, 2.762512577988673, 2.7630792019772343, 2.765458429028513, 2.8052864210039843, 2.753106107993517, 2.767205846030265, 2.761706694989698, 2.765486005024286, 2.7594225269858725, 2.7530279329803307, 2.759237097983714, 2.7592469829833135, 2.7512618390028365, 2.759392673993716, 2.7677694999729283, 2.772115127998404, 2.764797076000832, 2.765034296986414, 2.765540280001005, 2.7626282219716813, 2.7572744200006127, 2.7599162659898866, 2.7596961179806385, 2.7602775729901623, 2.7493706490204204, 2.7637497819960117, 2.751075158972526, 2.760970333009027, 2.7981829369964544, 2.762391652999213, 2.7584896499756724, 2.764615276013501, 2.7982395900180563, 2.7601055670238566, 2.764971341995988, 2.7622349449666217, 2.7558431409997866]
Mixed\_6c.branch7x7\_3.conv;0.01583579499856569;0.04435978998662904;1.2537784750165883;1.335954876994947;2.8012354283853056;0.9384886395540517;2.9848368007058546;[0.01668428600532934, 0.01635805598925799, 0.01583579499856569, 0.01636768798925914, 0.017602787003852427, 0.019187427998986095, 0.02009111101506278, 0.020928946003550664, 0.02032505499664694, 0.022175070975208655, 0.02115344299818389, 0.022209752001799643, 0.022303328005364165, 0.021080699982121587, 0.021132644003955647, 0.022174045006977394, 0.022191113006556407, 0.022167845017975196, 0.022540142002981156, 0.02029757501441054, 0.021168954990571365, 0.02105800897697918, 0.022317021008348092, 0.02226490300381556, 0.021187556005315855, 0.021288351999828592, 0.021390844020061195, 0.022172038006829098, 0.021085354004753754, 0.022165316011523828, 0.021206955978414044, 0.021122106001712382, 0.021149825013708323, 0.02219137200154364, 0.021173868008190766, 0.02104993601096794, 0.021122840989846736, 0.021656850003637373, 0.022213759017176926, 0.022159820015076548, 0.021222768002189696, 0.022205718007171527, 0.02222441101912409, 0.022160074004204944, 0.021102419996168464, 0.021733149013016373, 0.0211868790211156, 0.022201875981409103, 0.02231530600693077, 0.021165195998037234];[0.045726411015493795, 0.046118520986055955, 0.04634226197958924, 0.04622370199649595, 0.04620363700087182, 0.046103762986604124, 0.046374308003578335, 0.04592352799954824, 0.04607028598547913, 0.04659186000935733, 0.04448993899859488, 0.046204629994463176, 0.04526400699978694, 0.04622365001705475, 0.04614664398832247, 0.046149795001838356, 0.04588213301030919, 0.04635895899264142, 0.04477163698174991, 0.04574569599935785, 0.04577921601594426, 0.04581145799602382, 0.045979290996911004, 0.046353537996765226, 0.044805273006204516, 0.04561074302182533, 0.04573464300483465, 0.04598505000467412, 0.04557428098632954, 0.04623920799349435, 0.04447792499559, 0.04628674400737509, 0.04563924000831321, 0.04616822401294485, 0.044793972017941996, 0.046013347018742934, 0.04435978998662904, 0.04610623401822522, 0.04621006399975158, 0.04588321299524978, 0.04595379700185731, 0.045999003981705755, 0.0452230169903487, 0.046271567000076175, 0.04458791800425388, 0.045869621011661366, 0.046099018974928185, 0.045633660978637636, 0.04605971198179759, 0.0459208189859055];[1.3445367610256653, 1.3380031980050262, 1.347831477993168, 1.3909760029637255, 1.3372697869781405, 1.3443870749906637, 1.3537401740031783, 1.3450611410080455, 1.3554943350027315, 1.3651073180080857, 1.352846021996811, 1.3584852349886205, 1.3590478179976344, 1.3687009740096983, 1.3551731309853494, 1.2537784750165883, 1.3513603679894004, 1.3545878730074037, 1.3458993340027519, 1.3792830650345422, 1.3662888789840508, 1.3662746600166429, 1.360708024003543, 1.3500444270321168, 1.3499346669996157, 1.36136570898816, 1.3476660260057542, 1.3495363010151777, 1.3501586570055224, 1.3549188800388947, 1.3517164980003145, 1.3948909649916459, 1.3496901239850558, 1.3441502540081274, 1.3566144659707788, 1.3655493470141664, 1.3712670530076139, 1.3748631089983974, 1.3598550480091944, 1.3529998390004039, 1.3418785829853732, 1.3543504789704457, 1.3495988869981375, 1.3737426490115467, 1.3493999070196878, 1.3423311130027287, 1.3558641140116379, 1.3497036560147535, 1.3485686669591814, 1.339434423018247];[1.344377734028967, 1.3723421010072343, 1.4029598929919302, 1.3876950230041984, 1.3606928319786675, 1.3534124389989302, 1.4058877099887468, 1.3495082390145399, 1.3902607260097284, 1.3607163659762591, 1.3449263910297304, 1.3437512009986676, 1.3651939789997414, 1.3555143460107502, 1.3478438070160337, 1.3577544779982418, 1.3451619900006335, 1.3417108330177143, 1.3430566670140252, 1.3741237820067909, 1.344201043015346, 1.345958274032455, 1.36782086500898, 1.3524079450289719, 1.3472302469890565, 1.3427181049773935, 1.3441976209869608, 1.3409913029754534, 1.3474359470128547, 1.350566107983468, 1.3542687080043834, 1.3491773149871733, 1.370850987994345, 1.348435555031756, 1.3425177449826151, 1.3454486929695122, 1.3440770319721196, 1.4051124979741871, 1.386252013995545, 1.3428066399646923, 1.3729119839845225, 1.3575246330001391, 1.3513880039972719, 1.339479566027876, 1.362045267043868, 1.3589911710005254, 1.3767727609956637, 1.335954876994947, 1.3687133389757946, 1.374113709985977]
Mixed\_6c.branch7x7dbl\_2.conv;0.01350554300006479;0.04190143500454724;1.1247513100097422;1.1274889130145311;3.10253612197201;0.9975719468518147;3.1100875799115464;[0.01350554300006479, 0.013946952007245272, 0.015055730997119099, 0.016510841000126675, 0.017195067019201815, 0.01758327698917128, 0.018274665984790772, 0.018179663980845362, 0.019108984008198604, 0.018904416996520013, 0.01916088897269219, 0.018968493008287624, 0.019019703002413735, 0.019022138993022963, 0.019054739008424804, 0.01904697500867769, 0.019048585003474727, 0.018878432019846514, 0.01822289399569854, 0.018867201986722648, 0.019094312010565773, 0.018440021987771615, 0.01818901000660844, 0.018517652002628893, 0.018243342987261713, 0.01895933799096383, 0.018120205990271643, 0.019108061998849735, 0.018947962002130225, 0.018087212985847145, 0.019069645990384743, 0.01889858499635011, 0.018727201997535303, 0.019055654003750533, 0.018074061983497813, 0.01887679798528552, 0.018146754999179393, 0.018927972007077187, 0.019013211014680564, 0.019141347002005205, 0.018091664009261876, 0.017998866009293124, 0.019122598983813077, 0.01808243102277629, 0.01907984900753945, 0.018975265993503854, 0.01869030698435381, 0.01903651698376052, 0.018997349980054423, 0.018926225980976596];[0.04243162600323558, 0.04286806800519116, 0.04294036200735718, 0.04323977997410111, 0.04306181499850936, 0.04285757802426815, 0.04280505099450238, 0.04300676699494943, 0.042946572008077055, 0.043067071004770696, 0.04290194500936195, 0.04313804398407228, 0.042828195000765845, 0.0430141230172012, 0.04251026900601573, 0.043080511008156464, 0.0429155079764314, 0.04299240201362409, 0.04299626700230874, 0.042856460000621155, 0.042869253986282274, 0.04311788998893462, 0.042900291009573266, 0.04190143500454724, 0.04296433899435215, 0.043057281989604235, 0.04279572001541965, 0.04283151900744997, 0.043231276009464636, 0.042817839013878256, 0.04301312300958671, 0.04262627600110136, 0.043268150999210775, 0.04277141101192683, 0.043027867999626324, 0.0429426149930805, 0.04299426797660999, 0.043103816016810015, 0.042834102001506835, 0.04300888298894279, 0.04232079000212252, 0.04304896600660868, 0.042907893017400056, 0.04290973101160489, 0.04293211197364144, 0.04270772801828571, 0.042998474003979936, 0.043006202002288774, 0.04304750799201429, 0.04317637599888258];[1.1311336460057646, 1.1467441160057206, 1.1338128999632318, 1.140020569000626, 1.1538365629967302, 1.181277885014424, 1.1530522259999998, 1.147630259016296, 1.1376770899805706, 1.1357935309933964, 1.152254696993623, 1.1473969559883699, 1.1542265419848263, 1.14192818000447, 1.13076067896327, 1.1320182640047278, 1.133649318042444, 1.1478520900127478, 1.127899288025219, 1.1367112109728623, 1.1767538319982123, 1.1415303950197995, 1.1448673800041433, 1.1390462260169443, 1.1346187820017803, 1.1394228649733122, 1.1369891360227484, 1.1371007149864454, 1.143479001999367, 1.1418998049921356, 1.1401805049972609, 1.1406755420030095, 1.138354746013647, 1.1482614699925762, 1.1247513100097422, 1.1564638310228474, 1.1306343359756283, 1.14229788800003, 1.148826362012187, 1.1505681659909897, 1.1487489080172963, 1.1318745960015804, 1.1847944509936497, 1.1726990739698522, 1.1306096830230672, 1.163889340008609, 1.1538353399955668, 1.136513710982399, 1.1806122330017388, 1.1532368080224842];[1.1488175989943556, 1.146501362993149, 1.1381591179815587, 1.1406425689929165, 1.1589289019757416, 1.1323031480133068, 1.142906081979163, 1.1356252240366302, 1.1496283810120076, 1.13919910902041, 1.142487410979811, 1.1324313270160928, 1.1344854189665057, 1.1422720800037496, 1.1403564869833644, 1.1335649059910793, 1.1428331120114308, 1.132241970015457, 1.134611337998649, 1.1296104750072118, 1.1432969509914983, 1.1386103849799838, 1.1894000039901584, 1.1619997039961163, 1.1365405959659256, 1.1343407919921447, 1.136502487002872, 1.132208913040813, 1.153315220028162, 1.1350640539894812, 1.1405224140034989, 1.1348666230042, 1.1435538990190253, 1.1353482069971506, 1.1508246890152805, 1.1319158330152277, 1.1325435159960762, 1.1377322539919987, 1.1354156780289486, 1.1329850819893181, 1.128276507020928, 1.1446513569972012, 1.1355166050198022, 1.147900683019543, 1.128152557008434, 1.1332390409952495, 1.1274889130145311, 1.1379504830110818, 1.1857385500043165, 1.1719116319727618]
Mixed\_6c.branch7x7dbl\_5.conv;0.015191568003501743;0.04479438599082641;3.2391498730285093;3.2688169660104904;2.9486347940186985;0.9909242110248255;2.975641084568098;[0.015191568003501743, 0.015211700985673815, 0.01663032700889744, 0.01794097598758526, 0.019062716979533434, 0.019726248021470383, 0.020642900984967127, 0.02051244000904262, 0.02010676299687475, 0.02038265301962383, 0.020438003994058818, 0.020453912002267316, 0.020477665006183088, 0.02039414900355041, 0.020506205008132383, 0.02049533199169673, 0.020452253986150026, 0.020066247001523152, 0.020087149983737618, 0.020036978996358812, 0.020129165990510955, 0.020372615021187812, 0.020424763002665713, 0.020415753009729087, 0.02041195597848855, 0.020381797017762437, 0.027495421993080527, 0.01966421600081958, 0.019462394004222006, 0.02036967599997297, 0.020149959018453956, 0.020133690006332472, 0.020140640990575776, 0.02039089100435376, 0.02020733800600283, 0.02031893900129944, 0.020404650014825165, 0.0203813599946443, 0.02010543897631578, 0.02012286300305277, 0.0204125460004434, 0.020206387009238824, 0.02041099697817117, 0.020452457014471292, 0.020123272988712415, 0.020367252989672124, 0.020117819018196315, 0.02072480900096707, 0.020116870990023017, 0.02038469898980111];[0.04780057299649343, 0.0461812189896591, 0.04621777500142343, 0.04623927900684066, 0.04541215702192858, 0.04610867198789492, 0.04595932600204833, 0.045963748008944094, 0.04594388999976218, 0.04633164301048964, 0.04479438599082641, 0.046180123987142, 0.04494243301451206, 0.046535073983250186, 0.04573531198548153, 0.0467652730003465, 0.045341327000642195, 0.0459159379824996, 0.04653416099608876, 0.04684851798810996, 0.04613362601958215, 0.04661873102304526, 0.044891769997775555, 0.04653351800516248, 0.0453594489954412, 0.04632556397700682, 0.04604606700013392, 0.04637545099831186, 0.04498346400214359, 0.04631753999274224, 0.046006232005311176, 0.046313083003042266, 0.04577786702429876, 0.04624368401709944, 0.04568387000472285, 0.045857807010179386, 0.04590763000305742, 0.04670770699158311, 0.04584231102489866, 0.046600892004789785, 0.044858559005660936, 0.04617506600334309, 0.04545371900894679, 0.04636471800040454, 0.04483677301323041, 0.04603816699818708, 0.04507146999821998, 0.046456126001430675, 0.04485415099770762, 0.0453159750031773];[3.2949239940207917, 3.2920844870095607, 3.284606236993568, 3.2391498730285093, 3.2873568040085956, 3.281885766016785, 3.291815417993348, 3.302126622002106, 3.2894186830089893, 3.2937141730217263, 3.2899976490298286, 3.2860574889928102, 3.30538871200406, 3.2896917549951468, 3.302623892988777, 3.299873805983225, 3.2954482960049063, 3.295505769987358, 3.3024587030231487, 3.299785201990744, 3.3013523890112992, 3.3112837049993686, 3.3005771239986643, 3.303057503013406, 3.3032188990036957, 3.297468385018874, 3.2901562199986074, 3.2999984470079653, 3.288293572026305, 3.330338210973423, 3.280507348012179, 3.287144305999391, 3.286586628004443, 3.283146491012303, 3.2816258109523915, 3.3007740559987724, 3.2954742870060727, 3.2943338800105266, 3.308626171987271, 3.3050649520009756, 3.2990629549894948, 3.300345428986475, 3.304165722016478, 3.2841661559941713, 3.294067404989619, 3.2965450979827438, 3.284083627979271, 3.284996194008272, 3.3290625940135214, 3.278152315004263];[3.280148093996104, 3.290927408001153, 3.2921391850104555, 3.2794499930168968, 3.291548186010914, 3.285783304978395, 3.282607363013085, 3.2969558629847597, 3.296044508984778, 3.297790336975595, 3.2988494599994738, 3.2905967520200647, 3.2917711390182376, 3.2967724240152165, 3.2923028909717686, 3.3028811370022595, 3.292148973996518, 3.2979027779656462, 3.290651925985003, 3.2944315489730798, 3.2961784320068546, 3.2848370730062015, 3.294385549001163, 3.3001583449949976, 3.3042216899921186, 3.2994361230230425, 3.2999040909926407, 3.296422901999904, 3.299111977015855, 3.296424544969341, 3.2939755370025523, 3.3105744490167126, 3.2896890609990805, 3.2886162879876792, 3.2913878220133483, 3.2951768910279498, 3.2772304879908916, 3.2814955780049786, 3.294043193978723, 3.2922693559958134, 3.278967482969165, 3.290797154972097, 3.2688169660104904, 3.2874502220074646, 3.2764746570028365, 3.2920142610382754, 3.2829860920028295, 3.287987924006302, 3.291251624992583, 3.291906958009349]
Mixed\_6e.branch7x7\_2.conv;0.017996554990531877;0.052246548992116004;3.945037019002484;3.9468181490083225;2.9031416857061427;0.999548717488723;2.904452414285546;[0.018150230986066163, 0.018099050008459017, 0.017996554990531877, 0.019141604978358373, 0.021115848008776084, 0.022538484015967697, 0.023404528998071328, 0.023935186996823177, 0.023900889995275065, 0.023106763022951782, 0.02437988598830998, 0.023892131983302534, 0.024305125989485532, 0.02388389900443144, 0.023946979985339567, 0.02391943198745139, 0.02390567900147289, 0.024309660017024726, 0.024419832014245912, 0.024392388004343957, 0.02412333298707381, 0.023898276995169, 0.024338367016753182, 0.024578860990004614, 0.024294478993397206, 0.024006499006645754, 0.024307985993800685, 0.024256349017377943, 0.02454557499731891, 0.02401693901629187, 0.024272818001918495, 0.023924578010337427, 0.024576204014010727, 0.024280010984512046, 0.024518891994375736, 0.024456318002194166, 0.024291695008287206, 0.02452495598117821, 0.02451594002195634, 0.023838757013436407, 0.023939831997267902, 0.024312308989465237, 0.024424377013929188, 0.024287478008773178, 0.024520122999092564, 0.024262070015538484, 0.02431102000991814, 0.02391362498747185, 0.02431018400238827, 0.02391871900181286];[0.05567520597833209, 0.054708640003809705, 0.05459205698571168, 0.05525747497449629, 0.054992009012494236, 0.05541218401049264, 0.054530458990484476, 0.055137425020802766, 0.055140548007329926, 0.05329652497312054, 0.054823612998006865, 0.05486079299589619, 0.05415169900516048, 0.05479692597873509, 0.0545381779957097, 0.05477558000711724, 0.05424255700199865, 0.0545000109996181, 0.05529753401060589, 0.055417235009372234, 0.054321412986610085, 0.05556773400167003, 0.05482492799637839, 0.05550360502093099, 0.05456824801512994, 0.0547080870019272, 0.054393790022004396, 0.05231383998761885, 0.054792334005469456, 0.05522106299758889, 0.05457978800404817, 0.055386943015037104, 0.05466961397905834, 0.05528525399859063, 0.05486224501510151, 0.05535830798908137, 0.05441979499300942, 0.05452132600476034, 0.05450840599951334, 0.054878775001270697, 0.054185782006243244, 0.055752235028194264, 0.052246548992116004, 0.05510423201485537, 0.05435721197864041, 0.054421692999312654, 0.05433951801387593, 0.054589701001532376, 0.054953269980615005, 0.054871956002898514];[3.948977869033115, 3.9552915079984814, 4.017991354019614, 3.988635873014573, 3.945037019002484, 3.9766143879678566, 3.9648681239923462, 4.006150251982035, 3.9810799859988037, 4.023663230997045, 3.961551287997281, 3.955619238986401, 3.9546985940251034, 3.959766052023042, 3.966146877006395, 3.9483409790263977, 3.9690262760268524, 3.974978652986465, 4.009898294025334, 3.953743260994088, 3.9874951799574774, 3.977205821982352, 3.975383562006755, 3.9686417170159984, 3.9819977810257114, 4.012547460006317, 3.997835293004755, 3.9650349080038723, 4.017351440998027, 3.9721939919982105, 3.9917151689878665, 3.976511309010675, 4.032578807993559, 3.982470166985877, 3.9915341270097997, 3.9905425039760303, 3.9695353299903218, 3.9678710289881565, 4.0042681580234785, 4.026114350010175, 3.9657146320096217, 3.9634456599887926, 3.9831252340227365, 3.974598158005392, 3.9564757269981783, 3.9763818519713823, 4.010101228981512, 4.011134643020341, 3.949782071984373, 3.9684826149896253];[3.979929768014699, 4.009643441007938, 4.026826882036403, 3.9594863030069973, 3.9765385090140626, 3.984843340993393, 3.9837119539733976, 3.9673091559670866, 3.968754411995178, 3.9818388010316994, 3.951408905995777, 4.0054253400012385, 4.025752157001989, 3.9751295009918977, 4.026018992997706, 3.9708283380023204, 3.9602505329821724, 3.9553966040257365, 3.988125690986635, 3.9727802019915543, 3.964702036988456, 4.016958961990895, 3.9711793969909195, 3.968901558982907, 3.9837426010053605, 4.020786194974789, 3.9928776790038683, 3.9622423669788986, 3.9820777070126496, 3.95794720100821, 4.002026422997005, 3.9532687420141883, 3.9468181490083225, 3.975216528022429, 4.006465496990131, 3.9521143329911865, 3.9519982369965874, 3.9762936899787746, 3.953417114011245, 3.98730415297905, 4.024703873001272, 3.9618219319963828, 3.9493468810396735, 3.9512204519705847, 3.969429631019011, 4.0053130429878365, 4.0121463159739505, 3.9579218289873097, 3.9676926970132627, 4.006865767965792]
Mixed\_6e.branch7x7\_3.conv;0.01898199098650366;0.052761776983970776;1.7035582609823905;1.6999441699881572;2.7795702264048487;1.0021260056995038;2.7736733809883054;[0.019769011007156223, 0.019891156000085175, 0.01898199098650366, 0.019415151997236535, 0.020511875016381964, 0.02249263197882101, 0.02303223399212584, 0.02419404499232769, 0.026464714988833293, 0.025124246982159093, 0.026474976009922102, 0.025096233002841473, 0.026392049010610208, 0.02510934299789369, 0.02648365599452518, 0.025421550002647564, 0.02636788398376666, 0.026686694007366896, 0.02553020801860839, 0.02666462500928901, 0.02517760600312613, 0.026392686006147414, 0.02515408501494676, 0.026696827000705525, 0.025070189993130043, 0.02649815898621455, 0.0251049849903211, 0.026381140982266515, 0.025110275979386643, 0.02644277599756606, 0.025123765983153135, 0.02668983000330627, 0.025101498991716653, 0.025057650986127555, 0.02511565899476409, 0.02520352299325168, 0.02504535298794508, 0.026052870991406962, 0.025116092001553625, 0.025075519981328398, 0.025173078989610076, 0.02509328699670732, 0.025034027989022434, 0.025307834992418066, 0.026656571018975228, 0.026417768007377163, 0.025318188010714948, 0.02631251502316445, 0.026527879002969712, 0.02557079598773271];[0.05621884102583863, 0.05467566999141127, 0.05558906702208333, 0.05549959201016463, 0.055199227994307876, 0.054918594018090516, 0.05492631800007075, 0.055138345021987334, 0.054938160988967866, 0.05483072597417049, 0.054106891999254, 0.05482089298311621, 0.05276628499268554, 0.05475278099766001, 0.0552008249796927, 0.05476837101741694, 0.054937056003836915, 0.05438952200347558, 0.05389609799021855, 0.05388820799998939, 0.0547308899986092, 0.05286073702154681, 0.05474386698915623, 0.054349505982827395, 0.05506877301377244, 0.052985670015914366, 0.05504024401307106, 0.05518869700608775, 0.05495808497653343, 0.05504791100975126, 0.054992157995002344, 0.05522776101133786, 0.05489005602430552, 0.05465886800084263, 0.05461264998302795, 0.05531754100229591, 0.05404756800271571, 0.05482093500904739, 0.05504979100078344, 0.05465913799707778, 0.05457253800705075, 0.055130305991042405, 0.05493292098981328, 0.055217375978827477, 0.054985456983558834, 0.054881262010894716, 0.055118288000812754, 0.052761776983970776, 0.05495940599939786, 0.055384211998898536];[1.7057794840075076, 1.7124934550083708, 1.7140936190262437, 1.783290560997557, 1.7248653849819675, 1.7146633530210238, 1.7120363720168825, 1.742939916002797, 1.7214142209850252, 1.7118014810257591, 1.7243798460112885, 1.7113663739874028, 1.7323125760012772, 1.7716852199810091, 1.7324896799982525, 1.7134982720017433, 1.719441471999744, 1.7370461040118244, 1.7069786449719686, 1.7269626350025646, 1.7208864710119087, 1.7296422529907431, 1.7164792930125259, 1.7219687209872063, 1.7149173580110073, 1.7531690880132373, 1.7141735769982915, 1.7231525080278516, 1.7142518870241474, 1.7255389339989051, 1.7383434940420557, 1.7597191630047746, 1.7327927939768415, 1.7167927339905873, 1.7218161339988, 1.7229338459728751, 1.7536049119953532, 1.7401841299724765, 1.7110549949866254, 1.7223069529864006, 1.7251792829774786, 1.7144867360184435, 1.7035582609823905, 1.716653621988371, 1.717288843006827, 1.712147088983329, 1.7064476039959118, 1.73130757099716, 1.7406852470012382, 1.735704817023361];[1.6999441699881572, 1.7223389690043405, 1.718006973998854, 1.7108896169811487, 1.7284638209966943, 1.719527237029979, 1.7383509399660397, 1.7173169139714446, 1.7346667690144386, 1.7296149489993695, 1.7622539100120775, 1.72866721401806, 1.7163439659925643, 1.7174601189908572, 1.7386265259992797, 1.7463861769938376, 1.7336455040203873, 1.7225828359660227, 1.7302674799866509, 1.7379973699862603, 1.7185333110101055, 1.7256863179791253, 1.7215285519778263, 1.71559736400377, 2.08228654100094, 1.7204769309901167, 1.7329960279748775, 1.7138762090180535, 1.7133446090156212, 1.7235749840037897, 1.7105137320177164, 1.7344655829947442, 1.7163212999876123, 1.7347199220093898, 1.7191595869953744, 1.734894033987075, 1.7285870070045348, 1.716623312997399, 1.739814283006126, 1.717216436023591, 1.7355255599832162, 1.7323256800009403, 1.7263506700110156, 1.7186203339952044, 1.71424446295714, 1.713210315007018, 1.7401289130211808, 1.745981082029175, 1.705547707999358, 1.7362084470223635]
AuxLogits.conv0.conv;0.000889258022652939;0.0013315120013430715;0.05007613298948854;0.050151261006249115;1.4973291974029634;0.9985019715306618;1.499575604350205;[0.0010045529925264418, 0.0009629639971535653, 0.000889258022652939, 0.0009150810074061155, 0.0010924640228040516, 0.0009195659949909896, 0.0008918239909689873, 0.0009837340039666742, 0.0009088979859370738, 0.0009817490063142031, 0.000956515985308215, 0.0009255390032194555, 0.0009454660175833851, 0.0009459500142838806, 0.000919563986826688, 0.0008899770036805421, 0.0009031640074681491, 0.0009204660018440336, 0.0009048940264619887, 0.0009217000042553991, 0.0009246699919458479, 0.0009249380091205239, 0.00094066999736242, 0.0009316139912698418, 0.0009246680128853768, 0.0009720010275486857, 0.0009712470055092126, 0.0009497870050836354, 0.0009834609809331596, 0.0009748050069902092, 0.0010006509837694466, 0.0009853350056800991, 0.0009940339950844646, 0.000998395000351593, 0.0010150349989999086, 0.0009937810245901346, 0.0009931490058079362, 0.001045629003783688, 0.0010126970009878278, 0.0010152370086871088, 0.0010406789951957762, 0.0010394169948995113, 0.0010404069907963276, 0.0010549539874773473, 0.0010498029878363013, 0.001055453991284594, 0.0010407700028736144, 0.0010626490111462772, 0.0010486960236448795, 0.0010649140167515725];[0.0014354599989019334, 0.0013340449950192124, 0.0013692099892068654, 0.0013365680060815066, 0.0013888519897591323, 0.0013503660156857222, 0.0013591359893325716, 0.001344932010397315, 0.0013713579974137247, 0.0016415909922216088, 0.0013682959834113717, 0.0013590360176749527, 0.0013551269948948175, 0.0013396020221989602, 0.0013724429882131517, 0.0013315120013430715, 0.0013752839877270162, 0.001348260004306212, 0.0016451760020572692, 0.0013399360177572817, 0.0013735989923588932, 0.001348894991679117, 0.0014218110009096563, 0.0013799660082440823, 0.0013949249987490475, 0.0013610469759441912, 0.0014004310069140047, 0.0017840270011220127, 0.0013917730248067528, 0.0013711330248042941, 0.0013962200027890503, 0.0013845869980286807, 0.001398841995978728, 0.0013761130103375763, 0.0014202309830579907, 0.0013778400025330484, 0.0018109309894498438, 0.001390741002978757, 0.0014315330190584064, 0.0013594760093837976, 0.0014113790239207447, 0.0013735200045630336, 0.0013890839763917029, 0.0013686180172953755, 0.0013964819954708219, 0.0017894830089062452, 0.0013845910143572837, 0.0013626520230900496, 0.001410130993463099, 0.0014205339830368757];[0.05073462400468998, 0.05072111898334697, 0.05228153898497112, 0.051220396999269724, 0.05069995200028643, 0.051134426990756765, 0.05069047099095769, 0.050864921999163926, 0.05159060700680129, 0.05026273999828845, 0.05233885400230065, 0.05225267799687572, 0.05125441399286501, 0.05077624702244066, 0.05244093100191094, 0.05228202699800022, 0.051895938988309354, 0.05100856002536602, 0.05188596498919651, 0.05234053000458516, 0.05023903999244794, 0.05074645101558417, 0.050743947009323165, 0.05007613298948854, 0.05018068398931064, 0.05173176000243984, 0.050283009972190484, 0.050872327003162354, 0.050358003994915634, 0.0504778340109624, 0.05075687897624448, 0.05229456600500271, 0.052289383980678394, 0.05093604698777199, 0.0522664170130156, 0.05150178400799632, 0.0511153610132169, 0.052476934011792764, 0.05224371500662528, 0.05230565098463558, 0.0523884879949037, 0.05067135000717826, 0.05066494501079433, 0.05162852699868381, 0.05179249498178251, 0.050835437985369936, 0.05054841301171109, 0.05189913700451143, 0.0508016069943551, 0.05087278998689726];[0.05226610801764764, 0.051735182001721114, 0.05230684799607843, 0.05148434598231688, 0.05184530100086704, 0.05186968299676664, 0.051883578998968005, 0.05229751000297256, 0.05227322201244533, 0.05222119399695657, 0.052320318995043635, 0.05092097900342196, 0.05149471701588482, 0.05076288600685075, 0.05231850300333463, 0.051842208980815485, 0.05120955599704757, 0.05171769799198955, 0.05231004598317668, 0.050280320981983095, 0.050641812005778775, 0.05147056400892325, 0.05231859697960317, 0.05122227600077167, 0.05016995198093355, 0.050928367010783404, 0.05210453399922699, 0.05085757400956936, 0.05031396998674609, 0.0507420249923598, 0.05032898602075875, 0.05178378999698907, 0.05026501600514166, 0.05032649001805112, 0.05044508300488815, 0.05215300898998976, 0.050692460994469, 0.05031621901434846, 0.05096951700397767, 0.051545801979955286, 0.05221518798498437, 0.050284950993955135, 0.05187883198959753, 0.051611000002594665, 0.05144311400363222, 0.05118320698966272, 0.05168233401491307, 0.05082025899901055, 0.050151261006249115, 0.05153678200440481]
AuxLogits.conv1.conv;0.02206819801358506;0.002071936003630981;0.09174092300236225;0.1046462680096738;0.09388786535065112;0.8766764906884348;0.10709522423365436;[0.026981121016433463, 0.027014579012757167, 0.026832985982764512, 0.026832597999600694, 0.02739167501567863, 0.026573190989438444, 0.026918336981907487, 0.027020919980714098, 0.027027450007153675, 0.026651837019016966, 0.026836270990315825, 0.02694354800041765, 0.027062449022196233, 0.02710369901615195, 0.02736447798088193, 0.026827165973372757, 0.02693865602486767, 0.026603384991176426, 0.028340290009509772, 0.02648606800357811, 0.027193051006179303, 0.026469738979358226, 0.027093170006992295, 0.026618661999236792, 0.02206819801358506, 0.02697470600833185, 0.02645796598517336, 0.027073267003288493, 0.026715821004472673, 0.027176381991012022, 0.02683046698803082, 0.02691842700005509, 0.026957030000630766, 0.026776711019920185, 0.026896964001934975, 0.02694503200473264, 0.026726054988102987, 0.026689090998843312, 0.02675002400064841, 0.026762330991914496, 0.02685765697970055, 0.026734587008832023, 0.02770592999877408, 0.026640210999175906, 0.02740003098733723, 0.027197337010875344, 0.027213530003791675, 0.026749899989226833, 0.026953296997817233, 0.026907219988061115];[0.002120364981237799, 0.0021037640108261257, 0.00211524500628002, 0.0022369460202753544, 0.0021471780200954527, 0.0020884039986412972, 0.002216220978880301, 0.002122236997820437, 0.0021298130159266293, 0.0022045469959266484, 0.002137398987542838, 0.00211060798028484, 0.0022048499959055334, 0.002154855988919735, 0.0021167189988773316, 0.0021081879967823625, 0.0024351089959964156, 0.0022166699927765876, 0.002208691992564127, 0.0021077169803902507, 0.0021303459943737835, 0.002439564006635919, 0.002240974979940802, 0.0021314159967005253, 0.002111708017764613, 0.002106497995555401, 0.0021077049896121025, 0.0021365300053730607, 0.0021126179781276733, 0.0022004149795975536, 0.002148096013115719, 0.002125390019500628, 0.002549140015617013, 0.002139308984624222, 0.002104059007251635, 0.00221093199797906, 0.002167077997000888, 0.0020790600101463497, 0.002214891981566325, 0.0021581930050160736, 0.002071936003630981, 0.0022335510002449155, 0.0021822260168846697, 0.002415791997918859, 0.0021089549991302192, 0.0020835199975408614, 0.002105785009916872, 0.0020789540139958262, 0.0021039849962107837, 0.002078623016132042];[0.09278895799070597, 0.0933497020159848, 0.09174092300236225, 0.09175830200547352, 0.09267852696939372, 0.0923129270086065, 0.0923306769982446, 0.10687399399466813, 0.10635405202629045, 0.10722868499578908, 0.10615462495479733, 0.1068958260002546, 0.10561951698036864, 0.10602296702563763, 0.10612764101824723, 0.11113103904062882, 0.1000373330025468, 0.10675821301992983, 0.1057984689832665, 0.1061799279996194, 0.10700091801118106, 0.10616423000465147, 0.1061111860035453, 0.10617537499638274, 0.10690518000046723, 0.10615440699621104, 0.10608482398674823, 0.10608329603564925, 0.10601575899636373, 0.11410328903002664, 0.10590459298691712, 0.10627735999878496, 0.10616980798658915, 0.1069217220065184, 0.10665598401101306, 0.10611513003823347, 0.10683671597507782, 0.10680440303985961, 0.10621774499304593, 0.10592238701065071, 0.1057364969747141, 0.10690209901076742, 0.10460588199202903, 0.10616497599403374, 0.10625824198359624, 0.10615058298571967, 0.1060506789945066, 0.14743884798372164, 0.10561621200758964, 0.10580690696951933];[0.10613907501101494, 0.10619393998058513, 0.10608699501608498, 0.10613851697416976, 0.10611136900843121, 0.10644442003103904, 0.10638620203826576, 0.10588509499211796, 0.1060814889788162, 0.10641751598450355, 0.10682824594550766, 0.10640149400569499, 0.10564661596436054, 0.10593418698408641, 0.1046462680096738, 0.10692793200723827, 0.10565373799181543, 0.10605566299636848, 0.1066985790093895, 0.10682382600498386, 0.1051697509828955, 0.10664101896691136, 0.10686918604187667, 0.10664587499923073, 0.1060853459930513, 0.10628145499504171, 0.10622785094892606, 0.10612875904189423, 0.10621422601980157, 0.10617015999741852, 0.10632458995678462, 0.1059862760012038, 0.1071244379854761, 0.10621925999294035, 0.1061154340277426, 0.10676222702022642, 0.1062386580160819, 0.10688958902028389, 0.10607765000895597, 0.10702110099373385, 0.10669223195873201, 0.10557274898746982, 0.1069193730072584, 0.10668323101708665, 0.10605287499492988, 0.10680901099112816, 0.10648579598637298, 0.10623881500214338, 0.10618832398904487, 0.1066146130033303]
Mixed\_7a.branch3x3\_2.conv;0.01189218697254546;0.021917198988376185;0.9983862939989194;1.1292984369792975;1.8429914564053413;0.8840765747178857;2.084651385535751;[0.011939860007259995, 0.01189218697254546, 0.01234066000324674, 0.013184182986151427, 0.01406632800353691, 0.014653696009190753, 0.01589608399081044, 0.016396197024732828, 0.0161900780221913, 0.016775951022282243, 0.016952267003944144, 0.016910584003198892, 0.016920478985412046, 0.01735693702357821, 0.016972430021269247, 0.01697825000155717, 0.016805254999781027, 0.01674592201015912, 0.01692361297318712, 0.01701272898935713, 0.01679848600178957, 0.01677023299271241, 0.017373550013871863, 0.01673249201849103, 0.016980601998511702, 0.016970996977761388, 0.016868748993147165, 0.016769434994785115, 0.01678428499144502, 0.01675780999357812, 0.016959093016339466, 0.016766005021054298, 0.017055837000953034, 0.017036625999026, 0.01679022700409405, 0.01680741598829627, 0.01703456899849698, 0.016846520971739665, 0.01678538601845503, 0.01668128601158969, 0.016963887988822535, 0.016821107012219727, 0.01694618200417608, 0.016935590014327317, 0.016744926979299635, 0.016746831010095775, 0.016129316994920373, 0.016718095022952184, 0.01696818700293079, 0.017116528004407883];[0.022956291999435052, 0.02235422100056894, 0.022413235012209043, 0.022112139995442703, 0.02255303700803779, 0.022440464003011584, 0.022169542993651703, 0.022460412001237273, 0.02246584600652568, 0.022624948003794998, 0.022344458004226908, 0.022737324004992843, 0.0227371709770523, 0.022487485024612397, 0.022236463002627715, 0.0220993590191938, 0.022657825000351295, 0.022571545996470377, 0.022078530018916354, 0.022487912996439263, 0.022563856007764116, 0.02220194900291972, 0.023248926998348907, 0.022534565010573715, 0.022725537011865526, 0.02261090898537077, 0.022559547011042014, 0.02233768900623545, 0.022610793996136636, 0.0220708429988008, 0.023146975989220664, 0.022188266011653468, 0.022531748021719977, 0.02251586999045685, 0.0221421169990208, 0.022447499010013416, 0.023163613019278273, 0.022515231015859172, 0.02293328900123015, 0.02255093798157759, 0.0226893279759679, 0.02202989798388444, 0.022485074994619936, 0.022101473005022854, 0.022658861009404063, 0.022516606986755505, 0.022068467020289972, 0.023024761001579463, 0.022699235007166862, 0.021917198988376185];[1.1418824670254253, 1.1596774960344192, 1.141194791009184, 1.1571489460184239, 1.1505897030001506, 1.1641728529939428, 1.139318353991257, 1.145383202994708, 1.1474236299982294, 1.1540999650023878, 1.1496552210010123, 1.154244094970636, 1.1709465559688397, 1.1314932749955915, 1.149850998976035, 1.1465256559895352, 1.1395980660163332, 1.1555617360281758, 1.1648209939885419, 1.1490210339834448, 1.1390833339537494, 1.2081469949916936, 1.1626959670393262, 1.1451170809741598, 1.1733286419766955, 1.1597145429986995, 1.1423169960035011, 1.1498184039955959, 1.1551130250154529, 1.143223768012831, 0.9983862939989194, 1.1450254819937982, 1.1963227220112458, 1.1554867299855687, 1.1643312660162337, 1.1454966340097599, 1.1572574200108647, 1.1235832209640648, 1.15253449298325, 1.141970005031908, 1.1490723270107992, 1.1689611799956765, 1.1408818830095697, 1.1595128460030537, 1.1524804340151604, 1.1710973760054912, 1.147672970982967, 1.1466137369861826, 1.1538222189992666, 1.1562107300269417];[1.14507841996965, 1.178879651997704, 1.1673925030045211, 1.1418392709747422, 1.141973068995867, 1.1528527989867143, 1.1337886700057425, 1.170286437991308, 1.1351351019693539, 1.150472692999756, 1.1627129499975126, 1.1821659069973975, 1.1546558590198401, 1.1634018379845656, 1.1529331049823668, 1.1520636639907025, 1.19809667597292, 1.1316013759642374, 1.150550798047334, 1.1494566010078415, 1.1853264170058537, 1.1558480290404987, 1.1395440350170247, 1.1487592320190743, 1.144370074995095, 1.1395695719693322, 1.1448570500360802, 1.1645132010162342, 1.1378507149929646, 1.163762404001318, 1.1484136730141472, 1.1626550169894472, 1.1765919650206342, 1.139016876986716, 1.154427808971377, 1.1589995739923324, 1.1372697029728442, 1.1713058690074831, 1.1404781409946736, 1.15222317003645, 1.2242168230004609, 1.1648562330228742, 1.164874851994682, 1.1432974500348791, 1.1444234780210536, 1.1690976089739706, 1.1813116879784502, 1.1427943969902117, 1.1292984369792975, 1.1404542700038292]
Mixed\_7a.branch7x7x3\_4.conv;0.007663096999749541;0.018238502001622692;0.6865451909834519;0.6920089859922882;2.380043212583476;0.9921044450008093;2.3989845268574865;[0.007739001011941582, 0.0077545880049001426, 0.00776042600045912, 0.008341817010659724, 0.007755736995022744, 0.007663260999834165, 0.007750611985102296, 0.007764923007925972, 0.007663096999749541, 0.007687304023420438, 0.00783480002428405, 0.00817613399703987, 0.00854973599780351, 0.00887810901622288, 0.009049400978256017, 0.009215269004926085, 0.009523750020889565, 0.00947771201026626, 0.00983453300432302, 0.009880355995846912, 0.009830490977037698, 0.009830192982917652, 0.01007580797886476, 0.010192512010689825, 0.01004887101589702, 0.01019042800180614, 0.010021344001870602, 0.01018422597553581, 0.010078355990117416, 0.01018346199998632, 0.010001890012063086, 0.010207625979091972, 0.009980356990126893, 0.010177015006775036, 0.009887235995847732, 0.010222233016975224, 0.009915778995491564, 0.01023331200121902, 0.009885984007269144, 0.010182021971559152, 0.009847520006587729, 0.010217050992650911, 0.009831792005570605, 0.010194895003223792, 0.0099207769962959, 0.010168765991693363, 0.01022152102086693, 0.010215021000476554, 0.009882712009130046, 0.01018817099975422];[0.01879278101841919, 0.018737161997705698, 0.018595737987197936, 0.018636094988323748, 0.0183911650092341, 0.018662832997506484, 0.01838753098854795, 0.0185772429977078, 0.018858238006941974, 0.01849018200300634, 0.018544049002230167, 0.018579736992251128, 0.018870451021939516, 0.018828867003321648, 0.01858205601456575, 0.018346379016293213, 0.018602455995278433, 0.01871843499247916, 0.018976475024828687, 0.01876584001001902, 0.018763992004096508, 0.01902379098464735, 0.018355406005866826, 0.01879624999128282, 0.01859601799515076, 0.018725784990238026, 0.018906343990238383, 0.018410013028187677, 0.018718606006586924, 0.01894134099711664, 0.019281232001958415, 0.018603413016535342, 0.018496945995138958, 0.018559705989900976, 0.018631155020557344, 0.01856374100316316, 0.018515614996431395, 0.01859894400695339, 0.018584452976938337, 0.01904593998915516, 0.0184389459900558, 0.018238502001622692, 0.018921191978733987, 0.018440044979797676, 0.018736052996246144, 0.01864268397912383, 0.018651927006430924, 0.018329199985601008, 0.01869663200341165, 0.018556216004071757];[0.6940285059972666, 0.7000221319904085, 0.7040098409925122, 0.7046804999990854, 0.6960055909876246, 0.7015727249963675, 0.7046270320133772, 0.7043718879867811, 0.7052745009714272, 0.714187770994613, 0.7008567649754696, 0.7146212149818894, 0.7436863879847806, 0.7003339279908687, 0.7079661579919048, 0.6914763380191289, 0.7034503699978814, 0.6945647449756507, 0.6951586820068769, 0.7023929709976073, 0.6960955299728084, 0.7067010109894909, 0.6945510849764105, 0.7014815310249105, 0.6985606219968759, 0.7070827840070706, 0.7040687120170332, 0.6865451909834519, 0.7885424410342239, 0.6906285299919546, 0.7115597689989954, 0.6921194679744076, 0.6990636859554797, 0.7005594519723672, 0.714032251999015, 0.6983733579691034, 0.7063047310221009, 0.6969116920081433, 0.7130104289681185, 0.7015033350035083, 0.7120622899965383, 0.6970827389741316, 0.7128293159767054, 0.7023105419939384, 0.7099368019844405, 0.711460830993019, 0.6928085619874764, 0.7086397190287244, 0.7030988759652246, 0.7020036040048581];[0.7182406759820879, 0.7049186440126505, 0.7131022680259775, 0.7106516769854352, 0.704372135020094, 0.7174655089620501, 0.7061383230029605, 0.6977462229842786, 0.7113198669685517, 0.7004978459735867, 0.71044673002325, 0.754071644943906, 0.7317679109983146, 0.6933640950010158, 0.7021249469544273, 0.7007818389975, 0.7099873620027211, 0.7240578639612067, 0.7334440250415355, 0.7084932020225096, 0.7109473299933597, 0.695963762991596, 0.6935289420071058, 0.7077715060149785, 0.6993510289757978, 0.7018225559731945, 0.692707906011492, 0.7060867949621752, 0.6951797080109827, 0.7200520260084886, 0.7049370219756383, 0.6969927350291982, 0.6923172079841606, 0.7237987139960751, 0.7005569580069277, 0.7005747030489147, 0.7033095519873314, 0.6930818490218371, 0.6930497529974673, 0.7046616770385299, 0.7046235960151535, 0.6920089859922882, 0.7012055840168614, 0.7073616300185677, 0.7043074039975181, 0.703274624014739, 0.7015393130131997, 0.7084225269791204, 0.7059040670283139, 0.718907319009304]
Mixed\_7b.branch1x1.conv;0.008999727986520156;0.009976445988286287;0.29239165101898834;0.2918331029941328;1.1085275025233057;1.0019139296369226;1.106409911802522;[0.008999727986520156, 0.009213287994498387, 0.009322581987362355, 0.00927173302625306, 0.009314836002886295, 0.009317766991443932, 0.009303127008024603, 0.009340690012322739, 0.009181907982565463, 0.00923396399593912, 0.009210332005750388, 0.009220698004355654, 0.009350567997898906, 0.009194988990202546, 0.009186773997498676, 0.009225788002368063, 0.009211804979713634, 0.00917619201936759, 0.00913403500453569, 0.00930026700370945, 0.009581894002621993, 0.009635551978135481, 0.00985481301904656, 0.009831998002482578, 0.009860522986855358, 0.010118095990037546, 0.010152172006200999, 0.010090297000715509, 0.010135207005077973, 0.010089380986755714, 0.01509809200069867, 0.010082527995109558, 0.010200933000305668, 0.010096729994984344, 0.010130048991413787, 0.010158665012568235, 0.010164165025344118, 0.010108550981385633, 0.010225251986412331, 0.010105799010489136, 0.010137770004803315, 0.010142334998818114, 0.010142293991521, 0.010100092011271045, 0.010129998001502827, 0.010102761996677145, 0.01017550498363562, 0.010164979990804568, 0.010166602005483583, 0.01015869399998337];[0.01065900901448913, 0.010005952994106337, 0.010028681019321084, 0.00998124698526226, 0.010092622018419206, 0.010059887979878113, 0.010027901007561013, 0.010089888994116336, 0.010046879993751645, 0.010092312004417181, 0.01009352199616842, 0.010021032008808106, 0.010038734006229788, 0.010012819024268538, 0.010060068016173318, 0.010074095014715567, 0.01034538698149845, 0.010054063983261585, 0.010001729999203235, 0.010043135000159964, 0.009985737007809803, 0.009992615989176556, 0.009993515006499365, 0.010044144000858068, 0.009995522996177897, 0.009976445988286287, 0.010003970994148403, 0.010067966999486089, 0.010024702991358936, 0.010009162011556327, 0.009994837979320437, 0.010032945981947705, 0.009994138003094122, 0.010041067987913266, 0.009995845990488306, 0.00999629800207913, 0.010050114011391997, 0.010025853989645839, 0.010078705992782488, 0.010026213014498353, 0.010009805002482608, 0.010005894990172237, 0.010059575986815616, 0.010034019011072814, 0.010036476014647633, 0.010046041978057474, 0.010009463003370911, 0.010016800020821393, 0.010075522994156927, 0.010049581003841013];[0.29239165101898834, 0.29800314499880187, 0.2953055030084215, 0.2952288319938816, 0.2940286890079733, 0.294269992999034, 0.29404203497688286, 0.29374574800021946, 0.2980309870035853, 0.2938077140133828, 0.2962321200175211, 0.29665365599794313, 0.2973954110057093, 0.29537548701046035, 0.2942514759779442, 0.2936656370002311, 0.2948853819980286, 0.29365574597613886, 0.29340634401887655, 0.29254421999212354, 0.29300825399695896, 0.29395479601225816, 0.2942008599929977, 0.2948503149964381, 0.29470523798954673, 0.29615575398202054, 0.2942574239859823, 0.29973527500987984, 0.2934350769792218, 0.2933872539724689, 0.29315042798407376, 0.29311792098451406, 0.29498797201085836, 0.29826670000329614, 0.29498833999969065, 0.29530694300774485, 0.29513584199594334, 0.2932904750050511, 0.29581036799936555, 0.29663911199895665, 0.2957482830097433, 0.29303958601667546, 0.29292998398886994, 0.29255331298918463, 0.2949174600071274, 0.2933768090151716, 0.29427628801204264, 0.29733014601515606, 0.2930213919898961, 0.29540160499163903];[0.29401422999217175, 0.29822869700728916, 0.29719218201353215, 0.2929782949795481, 0.2943272019911092, 0.29446974900201894, 0.29324121700483374, 0.2967147860035766, 0.2937535170058254, 0.2953452859946992, 0.2933445390081033, 0.29459152699564584, 0.2950698159984313, 0.29246642900398, 0.2977918359974865, 0.2962710020074155, 0.2966476579895243, 0.2949388950073626, 0.2953259609930683, 0.29549498300184496, 0.2963039750175085, 0.29346461599925533, 0.2969896709837485, 0.2989155820105225, 0.29385968699352816, 0.29410515798372217, 0.2964532850019168, 0.2975494290003553, 0.29483960699872114, 0.2993429749913048, 0.29708517200197093, 0.301097215997288, 0.2926832480006851, 0.2944069069926627, 0.2929664849943947, 0.29919338499894366, 0.2949274489947129, 0.2935104079951998, 0.2946757439931389, 0.29251196500263177, 0.2932717610092368, 0.29383257299195975, 0.29364065401023254, 0.29418237099889666, 0.2937180169974454, 0.29418073597480543, 0.29621280400897376, 0.29574267999851145, 0.29429830698063597, 0.2918331029941328]
Mixed\_7b.branch3x3\_1.conv;0.010055068996734917;0.011067257990362123;0.3469630640174728;0.34697042699554004;1.1006645497863699;0.9999787792344984;1.1006879072263396;[0.010055068996734917, 0.010714268020819873, 0.010606163996271789, 0.010715403012000024, 0.010567639983491972, 0.0104730169987306, 0.01076327997725457, 0.011089476989582181, 0.011083216988481581, 0.01137330400524661, 0.011413233005441725, 0.011370827996870503, 0.011725641001248732, 0.011880910024046898, 0.01182227602112107, 0.011886211024830118, 0.011826283996924758, 0.011897880001924932, 0.011818747996585444, 0.011697636015014723, 0.011831295996671543, 0.011702880001394078, 0.011819484003353864, 0.011769694014219567, 0.011822661996120587, 0.011891166999703273, 0.011700494011165574, 0.011888771987287328, 0.011686999001540244, 0.011931590008316562, 0.01168679300462827, 0.011711142025887966, 0.011688370985211805, 0.011877996992552653, 0.011678733018925413, 0.01188886901945807, 0.011660398013191298, 0.011884420004207641, 0.011718752008164302, 0.011893320013768971, 0.011661970987915993, 0.011900565994437784, 0.011717785993823782, 0.01188015699153766, 0.011680664989398792, 0.011883141996804625, 0.011663201003102586, 0.011887932021636516, 0.011679969989927486, 0.01210046000778675];[0.011751634010579437, 0.011371750995749608, 0.011509174975799397, 0.011370799009455368, 0.011416894994908944, 0.011365777987521142, 0.011451633996330202, 0.011362858000211418, 0.011450566991697997, 0.011361088021658361, 0.011403196986066177, 0.011433991021476686, 0.011386091995518655, 0.011366188991814852, 0.01145510099013336, 0.011417133006034419, 0.011413972999434918, 0.01145196400466375, 0.011431286984588951, 0.011362308025127277, 0.011399736016755924, 0.011487264011520892, 0.011393464024877176, 0.011396749992854893, 0.011410478997277096, 0.011384354991605505, 0.011412007006583735, 0.011370177002390847, 0.011375744972610846, 0.011352415021974593, 0.011426783981733024, 0.011428503989009187, 0.011437854001997039, 0.011377354996511713, 0.011436316999606788, 0.011341110017383471, 0.011395710986107588, 0.011366847989847884, 0.011398075002944097, 0.011444200004916638, 0.01143863599281758, 0.01138356002047658, 0.011405626981286332, 0.02028889101347886, 0.01992062499630265, 0.011092497006757185, 0.011067257990362123, 0.01106943900231272, 0.011077256000135094, 0.011281323997536674];[0.35322760700364597, 0.35397321701748297, 0.34804146201349795, 0.35161169100319967, 0.3512525789847132, 0.3469630640174728, 0.3485030120064039, 0.3477857740072068, 0.3477224450034555, 0.34792756001115777, 0.3481286930036731, 0.35083586402470246, 0.3479639059805777, 0.34898621900356375, 0.3492214430007152, 0.3489799239905551, 0.348145319003379, 0.3477273320022505, 0.35211541899479926, 0.34827595300157554, 0.34876090398756787, 0.34954898498835973, 0.3497723290056456, 0.3521454019937664, 0.3481712840148248, 0.34870928901364096, 0.34897428899421357, 0.3472725809842814, 0.3513243609922938, 0.34842254998511635, 0.3498906099994201, 0.3503829270193819, 0.3475086350226775, 0.34818409400759265, 0.348567249980988, 0.3509790399984922, 0.3487942909996491, 0.3506732009991538, 0.3484422320034355, 0.3482133889920078, 0.34782010701019317, 0.3486950600054115, 0.3492147070064675, 0.34814264299347997, 0.3477903669991065, 0.34859947400400415, 0.34989086000132374, 0.34707503399113193, 0.34767884502070956, 0.3491057910141535];[0.34770032798405737, 0.351705826993566, 0.3483730939915404, 0.34757834300398827, 0.3477029549831059, 0.34761599299963564, 0.34772342100040987, 0.34887657000217587, 0.34873162701842375, 0.3517424979945645, 0.34783210000023246, 0.3473978410183918, 0.34930872899712995, 0.3478942129877396, 0.350756772008026, 0.3474897500127554, 0.34798820500145666, 0.3476110810006503, 0.34713015699526295, 0.3484043499920517, 0.34721365000586957, 0.34952305699698627, 0.3504586479975842, 0.35565052001038566, 0.3504570199875161, 0.3491839689959306, 0.3480503630125895, 0.34721575101139024, 0.3484081650094595, 0.3472104159882292, 0.350139679008862, 0.3482642410090193, 0.34877372201299295, 0.34889690700219944, 0.3474680559884291, 0.3535350359743461, 0.3482858109928202, 0.3481610319868196, 0.3483681429934222, 0.3504921039857436, 0.34697042699554004, 0.34774736198596656, 0.3472005540097598, 0.3478048389952164, 0.3486348690057639, 0.35013137699570507, 0.3493616330088116, 0.34844861802412197, 0.3504843979899306, 0.35374221301754005]
Mixed\_7b.branch3x3\_2a.conv;0.00877423697966151;0.012862264004070312;2.1676826759940013;1.930231303005712;1.465912538478817;1.1230170563592743;1.3053341711756192;[0.0089638140052557, 0.00877423697966151, 0.008976133016403764, 0.009523811022518203, 0.01006353399134241, 0.010400239989394322, 0.010776303999591619, 0.011133494001114741, 0.012340338987996802, 0.012408807000610977, 0.012977339996723458, 0.012700985971605405, 0.012918863008962944, 0.012774490984156728, 0.012658722989726812, 0.0127305040077772, 0.01276409300044179, 0.012664127018069848, 0.012796419992810115, 0.012778726988472044, 0.012796271999832243, 0.01275564098614268, 0.012766434025252238, 0.012817930022720248, 0.012813900015316904, 0.012842213007388636, 0.012812569009838626, 0.012824453006032854, 0.012740655976813287, 0.012706942012300715, 0.012814967980375513, 0.012796372990123928, 0.012830314022721723, 0.012757455988321453, 0.01279476800118573, 0.012772160989698023, 0.012779523996869102, 0.012748035020194948, 0.012803722987882793, 0.012698213016847149, 0.012818146002246067, 0.012758173019392416, 0.012924815993756056, 0.012859014997957274, 0.012977279984625056, 0.012702884996542707, 0.012876092980150133, 0.012765797000611201, 0.012812965986086056, 0.012750531983328983];[0.013233826000941917, 0.014013845997396857, 0.013571404007961974, 0.013197361986385658, 0.013214092992711812, 0.014331398997455835, 0.013973532011732459, 0.020578958006808534, 0.01955710898619145, 0.01857500697951764, 0.012879363988758996, 0.013321465987246484, 0.012862264004070312, 0.013203023001551628, 0.013187156990170479, 0.013664794998476282, 0.01318220401299186, 0.013602810999145731, 0.013192404992878437, 0.013614736002637073, 0.013221384986536577, 0.01425055498839356, 0.013655832997756079, 0.013523172005079687, 0.013873452000552788, 0.0137885200092569, 0.013215225015301257, 0.014048219978576526, 0.013382656004978344, 0.013914454000769183, 0.013772678998066112, 0.013193184015108272, 0.013551298005040735, 0.013193208986194804, 0.013789232994895428, 0.013729348982451484, 0.01322810901910998, 0.013523034023819491, 0.013179914007196203, 0.013820339983794838, 0.01367886399384588, 0.013184695009840652, 0.013541846012230963, 0.013780295994365588, 0.01360168500104919, 0.013479338987963274, 0.013168962992494926, 0.013591249007731676, 0.013839138991897926, 0.013994275010190904];[2.3772519179910887, 2.505045643047197, 2.444250929984264, 2.4562144310039002, 2.385606847004965, 2.408354209008394, 2.4630059430201072, 2.4675804049766157, 2.4656857869995292, 2.536868561001029, 2.3827168499992695, 2.393253793969052, 2.4049191279918887, 2.4194008549966384, 2.1676826759940013, 2.435641151998425, 2.3950334260007367, 2.4032767839962617, 2.4846448849712033, 2.503860917960992, 2.452605111990124, 2.4705060770211276, 2.4407412829750683, 2.4909939960343763, 2.512145087006502, 2.3539152839803137, 2.389607765013352, 2.4941487970063463, 2.472581417998299, 2.498610443988582, 2.272913437016541, 2.463394046993926, 2.4403486169758253, 2.517112569999881, 2.5138205219991505, 2.4977385719830636, 2.438295832980657, 2.4913423210091423, 2.444161241990514, 2.501283819990931, 2.4542164519953076, 2.4984263420046773, 2.4779925899929367, 2.48794453201117, 2.463679538021097, 2.4538535860192496, 2.4178484579606447, 2.4632338409719523, 2.465279639029177, 2.4145887450140435];[2.507982550014276, 2.451471063977806, 2.4327578470110893, 2.482413429010194, 2.4446404660120606, 2.3878250559791923, 2.3969679480069317, 2.3947356769931503, 2.40966586797731, 2.5243545019766316, 2.4347280130023137, 2.4872743189916946, 2.382135934982216, 2.3984276879928075, 2.4584420149913058, 2.4340908850135747, 2.4341902650194243, 2.4336171520117205, 2.442660836997675, 1.930231303005712, 2.4644526389893144, 2.4273993739916477, 2.233580920001259, 2.4822022449807264, 2.4514925749972463, 2.511965911980951, 2.4134174350183457, 2.4616520870185923, 2.406471640977543, 2.5203544800169766, 2.4523308119969442, 2.3890534639940597, 2.414433330995962, 2.474636683036806, 2.45312615801231, 2.4759000379999634, 2.507881999015808, 2.2710239680018276, 2.3999771359958686, 1.9824797470355406, 2.371138852002332, 2.417349313996965, 2.4625041619874537, 2.4581596290227026, 2.4987516100227367, 2.4864414960029535, 2.5539231020084117, 2.4565503270132467, 2.4568160400085617, 2.32251203598571]
Mixed\_7b.branch3x3\_2b.conv;0.008871098980307579;0.014212515990948305;0.8239171640016139;0.8434741699893493;1.6021144643406433;0.9768137464268972;1.6401432414327128;[0.008871098980307579, 0.009249605005607009, 0.008994784991955385, 0.008919714018702507, 0.00942826402024366, 0.009961456002201885, 0.010437819990329444, 0.010771567991469055, 0.011273505981080234, 0.011702179006533697, 0.011827406997326761, 0.012070825992850587, 0.013044430990703404, 0.013570832001278177, 0.012906103977002203, 0.012097499013179913, 0.01277019502595067, 0.012243682984262705, 0.012049259996274486, 0.013073358975816518, 0.013185728021198884, 0.012248977000126615, 0.012273355008801445, 0.01302666199626401, 0.012791862012818456, 0.012181297002825886, 0.012162764993263409, 0.012971278978511691, 0.012087907001841813, 0.012990963004995137, 0.012064188020303845, 0.012166895990958437, 0.013497350009856746, 0.01305948500521481, 0.012221826997119933, 0.01301528001204133, 0.01296731800539419, 0.013008242996875197, 0.012952333985595033, 0.01217415402061306, 0.012220978998811916, 0.013007636007387191, 0.012173208000604063, 0.01304202401661314, 0.012154233001638204, 0.013001832994632423, 0.012812733999453485, 0.012993044016184285, 0.012341613008175045, 0.013555108016589656];[0.015238542022416368, 0.015435217006597668, 0.015249288990162313, 0.014547653001500294, 0.014981151005486026, 0.014231920999009162, 0.015242596011376008, 0.014823933015577495, 0.014898989000357687, 0.014778402983210981, 0.015115471003809944, 0.015043366001918912, 0.014571473991964012, 0.014810100983595476, 0.014852667023660615, 0.014970303978770971, 0.01505223597632721, 0.014838015980785713, 0.014605467993533239, 0.014227142004529014, 0.01463418299681507, 0.01506319601321593, 0.014780604979023337, 0.014817096991464496, 0.01526673199259676, 0.014881334995152429, 0.014855248999083415, 0.014239117997931316, 0.015210810990538448, 0.01476889499463141, 0.014829344989266247, 0.014834137982688844, 0.01520293700741604, 0.014311436010757461, 0.015327378001529723, 0.014738383004441857, 0.014866415003780276, 0.014812113979132846, 0.015210659010335803, 0.015128878992982209, 0.01429031798033975, 0.014212515990948305, 0.01518656499683857, 0.014225420978618786, 0.014301255985628814, 0.01508326199837029, 0.01514460999169387, 0.01421418398967944, 0.014331235986901447, 0.014560119016095996];[0.9441584099840838, 0.9664306260237936, 0.9817016999877524, 0.9400623649999034, 1.0318493619852234, 1.003497466997942, 0.9191159389738459, 1.0025774679961614, 0.9375622420047875, 1.0248984649952035, 1.032215463987086, 0.9989296190033201, 0.9793123369745445, 0.9097362449974753, 0.9604661419580225, 1.0446224829938728, 0.9998254529782571, 1.0095949300157372, 0.9673984440159984, 0.9743860299931839, 0.9494355200149585, 0.8641994450008497, 0.9866966470144689, 0.9394749659986701, 0.8782465620024595, 1.0025374110264238, 1.0366840299975593, 0.9528112859989051, 1.0507522350235377, 0.9545376320020296, 1.0544333510042634, 0.9802451439900324, 0.9550050789839588, 0.9223753999976907, 0.9951034359983169, 0.8239171640016139, 0.9696259550109971, 0.9563023670052644, 0.962806947005447, 1.0392892610107083, 0.9566099149815273, 0.9338953690021299, 0.9401441490044817, 1.022143674956169, 0.9940842909854837, 0.919417291006539, 0.9659978870186023, 0.9371056239760946, 0.9090589099796489, 0.9927878510206938];[1.05872047401499, 1.142181408999022, 1.1217994239996187, 0.9459946409915574, 0.9570964790182188, 1.0219075130007695, 0.9910857759823557, 0.9999840189702809, 1.0151845509826671, 1.111253631010186, 1.0442089099960867, 0.9122922449896578, 0.951292153011309, 0.9496772610000335, 1.0206866029766388, 0.9584835279965773, 1.0445829610107467, 1.0079623909841757, 0.9293859960162081, 1.10111654602224, 0.9595361259998754, 0.938014841027325, 0.9144932329945732, 0.9089175639674067, 0.9696755510231014, 1.0238651740073692, 0.9510960720072035, 1.008036705025006, 0.9854727569618262, 0.8434741699893493, 0.9962142540316563, 0.9243347039737273, 0.9350839940016158, 0.9405904859886505, 1.0656574740132783, 1.0477006329747383, 0.9655664500023704, 0.935313571972074, 0.9451916450052522, 0.9594239740108605, 0.9468754609988537, 0.9622463869745843, 1.0418854390154593, 0.9403387659986038, 1.0096220020204782, 0.9442534100089688, 0.9180140800017398, 1.0268231939990073, 0.9998251239885576, 0.9871247189876158]
Mixed\_7b.branch3x3dbl\_1.conv;0.011626940016867593;0.012967255024705082;0.4012618819833733;0.4018017739872448;1.1152766769152545;0.998656322498246;1.1167772654012444;[0.011685880977893248, 0.011641324002994224, 0.01197243298520334, 0.011820305982837453, 0.011877304001245648, 0.011684580997098237, 0.011880611011292785, 0.011952263012062758, 0.03501278700423427, 0.011626940016867593, 0.011989216989604756, 0.011896020005224273, 0.011906271014595404, 0.012255114008439705, 0.012405924004269764, 0.012768866989063099, 0.013108307990478352, 0.013292292976984754, 0.013518691004719585, 0.013523482979508117, 0.013481870002578944, 0.01357905101031065, 0.013612966984510422, 0.01391939099994488, 0.013766677002422512, 0.01385985902743414, 0.013819088984746486, 0.01387965100002475, 0.013811068987706676, 0.013937254989286885, 0.01439275301527232, 0.013955132017144933, 0.01381388001027517, 0.0138986190140713, 0.013815818005241454, 0.013829211995471269, 0.013855721015715972, 0.013836678001098335, 0.013763697992544621, 0.01384633601992391, 0.013813401979859918, 0.014035353000508621, 0.013813181984005496, 0.0139220500132069, 0.013766948017291725, 0.0137930290075019, 0.013922637008363381, 0.013775374973192811, 0.013722592004342005, 0.01377099400269799];[0.013174873980460688, 0.013237450999440625, 0.013221132016042247, 0.013294247997691855, 0.01322472098399885, 0.01329554000403732, 0.01322868000715971, 0.013272263982798904, 0.013011313014430925, 0.01326770699233748, 0.013014256983296946, 0.013075873983325437, 0.013025273015955463, 0.013101315009407699, 0.013203063019318506, 0.013116567977704108, 0.013240236003184691, 0.013034831004915759, 0.013043479004409164, 0.013099976000376046, 0.013193032995332032, 0.013009871996473521, 0.01306368299992755, 0.013257963000796735, 0.013266065012430772, 0.013112927001202479, 0.013059638004051521, 0.013255684985779226, 0.013045825995504856, 0.01310681301401928, 0.013179314002627507, 0.013053066009888425, 0.012983180000446737, 0.01305494099506177, 0.013047693006228656, 0.013082719000522047, 0.013076793984510005, 0.013241053005913273, 0.012967255024705082, 0.013039029989158735, 0.01308058699942194, 0.014718302991241217, 0.013193991995649412, 0.013029294990701601, 0.013179319998016581, 0.01301346899708733, 0.013037521013757214, 0.013088162988424301, 0.013283121021231636, 0.013252709002699703];[0.40146598301362246, 0.4023680849932134, 0.40162039001006633, 0.4068116199923679, 0.4020934930013027, 0.40557973299291916, 0.4027991989860311, 0.40745337097905576, 0.40256245000637136, 0.4059552770049777, 0.40832835098262876, 0.40330199399613775, 0.4058006160194054, 0.403676137997536, 0.40367663200595416, 0.4038045240158681, 0.4061593929945957, 0.4024883260135539, 0.4065962720196694, 0.40446807799162343, 0.4038442210003268, 0.40691271101241, 0.4036408409883734, 0.4032702390104532, 0.4037194480188191, 0.40320568601600826, 0.40428335400065407, 0.4017265280126594, 0.40225226199254394, 0.40569204499479383, 0.40355307899881154, 0.4039995149942115, 0.40282971199485473, 0.40232344600372016, 0.4068499499990139, 0.40292684399173595, 0.4012618819833733, 0.40374863299075514, 0.4026085749792401, 0.4024553679919336, 0.4030673879897222, 0.40323337601148523, 0.40465546198538505, 0.4036887960101012, 0.40315803297562525, 0.40338346202042885, 0.4039910849824082, 0.40306891099317, 0.40199650698923506, 0.407053517003078];[0.4030244190071244, 0.4045592049951665, 0.4025245249795262, 0.40398923598695546, 0.4030903770180885, 0.40236053298576735, 0.4082229310006369, 0.4103853889973834, 0.40268147599999793, 0.4018372250138782, 0.40234668500488624, 0.4028880149999168, 0.4034160430019256, 0.4047700770024676, 0.4041722630208824, 0.4037763010128401, 0.403383508004481, 0.4018017739872448, 0.4019567920186091, 0.4029727409943007, 0.4030662889999803, 0.40499108700896613, 0.4024012110021431, 0.4065955799887888, 0.40518593799788505, 0.4039197569945827, 0.40366541300318204, 0.41646437399322167, 0.4029626539850142, 0.4039222839928698, 0.40274657399277203, 0.4044244439864997, 0.40238278900505975, 0.40331242998945527, 0.4028796619968489, 0.4025647719972767, 0.40867561800405383, 0.40233775199158117, 0.40437351900618523, 0.4024068489961792, 0.4034891909977887, 0.40419187099905685, 0.4053828229953069, 0.40371856701676734, 0.4051289769995492, 0.40401360200485215, 0.4030979009985458, 0.40272790801827796, 0.4024990870093461, 0.40701826600707136]
Mixed\_7b.branch3x3dbl\_2.conv;0.026320256001781672;0.03794159399694763;1.9029280569811817;1.9112716100062244;1.4415359027807058;0.9956345539894168;1.4478564419089344;[0.026320256001781672, 0.030093358014710248, 0.03468704200349748, 0.036235637991921976, 0.037444153014803305, 0.03746141699957661, 0.0376191430259496, 0.03732314400258474, 0.03732985697570257, 0.03741110299597494, 0.03766591800376773, 0.03734333399916068, 0.03739230698556639, 0.03731462801806629, 0.03728473000228405, 0.037480444996617734, 0.037460914987605065, 0.03726354899117723, 0.03743556499830447, 0.037566909013548866, 0.03737038798863068, 0.03768339002272114, 0.03737322098459117, 0.03743264501099475, 0.03741166301188059, 0.03610578700318001, 0.0374260850076098, 0.03731273100129329, 0.03729504099464975, 0.03806866699596867, 0.037620885006617755, 0.0375062910025008, 0.037244487000862136, 0.03756312601035461, 0.03735358300036751, 0.03734908500337042, 0.03725015599047765, 0.037293557019438595, 0.037269266991643235, 0.0374539390031714, 0.03738846199121326, 0.03740434398059733, 0.037675642990507185, 0.03752680798061192, 0.03766439598985016, 0.037482227984583005, 0.03728116498677991, 0.038165117002790794, 0.0376846439903602, 0.037426584982313216];[0.03803818198502995, 0.038023064989829436, 0.038122263009427115, 0.037984421011060476, 0.038076898985309526, 0.03804545398452319, 0.038053480006055906, 0.037982637993991375, 0.03810621998854913, 0.03806696899118833, 0.038080489001004025, 0.03813254399574362, 0.03806374702253379, 0.03808834301889874, 0.038114380004117265, 0.03802676300983876, 0.03817513000103645, 0.03813040198292583, 0.038368214009096846, 0.03804512898204848, 0.03811058899736963, 0.0381083230022341, 0.038089632987976074, 0.037981734989443794, 0.038148154999362305, 0.03801042499253526, 0.03809487400576472, 0.03797403702628799, 0.03808205499080941, 0.03798107200418599, 0.0384151509788353, 0.03794159399694763, 0.03817331901518628, 0.038017213984858245, 0.03814223100198433, 0.03797976698842831, 0.03807948701432906, 0.03897633601445705, 0.03811004298040643, 0.03801249197567813, 0.03804520101402886, 0.0379885479924269, 0.038400387013098225, 0.037970743025653064, 0.03806130701559596, 0.03801948201726191, 0.03810053502093069, 0.038018077990273014, 0.03806621499825269, 0.037960371002554893];[1.9227987870108336, 1.986406456999248, 1.9212890420167241, 1.9441984400036745, 1.966505839023739, 1.908310889994027, 1.9825735409976915, 1.933661535003921, 1.932256624015281, 1.9695615800155792, 1.9194645849929657, 1.9335395780217368, 1.925265979982214, 1.9210310080379713, 1.9950383380055428, 2.0271979329991154, 1.922572730021784, 1.9467554519942496, 1.9474290819780435, 2.032343751983717, 1.9973793029785156, 1.9112605959526263, 1.9327003460202832, 1.9261514719983097, 2.0465985279879533, 1.9304309690196533, 1.9328915489895735, 2.0135401759762317, 1.918347052007448, 1.980750729009742, 1.9281289080099668, 1.987650428985944, 1.9300742399937008, 1.9332689579750877, 1.9262496730079874, 1.9635451679932885, 1.9356283799861558, 2.0125324340187944, 1.9300997969985474, 1.9280058460135479, 1.934228077006992, 1.9368524769961368, 1.9336955040052999, 1.924821199994767, 1.9684975180134643, 1.979118481016485, 1.9029280569811817, 1.929085127019789, 1.9414389629964717, 1.993356440012576];[1.9906148300215136, 1.9878159000363667, 1.9526782429602463, 2.0021192679996602, 1.923829751991434, 1.9961079070344567, 1.9843163290061057, 2.0097170640074182, 1.9809568199852947, 1.9869874930009246, 1.9268352490034886, 1.9410319839953445, 1.9745789160369895, 1.9823658039676957, 1.9226032970182132, 1.924103052006103, 1.9231734880013391, 1.9313308329728898, 1.9268536269955803, 1.9195078240009025, 1.9838969020056538, 1.9308327930048108, 1.920685600984143, 1.9495204570121132, 2.000874165998539, 1.999721383996075, 1.9272095820051618, 1.9338785820291378, 1.9264832429762464, 1.9307460659765638, 1.9393207440152764, 1.9428475400200114, 1.9948406410112511, 1.9294044549460523, 1.9405377309885807, 1.9334805950056762, 1.9313023789436556, 1.913744029996451, 2.0132183429959696, 1.9112716100062244, 1.916891351022059, 1.9273238619789481, 1.9463929650082719, 1.920135787979234, 2.0108730859938078, 1.9204807520436589, 2.043359422998037, 1.9185741480032448, 1.9356491050275508, 1.9185626890393905]
Mixed\_7b.branch\_pool.conv;0.006412718998035416;0.007036793977022171;0.18013448099372908;0.1809220120194368;1.0973183105603013;0.9956471243221465;1.1021156831114982;[0.006412718998035416, 0.006898955994984135, 0.006540971022332087, 0.006536792003316805, 0.006998986005783081, 0.006448450993048027, 0.006559133995324373, 0.006548081000801176, 0.007009448978351429, 0.006485787976998836, 0.006931698007974774, 0.006511348008643836, 0.00653014300041832, 0.006532855011755601, 0.007087663019774482, 0.006508291990030557, 0.006945810979232192, 0.006461330020101741, 0.006505210010800511, 0.00656192799215205, 0.006547163997311145, 0.006578562984941527, 0.006564367999089882, 0.006532675004564226, 0.006557346991030499, 0.006528797995997593, 0.006644526001764461, 0.006716953997965902, 0.0066910159948747605, 0.006684129999484867, 0.006685063010081649, 0.006704872008413076, 0.006727500003762543, 0.006517115019960329, 0.006682081992039457, 0.0067394029756542295, 0.006562374997884035, 0.0067022989969700575, 0.006676999997580424, 0.006546428019646555, 0.006698476005112752, 0.006693378003546968, 0.006724499020492658, 0.006658944999799132, 0.006577245017979294, 0.006678693986032158, 0.006565724004758522, 0.006688633002340794, 0.006564676994457841, 0.0066631399968173355];[0.007098314992617816, 0.007060509000439197, 0.007064753008307889, 0.00706763900234364, 0.0070877970138099045, 0.00706485501723364, 0.00711190199945122, 0.007089951017405838, 0.007093193999025971, 0.0070853530196473, 0.007095526001648977, 0.007065299985697493, 0.007115267973858863, 0.007066577993100509, 0.007147497992264107, 0.007076304988004267, 0.007094531989423558, 0.007100611022906378, 0.007084023003699258, 0.007088076992658898, 0.007256254000822082, 0.007073726010276005, 0.0070968820073176175, 0.007072993990732357, 0.007106100994860753, 0.007062553981086239, 0.0070736019988544285, 0.007089302001986653, 0.007101705996319652, 0.007099826005287468, 0.007098732981830835, 0.007095693988958374, 0.00708070897962898, 0.007049968000501394, 0.007097972003975883, 0.007036793977022171, 0.007101869996404275, 0.007053542009089142, 0.0070625049993395805, 0.007064842997351661, 0.007074329012539238, 0.0070813699858263135, 0.007089833001373336, 0.0070776339853182435, 0.007093082007486373, 0.007408996985759586, 0.007099950016709045, 0.007280704012373462, 0.007092490996001288, 0.007074603025102988];[0.18495390700991265, 0.1812048860010691, 0.18039194698212668, 0.18463685500319116, 0.18393812901922502, 0.18188931298209354, 0.1822835300117731, 0.18523415000527166, 0.18321692300378345, 0.18186997799784876, 0.18807822300004773, 0.1823827869957313, 0.18196517101023346, 0.18180899100843817, 0.18250507599441335, 0.1820659990189597, 0.1819637280132156, 0.1825073590152897, 0.18120465098763816, 0.18170599799486808, 0.1820421529992018, 0.1817678670049645, 0.18166121499962173, 0.18185835899203084, 0.1818220799905248, 0.18488454999169335, 0.18013448099372908, 0.18228574100066908, 0.18531711597461253, 0.18177220100187697, 0.18256865898729302, 0.18187871700502, 0.18145935499342158, 0.18310409001423977, 0.18207048799376935, 0.18183407199103385, 0.18334147200221196, 0.18242573799216188, 0.18207875700318255, 0.181832504022168, 0.18537510398891754, 0.1877527399919927, 0.18544698800542392, 0.18098190700402483, 0.18140891002258286, 0.18180125200888142, 0.18441845398047008, 0.18186076497659087, 0.1813767529965844, 0.18112903099972755];[0.18212245899485424, 0.18174409301718697, 0.18186504300683737, 0.18156073102727532, 0.18163539699162357, 0.18261217899271287, 0.18381296601728536, 0.1846028170257341, 0.1817782989819534, 0.18222288601100445, 0.1855346499942243, 0.1820827749907039, 0.1819382179819513, 0.1861742480250541, 0.1842898820177652, 0.18529214599402621, 0.1809220120194368, 0.18237650900846347, 0.18118723900988698, 0.18380039499606937, 0.18471446901094168, 0.1815882450027857, 0.18105725100031123, 0.18120010299026035, 0.1821790499961935, 0.18177387601463124, 0.1833604660059791, 0.1818055179901421, 0.18215878901537508, 0.18106077398988418, 0.18402836300083436, 0.18213742499938235, 0.18139738799072802, 0.18172010700800456, 0.1818798269960098, 0.1820071899855975, 0.18144531597499736, 0.18186052300734445, 0.18533168997964822, 0.18114436100586317, 0.18129128799773753, 0.18215126899303868, 0.18230064900126308, 0.18131216301117092, 0.18254175200127065, 0.18264270899817348, 0.18474213499575853, 0.1817617810156662, 0.1817318579996936, 0.18238515802659094]
Mixed\_7c.branch1x1.conv;0.014070494013139978;0.015973975998349488;0.46040523500414565;0.46027503500226885;1.13528181621995;1.00028287435115;1.1349607649299898;[0.014161760016577318, 0.016882628988241777, 0.014233816997148097, 0.016729438008042052, 0.014070494013139978, 0.014314656000351533, 0.014592988998629153, 0.014589173020794988, 0.015055046998895705, 0.017451242019888014, 0.015198441018583253, 0.01759893400594592, 0.01520986799732782, 0.01664055700530298, 0.015192268998362124, 0.016675092978402972, 0.015188690013019368, 0.01499871100531891, 0.016668178024701774, 0.015078388008987531, 0.01535494701238349, 0.01553793900529854, 0.018649137986358255, 0.015123689983738586, 0.016642664995742962, 0.015018050995422527, 0.016568491992074996, 0.016508986009284854, 0.016457060002721846, 0.015168313984759152, 0.015017975005321205, 0.016645333991618827, 0.016686235001543537, 0.016606563003733754, 0.015068140986841172, 0.018710519012529403, 0.01761371098109521, 0.016526534978765994, 0.014666669012513012, 0.014985310001065955, 0.015231097990181297, 0.015169039979809895, 0.01503452702309005, 0.016605640994384885, 0.015156243985984474, 0.017469320009695366, 0.01505755801917985, 0.014990195981226861, 0.015068334992974997, 0.016584592987783253];[0.016567693994147703, 0.01688833799562417, 0.016365324991056696, 0.016223162994720042, 0.016213932976825163, 0.01624646398704499, 0.016343734983820468, 0.016244192025624216, 0.01628269298817031, 0.016229310975177214, 0.016170246002729982, 0.01630830901558511, 0.016242229990893975, 0.016231671994319186, 0.016295468987664208, 0.016378492990043014, 0.016218116012169048, 0.01629136299015954, 0.01613994999206625, 0.016185810993192717, 0.016264100006083027, 0.017046387016307563, 0.016194651019759476, 0.016304192977258936, 0.016559953015530482, 0.0162593970017042, 0.016252205008640885, 0.016269602987449616, 0.016100957989692688, 0.01672063398291357, 0.01622474699979648, 0.016463454987388104, 0.015973975998349488, 0.016313301981426775, 0.016078298998763785, 0.01625016500474885, 0.016041508002672344, 0.01635052598430775, 0.016133977012941614, 0.016222965001361445, 0.01631788699887693, 0.016285354999126866, 0.01629442599369213, 0.016236640978604555, 0.016231037996476516, 0.016385686001740396, 0.016233357979217544, 0.016182164021302015, 0.01608083301107399, 0.016217074007727206];[0.46132773300632834, 0.4607658200256992, 0.4613641139876563, 0.46124444500310346, 0.4655796480074059, 0.4621303329768125, 0.46348217900958844, 0.4621833879791666, 0.4614987839886453, 0.46387582799070515, 0.4617285820131656, 0.462295883015031, 0.4606720160227269, 0.4605995339807123, 0.4643949559831526, 0.4619093899964355, 0.46831480198306963, 0.46109844802413136, 0.4612536760105286, 0.4612204489822034, 0.4617349829932209, 0.46040523500414565, 0.4605608919810038, 0.46058353400439955, 0.46231282499502413, 0.46651685700635426, 0.46045559699996375, 0.46140884701162577, 0.46089968699379824, 0.461320781003451, 0.46136839501559734, 0.46160620398586616, 0.4608664780098479, 0.46128333202796057, 0.46598129300400615, 0.4637396589969285, 0.46062478100066073, 0.4608111809939146, 0.4623022879823111, 0.46424745599506423, 0.46130880300188437, 0.4609674899838865, 0.46425673298654146, 0.46052522998070344, 0.4626155750011094, 0.46159028698457405, 0.46729162099654786, 0.46118246400146745, 0.4636769600037951, 0.46099997698911466];[0.46124199201585725, 0.46053608699003235, 0.4612064980028663, 0.4614535220025573, 0.46087984001496807, 0.46209984400775284, 0.46027503500226885, 0.46243764099199325, 0.4613981430011336, 0.46053794299950823, 0.46123184100724757, 0.46182022799621336, 0.4618224810110405, 0.46120847400743514, 0.46097223699325696, 0.46954718499910086, 0.4610081269929651, 0.46073320298455656, 0.46542568498989567, 0.46107934301835485, 0.4612146040017251, 0.46073519898345694, 0.463743060012348, 0.4610650439863093, 0.4868085169873666, 0.46220478299073875, 0.4609049139835406, 0.4619241599866655, 0.46195544698275626, 0.46281520900083706, 0.4623078829899896, 0.4631551469792612, 0.4620961390028242, 0.46086703799664974, 0.4619174460240174, 0.46147610299522057, 0.46106587201938964, 0.46108102198923007, 0.4610427359875757, 0.46106191401486285, 0.4620037190034054, 0.4603544140118174, 0.462607947003562, 0.4610027679882478, 0.46638365101534873, 0.4616294059960637, 0.4606017389742192, 0.46061271999496967, 0.461612649000017, 0.5035564010031521]
Mixed\_7c.branch3x3\_1.conv;0.01612153698806651;0.018686696974327788;0.5488171429897193;0.5496387110033538;1.1591138604315496;0.9985052580955683;1.1608490301215912;[0.01612153698806651, 0.021667891996912658, 0.019182278017979115, 0.01647841397789307, 0.016292770014842972, 0.018988310010172427, 0.01919401399209164, 0.016982569999527186, 0.01759855798445642, 0.017605939996428788, 0.01814125699456781, 0.018039635993773118, 0.01816116998088546, 0.019232708000345156, 0.018134171987185255, 0.018108772987034172, 0.018129599979147315, 0.017970624001463875, 0.018190802016761154, 0.018057998007861897, 0.01820361998397857, 0.01813299799687229, 0.01818657899275422, 0.018009455990977585, 0.018189316004281864, 0.01803382599609904, 0.018195240991190076, 0.018121821980457753, 0.018130035023204982, 0.018031659012194723, 0.018178375001298264, 0.018026325007667765, 0.018198627018136904, 0.018150030984543264, 0.018323296011658385, 0.019259729015175253, 0.01815794297726825, 0.018043343006866053, 0.01917967200279236, 0.01812317201984115, 0.018266928003868088, 0.018007439997745678, 0.019133571011479944, 0.01802507200045511, 0.018120228982297704, 0.018120358989108354, 0.018215164978755638, 0.01803655902040191, 0.018188429006841034, 0.019089404988335446];[0.019112478010356426, 0.01878367198514752, 0.0190938460000325, 0.01881420801510103, 0.019277896994026378, 0.01943410001695156, 0.0187553679861594, 0.01924629698623903, 0.018686696974327788, 0.019274730002507567, 0.018812678987160325, 0.018873280001571402, 0.01923562301089987, 0.018806432985002175, 0.01888655501534231, 0.01882992801256478, 0.019208171986974776, 0.018889797007432207, 0.018752437987131998, 0.019376221986021847, 0.018735922989435494, 0.018803471000865102, 0.018745296983979642, 0.01880961100687273, 0.018718942010309547, 0.01904218300478533, 0.018823958991561085, 0.018836175004253164, 0.018889181985286996, 0.018929932004539296, 0.01887050099321641, 0.019013201002962887, 0.01886787501280196, 0.018837290001101792, 0.018789077003020793, 0.018833873007679358, 0.019312504009576514, 0.018850405991543084, 0.018733680015429854, 0.01889164501335472, 0.01928583500557579, 0.018910294020315632, 0.019290013005957007, 0.018778919999022037, 0.022291464993031695, 0.018868888990255073, 0.018692154000746086, 0.018871642998419702, 0.018796741002006456, 0.018856060021789744];[0.5488171429897193, 0.5530555870209355, 0.5540130829904228, 0.556354389002081, 0.5532487010059413, 0.5590556600072887, 0.5496828199829906, 0.5542795279761776, 0.553029422997497, 0.5552559540083166, 0.559594262012979, 0.553792346996488, 0.5535249940003268, 0.5542916189879179, 0.5550310419930611, 0.5530635680188425, 0.557635196018964, 0.5528128749865573, 0.5527294649800751, 0.5538734010187909, 0.5531373560079373, 0.554435188008938, 0.5571836360031739, 0.5525977989891544, 0.5498031439783517, 0.5530574120057281, 0.5540069399867207, 0.5533746530127246, 0.5540890590054914, 0.5529316279862542, 0.5565359439933673, 0.554046159988502, 0.5540568229916971, 0.5534050760034006, 0.5529740450147074, 0.5533635840110946, 0.5529677010199521, 0.5542034179961774, 0.5526600599987432, 0.5537640179973096, 0.5509866469947156, 0.5539879629795905, 0.5517909560003318, 0.5583111550076865, 0.5540513429732528, 0.5537132800091058, 0.5625065969943535, 0.5532545180176385, 0.5497928840050008, 0.5538059610116761];[0.5527132690185681, 0.5529482259880751, 0.5570305970031768, 0.5535540310083888, 0.5535128880001139, 0.5522086519922595, 0.5533788050233852, 0.5520654010178987, 0.5505352469917852, 0.5545176470186561, 0.5531000739720184, 0.5558786680048797, 0.5496387110033538, 0.5529334239836317, 0.5531021210190374, 0.5530498860171065, 0.5537477400212083, 0.5543188890151214, 0.5539317009970546, 0.5572242969938088, 0.5536833250080235, 0.5531040779897012, 0.5532251730037387, 0.5589829789823852, 0.5549403659824748, 0.5597150779794902, 0.5598890249966644, 0.5533926720090676, 0.5548910970101133, 0.5530825419991743, 0.5552608270081691, 0.5530830890056677, 0.5504530140024144, 0.5545727949938737, 0.5525594660139177, 0.5530866649933159, 0.5603283680102322, 0.5532707640086301, 0.5528123559779488, 0.5600783700065222, 0.5536948190128896, 0.5541099669935647, 0.5535398169886321, 0.5509586400003172, 0.5549183709954377, 0.5530792439822108, 0.5528636490053032, 0.5537050780258141, 0.5580308100034017, 0.5522287369822152]
Mixed\_7c.branch3x3dbl\_1.conv;0.01740814500954002;0.022373329004039988;0.6386447839904577;0.6405447850120254;1.2852218884768563;0.9970337733347839;1.289045489580727;[0.01740814500954002, 0.018907338991994038, 0.018910446990048513, 0.01973483501933515, 0.020345488999737427, 0.020678737986600026, 0.020953119004843757, 0.020968281023669988, 0.02101478900294751, 0.021193037973716855, 0.021160174015676603, 0.021225503005553037, 0.021072196017485112, 0.020981405017664656, 0.021106604021042585, 0.020927392994053662, 0.021241473004920408, 0.021104258979903534, 0.021068800007924438, 0.020903390977764502, 0.021192197978962213, 0.020948988996678963, 0.0211351879988797, 0.021253512997645885, 0.021043995016952977, 0.02127595798810944, 0.021186564001254737, 0.02084313301020302, 0.021135305025381967, 0.021006308001233265, 0.020983902009902522, 0.020963674993254244, 0.021756275004008785, 0.02088345299125649, 0.021055734978290275, 0.021021068008849397, 0.020964725001249462, 0.020968345022993162, 0.02100321400212124, 0.02087996999034658, 0.02098928697523661, 0.020988144999137148, 0.021659466990968212, 0.020922811003401875, 0.021026849979534745, 0.020887177000986412, 0.020976592000806704, 0.021002943016355857, 0.021085207001306117, 0.020987847005017102];[0.02367499901447445, 0.023794633016223088, 0.023159841977758333, 0.023059847997501493, 0.02310786599991843, 0.023105581989511847, 0.038795980013674125, 0.037337978021241724, 0.022373329004039988, 0.02311376598663628, 0.023035565012833104, 0.02293205398018472, 0.022978644003160298, 0.02300076000392437, 0.022996359009994194, 0.02301108298706822, 0.02300367201678455, 0.023063856991939247, 0.02301052599796094, 0.023188431019661948, 0.02311797402217053, 0.023200864990940318, 0.023079728009179235, 0.023046372982207686, 0.023146482999436557, 0.023117876989999786, 0.02310656098416075, 0.023154548020102084, 0.02305350301321596, 0.023042313987389207, 0.022874135000165552, 0.023031813994748518, 0.023000312998192385, 0.023114203999284655, 0.023065204004524276, 0.022972079983446747, 0.02307996098534204, 0.022982246009632945, 0.02306578800198622, 0.023087528999894857, 0.023007803014479578, 0.02304895201814361, 0.02312725898809731, 0.02299101502285339, 0.02304311702027917, 0.022984330978943035, 0.023051577009027824, 0.02318691700929776, 0.02298178500495851, 0.023035730002447963];[0.6408126770111267, 0.6398153100162745, 0.6409747209982015, 0.6405210309894755, 0.6471514099976048, 0.6518201509898063, 0.6407775469997432, 0.6450188960006926, 0.6470609020034317, 0.6514142100058962, 0.6492788729956374, 0.6471316160168499, 0.6409594559809193, 0.6410303179873154, 0.6410489890258759, 0.6410491080023348, 0.6386447839904577, 0.6460891230090056, 0.6465942909999285, 0.6414116820087656, 0.6416515000164509, 0.6457662429893389, 0.6504867819894571, 0.6405256039870437, 0.6427839850075543, 0.6468483329808805, 0.6461604649957735, 0.6407517479965463, 0.6462738690024707, 0.6467230239941273, 0.6434725489816628, 0.6488203959888779, 0.6464508479984943, 0.6471683059935458, 0.6406446020118892, 0.6409475579857826, 0.6432237359986175, 0.6465807979984675, 0.6458628970140126, 0.6411074859788641, 0.6455537720175926, 0.6441691679938231, 0.6463145470188465, 0.6453400430036709, 0.6421223799989093, 0.6455125480133574, 0.6435402419883758, 0.6617879690020345, 0.6449129410029855, 0.6468457129958551];[0.6500397959898692, 0.6454732560086995, 0.646402336016763, 0.6428427310020197, 0.6443431170191616, 0.6408960779954214, 0.6459707409958355, 0.6474320899869781, 0.6416242870036513, 0.6462573019962292, 0.6434122479986399, 0.6461907369957771, 0.645269865024602, 0.6459701859857887, 0.6471161530062091, 0.64629512099782, 0.6458186089876108, 0.6439461089903489, 0.6405609770154115, 0.6481833199795801, 0.6476172240218148, 0.6456489299889654, 0.6457332739955746, 0.6407846719957888, 0.6460407540143933, 0.6457304999930784, 0.6414121330017224, 0.6414598920091521, 0.6422025020001456, 0.6453668559843209, 0.6451819140056614, 0.6519632510025986, 0.6408019170048647, 0.646209363010712, 0.6412021289870609, 0.6405447850120254, 0.6461684110108763, 0.6410347109776922, 0.6429314999841154, 0.6459143050014973, 0.6462361630110536, 0.6463952779886313, 0.6411420670046937, 0.6463820789940655, 0.6405752100108657, 0.6511055830051191, 0.6454626189952251, 0.6453300619905349, 0.6406225760001689, 0.6451788950071204]
Mixed\_7c.branch\_pool.conv;0.010108994989423081;0.011639345000730827;0.2825959920010064;0.28071774399722926;1.151384980693821;1.0066908773810737;1.143732407399153;[0.010108994989423081, 0.012000032991636544, 0.012021556991385296, 0.011189621000085026, 0.011217980005312711, 0.011954418005188927, 0.011326040985295549, 0.01198573800502345, 0.011433566978666931, 0.011962461023358628, 0.01187571298214607, 0.01201005099574104, 0.011904162005521357, 0.011982305004494265, 0.011912831017980352, 0.011386017984477803, 0.011951521009905264, 0.012212911009555683, 0.01189935699221678, 0.011965233978116885, 0.011942807992454618, 0.01194594000116922, 0.011467973003163934, 0.012098281004000455, 0.011910214001545683, 0.011921600002096966, 0.011304083018330857, 0.011988097976427525, 0.011413676984375343, 0.011965865996899083, 0.012067812989698723, 0.011944650992518291, 0.01200991598307155, 0.011955111986026168, 0.011414953012717888, 0.011895333009306341, 0.011885473999427631, 0.011470155004644766, 0.011392543005058542, 0.011998230998869985, 0.01187621901044622, 0.011913052992895246, 0.01188334499602206, 0.011967947008088231, 0.01122022100025788, 0.012230160995386541, 0.011445925978478044, 0.012137029989389703, 0.011383630975615233, 0.011993308988166973];[0.011639345000730827, 0.01185187601367943, 0.011769877979531884, 0.01207388797774911, 0.01195151501451619, 0.012101507978513837, 0.011906742991413921, 0.012121068983105943, 0.0120324460149277, 0.012515588983660564, 0.0121125619916711, 0.012217895011417568, 0.012128278001910076, 0.01217096601612866, 0.012136450997786596, 0.012219241994898766, 0.012221165001392365, 0.012234908004757017, 0.012150822003604844, 0.012258018978172913, 0.012014809006359428, 0.01231603100313805, 0.012154661992099136, 0.012230733002070338, 0.01220445497892797, 0.012263098993571475, 0.012113022996345535, 0.012184918014099821, 0.012096941994968802, 0.012205227016238496, 0.012071205012034625, 0.012346230010734871, 0.012090372008970007, 0.012279460002901033, 0.01216496599954553, 0.012238297989824787, 0.012153348012361676, 0.012126234010793269, 0.012139799015130848, 0.012275271001271904, 0.01207018701825291, 0.012196545023471117, 0.012040781002724543, 0.012422841013176367, 0.012002044008113444, 0.011991115985438228, 0.012012104998575523, 0.01211073700687848, 0.012086965987691656, 0.012132839998230338];[0.2851439499936532, 0.28612036700360477, 0.28396993098431267, 0.28458927100291476, 0.28515225698356517, 0.28336925100302324, 0.28280549400369637, 0.28483215198502876, 0.2845447200234048, 0.2841753250104375, 0.2834017380082514, 0.2826320489984937, 0.28565653998521157, 0.28268932399805635, 0.2839090600027703, 0.287457970000105, 0.2866753829875961, 0.28431735999765806, 0.2874929280078504, 0.285971409000922, 0.2839483479910996, 0.285420302010607, 0.2827557410055306, 0.2853490339766722, 0.2848530409974046, 0.284105089987861, 0.2837588070251513, 0.2844898969924543, 0.28304317098809406, 0.28360115899704397, 0.2846309260057751, 0.28830550200655125, 0.2835190650075674, 0.2825959920010064, 0.2870543189928867, 0.2852472249942366, 0.28262408199952915, 0.28345604400965385, 0.28377387099317275, 0.28840990000753663, 0.284833495010389, 0.28980420701554976, 0.28612972897826694, 0.2857160840067081, 0.2856231250043493, 0.2837512410187628, 0.2840442539891228, 0.28390408999985084, 0.2849801210104488, 0.28475568498834036];[0.28290119700250216, 0.28550589497899637, 0.28865503999986686, 0.28495884998119436, 0.28340350699727423, 0.28504481399431825, 0.28455625899368897, 0.28528219799045473, 0.2844246400054544, 0.28452368499711156, 0.28582948399707675, 0.28395809401990846, 0.28470959901460446, 0.2844748590141535, 0.28616308502387255, 0.28458128398051485, 0.28358804699382745, 0.28455909198964946, 0.2852983469783794, 0.2850088010018226, 0.28523373999632895, 0.28451353500713594, 0.2847195210051723, 0.29961399000603706, 0.2856296419922728, 0.2846138780005276, 0.28608849199372344, 0.2877285139984451, 0.28396908700233325, 0.283523702993989, 0.284291616990231, 0.28599050900083967, 0.28440214798320085, 0.2866798870090861, 0.2855095580162015, 0.2860920870152768, 0.28071774399722926, 0.2850941770011559, 0.28429907298414037, 0.28257912400295027, 0.2853629989840556, 0.2845782880031038, 0.28421714299474843, 0.2834171860013157, 0.28323689301032573, 0.2833780380024109, 0.28418928998871706, 0.2837261880049482, 0.2855220250203274, 0.2879704779770691]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (768, 128, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  2.458e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (64, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (80, 64, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (192, 80, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 48, 5, 5)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 288, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 288, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.882e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (384, 288, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 768, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.776e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.184e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 1, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 7, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      xwj,stkqj->xwstkq               fmq,strmw,xwstkq->trkfx
   8           GEMM    xwstkq,fmq->xwstkfm                  strmw,xwstkfm->trkfx
   8              0   xwstkfm,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 7, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 1, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 768, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  1.480e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 1, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 7, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           GEMM      xwj,stkqj->xwstkq               fmq,strmw,xwstkq->trkfx
   8           GEMM    xwstkq,fmq->xwstkfm                  strmw,xwstkfm->trkfx
   8              0   xwstkfm,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 7, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 1, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 1, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 7, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (320, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 1280, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 1280, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 1, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 3, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 1280, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 448, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 1280, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 2048, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 2048, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 2048, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 2048, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0017005170229822397;0.010728270979598165;;;6.308828923560979;;;[0.0017127969767898321, 0.0017138340044766665, 0.001717053004540503, 0.0017101280391216278, 0.0017471249448135495, 0.0017150520579889417, 0.001724296947941184, 0.0017185660544782877, 0.0017165039898827672, 0.001709778094664216, 0.0017156349495053291, 0.0017163309967145324, 0.0017084309365600348, 0.0017113970825448632, 0.0017176700057461858, 0.0017087950836867094, 0.00172337400726974, 0.0017084348946809769, 0.0017005170229822397, 0.0017106980085372925, 0.0017080230172723532, 0.0017238999716937542, 0.0017171850195154548, 0.0017209439538419247, 0.0017299270257353783, 0.001712900004349649, 0.0017163020092993975, 0.001712334924377501, 0.0017274169949814677, 0.0017374500166624784, 0.0017115450464189053, 0.0017090080073103309, 0.001714471960440278, 0.001706994022242725, 0.0017117770621553063, 0.0017423080280423164, 0.0017294680001214147, 0.0017037359066307545, 0.0017170999199151993, 0.0017025840934365988, 0.0017049129819497466, 0.0017232729587703943, 0.0017236130079254508, 0.0017131631029769778, 0.0017129170009866357, 0.0017146669561043382, 0.0017214249819517136, 0.0017199430149048567, 0.0017068278975784779, 0.001711942022666335];[0.010756750009022653, 0.010752153000794351, 0.010740673053078353, 0.010736155905760825, 0.010734081966802478, 0.010762316989712417, 0.010744516970589757, 0.010760960984043777, 0.010740299941971898, 0.010736491996794939, 0.010744479950517416, 0.011092995060607791, 0.010737299104221165, 0.010735818068496883, 0.010756499017588794, 0.010746011976152658, 0.010739336023107171, 0.010752983042038977, 0.01073425798676908, 0.010756081901490688, 0.01074599800631404, 0.010728270979598165, 0.010733837028965354, 0.010766642051748931, 0.010735578020103276, 0.010739814024418592, 0.011570755974389613, 0.010756694013252854, 0.010738343000411987, 0.010753811104223132, 0.01075728703290224, 0.010749680921435356, 0.010754966060630977, 0.010753819951787591, 0.010737952892668545, 0.01074534805957228, 0.01074197399429977, 0.010731768910773098, 0.010728756082244217, 0.01074653398245573, 0.01074635109398514, 0.011064916965551674, 0.01074905099812895, 0.010759813012555242, 0.010758374002762139, 0.010765078943222761, 0.010758399963378906, 0.010736488969996572, 0.010738509939983487, 0.010750207933597267];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.01157366402912885;0.059965671971440315;;;5.181217617905394;;;[0.012087428942322731, 0.012100266991183162, 0.011956873000599444, 0.011825719964690506, 0.011716136010363698, 0.01157366402912885, 0.011850990005768836, 0.01161669590510428, 0.012016532942652702, 0.011712971958331764, 0.012111585005186498, 0.011712406994774938, 0.011928268009796739, 0.012060866924002767, 0.012121998006477952, 0.011983475997112691, 0.011735707055777311, 0.011726611061021686, 0.011913178022950888, 0.011634220951236784, 0.011637186980806291, 0.012196328956633806, 0.011874074931256473, 0.012196136056445539, 0.012215435039252043, 0.011903180973604321, 0.011800883919931948, 0.01175062998663634, 0.011807871051132679, 0.011667918064631522, 0.012010278995148838, 0.01191524404566735, 0.011653712950646877, 0.011896125040948391, 0.011934330919757485, 0.011695249937474728, 0.012148317997343838, 0.012004847987554967, 0.012063167057931423, 0.012124269967898726, 0.011780154891312122, 0.012309178011491895, 0.011919548967853189, 0.011854459997266531, 0.011907109059393406, 0.011832123971544206, 0.011878464021719992, 0.011817333986982703, 0.012253441964276135, 0.011922050034627318];[0.07247530005406588, 0.06514741305727512, 0.06233662099111825, 0.062416985048912466, 0.0623660049168393, 0.061143376980908215, 0.06056369002908468, 0.060556223965249956, 0.06055805890355259, 0.059984336025081575, 0.059965671971440315, 0.05999233003240079, 0.07028156006708741, 0.06439782900270075, 0.061756529030390084, 0.060544638079591095, 0.06054401595611125, 0.06055497005581856, 0.059972838032990694, 0.06000135699287057, 0.05998631299007684, 0.06591042294166982, 0.062390195089392364, 0.061150242923758924, 0.06113503605592996, 0.06115807604510337, 0.06053106801118702, 0.06001336104236543, 0.059996617026627064, 0.0599819750059396, 0.06592834705952555, 0.062391593935899436, 0.06237379903905094, 0.0623673329828307, 0.061167179024778306, 0.060582655016332865, 0.06058044405654073, 0.060497870086692274, 0.059992933995090425, 0.059997290023602545, 0.05998900893609971, 0.06753079302143306, 0.06298635806888342, 0.061115443939343095, 0.061054526013322175, 0.06151376001071185, 0.0605388869298622, 0.059975867974571884, 0.059998883982189, 0.060007437015883625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.013419255032204092;0.06101181299891323;;;4.546587187775664;;;[0.013425610959529877, 0.013419255032204092, 0.015308880945667624, 0.015308512025512755, 0.015290530980564654, 0.015304200001992285, 0.015322046005167067, 0.015311424038372934, 0.015309950103983283, 0.015315436059609056, 0.015289488015696406, 0.01530426589306444, 0.015296004945412278, 0.015304140048101544, 0.015314316959120333, 0.01529382704757154, 0.015309127978980541, 0.01530806696973741, 0.015309604001231492, 0.015311258961446583, 0.015293759992346168, 0.015310988994315267, 0.015290917013771832, 0.015305669978260994, 0.015303483000025153, 0.015301375067792833, 0.015298887039534748, 0.015302359941415489, 0.015304032014682889, 0.015298209036700428, 0.015328216017223895, 0.015298699028789997, 0.01530743995681405, 0.015297196921892464, 0.015293019008822739, 0.015291076968424022, 0.015305408043786883, 0.015278693987056613, 0.015311392024159431, 0.015313845011405647, 0.015316043049097061, 0.015306856948882341, 0.015318008023314178, 0.015292778960429132, 0.015306676039472222, 0.015310088987462223, 0.01530599594116211, 0.015304197906516492, 0.015310026006773114, 0.015300094964914024];[0.09864679607562721, 0.07521359808743, 0.06710375100374222, 0.06231628602836281, 0.061337858089245856, 0.06134238303638995, 0.06176015094388276, 0.06147898593917489, 0.06245540699455887, 0.06247450190130621, 0.07513084402307868, 0.08689647598657757, 0.10217829700559378, 0.09155627700965852, 0.07573291100561619, 0.06832419103011489, 0.06233403692021966, 0.06101181299891323, 0.061549304984509945, 0.07377035007812083, 0.08490636199712753, 0.09900016395840794, 0.09031073609367013, 0.07639957300852984, 0.0687232268974185, 0.06573650904465467, 0.06648858799599111, 0.08010473300237209, 0.09266096900682896, 0.08779225905891508, 0.07805127499159425, 0.07008352200500667, 0.06572507601231337, 0.06690451607573777, 0.07977821596432477, 0.09257447894196957, 0.08787760196719319, 0.07639797497540712, 0.068686772021465, 0.06578564597293735, 0.06537862389814109, 0.08388222299981862, 0.09841819701250643, 0.09291466092690825, 0.07887977291829884, 0.06997714599128813, 0.06595811806619167, 0.06597670598421246, 0.07997223397251219, 0.09385130100417882];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0018191239796578884;0.005480038933455944;;;3.0124603901304967;;;[0.0018283519893884659, 0.0018191239796578884, 0.0018277190392836928, 0.002228686003945768, 0.0022448679665103555, 0.0022355610271915793, 0.002266818075440824, 0.002310549025423825, 0.0022932810243219137, 0.0023229499347507954, 0.002259352942928672, 0.002267276053316891, 0.0023350990377366543, 0.0022660710383206606, 0.0022588830906897783, 0.002262110006995499, 0.0022649370366707444, 0.0022882759803906083, 0.0022203020052984357, 0.0021858010441064835, 0.002155930968001485, 0.0022031619446352124, 0.002217622008174658, 0.0022301330463960767, 0.0022447749506682158, 0.0022387340432032943, 0.002244233968667686, 0.002219000947661698, 0.0022928459802642465, 0.002230654004961252, 0.002298192004673183, 0.002222481998614967, 0.0022636440116912127, 0.0022992969024926424, 0.0022508910624310374, 0.0022876280127093196, 0.0022603339748457074, 0.0021743490360677242, 0.0022168679861351848, 0.0022325009340420365, 0.0022240180987864733, 0.002228991943411529, 0.002246866002678871, 0.0022207279689610004, 0.0021929729264229536, 0.0022173679899424314, 0.002224019030109048, 0.002221281058155, 0.0022261819103732705, 0.0022710460470989347];[0.005498306010849774, 0.0054903109557926655, 0.005493433913215995, 0.005498890997841954, 0.00549224007409066, 0.005493657081387937, 0.005485711968503892, 0.0054896039655432105, 0.005490156006999314, 0.005901461001485586, 0.005480038933455944, 0.00548739405348897, 0.005485891946591437, 0.0054916549706831574, 0.005483668064698577, 0.005491500021889806, 0.005485303932800889, 0.005490431096404791, 0.005486887996084988, 0.0054881570395082235, 0.005487418966367841, 0.005488008027896285, 0.005500670988112688, 0.005491579999215901, 0.005482498905621469, 0.005492217023856938, 0.005487494985572994, 0.005489383009262383, 0.0054876270005479455, 0.005492339958436787, 0.005485301953740418, 0.005492824944667518, 0.0054828430293127894, 0.0055104190250858665, 0.0055079859448596835, 0.005567621090449393, 0.005526033928617835, 0.0055232440354302526, 0.005506624933332205, 0.005517984973266721, 0.005521224928088486, 0.005514473072253168, 0.005518374033272266, 0.005531421978957951, 0.005527352914214134, 0.00554636400192976, 0.005516945035196841, 0.005528123001568019, 0.005554258939810097, 0.005490049021318555];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.012945490889251232;0.052778652985580266;;;4.076991242518497;;;[0.013111270032823086, 0.013099871925078332, 0.013104115962050855, 0.013099379022605717, 0.013129475992172956, 0.013107997016049922, 0.013121127034537494, 0.013103211065754294, 0.012964655994437635, 0.012971699936315417, 0.012963460059836507, 0.012963655986823142, 0.012970673968084157, 0.01295477501116693, 0.012963159009814262, 0.012951488024555147, 0.01295895699877292, 0.012945490889251232, 0.012956277001649141, 0.012957283994182944, 0.012947928975336254, 0.012958560953848064, 0.0129674409981817, 0.012957185972481966, 0.012963709072209895, 0.01297085708938539, 0.012969953939318657, 0.012964861001819372, 0.012962850974872708, 0.012969112023711205, 0.012965534930117428, 0.012978835962712765, 0.012951926910318434, 0.012949850992299616, 0.012955161044374108, 0.012962372042238712, 0.012969333911314607, 0.01295511401258409, 0.012974342913366854, 0.012955024954862893, 0.012959166895598173, 0.012965953908860683, 0.012959682033397257, 0.012965779984369874, 0.012950940988957882, 0.012956156977452338, 0.01297585794236511, 0.01295233704149723, 0.012963070999830961, 0.012959780055098236];[0.06821213790681213, 0.062121227965690196, 0.06202855904120952, 0.06229553301818669, 0.05696009995881468, 0.054755453020334244, 0.05473269603680819, 0.05471682199276984, 0.0540693870279938, 0.05340320395771414, 0.05341628601308912, 0.05308907700236887, 0.06022256100550294, 0.05559233692474663, 0.055890652001835406, 0.05600472597870976, 0.054240004043094814, 0.05359496094752103, 0.05387519393116236, 0.053723403019830585, 0.06092135503422469, 0.05616100295446813, 0.056172707001678646, 0.05656498100142926, 0.054360562935471535, 0.0540843210183084, 0.05412288405932486, 0.05412292305845767, 0.053005654946900904, 0.05299542110878974, 0.053369045024737716, 0.06907413003500551, 0.058440155000425875, 0.0554639280308038, 0.054958300897851586, 0.05554587591905147, 0.05483714700676501, 0.05349165899679065, 0.053537813015282154, 0.05400935700163245, 0.06518722092732787, 0.05778384592849761, 0.05553131096530706, 0.05564103298820555, 0.05542177695315331, 0.05404909700155258, 0.052778652985580266, 0.05291899002622813, 0.05351953604258597, 0.06085365894250572];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0011617050040513277;0.005141155095770955;;;4.425525480084618;;;[0.001206830027513206, 0.0012062870664522052, 0.0012016160180792212, 0.0012051010271534324, 0.0012206429382786155, 0.0012126730289310217, 0.0012059409637004137, 0.0011685399804264307, 0.0011804349487647414, 0.0011939660180360079, 0.0011617050040513277, 0.001547456020489335, 0.0015151399420574307, 0.0015481970040127635, 0.0015589719405397773, 0.0015728349098935723, 0.0015491499798372388, 0.0015630410052835941, 0.0015666969120502472, 0.0015688210260123014, 0.0015693099703639746, 0.0015417810063809156, 0.001508548972196877, 0.001580153009854257, 0.0015218869084492326, 0.0015758179361000657, 0.0015510868979617953, 0.0015665220562368631, 0.0015251070726662874, 0.001499217003583908, 0.0015822519781067967, 0.0015667739789932966, 0.0015723069664090872, 0.0015571449184790254, 0.0015247869305312634, 0.0015652519650757313, 0.001523723010905087, 0.0015198560431599617, 0.0015920100267976522, 0.0015336030628532171, 0.0015774229541420937, 0.0015089770313352346, 0.0015569230308756232, 0.00155619194265455, 0.0015753410989418626, 0.001492855022661388, 0.001581266988068819, 0.001549714943394065, 0.00158119504339993, 0.0015924619510769844];[0.005177060957066715, 0.005158589920029044, 0.0051691289991140366, 0.00517276709433645, 0.005173714947886765, 0.005182628985494375, 0.005172229954041541, 0.0051715109730139375, 0.005159961991012096, 0.00516948604490608, 0.005172164062969387, 0.0051660980097949505, 0.005156837054528296, 0.005166943068616092, 0.005158800981007516, 0.0051693079294636846, 0.0051661679754033685, 0.005168057978153229, 0.005174487014301121, 0.005182979046367109, 0.005166533985175192, 0.005169301992282271, 0.005169195006601512, 0.005508398055098951, 0.005161867011338472, 0.005184745066799223, 0.005163096007890999, 0.005167752970010042, 0.005165006034076214, 0.005171259981580079, 0.005158946034498513, 0.005158417043276131, 0.0051609668880701065, 0.005169354961253703, 0.005161199020221829, 0.005170186050236225, 0.005504637025296688, 0.005158144049346447, 0.005154886981472373, 0.0051691350527107716, 0.005156530998647213, 0.005170857068151236, 0.005159963038749993, 0.005170846940018237, 0.005161488079465926, 0.0051683440105989575, 0.005155325052328408, 0.005176899954676628, 0.005141155095770955, 0.005516298930160701];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.001462741056457162;0.00492230209056288;;;3.3651219871307654;;;[0.0015317279612645507, 0.0015473180683329701, 0.0014885670971125364, 0.0015094360569491982, 0.0015825129812583327, 0.0015571920666843653, 0.00149450299795717, 0.0015289729926735163, 0.0015319139929488301, 0.0015147411031648517, 0.0014993009390309453, 0.0015311029274016619, 0.0015158490277826786, 0.001462741056457162, 0.0015204279916360974, 0.0014776689931750298, 0.00152206898201257, 0.0014871349558234215, 0.001593921915628016, 0.0015918620629236102, 0.0015315759228542447, 0.001523205079138279, 0.0015452910447493196, 0.0014881619717925787, 0.0015518490690737963, 0.0015681299846619368, 0.0015080749290063977, 0.0015344630228355527, 0.0015291139716282487, 0.0015212820144370198, 0.0014945840230211616, 0.0015120799653232098, 0.0015258369967341423, 0.0014766650274395943, 0.001464582048356533, 0.0015749989543110132, 0.0014725530054420233, 0.0015054979594424367, 0.0015346560394391418, 0.0015352510381489992, 0.0014949248870834708, 0.001629534992389381, 0.0015741080278530717, 0.0015102869365364313, 0.0015474349493160844, 0.0015667879488319159, 0.0015421189600601792, 0.0015290511073544621, 0.0015366460429504514, 0.0015118339797481894];[0.004979262012057006, 0.004949718015268445, 0.004955776035785675, 0.004950635018758476, 0.004936737008392811, 0.004949605092406273, 0.004938050056807697, 0.004964733030647039, 0.004945458960719407, 0.004957317956723273, 0.004951625945977867, 0.004964911029674113, 0.004928748006932437, 0.004951617913320661, 0.004927130998112261, 0.004952643997967243, 0.00493472907692194, 0.004940437967889011, 0.0049366420134902, 0.00496857101097703, 0.004943817970342934, 0.004939035978168249, 0.004938306054100394, 0.0052953059785068035, 0.004932251991704106, 0.004944112966768444, 0.004941946011967957, 0.004941615043208003, 0.00494677503593266, 0.0049448690842837095, 0.004955390002578497, 0.0049418710405007005, 0.0049368239706382155, 0.004931915085762739, 0.004930799012072384, 0.004944980959407985, 0.005387746030464768, 0.004948574001900852, 0.0049444419564679265, 0.004938966943882406, 0.00492230209056288, 0.004941466031596065, 0.004941039020195603, 0.004947702051140368, 0.004933865973725915, 0.004940482904203236, 0.0049327489687129855, 0.004942985018715262, 0.00493401603307575, 0.005283906008116901];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.0012827049940824509;0.009279299061745405;;;7.234164601022004;;;[0.001313765998929739, 0.0013007050147280097, 0.0012931750388816, 0.0012967489892616868, 0.0013118410715833306, 0.001302819000557065, 0.0012963239569216967, 0.0012947170762345195, 0.0013118620263412595, 0.0012931590899825096, 0.0012905619805678725, 0.0013007769593968987, 0.0012897599954158068, 0.0012827049940824509, 0.001297708018682897, 0.0012971250107511878, 0.0012909959768876433, 0.0012980030151084065, 0.0013069100677967072, 0.0012895750114694238, 0.0013007110683247447, 0.0013088179985061288, 0.0013041190104559064, 0.001291502034291625, 0.0012957280268892646, 0.0012952320976182818, 0.0012931949459016323, 0.0012909939978271723, 0.001324343029409647, 0.0012957940343767405, 0.0013016749871894717, 0.001310210907831788, 0.0013213830534368753, 0.0013034769799560308, 0.0012894849060103297, 0.0012971659889444709, 0.001298328978009522, 0.0012950559612363577, 0.0012949290685355663, 0.0012959839077666402, 0.001300018047913909, 0.0012959750602021813, 0.0013028009561821818, 0.0012930069351568818, 0.0012984339846298099, 0.0013392420951277018, 0.0013466799864545465, 0.0013463220093399286, 0.0013480089837685227, 0.0013439030153676867];[0.009334137081168592, 0.009323359001427889, 0.009302273043431342, 0.009308477048762143, 0.009306697989813983, 0.009288495988585055, 0.009305414976552129, 0.009321509045548737, 0.009302118909545243, 0.00931264297105372, 0.009676706977188587, 0.009279299061745405, 0.009287431952543557, 0.00931083399336785, 0.009297557990066707, 0.009319151053205132, 0.009300611913204193, 0.009286590968258679, 0.009304007980972528, 0.009295871946960688, 0.00930175301618874, 0.00929368392098695, 0.009311394998803735, 0.009294737013988197, 0.009302575956098735, 0.00929948000703007, 0.009308320935815573, 0.00928808597382158, 0.009294987074099481, 0.00929983495734632, 0.00930514803621918, 0.009312512003816664, 0.009306153049692512, 0.009290643967688084, 0.00930525700096041, 0.009309915010817349, 0.009312759037129581, 0.009297669981606305, 0.009300318080931902, 0.009305469109676778, 0.009289738023653626, 0.009309696964919567, 0.009305742918513715, 0.009309904999099672, 0.009282944025471807, 0.009305718005634844, 0.009289795067161322, 0.009304753970354795, 0.009285498992539942, 0.009293152950704098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0017485258867964149;0.007775475038215518;;;4.446874419721323;;;[0.0017756469314917922, 0.001771013019606471, 0.0017594870878383517, 0.0017580139683559537, 0.001754116965457797, 0.0017563890432938933, 0.0017589670605957508, 0.0017528049647808075, 0.0017541509587317705, 0.001749149989336729, 0.0017515639774501324, 0.0017563189612701535, 0.0017579019768163562, 0.0017538529355078936, 0.0017513378988951445, 0.001749631017446518, 0.0017525370931252837, 0.0017546210438013077, 0.0017537149833515286, 0.0017528829630464315, 0.0017604210879653692, 0.001752357929944992, 0.0017557459650561213, 0.001748854061588645, 0.0017572080250829458, 0.0017557030078023672, 0.0017507789889350533, 0.0017498269444331527, 0.0017511430196464062, 0.0017590130446478724, 0.0017521759727969766, 0.0017559450352564454, 0.001751094008795917, 0.0017516249790787697, 0.0017501410329714417, 0.0017560040578246117, 0.0017485258867964149, 0.00175280193798244, 0.0017546630697324872, 0.0017520599067211151, 0.0017539480468258262, 0.0017524349968880415, 0.001754867029376328, 0.001754077966324985, 0.0017516639782115817, 0.0017538618994876742, 0.0017552030039951205, 0.0017588790506124496, 0.001748809008859098, 0.0017501580296084285];[0.00785807496868074, 0.007851860020309687, 0.007855516974814236, 0.007864622049964964, 0.007861820980906487, 0.007852336042560637, 0.007851666072383523, 0.007861800957471132, 0.007844962063245475, 0.007842453080229461, 0.007850525085814297, 0.007847955916076899, 0.00785685598384589, 0.00784771901089698, 0.007775475038215518, 0.007855542004108429, 0.007854650961235166, 0.00784087902866304, 0.007874092902056873, 0.007859950070269406, 0.007844291045330465, 0.0077800179133191705, 0.007866285042837262, 0.007860644022002816, 0.007851017988286912, 0.007865332998335361, 0.007862002006731927, 0.00786463392432779, 0.007879507029429078, 0.007838085992261767, 0.007816464989446104, 0.007835624041035771, 0.007866331026889384, 0.007840581005439162, 0.00784489291254431, 0.00784163293428719, 0.007847547996789217, 0.007783574052155018, 0.007849987014196813, 0.007844771025702357, 0.007851548958569765, 0.007861171034164727, 0.00785125105176121, 0.007870046072639525, 0.007857704069465399, 0.00784967199433595, 0.007853058050386608, 0.007836715085431933, 0.007849785964936018, 0.007791190990246832];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0018574290443211794;0.010466424049809575;;;5.634898453757441;;;[0.0018919029971584678, 0.0018766870489344, 0.0018759910017251968, 0.0018720930675044656, 0.001875180983915925, 0.001873306930065155, 0.0018622479401528835, 0.001875443966127932, 0.0018701408989727497, 0.001864608027972281, 0.0018665039679035544, 0.0018669109558686614, 0.0018631070852279663, 0.001872480963356793, 0.0018604049691930413, 0.0018633609870448709, 0.001870476990006864, 0.0018687311094254255, 0.001875258982181549, 0.001879786024801433, 0.0018576770089566708, 0.0018667960539460182, 0.0018859090050682425, 0.0018666830146685243, 0.0018739610677585006, 0.0018716859631240368, 0.0018596400041133165, 0.0018574290443211794, 0.001865542959421873, 0.00185976002831012, 0.001868948107585311, 0.001864755991846323, 0.0018599199829623103, 0.0018636990571394563, 0.0018673280719667673, 0.0018627169774845243, 0.0018687470583245158, 0.001878316979855299, 0.0018708209972828627, 0.0018738220678642392, 0.001869798987172544, 0.0018607350066304207, 0.0018723680404946208, 0.0018708989955484867, 0.0018681390210986137, 0.0018688669661059976, 0.001885722973383963, 0.0018829329637810588, 0.0018657020991668105, 0.0018693649908527732];[0.01049985399004072, 0.010496419039554894, 0.010485955979675055, 0.01100369798950851, 0.01047266204841435, 0.010506175924092531, 0.01048291299957782, 0.010479038930498064, 0.010505197918973863, 0.010505735990591347, 0.01047668803948909, 0.01047577802091837, 0.010490118060261011, 0.01047609408851713, 0.010483218939043581, 0.010497268987819552, 0.010490130982361734, 0.010475400020368397, 0.010476727969944477, 0.01048410392832011, 0.010491205961443484, 0.010496094007976353, 0.010486446903087199, 0.010488745057955384, 0.010485576000064611, 0.010489573935046792, 0.010484429076313972, 0.010472574038431048, 0.010492765926755965, 0.010494673973880708, 0.0104837859980762, 0.010474203969351947, 0.010487567051313818, 0.010480166994966567, 0.01049256301485002, 0.010488656000234187, 0.010496351053006947, 0.010480055003426969, 0.010484294965863228, 0.010478041018359363, 0.010474427021108568, 0.010466424049809575, 0.010476915049366653, 0.010476610041223466, 0.010480464086867869, 0.010492193046957254, 0.01050466496963054, 0.010476736002601683, 0.010498348972760141, 0.010488563915714622];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0009104470955207944;0.0045229659881442785;;;4.967851520858606;;;[0.0009609709959477186, 0.0009353270288556814, 0.0009401489514857531, 0.0009356489172205329, 0.0009681979427114129, 0.0009261260274797678, 0.0009273289470002055, 0.0009274820331484079, 0.00094452197663486, 0.0009308099979534745, 0.0009667410049587488, 0.0009362889686599374, 0.0009635640308260918, 0.0009201010689139366, 0.0009291819296777248, 0.0009373510256409645, 0.0009322089608758688, 0.0009146099910140038, 0.0009496801067143679, 0.0009522819891571999, 0.0009553680429235101, 0.0009509490337222815, 0.0009215179597958922, 0.0009354599751532078, 0.000922658946365118, 0.000918927020393312, 0.0009577210294082761, 0.000911487964913249, 0.0009259110083803535, 0.0009488570503890514, 0.0009242380037903786, 0.0009104470955207944, 0.0009475699625909328, 0.000937795965000987, 0.0009228440467268229, 0.0009218420600518584, 0.0009232469601556659, 0.0009402980795130134, 0.000959318014793098, 0.0009176019812002778, 0.000950730056501925, 0.0009126940276473761, 0.000923634972423315, 0.0009345220169052482, 0.0009258240461349487, 0.0009403200820088387, 0.0009280799422413111, 0.0009377469541504979, 0.0009342440171167254, 0.000917587080039084];[0.004608474089764059, 0.004578166990540922, 0.004595268052071333, 0.004592532990500331, 0.004580388078466058, 0.004576198989525437, 0.00507426995318383, 0.004556996049359441, 0.004543400020338595, 0.004557225969620049, 0.0045536080142483115, 0.004555909079499543, 0.00455645308829844, 0.004575929022394121, 0.004543771967291832, 0.0045577590353786945, 0.004536454915069044, 0.004574140999466181, 0.004556854022666812, 0.004907067981548607, 0.004550704965367913, 0.004557016072794795, 0.0045442270347848535, 0.004551880992949009, 0.00452836905606091, 0.0045593950198963284, 0.004544573952443898, 0.004557656007818878, 0.004541096976026893, 0.004555586958304048, 0.004538667039014399, 0.004564000992104411, 0.004888059105724096, 0.004537091939710081, 0.0045533699449151754, 0.004546941025182605, 0.004531021928414702, 0.004561239969916642, 0.004552258993498981, 0.004558557062409818, 0.0045899439137429, 0.004562961054034531, 0.0045229659881442785, 0.0045656850561499596, 0.004553667036816478, 0.004910427960567176, 0.00452991493511945, 0.004544726922176778, 0.004542527953162789, 0.004554137936793268];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0020005760015919805;0.006545427953824401;;;3.2717717040571337;;;[0.0020593450171872973, 0.0020412340527400374, 0.002050874987617135, 0.002051577903330326, 0.0020026109414175153, 0.002068731002509594, 0.0020227310014888644, 0.0020356900058686733, 0.0021084040636196733, 0.0020005760015919805, 0.0020136300008744, 0.0020776180317625403, 0.0020575309172272682, 0.002068712026812136, 0.002057557925581932, 0.0020985041046515107, 0.0020250160014256835, 0.0020611309446394444, 0.0020538150565698743, 0.0020895310444757342, 0.0020208320347592235, 0.002054558019153774, 0.0020189849892631173, 0.0020130170742049813, 0.0020818309858441353, 0.0020875519840046763, 0.0020175300305709243, 0.00204496702644974, 0.002037412952631712, 0.0020598069531843066, 0.0020351719576865435, 0.0020306670339778066, 0.0020759389735758305, 0.0020803000079467893, 0.0020723280031234026, 0.002032920951023698, 0.0020713189151138067, 0.002006065915338695, 0.0020630370127037168, 0.0020911829778924584, 0.00204022997058928, 0.002081562066450715, 0.00207971700001508, 0.0020101419650018215, 0.00205815804656595, 0.0020510590402409434, 0.0020615779794752598, 0.002101150923408568, 0.0020180229330435395, 0.0020275829592719674];[0.006694345036521554, 0.006553938961587846, 0.0065470729023218155, 0.006573382066562772, 0.0065610300516709685, 0.006554090999998152, 0.006567345000803471, 0.006566538009792566, 0.006558610941283405, 0.006547775003127754, 0.006566133932210505, 0.006549243000335991, 0.006560213980264962, 0.006548839039169252, 0.00658008293248713, 0.006562553928233683, 0.006558362045325339, 0.0065540410578250885, 0.006550328922457993, 0.006565888994373381, 0.006560112000443041, 0.0065555209293961525, 0.0065537430346012115, 0.006556110922247171, 0.00654910400044173, 0.006556728971190751, 0.006571162957698107, 0.006558325025252998, 0.006559504079632461, 0.006551934988237917, 0.006565971067175269, 0.006569192977622151, 0.006577437976375222, 0.006553092040121555, 0.006560801062732935, 0.006548627046868205, 0.006562751019373536, 0.006559972069226205, 0.006564660929143429, 0.006548153003677726, 0.006557345041073859, 0.006557374028488994, 0.006564726936630905, 0.006552937091328204, 0.006545427953824401, 0.006564215989783406, 0.0065562810050323606, 0.006559518980793655, 0.006558269960805774, 0.006552425911650062];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0019273679936304688;0.006329944008029997;;;3.284242567557977;;;[0.0020316039444878697, 0.001944169052876532, 0.0019456660374999046, 0.002026858041062951, 0.0020535049261525273, 0.0020025999983772635, 0.00196157896425575, 0.0019599730148911476, 0.002004084992222488, 0.001999535015784204, 0.0019673329079523683, 0.0019701080163940787, 0.0020058309892192483, 0.0019668920431286097, 0.002000769949518144, 0.001994679099880159, 0.0020409150747582316, 0.002044563996605575, 0.002041674917563796, 0.0019968030974268913, 0.00202181504573673, 0.001969648990780115, 0.001985170063562691, 0.0019432720728218555, 0.002037693979218602, 0.001979238004423678, 0.001990264980122447, 0.0020077030640095472, 0.0019390630768612027, 0.002000628039240837, 0.0019826520001515746, 0.0019935780437663198, 0.001988837029784918, 0.0019689550390467048, 0.0020001770462840796, 0.0019867660012096167, 0.001994046033360064, 0.001963015994988382, 0.0019831840181723237, 0.002013798919506371, 0.002014767029322684, 0.001977498992346227, 0.002043843036517501, 0.0020369270350784063, 0.0019273679936304688, 0.0020384120289236307, 0.001983592053875327, 0.0020214059622958302, 0.001957103959284723, 0.0019736449467018247];[0.006344218971207738, 0.006345746107399464, 0.006341416039504111, 0.00634722295217216, 0.006358701968565583, 0.006345944944769144, 0.006348521914333105, 0.006331362994387746, 0.0063472139881923795, 0.006347630056552589, 0.006339701940305531, 0.006339542102068663, 0.00633930298499763, 0.0063355210004374385, 0.00636016798671335, 0.006340835010632873, 0.006338323000818491, 0.006337769911624491, 0.006334117031656206, 0.00635813397821039, 0.006344554014503956, 0.006337150000035763, 0.006341996951960027, 0.006345920031890273, 0.006337014026939869, 0.006331490934826434, 0.006335067912004888, 0.006339340936392546, 0.006338409031741321, 0.006335187004879117, 0.006346603040583432, 0.006329944008029997, 0.006353353033773601, 0.006337156984955072, 0.006344242952764034, 0.0063402410596609116, 0.006341125932522118, 0.006332165910862386, 0.006337877945043147, 0.006336217047646642, 0.006343825021758676, 0.006343194982036948, 0.006350506911985576, 0.006338831968605518, 0.00633548095356673, 0.0063517410308122635, 0.006340807070955634, 0.006340238964185119, 0.006334042060188949, 0.006342789973132312];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0023393600713461637;0.007463669986464083;;;3.1904750696070407;;;[0.002506363089196384, 0.0024497819831594825, 0.0024008930195122957, 0.002446252037771046, 0.0024091199738904834, 0.0024605629732832313, 0.0024256700417026877, 0.002398204989731312, 0.0024408979807049036, 0.0024312679888680577, 0.0024422570131719112, 0.0024221830535680056, 0.0024189440300688148, 0.0023871100274845958, 0.0024071589577943087, 0.002395093906670809, 0.002391648944467306, 0.0024130940437316895, 0.0024308579741045833, 0.0024917529663071036, 0.0024492479860782623, 0.002393177943304181, 0.002436565002426505, 0.0024292320013046265, 0.002418666030280292, 0.0024369899183511734, 0.002429545042105019, 0.0024421130074188113, 0.0023938691010698676, 0.0024355449713766575, 0.0024174789432436228, 0.002379614976234734, 0.002452666056342423, 0.002485580975189805, 0.0024396009976044297, 0.002431107102893293, 0.0024664440425112844, 0.002424185979180038, 0.0024550280068069696, 0.0023393600713461637, 0.0024205170338973403, 0.0024383169366046786, 0.002429457032121718, 0.0024676419561728835, 0.0024172019911929965, 0.0023893819889053702, 0.0024020049022510648, 0.002405454055406153, 0.0024199390318244696, 0.002406731015071273];[0.007497818092815578, 0.0074811510276049376, 0.007489843992516398, 0.007475853082723916, 0.007488536066375673, 0.007474835030734539, 0.0074935510056093335, 0.007463669986464083, 0.007481604930944741, 0.0074708189349621534, 0.00749786791857332, 0.007479387917555869, 0.0074939969927072525, 0.007464242982678115, 0.007483969908207655, 0.007490620948374271, 0.007482378976419568, 0.007489669951610267, 0.0074872300028800964, 0.007487670984119177, 0.007477110950276256, 0.0074794599786400795, 0.007488328032195568, 0.0074738929979503155, 0.007488759001716971, 0.007480656960979104, 0.0074897719314321876, 0.0074783749878406525, 0.0074845930794253945, 0.007477128994651139, 0.007479350082576275, 0.007474195095710456, 0.0075189858907833695, 0.007466331007890403, 0.007489806041121483, 0.0074730830965563655, 0.0074896939331665635, 0.007476947037503123, 0.007492029923014343, 0.007468866999261081, 0.007490477059036493, 0.007475403952412307, 0.007481639971956611, 0.007474337005987763, 0.007493563927710056, 0.007488129078410566, 0.007478799903765321, 0.007472236989997327, 0.007488077040761709, 0.007482790970243514];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0021566750947386026;0.0072442489909008145;;;3.358989496644067;;;[0.0022172790486365557, 0.0022030100226402283, 0.0023048740113154054, 0.002235505962744355, 0.0022692179773002863, 0.002286587026901543, 0.002219251007772982, 0.002240639994852245, 0.00223276496399194, 0.002239683992229402, 0.002171259024180472, 0.002212163060903549, 0.0022243509301915765, 0.002266693045385182, 0.0022291209315881133, 0.0021663380321115255, 0.00217581691686064, 0.0022317590191960335, 0.002217167057096958, 0.0022160799708217382, 0.002235986990854144, 0.0022699920227751136, 0.0022541899234056473, 0.002198903006501496, 0.0022603590041399, 0.0021978389704599977, 0.0021870339987799525, 0.00217719201464206, 0.002271187026053667, 0.00219269294757396, 0.0022303350269794464, 0.0022151940502226353, 0.0022971900179982185, 0.002253541024401784, 0.002257955027744174, 0.0021566750947386026, 0.0022679000394418836, 0.002264376962557435, 0.0021805139258503914, 0.00215924100484699, 0.002193672931753099, 0.0022003990598022938, 0.002181208925321698, 0.0021992779802531004, 0.0023077159421518445, 0.0022561789955943823, 0.0022152019664645195, 0.0021971259266138077, 0.0022161260712891817, 0.0022678269306197762];[0.007399130961857736, 0.0072634880198165774, 0.007263886043801904, 0.0072735080029815435, 0.007273870054632425, 0.0072732591070234776, 0.007272511953487992, 0.00725671008694917, 0.007277734926901758, 0.007255395990796387, 0.007261571008712053, 0.00727084802929312, 0.0072594499215483665, 0.007252539042383432, 0.007267449051141739, 0.007259725010953844, 0.007264577085152268, 0.0072594620287418365, 0.007267023087479174, 0.0072683540638536215, 0.007267075008712709, 0.007252338924445212, 0.00726326706353575, 0.007260547019541264, 0.007255538948811591, 0.007267609937116504, 0.007280189078301191, 0.007257458055391908, 0.007260187063366175, 0.0072737280279397964, 0.00725543696898967, 0.007257601013407111, 0.007278149016201496, 0.007256250944919884, 0.007254266063682735, 0.007262252038344741, 0.0072721230098977685, 0.007255595992319286, 0.007266564993187785, 0.0072442489909008145, 0.0072758980095386505, 0.007263418985530734, 0.007268179091624916, 0.007259882986545563, 0.007257035002112389, 0.007264922955073416, 0.007262808037921786, 0.007262211991474032, 0.007264290004968643, 0.007262408966198564];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.008339349064044654;0.011036215000785887;;;1.3233904608177212;;;[0.008377308957278728, 0.008362002088688314, 0.008362249936908484, 0.008358145947568119, 0.008350756019353867, 0.008352066040970385, 0.008353275014087558, 0.008351107011549175, 0.008366938913241029, 0.008343409048393369, 0.008343872963450849, 0.00837284792214632, 0.008354782010428607, 0.00834950606804341, 0.008366946945898235, 0.008346213959157467, 0.00836052792146802, 0.008347901981323957, 0.008359160972759128, 0.00834697694517672, 0.008350497926585376, 0.008348374045453966, 0.008353035897016525, 0.00835525500588119, 0.008347603026777506, 0.008369293063879013, 0.008349468000233173, 0.00834512198343873, 0.00835294695571065, 0.008352849050424993, 0.008354614023119211, 0.008363055065274239, 0.008359803934581578, 0.008351347991265357, 0.008350305026397109, 0.008359486935660243, 0.008351793978363276, 0.008357324986718595, 0.008347293944098055, 0.008368376991711557, 0.008347033988684416, 0.00835685699712485, 0.008353246026672423, 0.00834961503278464, 0.008354356978088617, 0.008339349064044654, 0.00836952798999846, 0.008356982958503067, 0.008344947011210024, 0.008340466069057584];[0.011050743982195854, 0.011050923028960824, 0.011043887003324926, 0.011049162945710123, 0.011043076985515654, 0.011044951970688999, 0.011052401037886739, 0.011037041898816824, 0.011040256009437144, 0.011043537990190089, 0.011042557074688375, 0.01104475709144026, 0.011040262994356453, 0.011041812016628683, 0.01105021801777184, 0.011045107035897672, 0.0110403309809044, 0.01104037999175489, 0.01104865304660052, 0.011053423979319632, 0.01104206801392138, 0.011043436010368168, 0.011042331927455962, 0.011044551036320627, 0.011044917977415025, 0.011043095961213112, 0.011041386052966118, 0.01105153898242861, 0.011049780063331127, 0.011044766986742616, 0.01103891700040549, 0.01103910303208977, 0.0110559300519526, 0.011040722019970417, 0.01103975297883153, 0.011046802042983472, 0.01104405103251338, 0.011043029022403061, 0.011043500970117748, 0.011051023961044848, 0.011040628072805703, 0.011041149031370878, 0.011037591029889882, 0.011044724029488862, 0.011036215000785887, 0.011062361998483539, 0.01104690704960376, 0.011043354053981602, 0.011039776029065251, 0.011055600014515221];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0011180589208379388;0.0024572539841756225;;;2.1977857681543407;;;[0.0011529680341482162, 0.0011341460049152374, 0.0011496220249682665, 0.0011310409754514694, 0.0011499729007482529, 0.001139312982559204, 0.0011396670015528798, 0.0011263370979577303, 0.0011581790167838335, 0.0011229469673708081, 0.0011323620565235615, 0.0011346880346536636, 0.0011404919205233455, 0.0011305720545351505, 0.0011632610112428665, 0.0011602588929235935, 0.0011415149783715606, 0.0011500029359012842, 0.001140030100941658, 0.001128808013163507, 0.0011358560295775533, 0.0011444150004535913, 0.0011440870584920049, 0.0011309770634397864, 0.0011276250006631017, 0.0011281849583610892, 0.0011264029890298843, 0.0011250280076637864, 0.0011337170144543052, 0.0011336320312693715, 0.0011180589208379388, 0.001124058966524899, 0.0011335780145600438, 0.0011305500520393252, 0.0011204479960724711, 0.0011259550228714943, 0.0011279319878667593, 0.0011208020150661469, 0.0011235279962420464, 0.0011196740670129657, 0.0011215819977223873, 0.0011319160694256425, 0.001132007921114564, 0.0011467470321804285, 0.001134934020228684, 0.0011228040093556046, 0.001134744961746037, 0.001132293022237718, 0.0011260469909757376, 0.0011255110148340464];[0.0024947900092229247, 0.002475145971402526, 0.0024650710402056575, 0.0024715570034459233, 0.0024684680392965674, 0.002464258926920593, 0.0024829129688441753, 0.002467078040353954, 0.0024699049536138773, 0.0024695299798622727, 0.002465717028826475, 0.0024696880718693137, 0.002463331911712885, 0.002466934034600854, 0.0024684949312359095, 0.0024661560310050845, 0.0024721359368413687, 0.0024745039409026504, 0.002474225009791553, 0.0028172750025987625, 0.0024634780129417777, 0.0024797660298645496, 0.0024635730078443885, 0.0024667310062795877, 0.0024672249564900994, 0.0024648939725011587, 0.002466138917952776, 0.002462569042108953, 0.0024572539841756225, 0.002466993988491595, 0.0024648200487717986, 0.002462546923197806, 0.0028095089364796877, 0.002468409016728401, 0.002461777999997139, 0.002457941067405045, 0.002458773902617395, 0.00246151105966419, 0.0024745609844103456, 0.0024591349065303802, 0.002463296055793762, 0.002463752985931933, 0.0024651431012898684, 0.0024631499545648694, 0.002465859055519104, 0.0028056750306859612, 0.002460369956679642, 0.002465583966113627, 0.002463054028339684, 0.002460016985423863];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.002051132032647729;0.005167957046069205;;;2.519563325915243;;;[0.002120522898621857, 0.002083938103169203, 0.002070485963486135, 0.002076373086310923, 0.0020837829215452075, 0.002075602998957038, 0.0020651010563597083, 0.0020866410341113806, 0.002081327955238521, 0.0020867439452558756, 0.002071249997243285, 0.0021028449991717935, 0.0020772910211235285, 0.002072911011055112, 0.002070232992991805, 0.002070202026516199, 0.0020708880620077252, 0.002067502005957067, 0.0020734519930556417, 0.0020720830652862787, 0.002070900984108448, 0.00207049201708287, 0.002074618940241635, 0.0020763559732586145, 0.002074035000987351, 0.0020674130646511912, 0.0020676900167018175, 0.0020684689516201615, 0.0020771060371771455, 0.002067224937491119, 0.0020797179313376546, 0.0020577390678226948, 0.0020800359779968858, 0.002078765886835754, 0.002073111943900585, 0.002076303935609758, 0.0020645990734919906, 0.0020784669322893023, 0.0020854949252679944, 0.0020847689593210816, 0.002076503005810082, 0.0020737219601869583, 0.0020828020060434937, 0.002051132032647729, 0.002073341980576515, 0.0020821839570999146, 0.0021371080074459314, 0.002137263072654605, 0.00212864694185555, 0.002136114053428173];[0.005216478020884097, 0.0052052459213882685, 0.005220371996983886, 0.005191141040995717, 0.005224663997069001, 0.005189334973692894, 0.005229232949204743, 0.0051792600424960256, 0.005225669010542333, 0.00521375797688961, 0.005218176986090839, 0.005192246055230498, 0.0052156520541757345, 0.005184630048461258, 0.005229267990216613, 0.0051868470618501306, 0.005614824942313135, 0.00517954200040549, 0.005202634958550334, 0.005540837999433279, 0.005214328062720597, 0.005182384047657251, 0.005220544990152121, 0.005186123074963689, 0.005222811014391482, 0.005185030051507056, 0.005249576992355287, 0.005175510887056589, 0.005215681972913444, 0.005175817990675569, 0.00520122901070863, 0.005176960024982691, 0.005591470981016755, 0.005178482970222831, 0.005220521939918399, 0.005184082081541419, 0.005218982929363847, 0.005167957046069205, 0.005213091964833438, 0.005180039093829691, 0.005214288015849888, 0.00518611294683069, 0.005219393991865218, 0.005170092103071511, 0.005226167035289109, 0.0051752160070464015, 0.005222074105404317, 0.005200503976084292, 0.005212334915995598, 0.0051821599481627345];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0015641850186511874;0.004634647979401052;;;2.9629793944693037;;;[0.001607129001058638, 0.0015834890073165298, 0.001599987968802452, 0.0015865589957684278, 0.0016178180230781436, 0.001585484016686678, 0.00158200494479388, 0.0015735209453850985, 0.00158818403724581, 0.0015641850186511874, 0.0015772930346429348, 0.0015743919648230076, 0.0015783800045028329, 0.0015778739470988512, 0.0015780259855091572, 0.0015794680221006274, 0.0015902960440143943, 0.0015792810590937734, 0.0015974669950082898, 0.0015770290046930313, 0.0015897330595180392, 0.0015779959503561258, 0.0015923790633678436, 0.0015838210238143802, 0.0015816160012036562, 0.001569051994010806, 0.0015829370822757483, 0.0015758860390633345, 0.0015720149967819452, 0.0015777440275996923, 0.0015915049007162452, 0.0015819870168343186, 0.0015867170877754688, 0.0015782780246809125, 0.0015786489238962531, 0.0015763579867780209, 0.0015885549364611506, 0.0015892339870333672, 0.0015873420052230358, 0.0015911980299279094, 0.001576267066411674, 0.0015701809898018837, 0.0015791939804330468, 0.0015737649518996477, 0.0015830970369279385, 0.001570609980262816, 0.0015765819698572159, 0.0015713339671492577, 0.0015812469646334648, 0.0015665109967812896];[0.004729090025648475, 0.004690330941230059, 0.004719533026218414, 0.0046937629813328385, 0.004727890947833657, 0.004683164996095002, 0.00470591289922595, 0.004672122071497142, 0.004691381007432938, 0.004650552989915013, 0.0046943280613049865, 0.004652361967600882, 0.00469894299749285, 0.004666286986321211, 0.004704611958004534, 0.004658506019040942, 0.004676115000620484, 0.00468205101788044, 0.00468278001062572, 0.004645932000130415, 0.004689005087129772, 0.004700066987425089, 0.004684695042669773, 0.004636920988559723, 0.004896642058156431, 0.00464867299888283, 0.004689954919740558, 0.004647747962735593, 0.004673329065553844, 0.004666085005737841, 0.004674193914979696, 0.004636788973584771, 0.004661513026803732, 0.004635640070773661, 0.004673972027376294, 0.004664940992370248, 0.004665930988267064, 0.004642146057449281, 0.0046691460302099586, 0.004642972955480218, 0.004663084051571786, 0.004637926002033055, 0.004675787058658898, 0.004652336006984115, 0.004675209987908602, 0.004634647979401052, 0.004682503989897668, 0.004640505067072809, 0.004697449970990419, 0.004654612974263728];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0015914830146357417;0.003093366976827383;;;1.943700905620656;;;[0.0016420689644291997, 0.0016492940485477448, 0.0016342749586328864, 0.001642444054596126, 0.0016465859953314066, 0.0016233980422839522, 0.0016319409478455782, 0.0016322050942108035, 0.0016337200067937374, 0.0016178300138562918, 0.0016207860317081213, 0.0016044959193095565, 0.0016160649247467518, 0.0016169260488823056, 0.001627483987249434, 0.0016287260223180056, 0.0016318169655278325, 0.0016462700441479683, 0.001628131023608148, 0.001631043036468327, 0.0016079230699688196, 0.001638652989640832, 0.001619982998818159, 0.001630512997508049, 0.0016304650343954563, 0.001627946039661765, 0.0016295789973810315, 0.001647031051106751, 0.0016362490132451057, 0.0016375839477404952, 0.0016296399990096688, 0.0016230619512498379, 0.0016229270258918405, 0.00162397394888103, 0.0016321040457114577, 0.001608795952051878, 0.0016010920517146587, 0.0016222720732912421, 0.0015914830146357417, 0.0016277269460260868, 0.0016267519677057862, 0.0016313029918819666, 0.0016235560178756714, 0.0016246630111709237, 0.0016359860310330987, 0.0016127889975905418, 0.0016329879872500896, 0.0016192570328712463, 0.0016304380260407925, 0.00163008994422853];[0.0031552049331367016, 0.0031358739361166954, 0.0031034970888867974, 0.003138722968287766, 0.0031114689772948623, 0.0031139570055529475, 0.00310812599491328, 0.0031122330110520124, 0.0031140350038185716, 0.0031088630203157663, 0.0031039139721542597, 0.003093366976827383, 0.003460410051047802, 0.0031051969854161143, 0.003108117962256074, 0.0031484189676120877, 0.0031189279397949576, 0.003108880016952753, 0.0031016870634630322, 0.003112186095677316, 0.0031146350083872676, 0.0031079630134627223, 0.0031017480650916696, 0.003102668095380068, 0.003103386959992349, 0.003107681986875832, 0.0030981360469013453, 0.0031134019372984767, 0.0031152230221778154, 0.0031054859282448888, 0.0030994589906185865, 0.0031166640110313892, 0.0031478559831157327, 0.0031145259272307158, 0.003108284086920321, 0.003129760967567563, 0.0031098260078579187, 0.0031079030595719814, 0.003097255015745759, 0.003099474008195102, 0.0031060579931363463, 0.003106329939328134, 0.0031088549876585603, 0.003110804012976587, 0.0031050159595906734, 0.00310379802249372, 0.003104586969129741, 0.003102552960626781, 0.0030984360491856933, 0.003185315988957882];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.002287879935465753;0.0034366949694231153;;;1.50213082257898;;;[0.0023321539629250765, 0.002321228967048228, 0.0023198099806904793, 0.0023097629891708493, 0.002297251019626856, 0.0023200419964268804, 0.002303450950421393, 0.002307408954948187, 0.002310285926796496, 0.0022956239990890026, 0.002313885954208672, 0.002302407054230571, 0.0023126379819586873, 0.0023210790241137147, 0.0022925600642338395, 0.0023172040237113833, 0.0022929019760340452, 0.0022995088947936893, 0.002296152990311384, 0.0023060879902914166, 0.0023104259744286537, 0.002317961072549224, 0.0022982689552009106, 0.002300732070580125, 0.002287879935465753, 0.00230776600074023, 0.0023227588972076774, 0.002306092996150255, 0.0022961749928072095, 0.0022990540601313114, 0.0023035870399326086, 0.0023069590097293258, 0.002297267084941268, 0.002298373030498624, 0.002303423942066729, 0.00231055507902056, 0.0023008340504020452, 0.00230930105317384, 0.002307528047822416, 0.002313395030796528, 0.0022960760397836566, 0.002313241013325751, 0.0022905200021341443, 0.0022992880549281836, 0.002291776007041335, 0.0023133530048653483, 0.0023032500175759196, 0.002305092988535762, 0.002296617953106761, 0.0023131599882617593];[0.0034811380319297314, 0.004017426050268114, 0.0034628750290721655, 0.003463544067926705, 0.003465941990725696, 0.0034715610090643167, 0.003465052926912904, 0.003461834043264389, 0.0034675649367272854, 0.0034888969967141747, 0.0034819949651136994, 0.0034389799693599343, 0.0034600161015987396, 0.0034548810217529535, 0.003487267065793276, 0.0034740599803626537, 0.00344523205421865, 0.003455125028267503, 0.0034687930019572377, 0.0034741010749712586, 0.0034502820344641805, 0.0034552220022305846, 0.003467872040346265, 0.003709262004122138, 0.0034633490722626448, 0.003459695028141141, 0.0034538700710982084, 0.0034461409086361527, 0.003469168907031417, 0.0034740669652819633, 0.0034766660537570715, 0.003457925980910659, 0.0034497790038585663, 0.00346231902949512, 0.0034545689122751355, 0.00345702504273504, 0.003460846026428044, 0.003449051990173757, 0.0034492580452933908, 0.003459458937868476, 0.003454771009273827, 0.0034366949694231153, 0.0034541409695520997, 0.0034647289430722594, 0.003456156002357602, 0.003461276995949447, 0.0034520369954407215, 0.0034772970248013735, 0.003480508108623326, 0.0034543100045993924];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.00163660803809762;0.004055922967381775;;;2.4782494482285125;;;[0.0016948450356721878, 0.0016752760857343674, 0.001666654017753899, 0.0016842419281601906, 0.0016738990088924766, 0.0016655520303174853, 0.0016602639807388186, 0.0016605169512331486, 0.0016670849872753024, 0.001668351935222745, 0.0016608830774202943, 0.001657918095588684, 0.0016607509460300207, 0.0016626029973849654, 0.0016717950347810984, 0.0016687529860064387, 0.0016680019907653332, 0.0016392120160162449, 0.0027783429250121117, 0.001677289023064077, 0.0016646699514240026, 0.0016608540900051594, 0.001663240953348577, 0.0016676869709044695, 0.0016638750676065683, 0.001663953997194767, 0.001656027976423502, 0.0016707360045984387, 0.001654205028899014, 0.0016665240982547402, 0.0016607660800218582, 0.0016597789945080876, 0.00163660803809762, 0.001654129009693861, 0.0016575059853494167, 0.0016378770815208554, 0.0016573480097576976, 0.001669637975282967, 0.001668366021476686, 0.001678897999227047, 0.0016652289777994156, 0.0016705940943211317, 0.0016664419090375304, 0.0016530980356037617, 0.001663660048507154, 0.001653757062740624, 0.0016683649737387896, 0.00166855298448354, 0.0016707159811630845, 0.001663062022998929];[0.004105608910322189, 0.004074541968293488, 0.004073456977494061, 0.004065961926244199, 0.004592814948409796, 0.004060908104293048, 0.004077045945450664, 0.004063614993356168, 0.00406001100782305, 0.004060214036144316, 0.004065159009769559, 0.004060801002196968, 0.00407433498185128, 0.004060548031702638, 0.0040644760010764, 0.004064030945301056, 0.004069916089065373, 0.004060607054270804, 0.004063172033056617, 0.00405599398072809, 0.0040668799774721265, 0.0040627740090712905, 0.004067111061885953, 0.004067935049533844, 0.004067442030645907, 0.004058068967424333, 0.004057370941154659, 0.0040598909836262465, 0.0040758890099823475, 0.004060691921040416, 0.004069024929776788, 0.004065754008479416, 0.004079970996826887, 0.004062079940922558, 0.004064359003677964, 0.004063700092956424, 0.004059650003910065, 0.004061777959577739, 0.004073047079145908, 0.004074241034686565, 0.004072276991792023, 0.004055922967381775, 0.004066984984092414, 0.004062562016770244, 0.004066713037900627, 0.004065277054905891, 0.004069457994773984, 0.004060826962813735, 0.004067113972268999, 0.004067746922373772];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0022435219725593925;0.0025110370479524136;;;1.1192388925381649;;;[0.0022935480810701847, 0.0022813150426372886, 0.0022653309861198068, 0.0022674479987472296, 0.002266508061438799, 0.0022707810858264565, 0.0022563450038433075, 0.002257229993119836, 0.002264479990117252, 0.002272719983011484, 0.002254168037325144, 0.002279014908708632, 0.0022588339634239674, 0.0022747310576960444, 0.0022466020891442895, 0.0022585659753531218, 0.0022640980314463377, 0.0022435219725593925, 0.0022588130086660385, 0.002253016922622919, 0.002271790988743305, 0.002270307973958552, 0.0022488459944725037, 0.002251130063086748, 0.0022570129949599504, 0.0022611679742112756, 0.002273867023177445, 0.002264756942167878, 0.0022820059675723314, 0.002269766991958022, 0.002258392982184887, 0.0022525039967149496, 0.002275931998156011, 0.002261718036606908, 0.002243652008473873, 0.0022610430605709553, 0.002263399073854089, 0.002265702001750469, 0.0022587470011785626, 0.0022491790587082505, 0.0022445109207183123, 0.002269137999974191, 0.0022746550384908915, 0.002253506099805236, 0.002253865939565003, 0.002285710070282221, 0.0022520460188388824, 0.002280608983710408, 0.002269539050757885, 0.002263300004415214];[0.002582681947387755, 0.002572020050138235, 0.002554209087975323, 0.002520409063436091, 0.0025321770226582885, 0.002554203034378588, 0.0025526919635012746, 0.0025525500532239676, 0.002535292995162308, 0.002531294012442231, 0.002552160993218422, 0.002531582023948431, 0.0025391929084435105, 0.002531220903620124, 0.0025528420228511095, 0.0025322469882667065, 0.0025110370479524136, 0.002546077943406999, 0.0025393819669261575, 0.0025301469722762704, 0.002529631950892508, 0.0025271549820899963, 0.0025398789439350367, 0.0025264109717682004, 0.0025384629843756557, 0.002558754989877343, 0.0025510070845484734, 0.0025494679575785995, 0.0025358840357512236, 0.0025593769969418645, 0.002535069012083113, 0.0025429950328543782, 0.002537194057367742, 0.0025317049585282803, 0.002554291975684464, 0.0025229769526049495, 0.0025458920281380415, 0.002534456900320947, 0.002539425971917808, 0.0025379189755767584, 0.0025288050528615713, 0.002532346989028156, 0.002539060078561306, 0.0025507080135867, 0.0025454970309510827, 0.00253023998811841, 0.0025382080348208547, 0.0025326350005343556, 0.0025315869133919477, 0.002533682039938867];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0019757261034101248;0.004993368987925351;;;2.5273589184790044;;;[0.0020445859991014004, 0.001995418919250369, 0.002006244962103665, 0.0019934820011258125, 0.00200721004512161, 0.0020027790451422334, 0.0020219169091433287, 0.0019951030844822526, 0.00200239394325763, 0.001997619983740151, 0.0019933920120820403, 0.0019812420941889286, 0.0019906910602003336, 0.0019921340281143785, 0.0019831539830192924, 0.0019872840493917465, 0.0019953360315412283, 0.0019887479720637202, 0.001984735019505024, 0.0019897939637303352, 0.00199341494590044, 0.001985306036658585, 0.0019847200019285083, 0.0020026860293000937, 0.001989077078178525, 0.0019757261034101248, 0.001990641001611948, 0.0019881579792127013, 0.001987264957278967, 0.0020025669364258647, 0.0019965439569205046, 0.0019955970346927643, 0.0019969739951193333, 0.0019906240049749613, 0.001994987018406391, 0.001999631989747286, 0.0019931859569624066, 0.0019874440040439367, 0.0019923039944842458, 0.0019844130147248507, 0.0019981919322162867, 0.001985758077353239, 0.001984986010938883, 0.0019854909041896462, 0.001997194020077586, 0.001992619945667684, 0.002007141010835767, 0.0019937559263780713, 0.001994471997022629, 0.001994872000068426];[0.0050178420497104526, 0.00500690599437803, 0.005048032966442406, 0.00500930892303586, 0.00503440503962338, 0.005011193919926882, 0.005042127915658057, 0.005003790953196585, 0.005039746058173478, 0.004998495918698609, 0.0050437659956514835, 0.005006749066524208, 0.005054880050010979, 0.005003834026865661, 0.005041658994741738, 0.005006731953471899, 0.005029428051784635, 0.005006661987863481, 0.005025252001360059, 0.005004325998015702, 0.005033320048823953, 0.005001508980058134, 0.005039034993387759, 0.005002949968911707, 0.005016686976887286, 0.005033098044805229, 0.005042821983806789, 0.005019259988330305, 0.005023836973123252, 0.00499947601929307, 0.0050371550023555756, 0.004995436989702284, 0.0050323279574513435, 0.004999882075935602, 0.005030085914768279, 0.00500037195160985, 0.005028761923313141, 0.004997354932129383, 0.005038478062488139, 0.004993368987925351, 0.005045879050157964, 0.005014631082303822, 0.005033227964304388, 0.004997487994842231, 0.005039053037762642, 0.00500688306055963, 0.005036812974140048, 0.005014755995944142, 0.005039779003709555, 0.005000961944460869];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0027062849840149283;0.004868673044256866;;;1.7990245199653405;;;[0.002755961031652987, 0.0027251389110460877, 0.00273336807731539, 0.0027323809918016195, 0.002723898971453309, 0.0027201970806345344, 0.0027398860547691584, 0.0027229919796809554, 0.002730538952164352, 0.002718293108046055, 0.0027228089747950435, 0.0027134569827467203, 0.0027252669679000974, 0.002732153981924057, 0.0027169579407200217, 0.0027331829769536853, 0.002727004000917077, 0.002711039036512375, 0.0027238079346716404, 0.002733977045863867, 0.002714234055019915, 0.0027227799873799086, 0.0027309309225529432, 0.0027124889893457294, 0.0027148600202053785, 0.0027229890692979097, 0.002744965022429824, 0.002716519986279309, 0.0027267520781606436, 0.002723125973716378, 0.0027196400333195925, 0.0027173729613423347, 0.0027168639935553074, 0.0027182400226593018, 0.0027114120312035084, 0.002718581003136933, 0.0027273630257695913, 0.002732906024903059, 0.0027265100507065654, 0.002722332952544093, 0.0027185219805687666, 0.0027209139661863446, 0.0027254760498180985, 0.0027062849840149283, 0.0027295120526105165, 0.002720562042668462, 0.0027134179836139083, 0.0027324140537530184, 0.0027198189636692405, 0.0027243170188739896];[0.004894705023616552, 0.005453031975775957, 0.004882034962065518, 0.004881515982560813, 0.004890401032753289, 0.004869895987212658, 0.0048904550494626164, 0.004869990050792694, 0.004868673044256866, 0.0048772909212857485, 0.004877811996266246, 0.004877301980741322, 0.004888944095000625, 0.00488389702513814, 0.004895630991086364, 0.004892595927231014, 0.004875013022683561, 0.004880566033534706, 0.0048899969551712275, 0.004874192993156612, 0.004900146974250674, 0.004882392939180136, 0.0048786860425025225, 0.004910575924441218, 0.0049015560653060675, 0.004902084008790553, 0.004909945069812238, 0.004893354023806751, 0.004880680004134774, 0.004906003945507109, 0.0048891480546444654, 0.004887947929091752, 0.004879429005086422, 0.004904192057438195, 0.004889723029918969, 0.004885177011601627, 0.004882643930613995, 0.004881090950220823, 0.0048842489486560225, 0.00488603301346302, 0.004891718039289117, 0.00487616506870836, 0.004894214915111661, 0.004886092967353761, 0.004881259053945541, 0.004890677984803915, 0.004883358022198081, 0.004879481042735279, 0.0048862649127841, 0.004877756000496447];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0028432749677449465;0.00484880805015564;;;1.7053602290183416;;;[0.002905778936110437, 0.0028537019388750196, 0.002856359933502972, 0.0028785699978470802, 0.00286445498932153, 0.0028432749677449465, 0.0029398739570751786, 0.002930168993771076, 0.002905277069658041, 0.0029030529549345374, 0.00290950492490083, 0.0029176039388403296, 0.002932382980361581, 0.0029173840302973986, 0.002898728009313345, 0.0028926259838044643, 0.0029146820306777954, 0.0029053969774395227, 0.0029249449726194143, 0.0029089709278196096, 0.0029227430932223797, 0.002935193944722414, 0.0029058740474283695, 0.002903913031332195, 0.002925461041741073, 0.002928907983005047, 0.002917936071753502, 0.0028876219876110554, 0.0029321539914235473, 0.0029197949916124344, 0.0029238429851830006, 0.0029032930033281446, 0.0029114620992913842, 0.0029056310886517167, 0.002887009992264211, 0.0029070969903841615, 0.0029116920195519924, 0.002927746973000467, 0.0028960040071979165, 0.0029147600289434195, 0.002914875978603959, 0.0029242730233818293, 0.0029051719466224313, 0.0029284809716045856, 0.0029421179788187146, 0.0029196300311014056, 0.0028968879487365484, 0.002928221016190946, 0.002902338979765773, 0.0029194820672273636];[0.004906965070404112, 0.004878093954175711, 0.004877485916949809, 0.004875138052739203, 0.0053966830018907785, 0.004882722976617515, 0.004863475915044546, 0.004862545058131218, 0.00484880805015564, 0.0048767050029709935, 0.0048741589998826385, 0.004881290951743722, 0.004898624960333109, 0.004890130017884076, 0.004876482067629695, 0.004878838895820081, 0.0048704619985073805, 0.004875747952610254, 0.004874777980148792, 0.004875322920270264, 0.004902335931546986, 0.004882987937889993, 0.0048753899754956365, 0.004867187002673745, 0.004875276004895568, 0.004870694014243782, 0.0048749170964583755, 0.004881035070866346, 0.00487763003911823, 0.0048739510821178555, 0.004885121015831828, 0.004883736022748053, 0.0048846189165487885, 0.004880037973634899, 0.004887592978775501, 0.004877801984548569, 0.0048725169617682695, 0.004884530091658235, 0.0048948839539662, 0.004871633020229638, 0.004881499917246401, 0.004880054038949311, 0.00488700601272285, 0.004880607011727989, 0.004882125067524612, 0.004883022978901863, 0.004892377066425979, 0.00488732208032161, 0.004877277999185026, 0.004878183011896908];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.002798179048113525;0.005434919963590801;;;1.9423060033470383;;;[0.0028412879910320044, 0.0028284559957683086, 0.002822155016474426, 0.002808499033562839, 0.002814585925079882, 0.0028147189877927303, 0.002810983918607235, 0.0028137819608673453, 0.0028281250270083547, 0.002812538994476199, 0.002810048987157643, 0.002817888045683503, 0.0028128690319135785, 0.0028004091000184417, 0.002808422897942364, 0.0028160489164292812, 0.0028133250307291746, 0.002815749030560255, 0.0028124129166826606, 0.0028150909347459674, 0.0028137890622019768, 0.002823650953359902, 0.0028038760647177696, 0.002812023041769862, 0.002808335004374385, 0.002807256067171693, 0.0027988229412585497, 0.0028070969274267554, 0.002810747013427317, 0.0028165759285911918, 0.0028165850089862943, 0.002824301947839558, 0.0028070940170437098, 0.0028171680169180036, 0.0028079849435016513, 0.0028163419337943196, 0.002801983035169542, 0.002811887999996543, 0.0028067840030416846, 0.0028266130248084664, 0.0028023089980706573, 0.0028020039899274707, 0.0028005170170217752, 0.002818290959112346, 0.002809500088915229, 0.0028069569962099195, 0.00280562206171453, 0.002798179048113525, 0.0028138899942860007, 0.002808484947308898];[0.005489505012519658, 0.005447486997582018, 0.005434919963590801, 0.005474470905028284, 0.005465766065753996, 0.005463771056383848, 0.005461529945023358, 0.005474147968925536, 0.0054714829893782735, 0.005440983106382191, 0.005475051002576947, 0.005461564054712653, 0.005462792003527284, 0.005460271961055696, 0.005464788991957903, 0.00546449504327029, 0.005459928070195019, 0.005458665895275772, 0.005456320010125637, 0.0054589350474998355, 0.005453982972539961, 0.005468680988997221, 0.0054514589719474316, 0.00546550692524761, 0.005459400010295212, 0.0054631809471175075, 0.005456681014038622, 0.005457513965666294, 0.005461778026074171, 0.005461819004267454, 0.005456018028780818, 0.005459601990878582, 0.005467802984640002, 0.005467166076414287, 0.005445423070341349, 0.005465493071824312, 0.005466854083351791, 0.005438904976472259, 0.005466582020744681, 0.005457017105072737, 0.005461815977469087, 0.00546169001609087, 0.0054603759199380875, 0.00546802906319499, 0.0054649809608235955, 0.005465187015943229, 0.005437184940092266, 0.0054392090532928705, 0.005463075009174645, 0.005467067938297987];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0027758069336414337;0.0031955840531736612;;;1.151227059218252;;;[0.0028064120560884476, 0.002819732064381242, 0.002786832978017628, 0.002820510999299586, 0.002798240981064737, 0.002801206079311669, 0.0028006749926134944, 0.0027843950083479285, 0.002809535013511777, 0.0028019360033795238, 0.002801894908770919, 0.0027791770407930017, 0.0028071108972653747, 0.0027843699790537357, 0.002824301947839558, 0.0027938910061493516, 0.002780576003715396, 0.002797310007736087, 0.00278968398924917, 0.002794864005409181, 0.002782793017104268, 0.0028067679377272725, 0.0027945039328187704, 0.002803882001899183, 0.002823796938173473, 0.0027984740445390344, 0.0028101010248064995, 0.0027787639992311597, 0.00281316798646003, 0.0028118250193074346, 0.002780092996545136, 0.002808384015224874, 0.0027902909787371755, 0.0027889010962098837, 0.0027874279767274857, 0.0027962899766862392, 0.0028277429519221187, 0.0027758069336414337, 0.0027946860063821077, 0.002804083051159978, 0.0027985129272565246, 0.002802796079777181, 0.002794930012896657, 0.0028029490495100617, 0.0028168600983917713, 0.0027920890133827925, 0.0028032290283590555, 0.0027925099711865187, 0.002789215068332851, 0.002796586020849645];[0.003242130042053759, 0.0032154798973351717, 0.0032044430263340473, 0.003201066982001066, 0.003205535002052784, 0.0031970220152288675, 0.003196469973772764, 0.003195987083017826, 0.003203970962204039, 0.003201361047104001, 0.003204659908078611, 0.003217527992092073, 0.0036033570067957044, 0.0032104570418596268, 0.0032111810287460685, 0.0032209509517997503, 0.0032040949445217848, 0.003203587024472654, 0.0032122679986059666, 0.003208667039871216, 0.0032031419686973095, 0.003204148029908538, 0.0032066020648926497, 0.0032109760213643312, 0.00320741708856076, 0.0032149619655683637, 0.0032158290268853307, 0.0031955840531736612, 0.003199976054020226, 0.003209862974472344, 0.003207912086509168, 0.0032058899523690343, 0.0031989560229703784, 0.003202053951099515, 0.0032057169592007995, 0.003211037954315543, 0.003205707995221019, 0.0032042469829320908, 0.0032177179818972945, 0.003216798068024218, 0.0032103119883686304, 0.003204036969691515, 0.0031999220373108983, 0.0032071899622678757, 0.003219094011001289, 0.0032078700605779886, 0.0032149150501936674, 0.003211035975255072, 0.0032057699281722307, 0.003205502056516707];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.003192313015460968;0.005956546985544264;;;1.8659031732463562;;;[0.003234056057408452, 0.003206673078238964, 0.00321324507240206, 0.0032387219835072756, 0.0032089389860630035, 0.0032285869820043445, 0.003217063960619271, 0.0032269320217892528, 0.003212752053514123, 0.003204648965038359, 0.0032084500417113304, 0.003299060044810176, 0.003245308995246887, 0.0032173440558835864, 0.003210844937711954, 0.0032347949454560876, 0.003209804999642074, 0.0032008859561756253, 0.0032249700743705034, 0.003198724938556552, 0.003215624950826168, 0.0032305018976330757, 0.0032128350576385856, 0.0032347150845453143, 0.003220499027520418, 0.003199358005076647, 0.00322421093005687, 0.003205353976227343, 0.0032058650394901633, 0.0032344359206035733, 0.0032065599225461483, 0.003230977919884026, 0.003205231041647494, 0.003207877976819873, 0.003225616062991321, 0.00321827398147434, 0.0032057350035756826, 0.0032170331105589867, 0.003222984028980136, 0.003209227928891778, 0.0032317700097337365, 0.003230083966627717, 0.003224026062525809, 0.0032267250353470445, 0.003200683044269681, 0.003227264038287103, 0.003216248005628586, 0.003192313015460968, 0.0032519919332116842, 0.0032296139979735017];[0.005981586058624089, 0.006575350067578256, 0.005967807024717331, 0.005966726923361421, 0.005972377024590969, 0.005977170076221228, 0.005968593992292881, 0.005981347057968378, 0.005971148028038442, 0.005975482054054737, 0.005977689987048507, 0.005971622071228921, 0.0059592960169538856, 0.005974823026917875, 0.00597572501283139, 0.005980542977340519, 0.005995129002258182, 0.005976289976388216, 0.0059647029265761375, 0.005966936005279422, 0.005971508100628853, 0.005958641064353287, 0.005972162005491555, 0.005979984998703003, 0.005974514991976321, 0.005980508984066546, 0.00597863900475204, 0.005979732028208673, 0.006035333964973688, 0.005986229982227087, 0.005979774985462427, 0.005980664980597794, 0.0059728899504989386, 0.005969312973320484, 0.005968547076918185, 0.005956546985544264, 0.00597716704942286, 0.005978920962661505, 0.005982591072097421, 0.00596111302729696, 0.005961972987279296, 0.005966910975985229, 0.005972112994641066, 0.005975751089863479, 0.005963747971691191, 0.005966324009932578, 0.005964601994492114, 0.005972763057798147, 0.005962213035672903, 0.005968048004433513];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0032628721091896296;0.006495257024653256;;;1.9906563319965442;;;[0.0032838439801707864, 0.003293032990768552, 0.0032884390093386173, 0.0032950169406831264, 0.003284370992332697, 0.003279878990724683, 0.0032771090045571327, 0.0033053469378501177, 0.003287389990873635, 0.0033139020670205355, 0.0032858619233593345, 0.00327949202619493, 0.0032857650658115745, 0.0032839529449120164, 0.0032865479588508606, 0.0032995910150930285, 0.003299721982330084, 0.0032713969703763723, 0.003295733011327684, 0.003264566999860108, 0.0032742060720920563, 0.0032714050030335784, 0.0032725869677960873, 0.003264550003223121, 0.003268718020990491, 0.0032802909845486283, 0.0032826369861140847, 0.003277934971265495, 0.003304118989035487, 0.0032887080451473594, 0.003273271955549717, 0.0032783199567347765, 0.0032702789176255465, 0.0032628721091896296, 0.003298621973954141, 0.0032784519717097282, 0.003264433005824685, 0.003293100045993924, 0.003271919908002019, 0.0033043910516425967, 0.0032786550000309944, 0.003277153940871358, 0.0032807160168886185, 0.0032860588980838656, 0.0032826520036906004, 0.003272170084528625, 0.003302210010588169, 0.003286191960796714, 0.003288473002612591, 0.003290878958068788];[0.0065345269395038486, 0.006522868061438203, 0.00652965996414423, 0.006503163021989167, 0.007127724937163293, 0.006503893993794918, 0.006512728985399008, 0.006519173039123416, 0.006506016012281179, 0.006502431933768094, 0.006503080017864704, 0.0065021420596167445, 0.006514417938888073, 0.00651643390301615, 0.006501474999822676, 0.006504168035462499, 0.0065086400136351585, 0.006507358979433775, 0.006516150082461536, 0.006512701045721769, 0.006499691982753575, 0.006508039077743888, 0.006505948957055807, 0.00650104705709964, 0.006515285931527615, 0.006502868956886232, 0.006516517954878509, 0.006501441937871277, 0.006504536024294794, 0.006503793061710894, 0.006524205091409385, 0.006519658025354147, 0.0065160649828612804, 0.00651120999827981, 0.006504099001176655, 0.006502233911305666, 0.0065071749268099666, 0.006500382092781365, 0.006508140009827912, 0.006515498040243983, 0.0065153330797329545, 0.0064963329350575805, 0.006498896051198244, 0.006508279941044748, 0.006504549994133413, 0.006502837990410626, 0.006505889934487641, 0.006495257024653256, 0.006497412105090916, 0.006502861040644348];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0003454509424045682;0.0006476800190284848;;;1.8748827677823119;;;[0.00038406800013035536, 0.00036341801751405, 0.0003574579022824764, 0.000361772021278739, 0.0003571149427443743, 0.0003650629660114646, 0.0003631029976531863, 0.0003611609572544694, 0.0003646139521151781, 0.0003503600601106882, 0.00034650100860744715, 0.0003483099862933159, 0.00035495299380272627, 0.000358897028490901, 0.00036005303263664246, 0.0003594679292291403, 0.0003479250008240342, 0.0003554379800334573, 0.00035598897375166416, 0.0003454509424045682, 0.00035370502155274153, 0.00034646596759557724, 0.0003605049569159746, 0.0003536749863997102, 0.0003565480001270771, 0.00035062292590737343, 0.0003575209993869066, 0.0003459980944171548, 0.00035752193070948124, 0.00035489897709339857, 0.000355072901584208, 0.0003548270324245095, 0.00037471100222319365, 0.00036062300205230713, 0.0003575000446289778, 0.00035424402449280024, 0.00036566704511642456, 0.0003494719276204705, 0.000359751982614398, 0.0003518550656735897, 0.00035210594069212675, 0.0003576889866963029, 0.00034967693500220776, 0.0003606160171329975, 0.000352738075889647, 0.0003536499571055174, 0.0003530419198796153, 0.0003525220090523362, 0.00035255495458841324, 0.0003531560068950057];[0.0007612999761477113, 0.0006951469695195556, 0.0006645809626206756, 0.0006671269657090306, 0.0006798640824854374, 0.0006626358954235911, 0.0006563209462910891, 0.0006695759948343039, 0.0006570359691977501, 0.0006835589883849025, 0.0006564569193869829, 0.0006703909020870924, 0.0006518559530377388, 0.0006564899813383818, 0.0006509169470518827, 0.0006571559933945537, 0.0006541499169543386, 0.0006519349990412593, 0.0006481960881501436, 0.0006600810447707772, 0.0006655149627476931, 0.0006639169296249747, 0.0006812069332227111, 0.0006517000729218125, 0.0006508049555122852, 0.0006551389815285802, 0.0006588809192180634, 0.0006529249949380755, 0.0006643800297752023, 0.0006615120219066739, 0.0006580420304089785, 0.0006531770341098309, 0.0006516668945550919, 0.0006649300921708345, 0.0006487820064648986, 0.0006512559484690428, 0.000656657968647778, 0.000654420000500977, 0.0006495380075648427, 0.0006520019378513098, 0.0006529089296236634, 0.0006559469038620591, 0.0006520060123875737, 0.0006516301073133945, 0.0006630429998040199, 0.0006552750710397959, 0.0006476800190284848, 0.0006533430423587561, 0.0006678400095552206, 0.0006532120751217008];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.00020889006555080414;0.0005341189680621028;;;2.556938103560505;;;[0.0003448000643402338, 0.00033316307235509157, 0.00032951903995126486, 0.00032388605177402496, 0.0003207720583304763, 0.00032776896841824055, 0.00032028602436184883, 0.00032297801226377487, 0.00032210408244282007, 0.0003170659765601158, 0.0003177090547978878, 0.0003161979839205742, 0.000315470970235765, 0.0003204289823770523, 0.0003159269690513611, 0.000315292039886117, 0.0003146299859508872, 0.00031739508267492056, 0.00031260098330676556, 0.00031642999965697527, 0.0003181709907948971, 0.0003221889492124319, 0.0003149929689243436, 0.00031679298263043165, 0.0002133550588041544, 0.00021508801728487015, 0.00021250697318464518, 0.00021350209135562181, 0.0002144679892808199, 0.00021401001140475273, 0.00021358300000429153, 0.00021390290930867195, 0.00021124305203557014, 0.0002131809014827013, 0.0002131100045517087, 0.00021074805408716202, 0.0002135660033673048, 0.000212610000744462, 0.00021267496049404144, 0.00021255493629723787, 0.0002125169849023223, 0.00021411897614598274, 0.0002090840134769678, 0.00021109601948410273, 0.00021898001432418823, 0.00021009799093008041, 0.00021251803264021873, 0.00021184701472520828, 0.00020889006555080414, 0.0002111688954755664];[0.0005968459881842136, 0.0005559599958360195, 0.000571685959585011, 0.0005524309817701578, 0.0005476659862324595, 0.0005464570131152868, 0.0005455480422824621, 0.000541878049261868, 0.0005381029332056642, 0.0005565210012719035, 0.0005457859952002764, 0.0005438080988824368, 0.0005377730121836066, 0.000539188040420413, 0.0005412689642980695, 0.0005465279100462794, 0.0005495069781318307, 0.0005373680032789707, 0.0005398070206865668, 0.0005350289866328239, 0.0005551789654418826, 0.0005371799925342202, 0.0005508400499820709, 0.0008381269872188568, 0.0005364860408008099, 0.000539403990842402, 0.0005361110670492053, 0.0005365699762478471, 0.0005375519394874573, 0.0005361849907785654, 0.0005358309717848897, 0.0005368560086935759, 0.0005341189680621028, 0.0005367640405893326, 0.0005368860438466072, 0.001078538945876062, 0.0005353160668164492, 0.0005414980696514249, 0.0005358990747481585, 0.0005500589031726122, 0.000535630970261991, 0.0005490420153364539, 0.000537422951310873, 0.0005374309839680791, 0.0005388190038502216, 0.0005390309961512685, 0.0005397830391302705, 0.0008289039833471179, 0.0005377240013331175, 0.0005374799948185682];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0005607210332527757;0.0018034690292552114;;;3.216339181701784;;;[0.0005960830021649599, 0.0005700859474018216, 0.0005743730580434203, 0.0005663390038534999, 0.0005725229857489467, 0.0005677930312231183, 0.0005698050372302532, 0.0005658679874613881, 0.0005678130546584725, 0.0005654409760609269, 0.0005629519000649452, 0.0005622030002996325, 0.0005666830111294985, 0.0005648439982905984, 0.0005624389741569757, 0.0005642639007419348, 0.0005622609751299024, 0.0005646359641104937, 0.0005627160426229239, 0.000575243029743433, 0.000562115921638906, 0.0005626999773085117, 0.0005632679676637053, 0.0005616219714283943, 0.0005680689355358481, 0.0005621239542961121, 0.000562658067792654, 0.0005624600453302264, 0.0005683349445462227, 0.0005669400561600924, 0.0005662930198013783, 0.0005641670431941748, 0.0005607210332527757, 0.0005607280181720853, 0.0005620170850306749, 0.0005639049923047423, 0.0005630890373140574, 0.0005839690566062927, 0.0005687800003215671, 0.0005660708993673325, 0.0005617840215563774, 0.0005623489851132035, 0.0005610371008515358, 0.0010963730746880174, 0.0010986109264194965, 0.0010943609522655606, 0.0011004810221493244, 0.001099826069548726, 0.0010984929976984859, 0.0011036370415240526];[0.00195784994866699, 0.0018196769524365664, 0.0018200610065832734, 0.001810580026358366, 0.0018198949983343482, 0.001814155955798924, 0.0018099399749189615, 0.0018034690292552114, 0.00237974408082664, 0.0018769740127027035, 0.0018671720754355192, 0.0018640870694071054, 0.0018668019911274314, 0.0018717499915510416, 0.0018699279753491282, 0.0018642260693013668, 0.0019360079895704985, 0.0019365609623491764, 0.0019367369823157787, 0.0019475308945402503, 0.001948628923855722, 0.0019362460589036345, 0.0019482590723782778, 0.001962465001270175, 0.0019726550672203302, 0.001983321039006114, 0.001973454956896603, 0.00197329290676862, 0.0019872699631378055, 0.0019704269943758845, 0.0019732899963855743, 0.0019693810027092695, 0.0019699380500242114, 0.001969302073121071, 0.001972183003090322, 0.0019715660018846393, 0.0019779629074037075, 0.001984840026125312, 0.0019741710275411606, 0.001971620018593967, 0.001973540987819433, 0.0019688550382852554, 0.00196731009054929, 0.0019701150013133883, 0.001974990009330213, 0.0019654129864647985, 0.00197289208881557, 0.0019587380811572075, 0.0019738490227609873, 0.001985749928280711];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0008463599951937795;0.001546218991279602;;;1.8269046269437457;;;[0.000888132955878973, 0.0008672440890222788, 0.0008542910218238831, 0.0008615159895271063, 0.0008652770193293691, 0.0008609129581600428, 0.0008719029137864709, 0.0008607710478827357, 0.0008599940920248628, 0.000853206031024456, 0.0008583660237491131, 0.0008742559002712369, 0.0008645829511806369, 0.0008562409784644842, 0.0008545290911570191, 0.0008567039621993899, 0.000859280931763351, 0.0008565910393372178, 0.0008571299258619547, 0.0008463599951937795, 0.0008673800621181726, 0.0008608950302004814, 0.0008545209420844913, 0.0008597340201959014, 0.0008546160534024239, 0.0008629260119050741, 0.0008620130829513073, 0.0008583880262449384, 0.0008538030087947845, 0.0008616800187155604, 0.0008599309949204326, 0.0008498680545017123, 0.0008504490833729506, 0.0008577420376241207, 0.0008596041006967425, 0.0008671330288052559, 0.0008561309659853578, 0.0008566529722884297, 0.000856598955579102, 0.0008522450225427747, 0.0008529429323971272, 0.0008562339935451746, 0.0008522269781678915, 0.0008524380391463637, 0.0008548879995942116, 0.0008570260833948851, 0.0008584000170230865, 0.0008595290128141642, 0.0008530650520697236, 0.0008531860075891018];[0.0015722580719739199, 0.0015572999836876988, 0.0015539980959147215, 0.0015517700230702758, 0.001555750030092895, 0.0015508519718423486, 0.001552784931845963, 0.0015465359902009368, 0.001561117940582335, 0.0015509100630879402, 0.0015521900495514274, 0.0015509199583902955, 0.0019502759678289294, 0.0015515090199187398, 0.0015540760941803455, 0.001555476919747889, 0.0015555300051346421, 0.0015517419669777155, 0.0015558560844510794, 0.001549268956296146, 0.0015522910980507731, 0.0015497850254178047, 0.0015535809798166156, 0.0015463560121133924, 0.001562886987812817, 0.00155656598508358, 0.0015698479255661368, 0.0015510160010308027, 0.001553392969071865, 0.0015495350817218423, 0.0015560659812763333, 0.0015510988887399435, 0.0015553859993815422, 0.001550148008391261, 0.0015517299761995673, 0.0015539400046691298, 0.001555618946440518, 0.001546218991279602, 0.0015550398966297507, 0.0015582639025524259, 0.001569089014083147, 0.001550947898067534, 0.0015526789939031005, 0.0015480200527235866, 0.0015542550245299935, 0.0015549720264971256, 0.001552823930978775, 0.0015483209863305092, 0.0015553419943898916, 0.001571542932651937];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0016231639310717583;0.0020757820457220078;;;1.278849293029442;;;[0.001661179936490953, 0.0016404270427301526, 0.0016367019852623343, 0.0016416360158473253, 0.0016324430471286178, 0.001633831998333335, 0.0016573929460719228, 0.0016354150138795376, 0.0016322799492627382, 0.0016385430935770273, 0.0016399979358538985, 0.001635412103496492, 0.0016301990253850818, 0.0016272859647870064, 0.0016381610184907913, 0.001628636964596808, 0.0016232450725510716, 0.0016231639310717583, 0.0016268480103462934, 0.0016349459765478969, 0.0016425689682364464, 0.001627085031941533, 0.0016273809596896172, 0.0016281460411846638, 0.0016297390684485435, 0.0016290949424728751, 0.0016365699702873826, 0.0016279419651255012, 0.0016529110725969076, 0.0016266059828922153, 0.0016301600262522697, 0.0016322869341820478, 0.0016232109628617764, 0.0016292440705001354, 0.0016254119109362364, 0.0016363869654014707, 0.0016237689414992929, 0.001658497960306704, 0.001641536015085876, 0.0016486819367855787, 0.0016270841006189585, 0.001641729031689465, 0.0016330549260601401, 0.0016321230214089155, 0.0016250190092250705, 0.001662423019297421, 0.0016433780547231436, 0.0016328670317307115, 0.0016318310517817736, 0.001632580067962408];[0.0021334870252758265, 0.002703028963878751, 0.0020935230422765017, 0.0021102349273860455, 0.002102900994941592, 0.0021105000050738454, 0.0020982880378142, 0.002097535994835198, 0.0020920420065522194, 0.0020958150271326303, 0.0021148009691387415, 0.002097351010888815, 0.0020757820457220078, 0.002097426913678646, 0.0020951760234311223, 0.002088044071570039, 0.0020874979672953486, 0.002094367053359747, 0.0020934800850227475, 0.0021076109260320663, 0.002086146967485547, 0.0020945878932252526, 0.002088990993797779, 0.0021068300120532513, 0.002101178979501128, 0.002096840995363891, 0.0021055230172351003, 0.002110838075168431, 0.0021048879716545343, 0.0021137999137863517, 0.002089370973408222, 0.002106904983520508, 0.0020899070659652352, 0.002114574075676501, 0.0020848429994657636, 0.0020849319407716393, 0.0020899000810459256, 0.0020973850041627884, 0.0020923030097037554, 0.0020847299601882696, 0.0020847669802606106, 0.002094447030685842, 0.002118695992976427, 0.00209723599255085, 0.0020911419996991754, 0.0020992628997191787, 0.002086432999931276, 0.002091528964228928, 0.0020863639656454325, 0.002095233998261392];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0016520629869773984;0.002189505030401051;;;1.3253157099094341;;;[0.0016842170152813196, 0.0016632250044494867, 0.0016682470450177789, 0.0016751359216868877, 0.0016705829184502363, 0.0016733909724280238, 0.0016659899847581983, 0.0016601900570094585, 0.0016637420048937201, 0.0016646480653434992, 0.0016562780365347862, 0.0016574920155107975, 0.0016586199635639787, 0.0016611010069027543, 0.0016520629869773984, 0.0016587519785389304, 0.001654174062423408, 0.0016558970091864467, 0.0016665610019117594, 0.0016607869183644652, 0.0016650899779051542, 0.0016588770085945725, 0.001661485992372036, 0.0016642020782455802, 0.0016629179008305073, 0.0016630240716040134, 0.0016637790249660611, 0.0016589169390499592, 0.0016588710714131594, 0.0016586750280112028, 0.0016577430069446564, 0.0016615289496257901, 0.001663861912675202, 0.001662301947362721, 0.0016600580420345068, 0.0016650239704176784, 0.0016596679342910647, 0.001661531045101583, 0.0016620319802314043, 0.0016619720263406634, 0.00165559200104326, 0.0016588710714131594, 0.0016632110346108675, 0.0016580179799348116, 0.0016621840186417103, 0.0016630550380796194, 0.0016580680385231972, 0.001660216017626226, 0.0016541091026738286, 0.001658271998167038];[0.0022553519811481237, 0.00221176294144243, 0.002213945030234754, 0.0022247720044106245, 0.0027211459819227457, 0.002197672030888498, 0.0021977629512548447, 0.0022118379129096866, 0.0021951559465378523, 0.002201183931902051, 0.002209531026892364, 0.002189505030401051, 0.002195355948060751, 0.002198929083533585, 0.002199577051214874, 0.0021937700221315026, 0.002222049981355667, 0.002203267067670822, 0.002212731051258743, 0.002193638007156551, 0.002194606000557542, 0.00219840498175472, 0.002192373969592154, 0.002191231935285032, 0.0021965119522064924, 0.002215321990661323, 0.0022133770398795605, 0.0021895309910178185, 0.002194573055021465, 0.00219249096699059, 0.002196711953729391, 0.0022167839342728257, 0.0022025429643690586, 0.0022119100904092193, 0.002217276021838188, 0.0021932179806753993, 0.0021914279786869884, 0.002197648980654776, 0.002194424974732101, 0.0021941380109637976, 0.002198316971771419, 0.002216481021605432, 0.002195173059590161, 0.0021990130189806223, 0.0021933979587629437, 0.0022110010031610727, 0.002211513929069042, 0.0021912750089541078, 0.0021982319885864854, 0.002212609979324043];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0014696120051667094;0.001563540892675519;;;1.063914071998993;;;[0.0015035930555313826, 0.0014896220527589321, 0.001486178021878004, 0.00148029497358948, 0.001477559912018478, 0.001476127072237432, 0.0014757199678570032, 0.0014791010180488229, 0.0014790620189160109, 0.0014746550004929304, 0.0014720240142196417, 0.0014696120051667094, 0.0014762789942324162, 0.0014722900232300162, 0.0014759160112589598, 0.0014731399714946747, 0.0014730370603501797, 0.001471180934458971, 0.0014748179819434881, 0.0014704460045322776, 0.0014740200713276863, 0.0014749009860679507, 0.0014718190068379045, 0.0014726819936186075, 0.0014780339552089572, 0.00147421401925385, 0.0014720580074936152, 0.0014716529985889792, 0.001472389092668891, 0.001470654970034957, 0.0014882649993523955, 0.001477138022892177, 0.001472802017815411, 0.0014765190426260233, 0.0014713340206071734, 0.0014721909537911415, 0.001472083036787808, 0.0014733100542798638, 0.0014729020185768604, 0.001470064977183938, 0.0014720140025019646, 0.0014782010111957788, 0.001472639967687428, 0.0014712200500071049, 0.0014728440437465906, 0.0014698889572173357, 0.0014700159663334489, 0.0014731360133737326, 0.001472263946197927, 0.0014720159815624356];[0.0016623890260234475, 0.0016183629631996155, 0.001592288026586175, 0.0015961340395733714, 0.0015763919800519943, 0.001604998018592596, 0.0016104589449241757, 0.001580926007591188, 0.0015772780170664191, 0.0015691299922764301, 0.0015662509249523282, 0.0015671820146963, 0.0015651050489395857, 0.0016059990739449859, 0.00158302194904536, 0.0015666380058974028, 0.001569976913742721, 0.0015705910045653582, 0.0015664189122617245, 0.0015649799024686217, 0.0015952570829540491, 0.0015953269321471453, 0.0015902139712125063, 0.001568891922943294, 0.001583026023581624, 0.001571431988850236, 0.0015677509363740683, 0.001576491049490869, 0.0015647910768166184, 0.0015868189511820674, 0.0015818709507584572, 0.001578422961756587, 0.0015816529048606753, 0.001565155922435224, 0.001563540892675519, 0.0015783749986439943, 0.0015722010284662247, 0.0015816999366506934, 0.0015780329704284668, 0.0015804090071469545, 0.0015662619844079018, 0.0015728399157524109, 0.0015747050056234002, 0.00156612996943295, 0.001570577034726739, 0.0015843879664316773, 0.001589189050719142, 0.0015658659394830465, 0.0015681509394198656, 0.0015698210336267948];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0014969020849093795;0.001661748974584043;;;1.1101253658048336;;;[0.0015305659035220742, 0.0015141989570111036, 0.001511053997091949, 0.0015077360440045595, 0.0015140349278226495, 0.0015073741087689996, 0.001508623012341559, 0.0015052359085530043, 0.001507877022959292, 0.0015028200577944517, 0.001502951025031507, 0.0015018510166555643, 0.0015003569424152374, 0.001500374055467546, 0.0015005089808255434, 0.0014983259607106447, 0.0015016989782452583, 0.001499408041127026, 0.001501068938523531, 0.0014991399366408587, 0.0014986310852691531, 0.0015033809468150139, 0.0014969020849093795, 0.001500893966294825, 0.0015017149271443486, 0.0015000900020822883, 0.001502276980318129, 0.001501442980952561, 0.0014995300443843007, 0.0015007579931989312, 0.001501559978350997, 0.0015014649834483862, 0.0015023041050881147, 0.001498337951488793, 0.001500442042015493, 0.0015020950231701136, 0.0015050210058689117, 0.0015024489257484674, 0.0015036159893497825, 0.0015007100300863385, 0.001502807019278407, 0.0014993119984865189, 0.0015020580030977726, 0.0015001449501141906, 0.0015007820911705494, 0.0015001939609646797, 0.0015018170233815908, 0.0015164109645411372, 0.0014996459940448403, 0.001502719009295106];[0.0017403899691998959, 0.0017057250952348113, 0.0016782929887995124, 0.0016897720051929355, 0.0016794740222394466, 0.0016695600934326649, 0.0016657710075378418, 0.0016672710189595819, 0.0016827930230647326, 0.001671372912824154, 0.0016849379753693938, 0.001678807893767953, 0.002005129004828632, 0.001668095006607473, 0.0016634769272059202, 0.0016691670753061771, 0.0016687760362401605, 0.0016652339836582541, 0.0016809019725769758, 0.001670381985604763, 0.0016700519481673837, 0.0016704460140317678, 0.0016644879942759871, 0.0016651899786666036, 0.00167169701308012, 0.0016819009324535728, 0.0016724440502002835, 0.0016724389279261231, 0.0016672969795763493, 0.0016696640523150563, 0.0016788499196991324, 0.0016743279993534088, 0.0016690969932824373, 0.001669418066740036, 0.001683344948105514, 0.0016654350329190493, 0.001673814025707543, 0.0016685359878465533, 0.001661748974584043, 0.0016913299914449453, 0.0016808719374239445, 0.0016671130433678627, 0.0016650239704176784, 0.001670688041485846, 0.0016667080344632268, 0.0016847410006448627, 0.0016673450591042638, 0.0016663349233567715, 0.001668435987085104, 0.0016892330022528768];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0016504069790244102;0.002339094993658364;;;1.4172837508485643;;;[0.0016932039288803935, 0.00167105405125767, 0.0016626330325379968, 0.0016701419372111559, 0.0016714839730411768, 0.0016671139746904373, 0.0016547460108995438, 0.001665259012952447, 0.0016615770291537046, 0.0016616450157016516, 0.0016528770793229342, 0.0016509339911863208, 0.001662569004110992, 0.0016561049269512296, 0.001658502034842968, 0.0016638010274618864, 0.0016612740000709891, 0.0016559900250285864, 0.0016586920246481895, 0.00165867293253541, 0.001654652995057404, 0.0016606260323897004, 0.0016583329997956753, 0.0016592820174992085, 0.0016538110794499516, 0.0016572540625929832, 0.0016531780129298568, 0.0016530490247532725, 0.0016580249648541212, 0.0016504069790244102, 0.0016664660070091486, 0.0016531789442524314, 0.0016614989144727588, 0.001658087014220655, 0.0016616069478914142, 0.001654903986491263, 0.0016556050395593047, 0.001659582951106131, 0.0016596430214121938, 0.0017690270906314254, 0.0016743579180911183, 0.0016557740746065974, 0.0016563619719818234, 0.0016512920847162604, 0.001715365913696587, 0.0016700159758329391, 0.0016544959507882595, 0.0016591530293226242, 0.0016609270824119449, 0.0016640180256217718];[0.00240843603387475, 0.003231217968277633, 0.0023515220964327455, 0.0023665480548515916, 0.002350252936594188, 0.0023534169886261225, 0.0023546809097751975, 0.0023701098980382085, 0.0023639840073883533, 0.0023654289543628693, 0.0023533989442512393, 0.002355713048018515, 0.002376304008066654, 0.0023679559817537665, 0.002364483894780278, 0.0023626810871064663, 0.002352326991967857, 0.0023696189746260643, 0.002370428992435336, 0.002354496973566711, 0.0023586819879710674, 0.0023527879966422915, 0.0023487189318984747, 0.0023643099702894688, 0.002364718937315047, 0.002345397020690143, 0.0023511539911851287, 0.002351279021240771, 0.0023552270140498877, 0.002369000925682485, 0.002353220945224166, 0.0023524119751527905, 0.0023476870264858007, 0.0023666569031774998, 0.0023462570970878005, 0.0023646659683436155, 0.002339094993658364, 0.0023860440123826265, 0.002348073059692979, 0.002352754003368318, 0.0023560900008305907, 0.0023614990059286356, 0.0023513459600508213, 0.0023577710380777717, 0.0023526180302724242, 0.002354038995690644, 0.002372305025346577, 0.00235722993966192, 0.00234877597540617, 0.002357272896915674];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0012255620677024126;0.0035484960535541177;;;2.8954029722921817;;;[0.001269303960725665, 0.0012423929292708635, 0.0012585149379447103, 0.0012420399580150843, 0.001246621017344296, 0.0012410059571266174, 0.0012386980233713984, 0.0012423860607668757, 0.0012392780045047402, 0.0012283689575269818, 0.001229654997587204, 0.0012380699627101421, 0.001234730938449502, 0.0012410510098561645, 0.0012418830301612616, 0.0012278560316190124, 0.001243898062966764, 0.0012274440377950668, 0.0012265739496797323, 0.0012269270373508334, 0.0012334940256550908, 0.0012388169998303056, 0.0012287850258871913, 0.0012295040069147944, 0.0012271329760551453, 0.0012292229803279042, 0.0012406460009515285, 0.0012274130713194609, 0.0012371540069580078, 0.0012279979418963194, 0.0012255620677024126, 0.0012297439388930798, 0.0012265900149941444, 0.0012294580228626728, 0.0012390520423650742, 0.001227488974109292, 0.0012314770137891173, 0.0012278339127078652, 0.0012303469702601433, 0.0012264370452612638, 0.0012368429452180862, 0.0012270979350432754, 0.0012355749495327473, 0.0012381019769236445, 0.0012420880375429988, 0.0012394790537655354, 0.0012279220391064882, 0.0012352450285106897, 0.001237766002304852, 0.0012328389566391706];[0.003651972976513207, 0.0035978220403194427, 0.003588033956475556, 0.0035847100662067533, 0.004062880063429475, 0.0035562689881771803, 0.0035815369337797165, 0.0035610239719972014, 0.0035680349683389068, 0.003558055032044649, 0.0035589890321716666, 0.0035850489512085915, 0.003585333004593849, 0.0035714140394702554, 0.003563808975741267, 0.003557145013473928, 0.0035883979871869087, 0.0035686740884557366, 0.0035587160382419825, 0.0035579990362748504, 0.003561016987077892, 0.003557611955329776, 0.0035567140439525247, 0.0035727089270949364, 0.0035526000428944826, 0.0035579539835453033, 0.0035555170616135, 0.0035531650064513087, 0.0035534859634935856, 0.0035569140454754233, 0.003571012057363987, 0.0035484960535541177, 0.0035636479733511806, 0.0035630339989438653, 0.0035582160344347358, 0.00357991608325392, 0.003555480041541159, 0.003566291998140514, 0.003556702984496951, 0.0035580300027504563, 0.003556797979399562, 0.0035570309264585376, 0.00355141400359571, 0.0035569899482652545, 0.0035651379730552435, 0.0035541598917916417, 0.003560479963198304, 0.0035561970435082912, 0.0035526290303096175, 0.003560229088179767];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0014629949582740664;0.0018392479978501797;;;1.2571799974075022;;;[0.0014995560050010681, 0.001483134925365448, 0.0014717169106006622, 0.0014692890690639615, 0.0014791280264034867, 0.0014729669783264399, 0.0014752340503036976, 0.0014830749714747071, 0.0014768809778615832, 0.0014744949294254184, 0.0014713429845869541, 0.0014756179880350828, 0.001483377069234848, 0.0014780889032408595, 0.0014697969891130924, 0.0014713110867887735, 0.001468862988986075, 0.0014716789592057467, 0.0014699840685352683, 0.0014744809595867991, 0.0014734549913555384, 0.0014666731003671885, 0.0014721009647473693, 0.001470700022764504, 0.0014663210604339838, 0.0014629949582740664, 0.0014699619496241212, 0.0014705980429425836, 0.0014739730395376682, 0.0014720530016347766, 0.0014723880449309945, 0.0014690309762954712, 0.001476526027545333, 0.0014701320324093103, 0.0014660710003226995, 0.0014703789493069053, 0.0014745569787919521, 0.001468864968046546, 0.0014776680618524551, 0.001473922049626708, 0.0014787300024181604, 0.0014729660470038652, 0.00147149502299726, 0.0014709639362990856, 0.001480255974456668, 0.0014712850097566843, 0.001468127011321485, 0.0014757969183847308, 0.001468201051466167, 0.001469849026761949];[0.0019234430510550737, 0.0018902879673987627, 0.0018712920136749744, 0.0018935819389298558, 0.0018997889710590243, 0.0018781430553644896, 0.0018928080098703504, 0.001864108955487609, 0.00190025195479393, 0.0018531980458647013, 0.0018549179658293724, 0.0018488540081307292, 0.0018799760146066546, 0.0018495919648557901, 0.0018465250032022595, 0.0018496470293030143, 0.0018644880037754774, 0.0018633209401741624, 0.0018531109672039747, 0.0018578890012577176, 0.0018678369233384728, 0.001868124003522098, 0.0018538569565862417, 0.0018595228902995586, 0.0018600859912112355, 0.0018640620401129127, 0.0018506100168451667, 0.0018674350576475263, 0.001887609949335456, 0.001847981009632349, 0.0018534919945523143, 0.0018703789683058858, 0.0018672021105885506, 0.0018535400740802288, 0.0018525950144976377, 0.0018518100259825587, 0.001860946067608893, 0.001858140924014151, 0.0018571569817140698, 0.0018392479978501797, 0.0018743911059573293, 0.0018778389785438776, 0.0018787860171869397, 0.001857103081420064, 0.0018553909612819552, 0.0018597460584715009, 0.0018502179300412536, 0.0018903909949585795, 0.001897455076687038, 0.0018704970134422183];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0030822829576209188;0.0030678670154884458;;;0.995322966018798;;;[0.003124790033325553, 0.0031177609926089644, 0.003119206055998802, 0.0031097769970074296, 0.0030999439768493176, 0.003104256000369787, 0.0031102480133995414, 0.0030948949279263616, 0.0031176710035651922, 0.0031038749730214477, 0.0030848609749227762, 0.0030937930569052696, 0.003115401021204889, 0.0031085360096767545, 0.0030887810280546546, 0.0030929360073059797, 0.0031082089990377426, 0.0030947609338909388, 0.0030998409492895007, 0.003117477986961603, 0.0030968990176916122, 0.003110768971964717, 0.0030941549921408296, 0.00309847597964108, 0.0030877810204401612, 0.0030943240271881223, 0.00309114798437804, 0.0030830660834908485, 0.0030833600321784616, 0.003108505974523723, 0.0031036270083859563, 0.003121229005046189, 0.0030834689969196916, 0.0031015470158308744, 0.003122430993244052, 0.003110934980213642, 0.0030907250475138426, 0.0031010889215394855, 0.003097263048402965, 0.0030947289196774364, 0.0030937689589336514, 0.0031153890304267406, 0.0031129369745031, 0.0031090769916772842, 0.003108870005235076, 0.0030928649939596653, 0.0031077759340405464, 0.0031129970448091626, 0.0031109258998185396, 0.0030822829576209188];[0.003196639008820057, 0.003100514062680304, 0.0031386740738525987, 0.0031341189751401544, 0.003118472988717258, 0.0031606840202584863, 0.0030974220717325807, 0.0031150919385254383, 0.003144873073324561, 0.0031890040263533592, 0.0031499230535700917, 0.0030955299735069275, 0.0031171069713309407, 0.0031075760489329696, 0.0031010800739750266, 0.003102693008258939, 0.0030731610022485256, 0.0031561959767714143, 0.0031276559457182884, 0.0031277009984478354, 0.003100933041423559, 0.0031456180149689317, 0.0031318709952756763, 0.0031223499681800604, 0.003090726095251739, 0.003151290933601558, 0.0031285779550671577, 0.003102488932199776, 0.0031312400242313743, 0.0031354749808087945, 0.0030704860109835863, 0.003146430943161249, 0.003102034912444651, 0.003125782939605415, 0.0030930819921195507, 0.003121767076663673, 0.003100551897659898, 0.0030764329712837934, 0.003098496003076434, 0.0030934070236980915, 0.003126505995169282, 0.003073281026445329, 0.003131752018816769, 0.0031540250638499856, 0.003091796999797225, 0.0031380950240418315, 0.0030946669867262244, 0.003089215955697, 0.0030678670154884458, 0.0031172119779512286];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.003111495985649526;0.0033047909382730722;;;1.0621228352904963;;;[0.0031453589908778667, 0.003126634983345866, 0.003119397908449173, 0.0031278349924832582, 0.0031125580426305532, 0.0031349509954452515, 0.003121271962299943, 0.0031335630919784307, 0.0031409369548782706, 0.0031301090493798256, 0.0031487359665334225, 0.003113261889666319, 0.003113855025731027, 0.003120004083029926, 0.0031119779450818896, 0.0031391549855470657, 0.0031215400667861104, 0.003111495985649526, 0.0031206149142235518, 0.0031357710249722004, 0.003116425941698253, 0.003132159006781876, 0.003133739926852286, 0.003121868008747697, 0.0031135460594668984, 0.0031180200167000294, 0.003122042049653828, 0.0031206539133563638, 0.003115710918791592, 0.003116994979791343, 0.0031399019062519073, 0.003125151968561113, 0.0031285519944503903, 0.0031141620129346848, 0.0031134039163589478, 0.003117579035460949, 0.0031488590175285935, 0.003115018946118653, 0.003124602953903377, 0.0031309729674831033, 0.0031380419386550784, 0.003121119108982384, 0.003127885051071644, 0.0031458979938179255, 0.003135781968012452, 0.0031201939564198256, 0.0031207380816340446, 0.0031140700448304415, 0.003156605060212314, 0.0031348939519375563];[0.003410413977690041, 0.00393936294130981, 0.0033638919703662395, 0.0033625480718910694, 0.003376957029104233, 0.0033916460815817118, 0.003390425001271069, 0.0033234880538657308, 0.0033376929350197315, 0.0033746390836313367, 0.0033787039574235678, 0.0033541220473125577, 0.003324292949400842, 0.0034046550281345844, 0.003354373970068991, 0.003388633020222187, 0.0033632650738582015, 0.0033657520543783903, 0.0033482060534879565, 0.0033573360415175557, 0.0033596709836274385, 0.0033467760076746345, 0.003403377952054143, 0.0033551459200680256, 0.003407555050216615, 0.003404550952836871, 0.0033345840638503432, 0.0033212880371138453, 0.0034158900380134583, 0.003351603983901441, 0.0033606640063226223, 0.0033047909382730722, 0.0033793540205806494, 0.0033136610873043537, 0.0033749050926417112, 0.0033374669728800654, 0.0033836220391094685, 0.003352066036313772, 0.0033073569647967815, 0.003387104021385312, 0.0033758870558813214, 0.0033953370293602347, 0.0033645459916442633, 0.003340270952321589, 0.003439320018514991, 0.003370193997398019, 0.0033765760017558932, 0.003348924103192985, 0.0034105860395357013, 0.003399503999389708];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0031052730046212673;0.003562106052413583;;;1.1471152607556425;;;[0.00314143905416131, 0.003123947069980204, 0.003145391005091369, 0.0031252559274435043, 0.0031464200001209974, 0.003137230989523232, 0.0031351159559562802, 0.003121010959148407, 0.003117262036539614, 0.0031102390494197607, 0.0031235229689627886, 0.0031060449546203017, 0.003136235987767577, 0.003108210046775639, 0.0031182909151539207, 0.0031231199391186237, 0.0031126770190894604, 0.0031245449790731072, 0.003122413996607065, 0.0031061519403010607, 0.003115230007097125, 0.003121530986391008, 0.003121383022516966, 0.0031277548987418413, 0.003119293018244207, 0.00311482697725296, 0.0031227589352056384, 0.0031152410665526986, 0.003115421044640243, 0.0031142899533733726, 0.00311924796551466, 0.003121641930192709, 0.0031219630036503077, 0.0031152969459071755, 0.0031168730929493904, 0.0031257850350812078, 0.003126450930722058, 0.003119666944257915, 0.003119769971817732, 0.0031147260451689363, 0.003126487019471824, 0.0031219959491863847, 0.003112563048489392, 0.0031075129518285394, 0.003133313963189721, 0.0031138650374487042, 0.0031274750363081694, 0.0031096660532057285, 0.0031095659360289574, 0.0031052730046212673];[0.003620225004851818, 0.00366198702249676, 0.0036359470104798675, 0.003582488978281617, 0.0041172869969159365, 0.0036038380349054933, 0.003611086984165013, 0.003611813997849822, 0.0036285939859226346, 0.0036022969288751483, 0.003618513001129031, 0.003612734959460795, 0.0036267879186198115, 0.003581286990083754, 0.0036337239434942603, 0.0036145459162071347, 0.0036564189940690994, 0.003591128042899072, 0.0036507719196379185, 0.003569795982912183, 0.003634657012298703, 0.003624292090535164, 0.003612708067521453, 0.0035927699645981193, 0.003579013980925083, 0.003606467042118311, 0.0036498219706118107, 0.003562106052413583, 0.0036144349724054337, 0.003612403990700841, 0.0036362839164212346, 0.0035681409062817693, 0.0036222990602254868, 0.0036465099547058344, 0.003599989926442504, 0.0036257999017834663, 0.00362253503408283, 0.003571934998035431, 0.0035870730644091964, 0.0036396600771695375, 0.0035989079624414444, 0.003597090020775795, 0.0036347289569675922, 0.0036229779943823814, 0.003615314024500549, 0.003568958956748247, 0.0036341340746730566, 0.003620672971010208, 0.0036551429657265544, 0.0035704030888155103];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0016069490229710937;0.002696831012144685;;;1.6782305932508703;;;[0.001653520972467959, 0.00162576197180897, 0.0016234680078923702, 0.0016194949857890606, 0.0016238390235230327, 0.0016158220823854208, 0.0016162130050361156, 0.0016180319944396615, 0.0016246119048446417, 0.0016243810532614589, 0.0016160128870978951, 0.0016160189406946301, 0.001618443988263607, 0.0016150249866768718, 0.0016157740028575063, 0.001614716020412743, 0.0016172759933397174, 0.0016180849634110928, 0.0016241990961134434, 0.0016166960122063756, 0.001624407945200801, 0.0016255959635600448, 0.0016096149338409305, 0.0016082179499790072, 0.0016226139850914478, 0.0016185379354283214, 0.0016264049336314201, 0.0016210159519687295, 0.0016150610754266381, 0.0016166201094165444, 0.0016307249898090959, 0.001614785986021161, 0.0016102270456030965, 0.0016250950284302235, 0.001610861043445766, 0.001608614926226437, 0.001617465983144939, 0.0016072540311142802, 0.0016104369424283504, 0.0016069490229710937, 0.0016165829729288816, 0.001617278903722763, 0.001617628033272922, 0.0016095179598778486, 0.0016143589746206999, 0.0016262480057775974, 0.0016111009754240513, 0.0016219309763982892, 0.0016122090164572, 0.0016166119603440166];[0.0027777920477092266, 0.0027698189951479435, 0.0028406020719558, 0.0027615949511528015, 0.0027472570072859526, 0.0027361810207366943, 0.0027547479839995503, 0.00275210605468601, 0.0027565560303628445, 0.0027006410527974367, 0.002754166955128312, 0.0027518320130184293, 0.002769291982986033, 0.0027056830003857613, 0.002785887918435037, 0.0027500500436872244, 0.0027814499335363507, 0.0027320890221744776, 0.0027294959872961044, 0.0027214509900659323, 0.0028084750520065427, 0.0027407630113884807, 0.002740731928497553, 0.0027125950437039137, 0.002768827020190656, 0.002792375977151096, 0.0027432229835540056, 0.0027236599707975984, 0.0027355620404705405, 0.0027058679843321443, 0.0027203570352867246, 0.0027075200341641903, 0.002752583008259535, 0.0027361370157450438, 0.002735716989263892, 0.002720423974096775, 0.0027683820808306336, 0.00274892698507756, 0.0027222769567742944, 0.002729465952143073, 0.0027906339382752776, 0.0027041579596698284, 0.002704649930819869, 0.0027386529836803675, 0.002758032991550863, 0.0027370270108804107, 0.0027262310031801462, 0.0027262569637969136, 0.002696831012144685, 0.002718420000746846];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (768, 128, 5, 5)
---
  Complete contraction:  skqj,fq,xj,sr->rkfx
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  2.458e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fq,skqj->fskj                      xj,sr,fskj->rkfx
   5           GEMM          fskj,xj->fskx                         sr,fskx->rkfx
   5           TDOT          fskx,sr->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (64, 32, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (80, 64, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.120e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (192, 80, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 64, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 48, 5, 5)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (64, 288, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.843e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (48, 288, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.382e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (384, 288, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (96, 96, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 768, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 768, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 1, 7)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 7, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (128, 128, 7, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 128, 1, 7)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 768, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 1, 7)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 7, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (160, 160, 7, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 160, 1, 7)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 1, 7)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (192, 192, 7, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (320, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (192, 192, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 1280, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 1280, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.915e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 1, 3)
---
  Complete contraction:  skqj,xwj,srqw->rkx
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           GEMM        xwj,skqj->xwskq                       srqw,xwskq->rkx
   6           TDOT        xwskq,srqw->rkx                              rkx->rkx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 384, 3, 1)
---
  Complete contraction:  skqj,fmq,srmj->rkf
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                       srmj,fmskj->rkf
   6           TDOT        fmskj,srmj->rkf                              rkf->rkf

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 1280, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.734e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 448, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 1280, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 2048, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (384, 2048, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (448, 2048, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.175e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (192, 2048, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0016997440252453089;0.010697034071199596;;;6.293320589643367;;;[0.0017103770514950156, 0.001706730923615396, 0.0017087499145418406, 0.0017029040027409792, 0.0017064310377463698, 0.0017107169842347503, 0.0017007279675453901, 0.0017181530129164457, 0.0017148660263046622, 0.0017012010794132948, 0.001714959042146802, 0.0017279250314459205, 0.0017143230652436614, 0.0017088520107790828, 0.0017252250108867884, 0.001708494033664465, 0.001715366030111909, 0.0017178540583699942, 0.0017061179969459772, 0.001708604977466166, 0.001711372984573245, 0.001717576989904046, 0.001720219966955483, 0.0017106510931625962, 0.0017232750542461872, 0.001725694048218429, 0.0017153678927570581, 0.0017074509523808956, 0.0017137969844043255, 0.0017063660779967904, 0.0017024610424414277, 0.0017087250016629696, 0.001715705031529069, 0.0017226310446858406, 0.0017222819151356816, 0.0017211410449817777, 0.0017033059848472476, 0.0017180109862238169, 0.0017159490380436182, 0.0017091360641643405, 0.0017271559918299317, 0.0017139239935204387, 0.0017044940032064915, 0.001731436001136899, 0.0017103130230680108, 0.0017105620354413986, 0.0017139720730483532, 0.0017159250564873219, 0.0017179119167849422, 0.0016997440252453089];[0.010810771025717258, 0.010717828990891576, 0.01072962093167007, 0.010725770960561931, 0.010708788991905749, 0.01070532004814595, 0.01073220104444772, 0.010729572037234902, 0.010712723946198821, 0.010717515950091183, 0.01072286395356059, 0.010726812994107604, 0.01072545803617686, 0.010754208895377815, 0.010706361965276301, 0.01071101101115346, 0.01073372398968786, 0.01074060401879251, 0.01071454503107816, 0.010722844977863133, 0.010714540956541896, 0.010702296975068748, 0.010711757000535727, 0.010705970926210284, 0.010731788002885878, 0.010722728911787271, 0.010710569913499057, 0.01072940300218761, 0.010708351037465036, 0.010756895993836224, 0.010731143062002957, 0.010709010064601898, 0.010701369028538465, 0.010708967922255397, 0.010713236057199538, 0.01070902799256146, 0.010705410037189722, 0.01072957506403327, 0.0107260289369151, 0.010728452005423605, 0.010722114937379956, 0.01072526106145233, 0.010697034071199596, 0.010707773035392165, 0.010727034998126328, 0.010714740958064795, 0.010725081083364785, 0.010715882061049342, 0.01070043200161308, 0.010718803969211876];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.01158578705508262;0.03105405904352665;;;2.6803581747088483;;;[0.011860626982524991, 0.011768316035158932, 0.011840095976367593, 0.01187821407802403, 0.01158578705508262, 0.011906204978004098, 0.01183890097308904, 0.012049498036503792, 0.011775840073823929, 0.011919341050088406, 0.01179091795347631, 0.01187724294140935, 0.011991573963314295, 0.011640825076028705, 0.012011318933218718, 0.011767917079851031, 0.011933904024772346, 0.011926642968319356, 0.01186684099957347, 0.01204714400228113, 0.01212268800009042, 0.011942235985770822, 0.011864460073411465, 0.011742626898922026, 0.011950931046158075, 0.011896847980096936, 0.011897840071469545, 0.011651485925540328, 0.011763611109927297, 0.01188619900494814, 0.011778239975683391, 0.011758626089431345, 0.01194732601288706, 0.011798141058534384, 0.011603626073338091, 0.01175896602217108, 0.011961876065470278, 0.011892539099790156, 0.01186751900240779, 0.011836432968266308, 0.01175864296965301, 0.011838016915135086, 0.011795019963756204, 0.01195276202633977, 0.011783023946918547, 0.011954457964748144, 0.012002466013655066, 0.012033257982693613, 0.011879450059495866, 0.01186654798220843];[0.031171886017546058, 0.03108443901874125, 0.031077382038347423, 0.031071438919752836, 0.031069508055225015, 0.03105897398199886, 0.03108608501497656, 0.03108076995704323, 0.031063528964295983, 0.03107610496226698, 0.031092297984287143, 0.031060633016750216, 0.03108192002400756, 0.03106415900401771, 0.03107459400780499, 0.03107321506831795, 0.031069199088960886, 0.031071951030753553, 0.031066342955455184, 0.031099552987143397, 0.031102954992093146, 0.031079944921657443, 0.03108385601080954, 0.03106897696852684, 0.031069300952367485, 0.03106335806660354, 0.03107390203513205, 0.031089655007235706, 0.03109089599456638, 0.031098079052753747, 0.03107711300253868, 0.031071941019035876, 0.03107445000205189, 0.03105405904352665, 0.031139706959947944, 0.03108841204084456, 0.031066422001458704, 0.031063911970704794, 0.03106539894361049, 0.03107807005289942, 0.0310601859819144, 0.031092038028873503, 0.031064703944139183, 0.031075417064130306, 0.031074856990016997, 0.03107783501036465, 0.03107202600222081, 0.031060130917467177, 0.031068156007677317, 0.031080593005754054];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.015333048067986965;0.04267255403101444;;;2.7830444306835598;;;[0.015354957082308829, 0.015363853075541556, 0.015348416054621339, 0.01537609496153891, 0.015362760052084923, 0.015345619060099125, 0.015360136050730944, 0.015362335019744933, 0.015365196974016726, 0.015387838007882237, 0.01537902804557234, 0.0153552700066939, 0.015367237036116421, 0.015339554054662585, 0.015341090969741344, 0.01535586395766586, 0.015345423016697168, 0.015354180941358209, 0.015341477002948523, 0.015339131001383066, 0.015358670032583177, 0.015356593998149037, 0.015347463078796864, 0.015344353974796832, 0.015344224055297673, 0.015338519006036222, 0.015346139902248979, 0.01533711003139615, 0.015341856982558966, 0.015373656991869211, 0.015333048067986965, 0.015338046941906214, 0.015333984047174454, 0.015353837050497532, 0.015365730971097946, 0.015340875019319355, 0.01534710603300482, 0.015342946979217231, 0.015356600983068347, 0.015349666005931795, 0.015344158979132771, 0.015341128106229007, 0.015348869957961142, 0.015341013087891042, 0.015352657064795494, 0.015337778022512794, 0.01534522301517427, 0.015359554905444384, 0.015350806061178446, 0.015353238908573985];[0.04566105408594012, 0.04556067299563438, 0.045552556053735316, 0.043593198992311954, 0.04267255403101444, 0.04267842904664576, 0.04555379506200552, 0.0455476549686864, 0.045522307977080345, 0.04553549108095467, 0.04555411706678569, 0.04356571100652218, 0.04268745402805507, 0.04268999304622412, 0.04552900104317814, 0.04551893600728363, 0.04553526407107711, 0.04554897907655686, 0.045539210084825754, 0.04358156502712518, 0.04267664405051619, 0.042685866937972605, 0.0455254859989509, 0.04586360591929406, 0.04554769804235548, 0.04552959103602916, 0.04553247999865562, 0.04364873201120645, 0.04268650303129107, 0.04267970402725041, 0.04553031700197607, 0.045526411035098135, 0.0455454409820959, 0.045561642036773264, 0.04358314792625606, 0.04268881701864302, 0.04304272891022265, 0.045516235986724496, 0.04557107901200652, 0.04551229195203632, 0.045526116038672626, 0.04553116299211979, 0.04358539404347539, 0.042679407983087, 0.042678748024627566, 0.04553538199979812, 0.0455495280912146, 0.04554967093281448, 0.04551826394163072, 0.04588135099038482];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0021223840303719044;0.002264788025058806;;;1.0670962430215554;;;[0.0021223840303719044, 0.002140708966180682, 0.002135080983862281, 0.00222801195923239, 0.002213813946582377, 0.002205466036684811, 0.0022218800149858, 0.002239633002318442, 0.002232803963124752, 0.002224043942987919, 0.0022383800242096186, 0.0022172090830281377, 0.0022230769973248243, 0.0022702879505231977, 0.0022261659614741802, 0.0022198030492290854, 0.002238459070213139, 0.0022156810155138373, 0.0022182660177350044, 0.0022739010164514184, 0.002219213987700641, 0.0022280049743130803, 0.002200379967689514, 0.0022194229532033205, 0.002196587040089071, 0.0022318519186228514, 0.002199616050347686, 0.002212718944065273, 0.0022099270718172193, 0.0022067109821364284, 0.0022151939338073134, 0.0022188560105860233, 0.0022635969799011946, 0.002280978951603174, 0.0021977690048515797, 0.0022185120033100247, 0.002223066985607147, 0.0022193790646269917, 0.002218383946456015, 0.002245691022835672, 0.0022163629764690995, 0.0022168110590428114, 0.002215645043179393, 0.002220247988589108, 0.0022132910089567304, 0.002228531986474991, 0.0022266580490395427, 0.002221427974291146, 0.002195856999605894, 0.002242663991637528];[0.002289022086188197, 0.002275147009640932, 0.002278989995829761, 0.0022706210147589445, 0.0022674070205539465, 0.002269563963636756, 0.0022729900665581226, 0.0022687159944325686, 0.0022697399836033583, 0.002271939069032669, 0.002280147047713399, 0.0022729350021108985, 0.0022669279715046287, 0.002272079000249505, 0.0022681900300085545, 0.0022723630536347628, 0.0022673700004816055, 0.00227139494381845, 0.002265412942506373, 0.002269192016683519, 0.002269253949634731, 0.0022688579047098756, 0.0022775609977543354, 0.002270656987093389, 0.0022650789469480515, 0.0022745529422536492, 0.00227207294665277, 0.0022709659533575177, 0.002285249996930361, 0.0022708569886162877, 0.0022718640975654125, 0.002272523008286953, 0.002264788025058806, 0.0022798790596425533, 0.0022687739692628384, 0.0022694970248267055, 0.002267736941576004, 0.002273018006235361, 0.0022711139172315598, 0.0022692648926749825, 0.0022717990214005113, 0.002273482969030738, 0.0022762640146538615, 0.002268474083393812, 0.0022703580325469375, 0.002272256067954004, 0.0022688210010528564, 0.002267576055601239, 0.002272675046697259, 0.0022705349838361144];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.012941227992996573;0.03385697596240789;;;2.6162104539638995;;;[0.012975819990970194, 0.012974511017091572, 0.012967657996341586, 0.012986065936274827, 0.012959029991179705, 0.012970904936082661, 0.012962395092472434, 0.012949967989698052, 0.012958339066244662, 0.012969180010259151, 0.012961480999365449, 0.012964467983692884, 0.012951729004271328, 0.012950422009453177, 0.013033038005232811, 0.01297466503456235, 0.01295647001825273, 0.01294767705257982, 0.01296400895807892, 0.012986506917513907, 0.012958858045749366, 0.012952500022947788, 0.012958031962625682, 0.012952702934853733, 0.012960358988493681, 0.012951568933203816, 0.012965641915798187, 0.012956216000020504, 0.012962086941115558, 0.012951137032359838, 0.012952744960784912, 0.012952039018273354, 0.012955051963217556, 0.012963759014382958, 0.012953339028172195, 0.012957634986378253, 0.012969844974577427, 0.012953565921634436, 0.012957853963598609, 0.01295171189121902, 0.012952539953403175, 0.01294432207942009, 0.012948770076036453, 0.012968415045179427, 0.012952146935276687, 0.01295803498942405, 0.012958833016455173, 0.012949064024724066, 0.01295839692465961, 0.012941227992996573];[0.03424433304462582, 0.033963283989578485, 0.03413535002619028, 0.03412323200609535, 0.03410543408244848, 0.03412671398837119, 0.03403137903660536, 0.03412437904626131, 0.03413088689558208, 0.034647805034182966, 0.03412005596328527, 0.034109859028831124, 0.03412950306665152, 0.03395008004736155, 0.0341226999880746, 0.034142829943448305, 0.033948562922887504, 0.03385697596240789, 0.03391774999909103, 0.03415493597276509, 0.03413508809171617, 0.03413748205639422, 0.03447254200000316, 0.034157563000917435, 0.033915498992428184, 0.03411913302261382, 0.03409657801967114, 0.0340227410197258, 0.03392399498261511, 0.03390094905626029, 0.03407822106964886, 0.03388967097271234, 0.03396843606606126, 0.034147046972066164, 0.03408854699227959, 0.03454103390686214, 0.034135854919441044, 0.033982713939622045, 0.0340978919994086, 0.03401633002795279, 0.03412949899211526, 0.03403508896008134, 0.03406281897332519, 0.034003814100287855, 0.03411095100454986, 0.034172768937423825, 0.034142000018619, 0.034145415062084794, 0.03424684703350067, 0.03394864301662892];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0014814960304647684;0.0014092799974605441;;;0.9512546564289012;;;[0.0016259989934042096, 0.0015576939331367612, 0.0015893420204520226, 0.00153549003880471, 0.0015648790867999196, 0.0015310650924220681, 0.0015612690476700664, 0.00160674296785146, 0.0015627079410478473, 0.0015540081076323986, 0.0015018029371276498, 0.0014951550401747227, 0.0014814960304647684, 0.001527911052107811, 0.001582413911819458, 0.0015368759632110596, 0.0015573020791634917, 0.0015732119791209698, 0.0015076309209689498, 0.001581460004672408, 0.001521777012385428, 0.0015791789628565311, 0.001600362011231482, 0.0015855890233069658, 0.0015532890101894736, 0.0015467330813407898, 0.00152685702778399, 0.0015505790943279862, 0.0015544670168310404, 0.00157386704813689, 0.00155670999083668, 0.0015494551043957472, 0.0015395060181617737, 0.001577263930812478, 0.0015577150043100119, 0.001534515991806984, 0.0015339880483224988, 0.0015415169764310122, 0.0015747890574857593, 0.0015467850025743246, 0.001551707973703742, 0.001562669058330357, 0.001563739962875843, 0.0015222519868984818, 0.0015480980509892106, 0.0015996949514374137, 0.0014968049945309758, 0.0014985059387981892, 0.0015560910105705261, 0.0015686730621382594];[0.0014422950334846973, 0.001431094016879797, 0.0014204599428921938, 0.0014185149921104312, 0.00149600300937891, 0.0014187520137056708, 0.001433931989595294, 0.0014179670251905918, 0.00141928403172642, 0.0014222180470824242, 0.001419615000486374, 0.001415999955497682, 0.0014212819514796138, 0.0014198740245774388, 0.0014192889211699367, 0.001414877944625914, 0.0014209990622475743, 0.0014188309432938695, 0.0014166689943522215, 0.001420293003320694, 0.0014160890132188797, 0.0014193650567904115, 0.0014168430352583528, 0.001417594961822033, 0.0014149349881336093, 0.0014186919433996081, 0.001419103005900979, 0.001421776949428022, 0.0014182140585035086, 0.0014161700382828712, 0.0014376529725268483, 0.001435730024240911, 0.0014276040019467473, 0.0014185219770297408, 0.0014160879654809833, 0.0014092799974605441, 0.001411366043612361, 0.0014146330067887902, 0.0014152229996398091, 0.0014140841085463762, 0.0014163180021569133, 0.0014185720356181264, 0.001415329985320568, 0.0014167880872264504, 0.0014140920247882605, 0.001420588931068778, 0.0014169870410114527, 0.0014193210517987609, 0.0014179459540173411, 0.0014274090062826872];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0014672210672870278;0.0013865870423614979;;;0.9450430294906911;;;[0.001525701954960823, 0.0015289289876818657, 0.00149891700129956, 0.0015770180616527796, 0.0015480510191991925, 0.0014702749904245138, 0.0014847050188109279, 0.0015056610573083162, 0.0015465720789507031, 0.0015593220014125109, 0.0014672210672870278, 0.0015171309933066368, 0.0015276020858436823, 0.0015092300018295646, 0.0014927729498595, 0.0015250130090862513, 0.0015756950015202165, 0.001490660011768341, 0.001530068926513195, 0.0015880160499364138, 0.0015961559256538749, 0.0014921609545126557, 0.001507798908278346, 0.0015500029549002647, 0.0014830119907855988, 0.001593196066096425, 0.0015005189925432205, 0.0015164948999881744, 0.0014850010629743338, 0.0015380150871351361, 0.0015730269951745868, 0.001586643047630787, 0.0015342149417847395, 0.0015023119049146771, 0.0014861749950796366, 0.0015203449875116348, 0.0015241639921441674, 0.0015286039561033249, 0.0015095110284164548, 0.0014814750757068396, 0.00152192497625947, 0.0015338429948315024, 0.001492599956691265, 0.0015083580510690808, 0.0015135849826037884, 0.0015440629795193672, 0.0014928920427337289, 0.0015377430245280266, 0.0015593880088999867, 0.0015224999515339732];[0.0014287149533629417, 0.0014029339654371142, 0.0014011600287631154, 0.0013937850017100573, 0.0013929869746789336, 0.0013991560554131866, 0.0013913300354033709, 0.0013913590228185058, 0.0013904310762882233, 0.0013901990605518222, 0.0013889680849388242, 0.0013882940402254462, 0.0013894790317863226, 0.0013888319954276085, 0.001392675912939012, 0.0013872859999537468, 0.0013882470084354281, 0.001392832025885582, 0.0013917009346187115, 0.001388984965160489, 0.0013920520432293415, 0.0013878649333491921, 0.0013946261024102569, 0.0013953910674899817, 0.0013909930130466819, 0.0013880979968234897, 0.0013882470084354281, 0.0013885509688407183, 0.0013879981124773622, 0.0013904270017519593, 0.0013887389795854688, 0.001399561995640397, 0.001388569944538176, 0.0014005550183355808, 0.0013991639716550708, 0.0013882279163226485, 0.0013885010266676545, 0.0013899459736421704, 0.0013893810100853443, 0.0013907089596614242, 0.0013901100028306246, 0.0013906910317018628, 0.0013898470206186175, 0.001390583929605782, 0.0013865870423614979, 0.0013884770451113582, 0.001401468995027244, 0.0013947270344942808, 0.0013874060241505504, 0.001389996032230556];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.0012824320001527667;0.004833456012420356;;;3.768976453990997;;;[0.0013144229305908084, 0.0012989119859412313, 0.0013038290198892355, 0.001294853980652988, 0.0012998580932617188, 0.0013016629964113235, 0.001297247945331037, 0.0013053360162302852, 0.0012993979034945369, 0.0012983669294044375, 0.0012851859210059047, 0.0012833480723202229, 0.0013059480115771294, 0.0013003329513594508, 0.0012919630389660597, 0.0012888979399576783, 0.0012897159904241562, 0.0012902679154649377, 0.0012892259983345866, 0.0012925140326842666, 0.0012949119554832578, 0.0012892530066892505, 0.0012882320443168283, 0.0012903109891340137, 0.0012881309958174825, 0.0012996010482311249, 0.0012899029534310102, 0.0012874690582975745, 0.001287877094000578, 0.001298002083785832, 0.001291571999900043, 0.0012848719488829374, 0.0012867040932178497, 0.0012964990455657244, 0.0012875969987362623, 0.0012925949413329363, 0.0012865220196545124, 0.0012824320001527667, 0.0012969129020348191, 0.0012831520289182663, 0.0012886549811810255, 0.0012988030212000012, 0.0012912220554426312, 0.0012928949436172843, 0.0012869869824498892, 0.0012946370989084244, 0.0012985470239073038, 0.0012923629255965352, 0.0012924430193379521, 0.0012841380666941404];[0.004854665952734649, 0.004858604981563985, 0.0048619130393490195, 0.0048584770411252975, 0.0048493980430066586, 0.004848581971600652, 0.004841746995225549, 0.005209554918110371, 0.0048421029932796955, 0.004839141038246453, 0.004835817031562328, 0.004846898023970425, 0.004840056993998587, 0.00484528299421072, 0.00483492505736649, 0.004833456012420356, 0.004843998933210969, 0.0048445460852235556, 0.004865580005571246, 0.00483426998835057, 0.005203910986892879, 0.0048472220078110695, 0.004836053936742246, 0.004844388924539089, 0.0048462089616805315, 0.004851098987273872, 0.004859492997638881, 0.004879140993580222, 0.004861774970777333, 0.004862322937697172, 0.004875042010098696, 0.00485991092864424, 0.004869512980803847, 0.005204432993195951, 0.004867763025686145, 0.0048659059684723616, 0.004858831991441548, 0.004864859045483172, 0.004870168981142342, 0.004881782922893763, 0.004865064984187484, 0.004854883067309856, 0.004860872984863818, 0.004869946977123618, 0.004869388998486102, 0.0048557419795542955, 0.00520686898380518, 0.004877924919128418, 0.004870406934060156, 0.00487372896168381];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.001748424954712391;0.004218537011183798;;;2.412764127973529;;;[0.0017837550258263946, 0.0017660129815340042, 0.0017601760337129235, 0.0017624979373067617, 0.0017720080213621259, 0.0017694460693746805, 0.0017614370444789529, 0.0017607249319553375, 0.0017649650108069181, 0.0017629360081627965, 0.0017705269856378436, 0.0017646629130467772, 0.0017521269619464874, 0.0017952489433810115, 0.0017830069409683347, 0.0017568240873515606, 0.0017695709830150008, 0.0017570069758221507, 0.0017593000084161758, 0.0017610180657356977, 0.0017638280987739563, 0.0017602130537852645, 0.0017591770738363266, 0.001756352954544127, 0.0017494320636615157, 0.0017590030329301953, 0.00176630902569741, 0.001764122978784144, 0.0017505140276625752, 0.0017635630210861564, 0.0017495870124548674, 0.0017506369622424245, 0.0017487539444118738, 0.0017509659519419074, 0.0017524639843031764, 0.0017530909972265363, 0.0017571679782122374, 0.0017514759674668312, 0.0017520040273666382, 0.001750641968101263, 0.001749300048686564, 0.0017571540083736181, 0.0017497390508651733, 0.0017516239313408732, 0.0017491589533165097, 0.001749632996506989, 0.0017511120531708002, 0.001748424954712391, 0.0017498519737273455, 0.0017493290361016989];[0.004258543020114303, 0.004218837013468146, 0.004279920947737992, 0.004252723068930209, 0.004262199974618852, 0.00426501699257642, 0.004275595070794225, 0.004661842016503215, 0.004296410013921559, 0.00430190097540617, 0.0042816620552912354, 0.004305639071390033, 0.004305984009988606, 0.0043116629822179675, 0.004309937008656561, 0.004296940052881837, 0.004306292976252735, 0.004309072974137962, 0.004303926019929349, 0.004317715996876359, 0.004691067966632545, 0.004309433978050947, 0.004317115992307663, 0.004327170900069177, 0.0042974259704351425, 0.004306866088882089, 0.004300521919503808, 0.004312837030738592, 0.00429700396489352, 0.004322581924498081, 0.004296183935366571, 0.004302632063627243, 0.00432166806422174, 0.004642767948098481, 0.00431191292591393, 0.004311335971578956, 0.004316029022447765, 0.004304713918827474, 0.00433243706356734, 0.004295838996767998, 0.004320122068747878, 0.004334907978773117, 0.004293309990316629, 0.004285546950995922, 0.004290917073376477, 0.004246906959451735, 0.004663801984861493, 0.004302939982153475, 0.004328818991780281, 0.004218537011183798];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0018684789538383484;0.006002340000122786;;;3.212420449153252;;;[0.0020409099524840713, 0.001965230912901461, 0.0019780079601332545, 0.001905068987980485, 0.002006100956350565, 0.0019786249613389373, 0.0019865799695253372, 0.0019854139536619186, 0.00199656595941633, 0.0019405960338190198, 0.001971593010239303, 0.0018684789538383484, 0.0019145419355481863, 0.0019171989988535643, 0.0019108089618384838, 0.00190845993347466, 0.0019195179920643568, 0.0019132490269839764, 0.0019106740364804864, 0.0019076979951933026, 0.0019297490362077951, 0.0019164459081366658, 0.0019146179547533393, 0.001910342019982636, 0.0019268690375611186, 0.001869005966000259, 0.0018779520178213716, 0.0019747710321098566, 0.0019689779728651047, 0.0019780020229518414, 0.0019626980647444725, 0.001977269072085619, 0.001980811939574778, 0.001972618978470564, 0.0019685489824041724, 0.001955126994289458, 0.0019784580217674375, 0.0019733899971470237, 0.001971067045815289, 0.0019658049568533897, 0.001981121953576803, 0.001956466003321111, 0.001972536090761423, 0.001970565994270146, 0.001972970087081194, 0.00195058505050838, 0.0019653780618682504, 0.0019680450204759836, 0.0019753020023927093, 0.001957679050974548];[0.006035511032678187, 0.006035599973984063, 0.006030622054822743, 0.006040418054908514, 0.0060411780141294, 0.006030737073160708, 0.0060436849016696215, 0.006454035989008844, 0.006035896018147469, 0.006031255936250091, 0.006052442011423409, 0.006052906042896211, 0.006034775055013597, 0.006027902010828257, 0.00603268900886178, 0.006034199963323772, 0.006016855011694133, 0.006039362051524222, 0.006031389930285513, 0.00604148197453469, 0.006453501991927624, 0.006061137071810663, 0.006064946996048093, 0.006061166059225798, 0.006061959080398083, 0.006056064972653985, 0.006070618983358145, 0.006060490035451949, 0.006056473008356988, 0.00605815602466464, 0.0060753109864890575, 0.006050291936844587, 0.0060724030481651425, 0.006493145017884672, 0.0060561009449884295, 0.0060550280613824725, 0.006046716938726604, 0.006067984038963914, 0.006029482930898666, 0.006022271933034062, 0.006034270976670086, 0.00600927195046097, 0.006025550072081387, 0.0060222799656912684, 0.006003672955557704, 0.006016255007125437, 0.006345064961351454, 0.006002340000122786, 0.006005569943226874, 0.006021403009071946];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0008956799283623695;0.0011621130397543311;;;1.2974646444060645;;;[0.0009854179807007313, 0.0009522660402581096, 0.0009131940314546227, 0.0009494969854131341, 0.0009519699960947037, 0.0009516580030322075, 0.00094943109434098, 0.0009529850212857127, 0.0009581040358170867, 0.0009582519996911287, 0.0009029570501297712, 0.000944889965467155, 0.0009158590110018849, 0.00095304602291435, 0.0009199719643220305, 0.0009397249668836594, 0.0009014059323817492, 0.0009418680565431714, 0.0009240929502993822, 0.0009434779640287161, 0.0009212169097736478, 0.0009440669091418386, 0.0009255759650841355, 0.0009518410079181194, 0.000918361940421164, 0.0009504640474915504, 0.0009301089448854327, 0.0009402210125699639, 0.0009341429686173797, 0.0009405770106241107, 0.0009339810349047184, 0.0009346009464934468, 0.0009221299551427364, 0.0009383209981024265, 0.0009310489986091852, 0.0009395059896633029, 0.0008956799283623695, 0.0009397519752383232, 0.0009415820240974426, 0.0009429079946130514, 0.0009457420092076063, 0.0009400029666721821, 0.0009363529970869422, 0.0009456260595470667, 0.0009428509511053562, 0.0009380200644955039, 0.0009281809907406569, 0.0009490000084042549, 0.0009222680237144232, 0.0009419439593330026];[0.0011899881064891815, 0.0011703850468620658, 0.0011697170557454228, 0.0011690069222822785, 0.0011673029512166977, 0.0011754520237445831, 0.001171704032458365, 0.0011774669401347637, 0.0011715369764715433, 0.001165467081591487, 0.0011655959533527493, 0.0011656020069494843, 0.0011772190919145942, 0.001166059053502977, 0.0011664520716294646, 0.0011746810050681233, 0.0011635520495474339, 0.001169118913821876, 0.0011725380318239331, 0.0011627000058069825, 0.0011649709194898605, 0.0011647699866443872, 0.0011652630055323243, 0.0011621130397543311, 0.0011649359948933125, 0.0011648780200630426, 0.0011638760333880782, 0.0011673519620671868, 0.0011630069930106401, 0.0011714639840647578, 0.0011669750092551112, 0.0011631919769570231, 0.0011695208959281445, 0.0011630409862846136, 0.0011666370555758476, 0.0011688629165291786, 0.001167493057437241, 0.001167511916719377, 0.0011630329536274076, 0.0011632649693638086, 0.0011621819576248527, 0.001163373002782464, 0.00116643903311342, 0.0011635910486802459, 0.0011659209849312901, 0.0011645720805972815, 0.0011659290175884962, 0.0011629710206761956, 0.001162250991910696, 0.0011659400770440698];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0019326390465721488;0.0016667410964146256;;;0.8624171696059144;;;[0.002054676995612681, 0.0019918899051845074, 0.0019645660649985075, 0.0019756259862333536, 0.0019716459792107344, 0.002004664042033255, 0.0019548439886420965, 0.0019326390465721488, 0.0019686429295688868, 0.0019421260803937912, 0.0019660539692267776, 0.001963903079740703, 0.001951555022969842, 0.0019707439932972193, 0.0019806569907814264, 0.001989378943108022, 0.001963075017556548, 0.001973295002244413, 0.0019924980588257313, 0.0019826230127364397, 0.0019872799748554826, 0.0019465630175545812, 0.0019915379816666245, 0.001985192997381091, 0.002007932052947581, 0.002006159978918731, 0.0019949200795963407, 0.0019814519910141826, 0.001973081030882895, 0.0019947809632867575, 0.0019834040431305766, 0.0019893290009349585, 0.0019375300034880638, 0.0019669741159304976, 0.0019846759969368577, 0.002026724978350103, 0.0020247879438102245, 0.0019581199157983065, 0.0020049489103257656, 0.0020091129699721932, 0.001988823991268873, 0.002002488006837666, 0.001971311983652413, 0.0019813189283013344, 0.0019892409909516573, 0.002030148054473102, 0.0019893539138138294, 0.001949195982888341, 0.0019580789376050234, 0.00197523005772382];[0.0016794520197436213, 0.001668656012043357, 0.0016696709208190441, 0.0016720180865377188, 0.0016700229607522488, 0.0016738510457798839, 0.0016735399840399623, 0.001671740086749196, 0.00167371507268399, 0.0016810019733384252, 0.001679265988059342, 0.002940503996796906, 0.0017717060400173068, 0.0016691340133547783, 0.0016727210022509098, 0.0016709489282220602, 0.0016721599968150258, 0.001671095029450953, 0.0016753770178183913, 0.0016718379920348525, 0.0016715279780328274, 0.0016744540771469474, 0.0016703989822417498, 0.0016722769942134619, 0.0016712109791114926, 0.0016685581067577004, 0.0016698900144547224, 0.001671536942012608, 0.0016719100531190634, 0.0016677220119163394, 0.0016671949997544289, 0.001669812947511673, 0.0016707390313968062, 0.0016716220416128635, 0.0016691279597580433, 0.0016667410964146256, 0.0016715360106900334, 0.0016714449739083648, 0.001671526930294931, 0.0016685109585523605, 0.0016703869914636016, 0.001671097008511424, 0.0016724360175430775, 0.001705014961771667, 0.0016673409845679998, 0.001668551005423069, 0.0016723090084269643, 0.0016696740640327334, 0.0016696039820089936, 0.0016712619690224528];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0018583119381219149;0.0016354300314560533;;;0.8800621671240432;;;[0.001974600018002093, 0.0019370149821043015, 0.00188646896276623, 0.0020172829972580075, 0.0019604599801823497, 0.0018916100962087512, 0.0019756919937208295, 0.001980477012693882, 0.0019139720825478435, 0.0018992469413205981, 0.001934621948748827, 0.0019281749846413732, 0.0019424690399318933, 0.002029104041866958, 0.001909552956931293, 0.001928771031089127, 0.0019036739831790328, 0.0019247760064899921, 0.0018989760428667068, 0.001910009072162211, 0.0019311709329485893, 0.001914446009323001, 0.0019428899977356195, 0.001959990942850709, 0.001963062910363078, 0.0019409519154578447, 0.0018981570610776544, 0.001941537018865347, 0.002017238992266357, 0.001939864014275372, 0.0018842850113287568, 0.0019128220155835152, 0.001923721982166171, 0.0019703999860212207, 0.0019458190072327852, 0.0019380119629204273, 0.0019023149507120252, 0.0019555860199034214, 0.0018583119381219149, 0.00191324797924608, 0.0019196940120309591, 0.0019854080164805055, 0.0020138940308243036, 0.0019644669955596328, 0.0019248779863119125, 0.001985384034924209, 0.0019034800352528691, 0.00191120698582381, 0.001970877987332642, 0.0019439160823822021];[0.0016576760681346059, 0.0016415140125900507, 0.0016411709366366267, 0.0016396219143643975, 0.0016385350609198213, 0.0016380870947614312, 0.0016417569713667035, 0.0016383550828322768, 0.0016410190146416426, 0.0016394020058214664, 0.0016417690785601735, 0.0016398269217461348, 0.001637415960431099, 0.0016381460009142756, 0.0016394229605793953, 0.001641897950321436, 0.0016423671040683985, 0.0016511559952050447, 0.001638422952964902, 0.0016401329776272178, 0.0016384010668843985, 0.0016422539483755827, 0.0016524259699508548, 0.001638455898500979, 0.001638996065594256, 0.0016373839462175965, 0.0016412650002166629, 0.0016409929376095533, 0.0016423610504716635, 0.0016407739603891969, 0.0016374810365960002, 0.0016538089839741588, 0.0016405800124630332, 0.0016414789715781808, 0.0016364050097763538, 0.0016396311111748219, 0.001638332032598555, 0.0016382969915866852, 0.0016354300314560533, 0.001637282082810998, 0.0016416390426456928, 0.0016431299736723304, 0.0016502030193805695, 0.0016383100301027298, 0.0016380849992856383, 0.0016366990748792887, 0.0016412549884989858, 0.0016429029637947679, 0.0016375510022044182, 0.0016413480043411255];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0023104550782591105;0.0020293359411880374;;;0.8783273738077212;;;[0.0024567400105297565, 0.0023527430603280663, 0.002390858018770814, 0.0024012860376387835, 0.002389464993029833, 0.0023584699956700206, 0.0023477590875700116, 0.0023528559831902385, 0.0023351000854745507, 0.002350039081647992, 0.002387679065577686, 0.0023211920633912086, 0.002371756942011416, 0.002330983988940716, 0.0023205579491332173, 0.0023110859328880906, 0.002329210052266717, 0.002333084004931152, 0.002385967061854899, 0.002348880982026458, 0.0023621569853276014, 0.002380114048719406, 0.0024009349290281534, 0.0023699739249423146, 0.0023518839152529836, 0.002390648005530238, 0.0023624469758942723, 0.0023593129590153694, 0.0023377470206469297, 0.002356974990107119, 0.00240305601619184, 0.002378234057687223, 0.002341190935112536, 0.0023559280671179295, 0.0023818889167159796, 0.0023574199294671416, 0.0023311360273510218, 0.0023949849419295788, 0.002401769976131618, 0.002354901982471347, 0.002353076939471066, 0.0023724930360913277, 0.0023104550782591105, 0.002363189007155597, 0.002379077021032572, 0.0023736499715596437, 0.0023556160740554333, 0.0024017150280997157, 0.0023547959281131625, 0.0023745769867673516];[0.002045416971668601, 0.002033779979683459, 0.0020351470448076725, 0.002030768897384405, 0.0020356009481474757, 0.002042743028141558, 0.002031974960118532, 0.002051318995654583, 0.0020324080251157284, 0.0020349299302324653, 0.0020320580806583166, 0.0020491189789026976, 0.0020364809315651655, 0.0020323810167610645, 0.002036243909969926, 0.002033983008004725, 0.0020316250156611204, 0.002035978017374873, 0.0020341200288385153, 0.0020330219995230436, 0.0020327159436419606, 0.0020293359411880374, 0.002044695080257952, 0.0020349480910226703, 0.0020343050127848983, 0.0020348740508779883, 0.0020375950261950493, 0.002030999050475657, 0.0020399789791554213, 0.0020331930136308074, 0.0020355930319055915, 0.002032998949289322, 0.0020355699816718698, 0.0020310949767008424, 0.0020420330110937357, 0.0020352218998596072, 0.0020460570231080055, 0.0020331110572442412, 0.0020365219097584486, 0.002037088037468493, 0.002034733071923256, 0.0020336500601843, 0.00203437905292958, 0.002037081983871758, 0.002034095930866897, 0.002035043085925281, 0.0020370350684970617, 0.002046574023552239, 0.0020356570603325963, 0.0020325860241428018];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.002149624051526189;0.001999804051592946;;;0.9303040920914177;;;[0.002252210979349911, 0.002235541003756225, 0.002186322002671659, 0.0022854600101709366, 0.002250649966299534, 0.002210656995885074, 0.0021690420107915998, 0.0022183830151334405, 0.002226855023764074, 0.00220884894952178, 0.0021724209655076265, 0.002189242048189044, 0.0022009850945323706, 0.0023201840231195092, 0.0021992039401084185, 0.002221067901700735, 0.002264898968860507, 0.002149624051526189, 0.002209080965258181, 0.002272753044962883, 0.0021967419888824224, 0.002234337036497891, 0.00223766197450459, 0.002178213093429804, 0.0022581499069929123, 0.0022202059626579285, 0.0022113280138000846, 0.002250224002636969, 0.002186757978051901, 0.0022169409785419703, 0.0021882730070501566, 0.0022678329842165112, 0.00218360498547554, 0.002185023040510714, 0.002194606000557542, 0.002207846031524241, 0.0022343919845297933, 0.0022101530339568853, 0.00217043305747211, 0.0022587330313399434, 0.0021912320517003536, 0.002248059958219528, 0.002170979045331478, 0.002208358026109636, 0.0022315250243991613, 0.002224228926934302, 0.002307832008227706, 0.0021786820143461227, 0.0022161719389259815, 0.0022098609479144216];[0.002012911019846797, 0.002010402036830783, 0.0020194570533931255, 0.0020033939508721232, 0.0020015250192955136, 0.002002823050133884, 0.002004081034101546, 0.0020036830101162195, 0.002002520952373743, 0.0020014940528199077, 0.002000569016672671, 0.002001587999984622, 0.0020013139583170414, 0.001999804051592946, 0.0020067529985681176, 0.002020005020312965, 0.002002870896831155, 0.00200346193742007, 0.0020015459740534425, 0.002004356007091701, 0.002006151946261525, 0.0020042690448462963, 0.0020029910374432802, 0.0020038930233567953, 0.002006825990974903, 0.0020127359312027693, 0.0020048889564350247, 0.002004966023378074, 0.0020006950944662094, 0.0020023189717903733, 0.002003061003051698, 0.002003671950660646, 0.002004366018809378, 0.0020032039610669017, 0.002002855995669961, 0.002009971998631954, 0.002002576016820967, 0.002003205008804798, 0.0020028610015287995, 0.0020043280674144626, 0.002006298047490418, 0.002005744958296418, 0.0020051669562235475, 0.001999970991164446, 0.0020033300388604403, 0.0020804209634661674, 0.002006291993893683, 0.002004259964451194, 0.0020019819494336843, 0.0020050191087648273];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.00833510106895119;0.010929412906989455;;;1.3112513953432732;;;[0.008360126055777073, 0.008356639998964965, 0.008355612982995808, 0.00835479295346886, 0.00836232304573059, 0.008406179957091808, 0.008353490964509547, 0.008355733007192612, 0.008369510993361473, 0.0083573890151456, 0.008361771004274487, 0.008453029091469944, 0.008500277996063232, 0.00835196697153151, 0.008363201981410384, 0.008408090914599597, 0.008371670031920075, 0.008349456009455025, 0.0083623529644683, 0.008367693051695824, 0.008351930999197066, 0.00833510106895119, 0.008356885984539986, 0.008355597034096718, 0.008352464996278286, 0.008356217993423343, 0.008341807988472283, 0.008358452003449202, 0.00834990304429084, 0.008363003958947957, 0.008344785077497363, 0.008346284041181207, 0.00838370097335428, 0.008385599008761346, 0.00834529404528439, 0.008337501087225974, 0.008350678021088243, 0.008345298003405333, 0.008352546021342278, 0.00833964894991368, 0.00834132800810039, 0.008341639069840312, 0.008361322921700776, 0.008348305011168122, 0.008371502975933254, 0.008348374045453966, 0.00834589300211519, 0.008351719006896019, 0.008354882011190057, 0.008343740948475897];[0.010965510969981551, 0.01093927992042154, 0.010944460984319448, 0.010940085048787296, 0.010936316102743149, 0.010938377934508026, 0.01094954798463732, 0.010930449003353715, 0.0109442169778049, 0.010940890060737729, 0.010942901019006968, 0.010942861903458834, 0.01094310893677175, 0.010952998069114983, 0.010940745938569307, 0.011291504953987896, 0.010942072025500238, 0.010936700971797109, 0.010944682988338172, 0.010939555009827018, 0.010934593039564788, 0.01093916199170053, 0.010935429949313402, 0.0109299230389297, 0.010936310049146414, 0.010938089923001826, 0.010942670051008463, 0.010936637991108, 0.011292594019323587, 0.010948754963465035, 0.010936237056739628, 0.010933496057987213, 0.010934998048469424, 0.010934659978374839, 0.010936942999251187, 0.010936322971247137, 0.010932189994491637, 0.010937605053186417, 0.010934648918919265, 0.010934268007986248, 0.010938904015347362, 0.011272313073277473, 0.010932552977465093, 0.010929412906989455, 0.010939573054201901, 0.010941742919385433, 0.010934980004094541, 0.010941279004327953, 0.010936381062492728, 0.010938780033029616];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.001116408035159111;0.0024201020132750273;;;2.167757609277788;;;[0.0011673939879983664, 0.0011374379973858595, 0.0011485879076644778, 0.0011337239993736148, 0.0011279969476163387, 0.001149920979514718, 0.001151258940808475, 0.0011431489838287234, 0.0011290370021015406, 0.001139265950769186, 0.0011393760796636343, 0.00112664804328233, 0.0011183759197592735, 0.0011343910591676831, 0.0011464270064607263, 0.0011270069517195225, 0.001116408035159111, 0.0011285640066489577, 0.0011279958998784423, 0.0011240820167586207, 0.0011287739034742117, 0.0011400149669498205, 0.0011286439839750528, 0.0011218340368941426, 0.001137317973189056, 0.0011203649919480085, 0.0011407650308683515, 0.001123283989727497, 0.001136580016463995, 0.0011228369548916817, 0.0011474830098450184, 0.0011247280053794384, 0.0011279340833425522, 0.0011274489806964993, 0.0011238630395382643, 0.0011217129649594426, 0.001142333960160613, 0.001131159020587802, 0.0011189579963684082, 0.0011380750220268965, 0.0011357220355421305, 0.0011251479154452682, 0.0011464169947430491, 0.0011222399771213531, 0.001133593963459134, 0.0011451250175014138, 0.0011237220605835319, 0.0011384119279682636, 0.0011184130562469363, 0.0011248140363022685];[0.0024336070055142045, 0.002439000061713159, 0.0024343859404325485, 0.002421097015030682, 0.002422284916974604, 0.0024232600117102265, 0.0024307729909196496, 0.002429148997180164, 0.0024223080836236477, 0.0024256850592792034, 0.0024224621010944247, 0.002423641039058566, 0.0024299200158566236, 0.002426043967716396, 0.002423221943899989, 0.0027688650880008936, 0.002421976998448372, 0.0024201020132750273, 0.002422609948553145, 0.002423627069219947, 0.002425162005238235, 0.0024247370893135667, 0.0024253559531643987, 0.00242071901448071, 0.0024262559600174427, 0.002423585974611342, 0.002424428006634116, 0.002426318940706551, 0.0027542809257283807, 0.002420207019895315, 0.0024267680710181594, 0.00242168502882123, 0.002424356061965227, 0.002420353004708886, 0.0024221870116889477, 0.0024245959939435124, 0.0024249140406027436, 0.002428777050226927, 0.002422136953100562, 0.0024271589936688542, 0.0024233629228547215, 0.002767156925983727, 0.002421985031105578, 0.0024245730601251125, 0.002426474937237799, 0.0024258269695565104, 0.0024656830355525017, 0.0024268520064651966, 0.002427833969704807, 0.002422516932711005];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.002072933013550937;0.0018587399972602725;;;0.8966715205506078;;;[0.0021076780976727605, 0.002072933013550937, 0.002084795036353171, 0.0020947089651599526, 0.0020945790456607938, 0.00210333289578557, 0.002091845963150263, 0.0020852830493822694, 0.002091013011522591, 0.0020783429499715567, 0.002086941967718303, 0.002132370020262897, 0.0021359309321269393, 0.0021394980140030384, 0.002129185013473034, 0.0021293240133672953, 0.0021379149984568357, 0.0021257100161165, 0.0021217670291662216, 0.0021378599340096116, 0.0021327839931473136, 0.002129759988747537, 0.002124715014360845, 0.0021278169006109238, 0.0021241309586912394, 0.002134634996764362, 0.002132061985321343, 0.002127998974174261, 0.0021218290785327554, 0.0021462240256369114, 0.0021393849747255445, 0.0021438830299302936, 0.0021574830170720816, 0.002154604997485876, 0.002144229947589338, 0.002127382904291153, 0.0021199120674282312, 0.0021339309168979526, 0.002149582956917584, 0.0021329419687390327, 0.0021375810028985143, 0.0021325891138985753, 0.0021359999664127827, 0.0021248230477795005, 0.002134287031367421, 0.002124750055372715, 0.0021373659837991, 0.0021263810340315104, 0.0021487590856850147, 0.002145470934920013];[0.0018733940087258816, 0.0018676649779081345, 0.0018644080264493823, 0.0018593240529298782, 0.0018612650455906987, 0.001863356912508607, 0.0018627619137987494, 0.001863815006799996, 0.0018592190463095903, 0.0018645330565050244, 0.0018660210771486163, 0.0018642529612407088, 0.001869751955382526, 0.0018687519477680326, 0.0018682980444282293, 0.001862703007645905, 0.0018604779615998268, 0.001859708921983838, 0.0018616779707372189, 0.0018610380357131362, 0.0018755629425868392, 0.0018634230364114046, 0.0018664250383153558, 0.0018681869842112064, 0.0018657129257917404, 0.0018587399972602725, 0.0018690710421651602, 0.001859667943790555, 0.0018609289545565844, 0.0018748530419543386, 0.0018629649421200156, 0.001859106938354671, 0.001860687043517828, 0.0018599199829623103, 0.002285356051288545, 0.0018655869644135237, 0.0018616670276969671, 0.001860763062722981, 0.001875892048701644, 0.0018632069695740938, 0.0018637769389897585, 0.0018610849510878325, 0.0018660359783098102, 0.001860524993389845, 0.0018778209341689944, 0.0018620080081745982, 0.0018660230562090874, 0.0018623420037329197, 0.001863681012764573, 0.0018690009601414204];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0016056449385359883;0.0014565460151061416;;;0.9071407881958051;;;[0.0016564689576625824, 0.001639446010813117, 0.0016383389011025429, 0.0016263870056718588, 0.0016390710370615125, 0.0016243129502981901, 0.0016314289532601833, 0.001628486905246973, 0.0016376720741391182, 0.0016303020529448986, 0.001628722995519638, 0.001622724928893149, 0.0016401000320911407, 0.001620125025510788, 0.0016277780523523688, 0.0016309289494529366, 0.001633435022085905, 0.0016246630111709237, 0.0016288929618895054, 0.0016300119459629059, 0.0016300310380756855, 0.0016304379096254706, 0.0016318620182573795, 0.0016319819260388613, 0.001633347012102604, 0.0016266669845208526, 0.001630143029615283, 0.0016225469298660755, 0.0016270889900624752, 0.0016244560247287154, 0.0016257850220426917, 0.0016056449385359883, 0.0016388039803132415, 0.0016343550523743033, 0.0016239139949902892, 0.001625591074116528, 0.0016289240447804332, 0.0016185770509764552, 0.0016267369501292706, 0.001624915050342679, 0.0016326080076396465, 0.0016276650130748749, 0.001633864943869412, 0.0016346409684047103, 0.0016331790247932076, 0.0016341069713234901, 0.0016300739953294396, 0.0016178330406546593, 0.0016293359221890569, 0.0016351919621229172];[0.001475699944421649, 0.0014689540257677436, 0.0014668069779872894, 0.0014638089342042804, 0.0014718850143253803, 0.0014642339665442705, 0.0014633240643888712, 0.0014649180229753256, 0.0014727369416505098, 0.0014660080196335912, 0.0014627830823883414, 0.0014670999953523278, 0.0014639189466834068, 0.0014699710300192237, 0.001463275053538382, 0.0014665130292996764, 0.0014781689969822764, 0.0014636050909757614, 0.0014700050232931972, 0.0014683420304208994, 0.0014694490237161517, 0.0014722980558872223, 0.0014631999656558037, 0.001464496017433703, 0.0014648010255768895, 0.0014653190737590194, 0.001465842011384666, 0.0014629960060119629, 0.0014617429114878178, 0.0014606580371037126, 0.0014572530053555965, 0.001460383995436132, 0.001457196893170476, 0.0014591990038752556, 0.0014565460151061416, 0.0014620550209656358, 0.0014624909963458776, 0.0014630240621045232, 0.0014602630399167538, 0.0014618870336562395, 0.0014633029932156205, 0.0014644410694018006, 0.0014610829530283809, 0.001463306020013988, 0.0014626450138166547, 0.0014652539975941181, 0.0014602530281990767, 0.0014590260107070208, 0.0014645600458607078, 0.0014616959961131215];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0016439229948446155;0.0020061800023540854;;;1.2203612995532742;;;[0.0016972769517451525, 0.0016860950272530317, 0.0016554880421608686, 0.001680872985161841, 0.0016812189714983106, 0.0016779459547251463, 0.0016656969673931599, 0.0016764160245656967, 0.0016757739940658212, 0.001668035052716732, 0.0016663799760863185, 0.0016757940175011754, 0.0016779019497334957, 0.0016629239544272423, 0.0016712109791114926, 0.0016724010929465294, 0.001671988982707262, 0.0016892069252207875, 0.0016760730650275946, 0.0016609859885647893, 0.0016697910614311695, 0.0016645349096506834, 0.0016614769119769335, 0.0016714909579604864, 0.0016774910036474466, 0.0016703669680282474, 0.0016645659925416112, 0.0016845440259203315, 0.001688098069280386, 0.0016663610003888607, 0.0016804460901767015, 0.0016711459029465914, 0.0016495269956067204, 0.0016778240678831935, 0.0016823719488456845, 0.0016688560135662556, 0.0016617700457572937, 0.001670454046688974, 0.0016652010381221771, 0.0016684699803590775, 0.0016540440265089273, 0.0016561500960960984, 0.0016707819886505604, 0.0016709730261936784, 0.0016590789891779423, 0.001666720025241375, 0.0016767589841037989, 0.0016700809355825186, 0.0016634209314361215, 0.0016439229948446155];[0.0020648849895223975, 0.0020337150199338794, 0.0020338280592113733, 0.0020296110305935144, 0.0020229220390319824, 0.002026543952524662, 0.002019567065872252, 0.002016655053012073, 0.0020116260275244713, 0.002010580967180431, 0.0020223360043019056, 0.002034318051300943, 0.0020252789836376905, 0.002019386040046811, 0.0020206948975101113, 0.0020231170346960425, 0.0020170550560578704, 0.002031001029536128, 0.0022461460903286934, 0.0020075159845873713, 0.002013990073464811, 0.0020112600177526474, 0.002012938028201461, 0.002037585945799947, 0.002022632979787886, 0.0020147099858149886, 0.0020106310257688165, 0.0020103330025449395, 0.002009371994063258, 0.0020137510728091, 0.002022372093051672, 0.0020133359357714653, 0.0020154889207333326, 0.0020095669897273183, 0.0020113280043005943, 0.002013562014326453, 0.002011379925534129, 0.002007897011935711, 0.0020106120500713587, 0.002015596954151988, 0.002014291938394308, 0.0023096409859135747, 0.002008566982112825, 0.002021200954914093, 0.002008050912991166, 0.0020077789667993784, 0.0020061800023540854, 0.0020082570845261216, 0.0020088289165869355, 0.002010870026424527];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0023308610543608665;0.002365121035836637;;;1.0146984228904046;;;[0.002380439080297947, 0.0023539920803159475, 0.0023763489443808794, 0.0023607569746673107, 0.002370367990806699, 0.0023588980548083782, 0.0023803849471732974, 0.0023648981004953384, 0.0023580860579386353, 0.0023793409345671535, 0.0023526479490101337, 0.002340649953112006, 0.0023676640121266246, 0.0023308610543608665, 0.002353093004785478, 0.002360068028792739, 0.002343353000469506, 0.0023391590220853686, 0.002360863029025495, 0.00236480007879436, 0.0023556220112368464, 0.0023620499996468425, 0.002342646010220051, 0.0023425030522048473, 0.002367728971876204, 0.002393509028479457, 0.002349696005694568, 0.0023536219960078597, 0.0023540679831057787, 0.0023464460391551256, 0.0023671829840168357, 0.002360412967391312, 0.0023713159607723355, 0.0023647949565201998, 0.0023506529396399856, 0.0023569039767608047, 0.002358095021918416, 0.0023644069442525506, 0.002360826008953154, 0.0023758019087836146, 0.0023590249475091696, 0.0023559739347547293, 0.0023708699736744165, 0.0023532529594376683, 0.002340968931093812, 0.0023580839624628425, 0.0023575060768052936, 0.0023435920011252165, 0.0023629319621250033, 0.002355744014494121];[0.0024183059576898813, 0.002384999068453908, 0.002395465038716793, 0.0023980530677363276, 0.0023948870366439223, 0.0023873529862612486, 0.0023824289673939347, 0.002373887924477458, 0.002393734990619123, 0.002378681907430291, 0.0023982670390978456, 0.00239226792473346, 0.002719971933402121, 0.0023774459259584546, 0.002378004021011293, 0.002400088938884437, 0.0023959079990163445, 0.002378127072006464, 0.0023972500348463655, 0.0023879180662333965, 0.0023922090185806155, 0.0023925399873405695, 0.0023884960683062673, 0.00263520295266062, 0.0024022110737860203, 0.0023831200087442994, 0.0023805920500308275, 0.0023668420035392046, 0.002377742901444435, 0.0023960130056366324, 0.002389090950600803, 0.0024037419352680445, 0.002365121035836637, 0.0023761820048093796, 0.002394046983681619, 0.0026278329314664006, 0.0023880170192569494, 0.002396762021817267, 0.0023669720394536853, 0.002379758981987834, 0.002395381103269756, 0.002400479046627879, 0.002365474938414991, 0.0023838679771870375, 0.0023812800645828247, 0.002371129929088056, 0.00237908901181072, 0.002383521990850568, 0.002384315012022853, 0.0023852010490372777];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0016810919623821974;0.0018076120177283883;;;1.075260639023522;;;[0.00174870400223881, 0.0017278719460591674, 0.0017187570920214057, 0.0017137490212917328, 0.001712125027552247, 0.0016888250829651952, 0.0017089280299842358, 0.0017159230774268508, 0.001711157034151256, 0.0017118899850174785, 0.001709410105831921, 0.0017170479986816645, 0.0017136490205302835, 0.0017221770249307156, 0.0017203110037371516, 0.001710403012111783, 0.001706480048596859, 0.0017080040415748954, 0.001719171996228397, 0.0017067301087081432, 0.00171386799775064, 0.0017114370130002499, 0.001700728083960712, 0.00172048294916749, 0.0017040669918060303, 0.001715926919132471, 0.001711527002044022, 0.0017022259999066591, 0.0017090659821406007, 0.0017053120536729693, 0.0017090290784835815, 0.0017011009622365236, 0.0017068409360945225, 0.0016993200406432152, 0.0017154560191556811, 0.0016978459898382425, 0.0016810919623821974, 0.0017052569892257452, 0.001712295925244689, 0.0017075600335374475, 0.0017166590550914407, 0.0017144969897344708, 0.0017144799930974841, 0.0017131109489127994, 0.0016967980191111565, 0.001698956941254437, 0.001704083988443017, 0.0017127940664067864, 0.0017069409368559718, 0.0017044739797711372];[0.0018574880668893456, 0.0018202050123363733, 0.0018269210122525692, 0.0018196019809693098, 0.0018358639208599925, 0.0018241379875689745, 0.00212653202470392, 0.0018097590655088425, 0.0018185479566454887, 0.0018092419486492872, 0.0018181849736720324, 0.0018101339228451252, 0.0018250050488859415, 0.001810323097743094, 0.0018149319803342223, 0.0018092559184879065, 0.0018184600630775094, 0.001817152020521462, 0.0018076120177283883, 0.0018085219198837876, 0.0018102019093930721, 0.0018091100500896573, 0.0018150550313293934, 0.001824932056479156, 0.0019404749618843198, 0.001808486063964665, 0.0018421959830448031, 0.0018241599900647998, 0.0018337800865992904, 0.002060972969047725, 0.001833772985264659, 0.001815388910472393, 0.0018360059475526214, 0.0018154119607061148, 0.0018194990698248148, 0.0018153589917346835, 0.0018340219976380467, 0.0018182110507041216, 0.0018204990774393082, 0.0018129320815205574, 0.0018429580377414823, 0.0018304139375686646, 0.0018394580110907555, 0.0018332538893446326, 0.0018189878901466727, 0.0018209440167993307, 0.001815913012251258, 0.0018222900107502937, 0.0018103239126503468, 0.0018237490439787507];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0022918799659237266;0.0028452600818127394;;;1.2414524862195289;;;[0.0023461870150640607, 0.002339579979889095, 0.002321736072190106, 0.0023039329098537564, 0.0023080059327185154, 0.0023200989235192537, 0.0023138150572776794, 0.002318653045222163, 0.002303043962456286, 0.002310668001882732, 0.002322074957191944, 0.0023034840123727918, 0.002315351041033864, 0.002319194027222693, 0.002318248967640102, 0.0023040780797600746, 0.0023095259675756097, 0.0023033239413052797, 0.00230851408559829, 0.0023219940485432744, 0.0023261939641088247, 0.0023309349780902267, 0.002299722982570529, 0.002310766954906285, 0.0023242230527102947, 0.002303941990248859, 0.002293286961503327, 0.002295754966326058, 0.002302258973941207, 0.002308849012479186, 0.002313142060302198, 0.0022998449858278036, 0.00231025496032089, 0.00231468107085675, 0.0023108581081032753, 0.0023107120068743825, 0.002308253082446754, 0.002317724982276559, 0.0023140580160543323, 0.0022970630088821054, 0.0022918799659237266, 0.0023159870179370046, 0.0023151281056925654, 0.002325495006516576, 0.002305684960447252, 0.0023160380078479648, 0.002309525036253035, 0.0023019820218905807, 0.002296974998898804, 0.0023168770130723715];[0.0028770590433850884, 0.0028694779612123966, 0.002852416946552694, 0.0028624519472941756, 0.0028574280440807343, 0.0028606170089915395, 0.0028651609318330884, 0.002867551054805517, 0.0028730620397254825, 0.002861347980797291, 0.0028542380314320326, 0.0028555799508467317, 0.0028904969803988934, 0.002860126900486648, 0.0028579699574038386, 0.0028755730018019676, 0.0028484950307756662, 0.0028603720711544156, 0.002852036035619676, 0.002855308004654944, 0.002857874962501228, 0.002884450019337237, 0.0028666260186582804, 0.0031159810023382306, 0.0028452600818127394, 0.0028584239771589637, 0.0028762860456481576, 0.0028776710387319326, 0.0028741329442709684, 0.002863712958060205, 0.0028496229788288474, 0.0028586159460246563, 0.003109764074906707, 0.0028573550516739488, 0.002855304046534002, 0.0028494260041043162, 0.0028565770480781794, 0.0028454229468479753, 0.002854654914699495, 0.0028611139860004187, 0.0028515319572761655, 0.0028569980058819056, 0.002883455017581582, 0.0028548199916258454, 0.002864692942239344, 0.002862079069018364, 0.003094865009188652, 0.0028713149949908257, 0.0028667510487139225, 0.0028502990026026964];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.002025873982347548;0.0017723109340295196;;;0.8748376994188928;;;[0.0020700469613075256, 0.0020488270092755556, 0.0020479559898376465, 0.00204321404453367, 0.002053603995591402, 0.0020466429414227605, 0.0020562349818646908, 0.002049364964477718, 0.00205778400413692, 0.0020640050061047077, 0.00206110707949847, 0.0020431879675015807, 0.0020364599768072367, 0.0020319989416748285, 0.0020583270816132426, 0.0020359009504318237, 0.002053371979855001, 0.0020597210386767983, 0.002025873982347548, 0.002040883991867304, 0.002056282013654709, 0.0020307800732553005, 0.0020398159977048635, 0.0020337940659374, 0.002039597020484507, 0.002041091094724834, 0.0020651749800890684, 0.002045894041657448, 0.0020589459454640746, 0.002056513912975788, 0.0020409859716892242, 0.0020542710553854704, 0.002038920996710658, 0.002040707040578127, 0.0020444130059331656, 0.002046306966803968, 0.0020388889824971557, 0.002035579993389547, 0.0020382609218358994, 0.002031923970207572, 0.0020457690116018057, 0.0020504749845713377, 0.002031077048741281, 0.0020417768973857164, 0.0020412050653249025, 0.002034986042417586, 0.002041884930804372, 0.0020478270016610622, 0.0020568000618368387, 0.002032555057667196];[0.0018133429111912847, 0.0017850080039352179, 0.0017770270351320505, 0.001780268969014287, 0.001777320052497089, 0.0017827280098572373, 0.0017875119810923934, 0.0017734940629452467, 0.0017763330833986402, 0.0017754420405253768, 0.0017760799964889884, 0.0017757279565557837, 0.001774512929841876, 0.0017734500579535961, 0.0017774340230971575, 0.0017741320189088583, 0.001778168953023851, 0.0017868600552901626, 0.0017820500070229173, 0.0017749789403751493, 0.0017767399549484253, 0.0017747359815984964, 0.0017770790727809072, 0.0017758170142769814, 0.0017772739520296454, 0.00177728699054569, 0.0017782829236239195, 0.0017767059616744518, 0.0017723109340295196, 0.0017772329738363624, 0.0017755420412868261, 0.0017759520560503006, 0.0017738230526447296, 0.0017756050219759345, 0.001774880918674171, 0.0017790129641070962, 0.0017771479906514287, 0.0017734509892761707, 0.0017942260019481182, 0.0017777009634301066, 0.0017805489478632808, 0.0017800370696932077, 0.0017822490772232413, 0.00177751702722162, 0.0017784580122679472, 0.0017748649697750807, 0.0017751259729266167, 0.001773140043951571, 0.0017784539377316833, 0.0017761030467227101];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.002752001048065722;0.003298054914921522;;;1.1984206609367394;;;[0.0028018709272146225, 0.0027641329215839505, 0.002776441047899425, 0.0027713270392268896, 0.0027633359422907233, 0.002770781982690096, 0.0027801389805972576, 0.0027900830609723926, 0.0027820549439638853, 0.002765147015452385, 0.0027947479393333197, 0.0027759330114349723, 0.0027672749711200595, 0.002761090057902038, 0.0027626350056380033, 0.0027629920514300466, 0.002759978990070522, 0.0027682080399245024, 0.002760511008091271, 0.002767970087006688, 0.0027657130267471075, 0.002766189048998058, 0.002755206893198192, 0.0027643239591270685, 0.0027666829992085695, 0.0027629859978333116, 0.002752001048065722, 0.0027657010359689593, 0.0027565080672502518, 0.0027796659851446748, 0.0027583829360082746, 0.0027744569815695286, 0.0027607230003923178, 0.0027574379928410053, 0.002762236981652677, 0.0027845980366691947, 0.0027731669833883643, 0.0027597149601206183, 0.0027756720082834363, 0.002776395995169878, 0.0027646439848467708, 0.0027657049940899014, 0.0027609230019152164, 0.0027784790145233274, 0.0027663089567795396, 0.0027722499798983335, 0.0027669969713315368, 0.0027581850299611688, 0.0027609680546447635, 0.0027693469310179353];[0.00338238594122231, 0.0033297910122200847, 0.003343532094731927, 0.0033387929433956742, 0.0033456030068919063, 0.0033476559910923243, 0.003361637005582452, 0.003325144061818719, 0.0033528769854456186, 0.0033288559643551707, 0.0033504440216347575, 0.003328275983221829, 0.0033507050247862935, 0.0033269410487264395, 0.0033558119321241975, 0.003325867932289839, 0.0033528199419379234, 0.0033169169910252094, 0.0033379970118403435, 0.003298054914921522, 0.003338236012496054, 0.003319740993902087, 0.0033289979910477996, 0.0033170420210808516, 0.0033491950016468763, 0.0033202660270035267, 0.0033421129919588566, 0.0033166430657729506, 0.003331933985464275, 0.003322877921164036, 0.0033478669356554747, 0.003326210076920688, 0.003343374002724886, 0.0033496690448373556, 0.0033713190350681543, 0.0033395340433344245, 0.003366796998307109, 0.0033209379762411118, 0.0033370760502293706, 0.003548250999301672, 0.0033349719597026706, 0.0033172050025314093, 0.0033348059514537454, 0.0033256569877266884, 0.0033341279486194253, 0.0033153609838336706, 0.003337286994792521, 0.0033142879838123918, 0.0033405680442228913, 0.0033180490136146545];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0028741300338879228;0.0029904660768806934;;;1.040476958808784;;;[0.0029464480467140675, 0.0029160170815885067, 0.0029033439932391047, 0.0029121439438313246, 0.0029225139878690243, 0.002916867029853165, 0.002926354994997382, 0.002925572916865349, 0.0029088149312883615, 0.002891467069275677, 0.0028884420171380043, 0.002900002058595419, 0.002898774924688041, 0.002902309992350638, 0.002911448013037443, 0.002891420037485659, 0.0028936079470440745, 0.0028967889957129955, 0.0029173189541324973, 0.002892587101086974, 0.0029115380020812154, 0.0028906940715387464, 0.0029143530409783125, 0.002874749945476651, 0.002883346052840352, 0.002888043993152678, 0.0029236359987407923, 0.0028955339221283793, 0.002913031028583646, 0.00291148095857352, 0.0028990349965170026, 0.0029105060966685414, 0.0028971530264243484, 0.002911439980380237, 0.0029024441028013825, 0.0028831629315391183, 0.0029249730287119746, 0.002902044914662838, 0.00289954396430403, 0.002903045970015228, 0.002892263000831008, 0.002904218970797956, 0.0028932610293850303, 0.002877898048609495, 0.002914966898970306, 0.0028741300338879228, 0.0028989450074732304, 0.002896900987252593, 0.002894299919717014, 0.00289746408816427];[0.003044013981707394, 0.0030189889948815107, 0.0030370650347322226, 0.003022974939085543, 0.003005370032042265, 0.0030235169688239694, 0.0030135150300338864, 0.0030174589483067393, 0.00300762802362442, 0.003011785913258791, 0.003314269008114934, 0.003009116044268012, 0.0030062979785725474, 0.00301385298371315, 0.0030097480630502105, 0.003014179994352162, 0.0030145799973979592, 0.0030172960832715034, 0.0030033299699425697, 0.0030051700305193663, 0.003004509024322033, 0.0030025469604879618, 0.003002464072778821, 0.0030085990438237786, 0.0030054720118641853, 0.003006270038895309, 0.002999211079441011, 0.0030031739734113216, 0.003000203985720873, 0.0029994150390848517, 0.0030053999507799745, 0.003011238994076848, 0.0030156520660966635, 0.0032359809847548604, 0.003000731929205358, 0.0029988379683345556, 0.0030070940265432, 0.003000189084559679, 0.003000880009494722, 0.003010715008713305, 0.003004531958140433, 0.0030000789556652308, 0.003001578967086971, 0.0029904660768806934, 0.0030026480089873075, 0.0029999609105288982, 0.0030018130782991648, 0.0030123440083116293, 0.00300589797552675, 0.003018293995410204];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.002796676941215992;0.0029479420045390725;;;1.0540874282237658;;;[0.0028471180703490973, 0.0028224409325048327, 0.002822027076035738, 0.0028201478999108076, 0.0028367979684844613, 0.002822807990014553, 0.0028231890173628926, 0.0028269970789551735, 0.0028156789485365152, 0.002833761041983962, 0.00281502993311733, 0.0028145359829068184, 0.0028198399813845754, 0.002821899950504303, 0.0028188859578222036, 0.0028205079725012183, 0.002804763033054769, 0.002815249958075583, 0.002832303987815976, 0.0028242619009688497, 0.0028166489209979773, 0.002814618987031281, 0.0028138370253145695, 0.002812004997394979, 0.0028015170246362686, 0.0028088310500606894, 0.0028138309717178345, 0.00279754598159343, 0.0028144989628344774, 0.002816476975567639, 0.0028044470818713307, 0.002821358968503773, 0.0028019000310450792, 0.0028088389663025737, 0.002804951975122094, 0.002796676941215992, 0.002805750002153218, 0.0028019010787829757, 0.002814744017086923, 0.0028107580728828907, 0.002809021039865911, 0.002808453980833292, 0.0028173589380457997, 0.002808797056786716, 0.002809557947330177, 0.0028094490990042686, 0.002813630038872361, 0.002808077959343791, 0.0028076019370928407, 0.0028081239433959126];[0.003014526912011206, 0.002981883008033037, 0.0029878909699618816, 0.002980586956255138, 0.0029796439921483397, 0.0029755180003121495, 0.002973173977807164, 0.0029771040426567197, 0.0029722059844061732, 0.0029778570169582963, 0.0029764880891889334, 0.002956167096272111, 0.002978889038786292, 0.002981525962240994, 0.0029820060590282083, 0.0029780579498037696, 0.0029671520460397005, 0.0029655820690095425, 0.0038348070811480284, 0.0029702490428462625, 0.002961589954793453, 0.002985266037285328, 0.0029842329677194357, 0.002980781951919198, 0.0029760929755866528, 0.002975109964609146, 0.002977738971821964, 0.0032017750199884176, 0.0029729939997196198, 0.0029768699314445257, 0.002989244065247476, 0.0029778400203213096, 0.0029793570283800364, 0.002981715020723641, 0.0029822810320183635, 0.0029756439616903663, 0.0029794819420203567, 0.0029791858978569508, 0.0029697869904339314, 0.0029626069590449333, 0.002970862900838256, 0.0029786400264129043, 0.00297163100913167, 0.002972978982143104, 0.002983257989399135, 0.0029479420045390725, 0.002978784963488579, 0.002982991049066186, 0.002973410999402404, 0.0029939929954707623];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0028220840031281114;0.0034144880482926965;;;1.2099172258897823;;;[0.0028703180141747, 0.002842649002559483, 0.0028841979801654816, 0.002860428998246789, 0.0028301560087129474, 0.002854969003237784, 0.0028520229971036315, 0.0028575450414791703, 0.002865092013962567, 0.002869328949600458, 0.002853207988664508, 0.002862856024876237, 0.0028340619755908847, 0.002836734987795353, 0.0028429640224203467, 0.002839753986336291, 0.0028592339949682355, 0.002840077970176935, 0.0028295330703258514, 0.002851670957170427, 0.0028375480324029922, 0.0028696260415017605, 0.0028485730290412903, 0.002842770889401436, 0.002864214009605348, 0.002834643004462123, 0.0028483299538493156, 0.0028478940948843956, 0.0028463699854910374, 0.002840482979081571, 0.0028469680109992623, 0.0028621560195460916, 0.002829283941537142, 0.0028374759713187814, 0.0028389720246195793, 0.0028220840031281114, 0.002829988021403551, 0.002836678992025554, 0.0028574810130521655, 0.002833231003023684, 0.0028382810996845365, 0.002853972022421658, 0.0028311649803072214, 0.0028278129175305367, 0.002830766956321895, 0.002838395070284605, 0.0028351000510156155, 0.002841799985617399, 0.0028294730000197887, 0.0028541439678519964];[0.0034890059614554048, 0.003448378061875701, 0.0034699009265750647, 0.0034397939452901483, 0.003464100998826325, 0.0034278049133718014, 0.0034760950366035104, 0.0034488090313971043, 0.0034770789789035916, 0.003437090083025396, 0.0034695990616455674, 0.0034265739377588034, 0.0034625109983608127, 0.0034360589925199747, 0.0034630040172487497, 0.003432881087064743, 0.0034689250169321895, 0.0034246089635416865, 0.0034445029450580478, 0.0034353070659562945, 0.0034694899804890156, 0.0036441099364310503, 0.0034605140099301934, 0.0034240439999848604, 0.0034745950251817703, 0.0034342289436608553, 0.003461061976850033, 0.0034383180318400264, 0.003458390012383461, 0.0034144880482926965, 0.0034591129515320063, 0.003422850975766778, 0.0034598460188135505, 0.00341717095579952, 0.003464282024651766, 0.003430929034948349, 0.003479176084510982, 0.0034332668874412775, 0.003476537996903062, 0.003424369962885976, 0.003472127951681614, 0.0034204620169475675, 0.003462495980784297, 0.0034293060889467597, 0.003687279997393489, 0.003432487021200359, 0.003462260006926954, 0.0034290689509361982, 0.0034668410662561655, 0.003433316946029663];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0032389539992436767;0.003827781998552382;;;1.1817957277090696;;;[0.0032921460224315524, 0.003295989939942956, 0.0032751240069046617, 0.0032674100948497653, 0.003259835997596383, 0.003280757926404476, 0.003260974073782563, 0.0032776730367913842, 0.00326845096424222, 0.003290390013717115, 0.003255981020629406, 0.003267776919528842, 0.0032648780616000295, 0.003285726998001337, 0.0032694590045139194, 0.0032515099737793207, 0.0032643770100548863, 0.0032735710265114903, 0.003249916946515441, 0.003271628054790199, 0.0032597080571576953, 0.003246429027058184, 0.003263182006776333, 0.0032467279816046357, 0.0032596640521660447, 0.0032704309560358524, 0.0032665570033714175, 0.0032688560895621777, 0.0032429290004074574, 0.003265035920776427, 0.003282397985458374, 0.0032460519578307867, 0.003240691963583231, 0.0032619190169498324, 0.0032438599737361073, 0.0032514400081709027, 0.0032648200867697597, 0.003265660023316741, 0.00325073697604239, 0.003268798114731908, 0.0032646310282871127, 0.0032518249936401844, 0.0032545190770179033, 0.003254034905694425, 0.003253087983466685, 0.0032389539992436767, 0.003258603042922914, 0.0032537830993533134, 0.003260650089941919, 0.0032555179204791784];[0.003902678028680384, 0.003855318995192647, 0.0038755369605496526, 0.003858871990814805, 0.0038816939340904355, 0.0038549790624529123, 0.0038739480078220367, 0.003837918979115784, 0.003888787003234029, 0.003838978009298444, 0.0038812069687992334, 0.00386337807867676, 0.0038707019994035363, 0.0038373309653252363, 0.003874002955853939, 0.004127837019041181, 0.0038681720616295934, 0.003846536041237414, 0.0038519289810210466, 0.0038476069457829, 0.0038663019658997655, 0.003835453069768846, 0.003873347071930766, 0.00383757590316236, 0.0038710220251232386, 0.00383903703186661, 0.0038660820573568344, 0.003833252005279064, 0.003872621920891106, 0.0038361400365829468, 0.003868491039611399, 0.0038409120170399547, 0.003870115033350885, 0.0038424739614129066, 0.0038796350127086043, 0.0038385470397770405, 0.0038772569969296455, 0.0038445789832621813, 0.004105477011762559, 0.003827781998552382, 0.0038603530265390873, 0.003835120005533099, 0.0038715520640835166, 0.0038341940380632877, 0.0038729700027033687, 0.00384015089366585, 0.0038617239333689213, 0.003839438082650304, 0.003871985012665391, 0.003830521018244326];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.003301647026091814;0.0033978730207309127;;;1.029144846156678;;;[0.003388599958270788, 0.0033542249584570527, 0.003328565042465925, 0.0033484819578006864, 0.0033411181066185236, 0.0033544969046488404, 0.0033270170679315925, 0.0033342279493808746, 0.0033021540148183703, 0.003309497027657926, 0.0033269759733229876, 0.003344580065459013, 0.0033220319310203195, 0.003331372980028391, 0.003338559065014124, 0.003336310968734324, 0.0033446470042690635, 0.00333068601321429, 0.0033324050018563867, 0.003325438010506332, 0.0033437119564041495, 0.0033408920280635357, 0.0033426230074837804, 0.0033355189952999353, 0.003325526020489633, 0.003323522978462279, 0.003331865998916328, 0.003339440911076963, 0.003319015959277749, 0.0033337899949401617, 0.00330898305401206, 0.0033382410183548927, 0.003332899999804795, 0.0033353660255670547, 0.003351076040416956, 0.0033273400040343404, 0.003331877989694476, 0.00334127398673445, 0.003320852993056178, 0.0033270929707214236, 0.003313206951133907, 0.0033362460089847445, 0.0033231039997190237, 0.0033429829636588693, 0.0033246029634028673, 0.0033422360429540277, 0.003301647026091814, 0.0033206349471583962, 0.003329223021864891, 0.003330781008116901];[0.0034300789702683687, 0.003429585020057857, 0.0034208480501547456, 0.0034109469270333648, 0.0034275149228051305, 0.0034136060858145356, 0.0034422000171616673, 0.0034201560774818063, 0.0034197999630123377, 0.003723667934536934, 0.0034028319641947746, 0.0034070019610226154, 0.003406320931389928, 0.0034100289922207594, 0.0034082719357684255, 0.0034034359268844128, 0.0034067489905282855, 0.0034113050205633044, 0.0034098380710929632, 0.0034112539142370224, 0.0034125560196116567, 0.003401451976969838, 0.0034052400151267648, 0.0034081749618053436, 0.0034107889514416456, 0.0034056639997288585, 0.003406787058338523, 0.003408260061405599, 0.0034061139449477196, 0.003404317074455321, 0.003402017056941986, 0.003407531068660319, 0.0036302789812907577, 0.003406302072107792, 0.003410493955016136, 0.0034104980295524, 0.003406750038266182, 0.0034008480142802, 0.003424008027650416, 0.0034096490126103163, 0.003406067960895598, 0.0034231209428980947, 0.003406518022529781, 0.0034136399626731873, 0.003401016932912171, 0.0034021519822999835, 0.0033995769917964935, 0.0033978730207309127, 0.0034102870849892497, 0.003406833973713219];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0003882540622726083;0.0003445390611886978;;;0.8874061978179214;;;[0.00043167604599148035, 0.0004099010257050395, 0.00041422597132623196, 0.0004046099493280053, 0.0003997309831902385, 0.0004128209548071027, 0.00040351005736738443, 0.00040247896686196327, 0.0003949599340558052, 0.00040527794044464827, 0.00039710395503789186, 0.00039743492379784584, 0.0003999929176643491, 0.00040065497159957886, 0.00040054600685834885, 0.0004012429853901267, 0.000400627963244915, 0.00039730791468173265, 0.00039743806701153517, 0.0003988740500062704, 0.0003993990831077099, 0.00040293706115335226, 0.0003949650563299656, 0.0003997599706053734, 0.0003984409850090742, 0.00039574899710714817, 0.0003964509814977646, 0.00040665699634701014, 0.00039828894659876823, 0.0004016759339720011, 0.00039138796273618937, 0.0003882540622726083, 0.0003961779875680804, 0.00040015100967139006, 0.00039306702092289925, 0.0003978060558438301, 0.00039985193870961666, 0.00039420207031071186, 0.00039089005440473557, 0.0004046449903398752, 0.0003965209471061826, 0.00040943105705082417, 0.00039576401468366385, 0.0003901449963450432, 0.00040196802001446486, 0.0003930589882656932, 0.00039987394120544195, 0.0003950829850509763, 0.0003964579664170742, 0.00039398903027176857];[0.0004145239945501089, 0.00041788502130657434, 0.00035536696668714285, 0.00036005699075758457, 0.0003490460803732276, 0.00034704303834587336, 0.0003587889950722456, 0.000357168959453702, 0.00034859601873904467, 0.0003498540027067065, 0.0003489030059427023, 0.00035203900188207626, 0.0003501980099827051, 0.00034781789872795343, 0.00035312201362103224, 0.00034819706343114376, 0.0003499480662867427, 0.00034722802229225636, 0.0003478099824860692, 0.00034597504418343306, 0.0003472190583124757, 0.0003468600334599614, 0.00034922605846077204, 0.0003459359286352992, 0.00034820905420929193, 0.00034767191391438246, 0.00034715409856289625, 0.0003480970626696944, 0.00034572393633425236, 0.00034768006298691034, 0.0003461230080574751, 0.00034900405444204807, 0.00035951798781752586, 0.000348620000295341, 0.00034785002935677767, 0.00034604500979185104, 0.0003488200018182397, 0.00035704299807548523, 0.0003478669095784426, 0.0003468799404799938, 0.0003463299944996834, 0.000348280998878181, 0.00034663500264286995, 0.00034736504312604666, 0.0003486169734969735, 0.0003463170723989606, 0.00034818099811673164, 0.0003476280253380537, 0.0003503860207274556, 0.0003445390611886978];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0002755359746515751;0.0004585050046443939;;;1.6640476991223727;;;[0.00041328894440084696, 0.0003780690021812916, 0.0003718010848388076, 0.0003770459443330765, 0.0003650509752333164, 0.0003722890978679061, 0.00036832899786531925, 0.0003646030090749264, 0.00036845996510237455, 0.00036560394801199436, 0.00036185700446367264, 0.0003594969166442752, 0.00036064896266907454, 0.0003619389608502388, 0.00036013300996273756, 0.00035992299672216177, 0.0003589619882404804, 0.0003583199577406049, 0.0003605019301176071, 0.0003633920568972826, 0.00035812100395560265, 0.0002755359746515751, 0.0002775409957394004, 0.0002789250575006008, 0.00027997896540910006, 0.0002791290171444416, 0.0002801719820126891, 0.0002792029408738017, 0.0002777990885078907, 0.0002785261021926999, 0.00027779489755630493, 0.00028589193243533373, 0.00027859199326485395, 0.0002759119961410761, 0.0002766969846561551, 0.00027822493575513363, 0.0002759940689429641, 0.00027909199707210064, 0.00027752004098147154, 0.0002771870931610465, 0.0002770799910649657, 0.00027766497805714607, 0.00027898105327039957, 0.00027774996124207973, 0.0002777830231934786, 0.0002773120068013668, 0.00027779198717325926, 0.00027849292382597923, 0.0002785519463941455, 0.0002781730145215988];[0.0005234699929133058, 0.0004887409741058946, 0.00048159901052713394, 0.0004708130145445466, 0.0004654249642044306, 0.0004696550313383341, 0.0004658590769395232, 0.0004689290653914213, 0.0004704870516434312, 0.00046757294330745935, 0.00047679804265499115, 0.00046620704233646393, 0.00046286394353955984, 0.0004662630381062627, 0.0004790379898622632, 0.0004612619522958994, 0.0004607680020853877, 0.0004655509255826473, 0.0004620850086212158, 0.0004662250867113471, 0.0004588679876178503, 0.0004744559992104769, 0.000466770026832819, 0.0004585050046443939, 0.0004602170083671808, 0.0004637449746951461, 0.0004608279559761286, 0.000464717042632401, 0.0004641379928216338, 0.00047334504779428244, 0.0004635830409824848, 0.0004734649555757642, 0.0004634909564629197, 0.00046866899356245995, 0.00046880205627530813, 0.0004794200649484992, 0.00046314101200550795, 0.00046596897300332785, 0.00046157604083418846, 0.00046325300354510546, 0.0004629649920389056, 0.0004649059846997261, 0.0004617490340024233, 0.0004615460056811571, 0.0004612309858202934, 0.00046510505490005016, 0.0004658809630200267, 0.0004649730399250984, 0.0004740389995276928, 0.00046239502262324095];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0006157049210742116;0.001783928950317204;;;2.8973764692424555;;;[0.0006663249805569649, 0.0006297709187492728, 0.0006307859439402819, 0.0006308209849521518, 0.000630495953373611, 0.0006274419138208032, 0.0006312709301710129, 0.000624306034296751, 0.0006262010429054499, 0.0006252629682421684, 0.0006206899415701628, 0.0006195210153236985, 0.0006191559368744493, 0.0006199670024216175, 0.0006225800607353449, 0.0006349959876388311, 0.0006292390171438456, 0.0006231130100786686, 0.000619172933511436, 0.0006230250000953674, 0.000618956983089447, 0.0006215659668669105, 0.0006184260128065944, 0.0006176059832796454, 0.0006196179892867804, 0.0006201299838721752, 0.0006261320086196065, 0.0006181860808283091, 0.0006157049210742116, 0.0006205139216035604, 0.0006179600022733212, 0.0006257540080696344, 0.0006201430223882198, 0.000618587015196681, 0.0006181660573929548, 0.0006184160010889173, 0.0006180910859256983, 0.000633492018096149, 0.0006166439270600677, 0.0006178109906613827, 0.0006185340462252498, 0.0011622009333223104, 0.0011495179496705532, 0.001150295021943748, 0.0011565450113266706, 0.0011615928960964084, 0.0011533750221133232, 0.0011549900518730283, 0.001149812014773488, 0.0011968949111178517];[0.0017990539781749249, 0.001805446925573051, 0.001790032023563981, 0.0017955349758267403, 0.0017901560058817267, 0.001783928950317204, 0.0017993299989029765, 0.0018570790998637676, 0.001848796964623034, 0.0018565149512141943, 0.001841976074501872, 0.001845774007961154, 0.0018533290131017566, 0.0018458300037309527, 0.0019361289450898767, 0.0019575098995119333, 0.0019496720051392913, 0.0019614780321717262, 0.001953308004885912, 0.001954107079654932, 0.0023173639783635736, 0.0019488249672576785, 0.0019554189639165998, 0.001948302029632032, 0.0019571150187402964, 0.0019494659500196576, 0.0019522999646142125, 0.001953386003151536, 0.0019515060121193528, 0.0019486169330775738, 0.001949726021848619, 0.001952004968188703, 0.001951256999745965, 0.002298393053933978, 0.0019511340651661158, 0.0019521670183166862, 0.001953618018887937, 0.0019485059892758727, 0.001952855964191258, 0.001955409999936819, 0.0019491040147840977, 0.0019504770170897245, 0.0019519510678946972, 0.001946473028510809, 0.0019511210266500711, 0.001946898060850799, 0.0022863009944558144, 0.001961369998753071, 0.0019534920575097203, 0.0019468630198389292];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0008503320859745145;0.0015224070521071553;;;1.7903676424986552;;;[0.0008965609595179558, 0.0008690989343449473, 0.0008674019481986761, 0.0008641730528324842, 0.0009035060647875071, 0.0008665879722684622, 0.000864364905282855, 0.000872032018378377, 0.0008739460026845336, 0.0008633609395474195, 0.0008654940174892545, 0.0008726789383217692, 0.0008596760453656316, 0.000862546032294631, 0.0008581069996580482, 0.000866434071213007, 0.0008589850040152669, 0.0008559189736843109, 0.0008533549262210727, 0.0008592570666223764, 0.0008573720697313547, 0.0008598980493843555, 0.000856072991155088, 0.0008537099929526448, 0.0008560840506106615, 0.0008515000808984041, 0.0008537679677829146, 0.0008676239522174001, 0.0008564749732613564, 0.0008612319361418486, 0.0008552690269425511, 0.0008642710745334625, 0.0008556210668757558, 0.0008550609927624464, 0.0008534620283171535, 0.0008554559899494052, 0.0008644589688628912, 0.0008620360167697072, 0.0008523709839209914, 0.0008544409647583961, 0.000858734012581408, 0.000860793050378561, 0.0008586000185459852, 0.0008578599663451314, 0.0008597359992563725, 0.0008662190521135926, 0.0008515010122209787, 0.000852108933031559, 0.0008545519085600972, 0.0008503320859745145];[0.0015490399673581123, 0.0015377759700641036, 0.0015380249824374914, 0.0015368969179689884, 0.0015395400114357471, 0.0015299220103770494, 0.0015403699362650514, 0.0019449349492788315, 0.0015459610149264336, 0.0015378299867734313, 0.0015292810276150703, 0.0015286820707842708, 0.0015327159781008959, 0.0015226909890770912, 0.0015286169946193695, 0.0015314009506255388, 0.0015451479703187943, 0.0015266749542206526, 0.0015302490210160613, 0.001528206979855895, 0.0018785890424624085, 0.0015260269865393639, 0.001530118053779006, 0.0015258729690685868, 0.0015311629977077246, 0.0015289740404114127, 0.0015337769873440266, 0.0015266300179064274, 0.0015312039759010077, 0.0015287670539692044, 0.0015310189919546247, 0.0015296509955078363, 0.0015288470312952995, 0.0018828519387170672, 0.001532435999251902, 0.0015224070521071553, 0.0015271790325641632, 0.0015263089444488287, 0.001532625057734549, 0.0015413759974762797, 0.0015314859338104725, 0.0015298789367079735, 0.0015315969940274954, 0.0015274770557880402, 0.001530829002149403, 0.0015300039667636156, 0.0018827220192179084, 0.0015431279316544533, 0.0015312409959733486, 0.0015273679746314883];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0016254150541499257;0.001073654042556882;;;0.6605414658955471;;;[0.001662303926423192, 0.001645197975449264, 0.0016301219584420323, 0.0016395359998568892, 0.0016510399291291833, 0.0016403599875047803, 0.0016459510661661625, 0.0016348800854757428, 0.0016610450111329556, 0.0016499520279467106, 0.001640407950617373, 0.0016275839880108833, 0.0016298529226332903, 0.0016271370695903897, 0.0016288500046357512, 0.0016347989439964294, 0.0016428859671577811, 0.0016308249905705452, 0.001631365972571075, 0.0016307940240949392, 0.0016300349961966276, 0.001636532018892467, 0.0016296380199491978, 0.0016308770282194018, 0.001630260027013719, 0.0016490910202264786, 0.0016254150541499257, 0.001636566943489015, 0.0016341229202225804, 0.00162774499040097, 0.0016518660122528672, 0.0016502300277352333, 0.0016309599159285426, 0.0016322230221703649, 0.0016347530763596296, 0.0016266109887510538, 0.0016361339949071407, 0.0016413290286436677, 0.0016439789906144142, 0.0016278540715575218, 0.0016359919682145119, 0.0016281739808619022, 0.0016376290004700422, 0.0016289970371872187, 0.0016300220740959048, 0.0016409949166700244, 0.001637684996239841, 0.0016418759478256106, 0.0016428380040451884, 0.0016307400073856115];[0.0011039730161428452, 0.001087662996724248, 0.0010775940027087927, 0.0010801668977364898, 0.0010892669670283794, 0.0010847479570657015, 0.0010779149597510695, 0.0010835099965333939, 0.001079531037248671, 0.0010856329463422298, 0.0010779290460050106, 0.001087857992388308, 0.00110003596637398, 0.0010829520178958774, 0.0010779529111459851, 0.0010890610283240676, 0.001077946973964572, 0.0010804529301822186, 0.0010786789935082197, 0.001080361078493297, 0.0010789459338411689, 0.001078855013474822, 0.0010827239602804184, 0.001080314046703279, 0.0010821319883689284, 0.0010883869836106896, 0.001077617984265089, 0.0010806210339069366, 0.0010782759636640549, 0.0010756480041891336, 0.001079406007193029, 0.0010759129654616117, 0.0010782029712572694, 0.0010788970394060016, 0.0010770750232040882, 0.0010805920464918017, 0.0010788689833134413, 0.0010772899258881807, 0.0010757660493254662, 0.0010768630309030414, 0.001087401993572712, 0.001075709005817771, 0.001076785963959992, 0.0010858620516955853, 0.0010813239496201277, 0.001073654042556882, 0.0010754030663520098, 0.0010758480057120323, 0.0010779370786622167, 0.0010753610404208302];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0016545240068808198;0.0011681370669975877;;;0.7060260607519441;;;[0.0016902099596336484, 0.001669140998274088, 0.001677223015576601, 0.0016695670783519745, 0.0016678819665685296, 0.0016732269432395697, 0.001665301970206201, 0.0016623210394755006, 0.0016771689988672733, 0.001665745978243649, 0.0016683620633557439, 0.0016676379600539804, 0.001666566007770598, 0.0016595019260421395, 0.0016609429148957133, 0.0016634269850328565, 0.0016660341061651707, 0.0016566700069233775, 0.0016600789967924356, 0.0016611450118944049, 0.0016617620131000876, 0.0016586699057370424, 0.0016586149577051401, 0.0016654949868097901, 0.0016712930519133806, 0.0016622180119156837, 0.0016638420056551695, 0.0016602840041741729, 0.0016545240068808198, 0.0016633659834042192, 0.001660362002439797, 0.0016639670357108116, 0.001659734989516437, 0.0016707819886505604, 0.0016639219829812646, 0.0016656530788168311, 0.0016650470206514, 0.0016614190535619855, 0.0016628920566290617, 0.0016709089977666736, 0.0016627730801701546, 0.0016562569653615355, 0.0016658189706504345, 0.001659731031395495, 0.0016669540200382471, 0.0016689199255779386, 0.001688356976956129, 0.0016701690619811416, 0.001660785055719316, 0.0016624279087409377];[0.001180264982394874, 0.0011752670397982001, 0.0011790209682658315, 0.0011752559803426266, 0.0011716679437085986, 0.0011710610706359148, 0.001173236989416182, 0.001173236989416182, 0.001170345931313932, 0.001172682037577033, 0.001171876909211278, 0.0011724330252036452, 0.0011736570158973336, 0.001170873991213739, 0.0011773300357162952, 0.0011746140662580729, 0.0011745499214157462, 0.0011729709804058075, 0.001173864002339542, 0.0011749459663406014, 0.0011746250092983246, 0.001173773081973195, 0.0011730779660865664, 0.0011681370669975877, 0.001174550037831068, 0.0011707249796018004, 0.001172674004919827, 0.0011737950844690204, 0.0011715489672496915, 0.001183437998406589, 0.0011730529367923737, 0.0011694029672071338, 0.0011744319926947355, 0.0011689940001815557, 0.001173436059616506, 0.0011720069451257586, 0.0012504480546340346, 0.0011709440732374787, 0.0011727610835805535, 0.0011717629386112094, 0.0011719309259206057, 0.001169790979474783, 0.0011739899637177587, 0.0011700460454449058, 0.0011749769328162074, 0.0011727509554475546, 0.0011741779744625092, 0.0011699210153892636, 0.0011779789347201586, 0.0011713249841704965];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0014688119990751147;0.001202496001496911;;;0.8186861233800525;;;[0.001508931047283113, 0.0014919289387762547, 0.0014856390189379454, 0.0014779710909351707, 0.0014804559759795666, 0.0014866350684314966, 0.001485076965764165, 0.0014828488929197192, 0.0014770460547879338, 0.0014833579771220684, 0.0014742440544068813, 0.0014731710543856025, 0.0014775939052924514, 0.0014717190060764551, 0.0014722059713676572, 0.0014729489339515567, 0.0014723989879712462, 0.001471341005526483, 0.0014768840046599507, 0.0014732170384377241, 0.0014716240111738443, 0.0014764569932594895, 0.001475722063332796, 0.001476301928050816, 0.0014743939973413944, 0.0014727809466421604, 0.0014713850105181336, 0.0014727659290656447, 0.0014715170254930854, 0.0014688119990751147, 0.0014737920137122273, 0.0014735889853909612, 0.001475479919463396, 0.0014707850059494376, 0.0014698220184072852, 0.001474016928113997, 0.00147489202208817, 0.0014750090194866061, 0.0014752499992027879, 0.0014749320689588785, 0.001473876996897161, 0.0014741610502824187, 0.0014758000615984201, 0.0014726580120623112, 0.0014747260138392448, 0.0014752510469406843, 0.001472337986342609, 0.0014717529993504286, 0.0014762920327484608, 0.001471929019317031];[0.0012563560158014297, 0.0012221719371154904, 0.0012185409432277083, 0.0012092689285054803, 0.0012191010173410177, 0.0012300279922783375, 0.0012326189316809177, 0.001214636955410242, 0.001225473009981215, 0.0015639779157936573, 0.001202496001496911, 0.0012041059089824557, 0.001203204970806837, 0.0012067740317434072, 0.0012060529552400112, 0.0012061039451509714, 0.0012056160485371947, 0.0012215250171720982, 0.0012159069301560521, 0.001206494984216988, 0.0012106880312785506, 0.001207906985655427, 0.0012063980102539062, 0.0012048870557919145, 0.0012039280263707042, 0.0012182829668745399, 0.0012060590088367462, 0.0012108589289709926, 0.0012125109788030386, 0.001207789988256991, 0.0012151659466326237, 0.0012106449576094747, 0.0014012689935043454, 0.00121078803204, 0.0012068309588357806, 0.001211305963806808, 0.0012068729847669601, 0.001211168011650443, 0.0012049040524289012, 0.0012061590095981956, 0.0012085529742762446, 0.0012141440529376268, 0.0012069600634276867, 0.0012096979189664125, 0.001205586944706738, 0.0012056539999321103, 0.0012043298920616508, 0.001213149051181972, 0.0012686849804595113, 0.0012635020539164543];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0014984450535848737;0.0012214409653097391;;;0.8151389751579938;;;[0.0015359990065917373, 0.001514296978712082, 0.0015166359953582287, 0.0015125779900699854, 0.0015101530589163303, 0.0015125989448279142, 0.0015202490612864494, 0.0015088609652593732, 0.0015151349361985922, 0.001508662011474371, 0.001506296917796135, 0.0015025991015136242, 0.0015062260208651423, 0.0015027020126581192, 0.0015012219082564116, 0.001502197002992034, 0.0015007120091468096, 0.001502498984336853, 0.0015077460557222366, 0.0015038989949971437, 0.0015007429756224155, 0.0015014780219644308, 0.0015035700052976608, 0.0015021329745650291, 0.0015044010942801833, 0.0014984450535848737, 0.0015019980492070317, 0.0015006460016593337, 0.001501052058301866, 0.0015025680186226964, 0.001503203995525837, 0.0015004660235717893, 0.0015024609165266156, 0.0015035639517009258, 0.001500491052865982, 0.0015072840033099055, 0.0015032889787107706, 0.0015011250507086515, 0.0015022080624476075, 0.0015026269247755408, 0.00150113005656749, 0.0014991320203989744, 0.0015022269217297435, 0.0014988089678809047, 0.001499550067819655, 0.0015033700037747622, 0.0015004309825599194, 0.0015070850495249033, 0.001503312960267067, 0.0015012050280347466];[0.001289434963837266, 0.0012517459690570831, 0.0012536760186776519, 0.0017097039381042123, 0.0012258240021765232, 0.0012369489995762706, 0.0012256320333108306, 0.0012250769650563598, 0.0012355170911177993, 0.0012241470394656062, 0.0012241019867360592, 0.0012237799819558859, 0.0012304659467190504, 0.0012275720946490765, 0.0012225479586049914, 0.0012271759333088994, 0.0012267029378563166, 0.0012231450527906418, 0.0012305360287427902, 0.001225547050125897, 0.0012244459940120578, 0.001224206993356347, 0.0012373379431664944, 0.0012247840641066432, 0.0012276050401851535, 0.0012403479777276516, 0.0014562610303983092, 0.001224505016580224, 0.001239150995388627, 0.0012278149370104074, 0.0012312040198594332, 0.001226742984727025, 0.001226547989062965, 0.0012234000023454428, 0.0012375250225886703, 0.0012250359868630767, 0.0012255150359123945, 0.0012435030657798052, 0.0012276238994672894, 0.0012214409653097391, 0.0012261299416422844, 0.0012274329783394933, 0.0012259710347279906, 0.0012258869828656316, 0.001226305030286312, 0.0012236229376867414, 0.0012268929276615381, 0.0012230980210006237, 0.0012234169989824295, 0.0014179600402712822];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0016562819946557283;0.0013258230173960328;;;0.8004814528407742;;;[0.001695633982308209, 0.0016719379927963018, 0.001667800941504538, 0.0016677859239280224, 0.0016773879760876298, 0.001660548965446651, 0.0016645679716020823, 0.0016645239666104317, 0.001658804016187787, 0.0016612550243735313, 0.0016562819946557283, 0.0016646779840812087, 0.001739101018756628, 0.001727477996610105, 0.0017205560579895973, 0.001719044055789709, 0.0017055351054295897, 0.0017265999922528863, 0.0017142429715022445, 0.0017146209720522165, 0.001713093020953238, 0.0017170390347018838, 0.0017287250375375152, 0.0017113740323111415, 0.001710693002678454, 0.0017089820466935635, 0.001711440971121192, 0.0017150429775938392, 0.0017192709492519498, 0.0017237300053238869, 0.0017165730241686106, 0.0017202530289068818, 0.0017187800258398056, 0.0017122819554060698, 0.0017122930148616433, 0.0017124529695138335, 0.0017153769731521606, 0.0017138220136985183, 0.0017129089683294296, 0.0017320739571005106, 0.0017132119974121451, 0.0017021329840645194, 0.0017124590231105685, 0.0016997259808704257, 0.001705911010503769, 0.0017105560982599854, 0.001712673925794661, 0.001711153076030314, 0.0017150499625131488, 0.0017151420470327139];[0.001340552931651473, 0.0013385039055719972, 0.0013364310143515468, 0.0013323569437488914, 0.001330347964540124, 0.0013307069893926382, 0.0013323770835995674, 0.0013325050240382552, 0.0013334599789232016, 0.001333902939222753, 0.0013305540196597576, 0.0013291439972817898, 0.0013310749782249331, 0.0013300279388204217, 0.001333871972747147, 0.001336107961833477, 0.001329721068032086, 0.0013286960311233997, 0.0013294190866872668, 0.0013283510925248265, 0.0013304069871082902, 0.0013309440109878778, 0.0013285130262374878, 0.0013311259681358933, 0.0013258690014481544, 0.0013282140716910362, 0.0013304590247571468, 0.0013287710025906563, 0.0013390590902417898, 0.001330855069682002, 0.0013305239845067263, 0.0013274269877001643, 0.0013271609786897898, 0.0013284959131851792, 0.0013276699464768171, 0.0013303910382092, 0.0013329730136319995, 0.0013304919702932239, 0.0013280389830470085, 0.001328777987509966, 0.0013322049053385854, 0.0013318139826878905, 0.0013258230173960328, 0.0013285349123179913, 0.0013287320034578443, 0.001327096950262785, 0.0013288480695337057, 0.0013294150121510029, 0.001327795092947781, 0.001327341073192656];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.001263248035684228;0.0030973239336162806;;;2.4518731445631263;;;[0.001309651997871697, 0.0012825049925595522, 0.0012862510047852993, 0.0012753289192914963, 0.0012817849637940526, 0.001280785072594881, 0.0012726809363812208, 0.0012784379068762064, 0.001276911934837699, 0.0012701560044661164, 0.0012702490203082561, 0.0012896209955215454, 0.0012703420361503959, 0.001263248035684228, 0.0012671130243688822, 0.0012770229950547218, 0.0012703320244327188, 0.0012760519748553634, 0.001277680043131113, 0.0012806130107492208, 0.001277819974347949, 0.0012744090054184198, 0.001266460050828755, 0.001268340041860938, 0.0012794539798051119, 0.0012644350063055754, 0.0012693769531324506, 0.001278078998439014, 0.001264281920157373, 0.0012766600120812654, 0.001268710009753704, 0.0012777280062437057, 0.0012655999744310975, 0.0012660280335694551, 0.0012681609950959682, 0.0012694800971075892, 0.0012682320084422827, 0.0012740360107272863, 0.0012716249329969287, 0.0012799339601770043, 0.0012700140941888094, 0.0012765011051669717, 0.0012702220119535923, 0.00126829301007092, 0.0012668389827013016, 0.0012784890132024884, 0.0012783360434696078, 0.0012682860251516104, 0.0012680810177698731, 0.0012673840392380953];[0.0031693639466539025, 0.003127824980765581, 0.0031065630028024316, 0.0031128759728744626, 0.0031051839469000697, 0.0031088240211829543, 0.0031195140909403563, 0.003111338010057807, 0.003113875980488956, 0.003472223994322121, 0.0031021289760246873, 0.003106500022113323, 0.0031004559714347124, 0.0031035039573907852, 0.003102079965174198, 0.0031058250460773706, 0.003104011993855238, 0.0031000409508123994, 0.003101911977864802, 0.0031014069681987166, 0.003105446114204824, 0.0031064129434525967, 0.0034303279826417565, 0.003099619993008673, 0.0031014649430289865, 0.0031075809383764863, 0.0031070939730852842, 0.0031005210475996137, 0.0031029649544507265, 0.0031032849801704288, 0.0031086059752851725, 0.003097663982771337, 0.003105215961113572, 0.0031009650556370616, 0.0031141770305112004, 0.0034245919669047, 0.0031039449386298656, 0.003099299967288971, 0.0031004840275272727, 0.0030973239336162806, 0.0031084580114111304, 0.003111726022325456, 0.0031052270205691457, 0.003104638075456023, 0.0031199479708448052, 0.003108664066530764, 0.0031033529667183757, 0.0030984110198915005, 0.003479526028968394, 0.003114969003945589];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0014641539892181754;0.0008666679495945573;;;0.5919240434930878;;;[0.0015065160114318132, 0.0014868970029056072, 0.0014781459467485547, 0.0014742710627615452, 0.001470997929573059, 0.0014764310326427221, 0.0014837679918855429, 0.0014745070366188884, 0.0014802090590819716, 0.0014751449925825, 0.0014659250155091286, 0.001466591958887875, 0.0014654849655926228, 0.0014705749927088618, 0.0014696369180455804, 0.001467332011088729, 0.0014740339247509837, 0.0014668350340798497, 0.0014656230341643095, 0.0014648919459432364, 0.0014749800320714712, 0.0014674250269308686, 0.001469721901230514, 0.0014704469358548522, 0.0014683590270578861, 0.0014698610175400972, 0.001473429030738771, 0.0014691930264234543, 0.0014775979798287153, 0.0014674239791929722, 0.0014702760381624103, 0.0014660089509561658, 0.0014752179849892855, 0.0014681071043014526, 0.0014683420304208994, 0.001469696988351643, 0.0014681139728054404, 0.0014707940863445401, 0.0014641539892181754, 0.0014679660089313984, 0.001469434006139636, 0.0014654690166935325, 0.0014692279510200024, 0.0014668829971924424, 0.0014727480011060834, 0.0014677289873361588, 0.0014681300381198525, 0.0014650969533249736, 0.0014690299285575747, 0.0014715089928358793];[0.00088095897808671, 0.0008818550268188119, 0.0008795949397608638, 0.0008769179694354534, 0.0008677509613335133, 0.0008716440061107278, 0.0008715389994904399, 0.0008700040634721518, 0.0008716380689293146, 0.0008821249939501286, 0.0008690600516274571, 0.0008763360092416406, 0.0008748120162636042, 0.0008703529601916671, 0.0008811530424281955, 0.0008704629726707935, 0.0008687470108270645, 0.0008692700648680329, 0.0008684860076755285, 0.000867852009832859, 0.0008716150186955929, 0.0008703640196472406, 0.0008710320107638836, 0.0008676830912008882, 0.0008706999942660332, 0.0008719529723748565, 0.0008703389903530478, 0.0008692500414326787, 0.0008676740108057857, 0.0008692690171301365, 0.000868030940182507, 0.00087114202324301, 0.0008723470382392406, 0.0008836380438879132, 0.0008700030157342553, 0.00086882000323385, 0.0008695850847288966, 0.0008717119926586747, 0.0008726359810680151, 0.0008709479589015245, 0.000871996977366507, 0.0008764880476519465, 0.0008666679495945573, 0.0008877289947122335, 0.0008693900890648365, 0.0008708440000191331, 0.0008687360677868128, 0.0008701289771124721, 0.0008808639831840992, 0.0008706640219315886];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0031244360143318772;0.0015499250730499625;;;0.4960655510115784;;;[0.003189473063685, 0.0031665550777688622, 0.0031462369952350855, 0.003145580063574016, 0.0031452199909836054, 0.0031647670548409224, 0.003137824940495193, 0.0031330910278484225, 0.003144053975120187, 0.0031403129687532783, 0.0031332660000771284, 0.003158826963044703, 0.0031556240282952785, 0.003156777936965227, 0.003132776007987559, 0.0031615920597687364, 0.0031244360143318772, 0.003157729050144553, 0.0031408449867740273, 0.003224237938411534, 0.0032429719576612115, 0.003236421034671366, 0.0032049439614638686, 0.003258713986724615, 0.0031934940489009023, 0.0032099579693749547, 0.003235738957300782, 0.003244161023758352, 0.003231702954508364, 0.0032059140503406525, 0.0032369710970669985, 0.0032079049851745367, 0.0032518330262973905, 0.003211825038306415, 0.0031937839230522513, 0.0032546439906582236, 0.0032083679689094424, 0.0032250179210677743, 0.003232872928492725, 0.0032347619999200106, 0.0032142200507223606, 0.003185463952831924, 0.0032700280426070094, 0.0032052360475063324, 0.003234403906390071, 0.0032165750162675977, 0.003203387022949755, 0.0032476159976795316, 0.0031946429517120123, 0.003226162982173264];[0.0015836620004847646, 0.0015728629659861326, 0.001580407959409058, 0.0015790510224178433, 0.0015665219398215413, 0.0015587910311296582, 0.0015555539866909385, 0.0015559160383418202, 0.0015533589757978916, 0.001561158918775618, 0.0015564410714432597, 0.0015523460460826755, 0.0015527219511568546, 0.0015550079988315701, 0.0015530160162597895, 0.001554436981678009, 0.0015499250730499625, 0.0015525209018960595, 0.0015548990340903401, 0.0015530079836025834, 0.0015521179884672165, 0.0015593080315738916, 0.0015531989047303796, 0.0015528049552813172, 0.001553872018121183, 0.0015535590937361121, 0.001554673071950674, 0.001552265021018684, 0.0015554189449176192, 0.001559518976137042, 0.0015541339525952935, 0.001560776960104704, 0.001552745932713151, 0.00155413500033319, 0.0015538459410890937, 0.001554950955323875, 0.0015523339388892055, 0.001553729991428554, 0.0015528390649706125, 0.001554253976792097, 0.0015562459593638778, 0.0015531090321019292, 0.001556222909130156, 0.0015550589887425303, 0.001553275971673429, 0.0015569290844723582, 0.0015564049826934934, 0.0015552659751847386, 0.0015568549279123545, 0.0015551639953628182];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0031100809574127197;0.0017903218977153301;;;0.5756512200906504;;;[0.003206521039828658, 0.003169956966303289, 0.0031780300196260214, 0.0031730119371786714, 0.0031671460019424558, 0.003153237048536539, 0.0031237079529091716, 0.0031442010076716542, 0.0031271190382540226, 0.0031575560569763184, 0.003135673003271222, 0.0031197770731523633, 0.0031392269302159548, 0.003114031977020204, 0.0031312500359490514, 0.003125726943835616, 0.003131174948066473, 0.0031172019662335515, 0.0031288840109482408, 0.0031232000328600407, 0.0031155779724940658, 0.0031203179387375712, 0.00312423100695014, 0.003126994939520955, 0.003116348059847951, 0.003121452988125384, 0.003110752906650305, 0.003124409937299788, 0.0031274829525500536, 0.0031313711078837514, 0.003134166938252747, 0.003116118023172021, 0.0031258879462257028, 0.003111968981102109, 0.003127305069938302, 0.003121602931059897, 0.0031213629990816116, 0.0031231010798364878, 0.0031174980103969574, 0.0031269730534404516, 0.0031300460686907172, 0.0031104739755392075, 0.0031380909495055676, 0.003126156982034445, 0.0031317529501393437, 0.0031151429284363985, 0.003113804035820067, 0.0031134269665926695, 0.003130288911052048, 0.0031100809574127197];[0.0018113009864464402, 0.001800093101337552, 0.0017957129748538136, 0.0017962489509955049, 0.001793344970792532, 0.0018119181040674448, 0.0017903218977153301, 0.0017970299813896418, 0.0018012099899351597, 0.0017943469574674964, 0.0017918189987540245, 0.0017931991023942828, 0.0018025210592895746, 0.001796069904230535, 0.0017958410317078233, 0.0017949769971892238, 0.0017931420588865876, 0.0017935700016096234, 0.0017935570795089006, 0.0017942970152944326, 0.0017939459066838026, 0.0017929470632225275, 0.0017944169230759144, 0.0017941429978236556, 0.0017922139959409833, 0.0017965540755540133, 0.001795586897060275, 0.0017941350815817714, 0.0017936630174517632, 0.0018057959387078881, 0.0017931789625436068, 0.0017935199430212379, 0.0017925939755514264, 0.0017959580291062593, 0.0017942049307748675, 0.0017946130828931928, 0.00179550691973418, 0.0017956600058823824, 0.001791407004930079, 0.001793607953004539, 0.0017966190353035927, 0.0017924860585480928, 0.0017951270565390587, 0.001795083051547408, 0.001793735078535974, 0.0017967240419238806, 0.0017951809568330646, 0.0017951000481843948, 0.0017954709473997355, 0.0017956029623746872];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0031049400568008423;0.0020302949706092477;;;0.6538918412167837;;;[0.0031487729866057634, 0.0031275999499484897, 0.003131840960122645, 0.003120793029665947, 0.003125457908026874, 0.0031220909440889955, 0.0031314840307459235, 0.003125200979411602, 0.003123527974821627, 0.0031322359573096037, 0.0031105789821594954, 0.003118108958005905, 0.003123281989246607, 0.0031227769795805216, 0.0031170749571174383, 0.0031078150495886803, 0.0031254569767042994, 0.0031095159938558936, 0.003192475065588951, 0.0031201280653476715, 0.003151388023979962, 0.003113702987320721, 0.003122099908068776, 0.0031275199726223946, 0.0031132419826462865, 0.0031318289693444967, 0.003119398024864495, 0.003107322962023318, 0.003134498023428023, 0.0031096849124878645, 0.003129282034933567, 0.003135303035378456, 0.003122827038168907, 0.003115674015134573, 0.003115552943199873, 0.0031049400568008423, 0.0031190119916573167, 0.003118323045782745, 0.003115727100521326, 0.003121951944194734, 0.00311672396492213, 0.003113676910288632, 0.0031258879462257028, 0.003112909966148436, 0.0031213960610330105, 0.003122176043689251, 0.0031165139516815543, 0.003110555000603199, 0.0031167189590632915, 0.0031379249412566423];[0.0020469760056585073, 0.002044993918389082, 0.002033113967627287, 0.002031025942414999, 0.0020375739550217986, 0.0020353670697659254, 0.0020375639433041215, 0.0020306649385020137, 0.0020334779983386397, 0.00203207996673882, 0.0020372039871290326, 0.002032787073403597, 0.0020333119900897145, 0.002035750076174736, 0.0020302949706092477, 0.0020385209936648607, 0.0020329710096120834, 0.002030578092671931, 0.0020362380892038345, 0.0020445919362828135, 0.002041897037997842, 0.002038822043687105, 0.0020369149278849363, 0.002067552995868027, 0.0020593469962477684, 0.002061103004962206, 0.0020623720483854413, 0.0020654109539464116, 0.002059839083813131, 0.0020689830416813493, 0.002072034985758364, 0.0020639499416574836, 0.002066230052150786, 0.0020651640370488167, 0.002071147901006043, 0.0020739880856126547, 0.0020794300362467766, 0.0020669869845733047, 0.0020694880513474345, 0.0020716420840471983, 0.0020733330165967345, 0.0020722460467368364, 0.0020733780693262815, 0.0020634570391848683, 0.002065398031845689, 0.002075653988867998, 0.0020592500222846866, 0.0020658940775319934, 0.0020773200085386634, 0.0020666209748014808];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.00161003100220114;0.0012237969785928726;;;0.7601077102986025;;;[0.0017511199694126844, 0.001730823889374733, 0.0017385919345542789, 0.0017260489985346794, 0.0017444930272176862, 0.0017207299824804068, 0.0017119050025939941, 0.0016719199484214187, 0.0017307510133832693, 0.0017500530229881406, 0.0017038279911503196, 0.0016487390967085958, 0.0016825490165501833, 0.0017022599931806326, 0.0017330769915133715, 0.001735334051772952, 0.0017339580226689577, 0.001624524942599237, 0.0016141080996021628, 0.001616499968804419, 0.0016168850706890225, 0.00161003100220114, 0.0016482409555464983, 0.0016519189812242985, 0.0016345820622518659, 0.0016439779428765178, 0.0016470080008730292, 0.0016489439876750112, 0.0016563660465180874, 0.0016547469422221184, 0.0016517660114914179, 0.0016371289966627955, 0.0016469690017402172, 0.00163937802426517, 0.001643473980948329, 0.0016176890349015594, 0.0016413130797445774, 0.0016968769486993551, 0.0016996229533106089, 0.0017166939796879888, 0.001726199989207089, 0.0016853429842740297, 0.0016877689631655812, 0.00169448705855757, 0.0017035019118338823, 0.0016995449550449848, 0.0017037810757756233, 0.0016918290639296174, 0.001692986930720508, 0.0016900020418688655];[0.0012632569996640086, 0.001241072895936668, 0.0012392019852995872, 0.0012397549580782652, 0.001243185019120574, 0.001239750999957323, 0.0012446079635992646, 0.001233390998095274, 0.001246777013875544, 0.0012398590333759785, 0.001236676936969161, 0.001241378951817751, 0.0012376030208542943, 0.0012427220353856683, 0.0012366280425339937, 0.0012412950163707137, 0.0012430369388312101, 0.001253194990567863, 0.0012352740159258246, 0.0012400150299072266, 0.001240026904270053, 0.0012374860234558582, 0.0012428880436345935, 0.0012391720665618777, 0.0012367679737508297, 0.0012455759570002556, 0.0012420389102771878, 0.0012352759949862957, 0.0012409930350258946, 0.0012413000222295523, 0.001237480086274445, 0.0012423660373315215, 0.0012463650200515985, 0.0012383069843053818, 0.0012415499659255147, 0.0012415600940585136, 0.0012419238919392228, 0.001234070979990065, 0.0012465380132198334, 0.0012398699764162302, 0.0012280730297788978, 0.0012237969785928726, 0.0012271670857444406, 0.0012406690511852503, 0.001232088077813387, 0.00127124204300344, 0.0012562660267576575, 0.0012726070126518607, 0.001250297063961625, 0.0012463940074667335];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 384, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 96, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 576, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 576, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 160, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 960, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 960, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (1280, 320, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (16, 32, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (96, 16, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (96, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 96, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 24, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 144, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 32, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 64, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 1, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8              0   liysua,ysvio->lsuavo                     woa,lsuavo->svulw
   7           TDOT      lsuavo,woa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 384, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ysvio,lix->ysvolx               ysuxa,woa,ysvolx->svulw
   8           TDOT    ysvolx,woa->ysvlxwa                  ysuxa,ysvlxwa->svulw
   8              0   ysvlxwa,ysuxa->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.020756993995746598;0.14900960598606616;1.5768973859667312;1.5774967909965198;7.17876615547513;0.9996200277343132;7.181494924372561;[0.020756993995746598, 0.021784351993119344, 0.021197530993958935, 0.021450412983540446, 0.02196022600401193, 0.02148132599540986, 0.02176334400428459, 0.021932898001978174, 0.021833133010659367, 0.021926209010416642, 0.02128877301583998, 0.02143310199608095, 0.021264756011078134, 0.021431808010675013, 0.021312611002940685, 0.021459430980030447, 0.02128253399860114, 0.021377925004344434, 0.021263564995024353, 0.021797534980578348, 0.021674238989362493, 0.021853473997907713, 0.02129001301364042, 0.02190447598695755, 0.021628975024214014, 0.02192084101261571, 0.02195000200299546, 0.021398195007350296, 0.021945888991467655, 0.021743747987784445, 0.021914773009484634, 0.02203718599048443, 0.021297125989804044, 0.02171194599941373, 0.022084085998358205, 0.021413973008748144, 0.021647620014846325, 0.02181526701315306, 0.021338833001209423, 0.021811562997754663, 0.0216302530025132, 0.021745100006228313, 0.02185043098870665, 0.021669262001523748, 0.021745599020505324, 0.02199167897924781, 0.02134121599374339, 0.021897761995205656, 0.021847677999176085, 0.022047984006348997];[0.1550156210141722, 0.18835379899246618, 0.15846761601278558, 0.1817386620095931, 0.15480916597880423, 0.18419425599859096, 0.15949660498881713, 0.18885111500276253, 0.1568889810005203, 0.18425545599893667, 0.15539589000400156, 0.182212838990381, 0.15809230000013486, 0.18331428500823677, 0.15789491901523434, 0.18389768002089113, 0.1555608509806916, 0.17837840400170535, 0.15549162900424562, 0.18580023298272863, 0.15321799600496888, 0.18348911101929843, 0.15705789599451236, 0.17996863697771914, 0.15972890798002481, 0.18720223801210523, 0.15575417201034725, 0.18279749900102615, 0.15134836500510573, 0.18730763302301057, 0.15126989499549381, 0.18689798098057508, 0.1525193770066835, 0.18390314999851398, 0.15867099599563517, 0.18744480298482813, 0.15250830000150017, 0.18692207799176686, 0.15240612300112844, 0.17760706201079302, 0.1575361329887528, 0.18175224799779244, 0.1569421650201548, 0.18117110099410638, 0.15102436201414093, 0.1767204580246471, 0.14900960598606616, 0.18149562200414948, 0.15580270200734958, 0.17968973200186156];[1.5815000749717, 1.578546374978032, 1.57786925000255, 1.586969120980939, 1.5966037260077428, 1.5796325319970492, 1.5890659680007957, 1.596640125993872, 1.601322544971481, 1.5836120010062587, 1.5926461559720337, 1.6018011269916315, 1.586172715993598, 1.5847801160125528, 1.5812158880289644, 1.6115376710076816, 1.5798170199850574, 1.5984310070052743, 1.5768973859667312, 1.6051915239950176, 1.5904016639688052, 1.6024075140012428, 1.5847767619998194, 1.5977702359959949, 1.590130341006443, 1.5957846779783722, 1.5907242669782136, 1.6052946929994505, 1.598718077992089, 1.6060196610051207, 1.6078905490285251, 1.6123796910105739, 1.5971224319946487, 1.6107311219966505, 1.6062781259824988, 1.5995536929985974, 1.603142497013323, 1.6532316480297595, 1.6015750680235215, 1.6033631969767157, 1.5861623249948025, 1.6192710570176132, 1.597682445019018, 1.5946886689926032, 1.5947614469914697, 1.60693753301166, 1.6077218700083904, 1.608854149992112, 1.6053770070138853, 1.5861900039890315];[1.6002003079920541, 1.5913456030248199, 1.5973500030231662, 1.5860820229863748, 1.5936036159982905, 1.5947023839689791, 1.6037581429991405, 1.5817712850112002, 1.5902981949911918, 1.6032858340186067, 1.5833970099629369, 1.5808606860227883, 1.5984164029941894, 1.5965669119614176, 1.5901470290264115, 1.6038624659995548, 1.5914309569925535, 1.598998032975942, 1.590400316985324, 1.595493676024489, 1.5874175359786022, 1.5990254890057258, 1.6061181080003735, 1.6234721280052327, 1.5774967909965198, 1.6067780960001983, 1.5971231889852788, 1.5962173019943293, 1.59856043299078, 1.6098310160450637, 1.6003385390213225, 1.5941768309858162, 1.600077981944196, 1.597935065976344, 1.5914347030047793, 1.606362928985618, 1.6111795649921987, 1.5882633379660547, 1.5898331110365689, 1.606719647999853, 1.6008329949981999, 1.6039693739730865, 1.6141300329763908, 1.5951612930221017, 1.606320899009006, 1.6144558610103559, 1.6056905029981863, 1.604376142960973, 1.598564976011403, 1.5917364539927803]
features.1.conv.0.0;0.03756172797875479;0.5509317810065113;3.305542965012137;3.3035573929955717;14.667370503245289;1.0006010405694101;14.658560113927681;[0.0380125509982463, 0.038082134997239336, 0.03787458597798832, 0.03806486199027859, 0.03779364898218773, 0.038187074998859316, 0.03760652299388312, 0.03855018498143181, 0.037886655976762995, 0.03794210500200279, 0.03793925998616032, 0.037981892994139344, 0.0378014070156496, 0.03831619201810099, 0.03757601502002217, 0.038157003989908844, 0.03767919700476341, 0.03825235599651933, 0.03812898098840378, 0.03801703901262954, 0.0378757230064366, 0.03814933399553411, 0.03775524301454425, 0.03803673398215324, 0.037803567975061014, 0.03805201197974384, 0.04402359499363229, 0.03807783100637607, 0.037835208990145475, 0.03801661799661815, 0.037949613004457206, 0.038084190018707886, 0.03756336899823509, 0.03802981399348937, 0.037564889003988355, 0.03812349299550988, 0.037576730013825, 0.038054086006013677, 0.03785479097859934, 0.03800157501245849, 0.03761382302036509, 0.03805800402187742, 0.03783062699949369, 0.038198808004381135, 0.037622305972035974, 0.03826893900986761, 0.03756172797875479, 0.03819390601711348, 0.03799181099748239, 0.03804317599860951];[0.5593939730024431, 0.5740168420015834, 0.5528088220162317, 0.5843940089980606, 0.5844744489877485, 0.5825426880037412, 0.5855268480081577, 0.5791182239772752, 0.5842305359838065, 0.5789840079960413, 0.5694738890160806, 0.5838215699768625, 0.5849369929928798, 0.5907029999943916, 0.5798043700051494, 0.575964342977386, 0.5835972169879824, 0.5819349510129541, 0.5723187900148332, 0.5746392369910609, 0.5509317810065113, 0.5871086289989762, 0.5842547840147745, 0.5796730699948967, 0.5795391770079732, 0.5862363879859913, 0.5837197589862626, 0.5831091149884742, 0.5875752659922, 0.5768484339932911, 0.5821280830132309, 0.5863415109924972, 0.5850761620095, 0.5883178859949112, 0.5824925840133801, 0.5678799839806743, 0.5858352819923311, 0.5854955229733605, 0.5840652580081951, 0.5854892520001158, 0.5795761220215354, 0.580720357975224, 0.580563533003442, 0.5851708219852298, 0.5531100319931284, 0.5642425820115022, 0.5868698440026492, 0.5806372170045506, 0.5804190940107219, 0.5845044910092838];[3.3134584329964127, 3.3711415829893667, 3.3151464980037417, 3.3267074809700716, 3.3291696670348756, 3.327790695009753, 3.318329978006659, 3.3207503499579616, 3.3244020299753174, 3.323982697009342, 3.3229083419719245, 3.313696564990096, 3.332902437017765, 3.305542965012137, 3.3347104039858095, 3.3235932599927764, 3.3110212390020024, 3.339129147963831, 3.319970695010852, 3.308309043000918, 3.3292047299910337, 3.325481464009499, 3.3220150459965225, 3.319401373999426, 3.334004260977963, 3.3391815300274175, 3.328406468994217, 3.314033466973342, 3.318564299988793, 3.32608686198364, 3.3199732229986694, 3.3222787900303956, 3.3187750079960097, 3.326479912007926, 3.3710561439802404, 3.3386941089993343, 3.3223985729855485, 3.329574668983696, 3.3189299149962608, 3.3264915450126864, 3.3323261420009658, 3.376592234009877, 3.3383319610147737, 3.3104715010267682, 3.3344020700315014, 3.336345232994063, 3.3191543660359457, 3.3282304079912137, 3.334879614994861, 3.3184167919971514];[3.3259426709846593, 3.339490226964699, 3.328035649989033, 3.315940558008151, 3.3153833459946327, 3.3326445870334283, 3.3276539460057393, 3.3275403100124095, 3.371623860031832, 3.3310920789954253, 3.321508080000058, 3.338442897016648, 3.324370817950694, 3.328396146040177, 3.3311822450195905, 3.341311952972319, 3.3139985380112194, 3.3255020980141126, 3.32555864402093, 3.321424530004151, 3.3364957710145973, 3.3256951280345675, 3.3280398980132304, 3.315190694993362, 3.367115236003883, 3.3128151110140607, 3.3261947199935094, 3.377370259957388, 3.3386962059885263, 3.335302802035585, 3.335491395002464, 3.3764251160027925, 3.3251352509541903, 3.3221436019812245, 3.328728160005994, 3.3366915979713667, 3.3121041120029986, 3.323383292008657, 3.320991828950355, 3.3038290520198643, 3.322154658002546, 3.319995417026803, 3.3206366489757784, 3.3035573929955717, 3.368319101049565, 3.3201850219920743, 3.3284512929967605, 3.3710289289883804, 3.330180652992567, 3.3286112649948336]
features.1.conv.1;0.027895602979697287;0.1907118080125656;0.42421267603640445;0.4206465669849422;6.8366261217356605;1.008477684905461;6.779154585236613;[0.027895602979697287, 0.028851844021119177, 0.02827515298849903, 0.02848709700629115, 0.028290721005760133, 0.028803527005948126, 0.028123179014073685, 0.028753115009749308, 0.02832928200950846, 0.028817975980928168, 0.02832648201729171, 0.028404062992194667, 0.028300809994107112, 0.02840273000765592, 0.028469135984778404, 0.028795038990210742, 0.028425519994925708, 0.028372253000270575, 0.02840485199703835, 0.028737641987390816, 0.0281473420036491, 0.028806860005715862, 0.028212581004481763, 0.028802497021388263, 0.02841327100759372, 0.028835781005909666, 0.028382785996655002, 0.028878236014861614, 0.028395731991622597, 0.028704705997370183, 0.02820673299720511, 0.02876600599847734, 0.02814325797953643, 0.028916256997035816, 0.028305996995186433, 0.028837235004175454, 0.02840507699875161, 0.02846475099795498, 0.028157713008113205, 0.028730363002978265, 0.028252310992684215, 0.028446233016438782, 0.028205008973600343, 0.028763903013896197, 0.028192628000397235, 0.02893526598927565, 0.028520246996777132, 0.02888218199950643, 0.0281706590030808, 0.028858315985416993];[0.19775794897577725, 0.1927958889864385, 0.19542515798821114, 0.19312180700944737, 0.19451748300343752, 0.19478437802172266, 0.19440994199248962, 0.19285735898301937, 0.19254034201730974, 0.19445832099881954, 0.1938548700127285, 0.1935041510150768, 0.1943475750158541, 0.19071895399247296, 0.19409353399532847, 0.19369495200226083, 0.19717567699262872, 0.19185244900290854, 0.1935138319968246, 0.19418853198294528, 0.19649326498620212, 0.1923412980104331, 0.1939330970053561, 0.19201455899747089, 0.19596573201124556, 0.19262597899069078, 0.1931180179817602, 0.19354604900581762, 0.19542307098163292, 0.19281137999496423, 0.19446942998911254, 0.19389426000998355, 0.1936000780260656, 0.19339079697965644, 0.1957638220046647, 0.19704238200210966, 0.1931872109998949, 0.1907118080125656, 0.193852333992254, 0.19332599799963646, 0.19550129299750552, 0.19333612502668984, 0.19333851299597882, 0.1939997999870684, 0.19267463899450377, 0.1947259909939021, 0.19527706498047337, 0.1929688540112693, 0.19482731699827127, 0.19367055699694902];[0.4267084420134779, 0.4247197060030885, 0.43214326101588085, 0.42485661900718696, 0.4247760079742875, 0.4306163569854107, 0.42518058299901895, 0.42485660294187255, 0.4250471529958304, 0.4249137970036827, 0.42949320600018837, 0.42469558399170637, 0.42421267603640445, 0.4280424000171479, 0.42529023601673543, 0.42486434601596557, 0.42513157599023543, 0.4261803810368292, 0.42751657200278714, 0.4278371919936035, 0.42523119403631426, 0.4328409690060653, 0.42610114396666177, 0.43166978302178904, 0.42484814699855633, 0.4262554650194943, 0.4253428739903029, 0.42601142401690595, 0.42775892303325236, 0.4254477210342884, 0.4264486460015178, 0.4259807619964704, 0.42457399901468307, 0.4242299479956273, 0.4257726799696684, 0.42565528003615327, 0.4262455970456358, 0.42540694295894355, 0.4244099019852001, 0.43019126701983623, 0.4297026039857883, 0.4292369139729999, 0.4252826599695254, 0.42467310302890837, 0.42504143496626057, 0.4247037379827816, 0.4249384809809271, 0.4244072800211143, 0.4296456549782306, 0.42554174197721295];[0.4250167499994859, 0.42466313496697694, 0.4222195429902058, 0.4206465669849422, 0.423595557018416, 0.42598241998348385, 0.42379335398436524, 0.42659612197894603, 0.42432571400422603, 0.42238310902030207, 0.4270348849822767, 0.42185360798612237, 0.4243122590414714, 0.4245899470115546, 0.4309078970400151, 0.42542878500535153, 0.42492255798424594, 0.42573037097463384, 0.43056207898189314, 0.42663756996626034, 0.4254067110014148, 0.42068191900034435, 0.4247164189873729, 0.4237907029746566, 0.4218032179924194, 0.4295876230171416, 0.4219349869817961, 0.4215179569728207, 0.4251806639949791, 0.4244471909769345, 0.42069525600527413, 0.42261901797610335, 0.43224268400808796, 0.4284608569869306, 0.4248048160225153, 0.4207626180141233, 0.43101366198970936, 0.42255871201632544, 0.4229617939563468, 0.4232923950185068, 0.42262726798071526, 0.4306021399970632, 0.4240171959681902, 0.42397693599923514, 0.42202433801139705, 0.42208228999515995, 0.4217326100333594, 0.42178894800599664, 0.4217072070168797, 0.42158663398004137]
features.2.conv.0.0;0.06338076401152648;0.6873747640056536;0.6759096710011363;0.7024605380138382;10.845163745275254;0.9622030483195927;11.271179990767466;[0.06338076401152648, 0.06711279699811712, 0.06699453000328504, 0.06723928399151191, 0.07012883501010947, 0.06713274499634281, 0.06677626201417297, 0.0677866940095555, 0.06673465299536474, 0.06704313098452985, 0.0670123390154913, 0.06726079300278798, 0.06595719701726921, 0.06701181799871847, 0.0670546040055342, 0.06804262800142169, 0.06591418100288138, 0.06776736199390143, 0.06758731999434531, 0.06794831401202828, 0.06719630598672666, 0.06743764600832947, 0.06683333800174296, 0.0670298199984245, 0.06700005501625128, 0.06707590198493563, 0.06675310601713136, 0.0678887730173301, 0.06729637397802435, 0.06756409301306121, 0.0668212579912506, 0.06705856299959123, 0.06727644099737518, 0.06708534399513155, 0.06731253900215961, 0.06747188998269849, 0.06752463898737915, 0.0671881019952707, 0.06709963397588581, 0.06766201398568228, 0.06699211499653757, 0.06724337200284936, 0.06716811101068743, 0.06703644199296832, 0.06683999500819482, 0.06784910900751129, 0.06725925399223343, 0.06698162801330909, 0.06709612399572507, 0.06741938699269667];[0.6873747640056536, 0.7492717819986865, 0.7346435739891604, 0.7449145090067759, 0.7656988319940865, 0.7518643330258783, 0.7633321630128194, 0.7892557930026669, 0.7550959159852937, 0.7744360450014938, 0.7627436069888063, 0.7711002349969931, 0.7626002879987936, 0.7682252269878518, 0.7369596530043054, 0.7740885929961223, 0.773543082003016, 0.7913727809791453, 0.7663446800142992, 0.7744838939979672, 0.7639336749853101, 0.7779747110034805, 0.7598356890084688, 0.786124081001617, 0.7363798259757459, 0.7499173209944274, 0.7439522740023676, 0.7870431949850172, 0.7513070360000711, 0.7846226720139384, 0.7551110970089212, 0.7707812719745561, 0.7639050369907636, 0.7484116499836091, 0.7673959409876261, 0.7971529790083878, 0.7536153979890514, 0.8005900820135139, 0.74479628901463, 0.7690554829896428, 0.7684599100030027, 0.7085273310076445, 0.7519780170114245, 0.7957388999930117, 0.7435219200269785, 0.7960205530107487, 0.7649028180167079, 0.7830392759933602, 0.7685618140094448, 0.8147501419880427];[0.7274473030120134, 0.6790752859960776, 0.6759096710011363, 0.6775745120248757, 0.676322891988093, 0.6862519080168568, 0.7095130909583531, 0.70721098096692, 0.7078494390007108, 0.7078207489685155, 0.7043878079857677, 0.7051603389845695, 0.7082181889854837, 0.7059688830049708, 0.7055442130367737, 0.7091684170009103, 0.7057993440248538, 0.7062322740093805, 0.7061561179871205, 0.7055999970179982, 0.7058522830193397, 0.7065038939763326, 0.7092184519860893, 0.7075184069981333, 0.7095515620021615, 0.7053588200069498, 0.7106547589937691, 0.7042229199723806, 0.7052585689816624, 0.7098750050063245, 0.7081535480101593, 0.7036075390351471, 0.7056356780230999, 0.7051128909806721, 0.7047470009711105, 0.7147944900207222, 0.7086554899869952, 0.7070570250216406, 0.7060952600149903, 0.7091051190218423, 0.7119351860019378, 0.7085458019864745, 0.707704770960845, 0.7058636799629312, 0.7138612339913379, 0.7512403679720592, 0.7093516400200315, 0.7063699050049763, 0.7065524120116606, 0.7053599469945766];[0.7024605380138382, 0.7080475900147576, 0.7049025580054149, 0.7051238389976788, 0.7108533589926083, 0.7110577749845106, 0.7070839640218765, 0.7104349320288748, 0.7048054079641588, 0.7102161299844738, 0.7084456879820209, 0.7074981770128943, 0.7130211729672737, 0.7029873360006604, 0.7052609869861044, 0.7031522750039585, 0.7086546999926213, 0.7027015310013667, 0.7063319989829324, 0.7128847950079944, 0.7127549890137743, 0.7075686849711929, 0.7047946729580872, 0.7145126359828282, 0.7112761019961908, 0.7121141830284614, 0.7068657110212371, 0.7068107879895251, 0.703517298999941, 0.7072760899900459, 0.7093039790343028, 0.7068842519947793, 0.7055720359785482, 0.7078865320072509, 0.7068800300185103, 0.7039330929983407, 0.7033510319888592, 0.7081447999808006, 0.7102500570181292, 0.7030474150087684, 0.7060379510221537, 0.7066710680082906, 0.7111008950159885, 0.706480577995535, 0.7035232940106653, 0.7060332300025038, 0.7065629319986328, 0.7093428400112316, 0.7076666619686875, 0.7125583559682127]
features.2.conv.1.0;0.07467601000098512;0.7823793079878669;4.0242965840152465;4.211447952984599;10.476983277193652;0.9555612770100314;10.964219175955229;[0.07467601000098512, 0.07559076100005768, 0.0748562729859259, 0.07553363099577837, 0.07494240201776847, 0.08304907599813305, 0.07507535899640061, 0.07560351298889145, 0.07479174598120153, 0.07571675901999697, 0.0748536610044539, 0.07542892699711956, 0.07511795000755228, 0.07595862098969519, 0.07501516499905847, 0.07560485799331218, 0.07491278598899953, 0.07572549200267531, 0.07492588902823627, 0.07562737198895775, 0.07486399498884566, 0.07546456798445433, 0.07513289898633957, 0.0756168429797981, 0.08305571600794792, 0.07552848997875117, 0.07482109300326556, 0.07546787499450147, 0.07470345200272277, 0.07543137099128217, 0.07481861099950038, 0.07583251400501467, 0.07473024300998077, 0.07580593100283295, 0.07483134997892193, 0.07547058799536899, 0.07517293299315497, 0.07585905300220475, 0.07503584699588828, 0.07564252999145538, 0.07488933598506264, 0.07572579401312396, 0.07493536500260234, 0.07563991300412454, 0.07490712101571262, 0.07543267001165077, 0.07498279202263802, 0.07575702498434111, 0.07499823102261871, 0.07562598699587397];[0.791363101976458, 0.7970530019956641, 0.7901402990100905, 0.801288877002662, 0.7948750029900111, 0.7860872570017818, 0.8413542280031834, 0.7898280740191694, 0.7900472010078374, 0.7972361450083554, 0.7892705379927065, 0.7869193179940339, 0.7951985609834082, 0.7932146980019752, 0.7834462970204186, 0.8037871469859965, 0.7982498609926552, 0.7865415669803042, 0.790355086006457, 0.8002803050039802, 0.79475319001358, 0.7885800729854964, 0.79160606500227, 0.7850780830194708, 0.789725713984808, 0.7918962669791654, 0.7893025979865342, 0.792276703985408, 0.787777613993967, 0.7847888469987083, 0.7921408749825787, 0.7962014100048691, 0.8011630569817498, 0.791213592980057, 0.7942209499888122, 0.7906621570000425, 0.789149788004579, 0.787985528993886, 0.7962524830072653, 0.7977552690135781, 0.7823793079878669, 0.7909524060087278, 0.7995402409869712, 0.7859520310012158, 0.808770158997504, 0.794807801983552, 0.7959668110124767, 0.7953534669941291, 0.8109576620045118, 0.800685598020209];[4.0242965840152465, 4.247583655000199, 4.210307871020632, 4.21896379996906, 4.236124103015754, 4.216742130025523, 4.2294432659691665, 4.222892457008129, 4.251234729978023, 4.212061455997173, 4.283071849000407, 4.243116370984353, 4.241339197993511, 4.28803053899901, 4.229438219015719, 4.2090254049689975, 4.240281024976866, 4.21839474097942, 4.214411026972812, 4.211429658986162, 4.236742606997723, 4.2502321830252185, 4.2368315939675085, 4.206071708991658, 4.244687237020116, 4.245329255005345, 4.381827363016782, 4.229233440972166, 4.227255186997354, 4.2793196289858315, 4.219614311004989, 4.230112819990609, 4.236168251984054, 4.238674674968934, 4.241750357003184, 4.240674591012066, 4.211316057044314, 4.260733099014033, 4.239222281001275, 4.247361619025469, 4.25773425999796, 4.224772946006851, 4.220747993007535, 4.229391191009199, 4.245192282978678, 4.286310789029812, 4.250254349957686, 4.225274884985993, 4.233485223987373, 4.2334382529661525];[4.241599761007819, 4.249936160980724, 4.242487131996313, 4.243695184966782, 4.230132712022169, 4.232567029044731, 4.2430578699859325, 4.219317039009184, 4.225821512984112, 4.223954396991758, 4.245940988039365, 4.288611765980022, 4.240664169017691, 4.247747568006162, 4.252268102980452, 4.221597587020369, 4.217240641009994, 4.242401620023884, 4.219629774976056, 4.246831707016099, 4.233593901997665, 4.2428388070256915, 4.232118542015087, 4.22716317101731, 4.29534389602486, 4.229759953013854, 4.22552390495548, 4.298821209988091, 4.237114460003795, 4.250068105990067, 4.219320325995795, 4.253498609963572, 4.246018233039649, 4.225897543976316, 4.223693098989315, 4.2244608909823, 4.2343097910052165, 4.211447952984599, 4.226439381018281, 4.221575631963788, 4.243575038010022, 4.222266494994983, 4.226728512963746, 4.223535510041984, 4.249896324996371, 4.253878081013681, 4.258852219994878, 4.235136347997468, 4.227566938003292, 4.2320620539831]
features.2.conv.2;0.01797080200049095;0.11302536199218594;0.13562377498601563;0.14768446795642376;6.2893888647317;0.9183347230937867;6.848688943769127;[0.018289600004209206, 0.018761170998914167, 0.01799905498046428, 0.01824866799870506, 0.01797080200049095, 0.018690360011532903, 0.01826236501801759, 0.018905723001807928, 0.01818277800339274, 0.018957580003188923, 0.01820273100747727, 0.018965636991197243, 0.01805295399390161, 0.01829106599325314, 0.018140925996704027, 0.018377508997218683, 0.018094359984388575, 0.01845550598227419, 0.018426147988066077, 0.018339412985369563, 0.018455487006576732, 0.018547018989920616, 0.0184081080078613, 0.018635343993082643, 0.01849717099685222, 0.01860426799976267, 0.01809996197698638, 0.018644032010342926, 0.018024916003923863, 0.018684295006096363, 0.018077790009556338, 0.01830242099822499, 0.018176866986323148, 0.01829726100550033, 0.018441201013047248, 0.018833937007002532, 0.018376548017840832, 0.01831488497555256, 0.018159376981202513, 0.01885425200453028, 0.018064442003378645, 0.01829537400044501, 0.018242960999486968, 0.018641310976818204, 0.018078517983667552, 0.018700412998441607, 0.01813988501089625, 0.01831648201914504, 0.018192863994045183, 0.019129112013615668];[0.11498621499049477, 0.1149481900210958, 0.11439100201823749, 0.1163800850044936, 0.11454577799304388, 0.1140424269833602, 0.11415083400788717, 0.11483264600974508, 0.1142509110213723, 0.11566532298456877, 0.11342205398250371, 0.11464785999851301, 0.1141041340015363, 0.11546672499389388, 0.11376435001147911, 0.11630920600146055, 0.11302536199218594, 0.1146815629908815, 0.11331908698775806, 0.11522945199976675, 0.1143036010034848, 0.11557742799050175, 0.11420537700178102, 0.11585824101348408, 0.11443431201041676, 0.11623342501115985, 0.11482409198652022, 0.11514831200474873, 0.11488130400539376, 0.1150671079813037, 0.11444147099973634, 0.11445930699119344, 0.11315989700960927, 0.11476023599971086, 0.11376150898286141, 0.11523475000285544, 0.11473585001658648, 0.11496698198607191, 0.11420517798978835, 0.11442857299698517, 0.11472267299541272, 0.1154149649955798, 0.11333219899097458, 0.11506143398582935, 0.1133825870056171, 0.11519187901285477, 0.11552597701665945, 0.11485320300562307, 0.11455554701387882, 0.11555767600657418];[0.13673395401565358, 0.13562377498601563, 0.14876764098880813, 0.1514719649858307, 0.14992867299588397, 0.15080915403086692, 0.14996150901424699, 0.14998660702258348, 0.14888966202852316, 0.15047088501160033, 0.1500320540217217, 0.14821121597196907, 0.14909085200633854, 0.14999126899056137, 0.1500843670219183, 0.1489011509984266, 0.1489685979904607, 0.15002991101937369, 0.14925472997128963, 0.15025366298505105, 0.14966912803356536, 0.14962406098493375, 0.15160868200473487, 0.1494570849754382, 0.14984044505399652, 0.1482398449734319, 0.15045662902412005, 0.14826215198263526, 0.1491882539994549, 0.14433465400361456, 0.1480436690035276, 0.14794411399634555, 0.14818679899326526, 0.14914513000985608, 0.148971082031494, 0.14927100398926996, 0.14830505001009442, 0.14828927197959274, 0.14900496997870505, 0.1502642690029461, 0.15047472799778916, 0.1497574239911046, 0.1492427400080487, 0.14824540703557432, 0.1491856980137527, 0.15036137797869742, 0.150586222007405, 0.15017478002118878, 0.14865479996660724, 0.14823813299881294];[0.14903904602397233, 0.1486580680066254, 0.14901006099535152, 0.14837109504151158, 0.1479973980167415, 0.14813277500797994, 0.14902964001521468, 0.14806871695327573, 0.1489092739939224, 0.14910707095987163, 0.14796360800391994, 0.14947471200139262, 0.14773474901448935, 0.1483005040208809, 0.14768446795642376, 0.14887292400817387, 0.1486712189798709, 0.14831417403183877, 0.1477434979751706, 0.14892808298463933, 0.14791486502508633, 0.14785915001994, 0.14826812403043732, 0.1478305890050251, 0.14798783999867737, 0.1478750350070186, 0.14898549899226055, 0.1483489060192369, 0.14821329197729938, 0.14804408000782132, 0.14951874397229403, 0.14966006204485893, 0.14863280500867404, 0.1489749999891501, 0.14925304701318964, 0.14811521698720753, 0.14856693398905918, 0.14858926000306383, 0.14788605298963375, 0.14829162598471157, 0.14876539600663818, 0.14806909000617452, 0.14816509999218397, 0.14839300198946148, 0.14769304997753352, 0.14811501099029556, 0.14874518199940212, 0.14773520102608018, 0.1480039250163827, 0.14817897000466473]
features.3.conv.0.0;0.024655925022671;0.16931818399461918;0.19665434598573484;0.202882580953883;6.867241194111839;0.9693012828461409;7.084733421529878;[0.024655925022671, 0.0249961229856126, 0.02497239300282672, 0.025303460977738723, 0.025283538998337463, 0.025495598994893953, 0.02527233201544732, 0.025615224993089214, 0.025556604989105836, 0.025743409991264343, 0.0254868509946391, 0.025676589022623375, 0.02517190101207234, 0.0258835629792884, 0.025529277976602316, 0.025456174975261092, 0.02527977598947473, 0.02547025599051267, 0.02531128699774854, 0.025601590983569622, 0.025569360004737973, 0.025695504009490833, 0.025265503994887695, 0.025707929977215827, 0.02522231702459976, 0.025708651024615392, 0.025601660017855465, 0.025696304015582427, 0.02542854900821112, 0.025492742977803573, 0.025488690007478, 0.02561557001899928, 0.025448504980886355, 0.02564200502820313, 0.025598107982659712, 0.025605328992241994, 0.025512891996186227, 0.02545811000163667, 0.025490631989669055, 0.02543491401593201, 0.02554703300120309, 0.025745221006218344, 0.025266142998589203, 0.025523038988467306, 0.025458854011958465, 0.025475379021372646, 0.02546284199343063, 0.025609417003579438, 0.025423326005693525, 0.025512583000818267];[0.16931818399461918, 0.17316600200138055, 0.17265388398664072, 0.17260434399941005, 0.17267391600762494, 0.17401166999479756, 0.17158894299063832, 0.1983109769935254, 0.17180686199571937, 0.17207755299750715, 0.1722117550089024, 0.17303576701669954, 0.17025040701264516, 0.1737677270139102, 0.17530679597985, 0.17484831000911072, 0.1736750149866566, 0.17336632902151905, 0.17187702099909075, 0.17202555798576213, 0.17117564799264073, 0.17121485600364394, 0.17161918399506249, 0.17318056902149692, 0.1716135419846978, 0.17324650299269706, 0.17231065200758167, 0.17276741398382, 0.17546533601125702, 0.17260266697849147, 0.1712238170148339, 0.17278736399021, 0.17366961200605147, 0.17188800501753576, 0.17156622000038624, 0.1728132150019519, 0.17149932097527198, 0.17311819299357012, 0.17171968400361948, 0.17143502799444832, 0.1706193370046094, 0.1731210259895306, 0.17281341800116934, 0.17353203101083636, 0.17060429800767452, 0.1722781049902551, 0.17247314998530783, 0.17209368202020414, 0.17590935397311114, 0.1715631490224041];[0.19665434598573484, 0.197964429971762, 0.20789526103180833, 0.20726659998763353, 0.20841874400503002, 0.20647040000767447, 0.20658500998979434, 0.2068064500053879, 0.2051880889921449, 0.2074549599783495, 0.20500402397010475, 0.20654070901218802, 0.20629205598379485, 0.2056059330352582, 0.2065463640319649, 0.20775926797068678, 0.20632006000960246, 0.2064679760078434, 0.2075684349401854, 0.2069378670421429, 0.20569684999645688, 0.20700667600613087, 0.20635637597297318, 0.20556177801336162, 0.2120657039922662, 0.2071474970143754, 0.20616556101595052, 0.20704496101825498, 0.20713851100299507, 0.20730853904387914, 0.20640022799489088, 0.20580961598898284, 0.205962252948666, 0.20436838004388846, 0.2060680050344672, 0.20551178601454012, 0.20622940800967626, 0.20710255700396374, 0.2085463129915297, 0.20515934203285724, 0.2050541499920655, 0.2053353679657448, 0.20320288199582137, 0.20617477197083645, 0.2047453289560508, 0.20566709697595797, 0.20051081202109344, 0.20702079599141143, 0.205752272013342, 0.2067475820076652];[0.20368510799016804, 0.2045425760152284, 0.2038620359962806, 0.20452793900039978, 0.20466038497397676, 0.2038644559797831, 0.2050353999948129, 0.2043533559772186, 0.20527121299528517, 0.20537239100667648, 0.20428647901280783, 0.2054077420325484, 0.20431272697169334, 0.20454809503280558, 0.202882580953883, 0.20389397299732082, 0.20416420200490393, 0.20535973701043986, 0.20500587395508774, 0.2036645569896791, 0.2055069179914426, 0.20507259501027875, 0.20524471398675814, 0.20478355800150894, 0.20462950703222305, 0.20684303902089596, 0.20726638898486272, 0.20688773301662877, 0.20482710195938125, 0.20499754801858217, 0.20543062797514722, 0.20381256498512812, 0.20609772100578994, 0.20501176998368464, 0.20582002701121382, 0.20436806697398424, 0.20434013599879108, 0.211527044972172, 0.2051866170077119, 0.20411312600481324, 0.20327700200141408, 0.20450096600688994, 0.2048759929894004, 0.2063674890086986, 0.2040626299858559, 0.2053304819855839, 0.20553481401293539, 0.2054327209771145, 0.2041652960178908, 0.20366954302880913]
features.3.conv.1.0;0.04193591102375649;0.5162838189862669;2.036945691012079;2.152286586962873;12.311257973954461;0.9464100660899655;13.008375983169389;[0.04214674700051546, 0.042865134979365394, 0.04214310098905116, 0.042654546996345744, 0.04311845198390074, 0.04296963501838036, 0.04200846000458114, 0.042762765020597726, 0.042249269026797265, 0.0427375829895027, 0.042499459988903254, 0.04265879499143921, 0.041994505998445675, 0.043140269990544766, 0.04207508999388665, 0.042937688005622476, 0.04193591102375649, 0.043123973009642214, 0.04223994101630524, 0.04296284698648378, 0.042274713021470234, 0.043057275004684925, 0.04229479801142588, 0.04286747900187038, 0.042235330009134486, 0.04270245699444786, 0.042453567002667114, 0.04303972399793565, 0.04222670799936168, 0.04290847899392247, 0.04196087599848397, 0.04307790499296971, 0.04209133598487824, 0.043041125987656415, 0.0419855120126158, 0.04279943500296213, 0.04202666599303484, 0.04286572799901478, 0.04208887100685388, 0.04286109798704274, 0.042326153023168445, 0.04264437797246501, 0.04217944000265561, 0.04263515200000256, 0.04218239799956791, 0.04290482000214979, 0.042082972009666264, 0.042586919997120276, 0.04224799998337403, 0.042979488003766164];[0.545056372997351, 0.5472427170025185, 0.528144693991635, 0.5298143120016903, 0.569673863996286, 0.5388462679984514, 0.5350579600199126, 0.5416908409970347, 0.525768447027076, 0.5290481580013875, 0.5344740370055661, 0.5375929930014536, 0.5380748999887146, 0.5428044829750434, 0.5340581070049666, 0.5457298420078587, 0.5400357870094012, 0.5405322150036227, 0.5371238389925566, 0.5357214190007653, 0.5347249470069073, 0.5386704129923601, 0.5329687400080729, 0.5337573080032598, 0.53600136199384, 0.5200214640062768, 0.5346206329995766, 0.5420067340019159, 0.5385370510048233, 0.5291259450023063, 0.5310266079904977, 0.5387731950031593, 0.5317264350014739, 0.5414458060113247, 0.5423731039918493, 0.5407413590000942, 0.5332831380073912, 0.5453352639742661, 0.5383035060076509, 0.5350530470022932, 0.5305639720172621, 0.5373199610039592, 0.5383784630103037, 0.5394273069978226, 0.5402882819762453, 0.5431831259920727, 0.5396289160125889, 0.5393425950023811, 0.5349882599839475, 0.5162838189862669];[2.036945691012079, 2.1775786109501496, 2.160085651965346, 2.1662802810024004, 2.1663297170307487, 2.1580239820177667, 2.169820517010521, 2.1735555909690447, 2.179471046983963, 2.1710973560111597, 2.1577064829762094, 2.1579781319887843, 2.1720804960350506, 2.1581230589945335, 2.1658731779898517, 2.164442498004064, 2.159112009976525, 2.1649730379867833, 2.164554445014801, 2.1744600540259853, 2.1582022039801814, 2.177624291012762, 2.1593026299669873, 2.1572456599678844, 2.1700277049967553, 2.1588057890185155, 2.166762884997297, 2.1604893039911985, 2.1667994810268283, 2.158604019030463, 2.1715902389842086, 2.170794538978953, 2.1684274739818648, 2.1548286489851307, 2.1759812620002776, 2.1804803710256238, 2.1704041930206586, 2.161811363999732, 2.1621432159736287, 2.172644634032622, 2.1722005490155425, 2.168461301975185, 2.1747470299887937, 2.154873101011617, 2.1684067079913802, 2.1530974010238424, 2.1701271219935734, 2.1751463260152377, 2.178998719988158, 2.1541987200034782];[2.1573226780164987, 2.1710510869743302, 2.160099970031297, 2.1791536409873515, 2.1690373430028558, 2.168996963999234, 2.159639887016965, 2.1628061860101297, 2.1653532050258946, 2.1533577269874513, 2.1546295070147607, 2.171565583033953, 2.1793072179716546, 2.157248803967377, 2.1588508739951067, 2.1566647450090386, 2.1596605150261894, 2.1727648560190573, 2.1714777419692837, 2.175365002010949, 2.170725757983746, 2.175649937009439, 2.1718716329778545, 2.1609531849971972, 2.16937260699342, 2.1617510979704093, 2.174074409995228, 2.152286586962873, 2.1545108539867215, 2.1728948930103797, 2.171281644026749, 2.1673340969718993, 2.1695892550051212, 2.1715018899703864, 2.1626353790052235, 2.1637029940320645, 2.1665619220293593, 2.1710972060100175, 2.1744315300311428, 2.158763308019843, 2.1562545289925765, 2.1768825319886673, 2.16772984401905, 2.1589978079719003, 2.1678129929932766, 2.165443239005981, 2.155492827994749, 2.170317104028072, 2.1765547750110272, 2.1744808519724756]
features.3.conv.2;0.025000091991387308;0.16867582299164496;0.16771056497236714;0.18180156699963845;6.747008093000413;0.9224924060896608;7.313890118185584;[0.02531936697778292, 0.025109871989116073, 0.025419174984563142, 0.025255690998164937, 0.025098849000642076, 0.025816473993472755, 0.025577352003892884, 0.025386185006937012, 0.02512181000201963, 0.025897442013956606, 0.025881317997118458, 0.025819931004662067, 0.025109925016295165, 0.025568921002559364, 0.025298213004134595, 0.025335263984743506, 0.025070475006941706, 0.0254119889868889, 0.025374729972099885, 0.02603253399138339, 0.025515070010442287, 0.025668696005595848, 0.02560996700776741, 0.025664360990049317, 0.0253861439996399, 0.025655217992607504, 0.025625106994993985, 0.02595024701440707, 0.025175538001349196, 0.026147719006985426, 0.025229071005014703, 0.025536801986163482, 0.025683487998321652, 0.025990516995079815, 0.025636028993176296, 0.025317624997114763, 0.025583149981684983, 0.02585240700864233, 0.02513303200248629, 0.025812718988163397, 0.02556171000469476, 0.02578010698198341, 0.025033715995959938, 0.02524864100269042, 0.025000091991387308, 0.025836140994215384, 0.025038699997821823, 0.025420655991183594, 0.025741021992871538, 0.025776546011911705];[0.1740570509864483, 0.17164260798017494, 0.17093133000889793, 0.1725608819979243, 0.16932841899688356, 0.17172996699810028, 0.16882879298646003, 0.17196087198681198, 0.16983014301513322, 0.1739998199918773, 0.1692299099813681, 0.17018149900832213, 0.17099667797447182, 0.17230733399628662, 0.1689492879959289, 0.17142567798146047, 0.17116806001286022, 0.17211693999706767, 0.1687561520084273, 0.1752604329958558, 0.16967491401010193, 0.17082473199116066, 0.16867582299164496, 0.17159914699732326, 0.16916636397945695, 0.1712220140034333, 0.1769478639762383, 0.17293305898783728, 0.1727242000051774, 0.17223237999132834, 0.17008236699621193, 0.17085425701225176, 0.16941889098961838, 0.17107683699578047, 0.16989019297761843, 0.17211865101126023, 0.1689898319891654, 0.17148343799635768, 0.16964489800739102, 0.1720838529872708, 0.16940081198117696, 0.1714710840024054, 0.16963449900504202, 0.1723303519829642, 0.17128787501133047, 0.17171634000260383, 0.16930249499273486, 0.17105729298782535, 0.17059732400230132, 0.170636808994459];[0.16911063101724721, 0.16979508203803562, 0.16771056497236714, 0.18371811998076737, 0.18199475499568507, 0.18391147902002558, 0.18574063596315682, 0.18248569598654285, 0.18249990203185007, 0.18198808099259622, 0.18266992099233903, 0.18289152995566837, 0.18390131497289985, 0.18276587303262204, 0.18240839897771366, 0.183082681032829, 0.18308782801614143, 0.18311881500994787, 0.18291436304571107, 0.18264116399222985, 0.18398958299076185, 0.18463273902307265, 0.1823696060164366, 0.18301475999760441, 0.1827143429836724, 0.18320449101156555, 0.1825859900272917, 0.1845032690325752, 0.18398461601464078, 0.1828221489849966, 0.1828003780101426, 0.18366079797851853, 0.1854331360082142, 0.18217517697485164, 0.18252966299769469, 0.18291413399856538, 0.18230400403263047, 0.18296874497900717, 0.18257551998249255, 0.18304346900549717, 0.1830133030016441, 0.18277523198048584, 0.18253521199221723, 0.183722297049826, 0.18275115700089373, 0.18320001297979616, 0.18272479102597572, 0.18318027499481104, 0.1839986190025229, 0.18235855898819864];[0.1829960119794123, 0.1827181699918583, 0.1824974509945605, 0.18230532098095864, 0.18243004800751805, 0.18236953200539574, 0.18397151798126288, 0.18198040401330218, 0.18238254997413605, 0.1823733969940804, 0.18285745504545048, 0.1821376909792889, 0.18392345600295812, 0.18234800299978815, 0.18267553494661115, 0.18238799899700098, 0.1824058569909539, 0.18218825597432442, 0.18341053198673762, 0.18289485599962063, 0.18298233504174277, 0.1827953290194273, 0.1826052789692767, 0.18315217597410083, 0.18313192803179845, 0.18299572198884562, 0.18213178199948743, 0.18225241400068626, 0.18377935502212495, 0.18359921098453924, 0.18373593996511772, 0.18219884400605224, 0.1844584620266687, 0.1821567939769011, 0.18381605303147808, 0.1837665140046738, 0.18212567098089494, 0.18206059400108643, 0.18203777505550534, 0.18241355603095144, 0.18291878802119754, 0.1847508449864108, 0.1826236629858613, 0.18237451699678786, 0.1830638930259738, 0.1831886259606108, 0.18180156699963845, 0.18270190901239403, 0.1831874269992113, 0.18279692297801375]
features.4.conv.1.0;0.02910303699900396;0.1527877430198714;0.8976651850098278;0.894779986992944;5.249890003751172;1.0032244775909438;5.233016260087476;[0.029264990997035056, 0.02993672198499553, 0.02911855300772004, 0.029839520022505894, 0.02931654898566194, 0.029933935002190992, 0.029231905995402485, 0.029815671005053446, 0.029165044019464403, 0.030181310983607545, 0.029171556001529098, 0.029766411986202, 0.029266194003866985, 0.02977676599402912, 0.02910303699900396, 0.029810016974806786, 0.029253538988996297, 0.029950893978821114, 0.029262291005579755, 0.02987800899427384, 0.029264051001518965, 0.030455764004727826, 0.02915968999150209, 0.02982589098974131, 0.029298202018253505, 0.029723657993599772, 0.02923321700654924, 0.030081876990152523, 0.029278605012223125, 0.02980649401433766, 0.029312475002370775, 0.029843494994565845, 0.029299774003447965, 0.029826804995536804, 0.02919093900709413, 0.029789639986120164, 0.029312607017345726, 0.02978293801425025, 0.029148408997571096, 0.029772954992949963, 0.029325342999072745, 0.02979797701118514, 0.0292671239876654, 0.029941966000478715, 0.02935715700732544, 0.029904365015681833, 0.02939739401335828, 0.029799478012137115, 0.02939364899066277, 0.029835466004442424];[0.1533998429949861, 0.1609191239986103, 0.1532812749792356, 0.15756293598678894, 0.15485890899435617, 0.15520354200270958, 0.15948229300556704, 0.157465581985889, 0.15724102899548598, 0.1553348950110376, 0.15806870799860917, 0.1582417269819416, 0.15879996799048968, 0.15590949199395254, 0.15690126901608892, 0.15631229602149688, 0.1531843169941567, 0.15926635899813846, 0.1533857049944345, 0.15325532600400038, 0.15805877500679344, 0.15741850101039745, 0.15769116501905955, 0.15612663998035714, 0.15570776001550257, 0.1527877430198714, 0.15532286299276166, 0.1563008439843543, 0.1565491950022988, 0.1556400039989967, 0.1591961509839166, 0.15411969998967834, 0.1583343319944106, 0.1562721189984586, 0.1567635480023455, 0.1560115720203612, 0.16472366999369115, 0.15690685299341567, 0.15902594101498835, 0.1592547259933781, 0.15877386499778368, 0.15651090498431586, 0.15833778801606968, 0.15412977401865646, 0.15668767897295766, 0.15613501198822632, 0.15298965500551276, 0.1590902299794834, 0.15890887801651843, 0.15750723698874936];[0.9073105629940983, 0.9114469499909319, 0.9111374589847401, 0.9088568869919982, 0.9211943009868264, 0.905453529994702, 0.9105847949977033, 0.9091745270125102, 0.9115566869731992, 0.9056545049825218, 0.898022616020171, 0.9072868169751018, 0.9044469419750385, 0.9063038660096936, 0.9039670669590123, 0.9073553670023102, 0.9044720699894242, 0.9135568999918178, 0.9057246099982876, 0.9061212420347147, 0.8990690679929685, 0.9055566749884747, 0.8990431519923732, 0.9077520470018499, 0.9031585880147759, 0.9063219540112186, 0.9050409280171152, 0.9019422620185651, 0.9059416289965156, 0.8976651850098278, 0.9067521649703849, 0.9038661359809339, 0.9080100709979888, 0.9110369100235403, 0.9063969769922551, 0.9082272490195464, 0.9104363069927786, 0.9042340330197476, 0.904221840959508, 0.9049238900188357, 0.9060263380233664, 0.9105334249907173, 0.9059058999991976, 0.9038656749762595, 0.9022950250073336, 0.9087319969839882, 0.9087063269980717, 0.9027154020150192, 0.9077406529686414, 0.9036488269630354];[0.9087551300181076, 0.9053893859672826, 0.898542908980744, 0.8955480269796681, 0.8955657100013923, 0.9027058600040618, 0.8983712139888667, 0.9041142030328047, 0.9053044229804073, 0.9059352159965783, 0.9054464309592731, 0.9005482500069775, 0.8981598319951445, 0.9099334799975622, 0.9028632480185479, 0.9011499810148962, 0.9059564289927948, 0.9060825779743027, 0.9050899769936223, 0.9119731369719375, 0.9008800020092167, 0.8985970340436324, 0.897411092009861, 0.924306645989418, 0.894779986992944, 0.900252707011532, 0.9241481460048817, 0.9047913069662172, 0.9055521839763969, 0.9129176010319497, 0.9092363519885112, 0.9079311220266391, 0.9070020509825554, 0.9061082730186172, 0.9089599840226583, 0.91090471696225, 0.9042657530226279, 0.9068200149631593, 0.9068267769762315, 0.9066566609835718, 0.9089843579859007, 0.9099542020121589, 0.9097446920059156, 0.9072249270102475, 0.9082327979558613, 0.9012800620112102, 0.9090692529571243, 0.9082228149636649, 0.907792080019135, 0.9180791169928852]
features.4.conv.2;0.00670204299967736;0.02419011201709509;0.052325346012366936;0.05742303599254228;3.6093638937051904;0.9112256972822301;3.9609988002646035;[0.006798420974519104, 0.006874715996673331, 0.006792037020204589, 0.007049235020531341, 0.006887618015753105, 0.006999288016231731, 0.00670204299967736, 0.006990959984250367, 0.006920696992892772, 0.006988417997490615, 0.006820559996413067, 0.0069678899890277535, 0.006936015008250251, 0.006824561016401276, 0.006780171999707818, 0.00685136899119243, 0.006758809991879389, 0.006891978002386168, 0.006881207023980096, 0.006834309984697029, 0.0067624579824041575, 0.006978262012125924, 0.0067988120135851204, 0.007011398003669456, 0.0067663420049939305, 0.007028066000202671, 0.0069103850109968334, 0.007017185998847708, 0.006812909006839618, 0.006995553005253896, 0.006759610987501219, 0.007044550991849974, 0.006728226027917117, 0.007004309009062126, 0.0069422989909071475, 0.007056783011648804, 0.006816217995947227, 0.006926097994437441, 0.006914255995070562, 0.007026998995570466, 0.0067384720023255795, 0.006994881987338886, 0.006759550014976412, 0.007049398001981899, 0.006885212002089247, 0.006963358988286927, 0.006871124001918361, 0.0068563589884433895, 0.0068887149973306805, 0.006964174011955038];[0.02419011201709509, 0.025610562996007502, 0.024336764006875455, 0.0257583640050143, 0.02435214101569727, 0.025742139026988298, 0.024398356006713584, 0.026018722011940554, 0.024407033022725955, 0.025666517001809552, 0.024370067985728383, 0.025702745013404638, 0.02434032899327576, 0.025742970989085734, 0.024426799995126203, 0.02569659097935073, 0.024416694010142237, 0.025718065007822588, 0.02473263902356848, 0.025663221022114158, 0.02434269298100844, 0.025793259002966806, 0.02433532298891805, 0.025641699001425877, 0.02437470300355926, 0.025718828022945672, 0.02438447400345467, 0.025796953006647527, 0.024300164019223303, 0.025931146985385567, 0.025185801001498476, 0.028051856003003195, 0.02436691298498772, 0.026019996003014967, 0.024418562010396272, 0.025652424985310063, 0.024403143994277343, 0.025731023983098567, 0.024329615000169724, 0.025770855019800365, 0.024568125983932987, 0.0257135370047763, 0.024353841989068314, 0.025711324997246265, 0.024364008975680918, 0.025657238002168015, 0.024346941005205736, 0.025728920998517424, 0.0243451290007215, 0.025685897009680048];[0.052325346012366936, 0.057072178984526545, 0.05894291400909424, 0.058782316016731784, 0.058610662032151595, 0.05907332102651708, 0.05861883200122975, 0.059106242028065026, 0.05857112800003961, 0.058986731979530305, 0.05840782800805755, 0.05888411603518762, 0.05885067000053823, 0.05898406100459397, 0.058437725965632126, 0.05858422798337415, 0.05926224801805802, 0.05854579297010787, 0.059049653995316476, 0.06162111001322046, 0.05881254802807234, 0.059186033002333716, 0.05844186802278273, 0.05852843401953578, 0.05842207299428992, 0.058585491991834715, 0.05850173204089515, 0.05842584400670603, 0.058520472986856475, 0.05850625500897877, 0.05903443702845834, 0.05895832704845816, 0.05853792899870314, 0.058407098025782034, 0.05848333300673403, 0.05889442202169448, 0.05887150694616139, 0.05859398498432711, 0.05847278397413902, 0.05855836597038433, 0.05844701098976657, 0.05843214999185875, 0.05852154997410253, 0.058927267004037276, 0.058658388967160136, 0.05859870198764838, 0.05929511899012141, 0.05861137801548466, 0.05885392500204034, 0.059077608020743355];[0.057597587001509964, 0.05742303599254228, 0.058545106992824, 0.05838617499102838, 0.05751823296304792, 0.05751912298728712, 0.05853427399415523, 0.058579399017617106, 0.05854282696964219, 0.058641743002226576, 0.05843332895892672, 0.058444763970328495, 0.06022723001660779, 0.05846048900275491, 0.0585638280317653, 0.058505383029114455, 0.05846375101828016, 0.058716409985208884, 0.05753369798185304, 0.058562722988426685, 0.05754322404391132, 0.05852416800917126, 0.05834952101577073, 0.05841039400547743, 0.058419136999873444, 0.058518618025118485, 0.058464617002755404, 0.058373756997752935, 0.058566413004882634, 0.058560661011142656, 0.058414636994712055, 0.05860120599390939, 0.05840949199046008, 0.05852533096913248, 0.058556845993734896, 0.05844149796757847, 0.05845998402219266, 0.058558986987918615, 0.05843187199207023, 0.05838199099525809, 0.05841305397916585, 0.05854521397850476, 0.06407522797235288, 0.05854714100132696, 0.058648439997341484, 0.05841632396914065, 0.058442853012820706, 0.05851862099370919, 0.05835050798486918, 0.05849700601538643]
features.5.conv.0.0;0.008625327987829223;0.043847524997545406;0.06692158500663936;0.06863389097270556;5.083577698079018;0.9750515970783713;5.213649937409842;[0.008625327987829223, 0.008923889021389186, 0.008924464986193925, 0.009025434002978727, 0.008916065009543672, 0.009043858997756615, 0.008927177987061441, 0.0089965230145026, 0.008870427991496399, 0.008812721003778279, 0.00891772098839283, 0.008998263016110286, 0.008834968000883237, 0.009012580994749442, 0.008907635026844218, 0.008918111998355016, 0.008908044022973627, 0.008959430997492746, 0.008898798987502232, 0.008975562988780439, 0.009056908980710432, 0.009015857009217143, 0.008886611001798883, 0.009072393004316837, 0.008880977024091408, 0.008967158006271347, 0.008977993013104424, 0.008985746011603624, 0.008839895977871493, 0.008916968974517658, 0.008898089989088476, 0.009018609009217471, 0.008876921987393871, 0.008971800009021536, 0.00890347600216046, 0.009079932991880924, 0.008823301002848893, 0.009033052978338674, 0.00872975800302811, 0.008960783015936613, 0.008863000985002145, 0.00903713097795844, 0.00888811401091516, 0.008971177012426779, 0.008836894994601607, 0.008956439996836707, 0.008897734980564564, 0.008935972000472248, 0.00885168300010264, 0.008964130014646798];[0.043889355001738295, 0.04680243000620976, 0.044163483020383865, 0.046925306000048295, 0.04412897300790064, 0.046872346982127056, 0.04445382300764322, 0.046740076009882614, 0.04420383702381514, 0.04711076500825584, 0.044077591999666765, 0.04685931501444429, 0.04404247898492031, 0.046312959981150925, 0.043929888983257115, 0.046705579006811604, 0.04405623598722741, 0.04630068302503787, 0.04425554399495013, 0.04669519100571051, 0.044031494995579123, 0.046391568990657106, 0.043847524997545406, 0.046685615001479164, 0.04452380698057823, 0.046796715003438294, 0.04437861900078133, 0.046901549998437986, 0.044091488991398364, 0.04684478900162503, 0.04401630299980752, 0.04652618899126537, 0.044535515015013516, 0.04670332698151469, 0.04423013498308137, 0.046641160995932296, 0.044005581992678344, 0.04691525700036436, 0.044551943021360785, 0.04634012500173412, 0.044373695011017844, 0.04733580202446319, 0.044218238996108994, 0.046845420001773164, 0.044124350999481976, 0.046454749011900276, 0.04433308800798841, 0.047149013000307605, 0.04426634800620377, 0.04711138299899176];[0.06756987501285039, 0.06801200800691731, 0.06692158500663936, 0.06932656397111714, 0.07052748004207388, 0.07036025199340656, 0.07203796799876727, 0.07029061997309327, 0.07009992501116358, 0.07100450698635541, 0.07008178596151993, 0.07082639602595009, 0.07041352699161507, 0.07050803204765543, 0.07365553700947203, 0.07037767398287542, 0.07032581098610535, 0.07049894900410436, 0.07019186104298569, 0.07109771101386286, 0.07072162601980381, 0.0714751810010057, 0.07031958200968802, 0.07190930802607909, 0.07036613798118196, 0.07130537100601941, 0.07006764301331714, 0.0709531529864762, 0.07029620700632222, 0.07068005902692676, 0.06999591097701341, 0.07115453301230446, 0.07069137401413172, 0.07043395901564509, 0.07003696798346937, 0.07029016700107604, 0.07253815900185145, 0.07131939599639736, 0.07006012497004122, 0.06974041202920489, 0.07022963499184698, 0.06997176498407498, 0.07364479501848109, 0.07015185596537776, 0.07137782702920958, 0.07017820200417191, 0.07023625401780009, 0.07084157297504134, 0.07016494698473252, 0.07022027298808098];[0.07052750798175111, 0.06949706701561809, 0.06874693802092224, 0.06922099797520787, 0.0687660749827046, 0.06956488601281308, 0.06981190803344361, 0.06890479300636798, 0.0694393670419231, 0.06914213902200572, 0.0694651820231229, 0.0688186589977704, 0.07094714298727922, 0.06981469903257675, 0.06863389097270556, 0.06971806200454012, 0.06912819898570888, 0.06912028801161796, 0.0687968069978524, 0.0689801269909367, 0.06992039197939448, 0.06897306098835543, 0.06926833599573001, 0.06941275202552788, 0.0692795219947584, 0.06939995402353816, 0.06962397997267544, 0.06891834098496474, 0.06970729501335882, 0.06868480698904023, 0.07069060299545527, 0.06902207402163185, 0.0712568580347579, 0.06884174101287499, 0.06884231400908902, 0.07005239499267191, 0.06973538399324752, 0.06898132601054385, 0.06901251303497702, 0.06947274197591469, 0.0692402190179564, 0.06937790801748633, 0.06925736300763674, 0.0703732289839536, 0.06908363202819601, 0.06907743998453952, 0.06881648898706771, 0.06873318200814538, 0.06891479398473166, 0.07028539295424707]
features.5.conv.1.0;0.014043943985598162;0.09518880100222304;0.42485306403250434;0.4551152740023099;6.777925139820953;0.933506494511428;7.260715570456031;[0.01411140599520877, 0.014073748025111854, 0.014053446997422725, 0.014195341005688533, 0.014172618015436456, 0.01418804400600493, 0.01742091801133938, 0.014156008983263746, 0.014106856018770486, 0.014151934999972582, 0.014115377998678014, 0.01414006101549603, 0.01560432999394834, 0.014806577004492283, 0.014092680998146534, 0.014170287002343684, 0.01409183701616712, 0.01409212700673379, 0.014083928021136671, 0.014135984994936734, 0.014095002989051864, 0.014133669988950714, 0.014087072981055826, 0.01416442499612458, 0.014081038010772318, 0.01413412400870584, 0.014111840020632371, 0.014060706016607583, 0.01411530197947286, 0.014173556992318481, 0.014098499988904223, 0.014159414975438267, 0.014106572984019294, 0.01414663001196459, 0.014102966990321875, 0.014150572009384632, 0.014043943985598162, 0.014155377983115613, 0.01408012499450706, 0.014181446022121236, 0.014113595010712743, 0.014161375002004206, 0.014099198975600302, 0.01413764400058426, 0.0141002630116418, 0.014127786009339616, 0.014086973009398207, 0.014151501003652811, 0.014146617002552375, 0.014130730007309467];[0.10382466699229553, 0.10659706601290964, 0.09760990799986757, 0.10378379499888979, 0.1000141259864904, 0.10570144600933418, 0.09725525398971513, 0.10846930800471455, 0.09769653898547404, 0.1049905419931747, 0.09922902099788189, 0.10367319398210384, 0.09743311398779042, 0.10873778301174752, 0.09641626998200081, 0.10510959799285047, 0.09595627800445072, 0.10612289397977293, 0.10435615299502388, 0.10313598799984902, 0.09624885799712501, 0.10446757500176318, 0.09800259800977074, 0.10583759500877932, 0.09916389000136405, 0.10711678699590266, 0.09727216398459859, 0.10476947500137612, 0.10074023401830345, 0.10427721700398251, 0.09773833700455725, 0.10284557699924335, 0.09754102799342945, 0.10633516000234522, 0.09631543300929479, 0.10500390900415368, 0.09632797801168635, 0.10064588201930746, 0.09700905598583631, 0.10187672299798578, 0.09645794599782676, 0.10571410498232581, 0.09642718400573358, 0.10648763799690641, 0.09518880100222304, 0.10682092400384136, 0.10022789798676968, 0.10593532098573633, 0.0967523530125618, 0.10819130099844187];[0.43327814899384975, 0.42485306403250434, 0.4255051499931142, 0.464953083981527, 0.4625125320162624, 0.46180306101450697, 0.4627237410459202, 0.463131943019107, 0.46232141798827797, 0.4616685019573197, 0.4611823720042594, 0.45999042500625364, 0.4617328850144986, 0.46310510201146826, 0.46379890796379186, 0.46190740197198465, 0.4632511230011005, 0.461946100986097, 0.46318396501010284, 0.4754912499920465, 0.45975939198979177, 0.4587089919950813, 0.46310209200601093, 0.4619870360183995, 0.46255769400158897, 0.46530330399400555, 0.4623983259953093, 0.4604280260100495, 0.456826498004375, 0.46269908899557777, 0.4599468929809518, 0.45732148096431047, 0.46053854702040553, 0.4646866630355362, 0.4650275770400185, 0.46308783601853065, 0.46042913501150906, 0.4761014280084055, 0.46373092802241445, 0.4567211090179626, 0.46613440598594025, 0.477213000995107, 0.46049334399867803, 0.46376120299100876, 0.4603609899932053, 0.4602911149850115, 0.4592667190008797, 0.4745686650276184, 0.47160341002745554, 0.4652775209979154];[0.4609469249844551, 0.4575484909582883, 0.4629550479876343, 0.45815542395575903, 0.4613235809665639, 0.46400558602181263, 0.4597153780050576, 0.45815753494389355, 0.4618260099668987, 0.45559921200037934, 0.4615178779931739, 0.46041939000133425, 0.4553872880060226, 0.4556518210156355, 0.4598625499638729, 0.4599856200220529, 0.4563172470079735, 0.4654389540082775, 0.46211031198618, 0.4561287929827813, 0.46163260398316197, 0.4603294229891617, 0.45913020402076654, 0.45701954400283284, 0.4635127859946806, 0.46344493399374187, 0.45649370696628466, 0.46159925797837786, 0.4609595499932766, 0.4551152740023099, 0.4619662660115864, 0.46531114596291445, 0.4614856079861056, 0.46186990197747946, 0.46034813302685507, 0.46278482998604886, 0.45895771600771695, 0.46491349599091336, 0.45962909996160306, 0.45575143696623854, 0.46147139999084175, 0.4626308870210778, 0.463637117005419, 0.4599590200232342, 0.46180024099885486, 0.45862991901231, 0.46249725099187344, 0.46024472001590766, 0.45919308700831607, 0.46045941702323034]
features.5.conv.2;0.008715218980796635;0.0305471750034485;0.0647183439868968;0.07034058100543916;3.505038148870043;0.9200712172379182;3.809529179047981;[0.0088686489907559, 0.009369128005346283, 0.008883498987415805, 0.009237329999450594, 0.008813492022454739, 0.009191491000819951, 0.008798157999990508, 0.00911156798247248, 0.008740997000131756, 0.009039085998665541, 0.008865701995091513, 0.009103956981562078, 0.00881598301930353, 0.009114681975916028, 0.00876071400125511, 0.009250723000150174, 0.008874252991518006, 0.009177761996397749, 0.008770358021138236, 0.009249736001947895, 0.008756141003686935, 0.009177025000099093, 0.008766573999309912, 0.009257358993636444, 0.008781039010500535, 0.009130099992034957, 0.008871225989423692, 0.009124495991272852, 0.008718459983356297, 0.009156303975032642, 0.00876638398040086, 0.0092613419983536, 0.008715218980796635, 0.009271465009078383, 0.008774963993346319, 0.009216634993208572, 0.008805615012533963, 0.00919921399326995, 0.00874929697602056, 0.009224534005625173, 0.008749653992708772, 0.009174550999887288, 0.008802520984318107, 0.009271513001294807, 0.00876028899801895, 0.009078394999960437, 0.00878877000650391, 0.00922430501668714, 0.008747173007577658, 0.009089784987736493];[0.030558514990843832, 0.031834938999963924, 0.03055877098813653, 0.03193425800418481, 0.03060013201320544, 0.03193321800790727, 0.03096441100933589, 0.03184064899687655, 0.030645430990261957, 0.03181852801935747, 0.0305471750034485, 0.03209113399498165, 0.03064083302160725, 0.03197103601996787, 0.030592403025366366, 0.03190764400642365, 0.030598962010117248, 0.03179018999799155, 0.03060190798714757, 0.031875847023911774, 0.030626790976384655, 0.031822332995943725, 0.030858710000757128, 0.03182582798763178, 0.030584226973587647, 0.0319261499971617, 0.03061412798706442, 0.03193997801281512, 0.030725612014066428, 0.03192090499214828, 0.031060611974680796, 0.03189480700530112, 0.030609301989898086, 0.03215696397819556, 0.030692772998008877, 0.03195079098804854, 0.03069640402100049, 0.03182889797608368, 0.03056844399543479, 0.032018223020713776, 0.030625553015852347, 0.03188481001416221, 0.030655529000796378, 0.03189876800752245, 0.030932504014344886, 0.03201025098678656, 0.03073591901920736, 0.0319009379891213, 0.030594101001042873, 0.03194707099464722];[0.0647183439868968, 0.06796152298920788, 0.07197459097369574, 0.07249342600698583, 0.07177916198270395, 0.07181355997454375, 0.07225954800378531, 0.07188405600027181, 0.07245612496626563, 0.07205690897535533, 0.07196245301747695, 0.07245056799729355, 0.0719036640075501, 0.0718129470187705, 0.0719692469574511, 0.0719234409625642, 0.07194667504518293, 0.07194126298418269, 0.07190313696628436, 0.0718307460192591, 0.07201407800312154, 0.07200237101642415, 0.07228841600590385, 0.07182794698746875, 0.07176474604057148, 0.0719197980070021, 0.07187698199413717, 0.07198652296210639, 0.07190686400281265, 0.07181053896783851, 0.07199337499332614, 0.07227530298405327, 0.07188671300536953, 0.07198847996187396, 0.07237469201209024, 0.07193717901827767, 0.07185799197759479, 0.07200659601949155, 0.07182356200064532, 0.07186429598368704, 0.07240401199669577, 0.07193545703194104, 0.0719277230091393, 0.07226041602552868, 0.07181751099415123, 0.07199909497285262, 0.07188795797992498, 0.07195590899209492, 0.07179291202919558, 0.07718871399993077];[0.07034058100543916, 0.07206337299430743, 0.07174647500505671, 0.07199891898198985, 0.07187854102812707, 0.07045068999286741, 0.07189805101370439, 0.07192187901819125, 0.07196642298367806, 0.07194847898790613, 0.07179260696284473, 0.07183409901335835, 0.07193723903037608, 0.0704440189874731, 0.071847928018542, 0.07197678802185692, 0.07191312898066826, 0.07193917702534236, 0.07193079698481597, 0.0719945200253278, 0.07184603900532238, 0.07178960499004461, 0.07063554902561009, 0.07056830899091437, 0.07185559498611838, 0.07201231102226302, 0.07048360496992245, 0.07177997499820776, 0.0704772399913054, 0.07191425398923457, 0.07064559697755612, 0.07051035601762123, 0.07190547298523597, 0.07198378301109187, 0.07200010094675235, 0.07199741894146428, 0.07188810498337261, 0.07152166799642146, 0.07084704199223779, 0.07185921698692255, 0.07207122896215878, 0.07178163598291576, 0.07062622605008073, 0.0706118369998876, 0.07115079197683372, 0.07193788498989306, 0.07176927596447058, 0.07191333602531813, 0.07154748801258393, 0.07060991000616923]
features.7.conv.1.0;0.008579130022553727;0.03440045999013819;0.18249561000266112;0.19450269502704032;4.0097841971974555;0.9382677704146468;4.2736032544583935;[0.008637292979983613, 0.008691307011758909, 0.008616027975222096, 0.00865216099191457, 0.00861339399125427, 0.008746587001951411, 0.008632206008769572, 0.008623847010312602, 0.008629379997728392, 0.00859560800017789, 0.008617184008471668, 0.008643604989629239, 0.008633415010990575, 0.0086131620046217, 0.008599913999205455, 0.008621938992291689, 0.008600637986091897, 0.00871018398902379, 0.008595890016295016, 0.008648277987958863, 0.008612017991254106, 0.00864820199785754, 0.008591567020630464, 0.008666987007018179, 0.00860401801764965, 0.00865760599845089, 0.008596456988016143, 0.008647591021144763, 0.00868504898971878, 0.008683902997290716, 0.00861602500663139, 0.00862119099474512, 0.008579130022553727, 0.00864814201486297, 0.008597740990808234, 0.008597410982474685, 0.008580241992603987, 0.008619433996500447, 0.008602231013355777, 0.00869354497990571, 0.008600407978519797, 0.008742053003516048, 0.008596150000812486, 0.008647237002151087, 0.00858340397826396, 0.008591815014369786, 0.008585721021518111, 0.008619514002930373, 0.00858877197606489, 0.008623264002380893];[0.036790703976294026, 0.04074763899552636, 0.03525149999768473, 0.041726709983777255, 0.03440064599271864, 0.041537773999152705, 0.03480989401577972, 0.041287697007646784, 0.035060168011114, 0.04172845798893832, 0.035092890000669286, 0.042002916015917435, 0.03487433199188672, 0.04135043401038274, 0.0352046070038341, 0.04161201900569722, 0.03508493001572788, 0.041680458991322666, 0.03459826501784846, 0.0413775040069595, 0.03533836599672213, 0.04210211301688105, 0.03520451902295463, 0.04155605399864726, 0.03543268999783322, 0.04124679398955777, 0.03476766499807127, 0.04128422000212595, 0.03440045999013819, 0.040757512993877754, 0.03510201899916865, 0.041272726986790076, 0.034451903018634766, 0.04143598899827339, 0.03588183000101708, 0.04167027899529785, 0.03449002798879519, 0.04159265401540324, 0.03469182300614193, 0.04090614500455558, 0.0351608149940148, 0.04140420298790559, 0.03562653801054694, 0.04104814902530052, 0.03560719999950379, 0.041693122999276966, 0.03518540400546044, 0.04121666101855226, 0.034519244014518335, 0.041428246011491865];[0.18249561000266112, 0.18751839999458753, 0.19688041100744158, 0.20040215301560238, 0.20189319300698116, 0.20472375603276305, 0.20427066698903218, 0.20678563200635836, 0.20114565195399337, 0.20529607401113026, 0.2018772620067466, 0.20158810500288382, 0.20417500199982896, 0.20102699694689363, 0.20129876403370872, 0.20071704397560097, 0.2008456110197585, 0.20021730303415097, 0.19954320599208586, 0.20092879605363123, 0.20078206699690782, 0.20037481296458282, 0.20112277902080677, 0.20137812398024835, 0.20117708801990375, 0.2008511650201399, 0.19989651805371977, 0.20180627502850257, 0.20009836301323958, 0.20138725906144828, 0.1998927189852111, 0.20214140598545782, 0.2001793899689801, 0.2064883930142969, 0.20315484498860314, 0.20142503004171886, 0.20182622800348327, 0.20037481101462618, 0.20105581200914457, 0.20260256400797516, 0.20147085102507845, 0.20163885096553713, 0.20151304101455025, 0.2025482510216534, 0.200686208991101, 0.20473391597624868, 0.2013005840126425, 0.20151985200936906, 0.2006810130260419, 0.2004455979913473];[0.19695252800011076, 0.19691259201499633, 0.20273249701131135, 0.20105686501483433, 0.19950207899091765, 0.19617526401998475, 0.19964243299909867, 0.19648544801748358, 0.19694514098227955, 0.20324798600631766, 0.19905132899293676, 0.19639517102041282, 0.19928955397335812, 0.19755505697685294, 0.19909307500347495, 0.1999451910087373, 0.20064311200985685, 0.1993896680069156, 0.1990592359798029, 0.19623302400577813, 0.19675485201878473, 0.1993489009910263, 0.20228372400742956, 0.19939430404338054, 0.19644749397411942, 0.19735239798319526, 0.19921054400037974, 0.1963960290304385, 0.20014313902356662, 0.19648097199387848, 0.19869157299399376, 0.19805630599148571, 0.1992504520167131, 0.19642457098234445, 0.19663134097936563, 0.19952620202093385, 0.19689829502021894, 0.19823184801498428, 0.19746994800516404, 0.19450269502704032, 0.20155306399101391, 0.1965057600173168, 0.19974553800420836, 0.19766884396085516, 0.19646261300658807, 0.19657141296193004, 0.19645667797885835, 0.19878714601509273, 0.1975634580012411, 0.19665834197076038]
features.7.conv.2;0.0026522230182308704;0.006343166984152049;0.039878684998257086;0.03983219701331109;2.3916416306435546;1.0011670956771594;2.3888536099220476;[0.0030911400099284947, 0.0030525829934049398, 0.0030764710099902004, 0.003064702992560342, 0.003080391004914418, 0.0031414219993166625, 0.003065103985136375, 0.0031124369997996837, 0.0032158349931705743, 0.002705740014789626, 0.0028143929957877845, 0.0027073000092059374, 0.002721644996199757, 0.002676668023923412, 0.0026912830071523786, 0.0027288220007903874, 0.0027187840023543686, 0.0026861969963647425, 0.0026911259919870645, 0.0026797630125656724, 0.002718699019169435, 0.0026788169925566763, 0.002693468995857984, 0.0027315039769746363, 0.0026892189926002175, 0.00270615701447241, 0.0026780559855978936, 0.0026769920077640563, 0.002713125984882936, 0.0027068080089520663, 0.0027046010072808713, 0.0026638410054147243, 0.0027115940174553543, 0.002654591982718557, 0.0026940169918816537, 0.002662668004631996, 0.0026999640103895217, 0.0026832260191440582, 0.0026925049896817654, 0.002677128999494016, 0.002684835984837264, 0.002686059015104547, 0.002714151982218027, 0.002708352985791862, 0.002713858993956819, 0.0026778480096254498, 0.0027177970041520894, 0.002655593998497352, 0.0026933889894280583, 0.0026522230182308704];[0.006476734997704625, 0.00646488499478437, 0.006378958001732826, 0.006439117016270757, 0.006396730983396992, 0.006610019016079605, 0.006371177994878963, 0.006497937982203439, 0.00636214399128221, 0.006616897997446358, 0.0064192640129476786, 0.006560431007528678, 0.006462096993345767, 0.006655884004430845, 0.006431443995097652, 0.0065450280089862645, 0.0064970220264513046, 0.006556032982189208, 0.006368545989971608, 0.006579000997589901, 0.006430434994399548, 0.006547590979607776, 0.006397279998054728, 0.006846403994131833, 0.006458216987084597, 0.006518056005006656, 0.006422868988011032, 0.006560336012626067, 0.006430060020647943, 0.0065177149954251945, 0.006343166984152049, 0.0067889129859395325, 0.006357433012453839, 0.006569107994437218, 0.006400332989869639, 0.006534722982905805, 0.006358743004966527, 0.006572108977707103, 0.006366888992488384, 0.006535291991895065, 0.006461350014433265, 0.0065666669979691505, 0.006420368008548394, 0.006542761024320498, 0.006448639003792778, 0.006529454985866323, 0.006665833992883563, 0.006529093981953338, 0.006513433996587992, 0.006536263012094423];[0.0409916490316391, 0.03991374000906944, 0.040988529013702646, 0.041164609021507204, 0.04103311599465087, 0.041006863000802696, 0.04098216301645152, 0.0410357560031116, 0.04101833701133728, 0.04095949899055995, 0.04082956997444853, 0.040998879994731396, 0.04084515798604116, 0.04097580601228401, 0.04099054395919666, 0.040983262995723635, 0.040973755007144064, 0.04051579104270786, 0.04070685096667148, 0.04097606102004647, 0.04101967901806347, 0.04102086499915458, 0.040658539975993335, 0.041606849001254886, 0.04102700998191722, 0.043566976964939386, 0.04101444798288867, 0.04129189197556116, 0.04099985398352146, 0.041056822024984285, 0.04099758903612383, 0.04336628396413289, 0.040766338002868, 0.041010707995155826, 0.040976193035021424, 0.039878684998257086, 0.04106325897737406, 0.04100341800949536, 0.04048428899841383, 0.041003730992088094, 0.04100953703164123, 0.041024115023901686, 0.040537354972912, 0.04102348902961239, 0.04098532098578289, 0.04107529699103907, 0.04100072500295937, 0.04098743901704438, 0.04098099799011834, 0.04060843901243061];[0.03989097199519165, 0.039908384991576895, 0.04029161197831854, 0.039877478004200384, 0.03987833601422608, 0.04071958898566663, 0.03988265900989063, 0.03988954599481076, 0.039905109006213024, 0.03994204197078943, 0.03988733299775049, 0.039906618010718375, 0.03990873700240627, 0.03983219701331109, 0.03987663995940238, 0.03988014499191195, 0.039887419959995896, 0.03988089901395142, 0.039903574011987075, 0.03993978298967704, 0.039901634969282895, 0.039878437994048, 0.03990410198457539, 0.04250100997160189, 0.03986875296686776, 0.03988298599142581, 0.03988531499635428, 0.03986199400969781, 0.03988032499910332, 0.0399602249963209, 0.04003151704091579, 0.03986192401498556, 0.03987424497609027, 0.03989029600052163, 0.039873829984571785, 0.039890045969514176, 0.039918855036376044, 0.040004359994782135, 0.039970498968614265, 0.040231982013210654, 0.039899773022625595, 0.03989329098840244, 0.03989641499356367, 0.039881661999970675, 0.03986273301416077, 0.03990410402184352, 0.039898379967780784, 0.03988079298869707, 0.0398915040132124, 0.03985594102414325]
features.8.conv.0.0;0.004867748997639865;0.020217148994561285;0.06638314996962436;0.07032381003955379;4.153285020317112;0.9439640703808141;4.399833797319842;[0.006264708994422108, 0.0058834349911194295, 0.005703064991394058, 0.004867748997639865, 0.005004206992452964, 0.005024123995099217, 0.0050398450111970305, 0.005013770016375929, 0.005002544989110902, 0.00504984799772501, 0.005013381014578044, 0.005080136994365603, 0.005062173004262149, 0.005012374022044241, 0.0050305350159760565, 0.005009269021684304, 0.005030864995205775, 0.005006780003895983, 0.004947300010826439, 0.005064491007942706, 0.005025699007092044, 0.005101899994770065, 0.004999510012567043, 0.005089185986435041, 0.005045793019235134, 0.005080284987343475, 0.005054723005741835, 0.005168475996470079, 0.005027909006457776, 0.005007904983358458, 0.005011900007957593, 0.00502934999531135, 0.005065261997515336, 0.00505519300349988, 0.005000750010367483, 0.0050155910139437765, 0.004987084015738219, 0.0050197439850308, 0.004946744011249393, 0.005032485991250724, 0.00503346198820509, 0.005129382014274597, 0.0051456569926813245, 0.00510580200352706, 0.005082407005829737, 0.005141105997608975, 0.005135824991157278, 0.0051041439874097705, 0.00503523598308675, 0.005039437994128093];[0.020362129987915978, 0.020579699979862198, 0.0210431509767659, 0.020608449005521834, 0.05611749700619839, 0.02068164900992997, 0.020600324001861736, 0.02087347800261341, 0.02035875798901543, 0.020562241988955066, 0.022131241974420846, 0.02057856399915181, 0.02069406199734658, 0.020582438010023907, 0.020217148994561285, 0.02081245102453977, 0.020943512994563207, 0.0202850759960711, 0.020872829016298056, 0.020640103990444914, 0.020256865012925118, 0.0206742369919084, 0.0204806920082774, 0.020676710992120206, 0.02053860400337726, 0.021339978004107252, 0.02111809400958009, 0.020711854012915865, 0.020534661976853386, 0.020923657022649422, 0.021045968984253705, 0.020844824000960216, 0.020342420990346, 0.021001635992433876, 0.021110293018864468, 0.02062633997411467, 0.02067873300984502, 0.020515677984803915, 0.020656353008234873, 0.020643169002141804, 0.020574303984176368, 0.02406828899984248, 0.0202647129772231, 0.02064948799670674, 0.02085766100208275, 0.021528397977817804, 0.020482638996327296, 0.020559742988552898, 0.021442387980641797, 0.020410981989698485];[0.06678798503708094, 0.06638314996962436, 0.07069208298344165, 0.07315158299752511, 0.07311162498081103, 0.07216412702109665, 0.07316425401950255, 0.07238661797600798, 0.07285021498682909, 0.07266251399414614, 0.07332557300105691, 0.07319101798930205, 0.07257921001291834, 0.0726716429926455, 0.07330666697816923, 0.0731285089859739, 0.07232582100550644, 0.07387307300814427, 0.07299821099149995, 0.07279775603092276, 0.07268882601056248, 0.07292932897689752, 0.07286718400428072, 0.07216008001705632, 0.07263211402460001, 0.0730768230278045, 0.07386708402191289, 0.07262637701933272, 0.07281629397766665, 0.07231272000353783, 0.07238931400934234, 0.07220607096678577, 0.0730771679955069, 0.07288490299833938, 0.07278613996459171, 0.07264540897449479, 0.07273721799720079, 0.07345365703804418, 0.07334042899310589, 0.07227135699940845, 0.07348836399614811, 0.0727864449727349, 0.07234491998679005, 0.0728041059919633, 0.07237055496079847, 0.07201644097222015, 0.0724206349987071, 0.07269197900313884, 0.07202344201505184, 0.0722340940264985];[0.07154392500524409, 0.07136692499625497, 0.07047008801600896, 0.07060062600066885, 0.07089033297961578, 0.07069871100247838, 0.070569961972069, 0.07169263597461395, 0.07277294297819026, 0.07117809599731117, 0.07108725703437813, 0.07107901095878333, 0.07129937698482536, 0.07117427096818574, 0.07107925898162648, 0.07166075403802097, 0.07142270600888878, 0.07149030102300458, 0.07046727300621569, 0.07148760999552906, 0.07181429298361763, 0.07083915002294816, 0.07066716000554152, 0.07101486099418253, 0.07154929800890386, 0.07087951299035922, 0.07105095099541359, 0.07114716598880477, 0.0712833120196592, 0.07099543901858851, 0.07083549498929642, 0.07166578297619708, 0.0709059169748798, 0.0722149460343644, 0.07292447000509128, 0.07050368998898193, 0.07036544795846567, 0.0716183890181128, 0.070696698006941, 0.07131191299413331, 0.07088850197033025, 0.07162566101760603, 0.07101381101529114, 0.07032381003955379, 0.07107663003262132, 0.07141131500247866, 0.07131073396885768, 0.07072618897655047, 0.07075187598820776, 0.07185524099622853]
features.8.conv.1.0;0.006954680982744321;0.03191254602279514;0.17179064502124675;0.1809996040246915;4.588642685692598;0.9491216621546393;4.834620121592985;[0.007414691994199529, 0.00711480900645256, 0.00700354902073741, 0.007031316985376179, 0.007178273022873327, 0.007003498001722619, 0.007025683007668704, 0.007017543015535921, 0.00708556899917312, 0.0070190449769143015, 0.007014803995843977, 0.007026807987131178, 0.007148305012378842, 0.007030801003566012, 0.007019528973614797, 0.007019838987616822, 0.007126250013243407, 0.007017127994913608, 0.007004426006460562, 0.0070610799884889275, 0.007214375014882535, 0.00710626901127398, 0.00700194900855422, 0.007018144999165088, 0.007163013011449948, 0.006992743001319468, 0.006992677983362228, 0.007065265002893284, 0.007134751009289175, 0.007067022001137957, 0.006956481985980645, 0.007131443009711802, 0.007136886997614056, 0.007088349986588582, 0.007006144005572423, 0.007010555011220276, 0.0071223090053536, 0.006996231997618452, 0.007007634005276486, 0.00701612199191004, 0.007163745991420001, 0.007005553983617574, 0.006991336995270103, 0.007057618000544608, 0.007200705993454903, 0.007073940010741353, 0.006954680982744321, 0.006995163013925776, 0.007136450003599748, 0.007107687008101493];[0.033037101005902514, 0.03312670698505826, 0.032102519006002694, 0.03255652097868733, 0.03199228600715287, 0.032370358996558934, 0.03191254602279514, 0.03322244301671162, 0.032761034002760425, 0.03280372900189832, 0.03221386898076162, 0.03290971601381898, 0.03235346998553723, 0.03328735998366028, 0.032982434990117326, 0.03269821300636977, 0.033144248998723924, 0.03232735302299261, 0.03238701599184424, 0.032707057980587706, 0.03246511300676502, 0.0335568510054145, 0.03336047299671918, 0.03238099900772795, 0.03316802199697122, 0.032556787016801536, 0.03222378698410466, 0.03228321802453138, 0.03262866000295617, 0.03241133800474927, 0.032894967996980995, 0.03257015300914645, 0.032126070000231266, 0.03263188598793931, 0.03308371498133056, 0.03213026898447424, 0.032333330978872254, 0.03311543201562017, 0.03282434897846542, 0.03335875301854685, 0.03308333898894489, 0.03226957700098865, 0.033152315008919686, 0.03235244800453074, 0.03218458199989982, 0.03225525401649065, 0.03265753900632262, 0.032299971993779764, 0.03238118899753317, 0.03269041399471462];[0.17511347404797561, 0.17179064502124675, 0.1833106650155969, 0.18199954298324883, 0.18499988797702827, 0.1872651459707413, 0.18309104401851073, 0.1849630740180146, 0.19168991901096888, 0.18525872996542603, 0.1826805349555798, 0.18347805997473188, 0.18318737001391128, 0.1878474190016277, 0.18523093702970073, 0.18348671804415062, 0.18438717102981173, 0.1854554469755385, 0.18301440199138597, 0.18477982896729372, 0.18272802897263318, 0.19069825200131163, 0.1849688870133832, 0.184965423977701, 0.18583345698425546, 0.18958903301972896, 0.18858189298771322, 0.1878385259769857, 0.18276484901434742, 0.18563583996728994, 0.18415540899150074, 0.18186863302253187, 0.18444318199180998, 0.19342369298101403, 0.184395042975666, 0.18391045802854933, 0.18248444399796426, 0.18668472999706864, 0.18271453195484355, 0.1828899430402089, 0.1829245460103266, 0.18486235401360318, 0.18513510798220523, 0.18576372199459001, 0.1833154099585954, 0.18436502298573032, 0.18463992699980736, 0.18245166400447488, 0.18521206997684203, 0.18223256300552748];[0.18203580001136288, 0.1826023760077078, 0.1833420819893945, 0.18208856094861403, 0.18243757699383423, 0.1812808579998091, 0.18488421599613503, 0.18312652400345542, 0.18912846298189834, 0.18962455101427622, 0.1823341500130482, 0.18379085799097084, 0.18594829097855836, 0.18252151703927666, 0.18915871999342926, 0.18285369503428228, 0.18240703202900477, 0.1821445969690103, 0.18297057400923222, 0.1826777070236858, 0.18489459599368274, 0.1828953200019896, 0.18257313000503927, 0.18335488802404143, 0.1890337310032919, 0.1809996040246915, 0.18265036202501506, 0.18282882598577999, 0.1822830240125768, 0.18648973101517186, 0.18303261999972165, 0.18352658100775443, 0.18232246799743734, 0.1829187749826815, 0.18359492998570204, 0.1889279439637903, 0.18336949401418678, 0.18442896803026088, 0.18282382999313995, 0.1823764280125033, 0.19167685700813308, 0.18355402699671686, 0.1901945129793603, 0.18254179001087323, 0.18321577802998945, 0.18131020199507475, 0.18262208698433824, 0.1826179539784789, 0.18269516903092153, 0.2039687249925919]
features.8.conv.2;0.0053790830133948475;0.014998355996794999;0.06592308401013725;0.073017469025217;2.788273755851415;0.9028398942090191;3.088336895318777;[0.005428511998616159, 0.005449655000120401, 0.005437856016214937, 0.005426735995570198, 0.005411877005826682, 0.005437958985567093, 0.0054430919990409166, 0.005429304001154378, 0.006464499980211258, 0.005473261000588536, 0.00542351498734206, 0.005638818023726344, 0.005416848987806588, 0.005418699001893401, 0.005399530986323953, 0.005426930001704022, 0.005415867024566978, 0.005471717013278976, 0.005411446996731684, 0.0054115200182422996, 0.005446805997053161, 0.005409826000686735, 0.005396484019001946, 0.005418223998276517, 0.005423611000878736, 0.005391620012233034, 0.00539830801426433, 0.005419711000286043, 0.005433081998489797, 0.005433426995296031, 0.005440120003186166, 0.0054164100147318095, 0.00543407499208115, 0.005428297008620575, 0.005403496004873887, 0.005417965003289282, 0.005471732991281897, 0.005414205021224916, 0.0054094590013846755, 0.005407983000623062, 0.0054320599883794785, 0.00543844499043189, 0.005477854021592066, 0.005418090004241094, 0.0053790830133948475, 0.00540690598427318, 0.005421236011898145, 0.005420547007815912, 0.0054324420052580535, 0.005413483013398945];[0.014998355996794999, 0.015384227008325979, 0.01534500898560509, 0.015268922987161204, 0.015321965998737141, 0.015386884013423696, 0.015114864014321938, 0.015172368992352858, 0.015154577005887404, 0.015349438006523997, 0.015098525997018442, 0.015323122002882883, 0.015273676021024585, 0.015294131997507066, 0.015067070024088025, 0.015303634019801393, 0.015150671999435872, 0.015345820022048429, 0.015273144003003836, 0.015368004009360448, 0.015212058002362028, 0.015596053999615833, 0.015051451977342367, 0.015335449978010729, 0.01653347400133498, 0.015332455019233748, 0.015321458980906755, 0.01585819199681282, 0.015245276998030022, 0.015206905984086916, 0.015264921996276826, 0.015940376004436985, 0.015180418995441869, 0.016309622005792335, 0.01523999500204809, 0.015273069991962984, 0.015189134021056816, 0.01538435701513663, 0.015200747991912067, 0.015196081018075347, 0.015669918997446075, 0.015357569995103404, 0.015150952007388696, 0.01536497101187706, 0.015267875016434118, 0.01623068901244551, 0.015142585994908586, 0.01521728199440986, 0.015253402991220355, 0.015244326990796253];[0.06592308401013725, 0.0685819769569207, 0.07428047197754495, 0.07364528201287612, 0.07374357205117121, 0.07372214400675148, 0.07376388300326653, 0.07338603801326826, 0.07402245499542914, 0.07364797900663689, 0.07384330601780675, 0.07370132597861812, 0.0736681749986019, 0.07387144901440479, 0.07366855800501071, 0.07370280096074566, 0.07382533702184446, 0.07305125499260612, 0.07377681299112737, 0.07484659299370833, 0.07310296499053948, 0.07305759002338164, 0.07307153899455443, 0.07314986400888301, 0.07373977400129661, 0.07308603500132449, 0.07381110201822594, 0.0732063319592271, 0.07364373799646273, 0.07309331599390134, 0.07412399203167297, 0.07368140196194872, 0.073044695018325, 0.07346679799957201, 0.07370897600776516, 0.07607002902659588, 0.07373921500402503, 0.07448821602156386, 0.0733354989788495, 0.07365371499327011, 0.07366524401004426, 0.0737086379667744, 0.0733874760044273, 0.07314188903546892, 0.07360495199100114, 0.07377483299933374, 0.07377608603565022, 0.0737955350195989, 0.07518413901561871, 0.07386714295716956];[0.07310457696439698, 0.07655735197477043, 0.073017469025217, 0.07320911495480686, 0.07308017599279992, 0.07309242902556434, 0.07312191600794904, 0.07335360301658511, 0.07330281104077585, 0.07317021500784904, 0.07305846601957455, 0.07316485303454101, 0.07309827901190147, 0.07309566100593656, 0.07316907501081005, 0.07319138498860411, 0.07315200101584196, 0.07342198496917263, 0.07337595999706537, 0.07309322399669327, 0.07313923400943168, 0.07311627402668819, 0.07314001402119175, 0.073056690976955, 0.07307835802203044, 0.07308840801124461, 0.07355956299579702, 0.07388929699664004, 0.07364066800801083, 0.07380617098533548, 0.07307065799250267, 0.0730622129922267, 0.07314544497057796, 0.07307400400168262, 0.07302278999122791, 0.07315211999230087, 0.07311483699595556, 0.07315165098407306, 0.07306281197816133, 0.07306471696938388, 0.07303823600523174, 0.07308391999686137, 0.07306264599901624, 0.07303130303625949, 0.07353612201404758, 0.07308302202727646, 0.07311313800164498, 0.07311019700136967, 0.07309223199263215, 0.07306869199965149]
features.11.conv.2;0.006188821018440649;0.017375780997099355;0.10275340100633912;0.10647296698880382;2.807607611421505;0.9650656303880794;2.9092400796539493;[0.006188821018440649, 0.0064067040220834315, 0.006642727006692439, 0.006345701985992491, 0.006239356996957213, 0.006305737013462931, 0.006676364020677283, 0.0064399999973829836, 0.00642405598773621, 0.006331713986583054, 0.006309952994342893, 0.0066824230016209185, 0.006390068010659888, 0.006709339009830728, 0.006258988985791802, 0.006326599017484114, 0.006227318983292207, 0.006655766017502174, 0.006260727997869253, 0.00632402699557133, 0.00630968899349682, 0.006368208996718749, 0.00663581897970289, 0.006374171993229538, 0.006288942997343838, 0.006347771995933726, 0.006261325994273648, 0.006641261978074908, 0.0063507320010103285, 0.00664100400172174, 0.006359666993375868, 0.006362520012771711, 0.006234259984921664, 0.0062993160099722445, 0.006266115990001708, 0.006363042019074783, 0.006641931977355853, 0.00630632700631395, 0.0062187569856178015, 0.006379294005455449, 0.006354079989250749, 0.006652180978562683, 0.00633954000659287, 0.00666325498605147, 0.006270241021411493, 0.006289865996222943, 0.006260993017349392, 0.006325321999611333, 0.006318698986433446, 0.006314898026175797];[0.017375780997099355, 0.017601498984731734, 0.01756913200370036, 0.017739954026183113, 0.017394101014360785, 0.0175839549920056, 0.017665484017925337, 0.017719469993608072, 0.017723267985275015, 0.01762293398496695, 0.017650766007136554, 0.017757169000105932, 0.01759069599211216, 0.019408571009989828, 0.01779848401201889, 0.017689379019429907, 0.01756970598944463, 0.017748710000887513, 0.017595117999007925, 0.017812251986470073, 0.019848367024678737, 0.01764346400159411, 0.01776567701017484, 0.017789598990930244, 0.01762960699852556, 0.01777932798722759, 0.017611135001061484, 0.01779312500730157, 0.017674396018264815, 0.017876283993246034, 0.017681469005765393, 0.017688905994873494, 0.017654110997682437, 0.01770794001640752, 0.01765274300123565, 0.017764000018360093, 0.017634932999499142, 0.01925219499389641, 0.017602200008695945, 0.017718354996759444, 0.01750357000855729, 0.01782447801087983, 0.017585911002242938, 0.017780162015696988, 0.017465226992499083, 0.01778205600567162, 0.017505008989246562, 0.01753373400424607, 0.01773073899676092, 0.01813506000326015];[0.10275340100633912, 0.10975409601815045, 0.10991566799930297, 0.11044766500708647, 0.10930048799491487, 0.11051692898035981, 0.11010268400423229, 0.10927945596631616, 0.10932544298702851, 0.1093318929488305, 0.10925691900774837, 0.10929765799664892, 0.10938179900404066, 0.10944111197022721, 0.10935790100484155, 0.10930446200654842, 0.10946056598913856, 0.10922462999587879, 0.10933666303753853, 0.10945060400990769, 0.10942690100637265, 0.1092753259872552, 0.10926254602964036, 0.10937505701440386, 0.10923619600362144, 0.10933624499011785, 0.10940525197656825, 0.10929173597833142, 0.10932745601166971, 0.10945662000449374, 0.10971389300539158, 0.10926836298312992, 0.1093250319827348, 0.10944626500713639, 0.10936850201687776, 0.10929606499848887, 0.1094252500042785, 0.10934736003400758, 0.10931345802964643, 0.10939919296652079, 0.11003321199677885, 0.11715569300577044, 0.10934344900306314, 0.10958028299501166, 0.10978631098987535, 0.10930140601703897, 0.1095711040252354, 0.10935068503022194, 0.10929035698063672, 0.10930292299599387];[0.10933293899870478, 0.10952678500325419, 0.10924622201127931, 0.10931454200181179, 0.10951662602019496, 0.10957132998737507, 0.10946838700328954, 0.1092835649906192, 0.10944606098928489, 0.10953286901349202, 0.10932966799009591, 0.10929420299362391, 0.10936124203726649, 0.1092082789982669, 0.1093866219453048, 0.11722165098763071, 0.10930911800824106, 0.10934065098990686, 0.10926295496756211, 0.10946761901141144, 0.10713108800700866, 0.10930861296947114, 0.10934315601480193, 0.10927751500275917, 0.10923348198411986, 0.10935272500501014, 0.10994201499852352, 0.1092575200018473, 0.10944626701530069, 0.10935876297298819, 0.10940518596908078, 0.10957995400531217, 0.10943253702134825, 0.1093120250152424, 0.10931835297378711, 0.1093584599730093, 0.10950833300012164, 0.10948791398550384, 0.10947802296141163, 0.1110237909888383, 0.10932428197702393, 0.10945512697799131, 0.10914641100680456, 0.10647296698880382, 0.10945161400013603, 0.10942664000322111, 0.10927324902149849, 0.10930188302882016, 0.10922481800662354, 0.10934325199923478]
features.12.conv.0.0;0.009476893988903612;0.036265796021325514;0.1335513980302494;0.1418017329997383;3.8267597024709494;0.9418178128365742;4.0631634381022;[0.009609378990717232, 0.009651422005845234, 0.009749833989189938, 0.009476893988903612, 0.010757305019069463, 0.009667640988482162, 0.009772933000931516, 0.009629723004763946, 0.009873889008304104, 0.009592428017640486, 0.009859928017249331, 0.009654413006501272, 0.009696599008748308, 0.009772083023563027, 0.009866240987321362, 0.0095960539765656, 0.009772386983968318, 0.009727611002745107, 0.009757927997270599, 0.009619188000215217, 0.009710360987810418, 0.010646240989444777, 0.009645794983953238, 0.009660145005909726, 0.009685035998700187, 0.009627983992686495, 0.009742866008309647, 0.009640689997468144, 0.00971971801482141, 0.009573382005328313, 0.009777897008461878, 0.009565974003635347, 0.00974984499043785, 0.009609788976376876, 0.009758934000274166, 0.0095159680058714, 0.009681524999905378, 0.009557630983181298, 0.009699373011244461, 0.009597347991075367, 0.009725612995680422, 0.009605686005670577, 0.009658850991399959, 0.009628803993109614, 0.009724841016577557, 0.009613905975129455, 0.009714746003737673, 0.00957516799098812, 0.009736347972648218, 0.009519711980829015];[0.036374018993228674, 0.0374431700038258, 0.03685314999893308, 0.03848271199967712, 0.037604298995574936, 0.037853832996916026, 0.036691098008304834, 0.037453772994922474, 0.03707266799756326, 0.03809379899757914, 0.03669345800881274, 0.03808858900447376, 0.036877332982840016, 0.03818359601427801, 0.03663396299816668, 0.037604684999678284, 0.037168957001995295, 0.037904802011325955, 0.036815751023823395, 0.037707745999796316, 0.03689456402207725, 0.03793520500767045, 0.03681188399787061, 0.037537277006777, 0.03700782099622302, 0.03813586599426344, 0.037038593989564106, 0.03788135800277814, 0.037426886992761865, 0.03743675001896918, 0.0369499460211955, 0.03791946099954657, 0.036561469984008, 0.03730124098365195, 0.03661653501330875, 0.03758120597922243, 0.03664189300616272, 0.03799855400575325, 0.03670661401702091, 0.03739864600356668, 0.03697005700087175, 0.03797051898436621, 0.03714757697889581, 0.03825033598695882, 0.0370564749755431, 0.03745535897905938, 0.036265796021325514, 0.037706475995946676, 0.03698323099524714, 0.03821791100199334];[0.1338003629934974, 0.1335513980302494, 0.1354553289420437, 0.14409214397892356, 0.1453288510092534, 0.14594936798675917, 0.14595234699663706, 0.14467502597835846, 0.14457967499038205, 0.14550148299895227, 0.1454841389786452, 0.14832242202828638, 0.1452395040250849, 0.14607959301793016, 0.14415341001586057, 0.14515747700352222, 0.14420956498361193, 0.1445770169957541, 0.14495396599522792, 0.1453457599855028, 0.14356045899330638, 0.14274331901106052, 0.14429441199172288, 0.14726791900466196, 0.14326069602975622, 0.14458717496017925, 0.1452254339819774, 0.14590260398108512, 0.14524747902760282, 0.14404216504772194, 0.14375144694349729, 0.14385272102663293, 0.14469316703616641, 0.14473364304285496, 0.14382485501118936, 0.14335112902335823, 0.14529640498221852, 0.1440790509514045, 0.14312546400469728, 0.1447946700209286, 0.14402722197701223, 0.14470052102115005, 0.14557430797140114, 0.14419591601472348, 0.1443450770166237, 0.14472591900266707, 0.14568600300117396, 0.14525602597859688, 0.14385854001739062, 0.1447997510258574];[0.1424169920210261, 0.14401787202223204, 0.142323210980976, 0.1430877210223116, 0.14281318100984208, 0.14327289897482842, 0.14331392195890658, 0.14224337800987996, 0.14243196899769828, 0.1420382910000626, 0.1420564380241558, 0.1423846080142539, 0.14354069298133254, 0.1435649920022115, 0.1440409159695264, 0.14252941301674582, 0.14269101902027614, 0.14216946304077283, 0.14243948602234013, 0.14240504999179393, 0.14198134501930326, 0.14321484896936454, 0.1445973179943394, 0.14228310799808241, 0.14305332998628728, 0.14266348999808542, 0.14215309696737677, 0.14267204701900482, 0.14269253102247603, 0.14306954099447466, 0.1447907819529064, 0.14265675796195865, 0.1433281349891331, 0.1419108789996244, 0.142502260976471, 0.14257725101197138, 0.14319250898552127, 0.14361630199709907, 0.14420755597529933, 0.1422985420213081, 0.14341172299464233, 0.1428149649873376, 0.14250050100963563, 0.1418017329997383, 0.1428115809976589, 0.14264488001936115, 0.14217840202036314, 0.14244021699414589, 0.1423625889874529, 0.1420211869990453]
features.12.conv.1.0;0.010345127986511216;0.055152230022940785;0.2706299940182362;0.27754009698401205;5.3312274236580315;0.9751023256067611;5.467351767765147;[0.010345127986511216, 0.01148269500117749, 0.010416559991426766, 0.01043481199303642, 0.010460265999427065, 0.010535094974329695, 0.010532554995734245, 0.010367868992034346, 0.010459760000230744, 0.010538597009144723, 0.010507804021472111, 0.010450603003846481, 0.010641820001183078, 0.010416748002171516, 0.010544371994910762, 0.010513165994780138, 0.010439637990202755, 0.010505540005397052, 0.01058113801991567, 0.010531917010666803, 0.010451178008224815, 0.010616023995680735, 0.010486401006346568, 0.010529094986850396, 0.010423500003525987, 0.010526550002396107, 0.010589889978291467, 0.01055756100686267, 0.010481353005161509, 0.010527201986405998, 0.010481364995939657, 0.010444451996590942, 0.010569096019025892, 0.01045286498265341, 0.01053084500017576, 0.010562907991698012, 0.010442714003147557, 0.010542734991759062, 0.010457955999299884, 0.010423878993606195, 0.010555625020060688, 0.010431706992676482, 0.010509576997719705, 0.010570143989752978, 0.010588058008579537, 0.010474117007106543, 0.010655182995833457, 0.010429482004838064, 0.010536957997828722, 0.010512317006941885];[0.05703533801715821, 0.057659851998323575, 0.05684768600622192, 0.05694984400179237, 0.057297271996503696, 0.05535667701042257, 0.056638193025719374, 0.056643929972779006, 0.0551974689878989, 0.05689773298217915, 0.05561421700986102, 0.05574412801070139, 0.05689924300531857, 0.05665183797827922, 0.05651552599738352, 0.056913312000688165, 0.055417077004676685, 0.05616116899182089, 0.05657302000327036, 0.056607267004437745, 0.06193310598609969, 0.05535372599842958, 0.05567442000028677, 0.05682309702388011, 0.05525586599833332, 0.05539574398426339, 0.05644184601260349, 0.05545064801117405, 0.0553896669880487, 0.05629329301882535, 0.055372592993080616, 0.05560890201013535, 0.05613696601358242, 0.05559968302259222, 0.05580267298500985, 0.05671825399622321, 0.055629973008763045, 0.055662956001469865, 0.056746898975688964, 0.05525467300321907, 0.055651745991781354, 0.056429938005749136, 0.055177093017846346, 0.05540687599568628, 0.057319694984471425, 0.05555690199253149, 0.05568328301887959, 0.05699993800953962, 0.055152230022940785, 0.05564796502585523];[0.27434415399329737, 0.2706299940182362, 0.27069004700751975, 0.27199436601949856, 0.29016117501305416, 0.284751619969029, 0.2809616489976179, 0.2877319510153029, 0.284279441984836, 0.2810102459625341, 0.28231543803121895, 0.2827753249730449, 0.28452106995973736, 0.28462278496590443, 0.28380596300121397, 0.2809018550324254, 0.28378057497320697, 0.2828702789847739, 0.2838087790296413, 0.2836812590539921, 0.2902327720366884, 0.2828698369557969, 0.280913214024622, 0.28037966100964695, 0.28287391300546005, 0.2829484949761536, 0.28339328002766706, 0.2863102709816303, 0.2835823659552261, 0.2807378540164791, 0.2844420459878165, 0.2828163669910282, 0.2856097600015346, 0.2819058890163433, 0.28105337198940106, 0.2780726389901247, 0.2824296150065493, 0.281812330998946, 0.2831522480410058, 0.28117209402262233, 0.2811739550088532, 0.2816399730218109, 0.282533259014599, 0.28538145500351675, 0.2814692000101786, 0.2818353280017618, 0.28498940999270417, 0.2844077090267092, 0.29033455898752436, 0.28141804900951684];[0.28093260602327064, 0.28044741600751877, 0.2836255610163789, 0.2815750199952163, 0.2804189329908695, 0.28416250500595197, 0.27954648999730125, 0.2834184290259145, 0.27929455996491015, 0.2858606920053717, 0.2810052029963117, 0.2779592969454825, 0.2825372080260422, 0.2868904010101687, 0.2811655520054046, 0.2896902210195549, 0.28328528197016567, 0.28235656599281356, 0.2859669149911497, 0.28324560800683685, 0.2800552319968119, 0.28167157000279985, 0.2826395200099796, 0.28090900101233274, 0.2818506429903209, 0.28001259500160813, 0.2818827989976853, 0.28494050999870524, 0.28352291698683985, 0.2833954920351971, 0.2840135559963528, 0.28134034902905114, 0.28765414998633787, 0.2797164750227239, 0.28300980798667297, 0.28083628800231963, 0.28180502000031993, 0.2846660249924753, 0.28049684601137415, 0.2828937850135844, 0.28265180802554823, 0.2901293799804989, 0.2829277699929662, 0.2782495759893209, 0.2813918490137439, 0.2804577079950832, 0.28162363296723925, 0.2809712679882068, 0.27802923100534827, 0.27754009698401205]
features.12.conv.2;0.009377356996992603;0.025684064981760457;0.14031921001151204;0.15250305499648675;2.7389449916429065;0.9201075349916407;2.9767661794746525;[0.009484884008998051, 0.009417602006578818, 0.00939418000052683, 0.009413978987140581, 0.009493499004747719, 0.009470271004829556, 0.00953042900073342, 0.009486667986493558, 0.00945538398809731, 0.009462460002396256, 0.009452391997911036, 0.009415806009201333, 0.009462245012400672, 0.009472258010646328, 0.00945637098629959, 0.009442479989957064, 0.009416936984052882, 0.009471876022871584, 0.009523646993329749, 0.009563234983943403, 0.009453288017539307, 0.009475839004153386, 0.009377356996992603, 0.00949179200688377, 0.00946372700855136, 0.009501013992121443, 0.0093934930046089, 0.009473001002334058, 0.009463384980335832, 0.009445558011066169, 0.009452817001147196, 0.009563339001033455, 0.009462146001169458, 0.009436174994334579, 0.009469737997278571, 0.009450533019844443, 0.009416427026735619, 0.009533439995720983, 0.009505491005256772, 0.00943640701007098, 0.009464158007176593, 0.00943512300727889, 0.009450856014154851, 0.009424118004972115, 0.009547771012876183, 0.00947627698769793, 0.009446803014725447, 0.009420217975275591, 0.009563230007188395, 0.00942204098100774];[0.029986514011397958, 0.025684064981760457, 0.025864294992061332, 0.02592441497836262, 0.02585235401056707, 0.02591329099959694, 0.025718393007991835, 0.025796636007726192, 0.025845109979854897, 0.02616347698494792, 0.02569431599113159, 0.026746838993858546, 0.02588265499798581, 0.027122714993311092, 0.02586120698833838, 0.026633614004822448, 0.02582605998031795, 0.02610865599126555, 0.026537096011452377, 0.026040743017802015, 0.025876385014271364, 0.026573101000394672, 0.025833506020717323, 0.026103852986125275, 0.026472797995666042, 0.02635109398397617, 0.02602723700692877, 0.02610765999997966, 0.025931484007742256, 0.026114596985280514, 0.025999917997978628, 0.02661138799157925, 0.02582227298989892, 0.026092476007761434, 0.02608112301095389, 0.02610276499763131, 0.025923055974999443, 0.026073476008605212, 0.02593880199128762, 0.02600069102481939, 0.025884639006108046, 0.025997189979534596, 0.026014750998001546, 0.02609286000370048, 0.02623295201919973, 0.025914158002706245, 0.026513254997553304, 0.02615407799021341, 0.02592028200160712, 0.026101475988980383];[0.14031921001151204, 0.16001596799469553, 0.15903782000532374, 0.1590065969794523, 0.15988817397737876, 0.15896738198352978, 0.15901841901359148, 0.1596566200023517, 0.15899989203899167, 0.15916240197839215, 0.15889989002607763, 0.15884385898243636, 0.16387763401144184, 0.15914635197259486, 0.15903551399242133, 0.1590227589767892, 0.15912404799018987, 0.15902837895555422, 0.1591151210013777, 0.1590497280121781, 0.15913672800525092, 0.15892967200488783, 0.1588961360102985, 0.15888868397451006, 0.16354445001343265, 0.15891859997645952, 0.1595353750162758, 0.1588601809926331, 0.15932329298811965, 0.15911637400859036, 0.15888932198868133, 0.159334942989517, 0.15911407599924132, 0.15894060701248236, 0.15896834401064552, 0.15894504298921674, 0.15902726299827918, 0.15932262799469754, 0.1589211410318967, 0.15904469400993548, 0.15930659996229224, 0.15925501100718975, 0.1589289039839059, 0.15888009502668865, 0.15897682603099383, 0.15906048499164172, 0.15887595195090398, 0.15912670199759305, 0.15901696498622186, 0.15911888497066684];[0.15918693100684322, 0.1590377339744009, 0.15895007399376482, 0.15903426299337298, 0.16709998704027385, 0.16086167501634918, 0.15885647101094946, 0.15889414001139812, 0.15950769500341266, 0.15906054902006872, 0.15898658501100726, 0.1588378850137815, 0.15250305499648675, 0.1589993290253915, 0.16632829801528715, 0.15901509698596783, 0.15899284096667543, 0.16024143501999788, 0.15963318501599133, 0.15963818298769183, 0.1590012590168044, 0.15880984303657897, 0.15594612597487867, 0.1589474210049957, 0.15910504898056388, 0.15545506498892792, 0.15580444401712157, 0.15563746902626008, 0.15533603299991228, 0.15625285499845631, 0.15892734000226483, 0.15894661197671667, 0.1552145820169244, 0.159008319984423, 0.1589427019644063, 0.15894846600713208, 0.15888228596304543, 0.15915303700603545, 0.1557926419773139, 0.158882990013808, 0.1589937870448921, 0.15899914901820011, 0.15884583501610905, 0.15887836497859098, 0.1553959749871865, 0.1591648050234653, 0.15902077601640485, 0.15908992500044405, 0.15900970995426178, 0.1587863149761688]
features.14.conv.1.0;0.006348057009745389;0.023642116982955486;0.08791268296772614;0.09503154599224217;3.7243076025720403;0.9250894747613895;4.025889067144192;[0.006458207004470751, 0.00636919098906219, 0.006429856002796441, 0.006409442983567715, 0.0064217970066238195, 0.006390706024831161, 0.006424627004889771, 0.006379675993230194, 0.006418325996492058, 0.006397254997864366, 0.0064375259971711785, 0.006399528996553272, 0.0064206009847112, 0.006382482999470085, 0.006433504982851446, 0.0064015449897851795, 0.006402835017070174, 0.0064441399881616235, 0.006396495009539649, 0.006457901006797329, 0.006414019997464493, 0.006394488998921588, 0.006391093978891149, 0.006366685003740713, 0.006420702993636951, 0.0063824910030234605, 0.006415697018383071, 0.006420724006602541, 0.006418359000235796, 0.006420435005566105, 0.006399934005457908, 0.006432048015994951, 0.006365917011862621, 0.006369615002768114, 0.006456709001213312, 0.006388305017026141, 0.006403822015272453, 0.006411122012650594, 0.006426865002140403, 0.006352527998387814, 0.006348057009745389, 0.0064148849924094975, 0.006435652991058305, 0.006388670997694135, 0.006357721984386444, 0.006401460006600246, 0.006419964978704229, 0.006439688993850723, 0.006430738983908668, 0.006364359986037016];[0.025269711011787876, 0.024753233010414988, 0.023642116982955486, 0.02465297601884231, 0.0239181479846593, 0.024582429003203288, 0.023846388008678332, 0.02461976499762386, 0.02381739200791344, 0.024718159984331578, 0.023931055999128148, 0.024605502985650674, 0.02379374101292342, 0.0246262040163856, 0.023646431014640257, 0.024614010995719582, 0.023847586009651423, 0.024688623001566157, 0.025148950022412464, 0.02460869200876914, 0.023886078008217737, 0.02485152200097218, 0.02382204498280771, 0.024620718002552167, 0.023795095010427758, 0.024538814002880827, 0.023815469990950078, 0.02462817801279016, 0.02384609600994736, 0.024634799017803743, 0.023958722013048828, 0.024484288005623966, 0.02375813401886262, 0.024680024973349646, 0.02422808899427764, 0.02457076800055802, 0.02380937701673247, 0.024547881999751553, 0.02384536899626255, 0.02467527997214347, 0.023825812997529283, 0.02458702598232776, 0.023863677022745833, 0.0246275830140803, 0.023729729000478983, 0.024589301989180967, 0.023823094001272693, 0.024911651998991147, 0.023838832014007494, 0.02471088501624763];[0.08905242700711824, 0.0879648240224924, 0.08791268296772614, 0.09739240500493906, 0.10690066398819908, 0.09739127600914799, 0.0972332569945138, 0.09734840202145278, 0.10481326797162183, 0.10401769299642183, 0.09730272996239364, 0.09759729998768307, 0.0972727440239396, 0.09762090799631551, 0.10758054102188908, 0.0974917080020532, 0.09784628599300049, 0.10509707298479043, 0.09745241398923099, 0.1056451230251696, 0.09732171799987555, 0.09779408000758849, 0.0975635499926284, 0.09756501400261186, 0.09764510300010443, 0.0974999499740079, 0.09774781699525192, 0.09762562796822749, 0.09742688102414832, 0.09736640096525662, 0.09744762399350293, 0.09885918602230959, 0.09767398203257471, 0.10544196699629538, 0.09745565999764949, 0.09727320502861403, 0.09743733899085782, 0.09764883198658936, 0.09739745201659389, 0.09714001303655095, 0.09744762899936177, 0.0974685070104897, 0.09741645102621987, 0.09766376903280616, 0.09746171502047218, 0.09716907099937089, 0.09752502798801288, 0.10550861101364717, 0.09748578400467522, 0.09756855698651634];[0.097926007991191, 0.09751853698980995, 0.09756517401547171, 0.09741415700409561, 0.097389964008471, 0.09762532098102383, 0.09725989800062962, 0.09758058900479227, 0.09537173999706283, 0.09511702001327649, 0.09734639702946879, 0.09729886599234305, 0.09503154599224217, 0.09531687697744928, 0.09596035798313096, 0.0992490989738144, 0.10054151399526745, 0.09545112799969502, 0.1056472210038919, 0.0989893370133359, 0.0971942619944457, 0.09752226900309324, 0.09724731501773931, 0.0973051059700083, 0.09607151697855443, 0.0971425749885384, 0.0953561429923866, 0.0967764729866758, 0.09694412900716998, 0.09745323797687888, 0.09751810299349017, 0.09808330700616352, 0.09659425995778292, 0.10217812002520077, 0.10779062702204101, 0.09735793602885678, 0.09753689300850965, 0.09776886101462878, 0.10056130905286409, 0.09748375703929923, 0.09757881399127655, 0.09786580799845979, 0.0974711749877315, 0.09737074800068513, 0.09730808596941642, 0.096708416036563, 0.09580927502247505, 0.09750441100914031, 0.09744170898920856, 0.10523463401477784]
features.14.conv.2;0.002416447998257354;0.004756883980007842;0.10685965200536884;0.10534240599372424;1.9685439055333769;1.0144029937168417;1.9405935488424555;[0.002471649000653997, 0.0024206289963331074, 0.0024272729933727533, 0.0024590929970145226, 0.0024321219825651497, 0.002477464993717149, 0.0024427669995930046, 0.002435087983030826, 0.0024315589980687946, 0.0024305029946845025, 0.002448882005410269, 0.0024247170076705515, 0.002483429998392239, 0.002416447998257354, 0.0024426259915344417, 0.002463260985678062, 0.002470239996910095, 0.0024946429766714573, 0.0025191579770762473, 0.0025478310126345605, 0.0025578179920557886, 0.00253100399277173, 0.0025920119951479137, 0.0026224479952361435, 0.0025981290091294795, 0.0026026930136140436, 0.002642591978656128, 0.002655365999089554, 0.002655368996784091, 0.002658849989529699, 0.0026755510189104825, 0.0026351739943493158, 0.002725577011005953, 0.002720097982091829, 0.0026948240119963884, 0.0027089350041933358, 0.0027137539873365313, 0.002691778994631022, 0.002722288976656273, 0.002698903001146391, 0.002713244000915438, 0.002702686993870884, 0.0027353999903425574, 0.0026834540185518563, 0.0027059039857704192, 0.002708151994738728, 0.0027230480045545846, 0.002684821985894814, 0.0027135910058859736, 0.0026990640035364777];[0.004802376992302015, 0.004756883980007842, 0.004933322983561084, 0.005231284012552351, 0.005080520990304649, 0.0049691029998939484, 0.004970880982000381, 0.004978145007044077, 0.004951718990923837, 0.004811818012967706, 0.004938997997669503, 0.004860293003730476, 0.004932989017106593, 0.004801205999683589, 0.004954234987962991, 0.004836490988964215, 0.004951420007273555, 0.004856941988691688, 0.004915692989015952, 0.004863880021730438, 0.004917490994557738, 0.004820911010028794, 0.004931714007398114, 0.004807835997780785, 0.004891779011813924, 0.004816892003873363, 0.004903697001282126, 0.0048607900098431855, 0.004905685986159369, 0.0049219139909837395, 0.005029627005569637, 0.004948111978592351, 0.005000520992325619, 0.004818666988285258, 0.004919125989545137, 0.00480617702123709, 0.004925493005430326, 0.004799365007784218, 0.004909551003947854, 0.004842797003220767, 0.004909681010758504, 0.00482919201022014, 0.0049367090105079114, 0.004779511014930904, 0.004910985007882118, 0.0048238309973385185, 0.004907663998892531, 0.004830527002923191, 0.004950428003212437, 0.004823109979042783];[0.10686194596928544, 0.10688319799373858, 0.10695985500933602, 0.10686678803176619, 0.10686553700361401, 0.10715501001686789, 0.10687117298948579, 0.10700782699859701, 0.10893797798780724, 0.10721864600782283, 0.10685965200536884, 0.10698953500832431, 0.10693644502316602, 0.10740749901742674, 0.10688079302781262, 0.10728785299579613, 0.10761807402013801, 0.10691151401260868, 0.10797625401755795, 0.10696355398977175, 0.10802872298518196, 0.1069931469974108, 0.10799177098670043, 0.10693801299203187, 0.10701648599933833, 0.10748625299311243, 0.15188225300516933, 0.10722845600685105, 0.10725824296241626, 0.107285905018216, 0.10716414797934704, 0.10687102796509862, 0.1072418489784468, 0.10708816401893273, 0.10761140598333441, 0.10701411400805227, 0.10687853003037162, 0.10726853704545647, 0.10704765300033614, 0.10688644900801592, 0.10722130598151125, 0.10697395200259052, 0.10723104199860245, 0.1070829640084412, 0.10767493001185358, 0.10817900497931987, 0.10695360795943998, 0.10692216598545201, 0.10690939598134719, 0.10705147296539508];[0.10697708401130512, 0.10709202598081902, 0.10696042203926481, 0.10690199601231143, 0.10690529298153706, 0.10685618300340138, 0.10687291601789184, 0.10693316702963784, 0.10701710201101378, 0.1072554120037239, 0.10715582000557333, 0.10699265796574764, 0.10730111401062459, 0.10769735198118724, 0.1070451699779369, 0.10709825399680994, 0.1073001480253879, 0.10707001498667523, 0.10690514600719325, 0.10728586703771725, 0.10708562697982416, 0.10793763404944912, 0.10689741099486127, 0.1067943109665066, 0.10644217600929551, 0.1074600630090572, 0.10715495102340356, 0.10612381098326296, 0.1066445640171878, 0.10536840697750449, 0.10577309300424531, 0.10699276102241129, 0.10649893901427276, 0.1071609609934967, 0.10692295400076546, 0.10594657901674509, 0.10693150298902765, 0.10706994400243275, 0.10731414999463595, 0.10699639303493313, 0.1071451349707786, 0.10642241800087504, 0.106961962999776, 0.10706448898417875, 0.10694631701335311, 0.10689655999885872, 0.10677909897640347, 0.10585568696842529, 0.10534240599372424, 0.10619713796768337]
features.15.conv.0.0;0.004621022992068902;0.009319770004367456;0.14363507999223657;0.14207539800554514;2.0168196566784133;1.0109778470346467;1.994919733003107;[0.004840303008677438, 0.004721022996818647, 0.004729755979496986, 0.00473196100210771, 0.004749974003061652, 0.004715385002782568, 0.004723010002635419, 0.004720695986179635, 0.004728261003037915, 0.004687893990194425, 0.004749972024001181, 0.004731281980639324, 0.004710301989689469, 0.004706923005869612, 0.00462825401336886, 0.004621022992068902, 0.004710870998678729, 0.0046316290099639446, 0.004749671992613003, 0.004737412004033104, 0.004773199005285278, 0.004744434991152957, 0.004842010006541386, 0.004820981994271278, 0.004884729016339406, 0.004838408989598975, 0.004853413003729656, 0.004893434990663081, 0.004836231004446745, 0.004815744992811233, 0.004869333002716303, 0.004801687988219783, 0.00486898998497054, 0.004951331007760018, 0.004905695008346811, 0.0049236019840464, 0.004939851991366595, 0.004928039008518681, 0.004963346989825368, 0.004923330998281017, 0.004931119008688256, 0.004829576995689422, 0.004885888018179685, 0.004845249000936747, 0.0049373499932698905, 0.004905793000943959, 0.004987199994502589, 0.004897452017758042, 0.004925504996208474, 0.004899802996078506];[0.009566557011567056, 0.009319770004367456, 0.010184396000113338, 0.010175322007853538, 0.009944848978193477, 0.010273872991092503, 0.009718204993987456, 0.009447619988350198, 0.009478955995291471, 0.009409044025233015, 0.00944870398961939, 0.010193896014243364, 0.010113544994965196, 0.009986304008634761, 0.00974698000936769, 0.009461036999709904, 0.00948082999093458, 0.009474154998315498, 0.009443372982786968, 0.009548800997436047, 0.009855662006884813, 0.010218957002507523, 0.010044346010545269, 0.010231405001832172, 0.009545260021695867, 0.009647369006415829, 0.00974734200281091, 0.010422213992569596, 0.009960455005057156, 0.009865463012829423, 0.009429282014025375, 0.009476283012190834, 0.009472587000345811, 0.01044947499758564, 0.01057261202367954, 0.009638171002734452, 0.00994869798887521, 0.009605742001440376, 0.010297503002220765, 0.009327588981250301, 0.010173993010539562, 0.009901629004161805, 0.010137069009942934, 0.010389536997536197, 0.010152413015021011, 0.0096399339963682, 0.009727366006700322, 0.009657496004365385, 0.009708744997624308, 0.009600548015441746];[0.14795960500487126, 0.1504650299611967, 0.15128373599145561, 0.14939328699256293, 0.15032575800432824, 0.14404062801622786, 0.1486869659856893, 0.145395744999405, 0.14435499400133267, 0.1438669229974039, 0.14488105903728865, 0.14539471999160014, 0.14398176997201517, 0.14363507999223657, 0.15141345994197764, 0.15139117700164206, 0.1443739039823413, 0.14428516998304985, 0.1449901709856931, 0.1484932610183023, 0.15200750000076368, 0.14578293997328728, 0.14380358302150853, 0.14623132001725025, 0.14495496201561764, 0.14848379901377484, 0.14772023996920325, 0.144653331983136, 0.14872939701308496, 0.14475239100283943, 0.1514506009989418, 0.14464754902292043, 0.14973889099201187, 0.14487607500632294, 0.14526846099761315, 0.14612700600991957, 0.14509165001800284, 0.1444661050045397, 0.14583643796504475, 0.14471570402383804, 0.14606926299165934, 0.1499022529751528, 0.14467297101509757, 0.14535021199844778, 0.15092665000702254, 0.1505045919911936, 0.15057650601374917, 0.1448064740106929, 0.1512146900058724, 0.14652598401880823];[0.1509229709918145, 0.1428714049689006, 0.14211172796785831, 0.14805672701913863, 0.14500486198812723, 0.14715786502347328, 0.15056318798451684, 0.14220346705405973, 0.14216470997780561, 0.14927818696014583, 0.14425888797268271, 0.14213416900020093, 0.14936333903460763, 0.14223007200052962, 0.14452035396243446, 0.14368648099480197, 0.15002652298426256, 0.14528722199611366, 0.14217221600119956, 0.14440712597570382, 0.14213205501437187, 0.14207539800554514, 0.1467865709855687, 0.14959463296690956, 0.14228557600290515, 0.1865293640003074, 0.14220475900219753, 0.1451320689811837, 0.15117800500593148, 0.14968793198931962, 0.1427890839986503, 0.15043153599253856, 0.14730097199208103, 0.1421965100162197, 0.14394195401109755, 0.14233846199931577, 0.14221830002497882, 0.14225954803987406, 0.14598829500027932, 0.14222289598546922, 0.1422289740294218, 0.149863324011676, 0.14215266398969106, 0.1430187770165503, 0.15029695600969717, 0.1421581470349338, 0.14964152098400518, 0.14603467599954456, 0.14226133600459434, 0.14268642099341378]
features.15.conv.1.0;0.004462141980184242;0.017888442002004012;0.06966838799417019;0.07414053697721101;4.008936085280146;0.9396801107009051;4.266277469989112;[0.004687211010605097, 0.004494430002523586, 0.004522889998042956, 0.004566991003230214, 0.004505730990786105, 0.004528439021669328, 0.004485955985728651, 0.004508546000579372, 0.004494197986787185, 0.004531084996415302, 0.004539086017757654, 0.004525413998635486, 0.004469660023460165, 0.004539163986919448, 0.004524293006397784, 0.004618909006239846, 0.0044903510133735836, 0.004504484997596592, 0.0045369820145424455, 0.004677168995840475, 0.004465617996174842, 0.004484051984036341, 0.004503067990299314, 0.004513042018515989, 0.004496350011322647, 0.004481479001697153, 0.004482816002564505, 0.004530111997155473, 0.004485967016080394, 0.004527283977949992, 0.0044752139947377145, 0.004508548998273909, 0.00447779698879458, 0.00451854700804688, 0.004496888985158876, 0.004554232000373304, 0.004462141980184242, 0.004503853997448459, 0.004478665010537952, 0.004529371013632044, 0.0044756929855793715, 0.004510369006311521, 0.004479794995859265, 0.0044937480124644935, 0.004478579998249188, 0.004499283997574821, 0.004475938010727987, 0.0045066339953336865, 0.0045655590074602515, 0.004514400992775336];[0.01975765498355031, 0.017917560995556414, 0.018717810016823933, 0.017888442002004012, 0.01875784099684097, 0.018067855009576306, 0.019063204003032297, 0.018008076993282884, 0.017945978994248435, 0.018528626998886466, 0.018020493997028098, 0.018520003999583423, 0.018118149979272857, 0.018481773004168645, 0.018011227977694944, 0.01856863801367581, 0.018021869007498026, 0.01859109799261205, 0.018004749988904223, 0.018881326977862045, 0.01810625201324001, 0.01854110401473008, 0.01808995398459956, 0.018653806997463107, 0.01804272600566037, 0.018602504016598687, 0.01791885300190188, 0.01850566000211984, 0.01795566000510007, 0.018558675976237282, 0.017996480979491025, 0.01859854001668282, 0.018287472979864106, 0.01855164597509429, 0.01804241500212811, 0.01863836098345928, 0.01802703700377606, 0.018641647009644657, 0.018008695013122633, 0.018605917983222753, 0.018054395011859015, 0.018627070996444672, 0.017956345982383937, 0.018599065981106833, 0.017997315007960424, 0.018894696986535564, 0.018013645021710545, 0.018493954004952684, 0.018004857003688812, 0.018538279982749373];[0.06966838799417019, 0.07422438604407944, 0.08957343301153742, 0.07657689898042008, 0.07655780500499532, 0.07615834000171162, 0.09271177800837904, 0.07675137501792051, 0.08168984003714286, 0.07609987599425949, 0.0907117239839863, 0.07785770000191405, 0.076050748990383, 0.0897031570202671, 0.07602901000063866, 0.08747329498874024, 0.07767780998256058, 0.0764697429840453, 0.07607890799408779, 0.08591395796975121, 0.07626689499011263, 0.07618111997726373, 0.0918407199496869, 0.07625471698702313, 0.0792479419906158, 0.0761782539775595, 0.09211935201892629, 0.09305291797500104, 0.08981079398654401, 0.07624337400193326, 0.07601435802644119, 0.09110194898676127, 0.07584358402527869, 0.07803323201369494, 0.0909344450046774, 0.07609066902659833, 0.07644923098268919, 0.07573302899254486, 0.07595233398023993, 0.0761954179906752, 0.07631336498889141, 0.07799128998885863, 0.0896373629802838, 0.07604015097604133, 0.09044708198052831, 0.07615799899213016, 0.0764415460289456, 0.07768412699806504, 0.0910216229967773, 0.0909081420104485];[0.0764022750663571, 0.07573967601638287, 0.07617139801732264, 0.08892280704458244, 0.07969365300959907, 0.07595195798785426, 0.08740118000423536, 0.07580450698151253, 0.09063455101568252, 0.07517225999617949, 0.07689761198707856, 0.07623406100901775, 0.07617334902170114, 0.07418585801497102, 0.07461200302350335, 0.0817154539981857, 0.07551534500089474, 0.07646304700756446, 0.07477885403204709, 0.0878763860091567, 0.076686561020324, 0.07616745796985924, 0.08554622798692435, 0.0772015510010533, 0.07414495898410678, 0.09038047696230933, 0.07567963696783409, 0.07592133301659487, 0.07640891001210548, 0.07618266801000573, 0.07757232405128889, 0.07584482501260936, 0.07634554395917803, 0.09125891298754141, 0.0762347070267424, 0.0897211690316908, 0.07584452495211735, 0.07624071498867124, 0.07494567302637734, 0.07778006099397317, 0.07769443199504167, 0.07599448997643776, 0.07585174799896777, 0.07643168696085922, 0.0898189379950054, 0.07509234000463039, 0.07597992301452905, 0.07636945400736295, 0.07414053697721101, 0.0757583859958686]
features.15.conv.2;0.004257316002622247;0.008680777013069019;0.17584670698852278;0.1697950910020154;2.039025763584895;1.0356407005102142;1.9688544130994055;[0.004293041012715548, 0.004270071018254384, 0.004269107012078166, 0.004366446984931827, 0.004356099001597613, 0.0043256359931547195, 0.004393337003421038, 0.004318825987866148, 0.0042914130026474595, 0.004321483982494101, 0.004315709986258298, 0.004341002990258858, 0.004331306990934536, 0.004323311994085088, 0.004257316002622247, 0.0043795949895866215, 0.0043420480214990675, 0.004322040011174977, 0.004313922981964424, 0.004275266022887081, 0.004301044013118371, 0.004296925006201491, 0.0043115559965372086, 0.004290956974728033, 0.004409965011291206, 0.004407192987855524, 0.004424725018907338, 0.0044034700258634984, 0.004401401005452499, 0.004395713011035696, 0.004409614979522303, 0.004389968002215028, 0.004423320002388209, 0.0045083879958838224, 0.004507942998316139, 0.004478394985198975, 0.004506298020714894, 0.004481401992961764, 0.004508184996666387, 0.004496256995480508, 0.004547769989585504, 0.004482418007683009, 0.004538287001196295, 0.004490700986934826, 0.004506557015702128, 0.004517095017945394, 0.0044208829931449145, 0.006088019988965243, 0.004584910988342017, 0.004493379004998133];[0.008897111983969808, 0.00915452599292621, 0.008772357017733157, 0.008752319001359865, 0.008715219009900466, 0.008723395003471524, 0.008769802981987596, 0.008926179987611249, 0.009001375990919769, 0.008924127992941067, 0.009763656998984516, 0.008751187997404486, 0.008738039992749691, 0.008746749022975564, 0.009581706981407478, 0.008735117997275665, 0.008784165984252468, 0.009009875007905066, 0.009000574005767703, 0.009172278980258852, 0.00878728399402462, 0.008731223992072046, 0.008725387015147135, 0.008736608986509964, 0.008684845990501344, 0.008680777013069019, 0.008796244015684351, 0.00874587701400742, 0.00888460100395605, 0.008930676995078102, 0.00869554199744016, 0.008721445017727092, 0.008691861003171653, 0.008686682005645707, 0.008763874997384846, 0.008715025003766641, 0.008725051011424512, 0.008760569005971774, 0.008694183983607218, 0.00873977702576667, 0.00888977901195176, 0.008834642998408526, 0.008729335997486487, 0.008740318997297436, 0.008773899986408651, 0.008723980019567534, 0.008709201996680349, 0.008691321010701358, 0.008735657000215724, 0.008926130016334355];[0.17616088999784552, 0.17621190298814327, 0.1766808480315376, 0.17598347502644174, 0.17611134800245054, 0.17584670698852278, 0.17611108801793307, 0.17601929299416952, 0.17616598299355246, 0.17654393502743915, 0.17591660300968215, 0.1761387120350264, 0.17592402501031756, 0.17591222896589898, 0.17594932997599244, 0.17617089897976257, 0.17654509301064536, 0.17611773603130132, 0.17646925401641056, 0.17647695197956637, 0.17592342401621863, 0.1760138750250917, 0.17641956999432296, 0.17645115902996622, 0.17629810998914763, 0.17650207001133822, 0.17608807401848026, 0.1766903959796764, 0.17610475796391256, 0.1759325120365247, 0.1766336980217602, 0.17617711701313965, 0.17667056201025844, 0.1770077619876247, 0.1759724779985845, 0.17591271101264283, 0.17599680696730502, 0.17628249200060964, 0.17599119697115384, 0.17644586999085732, 0.1759774230304174, 0.17625777403009124, 0.1760597329994198, 0.17644112696871161, 0.17613998102024198, 0.17735062597785145, 0.17614638700615615, 0.17603557396796532, 0.17616081700543873, 0.17653023899765685];[0.17175626402604394, 0.1717664409952704, 0.17622913600644097, 0.17333370604319498, 0.17128728699753992, 0.17543106799712405, 0.17341503204079345, 0.1759098949842155, 0.17175914600375108, 0.1711838470364455, 0.1747416240395978, 0.1732598929957021, 0.17208286401000805, 0.17254815800697543, 0.1716721300035715, 0.17263213801197708, 0.1732571820029989, 0.17164433497237042, 0.17474508000304922, 0.17196272604633123, 0.17582136997953057, 0.1731512950209435, 0.1745413749886211, 0.17327445300179534, 0.17655910697067156, 0.17426158400485292, 0.17417200698400848, 0.17367399300565012, 0.17297452900675125, 0.1697950910020154, 0.17344543102080934, 0.1765348999761045, 0.17352510904311202, 0.17608865498914383, 0.17717414002981968, 0.1761011670168955, 0.17319502600003034, 0.17180948503664695, 0.17431695401319303, 0.1713350969948806, 0.17272346603567712, 0.17362655096803792, 0.17221300897654146, 0.17453840002417564, 0.1771660520171281, 0.17628414300270379, 0.17193454896914773, 0.17435310597647913, 0.1764103890163824, 0.1761344789993018]
features.17.conv.2;0.006700611003907397;0.012427448004018515;0.3451793289859779;0.3421679500024766;1.8546738494103847;1.0088008797535817;1.8384934892834581;[0.006700611003907397, 0.0069968899770174176, 0.0070713199966121465, 0.007093771011568606, 0.006973593990551308, 0.0069197310076560825, 0.006953737989533693, 0.006939679995412007, 0.007003028003964573, 0.006984492996707559, 0.0071357350097969174, 0.007303129008505493, 0.007372010994004086, 0.007345246005570516, 0.007652654981939122, 0.007508034992497414, 0.007559868972748518, 0.007534485979704186, 0.0076169999956618994, 0.007719982007984072, 0.007736948988167569, 0.0077593669993802905, 0.007768921990646049, 0.007759275002172217, 0.007775970007060096, 0.007816689001629129, 0.008661089988891035, 0.007615621987497434, 0.00779198098462075, 0.00768639802117832, 0.007811220973962918, 0.00768766799592413, 0.007738909014733508, 0.007712316000834107, 0.007735184015473351, 0.007700724003370851, 0.007633939996594563, 0.007717692002188414, 0.0077375779801514, 0.007702798000536859, 0.007736315979855135, 0.007694113999605179, 0.007732950005447492, 0.007596998009830713, 0.007726698997430503, 0.007705424999585375, 0.007919216004665941, 0.007798989012371749, 0.00776701801805757, 0.007710180972935632];[0.012952888995641842, 0.012427448004018515, 0.012608124990947545, 0.012532260996522382, 0.012664298992604017, 0.0128063150041271, 0.012612500984687358, 0.012577103014336899, 0.012641823006561026, 0.01251554599730298, 0.012653365993173793, 0.012958937993971631, 0.012935116974404082, 0.012494079011958092, 0.012613335013156757, 0.012559799972223118, 0.012600588001077995, 0.01252416698844172, 0.012551491003250703, 0.012517694005509838, 0.012865242984844372, 0.018076223001116887, 0.012531773012597114, 0.012577824993059039, 0.012567183002829552, 0.012574813998071477, 0.012567045021569356, 0.012551435007480904, 0.012638248008443043, 0.01254947399138473, 0.012667429982684553, 0.012587578996317461, 0.012615201994776726, 0.012543988006655127, 0.012646348011912778, 0.01259543898049742, 0.012628345983102918, 0.012544327997602522, 0.012607342010596767, 0.01252398599172011, 0.012643852998735383, 0.012482249003369361, 0.012601727998116985, 0.012641154986340553, 0.012566061021061614, 0.012537154980236664, 0.01254495300236158, 0.012476441013859585, 0.012671138974837959, 0.01251532300375402];[0.34634566702879965, 0.34779138400335796, 0.3469670619815588, 0.3518916850152891, 0.3469178719969932, 0.3474493980174884, 0.3466583520057611, 0.34656351400190033, 0.3476121119747404, 0.3468854640086647, 0.3473782030341681, 0.345841758971801, 0.3523218580230605, 0.34809020298416726, 0.34749931303667836, 0.35218216097564436, 0.3530596479831729, 0.34785735595505685, 0.34725335403345525, 0.3486463669978548, 0.3492376150097698, 0.3462423070159275, 0.34741627698531374, 0.3462900489976164, 0.34566743299365044, 0.3464676729927305, 0.346470066026086, 0.3457378719758708, 0.3474626960232854, 0.3462213609891478, 0.34815701202023774, 0.34691703799762763, 0.347159685974475, 0.35176551100448705, 0.34721487399656326, 0.34715853896341287, 0.3463109160074964, 0.34732619096757844, 0.34758171398425475, 0.34734772398951463, 0.3479498030501418, 0.34650343901012093, 0.3472779319854453, 0.3462288209993858, 0.3451793289859779, 0.3470241670147516, 0.34736006599268876, 0.3525111520139035, 0.345988307002699, 0.346230937022483];[0.3474452899827156, 0.34857937597553246, 0.34712165099335834, 0.3456664100231137, 0.34373948696884327, 0.34227604503394105, 0.34527890500612557, 0.3421679500024766, 0.34706317001837306, 0.34640709796804003, 0.34605522599304095, 0.34735464700497687, 0.3432027689705137, 0.3485350940027274, 0.34411315302713774, 0.34348435199353844, 0.3516664339986164, 0.3487510349950753, 0.34610822997638024, 0.3464686859806534, 0.35242885901243426, 0.35218245000578463, 0.34475130899227224, 0.34714350098511204, 0.3448347599769477, 0.34392061398830265, 0.34465779302990995, 0.34777303400915116, 0.3468617420003284, 0.34660060598980635, 0.3505016540293582, 0.3475538759957999, 0.34686246601631865, 0.34684874198865145, 0.3460318459838163, 0.34537090902449563, 0.34509339701617137, 0.3431614980509039, 0.3438129230053164, 0.34871360400575213, 0.34795390599174425, 0.3464288150134962, 0.34946183700230904, 0.3436500169627834, 0.3457462480291724, 0.3462663469836116, 0.3489432350033894, 0.34683886502170935, 0.34644334198674187, 0.3473868060100358]
features.18.0;0.009798143000807613;0.019141604978358373;0.36572900801547803;0.36409540701424703;1.953595183983396;1.004486738832075;1.944869064428722;[0.009798143000807613, 0.010264077020110562, 0.010184098005993292, 0.01035807200241834, 0.010151820024475455, 0.010249181999824941, 0.010331263998523355, 0.010268110985634848, 0.010241922980640084, 0.010621740017086267, 0.010651148011675104, 0.010789810999995098, 0.010725359985372052, 0.01071864101686515, 0.010676753998268396, 0.011097499023890123, 0.010944922018097714, 0.01119109900901094, 0.01115631399443373, 0.011022224003681913, 0.011103244993137196, 0.01094943200587295, 0.011170966987265274, 0.011233002005610615, 0.011183166003320366, 0.011143161013023928, 0.011229574010940269, 0.011201818007975817, 0.0112040720123332, 0.011150160018587485, 0.011024014005670324, 0.011217684979783371, 0.011196901992661878, 0.011164027004269883, 0.01098649698542431, 0.011041102989111096, 0.011203579982975498, 0.011211667995667085, 0.011215315986191854, 0.011160536989336833, 0.011188049014890566, 0.011672158987494186, 0.011207067989744246, 0.011237151979003102, 0.011142800998641178, 0.011198329011676833, 0.011163481016410515, 0.011203263013157994, 0.011229402996832505, 0.011170961981406435];[0.0215315570239909, 0.02149467502022162, 0.020058672002051026, 0.019402573991101235, 0.019659281009808183, 0.020059595990460366, 0.019188661011867225, 0.01998130200081505, 0.01988001001882367, 0.02156154200201854, 0.020056302018929273, 0.019791665021330118, 0.019839933986077085, 0.021667786000762135, 0.019141604978358373, 0.021654504991602153, 0.02007497800514102, 0.020781016995897517, 0.021231499005807564, 0.019144013000186533, 0.020493691001320258, 0.02052530398941599, 0.020204881991958246, 0.019282222987385467, 0.02036199500435032, 0.019340674014529213, 0.019553293008357286, 0.019656931021017954, 0.019433367997407913, 0.020845260005444288, 0.01922224200097844, 0.01988899099524133, 0.01992407502257265, 0.01985338400118053, 0.021999553020577878, 0.020282865007175133, 0.01978318000328727, 0.021092355018481612, 0.02037870101048611, 0.020115764986258, 0.020545735984342173, 0.02068732399493456, 0.019752227992285043, 0.020067856006789953, 0.019239827001001686, 0.019995070004370064, 0.02070934700896032, 0.019348777015693486, 0.019243770017055795, 0.019681006990140304];[0.36647051497129723, 0.36738065199460834, 0.37075670500053093, 0.3705994160263799, 0.3671022299968172, 0.3783577639842406, 0.36572900801547803, 0.36746504399343394, 0.36867167899617925, 0.3676629629917443, 0.3673515539849177, 0.3684077479992993, 0.36847589997341856, 0.36885662996792234, 0.3676913439994678, 0.3684642720327247, 0.3678866729896981, 0.3669119490077719, 0.37445455699344166, 0.3689298550307285, 0.3693841899803374, 0.37165875296341255, 0.3679847079620231, 0.3756935129640624, 0.3721276369760744, 0.3677977260085754, 0.3682222469942644, 0.36897889600368217, 0.37049328596913256, 0.36824478502967395, 0.3789497220132034, 0.3699899820203427, 0.37028967001242563, 0.37170678499387577, 0.3773870359873399, 0.36803544298163615, 0.371429420018103, 0.3811216230096761, 0.367347997991601, 0.3706393709871918, 0.37208994597312994, 0.37950219196500257, 0.3687504490080755, 0.37953802695847116, 0.37008600996341556, 0.3694667879899498, 0.3753169239789713, 0.3720902820059564, 0.36995824199402705, 0.3665415830037091];[0.37026333395624533, 0.36973706900607795, 0.3647995720093604, 0.36659992099157535, 0.3663200970040634, 0.3648634920245968, 0.3682847610034514, 0.3761362149962224, 0.378377374028787, 0.3669899440428708, 0.37123859400162473, 0.364151080022566, 0.3664886489859782, 0.3656932009907905, 0.37102714003412984, 0.3664568979293108, 0.37123956298455596, 0.36880687897792086, 0.365209309005877, 0.37014997299411334, 0.3710181309725158, 0.3664578019815963, 0.36512595901149325, 0.3671237949747592, 0.364925723959459, 0.3644563909911085, 0.36734620900824666, 0.3772725320304744, 0.3705784009944182, 0.36450018297182396, 0.3663655100099277, 0.36680554097983986, 0.3761917319789063, 0.36770389004959725, 0.3698644329851959, 0.36637000599876046, 0.3693473900202662, 0.36409540701424703, 0.3665975579933729, 0.3641513429756742, 0.36926154801039957, 0.3644370819965843, 0.3661288420262281, 0.3719639480113983, 0.36752785099088214, 0.36429550501634367, 0.3666338830080349, 0.36512386801769026, 0.368788355961442, 0.36555845296243206]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 384, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 96, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.530e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 576, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.530e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 576, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 160, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 960, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 960, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.072e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (1280, 320, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (16, 32, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.120e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (96, 16, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (96, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 96, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.304e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 24, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.456e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 144, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.456e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.608e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 32, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 64, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 1, 3, 3)
---
  Complete contraction:  ysxa,lix,woa,ysio->slw
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,ysxa->liysa                   woa,ysio,liysa->slw
   6              0       liysa,ysio->lsao                         woa,lsao->slw
   5           TDOT          lsao,woa->slw                              slw->slw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 384, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0207333930011373;0.10903372001484968;1.7175820840056986;1.7313011830265168;5.258845959697421;0.9920758449452246;5.300850722746684;[0.0207333930011373, 0.02124302601441741, 0.021024849003879353, 0.02179194797645323, 0.021267083007842302, 0.021678149001672864, 0.021477333997609094, 0.021603542991215363, 0.021282740985043347, 0.022696126980008557, 0.021232612984022126, 0.021808818011777475, 0.021262233989546075, 0.02156223400379531, 0.02134298099554144, 0.02183052900363691, 0.021311901014996693, 0.02161823899950832, 0.021173950983211398, 0.021621391992084682, 0.021367545006796718, 0.021744377998402342, 0.021326678979676217, 0.021849087002919987, 0.021452060987940058, 0.021626799018122256, 0.021334188000764698, 0.021574234997387975, 0.021248364995699376, 0.02159000502433628, 0.02118477300973609, 0.021571752993622795, 0.021235377003904432, 0.021639078011503443, 0.021108836983330548, 0.02166940298047848, 0.02105114600271918, 0.021593498007860035, 0.02129897801205516, 0.021344926994061098, 0.021251988015137613, 0.021639646001858637, 0.02129020800930448, 0.021554475999437273, 0.02122854598565027, 0.021559525979682803, 0.021082380990264937, 0.021413109003333375, 0.02122186400811188, 0.021525771997403353];[0.10903372001484968, 0.11264250701060519, 0.11646145200938918, 0.11374638698180206, 0.11242093201144598, 0.11362610899959691, 0.11159634697833098, 0.11370775499381125, 0.11613283099723049, 0.11389314400730655, 0.11219724101829343, 0.11395268799969926, 0.11673103700741194, 0.11323736599297263, 0.11102465001749806, 0.11388086201623082, 0.11663717901683412, 0.11324163901736028, 0.11192743200808764, 0.11377800098853186, 0.11629294298472814, 0.11280517399427481, 0.11203443899285048, 0.11318210998433642, 0.11224682698957622, 0.1136741649825126, 0.11189336600364186, 0.11332851598854177, 0.11665792201529257, 0.11321820001467131, 0.11155419799615629, 0.11307762798969634, 0.11141359800240025, 0.1128392209939193, 0.11666011801571585, 0.11545107798883691, 0.11553246900439262, 0.11260457499884069, 0.11656672199023888, 0.11360309101291932, 0.11162880199844949, 0.11308487501810305, 0.11671269798534922, 0.11274893800145946, 0.11169954302022234, 0.11292718700133264, 0.12072034800075926, 0.11323945201002061, 0.11202193901408464, 0.11434340401319787];[1.7175820840056986, 1.7344344549928792, 1.7368870629870798, 1.7449548759614117, 1.7596561099926475, 1.7479047660308424, 1.741695300966967, 1.739228301041294, 1.7364882119873073, 1.761730737023754, 1.7534311959752813, 1.733472969965078, 1.7375852179829963, 1.7592016450071242, 1.757589345012093, 1.751360561029287, 1.729690968990326, 1.7262811330147088, 1.7487588180229068, 1.7347650050069205, 1.7231398510048166, 1.7239736290066503, 1.7593426299863495, 1.7951587750285398, 1.746340761979809, 1.755826103995787, 1.7348752249672543, 1.7521606539958157, 1.746573948970763, 1.7323864479840267, 1.7449234279920347, 1.747822069999529, 1.7347055569989607, 1.7287729829840828, 1.7673035550105851, 1.7346822879626416, 1.7435188439849298, 1.7357965749979485, 1.7588686999806669, 1.7307925070053898, 1.7388956399809103, 1.75393313303357, 1.7514226619678084, 1.7336244409962092, 1.751335899985861, 1.7283308110199869, 1.7489024559909012, 1.778529085975606, 1.7585761219961569, 1.74192527498235];[1.7692486559681129, 1.7355675990111195, 1.7539649730024394, 1.7373430469888262, 1.750522042013472, 1.7331959809816908, 1.7647835079988, 1.7628780439845286, 1.7364763730147388, 1.7385297809669282, 1.7668457819963805, 1.7313011830265168, 1.8067901539907325, 1.755514725955436, 1.7608784369949717, 1.7319277400092687, 1.742048482003156, 1.7543690810271073, 1.7613054970279336, 1.7655256529687904, 1.7401289159897715, 1.7398474930087104, 1.7530532120144926, 1.7381224380224012, 1.751864454970928, 1.7516556949703954, 1.7552879449503962, 1.767631822032854, 1.7917024399794172, 1.7715281629643869, 1.764147604990285, 1.7730896399880294, 1.7381142179947346, 1.742337219970068, 1.7623141109652352, 1.7518674940511119, 1.7446013560111169, 1.7522510389680974, 1.7351999950187746, 1.750242640991928, 1.7564836060046218, 1.7395604180346709, 1.7363642039999831, 1.7605684600421228, 1.7801304799504578, 1.7556107319833245, 1.7515584809880238, 1.7631850710022263, 1.7443128759914543, 1.7491053289850242]
features.1.conv.0.0;0.037287473998731;0.5504505700082518;3.161782316979952;3.171664191002492;14.76234539317373;0.9968843252540502;14.808483812213248;[0.03740888700122014, 0.037414032995002344, 0.03749122400768101, 0.0374419350118842, 0.037550036009633914, 0.037550081993686035, 0.03753997100284323, 0.03777865201118402, 0.037426022987347096, 0.037570378015516326, 0.03745853799046017, 0.03765829102485441, 0.03731516900006682, 0.037666620017262176, 0.037547852989519015, 0.03764326497912407, 0.037756190984509885, 0.03747792201465927, 0.03736286298953928, 0.037408987001981586, 0.037404283008072525, 0.037690486991778016, 0.03743962699081749, 0.0373936940159183, 0.037517154996749014, 0.03737506901961751, 0.03749375700135715, 0.03734349101432599, 0.037414048973005265, 0.037704065995058045, 0.0373530320066493, 0.03768049500649795, 0.037391921010566875, 0.037361932976637036, 0.037287473998731, 0.03747571201529354, 0.03765938201104291, 0.03750327698071487, 0.03745781700126827, 0.037632129999110475, 0.037758490012492985, 0.03738291299669072, 0.03752832699683495, 0.037397228996269405, 0.03763364101178013, 0.03780622099293396, 0.03733596100937575, 0.037688912998419255, 0.037442920001922175, 0.037721586995758116];[0.5878604000026826, 0.565330300014466, 0.5821744410204701, 0.577214343007654, 0.5794667860027403, 0.5856869429990184, 0.5830125919892453, 0.5783937230007723, 0.585637552983826, 0.582264488999499, 0.5817656069993973, 0.5778442480077501, 0.5855031379905995, 0.5801509610028006, 0.5507343839854002, 0.5775783279968891, 0.5858758210088126, 0.5772602499928325, 0.5537831659894437, 0.5763563819928095, 0.5809038350125775, 0.579153739992762, 0.5798631299985573, 0.5787177089951001, 0.5786068660090677, 0.5520960580033716, 0.5566051909991074, 0.5504505700082518, 0.5830456069961656, 0.5830403480213135, 0.5881581970024854, 0.5825769270013552, 0.5845065840112511, 0.5824833349906839, 0.586134860990569, 0.5860593980178237, 0.5793841120030265, 0.5604359679855406, 0.5838640489964746, 0.5805862079723738, 0.5838868730061222, 0.580711931019323, 0.578641076979693, 0.5813212580105755, 0.551876079000067, 0.5844078139925841, 0.5759658020106144, 0.5791769819916226, 0.5527217889903113, 0.5798452210146934];[3.219313006993616, 3.1878134649596177, 3.176286781003, 3.175176195014501, 3.1734073119878303, 3.161782316979952, 3.1655027939996216, 3.1838970509998035, 3.1899882279976737, 3.1800680789747275, 3.2034188199904747, 3.1730496480013244, 3.1807152269757353, 3.211174292024225, 3.1648576429870445, 3.1833811730029993, 3.1873881310166325, 3.202067665028153, 3.176598771009594, 3.1730763730301987, 3.178530313016381, 3.175205907988129, 3.1884176899911836, 3.1781819970346987, 3.2013815049722325, 3.7579032180365175, 3.8783635279978625, 3.555946729000425, 3.1896953750110697, 3.1941267210349906, 3.205399338999996, 3.168840035010362, 3.169875596940983, 3.194746727036545, 3.190766096988227, 3.1920338430209085, 3.166930552019039, 3.176717695023399, 3.2040195309673436, 3.1840385500108823, 3.1894993140012957, 3.1940364110050723, 3.1941072319750674, 3.1947872700402513, 3.1920163909962866, 3.1957597699656617, 3.194103283021832, 3.193617026990978, 3.1941289250389673, 3.1971244029991794];[3.195485968986759, 3.1982337740191724, 3.1905163009942044, 3.1977202919661067, 3.1968711340159643, 3.2009379509836435, 3.1801129569648765, 3.1884834409866016, 3.1967775050143246, 3.193737148976652, 3.190915737999603, 3.194397851009853, 3.194053154962603, 3.186496994982008, 3.1889594480162486, 3.195026153989602, 3.1887090440141037, 3.194792538997717, 3.1964200530201197, 3.201679365010932, 3.1934877849998884, 3.1952077440219, 3.199703293998027, 3.190632370999083, 3.196231051988434, 3.1979680479853414, 3.1975636230199598, 3.171664191002492, 3.183302248013206, 3.203525258024456, 3.193945552018704, 3.194010122999316, 3.22347705802531, 3.1977158870140556, 3.1870188280008733, 3.191438535024645, 3.1986935069726314, 3.1915341369749513, 3.1906350199715234, 3.19353858102113, 3.2003009359759744, 3.1997781049867626, 3.189472715021111, 3.1974424560030457, 3.185362915013684, 3.1784563639957923, 3.190542213997105, 3.2076721630292013, 3.1978305079974234, 3.186949338996783]
features.1.conv.1;0.028460672008804977;0.03116248600417748;0.06385383298038505;0.06367905699880794;1.0949314898304803;1.0027446383444463;1.091934524465009;[0.028460672008804977, 0.029441221005981788, 0.028611079993424937, 0.029957702005049214, 0.02864906200557016, 0.028758753003785387, 0.02909547701710835, 0.02938894700491801, 0.02903294999850914, 0.029373855009907857, 0.02903956299996935, 0.02931433799676597, 0.02894571199431084, 0.029341227986151353, 0.02895248102140613, 0.029315377993043512, 0.029136280994862318, 0.04129201002069749, 0.028995438013225794, 0.02902198300580494, 0.03145373199367896, 0.029469073022482917, 0.029129460017429665, 0.029441652994137257, 0.02854945999570191, 0.02939288198831491, 0.029006002005189657, 0.029397996986517683, 0.029079613013891503, 0.029391778021818027, 0.028913793998071924, 0.029044565017102286, 0.028773181984433904, 0.029474360984750092, 0.028899307013489306, 0.02942444698419422, 0.028732058010064065, 0.029329179000342265, 0.028543424006784335, 0.029305720003321767, 0.02884074000758119, 0.029458058008458465, 0.02919023099821061, 0.029411650000838563, 0.028874090989120305, 0.029031779995420948, 0.02894228298100643, 0.029388794006081298, 0.028956611989997327, 0.029377925005974248];[0.035235046001616865, 0.0356780800211709, 0.035422863002168015, 0.035900135000701994, 0.03528915697825141, 0.03576945498934947, 0.03116248600417748, 0.03618767301668413, 0.035231293994002044, 0.036122716992395, 0.03577690100064501, 0.036355182994157076, 0.03573242400307208, 0.03578176401788369, 0.03518803199403919, 0.035702819004654884, 0.03573664999566972, 0.0351826730184257, 0.03551286700530909, 0.036213918996509165, 0.03524844101048075, 0.03588217499782331, 0.0346037519921083, 0.03570419197785668, 0.03557736999937333, 0.035724153014598414, 0.03478734599775635, 0.03549816401209682, 0.03521750899381004, 0.03200527298031375, 0.034627114015165716, 0.035455328004900366, 0.031454379990464076, 0.03583174501545727, 0.031202119018416852, 0.035807570995530114, 0.034834571997635067, 0.03574048200971447, 0.0352410469786264, 0.03583311699912883, 0.03470048098824918, 0.03549172301427461, 0.03470488198217936, 0.035482214007060975, 0.03555247499025427, 0.035418421000940725, 0.03491705399937928, 0.035521181009244174, 0.03465833602240309, 0.035695183993084356];[0.06489632499869913, 0.06653189501957968, 0.06583474000217393, 0.0662768540205434, 0.06577371197636239, 0.0664394430059474, 0.06414761699852534, 0.06421561699244194, 0.06486881300224923, 0.06596124800853431, 0.06523512801504694, 0.06450155700440519, 0.06573820699122734, 0.06458062402089126, 0.06414251498063095, 0.06564566498855129, 0.06385383298038505, 0.06564921600511298, 0.0643596290028654, 0.06519623301574029, 0.06548838599701412, 0.06643325000186451, 0.06536527999560349, 0.06615873400005512, 0.06637969199800864, 0.06407500998466276, 0.06427600898314267, 0.0664906140009407, 0.06449687399435788, 0.06449137601885013, 0.0661534009850584, 0.06523304898291826, 0.06657893498777412, 0.06668782100314274, 0.06643609999446198, 0.06548667000606656, 0.06614897400140762, 0.06547019400750287, 0.06583352998131886, 0.0642345919914078, 0.06576371498522349, 0.0652897100080736, 0.06644232300459407, 0.0648888299765531, 0.06490295700496063, 0.06510378199163824, 0.06620568898506463, 0.06480221901438199, 0.0647464299981948, 0.06635080100386404];[0.06528075100504793, 0.06591511098667979, 0.06591833601123653, 0.06646518298657611, 0.06367905699880794, 0.06500607999623753, 0.06489817801048048, 0.06553404798614793, 0.06584622399532236, 0.0652049439959228, 0.06396545699681155, 0.06530769099481404, 0.06426435598405078, 0.06529658599174581, 0.06649157498031855, 0.06669764898833819, 0.06751929500023834, 0.06552622999879532, 0.0663739389856346, 0.06564376602182165, 0.0640399280237034, 0.06654375101788901, 0.06659403399680741, 0.06659770698752254, 0.06561819100170396, 0.06567966798320413, 0.0662949440011289, 0.06558778902399354, 0.06547649699496105, 0.06462876999285072, 0.06482537699048407, 0.06492206797702238, 0.06387931399513036, 0.06517772199003957, 0.06489867100026459, 0.06535157299367711, 0.06524189002811909, 0.06410362900351174, 0.0652415469812695, 0.06517691901535727, 0.06524929098668508, 0.06572742498246953, 0.06554218800738454, 0.0655962839955464, 0.0662306830054149, 0.06578495798748918, 0.06514723799773492, 0.06494505298906006, 0.06525549900834449, 0.06570140601252206]
features.2.conv.0.0;0.06523775600362569;0.06916242899023928;0.17244951601605862;0.17293843399966136;1.0601595337889222;0.9971728783920659;1.0631652311868147;[0.06686399198952131, 0.0681574750051368, 0.0666868629923556, 0.06822229400859214, 0.06723969697486609, 0.06808584299869835, 0.06634074100293219, 0.06815766499494202, 0.06631379300961271, 0.06819577398709953, 0.06703432599897496, 0.06785325100645423, 0.06635646100039594, 0.0687437710002996, 0.06622747800429352, 0.06793161999667063, 0.06643730500945821, 0.06865233299322426, 0.06634664401644841, 0.06799581501400098, 0.06679395999526605, 0.06841578101739287, 0.0662123310030438, 0.06797753198770806, 0.06628670397913083, 0.06843644598848186, 0.06685020899749361, 0.0682564829767216, 0.06665982399135828, 0.06796911099809222, 0.06634610000764951, 0.067983308021212, 0.06567700998857617, 0.06794884501141496, 0.06711293800617568, 0.06779283401556313, 0.06645587901584804, 0.06892635801341385, 0.06718808499863371, 0.06794865799020045, 0.06695539300562814, 0.0679194479889702, 0.0668897739960812, 0.06847192600253038, 0.06617745800758712, 0.06811082101194188, 0.06570027800626121, 0.06817323798895814, 0.06523775600362569, 0.06882547400891781];[0.06939900398720056, 0.07185965598910116, 0.06928918100311421, 0.07144947099732235, 0.06975201901514083, 0.07158533699112013, 0.06938318000175059, 0.07165211599203758, 0.06968642899300903, 0.07174270902760327, 0.06971284400788136, 0.07126114601851441, 0.06986662800773047, 0.07133401499595493, 0.06936928699724376, 0.0716393550101202, 0.06971249499474652, 0.071703741006786, 0.06952812598319724, 0.07141136401332915, 0.06947188498452306, 0.0717539289908018, 0.06960111600346863, 0.0715971119934693, 0.06998879602178931, 0.07165461499243975, 0.06956745401839726, 0.07172960799653083, 0.06940971899894066, 0.07166784099536017, 0.06935809101560153, 0.0714801809808705, 0.06958422102616169, 0.07152203499572352, 0.06968549499288201, 0.0717925280041527, 0.06916242899023928, 0.0715593839995563, 0.0696773260133341, 0.07187664799857885, 0.06946524098748341, 0.07153679200564511, 0.06936724597471766, 0.0713662119815126, 0.06995415198616683, 0.0721275080286432, 0.06943175799096934, 0.0717474129924085, 0.06944343098439276, 0.07160195201868191];[0.17293342101038434, 0.17654298502020538, 0.1729882959916722, 0.17389010899933055, 0.1761810700118076, 0.17244951601605862, 0.17549143501673825, 0.1739364709937945, 0.1730856510112062, 0.17409946100087836, 0.17568678900715895, 0.17321809599525295, 0.17509531098767184, 0.17327484101406299, 0.17328577497391962, 0.17303691199049354, 0.17292916800943203, 0.17283867797232233, 0.17402755399234593, 0.17736916098510846, 0.17458604098646902, 0.17281421000370756, 0.17396653999458067, 0.17711848800536245, 0.17374524698243476, 0.17512551599065773, 0.17307943699415773, 0.1730696349986829, 0.17594197098514996, 0.173634597013006, 0.17660339901340194, 0.1768611760053318, 0.1733939650002867, 0.17716994899092242, 0.17704542400315404, 0.17395294798188843, 0.17429650700069033, 0.17601855099201202, 0.17845884899725206, 0.17367709398968145, 0.17582381799002178, 0.1745830999861937, 0.1769959800003562, 0.17558959900634363, 0.1733158840215765, 0.1738008909742348, 0.17387767700711265, 0.17436383399763145, 0.1735175909998361, 0.17389768399880268];[0.17645992198958993, 0.17437684402102605, 0.174661388999084, 0.17501157001242973, 0.17456730699632317, 0.17537730900221504, 0.17429262501536869, 0.17732528800843284, 0.17497966799419373, 0.17429773299954832, 0.1787596020149067, 0.1736206040077377, 0.17396009102230892, 0.17425486599677242, 0.17293843399966136, 0.17384184800903313, 0.17534808497293852, 0.1735178700182587, 0.17493167499196716, 0.17750843398971483, 0.17415664298459888, 0.17356802700669505, 0.17459170499932952, 0.17698370199650526, 0.17697132501052693, 0.17717748999712057, 0.17361545699532144, 0.17409527901327237, 0.17621212897938676, 0.17457375201047398, 0.17427844999474473, 0.1747105029935483, 0.17512611398706213, 0.17392493301304057, 0.1753733349905815, 0.1732503739767708, 0.17388192500220612, 0.1740638500195928, 0.17382920798263513, 0.17643915899679996, 0.1737830979982391, 0.17433943902142346, 0.17438536300323904, 0.17596583999693394, 0.17482338298577815, 0.1738081680086907, 0.17453927799942903, 0.17421709600603208, 0.1729721529991366, 0.17687236901838332]
features.2.conv.1.0;0.07473149499855936;0.7864826139993966;3.8287611039704643;4.016278337978292;10.524111875649725;0.9533106975593181;11.039540312086848;[0.07473186400602572, 0.07742146501550451, 0.07490375498309731, 0.07758733900845982, 0.0758324739872478, 0.07617325001046993, 0.07691951098968275, 0.07611676401575096, 0.07586271699983627, 0.07625462699797936, 0.07609410700388253, 0.07652672700351104, 0.07580246799625456, 0.07630465301917866, 0.07588863701676019, 0.07614195501082577, 0.07597663599881344, 0.07615577298565768, 0.07598334000795148, 0.07629611800075509, 0.07595177798066288, 0.07621537800878286, 0.07587053201859817, 0.07730015899869613, 0.07473149499855936, 0.07755648801685311, 0.07492901201476343, 0.07738081499701366, 0.0760808489867486, 0.07608094700844958, 0.07580387400230393, 0.0761581240221858, 0.07578458500211127, 0.07646812198800035, 0.07581959399976768, 0.07620080100605264, 0.07603402502718382, 0.07609631100785919, 0.07605115801561624, 0.07621677799033932, 0.07590626800083555, 0.07630277099087834, 0.07600752302096225, 0.07607879600254819, 0.07617026899242774, 0.07618183101294562, 0.0758486420090776, 0.07660177699290216, 0.07593917899066582, 0.07600906098377891];[0.7864826139993966, 0.8141587339923717, 0.7968540010042489, 0.8096465939888731, 0.8005101979942992, 0.8127528699988034, 0.8006565760006197, 0.8079254320182372, 0.7991950589930639, 0.8130845520063303, 0.806102895992808, 0.7985364079941064, 0.8046239909890573, 0.8040298470004927, 0.8068903120001778, 0.8063567280187272, 0.802318889007438, 0.8116398610000033, 0.7932761269912589, 0.8072123159945477, 0.8016478570061736, 0.8102492759935558, 0.8135735100077, 0.8008411089831498, 0.8061913069977891, 0.7915196459798608, 0.8050387520052027, 0.8104924600047525, 0.8118568389909342, 0.7992369300045539, 0.8322656000091229, 0.8096680319868028, 0.8079543650092091, 0.8115344099933282, 0.7903141409915406, 0.8127779080241453, 0.799170663987752, 0.8093594569945708, 0.8021506189834327, 0.8056437490158714, 0.798430141992867, 0.8064873009861913, 0.807485135999741, 0.8052060430054553, 0.8001206999761052, 0.8216925309970975, 0.7959831320040394, 0.8125841950241011, 0.8023524830059614, 0.8052856790018268];[3.8287611039704643, 4.033092373982072, 4.047390372987138, 4.05436633201316, 4.066954613983398, 4.046112699987134, 4.0716633690171875, 4.049253933044383, 4.04445789300371, 4.047783426998649, 4.058438224019483, 4.0608679029974155, 4.013323159044376, 4.058202988002449, 4.053073373972438, 4.044223258009879, 4.0440222780162, 4.039353643980576, 4.036422211996978, 4.04781300900504, 4.052129881019937, 4.026966225996148, 4.021915759978583, 4.046324465976795, 4.0383765699807554, 4.055413972993847, 4.047239481005818, 4.046382973989239, 4.060901028045919, 4.040701070043724, 4.015402418008307, 4.02762282002368, 4.052795822964981, 4.047311508009443, 4.02998043000116, 4.005034570000134, 4.057450297987089, 4.046465300023556, 4.036323612992419, 4.059092427021824, 4.050852824031608, 4.028879096003948, 4.053962398960721, 4.024922676966526, 4.0516095040075015, 4.029691787989577, 4.024439585977234, 4.052323528012494, 4.01959232299123, 4.055072747985832];[4.054909645987209, 4.050299923022976, 4.065655055979732, 4.034409510000842, 4.056909943989012, 4.059560114983469, 4.05865290001384, 4.022802905994467, 4.027257803973043, 4.024038506962825, 4.0290928179747425, 4.0410502269805875, 4.01766543200938, 4.047658384981332, 4.090147542010527, 4.059860889974516, 4.0535768950066995, 4.035994400997879, 4.052957955980673, 4.071099918015534, 4.054569037019974, 4.031079405016499, 4.040908593015047, 4.053319368016673, 4.0310585830011405, 4.019498776993714, 4.058124077972025, 4.016278337978292, 4.03325512597803, 4.065754571027355, 4.059649467963027, 4.022684247989673, 4.0268798650067765, 4.059308173978934, 4.0682427040010225, 4.034592846030137, 4.072484148986405, 4.020093686005566, 4.057435302995145, 4.056281338998815, 4.03699479601346, 4.031544238008792, 4.064345710998168, 4.037303026037989, 4.055441949982196, 4.03086109799915, 4.054764956032159, 4.044907288014656, 4.062394455017056, 4.055099224991864]
features.2.conv.2;0.01790700398851186;0.02072254300583154;0.06522664602380246;0.06555682502221316;1.1572311604512946;0.9949634687418308;1.1630890950344714;[0.019270702003268525, 0.01812636002432555, 0.019064588996116072, 0.018313857988687232, 0.018842977995518595, 0.01793083199299872, 0.018898668000474572, 0.018140811997000128, 0.01886487298179418, 0.01809563400456682, 0.018820776022039354, 0.018237230979138985, 0.018788613990182057, 0.018227588006993756, 0.019140801014145836, 0.018302758020581678, 0.019289233023300767, 0.018261379998875782, 0.01923839299706742, 0.018128289986634627, 0.01923519599949941, 0.018216600001323968, 0.018729110015556216, 0.01819781499216333, 0.019274219986982644, 0.01826464498299174, 0.018676850013434887, 0.018155559984734282, 0.01909551999415271, 0.017956185998627916, 0.019218574016122147, 0.018257205025292933, 0.0189883460116107, 0.018245638988446444, 0.01871618302538991, 0.017918341007316485, 0.018839267984731123, 0.017933722003363073, 0.018701391003560275, 0.018198091012891382, 0.018680604989640415, 0.018245490995468572, 0.01856044100713916, 0.01790700398851186, 0.018670637015020475, 0.018095414008712396, 0.018826557003194466, 0.018098222994012758, 0.018499333993531764, 0.01822669798275456];[0.021767400001408532, 0.02097677200799808, 0.022353134001605213, 0.020872615976259112, 0.02198084202245809, 0.02083964500343427, 0.02152111000032164, 0.0208929099899251, 0.022297777992207557, 0.022032395005226135, 0.022072451014537364, 0.021006374998250976, 0.021544073009863496, 0.020817181008169428, 0.02128051599720493, 0.02084115700563416, 0.022023187979357317, 0.020794845011550933, 0.02172945297206752, 0.02087581399246119, 0.02222369101946242, 0.02100189501652494, 0.021439419011585414, 0.020756799989612773, 0.02197032398544252, 0.02078671200433746, 0.021530564001295716, 0.022025225014658645, 0.021426783001516014, 0.020760879007866606, 0.0216733829875011, 0.020869194995611906, 0.021532708022277802, 0.020901928015518934, 0.02187660097843036, 0.020826524996664375, 0.02191595800104551, 0.020905224984744564, 0.021833995007909834, 0.02085401298245415, 0.02169359099934809, 0.020802748011192307, 0.021815274987602606, 0.02072254300583154, 0.021834004000993446, 0.020758046011906117, 0.02132644600351341, 0.020734443998662755, 0.021389498986536637, 0.020765119028510526];[0.06647553201764822, 0.06783557502785698, 0.06606549400021322, 0.06522664602380246, 0.06556898701819591, 0.06554165398119949, 0.06574453998473473, 0.06539564300328493, 0.06602406199090183, 0.0661610500246752, 0.06759253999916837, 0.06597070701536722, 0.06626880401745439, 0.06819635900319554, 0.0673980730061885, 0.06579366899677552, 0.06575632700696588, 0.06620690700947307, 0.06757122999988496, 0.06761267097317614, 0.06576769700041041, 0.06793418098823167, 0.06562487900373526, 0.06615120099741034, 0.06587225198745728, 0.06638947798637673, 0.06597531499573961, 0.0665014759870246, 0.06625251000514254, 0.06567092801560648, 0.0679174279794097, 0.06624282398843206, 0.06580566300544888, 0.06598795100580901, 0.06583250500261784, 0.06600173001061194, 0.06741336101549678, 0.06621653598267585, 0.0656707460002508, 0.06677981000393629, 0.06541273900074884, 0.06749283900717273, 0.06744730001082644, 0.06574245399679057, 0.06760082702385262, 0.066178991983179, 0.06738624200806953, 0.06633596000028774, 0.06803403398953378, 0.06824025299283676];[0.06639469298534095, 0.06775187700986862, 0.06822688900865614, 0.06560540900682099, 0.06593644301756285, 0.06573310701060109, 0.06780938600422814, 0.06798823399003595, 0.06630933299311437, 0.06783246298437007, 0.06597842101473361, 0.06828495499212295, 0.06766923100803979, 0.06749213999137282, 0.06563827599165961, 0.06755281798541546, 0.06754560800618492, 0.06593644001986831, 0.06591514599858783, 0.06758669301052578, 0.06801618100143969, 0.06562340800883248, 0.06787353701656684, 0.06571942899608985, 0.06569730601040646, 0.0661548399948515, 0.06718702599755488, 0.06584733497584239, 0.06727361801313236, 0.06569562997901812, 0.06898712497786619, 0.06744024300132878, 0.06555682502221316, 0.06789363699499518, 0.06755142199108377, 0.06796914097503759, 0.06626995600527152, 0.06574915000237525, 0.0661420339893084, 0.06581999600166455, 0.06772508399444632, 0.06803132902132347, 0.06794794299639761, 0.06773723399965093, 0.06587935800780542, 0.06574625600478612, 0.06781223299913108, 0.0664549189968966, 0.06693591098883189, 0.06787279498530552]
features.3.conv.0.0;0.024809602997265756;0.02611303501180373;0.09315144800348207;0.09323542800848372;1.0525373991144327;0.9990992693786529;1.0534863064898579;[0.024809602997265756, 0.026063973986310884, 0.025268812983995304, 0.026143357012188062, 0.025311689998488873, 0.02599287699558772, 0.025313822989119217, 0.02614689600886777, 0.025660302984761074, 0.026113034022273496, 0.02547074601170607, 0.026018943986855447, 0.025373155978741124, 0.02598717898945324, 0.025610890006646514, 0.026161566987866536, 0.025608308002119884, 0.026271690003341064, 0.02553262299625203, 0.026193224010057747, 0.025544937001541257, 0.025957036996260285, 0.025716116011608392, 0.026177509018452838, 0.02554971701465547, 0.026010934001533315, 0.025536308996379375, 0.026171276986133307, 0.02533874800428748, 0.02618466899730265, 0.025550047983415425, 0.02613682797527872, 0.025562886003172025, 0.02620229500462301, 0.02536471199709922, 0.026243733998853713, 0.025523949996568263, 0.02614616899518296, 0.02557718800380826, 0.026123773015569896, 0.02558841698919423, 0.026204236986814067, 0.02555919100996107, 0.02623710999614559, 0.02558254500036128, 0.02602956202463247, 0.02558873500674963, 0.026162974012549967, 0.025512558000627905, 0.026143686001887545];[0.026340165990404785, 0.026613419002387673, 0.0262612700171303, 0.026988932979293168, 0.026388246013084427, 0.027015157014830038, 0.02636652800720185, 0.027014763007173315, 0.026204378984402865, 0.026993375999154523, 0.02629254199564457, 0.027144872990902513, 0.026249329996062443, 0.026779492996865883, 0.02614283497678116, 0.02675778401317075, 0.026153722981689498, 0.026915246999124065, 0.026353041001129895, 0.02679388498654589, 0.026283220999175683, 0.026872949994867668, 0.026283811021130532, 0.02678467400255613, 0.02611303501180373, 0.02694303501630202, 0.026368753984570503, 0.026982890005456284, 0.02647222499945201, 0.026750644989078864, 0.026232503005303442, 0.026664002012694255, 0.026158374996157363, 0.026683567004511133, 0.027197694987989962, 0.027067264018114656, 0.02633802202763036, 0.02675475800060667, 0.02624450999428518, 0.026827736000996083, 0.02620771899819374, 0.027098119986476377, 0.02630134197534062, 0.0267673340276815, 0.026187423994997516, 0.026926610997179523, 0.026429186982568353, 0.031134640012169257, 0.02640458699897863, 0.02683339800569229];[0.0932769070204813, 0.09607984600006603, 0.09320577900507487, 0.09315144800348207, 0.09395898398361169, 0.09351807099301368, 0.09690695599419996, 0.09381254899199121, 0.09405302099185064, 0.09404219398857094, 0.09380824299296364, 0.09384169499389827, 0.09653352698660456, 0.09362885999144055, 0.09389298301539384, 0.09393951200763695, 0.09400483599165455, 0.09680164698511362, 0.09661639801925048, 0.09346024101250805, 0.09685189701849595, 0.09376681398134679, 0.09655923399259336, 0.09355277300346643, 0.09383062500273809, 0.09463245799997821, 0.09428504802053794, 0.09629903599852696, 0.0954420109919738, 0.09398860699729994, 0.09548083899426274, 0.09367872201255523, 0.093936510005733, 0.09337346599204466, 0.0954007780237589, 0.09373490200960077, 0.09648883901536465, 0.09400447600637563, 0.09383014400373213, 0.0969137609936297, 0.09367228898918256, 0.09410197698161937, 0.09444078401429579, 0.09394205998978578, 0.09394480398623273, 0.09399567000218667, 0.09699235699372366, 0.0962925169733353, 0.09654981101630256, 0.0968929719820153];[0.09700049599632621, 0.09689730301033705, 0.09552231899579056, 0.09408915700623766, 0.09401445600087754, 0.09398291699471883, 0.09394167299615219, 0.09394603400141932, 0.093667810986517, 0.09625117300311103, 0.09377681399928406, 0.09396485300385393, 0.09614197601331398, 0.09387079399311915, 0.09411399500095285, 0.09365482398425229, 0.09389771698624827, 0.09395967799355276, 0.0969422860071063, 0.09416836200398393, 0.09567699901526794, 0.09421353501966223, 0.09418568600085564, 0.09370083798421547, 0.09693737400812097, 0.0945836319879163, 0.09362324100220576, 0.09371240600012243, 0.09390070298104547, 0.09353155101416633, 0.0967258180025965, 0.09323542800848372, 0.09617203500238247, 0.09361270698718727, 0.09332978699239902, 0.10304924499359913, 0.09668399099609815, 0.09420609899098054, 0.09724457000265829, 0.09712830200442113, 0.0939634820097126, 0.0957008900004439, 0.09692684098263271, 0.09636274399235845, 0.09673439300968312, 0.0941341099969577, 0.09689985698787495, 0.09670653301873244, 0.09664382701157592, 0.09407364702201448]
features.3.conv.1.0;0.04151102001196705;0.528200595988892;1.9579178750282153;1.9979557229962666;12.724346350357548;0.9799605929664909;12.984549013179196;[0.04163479199633002, 0.04263627901673317, 0.04196930397301912, 0.04263636999530718, 0.042172777000814676, 0.04253174099721946, 0.041688128985697404, 0.0427965669950936, 0.04300451499875635, 0.042533372004982084, 0.041743076988495886, 0.04261497498373501, 0.04153874100302346, 0.04260578501271084, 0.041732488985871896, 0.04285264600184746, 0.041948132013203576, 0.04280216101324186, 0.041708346019731835, 0.04260799501207657, 0.04177547799190506, 0.042749558022478595, 0.04162819602061063, 0.04268853898975067, 0.042058315011672676, 0.04291895098867826, 0.04195947397965938, 0.042828195000765845, 0.0415979280078318, 0.042978341021807864, 0.041575487004593015, 0.042801442003110424, 0.041946968995034695, 0.042739505995996296, 0.04188528101076372, 0.04261356400093064, 0.04176486999494955, 0.04270646598888561, 0.04182005499023944, 0.04279467900050804, 0.04163287399569526, 0.04279247799422592, 0.042070519004482776, 0.04303789700497873, 0.04171717300778255, 0.04285498897661455, 0.04190677500446327, 0.042678386002080515, 0.04151102001196705, 0.0428665459912736];[0.5326290209777653, 0.5460134519962594, 0.5405852030089591, 0.5347425380023196, 0.528200595988892, 0.5332043590024114, 0.5546520120115019, 0.5373544020112604, 0.5385204270132817, 0.5381739230069797, 0.5415775940055028, 0.5354482590046246, 0.5408318059926387, 0.5298110579897184, 0.5413322120148223, 0.5438357700186316, 0.5300639609922655, 0.5368567770055961, 0.5407047560147475, 0.5380692120234016, 0.5332085889822338, 0.5382127439952455, 0.5299911379988771, 0.5392188800033182, 0.5385924910078757, 0.5311623829766177, 0.5314257050049491, 0.5419709470006637, 0.5443521710112691, 0.5363433930033352, 0.5445741149887908, 0.539390508987708, 0.5466196429915726, 0.5370056339888833, 0.537576953007374, 0.5368274290231057, 0.533937339001568, 0.5411936969903763, 0.5334037069987971, 0.5383616990002338, 0.5448660330148414, 0.5434498790127691, 0.5428070439957082, 0.5344114690087736, 0.553302041022107, 0.5388828970026225, 0.5310248249734286, 0.5341192600026261, 0.5380026299972087, 0.5386258720245678];[1.9579178750282153, 2.016305477998685, 2.0030407260055654, 2.0181004379992373, 2.0538211120001506, 2.0135326060117222, 2.015525094990153, 2.0118420860380866, 2.0046925499627832, 2.0092025640187785, 2.0081560249673203, 2.021307146002073, 2.0054530689667445, 2.014115195022896, 2.014318748988444, 2.064074007968884, 2.0162688799900934, 2.003015709022293, 2.015423394012032, 2.0152026759751607, 2.0168551780225243, 2.014355068007717, 2.012494983006036, 2.0124293510161806, 2.0129635320045054, 1.997162600979209, 2.0135886529751588, 2.0490428840275854, 2.017860608000774, 2.0070536699786317, 2.0128657780005597, 2.0099097799975425, 2.0169366449990775, 2.016299576003803, 2.019069298985414, 2.016445884015411, 2.0138361629797146, 2.0157258329854812, 2.0211086890194565, 2.017977258976316, 2.0199212369916495, 2.0187191250151955, 2.001242778962478, 2.002805009979056, 2.0150396509852726, 1.995576049986994, 2.0256991010101046, 2.0067052009981126, 2.0229373169713654, 2.0199173540167976];[2.0139762309845537, 2.0504040740197524, 2.0129863530164585, 2.0228961720131338, 2.0158573709777556, 2.0101361029956024, 2.0135647929855622, 2.0026045870326925, 2.015180996968411, 2.007763585977955, 2.0154147889988963, 2.004248361045029, 2.017360022990033, 2.0223292829759885, 2.0083980429917574, 2.020889318053378, 2.0225800829939544, 2.0131186360376887, 2.0113803959975485, 2.002868478972232, 2.0150622620421927, 2.012430952017894, 2.016517901007319, 2.008432413014816, 2.010693155025365, 2.004561449983157, 2.0185746190254577, 2.011228338989895, 2.013076578034088, 2.016283017990645, 2.022047651989851, 2.0313663510023616, 2.0095055249985307, 2.0133001859940123, 1.9985393500246573, 2.01379395800177, 2.017702270997688, 2.0200631899933796, 2.0092803970037494, 2.0209870780236088, 2.005693903018255, 1.9979557229962666, 2.0155119370028842, 2.000289880001219, 2.0122828659950756, 2.017969154025195, 2.014924139017239, 2.014538575982442, 2.0136997609806713, 2.0249953079910483]
features.3.conv.2;0.025288947013905272;0.03043807198991999;0.09591286000795662;0.09612607600865886;1.203611679568289;0.9977819129880738;1.2062873298272299;[0.02569265299825929, 0.025793287000851706, 0.025829625985352322, 0.025790679006604478, 0.025935151003068313, 0.025920225016307086, 0.02591886298614554, 0.0266152520198375, 0.025507060025120154, 0.02601016900734976, 0.025885799987008795, 0.025967994995880872, 0.026192356017418206, 0.02596217201789841, 0.02544584998395294, 0.02598661300726235, 0.02576014498481527, 0.026609654014464468, 0.026062031014589593, 0.026464647991815582, 0.025848593009868637, 0.026469117001397535, 0.025288947013905272, 0.025956523983040825, 0.025600761000532657, 0.026525483990553766, 0.025307275995146483, 0.026151849975576624, 0.02617467599338852, 0.026608022017171606, 0.02597203600453213, 0.02596885699313134, 0.026095850014826283, 0.02651025602244772, 0.02536497000255622, 0.025930644012987614, 0.02593822800554335, 0.025956505996873602, 0.025718757009599358, 0.025813485990511253, 0.025536447996273637, 0.025809026992646977, 0.02582677500322461, 0.025961778999771923, 0.025977912999223918, 0.025901353015797213, 0.025352496013510972, 0.026115611981367692, 0.025877025007503107, 0.02598398001282476];[0.030769686010899022, 0.031635854014893994, 0.030830400995910168, 0.03164881598786451, 0.030833395023364574, 0.03165293298661709, 0.030872788018314168, 0.031964993017027155, 0.030512303026625887, 0.032022377010434866, 0.030600765021517873, 0.03180585501831956, 0.0304896279994864, 0.031506386992987245, 0.030543333996320143, 0.03198466700268909, 0.030611216003308073, 0.03188122599385679, 0.03076609398704022, 0.03177192099974491, 0.03071939598885365, 0.0318754930049181, 0.03043807198991999, 0.031828599981963634, 0.030567812005756423, 0.031757716002175584, 0.030546651978511363, 0.03169919998617843, 0.030546188005246222, 0.03196177800418809, 0.03126563399564475, 0.031803819991182536, 0.030445078999036923, 0.03168891402310692, 0.030640776007203385, 0.03205550700658932, 0.030579985002987087, 0.03164957198896445, 0.030715358996530995, 0.03193668799940497, 0.030886171996826306, 0.03209654401871376, 0.030682807991979644, 0.0319216409989167, 0.030746900010854006, 0.03139923798153177, 0.030610461020842195, 0.031826243008254096, 0.030565644992748275, 0.03180854499805719];[0.09684758199728094, 0.0967621520103421, 0.10011069601750933, 0.09727164398645982, 0.097453622991452, 0.09632227398105897, 0.09794139699079096, 0.0973030420136638, 0.09672049400978722, 0.09727913502138108, 0.09780927200336009, 0.10112755399313755, 0.09755101299379021, 0.0977109189843759, 0.10036495499662124, 0.09634009399451315, 0.10012459900463, 0.09655452301376499, 0.09998680499847978, 0.09710918000200763, 0.09763257400481962, 0.09823298797709867, 0.09795542401843704, 0.09996294099255465, 0.09737347098416649, 0.09776690401486121, 0.09773771901382133, 0.09878149401629344, 0.09716489299898967, 0.1009511619922705, 0.10052164198714308, 0.09882760301115923, 0.09704152602353133, 0.09802966998540796, 0.09798261799733154, 0.10009340499527752, 0.09797957900445908, 0.09711175400298089, 0.09971638899878599, 0.0969130209996365, 0.09846869600005448, 0.0978847109945491, 0.09920585100189783, 0.09591286000795662, 0.09735989099135622, 0.09742426697630435, 0.09953191500972025, 0.09727893900708295, 0.0973072049964685, 0.0972466439998243];[0.10001670199562795, 0.09654749699984677, 0.100426349992631, 0.10051788599230349, 0.09783822600729764, 0.09785772100440226, 0.09995572199113667, 0.1004838949884288, 0.09966231498401612, 0.09920095102279447, 0.09781164900050499, 0.0988722899928689, 0.10065563500393182, 0.0973018050135579, 0.09910197899444029, 0.09769487800076604, 0.0978487920074258, 0.09997970800031908, 0.09990734598250128, 0.10073627799283713, 0.09649018000345677, 0.0979718410235364, 0.09612607600865886, 0.0965881510055624, 0.09749633597675711, 0.09697945800144225, 0.09795579800265841, 0.09975818402017467, 0.09679062000941485, 0.09743874400737695, 0.0966205699951388, 0.09768305500620045, 0.09682399398298003, 0.10067581399925984, 0.09792047299561091, 0.10000687499996275, 0.09713371799443848, 0.09771232499042526, 0.09774716099491343, 0.09711186500499025, 0.09767888899659738, 0.09699761497904547, 0.09921481701894663, 0.09964206998120062, 0.09752989700064063, 0.097381897008745, 0.09885636900435202, 0.09731540500069968, 0.0987530630081892, 0.09754582901950926]
features.4.conv.1.0;0.029652672994416207;0.1544509750092402;0.8034384170023259;0.8357184589549433;5.2086695536123955;0.961374501655757;5.417940193589078;[0.029691369010834023, 0.030438260990194976, 0.029652672994416207, 0.03040312000666745, 0.02978620500653051, 0.030486727016977966, 0.029801627999404445, 0.030415337008889765, 0.02973523101536557, 0.03047947899904102, 0.02971499101840891, 0.030501826986437663, 0.029844478995073587, 0.030467242992017418, 0.029770775989163667, 0.03025106099084951, 0.030382015014765784, 0.030386444996111095, 0.029842513002222404, 0.030278516001999378, 0.029893033002736047, 0.030393619992537424, 0.029817950999131426, 0.0304325670003891, 0.029859986010706052, 0.03035461698891595, 0.029751913010841236, 0.030375134985661134, 0.029836046014679596, 0.033886860008351505, 0.029664813017006963, 0.030461632006336004, 0.02982028399128467, 0.030327010987093672, 0.029679489001864567, 0.03042124299099669, 0.029744880012003705, 0.030411888990784064, 0.029824823985109106, 0.030429297010414302, 0.029864702024497092, 0.030403438984649256, 0.02984534000279382, 0.03050439100479707, 0.02987842500442639, 0.030369130021426827, 0.029977373022120446, 0.030419590999372303, 0.029839093011105433, 0.0303331809991505];[0.15754811602528207, 0.15817537999828346, 0.1571215380099602, 0.15674323600251228, 0.1579889820131939, 0.16264649399090558, 0.15818887102068402, 0.1586319690104574, 0.15896784898359329, 0.15739003400085494, 0.15651833001174964, 0.15894845000002533, 0.15656602097442374, 0.15957170800538734, 0.1566595610056538, 0.1569796249968931, 0.15570940700126812, 0.15815320998081006, 0.15568087401334196, 0.1601411139999982, 0.1583686110097915, 0.1626744519744534, 0.15642930698231794, 0.15877905799425207, 0.156338272994617, 0.16067084699170664, 0.15820200298912823, 0.1544509750092402, 0.1577702320064418, 0.15732251800363883, 0.1551862720225472, 0.16194957599509507, 0.15958918098476715, 0.1585060030047316, 0.1573217490222305, 0.15750077299890108, 0.16073837800649926, 0.15761393500724807, 0.1594742270244751, 0.1634203970024828, 0.15859580598771572, 0.16302187400287949, 0.16016175600816496, 0.16075425999588333, 0.15799149801023304, 0.1580806589918211, 0.15768412497709505, 0.1654390540206805, 0.1560925809899345, 0.15991431500879116];[0.8034384170023259, 0.8520275180053432, 0.8443622629856691, 0.8493163769890089, 0.845256945991423, 0.8492813010234386, 0.8530678789829835, 0.8499445889901835, 0.8479459960071836, 0.8488667640485801, 0.8465550499968231, 0.8476661819731817, 0.846509467024589, 0.8435646550206002, 0.8489535360131413, 0.8457361290056724, 0.8447167480189819, 0.8470345819951035, 0.8530484649818391, 0.8486550689849537, 0.8503099150257185, 0.843308057053946, 0.8437811729963869, 0.8473517169768456, 0.8479480000096373, 0.8447577260085382, 0.8470031879842281, 0.8435700520349201, 0.8480805820145179, 0.843771938001737, 0.8488312889821827, 0.8480384159774985, 0.8458588509820402, 0.842192748998059, 0.8449412109912373, 0.8480757489742246, 0.8475384699704591, 0.843340619961964, 0.8481347089691553, 0.8490913809800986, 0.8440590809914283, 0.8449077800032683, 0.8490959799964912, 0.8499956779996864, 0.8488311569672078, 0.8458850169845391, 0.8473546809982508, 0.8468989630055148, 0.8457978370133787, 0.8485570559860207];[0.8478549899591599, 0.8496317009849008, 0.8470264450006653, 0.8443254159938078, 0.8465046159981284, 0.841097919997992, 0.8421014480118174, 0.8447552099823952, 0.847833347012056, 0.8461231820110697, 0.8462741039984394, 0.8442338990280405, 0.8466179169772658, 0.8407263680128381, 0.8432109999994282, 0.843455821974203, 0.8433223519823514, 0.8461417529906612, 0.8915790559840389, 0.8477871720097028, 0.8427883300173562, 0.8357184589549433, 0.8467043539858423, 0.8474278579815291, 0.8454010350105818, 0.845421381003689, 0.8476315349689685, 0.8375078119861428, 0.8455594799888786, 0.8461539820418693, 0.8456400060385931, 0.8459042869799305, 0.8455410659953486, 0.842865899001481, 0.8966171069769189, 0.848573019989999, 0.8468806580058299, 0.8411546559946146, 0.845581937028328, 0.8480141639884096, 0.8484195579949301, 0.8536326870089397, 0.8459183849627152, 0.8402574750070926, 0.8431759660015814, 0.8463931599981152, 0.8449538880086038, 0.8430431820161175, 0.8440111340314616, 0.8438661740219686]
features.4.conv.2;0.006669891998171806;0.007297753996681422;0.03289288698579185;0.032981222990201786;1.0941337578901893;0.9973216273867048;1.0970721258268135;[0.006992292997892946, 0.006989651010371745, 0.0071472869894932956, 0.006844541989266872, 0.007028008985798806, 0.006722719001118094, 0.007115796994185075, 0.006820504990173504, 0.007114300999091938, 0.00678251899080351, 0.0073004130099434406, 0.0073678050248418, 0.007570207992102951, 0.007374746986897662, 0.007595361006679013, 0.007346086989855394, 0.007600722019560635, 0.006786548008676618, 0.007013800001004711, 0.006785336008761078, 0.007034262001980096, 0.006758820993127301, 0.006973370997002348, 0.006786317972000688, 0.0070696350012440234, 0.006766365986550227, 0.006957403995329514, 0.006742453027982265, 0.00713900601840578, 0.00679397999192588, 0.007054970978060737, 0.006730405992129818, 0.007099976995959878, 0.006698087003314868, 0.007036632014205679, 0.006728931999532506, 0.0070990140084177256, 0.0067107779905200005, 0.006979567988310009, 0.006669891998171806, 0.006960452999919653, 0.00674140002229251, 0.006969412002945319, 0.00670693998108618, 0.007459075975930318, 0.006712699017953128, 0.007062970020342618, 0.006718224001815543, 0.006989480025367811, 0.006715489987982437];[0.007373135013040155, 0.007378957991022617, 0.007470933982403949, 0.007364999008132145, 0.007482718996470794, 0.007318114017834887, 0.007557901000836864, 0.00740290098474361, 0.007436976011376828, 0.007339089002925903, 0.007440739020239562, 0.007408123987261206, 0.007445484981872141, 0.00735066898050718, 0.007493296987377107, 0.007404046016745269, 0.0074343949963804334, 0.007354319997830316, 0.0074953399889636785, 0.007362926000496373, 0.007464636000804603, 0.007330467022256926, 0.00747517601121217, 0.007373383006779477, 0.007480970001779497, 0.007297753996681422, 0.007467733987141401, 0.007340234005823731, 0.007475287013221532, 0.007365307013969868, 0.007678607013076544, 0.007333265006309375, 0.00750415600487031, 0.007352275977609679, 0.007475773018086329, 0.007360802992479876, 0.007432446000166237, 0.007316849019844085, 0.007471457007341087, 0.007321101991692558, 0.0074199080117978156, 0.00730207801098004, 0.0074400450102984905, 0.007355891022598371, 0.0074604070105124265, 0.007326847990043461, 0.007438545988406986, 0.007322487013880163, 0.007451704004779458, 0.00731286100926809];[0.03452503401786089, 0.03342930899816565, 0.034488083998439834, 0.03358494900749065, 0.034050913993269205, 0.033998211001744494, 0.03359010998974554, 0.03346597499330528, 0.03313249401981011, 0.03440086799673736, 0.03320084500592202, 0.03408941099769436, 0.03361317899543792, 0.033871958003146574, 0.03456011399975978, 0.03362120900419541, 0.03402323499904014, 0.034014418022707105, 0.03360114700626582, 0.03305976401316002, 0.03409674600698054, 0.034063373983372, 0.034096902003511786, 0.03455400301027112, 0.03463707899209112, 0.034057678014505655, 0.033183072024257854, 0.03389540599891916, 0.0344940570066683, 0.03407382301520556, 0.034112653986085206, 0.03386525099631399, 0.03311774699250236, 0.0345419519871939, 0.03452966900658794, 0.034585545014124364, 0.03450589600834064, 0.033426101988879964, 0.033997266000369564, 0.033013884007232264, 0.034096979012247175, 0.03377237101085484, 0.03454010098357685, 0.034442855016095564, 0.03406789799919352, 0.033376300998497754, 0.03373305301647633, 0.03302953200181946, 0.03289288698579185, 0.03404198700445704];[0.03322198300156742, 0.03452345900586806, 0.03391538999858312, 0.03357708899420686, 0.03440318099455908, 0.034059728001011536, 0.03410955399158411, 0.03364493901608512, 0.03462227201089263, 0.033957180014112964, 0.03308359600487165, 0.033467090979684144, 0.0345505999866873, 0.03340025499346666, 0.033156691992189735, 0.03363454100326635, 0.03356179999536835, 0.034032702998956665, 0.032981222990201786, 0.033608844998525456, 0.03356245899340138, 0.03356252401135862, 0.03411386098014191, 0.033195327006978914, 0.03343177100759931, 0.033530041022459045, 0.03442789500695653, 0.034499646979384124, 0.034591180010465905, 0.033446204994106665, 0.033058401982998475, 0.03346141800284386, 0.03315497501171194, 0.03452963900053874, 0.034567306021926925, 0.03301710000960156, 0.03467351698782295, 0.03360697001335211, 0.033412126009352505, 0.03451523699914105, 0.03354495801613666, 0.03404995400342159, 0.03304066398413852, 0.03402105299755931, 0.034027495014015585, 0.03322281801956706, 0.03356400001212023, 0.0341311130032409, 0.033089639007812366, 0.03372648701770231]
features.5.conv.0.0;0.007627993996720761;0.008086677989922464;0.04219759700936265;0.042191312997601926;1.0601316667788265;1.0001489408912465;1.059973793337349;[0.009124992997385561, 0.007655374007299542, 0.00902351998956874, 0.009108078986173496, 0.00772693200269714, 0.009057454008143395, 0.009121209994191304, 0.007691790990065783, 0.008962891006376594, 0.009112121013458818, 0.007739778986433521, 0.008926770999096334, 0.009145662013906986, 0.007740651984931901, 0.009124867006903514, 0.009088581980904564, 0.007721539004705846, 0.009141072980128229, 0.009096787980524823, 0.007697963999817148, 0.008897704014088959, 0.009098889015149325, 0.007728185999440029, 0.009063347009941936, 0.009029451990500093, 0.0076990209927316755, 0.009138186986092478, 0.009039629978360608, 0.0077594379836227745, 0.010712748975493014, 0.00905047301785089, 0.007665177021408454, 0.008986778004327789, 0.009094469016417861, 0.007753170997602865, 0.009106740995775908, 0.009119059017393738, 0.007738218002486974, 0.009019235993037, 0.009181784000247717, 0.007644569996045902, 0.00891199498437345, 0.009125994984060526, 0.007765548012685031, 0.009021808014949784, 0.009106221987167373, 0.007627993996720761, 0.009097325993934646, 0.009103118994971737, 0.007684142008656636];[0.009358159004477784, 0.008359408006072044, 0.00958459498360753, 0.00981400499586016, 0.008349178999196738, 0.009454198007006198, 0.009813003009185195, 0.008176269999239594, 0.009464313014177606, 0.00990214798366651, 0.008309280994581059, 0.009607699001207948, 0.009839395992457867, 0.008086677989922464, 0.009511938987998292, 0.00963816000148654, 0.008333678997587413, 0.009589497989509255, 0.009814193996135145, 0.00825492199510336, 0.009504720976110548, 0.009832658979576081, 0.008182126999599859, 0.009535335993859917, 0.009791351010790095, 0.008340578991919756, 0.009590401023160666, 0.009618623997084796, 0.008687113004270941, 0.009391461993800476, 0.009744142007548362, 0.008296788000734523, 0.009492218989180401, 0.009989564015995711, 0.008313799015013501, 0.009666892001405358, 0.009878384007606655, 0.008281307993456721, 0.009522793989162892, 0.0098916620190721, 0.008373871009098366, 0.009449531993595883, 0.009945197001798078, 0.008268378005595878, 0.009534990007523447, 0.009754083002917469, 0.0085226479859557, 0.009605407016351819, 0.009928489016601816, 0.008235068002250046];[0.0428388940053992, 0.04235965499537997, 0.042278984998119995, 0.04240075100096874, 0.04246717400383204, 0.04305905499495566, 0.04354850098025054, 0.04265565000241622, 0.04219759700936265, 0.04268524298095144, 0.043727114010835066, 0.042723710008431226, 0.04315650599892251, 0.042427690990734845, 0.042276655993191525, 0.04359289800049737, 0.043217729980824515, 0.042478889983613044, 0.04362853599013761, 0.04283564499928616, 0.04298956997809, 0.04387183897779323, 0.04314632999012247, 0.043077822017949075, 0.04313448601169512, 0.04268938899622299, 0.04304500401485711, 0.04253851101384498, 0.04260061198147014, 0.042430923000210896, 0.04295481997542083, 0.04277544698561542, 0.042970792012056336, 0.04226122298859991, 0.04314667798462324, 0.042973256000550464, 0.042460577009478584, 0.04297203500755131, 0.042563254974083975, 0.04242000699741766, 0.04247675999067724, 0.04348323598969728, 0.042478185991058126, 0.042890559998340905, 0.04234669997822493, 0.04345779100549407, 0.042389797017676756, 0.043435745988972485, 0.042947298992658034, 0.04348246700828895];[0.043391366983996704, 0.04284318699501455, 0.04296096001053229, 0.04304040299030021, 0.04294199901050888, 0.04280781699344516, 0.04247165800188668, 0.042981398990377784, 0.04342932201689109, 0.042869984987191856, 0.04236388800200075, 0.043036502989707515, 0.04304148198571056, 0.04230296501191333, 0.042904617002932355, 0.04346142298891209, 0.042877369007328525, 0.04225738500826992, 0.042564011993817985, 0.04311869299272075, 0.04335264998371713, 0.04329023600439541, 0.042864176008151844, 0.04229892900912091, 0.04323746098089032, 0.042985908017726615, 0.042191312997601926, 0.0433172509947326, 0.04368631399120204, 0.0429252719914075, 0.042555124004138634, 0.042874659004155546, 0.04278138399240561, 0.04232916401815601, 0.04302697299863212, 0.04330529298749752, 0.04229391997796483, 0.04364637398975901, 0.04243032800150104, 0.04234267299761996, 0.04288919401005842, 0.042846563999773934, 0.0429292940243613, 0.04346542598796077, 0.042451015004189685, 0.043401601986261085, 0.04293220798717812, 0.04304279899224639, 0.04375678297947161, 0.042305410985136405]
features.5.conv.1.0;0.013162771996576339;0.10055577699677087;0.38671644098940305;0.4136381970020011;7.639407339345057;0.9349147244917814;8.171234380224176;[0.013548966002417728, 0.014407036011107266, 0.01384327100822702, 0.013255380996270105, 0.014308065001387149, 0.013786380004603416, 0.013235679012723267, 0.014442835992667824, 0.01377474601031281, 0.013303323008585721, 0.01440406299661845, 0.01375683699734509, 0.013355313974898309, 0.014393810997717083, 0.013772169972071424, 0.01328942400868982, 0.014325433992780745, 0.013280270010000095, 0.014258662005886436, 0.01322668301872909, 0.01432775700232014, 0.013660156022524461, 0.014299896021839231, 0.013297997997142375, 0.01431323800352402, 0.013316524011315778, 0.01459942600922659, 0.013162771996576339, 0.014297062007244676, 0.013295892014866695, 0.014292301988461986, 0.014229100983357057, 0.013687058992218226, 0.013338906021090224, 0.014411481999559328, 0.013589840003987774, 0.01320286700502038, 0.014349052973557264, 0.013592736999271438, 0.013290292001329362, 0.014391206990694627, 0.013614094001241028, 0.01330743299331516, 0.014415596990147606, 0.013890067988540977, 0.01333936199080199, 0.014382243010913953, 0.013828574999934062, 0.013355137023609132, 0.014368698990438133];[0.1043258169956971, 0.10934926601476036, 0.10410288398270495, 0.10910732598858885, 0.10834120601066388, 0.10551930000656284, 0.10603207000531256, 0.10704897998948582, 0.1071051629842259, 0.10795851200236939, 0.10478744999272749, 0.107119349995628, 0.10770811198744923, 0.10181362699950114, 0.10613869500230066, 0.10723451498779468, 0.1048079120228067, 0.11350905799190514, 0.1095821619965136, 0.10432036200654693, 0.10587181997834705, 0.10294852399965748, 0.10707478900440037, 0.10568943998077884, 0.10658100398723036, 0.10573779899277724, 0.11077884101541713, 0.10641413400298916, 0.1071903330157511, 0.10245252400636673, 0.10448794599506073, 0.1081673759908881, 0.10334771699854173, 0.10941197702777572, 0.11045853901305236, 0.10661757699563168, 0.11206139798741788, 0.11125504699884914, 0.10055577699677087, 0.10782048499095254, 0.11056565699982457, 0.1054251060122624, 0.10733636599616148, 0.10986138999578543, 0.10395305301062763, 0.1080979730177205, 0.11168407500372268, 0.1018272860092111, 0.10850186500465497, 0.10879017401020974];[0.38671644098940305, 0.3904426419758238, 0.4196013699984178, 0.4214525839779526, 0.42008072495809756, 0.4188993879943155, 0.4198119719803799, 0.42130131003796123, 0.41835454700049013, 0.417822777031688, 0.4209941140143201, 0.42237523299991153, 0.42115511401789263, 0.4203343440021854, 0.42316638497868553, 0.41883516398957, 0.4187988870253321, 0.42078061000211164, 0.41839579297811724, 0.41928444799850695, 0.4197850349883083, 0.41989872002159245, 0.41994763698312454, 0.42078007000964135, 0.41890081399469636, 0.4207130220311228, 0.41936935199191794, 0.41563160601072013, 0.42007252399344, 0.4216246959986165, 0.4191021890146658, 0.41929786797845736, 0.4201276729872916, 0.4188932940014638, 0.42033091199118644, 0.42215842197765596, 0.4175153779797256, 0.42026846000226215, 0.42171910105389543, 0.41974725903128274, 0.42411638001794927, 0.4207187059801072, 0.41924373400979675, 0.419025877956301, 0.42216551600722596, 0.4207373699755408, 0.421241330972407, 0.4194639469787944, 0.41997090002405457, 0.4215375580242835];[0.4178158650174737, 0.4203928350179922, 0.4167647309950553, 0.41949149599531665, 0.41778634701040573, 0.41984421701636165, 0.4142052869719919, 0.41924414297682233, 0.4234651959850453, 0.42142355398391373, 0.4190151510119904, 0.42060621501877904, 0.42258342599961907, 0.4136381970020011, 0.41969800399965607, 0.42019412299850956, 0.4187266989611089, 0.41540627903304994, 0.4174741019960493, 0.4189310439687688, 0.42050279601244256, 0.41847076499834657, 0.41898380598286167, 0.4197774619970005, 0.41729498098720796, 0.41839047195389867, 0.41679196900804527, 0.41682672800379805, 0.42061861901311204, 0.4206856540113222, 0.42078312698868103, 0.41491744795348495, 0.41937671197229065, 0.4183749809744768, 0.4209898039989639, 0.4190953429788351, 0.42013821998261847, 0.4177808540407568, 0.4192837049777154, 0.41904879998764955, 0.41691903801984154, 0.4146702670259401, 0.41904866497498006, 0.41683997100335546, 0.4183231720526237, 0.41836549900472164, 0.4182355839875527, 0.42088722600601614, 0.4184876209765207, 0.41935070903855376]
features.5.conv.2;0.008763693011133;0.009264816995710135;0.04345662400010042;0.043939573981333524;1.0571818277911524;0.9890087696016745;1.0689306912990617;[0.00930075001087971, 0.008763693011133, 0.00910303698037751, 0.009149193007033318, 0.008958555001299828, 0.009136599022895098, 0.009151817008387297, 0.00899982001283206, 0.009181503002764657, 0.009145338990492746, 0.009129801008384675, 0.009130973019637167, 0.00920367200160399, 0.008909169002436101, 0.009188166004605591, 0.009109623992117122, 0.009038396005053073, 0.009094003005884588, 0.009204055997543037, 0.008980797021649778, 0.009126271004788578, 0.00914855400333181, 0.008964234992163256, 0.009281660022679716, 0.009208219998981804, 0.008961529994849116, 0.009067227016203105, 0.009178099018754438, 0.009029798995470628, 0.009098873008042574, 0.009152352984528989, 0.009002145990962163, 0.009099647984839976, 0.009233560995198786, 0.008820193004794419, 0.00919152400456369, 0.009112158993957564, 0.009137752989772707, 0.00917803100310266, 0.009267790999729186, 0.00899031397420913, 0.009112783998716623, 0.009149730991339311, 0.008983446983620524, 0.00910649000434205, 0.009221426997100934, 0.00902773899724707, 0.009179813001537696, 0.009176244988339022, 0.009011546993860975];[0.009865780011750758, 0.009411776991328225, 0.009678139991592616, 0.009558252990245819, 0.009449684002902359, 0.009675315988715738, 0.009530801995424554, 0.00944036798318848, 0.009743747010361403, 0.009613908012397587, 0.009288071014452726, 0.010109903989359736, 0.00949671701528132, 0.009464850998483598, 0.009637208975618705, 0.00968934700358659, 0.009264816995710135, 0.009731521015055478, 0.00954240802093409, 0.00938066901289858, 0.009615415998268872, 0.009412768005859107, 0.009442517999559641, 0.009581584978150204, 0.009647793980548158, 0.009345657977974042, 0.009662691998528317, 0.009547777997795492, 0.009285893000196666, 0.009661785006755963, 0.00945995599613525, 0.009400617011124268, 0.009507373004453257, 0.009483503003139049, 0.009313416987424716, 0.009701141010737047, 0.009454908984480426, 0.009510817006230354, 0.009587599983206019, 0.009668032027548179, 0.00938323198352009, 0.009749163989908993, 0.009430157020688057, 0.0095204469980672, 0.009672753018094227, 0.0096074570028577, 0.009325277002062649, 0.00960947698331438, 0.009408840007381514, 0.009391889994731173];[0.04454765300033614, 0.04544650798197836, 0.044102987012593076, 0.04544010601239279, 0.04597287799697369, 0.04531652099103667, 0.044112746021710336, 0.04345662400010042, 0.04418121499475092, 0.04398745598155074, 0.045859637000830844, 0.04592933601816185, 0.0452577390242368, 0.044548728998051956, 0.04465062799863517, 0.045886058011092246, 0.044067681999877095, 0.04483812901889905, 0.044600539986277, 0.04580202102079056, 0.04461151600116864, 0.04442313400795683, 0.04451554999104701, 0.04536346602253616, 0.04412937499000691, 0.04474007699172944, 0.04451462801080197, 0.04469568497734144, 0.044474719994468614, 0.044671417999779806, 0.045981895993463695, 0.04478980801650323, 0.044089656992582604, 0.04402767200372182, 0.04458711002371274, 0.044897907006088644, 0.044517441012430936, 0.04406663900590502, 0.04607557601411827, 0.04458354099188, 0.04356683901278302, 0.04454381499090232, 0.04583170701516792, 0.046031819976633415, 0.045232723001390696, 0.0454572020098567, 0.04543395899236202, 0.04425239301053807, 0.044052355020539835, 0.04480185901047662];[0.04455506001249887, 0.045824050990631804, 0.04580128300585784, 0.04543093399843201, 0.04595123100443743, 0.044068424991564825, 0.04411933402298018, 0.04470525300712325, 0.04579029401065782, 0.04533648400683887, 0.044610091019421816, 0.04399624897632748, 0.04414033002103679, 0.04396713600726798, 0.04418666599667631, 0.045519456994952634, 0.04530763698858209, 0.04413692298112437, 0.04530898400116712, 0.04408185801003128, 0.04546368200681172, 0.04438538500107825, 0.045507386996177956, 0.045444253977620974, 0.04457117500714958, 0.045316192001337186, 0.04492486998788081, 0.04550161902443506, 0.045310059998882934, 0.04450337798334658, 0.044937850994756445, 0.04583233498851769, 0.04801986299571581, 0.045020279998425394, 0.04459753600531258, 0.04534571600379422, 0.04536953900242224, 0.04412503200001083, 0.045264659012900665, 0.044562898023286834, 0.04531322402181104, 0.04552829300519079, 0.044076602993300185, 0.045308255997952074, 0.043939573981333524, 0.04527300799963996, 0.04407001202343963, 0.044650822004769, 0.044895825994899496, 0.0440575499960687]
features.7.conv.1.0;0.008550109982024878;0.0383429320063442;0.1546698760066647;0.16735982900718227;4.484495765195249;0.9241756335687163;4.852428047554457;[0.008640990999992937, 0.008709915011422709, 0.00869271598639898, 0.008628059003967792, 0.008747953979764134, 0.008739053999306634, 0.008634889993118122, 0.0087776480067987, 0.008734535018447787, 0.008575671003200114, 0.008706455992069095, 0.00873552801203914, 0.008578893000958487, 0.008742297999560833, 0.008730791014386341, 0.008554193016607314, 0.008724366023670882, 0.00870176698663272, 0.008631720003904775, 0.008683491992997006, 0.008728874992812052, 0.00856694599497132, 0.008792364998953417, 0.008719850011402741, 0.008576873980928212, 0.008668363996548578, 0.008772230008617043, 0.008694516000105068, 0.00876194701413624, 0.00873193601728417, 0.008590223005739972, 0.008662665000883862, 0.008712561015272513, 0.008558362984331325, 0.008727692998945713, 0.008719508012291044, 0.008595259016146883, 0.00876447101472877, 0.008715476986253634, 0.008551267994334921, 0.008657152997329831, 0.008696648001205176, 0.008589158998802304, 0.008654022996779531, 0.008719700999790803, 0.008550109982024878, 0.008711225003935397, 0.00869782199151814, 0.008649552997667342, 0.008634380996227264];[0.04128223902080208, 0.03849152399925515, 0.03847589998622425, 0.042023471993161365, 0.039792958996258676, 0.039572899986524135, 0.04218570701777935, 0.03903221501968801, 0.039143832022091374, 0.04179356701206416, 0.0388776529871393, 0.03839664999395609, 0.04184178900322877, 0.039330642990535125, 0.03994735999731347, 0.0417227889993228, 0.038661084981868044, 0.038748773018596694, 0.04142168801627122, 0.03917946602450684, 0.038689662993419915, 0.04170027098734863, 0.03890217098523863, 0.0391549959895201, 0.042004042014013976, 0.03867022899794392, 0.03883852800936438, 0.04210741101996973, 0.03858958600903861, 0.03873296099482104, 0.041181999986292794, 0.03912621000199579, 0.03975504299160093, 0.041453820012975484, 0.039255242998478934, 0.0393266060273163, 0.04208073299378157, 0.039441419998183846, 0.03842209099093452, 0.04184130099019967, 0.0383429320063442, 0.039112065016524866, 0.041871601017192006, 0.038975872012088075, 0.03857659801724367, 0.04237100598402321, 0.03921560000162572, 0.03857408702606335, 0.04156239001895301, 0.038765123987104744];[0.15537951100850478, 0.15533591696294025, 0.1546698760066647, 0.17184214299777523, 0.16881714202463627, 0.16969550005160272, 0.17016421700827777, 0.1699076340009924, 0.16925604996504262, 0.16897681500995532, 0.16874984599417076, 0.17060659700655378, 0.17220972399809398, 0.171984625980258, 0.17443257197737694, 0.17210718200658448, 0.17022209297283553, 0.16912828799104318, 0.16939364600693807, 0.16952888001105748, 0.16915449599036947, 0.17370996202225797, 0.16876855798182078, 0.16886432500905357, 0.16902080303407274, 0.17148675199132413, 0.17308478499762714, 0.17000031800125726, 0.17017893999582157, 0.169378629012499, 0.16881688297144137, 0.16872884900658391, 0.16868754496681504, 0.16879432302084751, 0.169536360015627, 0.16869522794149816, 0.16909578299964778, 0.1683147140138317, 0.17023336997954175, 0.17085478297667578, 0.1693853640172165, 0.1708464859984815, 0.16966115403920412, 0.16976457598502748, 0.17253532700124197, 0.17057719099102542, 0.17066138700465672, 0.17064038099488243, 0.16948160002357326, 0.1693762029753998];[0.16976912997779436, 0.16880997898988426, 0.17244985097204335, 0.16916122802649625, 0.1697318329825066, 0.16892558001563884, 0.1705001610389445, 0.16909229999873787, 0.17430559496278875, 0.16825849303859286, 0.175343194976449, 0.1705393480078783, 0.17432246200041845, 0.1698192019830458, 0.174170279991813, 0.17549961103941314, 0.17082759004551917, 0.16852961599943228, 0.1702737250016071, 0.16929859400261194, 0.17261564600630663, 0.17057882397784851, 0.16796197698567994, 0.17493719499907456, 0.16735982900718227, 0.16993499599630013, 0.16942109499359503, 0.17049101399607025, 0.16797713402775116, 0.16957637498853728, 0.16917202298645861, 0.17387132003204897, 0.17507014799048193, 0.16986307001207024, 0.16899578500306234, 0.16940434000571258, 0.1743467999913264, 0.16791588999330997, 0.1682600240164902, 0.16963971400400624, 0.1702152770012617, 0.17019055600394495, 0.1694405559974257, 0.16836599601083435, 0.17017957699135877, 0.16964860100415535, 0.16932116702082567, 0.17323414704878815, 0.16855617699911818, 0.1708016139746178]
features.7.conv.2;0.0026626180042512715;0.002912105992436409;0.02524542700848542;0.025947958987671882;1.0937002558334663;0.972925347249075;1.124135843439458;[0.0026626180042512715, 0.002672664006240666, 0.0027959499857388437, 0.002698347991099581, 0.002734423993388191, 0.002732988999923691, 0.0027669399860315025, 0.0026867609994951636, 0.0027052910008933395, 0.0026862310187425464, 0.002722328994423151, 0.0027094919933006167, 0.0027144609775859863, 0.002694985014386475, 0.0027178300078958273, 0.002777735993731767, 0.0027170029934495687, 0.0027240470226388425, 0.0027229010011069477, 0.002695005008717999, 0.0027497329865582287, 0.0026946339930873364, 0.002699768985621631, 0.002664347004611045, 0.002696181007195264, 0.0026812639844138175, 0.002731026994297281, 0.0027108219801448286, 0.0027132290124427527, 0.002691575005883351, 0.002742423996096477, 0.002704735001316294, 0.002713128982577473, 0.002720335003687069, 0.0027229400002397597, 0.0027324300026521087, 0.002708993008127436, 0.002729280007770285, 0.0027140489837620407, 0.0027136129792779684, 0.002756592002697289, 0.0027287109987810254, 0.002725836995523423, 0.002669356996193528, 0.002716964023420587, 0.0027253399894107133, 0.002712736983085051, 0.0026722269831225276, 0.0027348170115146786, 0.002691563975531608];[0.0029747999797109514, 0.0029216760012786835, 0.003047778009204194, 0.0029408900009002537, 0.0030586700013373047, 0.002927989000454545, 0.003054444008739665, 0.002952228009235114, 0.0030721949879080057, 0.0029148180037736893, 0.003048968006623909, 0.0029339499888010323, 0.003050583996810019, 0.0029562260024249554, 0.0030911580251995474, 0.002912105992436409, 0.0030567799985874444, 0.0029477259959094226, 0.003054363012779504, 0.0029749420064035803, 0.0030662680219393224, 0.0031191969756036997, 0.002943782979855314, 0.003053017018828541, 0.0030509339994750917, 0.0029649229836650193, 0.003179013991029933, 0.0029555599903687835, 0.0030917109979782254, 0.002968829998280853, 0.0030782149988226593, 0.0029615749954245985, 0.0030690039857290685, 0.0029343060159590095, 0.003060296003241092, 0.002984903985634446, 0.0030940439901314676, 0.0029729070083703846, 0.0030805350106675178, 0.0029692200187128037, 0.003068644000450149, 0.002966486004879698, 0.0031317230022978038, 0.0029582489805761725, 0.0030776440107729286, 0.002962745988043025, 0.0031757949909660965, 0.0029275490087457, 0.0030621510231867433, 0.002918882993981242];[0.026676381996367127, 0.02664582701981999, 0.02669370497460477, 0.02607839199481532, 0.026752172998385504, 0.0267280770058278, 0.026042479003081098, 0.026670210005249828, 0.026080162002472207, 0.026595030998578295, 0.026750830991659313, 0.026672453997889534, 0.026720627007307485, 0.026131177000934258, 0.026671674015233293, 0.02619189300457947, 0.026625447004335, 0.026082544995006174, 0.026693469000747427, 0.026034679991425946, 0.026093541993759573, 0.026031766989035532, 0.02524542700848542, 0.0261178879882209, 0.026632819994119927, 0.02662292099557817, 0.026112667022971436, 0.02606401199591346, 0.02607865200843662, 0.026106136007001624, 0.0261692609929014, 0.026635204994818196, 0.026106125995283946, 0.026725452014943585, 0.026716187014244497, 0.026596568000968546, 0.02608728501945734, 0.0266677760228049, 0.02607374999206513, 0.02664430599543266, 0.026093410997418687, 0.02609490099712275, 0.026719087996752933, 0.026070027000969276, 0.02667593999649398, 0.026361714000813663, 0.026690164988394827, 0.026639737014193088, 0.02605485200183466, 0.026675803994294256];[0.026048130996059626, 0.026667128986446187, 0.026627857994753867, 0.0266719089995604, 0.026132356986636296, 0.02604191401042044, 0.026376451016403735, 0.025980598002206534, 0.026078338007209823, 0.025947958987671882, 0.02606078499229625, 0.026095582026755437, 0.02614660101244226, 0.026613578986143693, 0.026049958018120378, 0.026729208999313414, 0.02607476297998801, 0.02671550598461181, 0.026079691015183926, 0.02604645400424488, 0.026138918998185545, 0.026096768997376785, 0.026061440992634743, 0.026094308006577194, 0.026768953015562147, 0.0260588199889753, 0.026165854011196643, 0.026588395005092025, 0.025975786003982648, 0.02616861101705581, 0.026075806003063917, 0.026069906976772472, 0.02671487000770867, 0.026099034992512316, 0.026098672999069095, 0.02606608800124377, 0.02658020899980329, 0.02661633599200286, 0.02665347800939344, 0.026670638006180525, 0.02614245901349932, 0.026713592000305653, 0.02657682800781913, 0.025967844994738698, 0.026669427985325456, 0.026097180001670495, 0.02669856700231321, 0.026290372014045715, 0.02663561300141737, 0.02615527101443149]
features.8.conv.0.0;0.004767072998220101;0.004931251984089613;0.04979150302824564;0.049840032996144146;1.0344402080544628;0.9990262853978797;1.0354484393195709;[0.004767072998220101, 0.00501434100442566, 0.004954022006131709, 0.005031589011196047, 0.005024300015065819, 0.004980094003258273, 0.005060488998424262, 0.005104429990751669, 0.005033758003264666, 0.004981110017979518, 0.004926339985104278, 0.0049495619896333665, 0.005037816998083144, 0.004993631999241188, 0.005002793011954054, 0.005009470012737438, 0.004992493981262669, 0.004935867997119203, 0.005003175989259034, 0.00494790100492537, 0.004957676021149382, 0.00494356601848267, 0.005039451003540307, 0.005015659000491723, 0.005027880979469046, 0.005053366010542959, 0.005086216988274828, 0.005060706025687978, 0.004992065019905567, 0.004953222000040114, 0.004988677013898268, 0.005035220005083829, 0.004978870012564585, 0.004987833992345259, 0.005040357995312661, 0.004923231987049803, 0.005029396997997537, 0.004968018009094521, 0.004966484993929043, 0.005016665993025526, 0.005006867984775454, 0.00500358798308298, 0.005138342006830499, 0.004983613995136693, 0.00506568601122126, 0.005055760993855074, 0.005027074977988377, 0.004991979978512973, 0.004987687978427857, 0.005044757999712601];[0.005146307026734576, 0.0050418979953974485, 0.005007404019124806, 0.005141319008544087, 0.005090941005619243, 0.005332425003871322, 0.004981689999112859, 0.005050060019129887, 0.005057904025306925, 0.005114637984661385, 0.00507348999963142, 0.0050681650172919035, 0.00496368101448752, 0.0052651519945356995, 0.005168134026462212, 0.005122283997479826, 0.004998132004402578, 0.005051767977420241, 0.005074617016362026, 0.005013593996409327, 0.004992320988094434, 0.0050485419924370944, 0.005125422001583502, 0.0050712620140984654, 0.005135841987794265, 0.005010813008993864, 0.005077337002148852, 0.005093813990242779, 0.005158579995622858, 0.005020101001719013, 0.0050361780158709735, 0.004962487990269437, 0.0050321019953116775, 0.004993040987756103, 0.005014172988012433, 0.00519646200700663, 0.004931251984089613, 0.005034645990235731, 0.005223423009738326, 0.005112676008138806, 0.005066629993962124, 0.005161840992514044, 0.005124904011609033, 0.005105813994305208, 0.005104684998514131, 0.00504969697794877, 0.005111959995701909, 0.005124529008753598, 0.005066095996880904, 0.005155677994480357];[0.05100473400671035, 0.05079853200004436, 0.05006705498090014, 0.050783793994924054, 0.05145751201780513, 0.05145222198916599, 0.05073174598510377, 0.05007162201218307, 0.050565223005833104, 0.05103359298664145, 0.05152392602758482, 0.0509455899882596, 0.050470743997721, 0.05012038900167681, 0.05104935501003638, 0.051611008995678276, 0.051612534996820614, 0.05072481100796722, 0.05136226199101657, 0.051042942999629304, 0.05032549300813116, 0.05043614801252261, 0.05070909098139964, 0.05052874601096846, 0.05160393498954363, 0.04979150302824564, 0.0514961069857236, 0.05018623298383318, 0.05118439899524674, 0.05013911399873905, 0.051504206989193335, 0.05053169300663285, 0.05015063099563122, 0.05104150497936644, 0.051513508980860934, 0.05143468399182893, 0.05153119598980993, 0.05056552099995315, 0.05053801400936209, 0.05170339799951762, 0.050203607010189444, 0.051325180975254625, 0.05009347602026537, 0.0514590390084777, 0.050533677014755085, 0.04985664100968279, 0.0506613029865548, 0.05111810000380501, 0.05078141900594346, 0.05053525001858361];[0.05081156099913642, 0.049918084987439215, 0.050214977003633976, 0.051619142992421985, 0.05061804302386008, 0.05159138698945753, 0.05014271099935286, 0.051117197988787666, 0.05082713800948113, 0.05132348899496719, 0.05006826398312114, 0.05084805600927211, 0.05091236502630636, 0.05148768701474182, 0.05076505499891937, 0.05087154600187205, 0.05065403500339016, 0.051002585008973256, 0.051968390005640686, 0.05079934900277294, 0.05079838199890219, 0.05090377799933776, 0.04984095800318755, 0.05152577598346397, 0.05033934299717657, 0.05057403299724683, 0.050721537991194054, 0.05164201100706123, 0.05144405202008784, 0.05058917900896631, 0.05055986001389101, 0.0500049399852287, 0.04994301500846632, 0.05059964500833303, 0.04990892601199448, 0.05073673400329426, 0.05009254498872906, 0.051125439000315964, 0.05075882701203227, 0.05029650198412128, 0.05090469101560302, 0.05080600699875504, 0.0507050970045384, 0.0507544029969722, 0.0514463729923591, 0.050130453979363665, 0.049840032996144146, 0.05102797501604073, 0.05057195498375222, 0.05018845899030566]
features.8.conv.1.0;0.006896278995554894;0.03180359900579788;0.13788720601587556;0.1423315590072889;4.611704228656844;0.968774648276102;4.760347761848639;[0.0070465049939230084, 0.007151515019359067, 0.006959185004234314, 0.00698207801906392, 0.006955471006222069, 0.006964374013477936, 0.007107545010512695, 0.006933756987564266, 0.006975128024350852, 0.007027468003798276, 0.0069765950029250234, 0.006966053013456985, 0.006910180993145332, 0.006942293024621904, 0.006916040991200134, 0.0069351220154203475, 0.006967905006604269, 0.006926633010152727, 0.0069270879903342575, 0.006909002986503765, 0.0069642300077248365, 0.006932215997949243, 0.0071329039928969, 0.006898267020005733, 0.00694545399164781, 0.00701316399499774, 0.007012520014541224, 0.007079314993461594, 0.006975132972002029, 0.006922492990270257, 0.0069786940002813935, 0.006919277977431193, 0.006941438012290746, 0.006928704009624198, 0.006987217988353223, 0.006916990998433903, 0.006953480013180524, 0.0069112119963392615, 0.0069712910044472665, 0.007148282980779186, 0.006928307993803173, 0.007013916998403147, 0.006896278995554894, 0.006951310992008075, 0.006964997999602929, 0.006924765999428928, 0.0069334409781731665, 0.006940930004930124, 0.0069895619817543775, 0.006939891987713054];[0.032151773979421705, 0.032252362987492234, 0.033291305997408926, 0.0319728720060084, 0.031980256986571476, 0.032979879004415125, 0.03330305000417866, 0.03195336600765586, 0.03228352501173504, 0.03260199798387475, 0.03730136901140213, 0.03236459300387651, 0.032607150002149865, 0.03240347400424071, 0.03267009698902257, 0.03350984599092044, 0.03219689198886044, 0.032492940983502194, 0.03198718500789255, 0.032294861011905596, 0.03267909801797941, 0.03197654100949876, 0.03237427500425838, 0.0321254400187172, 0.03218804899370298, 0.03287464601453394, 0.032444965007016435, 0.03180359900579788, 0.03271836199564859, 0.03249001098447479, 0.032827418006490916, 0.03295183298178017, 0.03216322400839999, 0.032536274986341596, 0.032666392013197765, 0.032524899987038225, 0.03328658398822881, 0.03321547497762367, 0.03267352600232698, 0.032130584004335105, 0.0322085399820935, 0.03244227098184638, 0.031816707021789625, 0.033753352996427566, 0.03279431100236252, 0.03239728699554689, 0.03208422599709593, 0.03224742101156153, 0.03242858298472129, 0.03256828000303358];[0.1384680949850008, 0.14035218197386712, 0.13788720601587556, 0.14182843401795253, 0.14494658299372531, 0.1449568610114511, 0.1458826120069716, 0.1444874790031463, 0.14578878099564463, 0.14638342903344892, 0.16107309798826464, 0.14471660999697633, 0.14662465700530447, 0.14579094600048847, 0.1444323009927757, 0.14647732197772712, 0.14817400599713437, 0.14546326699201018, 0.14471317498828284, 0.14703682501567528, 0.14456519298255444, 0.14564428699668497, 0.145575053000357, 0.1460327029635664, 0.14528686596895568, 0.14434872401761822, 0.14590573200257495, 0.14560736599378288, 0.14516295699286275, 0.14523661902057938, 0.14545465604169294, 0.14521808302379213, 0.14497548795770854, 0.14707308102515526, 0.14507681303075515, 0.14452498004538938, 0.14505300001474097, 0.14554168996983208, 0.14541639501112513, 0.14591471801395528, 0.14562119299080223, 0.1456460949848406, 0.14502485797856934, 0.14486140600638464, 0.14611797101679258, 0.1458320929959882, 0.14766618798603304, 0.1458443849987816, 0.14542176100076176, 0.14560629200423136];[0.14565105899237096, 0.15955213201232255, 0.14469334299792536, 0.14327668500482105, 0.1423315590072889, 0.15901206398848444, 0.14344621103373356, 0.14537328100414015, 0.14677054597996175, 0.1469873739988543, 0.142649140994763, 0.1440985380031634, 0.14505932401516475, 0.14357600902440026, 0.14376710500800982, 0.14347131803515367, 0.14491760695818812, 0.14452182297827676, 0.14503278300981037, 0.14818168099736795, 0.14780254400102422, 0.154939313972136, 0.1620056589890737, 0.25667425303254277, 0.2029976139892824, 0.17675828898791224, 0.1759365010075271, 0.17539457502425648, 0.1747044940420892, 0.17722409000271, 0.17512435599928722, 0.17579547798959538, 0.17703862203052267, 0.16886290701222606, 0.1475014319876209, 0.14829518800252117, 0.14245707500958815, 0.14537995198043063, 0.14407578500686213, 0.14398030599113554, 0.1467468200426083, 0.1439283980289474, 0.14510443902690895, 0.15926792903337628, 0.14528658002382144, 0.14542399501078762, 0.14566841500345618, 0.14609574602218345, 0.14654129202244803, 0.16201126397936605]
features.8.conv.2;0.004957084020134062;0.005186726019019261;0.051642108999658376;0.051642899023136124;1.0463260251293842;0.9999847021857275;1.0463420318754533;[0.005616255977656692, 0.005156027997145429, 0.005384937016060576, 0.005388952005887404, 0.005407242977526039, 0.005401777976658195, 0.005423353984951973, 0.005374541011406109, 0.005383632989833131, 0.005420362023869529, 0.005402159004006535, 0.005468407995067537, 0.005402378010330722, 0.005380424001486972, 0.005375138018280268, 0.005324013996869326, 0.005381024006055668, 0.005405451986007392, 0.005392083985498175, 0.005405719013651833, 0.005396164982812479, 0.005451884993817657, 0.0051678179879672825, 0.0053816250001545995, 0.0053894709853921086, 0.005410371988546103, 0.005394593987148255, 0.005436539999209344, 0.005446067021694034, 0.005448078998597339, 0.005409506004070863, 0.006005952978739515, 0.005923064978560433, 0.006014832993969321, 0.004957084020134062, 0.005417431006208062, 0.0053794190171174705, 0.005342905002180487, 0.005109601013828069, 0.00530314800562337, 0.00536561498302035, 0.005435894010588527, 0.005120069021359086, 0.005431625002529472, 0.005435970000689849, 0.00538391899317503, 0.005401553993579, 0.00540086897672154, 0.005136739986483008, 0.0055934110132511705];[0.005354830005671829, 0.005298459000186995, 0.005365765013266355, 0.0052274570043664426, 0.005294849979691207, 0.005203011009143665, 0.00524617699556984, 0.005216176999965683, 0.00524734499049373, 0.00524705700809136, 0.005284195998683572, 0.005271367001114413, 0.0052987069939263165, 0.005212824005866423, 0.0052820769778918475, 0.0052075379935558885, 0.005349355022190139, 0.005213712982367724, 0.005339405004633591, 0.005290155997499824, 0.005309150990797207, 0.005288610002025962, 0.0052553289860952646, 0.005223268992267549, 0.005249336012639105, 0.005239543999778107, 0.006302942987531424, 0.005297975993016735, 0.0052582049975171685, 0.005186726019019261, 0.0052510270033963025, 0.00520527598564513, 0.005285543011268601, 0.0052158000180497766, 0.005306512000970542, 0.005195151985390112, 0.005312005989253521, 0.005306045000907034, 0.005353698012186214, 0.005274169991025701, 0.00538171298103407, 0.005260380014078692, 0.00534901098581031, 0.005399289017077535, 0.005380821006838232, 0.005259119003312662, 0.005336612986866385, 0.005252690985798836, 0.005450500990264118, 0.005494768993230537];[0.053779660986037925, 0.05178842498571612, 0.052049125981284305, 0.05281197599833831, 0.05422190699027851, 0.051834670011885464, 0.05317085899878293, 0.0526586759951897, 0.05250180899747647, 0.052509700995869935, 0.054079406982054934, 0.0522767280053813, 0.053842955006984994, 0.0537221519916784, 0.05246617898228578, 0.05185361998155713, 0.05248820100678131, 0.053816416999325156, 0.053383901016786695, 0.05197629900067113, 0.05210953700589016, 0.05326058098580688, 0.05352659500204027, 0.05431562598096207, 0.05199430100037716, 0.05424845201196149, 0.05370828797458671, 0.051763577008387074, 0.052077194006415084, 0.05342223300249316, 0.052437857986660674, 0.053074296010890976, 0.05195622899918817, 0.05273560300702229, 0.052881578012602404, 0.05205604201182723, 0.052340925991302356, 0.05355740399681963, 0.051642108999658376, 0.052351101010572165, 0.05424942699028179, 0.05197421001503244, 0.05250748700927943, 0.052568973012967035, 0.05362617800710723, 0.05346341599943116, 0.053748281992739066, 0.05426826101029292, 0.052434412005823106, 0.053696482005761936];[0.05208901799051091, 0.051867774018319324, 0.052607474994147196, 0.05234311198000796, 0.05419402400730178, 0.05254474398680031, 0.05310173600446433, 0.05247142098960467, 0.05344392100232653, 0.051927320018876344, 0.0533001679868903, 0.05215567699633539, 0.05371887198998593, 0.053670617984607816, 0.053790304984431714, 0.053683295991504565, 0.054044930991949514, 0.05359783300082199, 0.05236368899932131, 0.05253507601446472, 0.05264333600644022, 0.052348135999636725, 0.053084726008819416, 0.05353608098812401, 0.05189463900751434, 0.05425016299705021, 0.05425014498177916, 0.05273368000052869, 0.05217545200139284, 0.054192987008718774, 0.05308785900706425, 0.053049270005431026, 0.052109817013842985, 0.053702762990724295, 0.05247862299438566, 0.053701665019616485, 0.053485934011405334, 0.052523945982102305, 0.051642899023136124, 0.05254785798024386, 0.05365517601603642, 0.05203192701446824, 0.05223602900514379, 0.05255477401078679, 0.0524024190090131, 0.0525307499920018, 0.054286325990688056, 0.05359994698665105, 0.0523744490055833, 0.052056790998904034]
features.11.conv.2;0.00618904602015391;0.006256711989408359;0.07549834498786367;0.07560287599335425;1.010933182437827;0.9986173673406319;1.0123328669217848;[0.00618904602015391, 0.006671495008049533, 0.006398057012120262, 0.006734338996466249, 0.0063504290010314435, 0.006698429002426565, 0.006314151978585869, 0.0066551480267662555, 0.006311882985755801, 0.006682068982627243, 0.006321863998891786, 0.006678156001726165, 0.006293095997534692, 0.006739311007549986, 0.0063373150187544525, 0.006696873984765261, 0.006427038984838873, 0.006665923981927335, 0.006671070004813373, 0.006649113987805322, 0.006388873007381335, 0.006642988999374211, 0.006499423994682729, 0.006648395996307954, 0.0063405260152649134, 0.006662050989689305, 0.006323915004031733, 0.006681525002932176, 0.00633078400278464, 0.006687273998977616, 0.006326906004687771, 0.006683385989163071, 0.006257383007323369, 0.006673124007647857, 0.006284548988332972, 0.006702518003294244, 0.006379416008712724, 0.006719611003063619, 0.006376167992129922, 0.006695629999740049, 0.006239162001293153, 0.006702098995447159, 0.00771569402422756, 0.006458232004661113, 0.006263916002353653, 0.006678702018689364, 0.006335296027828008, 0.006689400994218886, 0.00631824298761785, 0.006680460995994508];[0.006349878007313237, 0.006480604002717882, 0.0063853629981167614, 0.006423214013921097, 0.006485631020041183, 0.006542206014273688, 0.006256711989408359, 0.00638075199094601, 0.006458541000029072, 0.006536831002449617, 0.006368073984049261, 0.006603765010368079, 0.006279565976001322, 0.006455419003032148, 0.006390170019585639, 0.0065500740020070225, 0.006316957005765289, 0.006471608008723706, 0.00646875801612623, 0.0064340919780079275, 0.00648132900823839, 0.006498247996205464, 0.006486119003966451, 0.0065964840177912265, 0.00645472900941968, 0.006489682011306286, 0.00640720798401162, 0.006502575997728854, 0.006572174024768174, 0.006546246993821114, 0.0064912569941952825, 0.006451074004871771, 0.006507061014417559, 0.0064920809818431735, 0.006527684017783031, 0.006648323003901169, 0.006433331989683211, 0.006616653990931809, 0.006458705989643931, 0.006589134020032361, 0.006583785987459123, 0.006527593010105193, 0.006512616004329175, 0.0066163949959445745, 0.006501653988379985, 0.006643191009061411, 0.006458922987803817, 0.006534321000799537, 0.0063963159918785095, 0.006610462005482987];[0.07858965001651086, 0.07562123500974849, 0.07567850200575776, 0.07823407297837548, 0.07595537402085029, 0.07574208598816767, 0.07570385400322266, 0.07567857299000025, 0.07815740999649279, 0.07681498499005102, 0.0756838679953944, 0.07820848902338184, 0.07825888498337008, 0.0755910990119446, 0.07566858897916973, 0.07814340101322159, 0.0755907229904551, 0.0781453310046345, 0.07596552997711115, 0.07619322798564099, 0.07826747500803322, 0.07574081799248233, 0.07592064500204287, 0.07595533502171747, 0.07549834498786367, 0.07864324501133524, 0.07603500699042343, 0.07824391301255673, 0.07828667599824257, 0.07814899799996056, 0.07559730298817158, 0.07806251899455674, 0.07563917199149728, 0.07551986299222335, 0.07595076499274, 0.0784700849908404, 0.07668142300099134, 0.07839821997913532, 0.0784890629875008, 0.07818868799949996, 0.07591148398933001, 0.07628097999258898, 0.07552956099971198, 0.07611109298886731, 0.07581238300190307, 0.07612782300566323, 0.07556708698393777, 0.07821838100790046, 0.077333762019407, 0.07859202299732715];[0.07824873898061924, 0.07560287599335425, 0.07599322299938649, 0.07570251400466077, 0.07816326999454759, 0.0767323799955193, 0.07660907099489123, 0.07798066400573589, 0.07816045801155269, 0.07575601700227708, 0.07564239198109135, 0.07570627497625537, 0.07606218100409023, 0.07835579800303094, 0.07569781699567102, 0.07601531100226566, 0.07603252201806754, 0.0765291569987312, 0.07577881499310024, 0.07840646398835815, 0.07589804899180308, 0.07612411899026483, 0.07582296300097369, 0.07835069301654585, 0.07586067999363877, 0.07580568798584864, 0.07643802501843311, 0.07563174300594255, 0.07843987399246544, 0.07591584799229167, 0.07598921400494874, 0.07835606500157155, 0.07573108302312903, 0.07729618699522689, 0.0784950669913087, 0.0780800610082224, 0.07838232698850334, 0.07787347698467784, 0.07578672497766092, 0.07839434800553136, 0.07670018699718639, 0.07665736498893239, 0.0757105190132279, 0.07829907201812603, 0.07662544699269347, 0.07825393401435576, 0.07573054500971921, 0.0784137359878514, 0.07868233000044711, 0.07655125099699944]
features.12.conv.0.0;0.009528570022666827;0.009935053007211536;0.10657349199755117;0.10653148300480098;1.042659389979583;1.0003943340650605;1.0422483959328122;[0.009662220982136205, 0.009578580007655546, 0.00964293399010785, 0.009544595988700166, 0.009681694995379075, 0.009608735999790952, 0.009678703994723037, 0.009585673018591478, 0.009739827015437186, 0.00962495501153171, 0.009700002003228292, 0.009680237009888515, 0.009758308005984873, 0.009569687012117356, 0.009626120998291299, 0.009590136003680527, 0.009658108989242464, 0.009549006004817784, 0.009707188990432769, 0.009611732995836064, 0.009766251023393124, 0.00954780902247876, 0.009711966005852446, 0.009593079012120143, 0.0096851910057012, 0.009528570022666827, 0.009773347002919763, 0.009576084004947916, 0.009703066985821351, 0.009556835022522137, 0.009660105977673084, 0.009582605998730287, 0.00970962000428699, 0.009598871984053403, 0.009688214980997145, 0.00958778799395077, 0.009760927001480013, 0.009639244992285967, 0.00973778500338085, 0.009550065005896613, 0.00971052999375388, 0.009559611993608996, 0.009695161978015676, 0.009779517014976591, 0.00974323699483648, 0.009563528001308441, 0.009617948991945013, 0.00969064500532113, 0.009626966988435015, 0.009543666994431987];[0.010110061994055286, 0.0102080260112416, 0.009935053007211536, 0.01015268501942046, 0.01026062702294439, 0.010233206994598731, 0.010072133998619393, 0.010245420999126509, 0.010224220983218402, 0.010211321001406759, 0.010229986975900829, 0.010203118989011273, 0.010079802013933659, 0.010178884986089543, 0.010224808007478714, 0.010204749007243663, 0.010035248997155577, 0.010169109009439126, 0.010211023007286713, 0.010173960006795824, 0.010221525008091703, 0.010266650002449751, 0.010211239015916362, 0.010105897003086284, 0.01019381801597774, 0.010205831989878789, 0.010096492012962699, 0.010179943026741967, 0.01013435999630019, 0.010175977018661797, 0.010218626004643738, 0.010212786990450695, 0.010116046003531665, 0.010192031011683866, 0.010175928997341543, 0.010220697004115209, 0.010165711981244385, 0.010163206985453144, 0.010129169007996097, 0.010168975015403703, 0.010201490018516779, 0.01023369500762783, 0.010192292014835402, 0.010200679011177272, 0.010193010995863006, 0.010266291006701067, 0.010255809989757836, 0.010115432000020519, 0.010277780005708337, 0.01026026500039734];[0.10900465599843301, 0.1066810250049457, 0.10664148000068963, 0.10716052699717693, 0.10665400300058536, 0.108840186992893, 0.10683854602393694, 0.10801860800711438, 0.10785303500597365, 0.1084959369909484, 0.10740388699923642, 0.10684167098952457, 0.10661863099085167, 0.10853106499416754, 0.10725359199568629, 0.10728091801865958, 0.10667509800987318, 0.10795311399851926, 0.10755139999673702, 0.10760173699236475, 0.10663598202518187, 0.10877597599755973, 0.10723560201586224, 0.10685861701495014, 0.10680860700085759, 0.10882565198699012, 0.1087082420126535, 0.10802214298746549, 0.10877722900477238, 0.10724029602715746, 0.10884323201025836, 0.1088678170053754, 0.10880197497317567, 0.10657349199755117, 0.10864325499278493, 0.10893721898901276, 0.10664520499994978, 0.11353090000920929, 0.10915030501200818, 0.10709214300732128, 0.1067487690015696, 0.10854154799017124, 0.10875711898552254, 0.10676061699632555, 0.10665100702317432, 0.10683961800532416, 0.10662452000542544, 0.10681724100140855, 0.1068401099764742, 0.10937549200025387];[0.1071073200146202, 0.10746303899213672, 0.10872680298052728, 0.10682640300365165, 0.10794946199166588, 0.10878654799307697, 0.10987637398648076, 0.10861756102531217, 0.10971903501194902, 0.10845293800230138, 0.10887381897191517, 0.10684771899832413, 0.10696600200026296, 0.10653148300480098, 0.10833876900142059, 0.10676126400358044, 0.10675834098947234, 0.10798615397652611, 0.10669688100460917, 0.10770887997932732, 0.1068951699999161, 0.10858066601213068, 0.10697616401012056, 0.10667044000001624, 0.10670231599942781, 0.10811181302415207, 0.10954461098299362, 0.11041484697489068, 0.10699614899931476, 0.10768469900358468, 0.10876069599180482, 0.10844183899462223, 0.1070246169983875, 0.10753268300322816, 0.10699755698442459, 0.1081358130031731, 0.10874982000677846, 0.10890393401496112, 0.10796130701783113, 0.10847554498468526, 0.10876912501407787, 0.10885331500321627, 0.10813554000924341, 0.10870765600702725, 0.10865638800896704, 0.10666777199367061, 0.10894578602164984, 0.10871448001125827, 0.10760265498538502, 0.10689819598337635]
features.12.conv.1.0;0.010329235985409468;0.05573743302375078;0.21626024201395921;0.2195257490093354;5.396084773596279;0.9851247199469192;5.477565088293625;[0.010487958003068343, 0.01041926900506951, 0.010413826996227726, 0.010406868997961283, 0.010494369984371588, 0.010494995978660882, 0.010473164991708472, 0.010329235985409468, 0.010539184004301205, 0.010541111987549812, 0.01047996399574913, 0.010616385989123955, 0.010543807002250105, 0.0105754469987005, 0.010497464973013848, 0.010570198995992541, 0.010457919008331373, 0.010524281999096274, 0.010563560004811734, 0.01053693998255767, 0.010524316981900483, 0.010493195004528388, 0.010482988989679143, 0.010604609997244552, 0.010585575015284121, 0.010540468007093295, 0.010538328002439812, 0.010487716004718095, 0.01045478499145247, 0.010526363999815658, 0.010566062002908438, 0.010486886982107535, 0.010516199981793761, 0.010542014002567157, 0.010458102013217285, 0.010624638001900166, 0.010495159978745505, 0.01049348499509506, 0.010581834998447448, 0.010522867989493534, 0.010570509999524802, 0.010526350990403444, 0.010544675984419882, 0.01050578398280777, 0.010675464989617467, 0.010406200017314404, 0.010361346998251975, 0.010574857995379716, 0.010414743999717757, 0.010474115988472477];[0.056073766987537965, 0.056100137007888407, 0.05605098701198585, 0.05626544001279399, 0.05616803601151332, 0.05590173398377374, 0.05631296100909822, 0.05602114199427888, 0.05595345998881385, 0.05573743302375078, 0.055915440985700116, 0.056578057003207505, 0.0561554640007671, 0.05600889099878259, 0.056028847000561655, 0.05627145801554434, 0.056753890006802976, 0.05651911397580989, 0.05634961600298993, 0.05599981901468709, 0.05604067299282178, 0.0560557380085811, 0.05601292900973931, 0.056239053985336795, 0.05624358699424192, 0.05606271099532023, 0.05596089601749554, 0.056486771994968876, 0.05614112300099805, 0.056248834007419646, 0.0559565520088654, 0.0558507920068223, 0.056702956004301086, 0.05593838499044068, 0.05595199199160561, 0.05641878300230019, 0.05606978599098511, 0.05680285798734985, 0.05599207498016767, 0.05623569097951986, 0.05620072697638534, 0.05652841800474562, 0.05579830499482341, 0.056099918991094455, 0.056558156007668, 0.05653442899347283, 0.055849931988632306, 0.05626146201393567, 0.05608426997787319, 0.056092326005455106];[0.21735432202694938, 0.21715369203593582, 0.2404228759696707, 0.21626024201395921, 0.22469924300094135, 0.2284939539968036, 0.26817668401054107, 0.22794090799288824, 0.22442805900936946, 0.22189226502086967, 0.22551577200647444, 0.24891591898631305, 0.22438536200206727, 0.22675168904243037, 0.22649616000126116, 0.2520374529703986, 0.2225558570062276, 0.22150376898935065, 0.22744423599215224, 0.22629191196756437, 0.22627675998955965, 0.22636658200644888, 0.22737638698890805, 0.2277874390129, 0.22523929804447107, 0.22454816501704045, 0.223783790046582, 0.22570969501975924, 0.22664756097947247, 0.22813309699995443, 0.22706913101137616, 0.2238145490118768, 0.2200867619831115, 0.22410360901267268, 0.2250341729959473, 0.22881679501733743, 0.22456881101243198, 0.22302524704718962, 0.2254170220112428, 0.22567050196812488, 0.22191825200570747, 0.24240053800167516, 0.22668107599020004, 0.22257277599419467, 0.22430960499332286, 0.22597141601727344, 0.22426373703638092, 0.22675919099128805, 0.24122471001464874, 0.22754129298846237];[0.22100587899331003, 0.22572160203708336, 0.22128864997648634, 0.2235786969831679, 0.2249420830339659, 0.22498073600581847, 0.2218285730050411, 0.22178806801093742, 0.22164327101199888, 0.22545898900716566, 0.22409645601874217, 0.22482854698318988, 0.22324471996398643, 0.22469520795857534, 0.22409103499376215, 0.22388043298269622, 0.22866731000249274, 0.2195785290095955, 0.22234616294736043, 0.2247926949930843, 0.22026022398495115, 0.2255119809997268, 0.2195257490093354, 0.224765187012963, 0.22309310000855476, 0.22356300699175335, 0.22295347598264925, 0.22342417101026513, 0.22296752699185163, 0.24437385101919062, 0.2251288889965508, 0.22223656700225547, 0.2247928459837567, 0.24394214400672354, 0.23188309898250736, 0.22364741397905163, 0.27669111802242696, 0.24947589001385495, 0.222265710006468, 0.22435364598641172, 0.22536998803843744, 0.2238727310032118, 0.229173672007164, 0.22338965503149666, 0.24629185401136056, 0.22378074101288803, 0.22214609698858112, 0.2235135709925089, 0.24549764700350352, 0.22172121997573413]
features.12.conv.2;0.009112250991165638;0.009370442014187574;0.11114840500522405;0.1112862519803457;1.0283344942179768;0.9987613297000424;1.029609841349;[0.0104670450091362, 0.009112250991165638, 0.009505307010840625, 0.00938256800873205, 0.009505908004939556, 0.009555272990837693, 0.009490452008321881, 0.009407112986082211, 0.009547704015858471, 0.009392712992848828, 0.009518478997051716, 0.009476475010160357, 0.009556874021654949, 0.00937531900126487, 0.009484372974839061, 0.009389354003360495, 0.00950691700563766, 0.009384980017784983, 0.009510526986559853, 0.00945391898858361, 0.009510416013654321, 0.00937254901509732, 0.009515935991657898, 0.009386594989337027, 0.009483427013037726, 0.00937819600221701, 0.009507942013442516, 0.009388367005158216, 0.009490274009294808, 0.010435670003062114, 0.009489204996498302, 0.009385641984408721, 0.009491411998169497, 0.009437886998057365, 0.00948395099840127, 0.009366610000142828, 0.009489365009358153, 0.009369823994347826, 0.009484393987804651, 0.00938098700135015, 0.009525828994810581, 0.009370493004098535, 0.009472940000705421, 0.009460306988330558, 0.009531479998258874, 0.009379181981785223, 0.009488003997830674, 0.009453806997044012, 0.009508001006906852, 0.009522943990305066];[0.009378476010169834, 0.009473065991187468, 0.009452529979171231, 0.009494708006968722, 0.009496440994553268, 0.009552206000080332, 0.00955385301494971, 0.009447026997804642, 0.009506105998298153, 0.009486997005296871, 0.009401459014043212, 0.00945964700076729, 0.009455886000068858, 0.009469265991356224, 0.00938709598267451, 0.00949471999774687, 0.009438971988856792, 0.009575792006216943, 0.009515306999674067, 0.009370442014187574, 0.009437283006263897, 0.009590289992047474, 0.009501747990725562, 0.009417853987542912, 0.00960531600867398, 0.009581611986504868, 0.009594097005901858, 0.009555998985888436, 0.009507164999376982, 0.009609632979845628, 0.009582215017871931, 0.009571386995958164, 0.009575930016580969, 0.009629820997361094, 0.00959767698077485, 0.009597034979378805, 0.00946612298139371, 0.009559013997204602, 0.009621479985071346, 0.009530965995509177, 0.009618042007787153, 0.009557365003274754, 0.009641259995987639, 0.009536167985061184, 0.009497821010882035, 0.009543280000798404, 0.009505418012849987, 0.009678677015472203, 0.009606685023754835, 0.00952970699290745];[0.11241967201931402, 0.11191731900908053, 0.11590009299106896, 0.11146371299400926, 0.11644947802415118, 0.11548194597708061, 0.11603189099696465, 0.1153458250046242, 0.11533881098148413, 0.11577875798684545, 0.1156716889818199, 0.11178761499468237, 0.11158711201278493, 0.11430650000693277, 0.11138773799757473, 0.11550319899106398, 0.11446176399476826, 0.1118996870063711, 0.1157667140068952, 0.11573193399817683, 0.11209442501422018, 0.11125430397805758, 0.11299845000030473, 0.11478299298323691, 0.11138100302196108, 0.11121333998744376, 0.11188229400431737, 0.11593865000759251, 0.11567323099006899, 0.11388146699755453, 0.11576954502379522, 0.11114840500522405, 0.11206006200518459, 0.11744221998378634, 0.11557006899965927, 0.11597512100706808, 0.11202661899733357, 0.11130782598047517, 0.11612079999758862, 0.11396345400135033, 0.11511810700176284, 0.11561729200184345, 0.11617120800656267, 0.11223546499968506, 0.11455868298071437, 0.11551130897714756, 0.11225213899160735, 0.11160827698768117, 0.11533962198882364, 0.14658875900204293];[0.11341149601503275, 0.1157354419992771, 0.11223018099553883, 0.11391930200625211, 0.11599070101510733, 0.11556748300790787, 0.11208576400531456, 0.11549689297680743, 0.11169317699386738, 0.11542661098064855, 0.11667840200243518, 0.11194717398029752, 0.11592501800623722, 0.11149329898762517, 0.11201606801478192, 0.11553577397717163, 0.11356549500487745, 0.11371132600470446, 0.11345340200932696, 0.11603967199334875, 0.11221408800338395, 0.11150276099215262, 0.11547323199920356, 0.11190561298280954, 0.11554092599544674, 0.11153350901440717, 0.11568867499590851, 0.11191777201020159, 0.11222287200507708, 0.11200262300553732, 0.1150076350022573, 0.11261083901626989, 0.111939861002611, 0.1139349739823956, 0.11199193200445734, 0.11535281999385916, 0.11538819601992145, 0.11226632600300945, 0.1118704520049505, 0.1122015799919609, 0.11289513399242423, 0.11278876502183266, 0.11543870001332834, 0.11157536201062612, 0.11137121499632485, 0.1112862519803457, 0.11210306198336184, 0.11523539401241578, 0.11149598300107755, 0.11584455199772492]
features.14.conv.1.0;0.006352146010613069;0.024165207985788584;0.06983013602439314;0.07647034799447283;3.8042588985539254;0.9131661860547615;4.166009382136482;[0.006584009010111913, 0.006454226007917896, 0.006460086995502934, 0.006404958985513076, 0.006410513975424692, 0.006401718012057245, 0.00657568100723438, 0.006453295995015651, 0.006467630009865388, 0.006551804021000862, 0.006428054999560118, 0.006429461995139718, 0.006484699988504872, 0.0064350620086770505, 0.006464377976953983, 0.006374141987180337, 0.006563045986695215, 0.0064539720187895, 0.006412654009182006, 0.006370995019096881, 0.0064247830014210194, 0.006436382012907416, 0.006480113021098077, 0.006392062990926206, 0.00645728301606141, 0.006383317988365889, 0.0064455289975740016, 0.006394833006197587, 0.006433025002479553, 0.0063851090089883655, 0.0064899110002443194, 0.006401041988283396, 0.006446785002481192, 0.006434523005736992, 0.00646705599501729, 0.006389752001268789, 0.0064715659827925265, 0.006388748995959759, 0.006459572003223002, 0.006392851995769888, 0.006470946012996137, 0.006381226994562894, 0.006439802004024386, 0.006352146010613069, 0.006484809971880168, 0.006397202989319339, 0.006427860993426293, 0.006382730993209407, 0.006430585985071957, 0.006417260010493919];[0.024661679985001683, 0.02419133801595308, 0.024642080010380596, 0.024260164995212108, 0.02455992001341656, 0.024267175002023578, 0.024479980987962335, 0.024201367021305487, 0.024552266986574978, 0.024264268024126068, 0.02455046700197272, 0.024318668991327286, 0.02460856200195849, 0.024232698982814327, 0.0245188930130098, 0.02429126200149767, 0.024672932020621374, 0.024287262000143528, 0.024556132004363462, 0.024333399021998048, 0.024437185988062993, 0.02429971401579678, 0.02448652300518006, 0.024195074976887554, 0.024596261006081477, 0.02419186499901116, 0.024594349990366027, 0.024265070009278134, 0.02454896000563167, 0.02427136799087748, 0.024590806977357715, 0.024165207985788584, 0.024579290999099612, 0.024283593986183405, 0.0245931189856492, 0.024414610001258552, 0.024546170985559, 0.02417680699727498, 0.024620595999294892, 0.024197496008127928, 0.024600953998742625, 0.024303042999235913, 0.02449179597897455, 0.024260855017928407, 0.02456337501644157, 0.024275699979625642, 0.02454895098344423, 0.02424635799252428, 0.024583435006206855, 0.024223481013905257];[0.06983013602439314, 0.06993015797343105, 0.07674586499342695, 0.07667452600435354, 0.07827689402620308, 0.07906014000764117, 0.07863551602349617, 0.07841854396974668, 0.07866374801960774, 0.07875580000109039, 0.08571432699682191, 0.08188791098655201, 0.07854876798228361, 0.07847695198142901, 0.07857538500684313, 0.0785064899828285, 0.07852002498111688, 0.07841717201517895, 0.07886796499951743, 0.08627555798739195, 0.0786507690208964, 0.07840628601843491, 0.08541003096615896, 0.0784965010243468, 0.07872849598061293, 0.0784581710177008, 0.07864227201207541, 0.07850976698682643, 0.07849545302451588, 0.08277922900742851, 0.07694437299505807, 0.07831968800746836, 0.07820326797082089, 0.0767754839907866, 0.07851171199581586, 0.08474627701798454, 0.08723482800996862, 0.08646132203284651, 0.07854332998977043, 0.07857704398338683, 0.07869419298367575, 0.07903295801952481, 0.08631272497586906, 0.08340151302400045, 0.08442475303309038, 0.0784017129917629, 0.07961102802073583, 0.07834633599850349, 0.07859337399713695, 0.07836603600298986];[0.07678520798799582, 0.07711566399666481, 0.08430129601038061, 0.07692303697695024, 0.08492115797707811, 0.08289220699225552, 0.07658170198556036, 0.07676133498898707, 0.07694474598974921, 0.07705361003172584, 0.07686386303976178, 0.07716556603554636, 0.076893456018297, 0.07674621199839748, 0.0767312399984803, 0.07647034799447283, 0.0830133690033108, 0.08420780501910485, 0.077420761983376, 0.07678070600377396, 0.07750508698518388, 0.07665049197385088, 0.07672381601878442, 0.07670666396734305, 0.07675146797555499, 0.07682655399548821, 0.07678864701301791, 0.07660434898571111, 0.07669218900264241, 0.07672446998185478, 0.07694401397020556, 0.07661850398289971, 0.07684264902491122, 0.07688627601601183, 0.08537895098561421, 0.08284669296699576, 0.08224563498515636, 0.0769720189855434, 0.0774655009736307, 0.07689794700127095, 0.07722749398089945, 0.07680629295646213, 0.07691845597582869, 0.07717930403305218, 0.07673935798811726, 0.07669974101008847, 0.076805639982922, 0.07726717804325745, 0.08521190698957071, 0.07688992901239544]
features.14.conv.2;0.0023816330067347735;0.002988942986121401;0.07095828501041979;0.07102794400998391;1.2549972970937497;0.9990192733221401;1.2562293146961818;[0.0030344070110004395, 0.003091244987444952, 0.00316537098842673, 0.002383102022577077, 0.0023816330067347735, 0.002420065982732922, 0.0024066100013442338, 0.0024352249747607857, 0.0024420840200036764, 0.002463917015120387, 0.0024644499935675412, 0.0024559190205764025, 0.0024568079970777035, 0.0025077950267586857, 0.0024782449763733894, 0.0025428839726373553, 0.0025642249966040254, 0.002594434015918523, 0.002676992997294292, 0.0025703959981910884, 0.0026059070078190416, 0.002607090020319447, 0.0026024070102721453, 0.0026130909973289818, 0.0026486910064704716, 0.002671149995876476, 0.0026685740158427507, 0.002665581996552646, 0.0027993049880024046, 0.0026626049948390573, 0.0027809749881271273, 0.0027461129939183593, 0.0027167769731022418, 0.002727746992604807, 0.002708211017306894, 0.0027096600097138435, 0.002727682003751397, 0.0027048000192735344, 0.002706183004193008, 0.0027382429980207235, 0.0027095929835923016, 0.002726657985476777, 0.002705013001104817, 0.002732228022068739, 0.0028518550097942352, 0.0027236349997110665, 0.0027182879857718945, 0.002733595989411697, 0.0027814450149890035, 0.0027302299859002233];[0.003005037986440584, 0.0031582899973727763, 0.003150472999550402, 0.0030134569969959557, 0.0030207329837139696, 0.003165726986480877, 0.0030134859844110906, 0.003036023990716785, 0.0030219329928513616, 0.0030346699932124466, 0.0031349869968835264, 0.0031264889985322952, 0.00306686302064918, 0.0030119660077616572, 0.0030218129977583885, 0.0031343410082627088, 0.003131339995888993, 0.003034703026060015, 0.003016244008904323, 0.0030210220138542354, 0.0030489539785776287, 0.0030491480138152838, 0.003006470011314377, 0.00302873199689202, 0.0029957970255054533, 0.0033985239861067384, 0.0030047729960642755, 0.0030111300002317876, 0.003002953017130494, 0.003022324002813548, 0.002988942986121401, 0.0030252969881985337, 0.003026055986993015, 0.0030245000089053065, 0.0029912880272604525, 0.0030015980009920895, 0.0030153430125210434, 0.003152776014758274, 0.003023458004463464, 0.0030379570089280605, 0.003010896994965151, 0.00301802801550366, 0.0031944340153131634, 0.0030128640064503998, 0.0030941299919504672, 0.0031668970186728984, 0.003024933976121247, 0.0030256529862526804, 0.003029501996934414, 0.0030263639928307384];[0.07335786998737603, 0.07435153200640343, 0.07140381401404738, 0.07387498900061473, 0.07120368201867677, 0.07435611402615905, 0.07159162699826993, 0.07128560400451533, 0.07137164499727078, 0.0733173789922148, 0.07318777998443693, 0.07167756199487485, 0.0726055960112717, 0.0716562960005831, 0.07376838498748839, 0.07127182401018217, 0.07138909201603383, 0.07245352197787724, 0.07234905398217961, 0.07426920798025094, 0.07140364500810392, 0.07135103800101206, 0.07155099799274467, 0.0712790809920989, 0.0714366440079175, 0.07124382501933724, 0.0713092900114134, 0.07141576599678956, 0.07388043098035268, 0.07223318598698825, 0.0713134879770223, 0.0711976120073814, 0.07137595000676811, 0.07095828501041979, 0.07148217901703902, 0.07301516897859983, 0.07150239098700695, 0.0729722960095387, 0.07132299098884687, 0.07138832201599143, 0.07161366200307384, 0.07137405799585395, 0.07126582600176334, 0.07107972999801859, 0.0725874460185878, 0.07418203199631535, 0.07150734699098393, 0.07122086000163108, 0.07323073400766589, 0.0718065170221962];[0.07135047498741187, 0.0719475359946955, 0.07156417600344867, 0.07172699601505883, 0.07237678798264824, 0.07238543499261141, 0.07201210598577745, 0.07133550199796446, 0.07119136900291778, 0.07224158899043687, 0.0741064180037938, 0.07138640299672261, 0.07257590102381073, 0.07121286902111024, 0.07183039400842972, 0.07156740597565658, 0.07142156298505142, 0.07129675199394114, 0.07112413499271497, 0.07291891099885106, 0.07385116798104718, 0.07153721500071697, 0.07348277501296252, 0.07169651001458988, 0.07172339499811642, 0.07161187200108543, 0.07117870400543325, 0.07141214501461945, 0.0711237630166579, 0.07246319300611503, 0.07132548000663519, 0.0713846089784056, 0.07168809999711812, 0.0717511470138561, 0.07169191099819727, 0.07397380599286407, 0.07165161799639463, 0.0715859449992422, 0.07204229600029066, 0.07130275000235997, 0.07155801099725068, 0.07194187000277452, 0.07420382500276901, 0.07237603698740713, 0.07149924099212512, 0.07130166798015125, 0.07136401801835746, 0.07102794400998391, 0.07141160001629032, 0.0731596450204961]
features.15.conv.0.0;0.004586238996125758;0.005004156002542004;0.11523547902470455;0.11513040898717009;1.0911241230056443;1.000912617599979;1.0901292518641412;[0.004586238996125758, 0.004747140017570928, 0.004659713013097644, 0.004707882006186992, 0.004740856005810201, 0.004750616993987933, 0.004652231000363827, 0.004694267990998924, 0.004712881025625393, 0.004689291003160179, 0.0045898160024080426, 0.004697341995779425, 0.004696057003457099, 0.004665043990826234, 0.004750700027216226, 0.00480094100930728, 0.004775686014909297, 0.004767664009705186, 0.004909363982733339, 0.004829195997444913, 0.004847985983360559, 0.004835869011003524, 0.004832881997572258, 0.004877380997641012, 0.0048619069857522845, 0.004837160988245159, 0.004877163009950891, 0.004945869994116947, 0.0049153059953823686, 0.0049165390082634985, 0.004977780015906319, 0.0049211650039069355, 0.004944253014400601, 0.0048986710025928915, 0.004897576989606023, 0.004972335998900235, 0.004993029986508191, 0.004841107991524041, 0.004847471980610862, 0.00490704202093184, 0.004957519005984068, 0.004932709998684004, 0.00493156400625594, 0.005067756021162495, 0.004920501000015065, 0.004924551001749933, 0.004916943988064304, 0.004851053992751986, 0.0048829379957169294, 0.004982612008461729];[0.005156524013727903, 0.005120676010847092, 0.005015515984268859, 0.005197679012781009, 0.00647617198410444, 0.005027968989452347, 0.005028273997595534, 0.005031004984630272, 0.005006855993997306, 0.005033727007685229, 0.006110713991802186, 0.005030995991546661, 0.005020092008635402, 0.005021293007303029, 0.005004156002542004, 0.00504198600538075, 0.005012706998968497, 0.00504394099698402, 0.00501537200761959, 0.005036221991758794, 0.005018750001909211, 0.0050357329891994596, 0.005021883000154048, 0.005012088979128748, 0.005029334977734834, 0.005025032995035872, 0.005042797012720257, 0.005036148999352008, 0.005074307002360001, 0.0054953630024101585, 0.005022367986384779, 0.005042297998443246, 0.005013434012653306, 0.005036258982727304, 0.0051226089999545366, 0.005128776014316827, 0.0050224259903188795, 0.005033125984482467, 0.005012815992813557, 0.005025444988859817, 0.005009000014979392, 0.005016479000914842, 0.0050271340005565435, 0.005032457003835589, 0.0050419720064383, 0.005034376983530819, 0.005017829011194408, 0.005012478999560699, 0.005021376011427492, 0.005017885006964207];[0.11607953498605639, 0.11554547998821363, 0.11566491797566414, 0.11537345600663684, 0.11554466601228341, 0.11883218900766224, 0.11589022001135163, 0.11539752100361511, 0.1158728529990185, 0.11767540199798532, 0.11593035300029442, 0.1158407439943403, 0.11549501100671478, 0.11793000000761822, 0.1154559779970441, 0.11567624498275109, 0.11581022499012761, 0.11648532800609246, 0.11626340801012702, 0.11615256400546059, 0.11550626400276087, 0.11584227500134148, 0.11564328498207033, 0.11561791700660251, 0.11635324900271371, 0.1157785760005936, 0.1157948219915852, 0.11586758101475425, 0.11540162499295548, 0.11871186300413683, 0.11720762099139392, 0.1158369490003679, 0.11536865500966087, 0.11601277600857429, 0.11760963097913191, 0.11662071698810905, 0.11672503699082881, 0.11565702798543498, 0.11624438798753545, 0.1168403780029621, 0.11664136400213465, 0.115877239004476, 0.1158728229929693, 0.11523547902470455, 0.11577488199691288, 0.11553318597725593, 0.11559393798233941, 0.11580039199907333, 0.11906948799150996, 0.11551712799700908];[0.11587283501285128, 0.11576306101051159, 0.11779864999698475, 0.11782889999449253, 0.11589399201329798, 0.1179214579751715, 0.11652638000668958, 0.11617104097967967, 0.11584182799560949, 0.11667922101332806, 0.1161190359853208, 0.11936868898919784, 0.11598813798627816, 0.11769830001867376, 0.11579576399526559, 0.1161303209955804, 0.11561073700431734, 0.11840700099128298, 0.11577424700953998, 0.11564749400713481, 0.11659991898341104, 0.11581012001261115, 0.11560055200243369, 0.11656165099702775, 0.11588170600589365, 0.11597422100021504, 0.16089770101825707, 0.11581091600237414, 0.11609188598231412, 0.11840766700333916, 0.11513040898717009, 0.11584755600779317, 0.11569007398793474, 0.11585884998203255, 0.11572970502311364, 0.11835691600572318, 0.11614396600634791, 0.11786280799424276, 0.11626409698510543, 0.1155907190113794, 0.11623602398321964, 0.11686889798147604, 0.11912633897736669, 0.11663117501302622, 0.11570291602401994, 0.11581727702287026, 0.11630530099500902, 0.11602688999846578, 0.11737396501121111, 0.11814791598590091]
features.15.conv.1.0;0.0044618000101763755;0.017833016987424344;0.06225099498988129;0.06854707997990772;3.9968212261309763;0.9081494792794688;4.401060967740771;[0.0045159739966038615, 0.004605599999194965, 0.004550523997750133, 0.004511755018029362, 0.004518746980465949, 0.004475591995287687, 0.004517173016211018, 0.00448739601415582, 0.004526901990175247, 0.004496957000810653, 0.004610334988683462, 0.004502400988712907, 0.004526792996330187, 0.004511810024268925, 0.004486274003284052, 0.004504818003624678, 0.004529901983914897, 0.004517872002907097, 0.004497015994274989, 0.004494934983085841, 0.004521452996414155, 0.0045170619850978255, 0.004530305013759062, 0.0044618000101763755, 0.004498887981753796, 0.004576453997287899, 0.004501671995967627, 0.004464669997105375, 0.004516343004070222, 0.0044890010030940175, 0.004564145987387747, 0.004484133998630568, 0.004509721999056637, 0.004471463005756959, 0.004524996009422466, 0.004501994990278035, 0.004530131991486996, 0.00448604000848718, 0.004657336015952751, 0.004502911004237831, 0.004560393979772925, 0.004486738995183259, 0.004517966997809708, 0.0044843300129286945, 0.004506382974795997, 0.004493610002100468, 0.004555794002953917, 0.004514388012466952, 0.00452777900500223, 0.004497490008361638];[0.018757265992462635, 0.017852930002845824, 0.018666227988433093, 0.017948469991097227, 0.018454396980814636, 0.017929920984897763, 0.01854308499605395, 0.017902531020808965, 0.01890442898729816, 0.017833016987424344, 0.01858980001998134, 0.017909564019646496, 0.01868860999820754, 0.017937083001015708, 0.01866516500012949, 0.017977192997932434, 0.018538987002102658, 0.017945129016879946, 0.01787701397552155, 0.01847939399885945, 0.018525714986026287, 0.017980695003643632, 0.018677020008908585, 0.017934681003680453, 0.018662577000213787, 0.017892149975523353, 0.018664921022718772, 0.017864211986307055, 0.018758437974611297, 0.017933718976564705, 0.018718004022957757, 0.017897406010888517, 0.018777288001729175, 0.017834247002610937, 0.018679878005059436, 0.018528558022808284, 0.01882367700454779, 0.01791269500972703, 0.018715553014772013, 0.018462248001014814, 0.018694919999688864, 0.017892581003252417, 0.018687832984142005, 0.018647780001629144, 0.018107352982042357, 0.018611343984957784, 0.018677490996196866, 0.018577712995465845, 0.0180771529849153, 0.018544885999290273];[0.06225099498988129, 0.06577141600428149, 0.0794263469579164, 0.07647174596786499, 0.08084644301561639, 0.0814331529836636, 0.07037057197885588, 0.07913278698106296, 0.07060042896773666, 0.07070568896597251, 0.07054200398852117, 0.07535841999924742, 0.07078452600399032, 0.07170965897967108, 0.07050054302089848, 0.07003707601688802, 0.07104375201743096, 0.0707031300116796, 0.07162150600925088, 0.07023056599427946, 0.07162636399152689, 0.08059924299595878, 0.07062723097624257, 0.0771287530369591, 0.0806919370079413, 0.07055187301011756, 0.07702897902345285, 0.07552131998818368, 0.072640396974748, 0.0717707879957743, 0.07162130301003344, 0.07057831704150885, 0.07899210302275605, 0.07943409102153964, 0.06993925900314935, 0.07079468300798908, 0.07152754598064348, 0.0812675439810846, 0.07044021598994732, 0.07894163398304954, 0.07155044001410715, 0.07080451198271476, 0.07224471398512833, 0.07051716002752073, 0.07046898300177418, 0.07027798803756014, 0.07439510495169088, 0.07080298694199882, 0.07063150402973406, 0.07135040499269962];[0.06874292099382728, 0.07027336803730577, 0.06934851501137018, 0.07098129001678899, 0.06971806602086872, 0.06926319099147804, 0.06869331299094483, 0.07012689497787505, 0.07017909601563588, 0.06905259500490502, 0.06917331603472121, 0.06911034596851096, 0.07519217202207074, 0.07882637900183909, 0.07048390799900517, 0.07023259499692358, 0.06864423499791883, 0.06911353999748826, 0.07774731202516705, 0.06854707997990772, 0.06876177500816993, 0.07741411699680611, 0.06904972999473102, 0.07051251898519695, 0.06887404195731506, 0.07956092298263684, 0.06890703795943409, 0.07982557200011797, 0.07258006199845113, 0.07028153096325696, 0.07008903805399314, 0.06861060197115876, 0.0687746109906584, 0.06939588600653224, 0.06884031000663526, 0.06905293895397335, 0.06979193500592373, 0.07797564996872097, 0.07983966401661746, 0.06904195502283983, 0.11227686097845435, 0.06897228301386349, 0.07758997802739032, 0.07802390298456885, 0.07042606201139279, 0.06905960501171649, 0.0691403329547029, 0.07032642798731104, 0.07864961499581113, 0.07562804903136566]
features.15.conv.2;0.004154910013312474;0.004839814006118104;0.11444963599205948;0.11570318299345672;1.164842076148743;0.9891658382339565;1.1776003892617606;[0.004154910013312474, 0.004270079982234165, 0.0042908539762720466, 0.004356065997853875, 0.0043447709758765996, 0.004343323002103716, 0.0042432860063854605, 0.004317051992984489, 0.004268857010174543, 0.004339489008998498, 0.004356994002591819, 0.004364716995041817, 0.004292156983865425, 0.004327132977778092, 0.004354343021987006, 0.004362323001259938, 0.004261830996256322, 0.004312680015573278, 0.004240740003297105, 0.004306904011173174, 0.004296964005334303, 0.00435224300599657, 0.0043308330059517175, 0.004320589010603726, 0.004324359004385769, 0.004391649999888614, 0.0044218500261195, 0.004392061004182324, 0.0044163630227558315, 0.004448133986443281, 0.004441643017344177, 0.00442084000678733, 0.004515990003710613, 0.004496402980294079, 0.004532705002930015, 0.004508267011260614, 0.004535090993158519, 0.004491147003136575, 0.004512793006142601, 0.004485924990149215, 0.00454784301109612, 0.004503663978539407, 0.0045797240163665265, 0.004538601991953328, 0.004524846997810528, 0.004504443000769243, 0.004534624022198841, 0.004406129999551922, 0.00442078901687637, 0.004519263020483777];[0.005027334991609678, 0.005019667994929478, 0.004992854024749249, 0.004910746996756643, 0.0048776759940665215, 0.004901711014099419, 0.004873869998846203, 0.004906579997623339, 0.0048781660152599216, 0.004890775977401063, 0.004865414026426151, 0.004931107017910108, 0.00485310799558647, 0.004915630008326843, 0.004861615016125143, 0.004940771003020927, 0.0048592929961159825, 0.005012895999243483, 0.004989812994608656, 0.005018507014028728, 0.004839814006118104, 0.004895792983006686, 0.004864246002398431, 0.004894140001852065, 0.004866383009357378, 0.00490103499032557, 0.004872307006735355, 0.005107406002935022, 0.004873968020547181, 0.00489851800375618, 0.0048751689901109785, 0.005019092001020908, 0.004972535010892898, 0.004893477977020666, 0.0048702729982323945, 0.004875334008829668, 0.004890404001343995, 0.004894612007774413, 0.004856843006564304, 0.004897692997474223, 0.0048793230089358985, 0.00492000300437212, 0.00488772799144499, 0.004915536002954468, 0.004854500002693385, 0.004968602006556466, 0.004942158004269004, 0.005032419983763248, 0.004878599022049457, 0.004918838996673003];[0.11614755599293858, 0.11595372398733161, 0.11643592600012198, 0.1170134260028135, 0.11698549499851651, 0.11591271401266567, 0.11593373300274834, 0.11583478099782951, 0.11803277800208889, 0.11659872301970609, 0.11628206199384294, 0.11620324500836432, 0.12016439597937278, 0.11817332499776967, 0.116303329996299, 0.11582552298204973, 0.116117249999661, 0.1168072450091131, 0.11444963599205948, 0.11658720701234415, 0.11618336400715634, 0.11677476498880424, 0.11676263497793116, 0.11604980201809667, 0.11681669999961741, 0.11799125201650895, 0.11663380300160497, 0.11711750098038465, 0.11629870897741057, 0.116989795002155, 0.11661651299800724, 0.11639576801098883, 0.11897009302629158, 0.11792193001019768, 0.11664930699043907, 0.11928925701067783, 0.11621691199252382, 0.11669950402574614, 0.11911622501793317, 0.116171460977057, 0.11763708799844608, 0.1171892209968064, 0.1161649530113209, 0.11705381801584736, 0.11601566401077434, 0.11656027301796712, 0.11620441300328821, 0.1153260619903449, 0.1183591409935616, 0.11607711800024845];[0.1164982859918382, 0.11596275001647882, 0.11591570198652335, 0.11653247199137695, 0.11640697999973781, 0.11690012400504202, 0.11599545797798783, 0.11597522598458454, 0.1167946880159434, 0.11724159101140685, 0.1162884820078034, 0.11684160001459531, 0.11686606699367985, 0.11912502199993469, 0.11669736399198882, 0.11700157599989325, 0.11903573802555911, 0.11648011600482278, 0.1163597929989919, 0.11663603800116107, 0.11595010099699721, 0.11642257901257835, 0.11938612698577344, 0.11651330199674703, 0.11625018500490114, 0.11620242602657527, 0.1164153240097221, 0.11770210301619954, 0.1175355899904389, 0.11692426400259137, 0.11624523100908846, 0.11634206099552102, 0.11682594698504545, 0.11570318299345672, 0.11863186102709733, 0.11681062998832203, 0.11599670999567024, 0.120355513994582, 0.11643803000333719, 0.1158646569820121, 0.11612968498957343, 0.1167633649893105, 0.1193595040240325, 0.11678719299379736, 0.1169652410026174, 0.11671448199194856, 0.11616914899786934, 0.1169381919899024, 0.11680341299506836, 0.11594326599151827]
features.17.conv.2;0.00675968499854207;0.007587943022372201;0.22173569901497103;0.22216904800734483;1.1225290858980514;0.9980494628020395;1.1247228997514145;[0.00675968499854207, 0.006942029984202236, 0.007099851005477831, 0.006984501000260934, 0.00709779400494881, 0.006988545996136963, 0.006960466998862103, 0.00704786999267526, 0.007032891997369006, 0.007150097982957959, 0.007364470016909763, 0.007360210991464555, 0.007352554006502032, 0.007569547975435853, 0.007603709993418306, 0.007516784011386335, 0.007571674010250717, 0.00761613599024713, 0.007814229000359774, 0.007768317009322345, 0.007750540011329576, 0.0077576490002684295, 0.007793419994413853, 0.007729785982519388, 0.007640854018973187, 0.007767800008878112, 0.0077409840014297515, 0.007737313979305327, 0.007736490981187671, 0.0076847059826832265, 0.0077682209957856685, 0.007718620006926358, 0.007925687998067588, 0.007728060998488218, 0.007631941989529878, 0.007715228013694286, 0.00789413700113073, 0.007798264006851241, 0.00765922901337035, 0.007753259997116402, 0.0077051469997968525, 0.007708725985139608, 0.007606322993524373, 0.008229986007791013, 0.007745788025204092, 0.00787389898323454, 0.007576432020869106, 0.007744430011371151, 0.007794409990310669, 0.0077241270046215504];[0.007676591019844636, 0.007617316994583234, 0.007619812007760629, 0.008010684017790481, 0.007911141990916803, 0.007652936008526012, 0.007678079011384398, 0.007627938000950962, 0.008462617988698184, 0.007646744983503595, 0.007900104013970122, 0.007672998995985836, 0.007677398010855541, 0.007718348002526909, 0.007696242013480514, 0.007930731982924044, 0.007587943022372201, 0.007703145005507395, 0.00762064999435097, 0.007728736003628001, 0.007631493994267657, 0.007924253004603088, 0.007612221990711987, 0.0076941970037296414, 0.007620132004376501, 0.007716975000221282, 0.0076273930026218295, 0.007726429990725592, 0.007843032013624907, 0.007667475001653656, 0.007603420002851635, 0.007690742990234867, 0.007605842023622245, 0.0076941879815422, 0.0076354939956218, 0.007725030998699367, 0.007837828015908599, 0.0077049609972164035, 0.007592030975501984, 0.0077072429994586855, 0.007617951021529734, 0.007682536990614608, 0.007666676014196128, 0.007922799995867535, 0.007602170022437349, 0.007709731988143176, 0.007613367983140051, 0.007611431006807834, 0.00764501400408335, 0.007918197981780395];[0.22231538698542863, 0.22283392201643437, 0.22226746199885383, 0.2223465139977634, 0.22245621599722654, 0.22205568599747494, 0.2256632889911998, 0.22471667898935266, 0.22193474901723675, 0.22500897198915482, 0.22202759500942193, 0.22217064601136371, 0.22517695897840895, 0.22249358499539085, 0.22902768998756073, 0.22232255700509995, 0.22494301799451932, 0.22213434500736184, 0.2225076659815386, 0.2228525200043805, 0.22306721500353888, 0.22617889000684954, 0.22645325801568106, 0.22278656900743954, 0.2254944010055624, 0.2253508139983751, 0.22322091399109922, 0.22291477301041596, 0.22328923500026576, 0.22608745301840827, 0.2232300470059272, 0.22259070799918845, 0.22173569901497103, 0.22219630400650203, 0.2253571060136892, 0.2246937199961394, 0.2227427159959916, 0.22263279298203997, 0.22285876399837434, 0.22264967998489738, 0.22272215099656023, 0.22321228100918233, 0.2235124220023863, 0.22235648200148717, 0.22261300700483844, 0.22219990901066922, 0.22333852399606258, 0.22651162999682128, 0.22215328400488943, 0.22224339499371126];[0.22293691098457202, 0.2224240910145454, 0.22340281700599007, 0.22325508098583668, 0.22305071298615076, 0.2227948890067637, 0.22561498000868596, 0.22282474100938998, 0.22547847501118667, 0.22263251099502668, 0.2228003189957235, 0.22348745199269615, 0.22304424399044365, 0.22327386899269186, 0.2230797890224494, 0.22342500599916093, 0.22465412100427784, 0.22331077200942673, 0.2230612099810969, 0.22599284100579098, 0.22328720401856117, 0.22341195898479782, 0.22324757897877134, 0.22468804102391005, 0.22241442700033076, 0.22511645700433291, 0.22272067199810408, 0.2229413909954019, 0.22282605100190267, 0.22332482499768957, 0.22375617499346845, 0.22272905998397619, 0.22403724800096825, 0.22280879100435413, 0.2235861890076194, 0.2230753210023977, 0.2256603910063859, 0.22338484099600464, 0.2236151599790901, 0.22320369200315326, 0.2222704839950893, 0.22216904800734483, 0.22335082301287912, 0.2234458509774413, 0.22434263900504448, 0.22451236701454036, 0.22285525800543837, 0.22339707799255848, 0.22232736699515954, 0.22631260499474593]
features.18.0;0.009898740012431517;0.010172630980378017;0.2881569960154593;0.28821843600599095;1.0276692758474846;0.9997868283813379;1.0278883924799134;[0.010052341996924952, 0.010441444988828152, 0.009924477024469525, 0.009898740012431517, 0.01018317899433896, 0.01017612501163967, 0.010310231009498239, 0.01049357300507836, 0.010483095975359902, 0.010718528006691486, 0.010846727003809065, 0.010978972975863144, 0.01098674099193886, 0.01095805098884739, 0.010944259003736079, 0.010892189980950207, 0.011234038975089788, 0.01121686800615862, 0.011238559003686532, 0.011243207001825795, 0.01123552001081407, 0.011265553010161966, 0.0112313219869975, 0.011234928999328986, 0.011015506024705246, 0.011237291997531429, 0.010978659993270412, 0.011233234981773421, 0.011168123019160703, 0.011228446994209662, 0.01123773300787434, 0.01122648801538162, 0.011168499011546373, 0.011184725008206442, 0.011257508012931794, 0.011369509011274204, 0.01111600999138318, 0.011223313020309433, 0.011005303997080773, 0.011331530986353755, 0.0111015840084292, 0.011164096998982131, 0.011262921994784847, 0.01121733000036329, 0.011119660979602486, 0.01123709199600853, 0.01134462800109759, 0.011235883983317763, 0.011219319014344364, 0.011232803983148187];[0.01021604600828141, 0.01018391698016785, 0.010232052009087056, 0.010200527001870796, 0.010238013986963779, 0.010172630980378017, 0.010215413989499211, 0.010208331979811192, 0.010269216989399865, 0.010174672992434353, 0.010229834995698184, 0.010185448016272858, 0.01060923098702915, 0.010184302984271199, 0.01023409198387526, 0.010199620010098442, 0.010251003986923024, 0.010182889993302524, 0.010217178001767024, 0.010190028988290578, 0.010221947013633326, 0.010178401018492877, 0.010237659997073933, 0.010200399992754683, 0.010261943010846153, 0.010216827999101952, 0.010221275995718315, 0.010236894013360143, 0.010241495998343453, 0.010196493996772915, 0.01024692298960872, 0.010237387992674485, 0.01025497997761704, 0.010220229014521465, 0.010232102998998016, 0.010235652996925637, 0.010251679021166638, 0.010191548994043842, 0.010225410020211712, 0.010224112018477172, 0.010233215987682343, 0.01020023599267006, 0.01023149598040618, 0.01022131901117973, 0.010248161008348688, 0.01019542501308024, 0.010249507991829887, 0.01022373398882337, 0.010227844992186874, 0.010207672021351755];[0.28842903798795305, 0.2918018079944886, 0.2896255030063912, 0.28974587700213306, 0.28942504900624044, 0.2902977979974821, 0.29010312000173144, 0.29043231598916464, 0.29016464701271616, 0.28898218797985464, 0.28896239498862997, 0.28943526701186784, 0.2895571179979015, 0.28984947298886254, 0.29199501799303107, 0.29062373100896366, 0.2926827119954396, 0.2933151990000624, 0.28918590999091975, 0.28932017198530957, 0.2899907309911214, 0.2916287500120234, 0.2896611219912302, 0.2892820800188929, 0.28974368900526315, 0.29260623099980876, 0.2893775970151182, 0.28883441898506135, 0.2901345079881139, 0.2898849560006056, 0.2881569960154593, 0.29044425699976273, 0.2891206069907639, 0.2892240060027689, 0.28966561998822726, 0.2894021749962121, 0.2907786329742521, 0.2911409679800272, 0.28970565999043174, 0.2937119379930664, 0.29055325998342596, 0.28879551199497655, 0.29344516701530665, 0.28972733998671174, 0.29054479801561683, 0.2910777849901933, 0.2909424149838742, 0.29036149400053546, 0.2902279589907266, 0.2900896329956595];[0.2931636329740286, 0.2908350969955791, 0.2897543690050952, 0.2949024970002938, 0.2909208830096759, 0.2904290510050487, 0.2896535150066484, 0.2893276709946804, 0.29306984500726685, 0.2948013019922655, 0.289167698007077, 0.28821843600599095, 0.2887380500033032, 0.2891086849849671, 0.2906823979865294, 0.2907375820213929, 0.29094535901094787, 0.28859878599178046, 0.2961996569938492, 0.29189465299714357, 0.2925258880131878, 0.2901126880024094, 0.28938902899972163, 0.2893919300113339, 0.2904525260091759, 0.2891598299902398, 0.28939472598722205, 0.29081286099972203, 0.2893584409903269, 0.2890300859871786, 0.2924894269963261, 0.29003695299616084, 0.290631409996422, 0.28909633099101484, 0.28903559601167217, 0.2890989889856428, 0.29184583999449387, 0.28933400398818776, 0.28909928500070237, 0.289225485001225, 0.29039211399503984, 0.2892851520155091, 0.29491601898916997, 0.2926055029965937, 0.28919419000158086, 0.28946848202031106, 0.28912498298450373, 0.2904401039995719, 0.29129702600766905, 0.2905070560227614]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 384, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 96, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 576, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 576, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 160, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 960, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 960, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (1280, 320, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (16, 32, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (96, 16, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (96, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 96, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 24, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 144, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 32, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 64, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 1, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8              0   fmstkj,strmw->ftkjrw                     xwj,ftkjrw->trkfx
   7           TDOT      ftkjrw,xwj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 384, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      strmw,fmq->strwfq               stkqj,xwj,strwfq->trkfx
   8           TDOT    strwfq,xwj->strfqxj                  stkqj,strfqxj->trkfx
   8              0   strfqxj,stkqj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0014538539107888937;0.007703496958129108;;;5.298673340534619;;;[0.001483930042013526, 0.0014840359799563885, 0.0014890810707584023, 0.0014788879780098796, 0.0014799620257690549, 0.0014771249843761325, 0.0014785820385441184, 0.0014969269977882504, 0.0015032030642032623, 0.0014858919894322753, 0.001501691062003374, 0.001492918934673071, 0.0014759980840608478, 0.0014821919612586498, 0.0014762460486963391, 0.0014768659602850676, 0.0014807850820943713, 0.0014841340016573668, 0.0014538539107888937, 0.0014812839217483997, 0.0014882959658280015, 0.0014842880191281438, 0.0014869699953123927, 0.001487090950831771, 0.0014840929070487618, 0.001481571001932025, 0.0014830110594630241, 0.001483775908127427, 0.0014811590081080794, 0.0015185900265350938, 0.0015731989406049252, 0.00158594804815948, 0.001612587017007172, 0.0014919099630787969, 0.0015713999746367335, 0.0015486669726669788, 0.0015538000734522939, 0.0015220940113067627, 0.0015434089582413435, 0.001558041898533702, 0.001526976004242897, 0.0015848689945414662, 0.001564154983498156, 0.0015926830237731338, 0.0015804540598765016, 0.0015683039091527462, 0.0015275418991222978, 0.0014838359784334898, 0.001510757952928543, 0.0014904059935361147];[0.007732979953289032, 0.0077286429004743695, 0.007731239078566432, 0.007732010912150145, 0.007745423004962504, 0.007817571982741356, 0.007764009991660714, 0.007734767044894397, 0.007753266021609306, 0.00773922202643007, 0.007752517005428672, 0.007732487982138991, 0.007752350997179747, 0.008677537902258337, 0.0077327609760686755, 0.007745094946585596, 0.007754683960229158, 0.007757643004879355, 0.0077610890148207545, 0.007755173952318728, 0.007714011007919908, 0.007707688026130199, 0.007730351062491536, 0.007706215954385698, 0.007728768978267908, 0.007705883006565273, 0.00771570298820734, 0.007708843098953366, 0.0077162510715425014, 0.008044446934945881, 0.007722189067862928, 0.007705779979005456, 0.007711790967732668, 0.007703496958129108, 0.007715396001003683, 0.007710842997767031, 0.00770929001737386, 0.007711950107477605, 0.007720610010437667, 0.0077124410308897495, 0.007734554936178029, 0.007712419959716499, 0.007717474014498293, 0.007708152988925576, 0.007713758037425578, 0.008022002060897648, 0.0077108959667384624, 0.007706456002779305, 0.007714775041677058, 0.007710087927989662];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.0024620710173621774;0.01594973204191774;;;6.478177083212662;;;[0.002481129951775074, 0.002484130091033876, 0.002509456011466682, 0.002502141986042261, 0.002511434955522418, 0.002504114992916584, 0.0024996630381792784, 0.00247989094350487, 0.0024741690140217543, 0.002515666070394218, 0.002499618916772306, 0.002504820004105568, 0.002476563910022378, 0.002489269943907857, 0.0025081869680434465, 0.002480365918017924, 0.002507425961084664, 0.002508239937014878, 0.0024800720857456326, 0.0025121289072558284, 0.0025101479841396213, 0.002513941959477961, 0.002474549110047519, 0.002507116994820535, 0.0024620710173621774, 0.0024913200177252293, 0.0024637329624965787, 0.0025001170579344034, 0.002496670000255108, 0.0025133300805464387, 0.0024953370448201895, 0.0024704670067876577, 0.0024993339320644736, 0.002500377013348043, 0.002505006967112422, 0.0024932679953053594, 0.00250227190554142, 0.0025013810954988003, 0.002472042920999229, 0.0025050609838217497, 0.002474210108630359, 0.002494218060746789, 0.0025015680585056543, 0.0025062139611691236, 0.002513165003620088, 0.0025053760036826134, 0.00251419295091182, 0.0024988300865516067, 0.002520838985219598, 0.002473489032126963];[0.01597709208726883, 0.015964902937412262, 0.01596762496046722, 0.015958553995005786, 0.015968590043485165, 0.01596034597605467, 0.0159714559558779, 0.01597338600549847, 0.015962244011461735, 0.01594973204191774, 0.015965193044394255, 0.015955399023368955, 0.015965314931236207, 0.01595951698254794, 0.015963751007802784, 0.015960522927343845, 0.01595600799191743, 0.015968168969266117, 0.01596362399868667, 0.015975584974512458, 0.016324827098287642, 0.015964291989803314, 0.015955987037159503, 0.015963213052600622, 0.015959805925376713, 0.015963815967552364, 0.01597234094515443, 0.01595914294011891, 0.01595980196725577, 0.015954770031385124, 0.01596173003781587, 0.015964079997502267, 0.015959186013787985, 0.016305061988532543, 0.015966309001669288, 0.015962449018843472, 0.015955286100506783, 0.015962801058776677, 0.015957226045429707, 0.01596069592051208, 0.015965693979524076, 0.01596531504765153, 0.015954390983097255, 0.015957036055624485, 0.015955256996676326, 0.015965667902491987, 0.016307770973071456, 0.015963301993906498, 0.01595681393519044, 0.015956375980749726];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.0024035429814830422;0.014695044024847448;;;6.113909398774413;;;[0.002471284009516239, 0.002452080021612346, 0.0024676440516486764, 0.0024852680508047342, 0.0024471509968861938, 0.0025267020100727677, 0.0024404360447078943, 0.002461335971020162, 0.0024559900630265474, 0.0024478969862684608, 0.002445072983391583, 0.0024686239194124937, 0.002486669924110174, 0.0024659669725224376, 0.0025013150880113244, 0.0024853020440787077, 0.002454092027619481, 0.002443703939206898, 0.0024584090569987893, 0.0024035429814830422, 0.0024559920420870185, 0.0024598820600658655, 0.0024531810777261853, 0.00247562094591558, 0.0024568639928475022, 0.0024652009597048163, 0.002470673993229866, 0.002459377981722355, 0.0024053610395640135, 0.0024938349379226565, 0.002466073026880622, 0.0024682290386408567, 0.002447602106258273, 0.00244341092184186, 0.0024411389604210854, 0.0024405259173363447, 0.0024415910011157393, 0.002445977064780891, 0.0024479690473526716, 0.002495944034308195, 0.0024496130645275116, 0.0024534170515835285, 0.002441665972582996, 0.0024495910620316863, 0.0024681451031938195, 0.002519223024137318, 0.0024758910294622183, 0.002515817992389202, 0.002516511012800038, 0.002498314017429948];[0.014882848947308958, 0.014733263989910483, 0.014776502968743443, 0.014708781032823026, 0.014755593962036073, 0.014742336934432387, 0.014755872078239918, 0.015284043969586492, 0.0147564890794456, 0.01473358296789229, 0.014761636033654213, 0.01473987300414592, 0.014778269920498133, 0.014710303978063166, 0.014755566022358835, 0.014740757993422449, 0.014751211041584611, 0.014710101997479796, 0.01477031596004963, 0.014700895990245044, 0.01476404897402972, 0.015081263962201774, 0.014752138056792319, 0.014732987969182432, 0.014760390971787274, 0.014731217990629375, 0.014795892988331616, 0.014808697975240648, 0.014764456078410149, 0.014753494993783534, 0.014784550061449409, 0.014717699959874153, 0.014781926991418004, 0.014695044024847448, 0.014783423976041377, 0.015094914939254522, 0.014767904067412019, 0.014719234080985188, 0.014776573982089758, 0.014716343954205513, 0.014756454969756305, 0.014702709973789752, 0.01476542092859745, 0.014709595940075815, 0.01476123498287052, 0.01473113102838397, 0.014771696995012462, 0.014719913015142083, 0.01477342494763434, 0.015070727095007896];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0049473539693281054;0.008965673972852528;;;1.812215990292311;;;[0.004993237089365721, 0.004960724036209285, 0.004972478956915438, 0.004982386948540807, 0.00497622205875814, 0.004980012075975537, 0.004980341996997595, 0.004975397954694927, 0.004976987023837864, 0.004954099073074758, 0.004962012986652553, 0.004951984039507806, 0.004978619050234556, 0.004948133020661771, 0.004955209093168378, 0.004951233975589275, 0.004956936929374933, 0.004974870011210442, 0.004976522061042488, 0.0049852540250867605, 0.004972497932612896, 0.004980302066542208, 0.004956242977641523, 0.004978246986865997, 0.004979640943929553, 0.004987196996808052, 0.005091394064947963, 0.0049853280652314425, 0.004959059995599091, 0.004980038036592305, 0.004962941049598157, 0.004950399976223707, 0.00498529605101794, 0.004956276970915496, 0.004991676076315343, 0.0049819640116766095, 0.004972998984158039, 0.0049877980491146445, 0.004992016009055078, 0.0049848019843921065, 0.004982950980775058, 0.004984267055988312, 0.004951084032654762, 0.004976478987373412, 0.004953310010023415, 0.0049473539693281054, 0.004970414913259447, 0.0049502809997648, 0.004982401034794748, 0.004975110059604049];[0.009058751980774105, 0.008981365012004972, 0.008969606016762555, 0.008984682965092361, 0.008973154006525874, 0.008974865078926086, 0.008978078956715763, 0.008978901081718504, 0.008994318079203367, 0.008975484990514815, 0.008980851038359106, 0.008975838078185916, 0.009417635039426386, 0.00898022495675832, 0.008979469072073698, 0.008974972064606845, 0.008965885033831, 0.008977527962997556, 0.008991752984002233, 0.008984358981251717, 0.008972620009444654, 0.00896734301932156, 0.008965673972852528, 0.008971189963631332, 0.008974361000582576, 0.008977610967122018, 0.009001597994938493, 0.009010443929582834, 0.009504681918770075, 0.009009593049995601, 0.009016750031150877, 0.00898088701069355, 0.008980564074590802, 0.008981775026768446, 0.00899335800204426, 0.008993437048047781, 0.008973112097010016, 0.009009942063130438, 0.009004762046970427, 0.008968176087364554, 0.008970658062025905, 0.00896777503658086, 0.008983756066299975, 0.008975425036624074, 0.009339369949884713, 0.00904203299432993, 0.009010556968860328, 0.009000466903671622, 0.008997957105748355, 0.009004194987937808];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.002404772909358144;0.021409188047982752;;;8.902789932749643;;;[0.002468861057423055, 0.0025005850475281477, 0.0024969580117613077, 0.002501965034753084, 0.0024847390595823526, 0.0024824710562825203, 0.002488567028194666, 0.0024599399184808135, 0.002404772909358144, 0.0024543750332668424, 0.0024284940445795655, 0.0024636409943923354, 0.002425763988867402, 0.0024312580935657024, 0.002443371107801795, 0.002452641958370805, 0.002440584939904511, 0.002421327051706612, 0.002433170098811388, 0.002453333931043744, 0.0024520419538021088, 0.002450337982736528, 0.002420612028799951, 0.0024660680210217834, 0.0024187000235542655, 0.0024351479951292276, 0.0024264409439638257, 0.0024539220612496138, 0.002436301903799176, 0.002460880088619888, 0.002442801953293383, 0.0024333930341526866, 0.002420129021629691, 0.0024522599996998906, 0.002433291985653341, 0.002454836037941277, 0.0024568489752709866, 0.0024481769651174545, 0.002435849979519844, 0.002425221959128976, 0.0024401809787377715, 0.002428492996841669, 0.0024213000433519483, 0.0024483880260959268, 0.002433573012240231, 0.0024328510044142604, 0.002434546942822635, 0.002466478035785258, 0.002430909895338118, 0.00241779291536659];[0.021525352029129863, 0.021415923023596406, 0.02142454998102039, 0.021412946050986648, 0.021425330080091953, 0.021425519953481853, 0.021996094030328095, 0.021422205958515406, 0.021409188047982752, 0.021422829013317823, 0.021425257087685168, 0.021421710960566998, 0.021430562948808074, 0.02142241201363504, 0.021427184925414622, 0.02143562096171081, 0.021420321078039706, 0.021417959942482412, 0.02141722198575735, 0.02180793706793338, 0.021416653064079583, 0.021428229054436088, 0.02143095200881362, 0.021423734026029706, 0.02141472604125738, 0.021417630021460354, 0.021429902990348637, 0.021431814995594323, 0.02141717600170523, 0.021411068039014935, 0.021416928968392313, 0.021417406969703734, 0.02177961904089898, 0.021414728020317852, 0.021422491990961134, 0.02142061700578779, 0.021429134998470545, 0.02141868497710675, 0.021493867971003056, 0.02142077498137951, 0.02142970298882574, 0.02141462708823383, 0.021427521016448736, 0.02143960597459227, 0.02141702699009329, 0.021870343945920467, 0.021428585052490234, 0.02141722000669688, 0.02141330810263753, 0.02145089500118047];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.001960752997547388;0.007381570991128683;;;3.7646613318260567;;;[0.0019948530243709683, 0.002006456023082137, 0.0020388750126585364, 0.001992603996768594, 0.002027116948738694, 0.0020464800763875246, 0.0020356710301712155, 0.0020652899984270334, 0.002010126947425306, 0.0020305250072851777, 0.0020269929664209485, 0.002026112051680684, 0.0019828190561383963, 0.002045648987405002, 0.002011604025028646, 0.001960752997547388, 0.001999177038669586, 0.0020108550088480115, 0.002032179036177695, 0.002016137004829943, 0.002035969984717667, 0.0019867538940161467, 0.002015040023252368, 0.0020215200493112206, 0.002002645982429385, 0.0019865870708599687, 0.0020009709987789392, 0.001986714079976082, 0.0020207439083606005, 0.0019674450159072876, 0.0019952970324084163, 0.00203477602917701, 0.0019733189838007092, 0.0020185899920761585, 0.0019923229701817036, 0.0019746270263567567, 0.00201609602663666, 0.001995265018194914, 0.002021005959250033, 0.0020472739124670625, 0.0019837230211123824, 0.0019879789324477315, 0.0019862650660797954, 0.0019959319615736604, 0.0019784969044849277, 0.001979848020710051, 0.001995121012441814, 0.0020627680933102965, 0.0020431880839169025, 0.0020361789502203465];[0.007633739965967834, 0.007521051913499832, 0.007538910955190659, 0.007495495956391096, 0.0075337570160627365, 0.007485123001970351, 0.007628018036484718, 0.007381570991128683, 0.007748820004053414, 0.007515596109442413, 0.007558144046925008, 0.007556659053079784, 0.007733799051493406, 0.007588213076815009, 0.00763244298286736, 0.007461412926204503, 0.007538155070506036, 0.007403941010124981, 0.007586972904391587, 0.007437096908688545, 0.007565807085484266, 0.007772602024488151, 0.007456002989783883, 0.007606134982779622, 0.007566896034404635, 0.007499807979911566, 0.007624436053447425, 0.007478015031665564, 0.007638282026164234, 0.007588034961372614, 0.007499088998883963, 0.007565730018541217, 0.0074524140218272805, 0.007784787914715707, 0.007636560942046344, 0.00793517695274204, 0.007603342994116247, 0.007463154033757746, 0.007704145973548293, 0.007398616056889296, 0.007530592032708228, 0.00762160902377218, 0.007664212025702, 0.007548295892775059, 0.007557683973573148, 0.0075175699312239885, 0.007639659917913377, 0.0076476490357890725, 0.007521641091443598, 0.007918024901300669];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0022432960104197264;0.0035470289876684546;;;1.5811684999184734;;;[0.002293791971169412, 0.0022916250163689256, 0.0022855550050735474, 0.002285533002577722, 0.0022933880100026727, 0.002284470945596695, 0.0022838240256533027, 0.0022935379529371858, 0.00228289095684886, 0.0022891409462317824, 0.0022840999299660325, 0.0022880699252709746, 0.0022857500007376075, 0.0023031990276649594, 0.00229302397929132, 0.002290913020260632, 0.002285202033817768, 0.002280181972309947, 0.0022833070252090693, 0.0022785509936511517, 0.0022817630087956786, 0.0022827909560874104, 0.002279462991282344, 0.0022432960104197264, 0.0022826369386166334, 0.0022926509846001863, 0.0022853660630062222, 0.0022768089547753334, 0.0022791329538449645, 0.0022782249143347144, 0.0022937320172786713, 0.0022816190030425787, 0.0022754670353606343, 0.0022834279807284474, 0.002281342982314527, 0.0022763339802622795, 0.0022847349755465984, 0.0022769590141251683, 0.0022840569727122784, 0.002279353910125792, 0.002298910985700786, 0.0022848560474812984, 0.0022886230144649744, 0.0022822959581390023, 0.0022840499877929688, 0.002287191920913756, 0.002281715045683086, 0.0022820120211690664, 0.002288523013703525, 0.0023043769178912044];[0.0035732490941882133, 0.0035547170555219054, 0.003559568081982434, 0.003559540957212448, 0.003561579971574247, 0.0035605640150606632, 0.003556660027243197, 0.0035611860221251845, 0.003556545008905232, 0.0035571479238569736, 0.0035626839380711317, 0.0035591969499364495, 0.003911345032975078, 0.0035917399218305945, 0.0035490989685058594, 0.0035549469757825136, 0.003552485955879092, 0.0035554940113797784, 0.0035570660838857293, 0.003557474003173411, 0.0035597130190581083, 0.0035628610057756305, 0.0035566729493439198, 0.0035507780266925693, 0.003558155964128673, 0.0035486340057104826, 0.003579337033443153, 0.0035562700359150767, 0.003888780949637294, 0.00355546607170254, 0.003548144013620913, 0.0035530319437384605, 0.0035604819422587752, 0.0035489570582285523, 0.0035569090396165848, 0.0035665249451994896, 0.003551214002072811, 0.003555963048711419, 0.0035557419760152698, 0.0035502349492162466, 0.0035525900311768055, 0.003554002963937819, 0.0035530669847503304, 0.003554621012881398, 0.003907054080627859, 0.003555120900273323, 0.003549707937054336, 0.0035470289876684546, 0.0035528719890862703, 0.0035565620055422187];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.0024875981034711003;0.013380029005929828;;;5.378694004976062;;;[0.0025009680539369583, 0.0025702520506456494, 0.002521762973628938, 0.0025708279572427273, 0.002496396889910102, 0.002571232966147363, 0.002494022948667407, 0.002583277993835509, 0.0024977480061352253, 0.002587013994343579, 0.0025005569914355874, 0.002581573906354606, 0.002489660051651299, 0.002581793931312859, 0.002502409042790532, 0.0025958139449357986, 0.002491540042683482, 0.0025795609690248966, 0.0024875981034711003, 0.002572090015746653, 0.0024965619668364525, 0.002587307943031192, 0.0024926859186962247, 0.002573958016000688, 0.002498210989870131, 0.002579972962848842, 0.0024931030347943306, 0.0025780369760468602, 0.0024945830227807164, 0.0025766389444470406, 0.0025017840089276433, 0.0025969379348680377, 0.0025037650484591722, 0.0025844030315056443, 0.002502889954484999, 0.0025718030519783497, 0.002496135071851313, 0.0025736630195751786, 0.002491168095730245, 0.0025813450338318944, 0.0024902370059862733, 0.00259321101475507, 0.002491257037036121, 0.0025729889748618007, 0.002492567989975214, 0.0025726770982146263, 0.002497159061022103, 0.0025755579117685556, 0.002488868893124163, 0.002585939015261829];[0.013489157077856362, 0.013397992006503046, 0.013405360048636794, 0.013397719012573361, 0.013394856010563672, 0.01340148993767798, 0.01397139998152852, 0.013389703002758324, 0.013389942003414035, 0.01339595706667751, 0.013388724066317081, 0.013391740038059652, 0.013384982943534851, 0.013398214941844344, 0.013398637063801289, 0.013387048034928739, 0.013391445972956717, 0.013397988979704678, 0.013389916974119842, 0.013738169916905463, 0.01339913799893111, 0.013385296915657818, 0.01339186995755881, 0.01340727903880179, 0.013399804010987282, 0.013396600028499961, 0.013388972962275147, 0.013390831998549402, 0.013394864974543452, 0.013394831912592053, 0.01338835502974689, 0.013390700099989772, 0.013737755012698472, 0.013387479004450142, 0.013390520005486906, 0.013394215959124267, 0.01339508406817913, 0.013393679051660001, 0.013383582001551986, 0.013388061081059277, 0.013394958921708167, 0.013380029005929828, 0.013383729965426028, 0.013395032961852849, 0.013385695987381041, 0.013756675994955003, 0.013388158986344934, 0.01339219999499619, 0.013390254927799106, 0.01339446590282023];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0028855239506810904;0.010424301028251648;;;3.61261982448322;;;[0.0029467280255630612, 0.0029247719794511795, 0.0030309431022033095, 0.002940392936579883, 0.002999363001435995, 0.002942894003354013, 0.0029514619382098317, 0.002977925934828818, 0.0029288409277796745, 0.0029639139538630843, 0.0029353980207815766, 0.0029778790194541216, 0.0029152720235288143, 0.003026943071745336, 0.002929460955783725, 0.0030280790524557233, 0.0029175259405747056, 0.0029358549509197474, 0.0029972060583531857, 0.002927438006736338, 0.0029590289341285825, 0.003013001987710595, 0.00305805797688663, 0.002976719057187438, 0.002934252959676087, 0.0029869249556213617, 0.0029407149413600564, 0.0029013450257480145, 0.003017053008079529, 0.002910410985350609, 0.002935834927484393, 0.0029457469936460257, 0.0029687260976061225, 0.0028995140455663204, 0.0029280480230227113, 0.0029375599697232246, 0.0029638560954481363, 0.002931936993263662, 0.0028855239506810904, 0.002895419020205736, 0.0029725759522989392, 0.0029714370612055063, 0.0030479449778795242, 0.003050758969038725, 0.002962864004075527, 0.0029464339604601264, 0.003002837998792529, 0.0029313629493117332, 0.002923064981587231, 0.002927205990999937];[0.010980507940985262, 0.010770169901661575, 0.010833235923200846, 0.010886382078751922, 0.01086319808382541, 0.01065482897683978, 0.01080248598009348, 0.011006919085048139, 0.010826476034708321, 0.010804286925122142, 0.010424301028251648, 0.010732958908192813, 0.010651193908415735, 0.010652282973751426, 0.011171192047186196, 0.010704225045628846, 0.010845103999599814, 0.010666338028386235, 0.010914107086136937, 0.010842568008229136, 0.011210793978534639, 0.011095477966591716, 0.010874454979784787, 0.010612673941068351, 0.010771707049570978, 0.01055524405092001, 0.010764878010377288, 0.010668408940546215, 0.01100477296859026, 0.01061028300318867, 0.010981802945025265, 0.010933027951978147, 0.010737695032730699, 0.010773658053949475, 0.010877478984184563, 0.010931435041129589, 0.010890141013078392, 0.010760384029708803, 0.010710465023294091, 0.01070668501779437, 0.01080122496932745, 0.010807214071974158, 0.010790302068926394, 0.010754042072221637, 0.011015689000487328, 0.010943479952402413, 0.011017146985977888, 0.010837394976988435, 0.010722249047830701, 0.011224624002352357];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.0010069329291582108;0.00746043398976326;;;7.4090674500039775;;;[0.0010320359142497182, 0.0010189700406044722, 0.0010132950264960527, 0.0010214250069111586, 0.0010213509667664766, 0.0010179770179092884, 0.0010236629750579596, 0.0010203559650108218, 0.00102201197296381, 0.0010228139581158757, 0.0010192060144618154, 0.0010142610408365726, 0.0010168768931180239, 0.0010149459121748805, 0.0010236769448965788, 0.001029872102662921, 0.0010141460224986076, 0.0010216369992122054, 0.001020550960674882, 0.0010372300166636705, 0.001011241925880313, 0.0010129879228770733, 0.0010127329733222723, 0.0010113089811056852, 0.001023325021378696, 0.0010125839617103338, 0.0010163959814235568, 0.001012936932966113, 0.0010175850475206971, 0.0010194199858233333, 0.0010139050427824259, 0.0010237609967589378, 0.0010184410493820906, 0.001018573995679617, 0.0010303290328010917, 0.0010157290380448103, 0.0010169079760089517, 0.001018873997963965, 0.001022979966364801, 0.0010176108917221427, 0.0010129229631274939, 0.0010069329291582108, 0.001020636991597712, 0.0010116389021277428, 0.0010137709323316813, 0.0010108060669153929, 0.0010198989184573293, 0.0010183400008827448, 0.0010188660817220807, 0.0010177469812333584];[0.007469572010450065, 0.007475432939827442, 0.00746731401886791, 0.00747130298987031, 0.007472869008779526, 0.007482642075046897, 0.0074761639116331935, 0.007480831001885235, 0.007477264036424458, 0.007474435959011316, 0.007848144043236971, 0.007462556939572096, 0.00746581400744617, 0.007465339032933116, 0.007469312986359, 0.007851471076719463, 0.007463896065019071, 0.00746542401611805, 0.007468899944797158, 0.007463711895979941, 0.007474009064026177, 0.007469787960872054, 0.007465949980542064, 0.007820638944394886, 0.0074755760142579675, 0.00746043398976326, 0.00746993999928236, 0.007467410061508417, 0.007468526950106025, 0.007466288050636649, 0.007467390038073063, 0.007464230060577393, 0.007465353002771735, 0.007474776008166373, 0.0074661331018432975, 0.0074614089680835605, 0.007809638977050781, 0.007466442999430001, 0.00747081299778074, 0.0074635150376707315, 0.007486462011002004, 0.0074722039280459285, 0.00747052498627454, 0.007467782008461654, 0.0074714249931275845, 0.007463218062184751, 0.007467821007594466, 0.007467383984476328, 0.007469061063602567, 0.007854900090023875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0009398600086569786;0.0030012039933353662;;;3.193245766062505;;;[0.0010252560023218393, 0.0009570259135216475, 0.0009985649958252907, 0.0009607499232515693, 0.0009911740198731422, 0.0009485590271651745, 0.0009868759661912918, 0.0009489370277151465, 0.0009976429864764214, 0.0009527599904686213, 0.0009883949533104897, 0.0009478020947426558, 0.0009894580580294132, 0.0009565789951011539, 0.000984818092547357, 0.0009453889215365052, 0.0009801650885492563, 0.0009459450375288725, 0.0009903080062940717, 0.0009398600086569786, 0.0009910790249705315, 0.0009419600246474147, 0.0009759300155565143, 0.0009480749722570181, 0.0009793599601835012, 0.0009417959954589605, 0.000978676020167768, 0.000942123937420547, 0.0009776570368558168, 0.0009528039954602718, 0.0009858149569481611, 0.0009434960084035993, 0.00098232994787395, 0.0009491750970482826, 0.0009773160563781857, 0.0009459900902584195, 0.0009776739170774817, 0.0009544390486553311, 0.000981251010671258, 0.0009400980779901147, 0.0009779570391401649, 0.000945159001275897, 0.0009800710249692202, 0.0009432770311832428, 0.0009827980538830161, 0.0009534499840810895, 0.0009840700076892972, 0.0009445409523323178, 0.0009788639144971967, 0.0009410169441252947];[0.0031436479184776545, 0.0030667809769511223, 0.0030990169616416097, 0.003046254045329988, 0.003112616017460823, 0.003035236964933574, 0.003058171016164124, 0.003046851954422891, 0.003090233076363802, 0.003054435015656054, 0.0034626510459929705, 0.0030596909346058965, 0.003051593084819615, 0.0030372539767995477, 0.003072044928558171, 0.0030245910165831447, 0.003055637003853917, 0.0030747760320082307, 0.003076551016420126, 0.003035303088836372, 0.003052112995646894, 0.0030375130008906126, 0.0030925909522920847, 0.003086518030613661, 0.0030842480482533574, 0.0030632599955424666, 0.0030687960097566247, 0.0030012039933353662, 0.003097030916251242, 0.0030819580424576998, 0.0030580010497942567, 0.0030184899223968387, 0.003089786972850561, 0.003088737023063004, 0.003087749006226659, 0.0031017689034342766, 0.0030704170931130648, 0.003064578049816191, 0.003086104989051819, 0.003019452909938991, 0.003041959018446505, 0.0030254749581217766, 0.0030633810674771667, 0.0030556260608136654, 0.003047590027563274, 0.003042018972337246, 0.0030516250990331173, 0.003041638061404228, 0.003045022953301668, 0.003024509991519153];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0007460119668394327;0.0014892789768055081;;;1.9963204921698687;;;[0.0007814510026946664, 0.000756828929297626, 0.0007616259390488267, 0.0007574600167572498, 0.0007681360002607107, 0.0007592479232698679, 0.0007557260105386376, 0.0007559190271422267, 0.0007555499905720353, 0.000753697007894516, 0.0007687930483371019, 0.0007518930360674858, 0.000753058004193008, 0.0007548420690000057, 0.0007592740003019571, 0.0007624629652127624, 0.0007548870053142309, 0.000752753927372396, 0.000753022963181138, 0.0007460119668394327, 0.0007491160649806261, 0.0007486880058422685, 0.0007616130169481039, 0.0007504239911213517, 0.0007601059041917324, 0.0007506790570914745, 0.0007699909619987011, 0.0007525979308411479, 0.0007719950517639518, 0.0007580850506201386, 0.0007535540498793125, 0.0007574199698865414, 0.0007539830403402448, 0.0007523800013586879, 0.0007533669704571366, 0.0007572119357064366, 0.0007558179786428809, 0.0007564660627394915, 0.0007537200581282377, 0.0007537929341197014, 0.0007570370798930526, 0.0007506959373131394, 0.0007559660589322448, 0.0007466430542990565, 0.0007548130815848708, 0.0007714249659329653, 0.0007538279751315713, 0.0007572299800813198, 0.0007656759116798639, 0.0008402270032092929];[0.0015549969393759966, 0.0015168209793046117, 0.001501457067206502, 0.0014954908983781934, 0.0014953530626371503, 0.0014964290894567966, 0.0014940629480406642, 0.0014938469976186752, 0.0015222789952531457, 0.0014932680642232299, 0.001493274001404643, 0.0015065759653225541, 0.0015179679030552506, 0.0015110650565475225, 0.001503029023297131, 0.0014975080266594887, 0.0014914750354364514, 0.001505421008914709, 0.001499687903560698, 0.0015061859739944339, 0.0015089040389284492, 0.0015069160144776106, 0.0014906359137967229, 0.0015212170546874404, 0.001492943032644689, 0.001510084024630487, 0.001511847018264234, 0.0015199000481516123, 0.001502120983786881, 0.0015112810069695115, 0.0014924119459465146, 0.0015069700311869383, 0.0015083400066941977, 0.001492560957558453, 0.0014955919468775392, 0.0014956460800021887, 0.0014935060171410441, 0.0014983779983595014, 0.0014980790438130498, 0.0014963310677558184, 0.001518005970865488, 0.0014892789768055081, 0.0015126990620046854, 0.001492102979682386, 0.0015087240608409047, 0.0014944999711588025, 0.0015092610847204924, 0.0015227629337459803, 0.0015135089633986354, 0.001494162017479539];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.0009098169393837452;0.004768023965880275;;;5.24064101192691;;;[0.0009304078994318843, 0.0009191699791699648, 0.0009226659312844276, 0.000913138035684824, 0.0009164399234578013, 0.0009172570426017046, 0.0009135579457506537, 0.000914860051125288, 0.0009148039389401674, 0.0009134230203926563, 0.0009135499130934477, 0.0009169739205390215, 0.00091608299408108, 0.0009137139422819018, 0.0009213279699906707, 0.0009133670246228576, 0.0009166899835690856, 0.0009158049942925572, 0.0009155180305242538, 0.000914667034521699, 0.0009132620180025697, 0.0009098169393837452, 0.0009223599918186665, 0.0009193350560963154, 0.0009219349594786763, 0.000914190080948174, 0.0009131559636443853, 0.000912723015062511, 0.0009156969608739018, 0.0009148119715973735, 0.0009147959062829614, 0.0009173789294436574, 0.0009150770492851734, 0.000914960983209312, 0.0009165470255538821, 0.0009127150988206267, 0.000918661942705512, 0.0009140080073848367, 0.0009132069535553455, 0.0009144700597971678, 0.000914134900085628, 0.0009164140792563558, 0.0009137790184468031, 0.0009163609938696027, 0.0009142740163952112, 0.0009165479568764567, 0.000912188901565969, 0.0009156189626082778, 0.0009131409460678697, 0.0009143949719145894];[0.005064146011136472, 0.004781304043717682, 0.004951879964210093, 0.005557759082876146, 0.0049809738993644714, 0.0049569979310035706, 0.004963516956195235, 0.00496139598544687, 0.004974956042133272, 0.004942071973346174, 0.004974445910193026, 0.004959344048984349, 0.0049807908944785595, 0.004942747997120023, 0.004979240009561181, 0.0049695479683578014, 0.005305444938130677, 0.004942954983562231, 0.0049832259537652135, 0.004938144003972411, 0.00478456006385386, 0.004768023965880275, 0.004981982056051493, 0.00495859095826745, 0.004976624040864408, 0.0049418939743191, 0.004981859005056322, 0.004771302104927599, 0.004985901992768049, 0.005293308990076184, 0.004780135001055896, 0.004940205020830035, 0.004979363991878927, 0.004968361929059029, 0.0049768059980124235, 0.004966106964275241, 0.004979304037988186, 0.004969691974110901, 0.0049750449834391475, 0.00496371800545603, 0.004790866049006581, 0.004968206980265677, 0.005313658039085567, 0.004771876032464206, 0.004970479058101773, 0.004986446932889521, 0.0049769950564950705, 0.004966323031112552, 0.00498184806201607, 0.004984601982869208];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0010598549852147698;0.003617718000896275;;;3.4134084864102214;;;[0.0011167998891323805, 0.0010810730746015906, 0.00107474101241678, 0.0010809069499373436, 0.001086810021661222, 0.0010835969587787986, 0.0010678620310500264, 0.0010804419871419668, 0.0010851280530914664, 0.0010831510880962014, 0.0010846639052033424, 0.0010639600222930312, 0.0010632979683578014, 0.0010823359480127692, 0.0010668380418792367, 0.0010814310517162085, 0.001075238105840981, 0.0010647739982232451, 0.001075986074283719, 0.0010765150655061007, 0.0010683909058570862, 0.0010763229802250862, 0.001077689928933978, 0.0010737510165199637, 0.0010674920631572604, 0.0010614260099828243, 0.0010664620203897357, 0.0010782410390675068, 0.0010637809755280614, 0.0010614279890432954, 0.0010598549852147698, 0.001075149979442358, 0.0010648190509527922, 0.0010790959931910038, 0.0010646430309861898, 0.0010730400681495667, 0.0010603009723126888, 0.0010752370581030846, 0.0010637809755280614, 0.0010776150738820434, 0.0010632870253175497, 0.001062495051883161, 0.0010640809778124094, 0.0010602560359984636, 0.0010633879574015737, 0.0010722969891503453, 0.0010624679271131754, 0.0010704100131988525, 0.0010761000448837876, 0.0010796069400385022];[0.003875332069583237, 0.0037420920561999083, 0.0038548880256712437, 0.004467122023925185, 0.003845123923383653, 0.0037070149555802345, 0.00385391793679446, 0.0037164969835430384, 0.0037597310729324818, 0.0037085990188643336, 0.0038173369830474257, 0.0037471259711310267, 0.003794590011239052, 0.003716580104082823, 0.00377354898955673, 0.003751027979888022, 0.0037598710041493177, 0.0037659340305253863, 0.0038705909391865134, 0.00375093100592494, 0.003730023978278041, 0.003780390019528568, 0.003827193984761834, 0.003636728972196579, 0.003761492087505758, 0.00373250397387892, 0.0038488160353153944, 0.003617718000896275, 0.0037619349313899875, 0.0037650580052286386, 0.0037977939937263727, 0.0036839370150119066, 0.0037407169584184885, 0.003768817987293005, 0.003810081980191171, 0.0037363170413300395, 0.0037816580152139068, 0.0036838280502706766, 0.0038277279818430543, 0.003732866025529802, 0.003792327013798058, 0.0037037370493635535, 0.003764402004890144, 0.0036925909807905555, 0.0038155330112203956, 0.0037417670246213675, 0.0038235009415075183, 0.0036820119712501764, 0.003849199041724205, 0.0036901760613545775];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0003663530806079507;0.002613237011246383;;;7.133110514342622;;;[0.0003799069672822952, 0.00037211296148598194, 0.00036898802500218153, 0.00036782503593713045, 0.00037011096719652414, 0.000368876033462584, 0.0003671799786388874, 0.00037073600105941296, 0.0003724979469552636, 0.00036866695154458284, 0.00036923005245625973, 0.00036779209040105343, 0.00037166697438806295, 0.00036637100856751204, 0.0003670039586722851, 0.0003692090976983309, 0.00036706903483718634, 0.00036747101694345474, 0.0003690070006996393, 0.00036847800947725773, 0.00037286500446498394, 0.0003676490159705281, 0.0003698678920045495, 0.00036843400448560715, 0.0003687170101329684, 0.0003675969783216715, 0.0003705680137500167, 0.0003752299817278981, 0.0003696479834616184, 0.00037153996527194977, 0.00037070096004754305, 0.00036762107629328966, 0.0003719290252774954, 0.00036828103475272655, 0.0003697489155456424, 0.0003674790496006608, 0.00036860292311757803, 0.00036779302172362804, 0.00036948302295058966, 0.00036655599251389503, 0.0003711999161168933, 0.0003682440146803856, 0.00036766601260751486, 0.00036741001531481743, 0.00036804203409701586, 0.00036900793202221394, 0.0003721119137480855, 0.00036804191768169403, 0.00036932399962097406, 0.0003663530806079507];[0.002646300010383129, 0.0027129030786454678, 0.002730228006839752, 0.002714678063057363, 0.0027362459804862738, 0.0027151250978931785, 0.0031790529610589147, 0.0027069540228694677, 0.0027239599730819464, 0.002703961101360619, 0.002731259912252426, 0.002714829985052347, 0.0027114381082355976, 0.0027175889117643237, 0.0027256610337644815, 0.00272051605861634, 0.0027189579559490085, 0.002713669091463089, 0.002722886041738093, 0.002710963017307222, 0.0026301839388906956, 0.0027216749731451273, 0.0027266819961369038, 0.002735259011387825, 0.0027364379493519664, 0.00271281402092427, 0.0027225699741393328, 0.002729832078330219, 0.0027318070642650127, 0.002652595052495599, 0.0026246150955557823, 0.002613237011246383, 0.0027276219334453344, 0.0027260599890723825, 0.002734735026024282, 0.002712753019295633, 0.0027140299789607525, 0.0027148210210725665, 0.0027160770259797573, 0.0027060520369559526, 0.002722667995840311, 0.0027129140216857195, 0.002720238990150392, 0.0027161219622939825, 0.0027230079285800457, 0.0027176029980182648, 0.0027165550272911787, 0.0027325759874656796, 0.002722285920754075, 0.002704725950025022];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0005546220345422626;0.001430919044651091;;;2.579989534371906;;;[0.0005878550000488758, 0.0005740199703723192, 0.0005687040975317359, 0.0005673570558428764, 0.0005589229986071587, 0.0005680239992216229, 0.0005669500678777695, 0.0005618099821731448, 0.0005693238927051425, 0.000564302084967494, 0.0005634030094370246, 0.0005641300231218338, 0.0005679440218955278, 0.0005723170470446348, 0.0005634200060740113, 0.0005668409867212176, 0.0005629319930449128, 0.0005594079848378897, 0.000562165048904717, 0.0005602689925581217, 0.0005580559372901917, 0.0005597680574283004, 0.0005575439427047968, 0.0005577389383688569, 0.000560169923119247, 0.0005584179889410734, 0.0005570999346673489, 0.0005560870049521327, 0.000556517974473536, 0.0005568700144067407, 0.0005601199809461832, 0.0005565949250012636, 0.0005561560392379761, 0.000559253036044538, 0.0005546220345422626, 0.0005605899496003985, 0.0005599010037258267, 0.0005604859907180071, 0.0005625620251521468, 0.0005596269620582461, 0.000559053965844214, 0.0005610979860648513, 0.0005618059076368809, 0.0005618090508505702, 0.0005596509436145425, 0.0005578759592026472, 0.0005578720010817051, 0.0005563809536397457, 0.0005603530444204807, 0.0005587040213868022];[0.0015016559045761824, 0.0014562729047611356, 0.0014721628976985812, 0.0014709389070048928, 0.0014575569657608867, 0.001457134960219264, 0.0014578099362552166, 0.0014595229877159, 0.001454040058888495, 0.001531347050331533, 0.0014586750185117126, 0.0014625570038333535, 0.001433214987628162, 0.0014798749471083283, 0.0014465019339695573, 0.0014620349975302815, 0.0014499359531328082, 0.0014431820018216968, 0.001440290012396872, 0.001467416062951088, 0.0014457999495789409, 0.0014530840562656522, 0.00144480902235955, 0.0014460840029641986, 0.0014691679971292615, 0.0014499850803986192, 0.0014344159280881286, 0.0014449890004470944, 0.0014483859995380044, 0.0014452760806307197, 0.001443687011487782, 0.0014905350981280208, 0.0014347280375659466, 0.0014421920059248805, 0.0014412009622901678, 0.0014537519309669733, 0.001448070048354566, 0.0014379089698195457, 0.0014562250580638647, 0.001430919044651091, 0.0014509080210700631, 0.0014484040439128876, 0.00143117003608495, 0.0014450420858338475, 0.001439800951629877, 0.0014695370336994529, 0.0014374629827216268, 0.0014474010095000267, 0.0014453890034928918, 0.0014417949132621288];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.000536300940439105;0.0011385870166122913;;;2.1230375163617183;;;[0.0005782709922641516, 0.000557268038392067, 0.000550091965124011, 0.0005503600696101785, 0.0005474990466609597, 0.0005459679523482919, 0.0005488360766321421, 0.0005482189590111375, 0.0005525539163500071, 0.0005500629777088761, 0.0005410650046542287, 0.0005507899913936853, 0.0005520610138773918, 0.0005433699116110802, 0.0005472860066220164, 0.0005454770289361477, 0.0005449180025607347, 0.0005420100642368197, 0.0005364969838410616, 0.000536300940439105, 0.0005382109666243196, 0.0005367400590330362, 0.0005368039710447192, 0.0005452060140669346, 0.0005480099935084581, 0.0005432029720395803, 0.0005364021053537726, 0.0005421030800789595, 0.0005467289593070745, 0.0005483899731189013, 0.0005439108936116099, 0.0005435260245576501, 0.0005579820135608315, 0.0005458029918372631, 0.000540673965588212, 0.0005408519646152854, 0.000546362018212676, 0.0005641339812427759, 0.0005452960031107068, 0.0005444129928946495, 0.0005520220147445798, 0.0005426401039585471, 0.0005496820667758584, 0.0005466620204970241, 0.0005467759910970926, 0.0005377100314944983, 0.0005455890204757452, 0.0005528759211301804, 0.0005448570009320974, 0.0005376499611884356];[0.0012174120638519526, 0.001169770024716854, 0.0011618519201874733, 0.0011767699616029859, 0.0011566439643502235, 0.0011614470276981592, 0.0011731479316949844, 0.0011598030105233192, 0.0011529349721968174, 0.0011679889867082238, 0.0011611719382926822, 0.001159226056188345, 0.0011750779813155532, 0.0011806800030171871, 0.0011635220143944025, 0.0011533120414242148, 0.001153471996076405, 0.0011511030606925488, 0.0011567220790311694, 0.0011547859758138657, 0.0012010409263893962, 0.0011505939764901996, 0.0011385870166122913, 0.0011517710518091917, 0.0011468929005786777, 0.0011450611054897308, 0.0011886759893968701, 0.0011706630466505885, 0.001165273948572576, 0.001174642937257886, 0.0011519149411469698, 0.0011691739782691002, 0.0011446750722825527, 0.0011468640295788646, 0.0011579470010474324, 0.0011483150301501155, 0.0011525319423526525, 0.0011493279598653316, 0.0011563589796423912, 0.0011546360328793526, 0.0011574759846553206, 0.0011548340553417802, 0.001163962995633483, 0.0011571520008146763, 0.001161437015980482, 0.0011530490592122078, 0.0011577790137380362, 0.001169646973721683, 0.001159299979917705, 0.0011619579745456576];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0005673849955201149;0.002444832934997976;;;4.308948869465304;;;[0.0005791489966213703, 0.00057014892809093, 0.0005746280075982213, 0.0005682830233126879, 0.0005733569851145148, 0.0005698329769074917, 0.0005712620913982391, 0.0005710190162062645, 0.0005701959598809481, 0.0005674069980159402, 0.0005704510258510709, 0.0005697270389646292, 0.0005695220315828919, 0.0005712900310754776, 0.0005717520834878087, 0.0005685369251295924, 0.0005724160000681877, 0.0005697660380974412, 0.0005703570786863565, 0.0005696939770132303, 0.000569045078009367, 0.0005698449676856399, 0.000571176060475409, 0.0005713310092687607, 0.000569193041883409, 0.0005702199414372444, 0.0005707290256395936, 0.0005683420458808541, 0.0005703039932996035, 0.0005684240022674203, 0.0005681690527126193, 0.0005774140590801835, 0.0005706389201804996, 0.0005674550775438547, 0.0005716449813917279, 0.0005713989958167076, 0.00056993099860847, 0.0005673849955201149, 0.0005695599829778075, 0.0005707909585908055, 0.0005684499628841877, 0.0005687109660357237, 0.0005691460100933909, 0.0005699009634554386, 0.000569869065657258, 0.0005705719813704491, 0.0005694830324500799, 0.0005678439047187567, 0.0005682269111275673, 0.0005689599784091115];[0.0025537810288369656, 0.002556040999479592, 0.002549244905821979, 0.003081604023464024, 0.0025514119770377874, 0.0025518389884382486, 0.0024461810244247317, 0.0025527779944241047, 0.002548852004110813, 0.0025541940703988075, 0.0025487480452284217, 0.0025651969481259584, 0.0025456249713897705, 0.002460399060510099, 0.0025490960106253624, 0.002563784015364945, 0.00255310395732522, 0.0025609279982745647, 0.0025531230494379997, 0.0025539990747347474, 0.002551538054831326, 0.00255611096508801, 0.0025513910222798586, 0.0025496650487184525, 0.002544883987866342, 0.0025466480292379856, 0.00255163898691535, 0.002550558070652187, 0.002444832934997976, 0.0025571469450369477, 0.0024505140027031302, 0.0025635770289227366, 0.0025526590179651976, 0.0025541619397699833, 0.0025484339566901326, 0.0025576510233804584, 0.0024449839256703854, 0.0024473790545016527, 0.00255106994882226, 0.002550886943936348, 0.002448006998747587, 0.002550696022808552, 0.0025665040593594313, 0.002452218090184033, 0.0024686630349606276, 0.0025614039041101933, 0.00255178299266845, 0.0025597059866413474, 0.0025510870618745685, 0.0025561550864949822];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0008320440538227558;0.0022277249954640865;;;2.6774123139622152;;;[0.0008660850580781698, 0.0008500289404764771, 0.0008488339371979237, 0.0008459710516035557, 0.000842748093418777, 0.0008446749998256564, 0.000840199994854629, 0.0008439209777861834, 0.0008397359633818269, 0.0008436930365860462, 0.0008438379736617208, 0.0008504909928888083, 0.0008383720414713025, 0.00084420305211097, 0.0008431581081822515, 0.000850086915306747, 0.0008419250370934606, 0.0008351629367098212, 0.0008381319930776954, 0.0008371329167857766, 0.0008348430274054408, 0.0008358980994671583, 0.0008358160266652703, 0.0008394659962505102, 0.0008348199771717191, 0.0008431089809164405, 0.0008427109569311142, 0.0008403640240430832, 0.0008391409646719694, 0.0008438039803877473, 0.0008377719204872847, 0.0008365119574591517, 0.0008427249267697334, 0.0008379700593650341, 0.0008400359656661749, 0.0008366199908778071, 0.0008543289732187986, 0.0008357400074601173, 0.0008320440538227558, 0.0008410809095948935, 0.000840752967633307, 0.0008383220992982388, 0.0008429030422121286, 0.0008488110033795238, 0.0008419429650530219, 0.0008425390115007758, 0.0008390129078179598, 0.0008386870613321662, 0.0008394489996135235, 0.0008379110367968678];[0.0023071749601513147, 0.0022923009237274528, 0.0022648799931630492, 0.0022531079594045877, 0.0022504529915750027, 0.002275521052069962, 0.0027688801055774093, 0.0022818349534645677, 0.002252693986520171, 0.002262016059830785, 0.0022559110075235367, 0.0022539139026775956, 0.002271760953590274, 0.0022325878962874413, 0.0022704339353367686, 0.002250032965093851, 0.0022409569937735796, 0.002245661919005215, 0.0022520339116454124, 0.0022339799907058477, 0.002282275934703648, 0.0022780640283599496, 0.002282306901179254, 0.0022737259278073907, 0.002230028039775789, 0.002269097021780908, 0.0022277249954640865, 0.0022811999078840017, 0.002238934044726193, 0.0022377449786290526, 0.0022953019943088293, 0.002243275986984372, 0.0022530260030180216, 0.002252644975669682, 0.002234010025858879, 0.002274526050314307, 0.0022534499876201153, 0.0022531930590048432, 0.0022971159778535366, 0.002319716033525765, 0.002255505067296326, 0.0022519619669765234, 0.002245181007310748, 0.0022605489939451218, 0.002243980998173356, 0.002234437968581915, 0.00224706600420177, 0.0023008249700069427, 0.0022493440192192793, 0.002274148049764335];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0008675201097503304;0.0023592710494995117;;;2.7195577635410695;;;[0.0009088309016078711, 0.0008876830106601119, 0.0008782680379226804, 0.0008876420324668288, 0.0008785019163042307, 0.0008825929835438728, 0.0008919719839468598, 0.0008926419541239738, 0.0008830711012706161, 0.0008897369261831045, 0.0008782540680840611, 0.0008739550830796361, 0.0008833300089463592, 0.0008789160056039691, 0.0008816838962957263, 0.000888130976818502, 0.0008754599839448929, 0.0008701559854671359, 0.0008776979520916939, 0.0008771049324423075, 0.0008742919890210032, 0.000879989005625248, 0.000880558043718338, 0.0008771639550104737, 0.0008858289802446961, 0.0008789239218458533, 0.0008846039418131113, 0.00087393494322896, 0.0008706479566171765, 0.0008732520509511232, 0.000872818985953927, 0.0008715549483895302, 0.0008778939954936504, 0.0008733059512451291, 0.0008780080825090408, 0.0008847829885780811, 0.0008809759747236967, 0.000880590989254415, 0.0008754590526223183, 0.0008724320214241743, 0.000873195007443428, 0.0008675201097503304, 0.0008736479794606566, 0.0008729059481993318, 0.0008761499775573611, 0.0008769329870119691, 0.0008806179976090789, 0.0008701360784471035, 0.0008776140166446567, 0.00087525206618011];[0.002527244039811194, 0.002399164019152522, 0.0024668339174240828, 0.0024236779427155852, 0.0023832960287109017, 0.0023875769693404436, 0.002412543981336057, 0.0024004330625757575, 0.002421985031105578, 0.002420928096398711, 0.0023914609337225556, 0.0023718769662082195, 0.0024109419900923967, 0.002389039029367268, 0.0024100419832393527, 0.0024156710132956505, 0.0023820700589567423, 0.0023835840402171016, 0.0024013089714571834, 0.0023861429654061794, 0.0023592710494995117, 0.0023854440078139305, 0.002381996950134635, 0.002388412016443908, 0.0024148019729182124, 0.002403481979854405, 0.0023815049789845943, 0.0024046350736171007, 0.0023795899469405413, 0.0023700720630586147, 0.0024165130453184247, 0.002373080002143979, 0.002405978972092271, 0.0024035340175032616, 0.0024219650076702237, 0.002370252041146159, 0.002371851005591452, 0.0023947390727698803, 0.0023648429196327925, 0.002402466954663396, 0.00237204204313457, 0.0023862019879743457, 0.00238462898414582, 0.002378382021561265, 0.0024346730206161737, 0.0023870139848440886, 0.002416189992800355, 0.0023835329338908195, 0.0024467529729008675, 0.002389215980656445];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.00107985595241189;0.0015508520882576704;;;1.436165707837047;;;[0.0011194410035386682, 0.0011105519952252507, 0.001112294034101069, 0.001089746947400272, 0.0011103550205007195, 0.0010905229719355702, 0.0010912079596892, 0.0011016339994966984, 0.0010827200021594763, 0.0011135569075122476, 0.0011092839995399117, 0.0011081729317083955, 0.001084006973542273, 0.0010887020034715533, 0.001100372988730669, 0.0011080310214310884, 0.0010874669533222914, 0.001088371966034174, 0.0010904150549322367, 0.0010958448983728886, 0.0011108540929853916, 0.0011058289092034101, 0.0010927870171144605, 0.0010890139965340495, 0.001086249016225338, 0.0011181170120835304, 0.0010799879673868418, 0.0010953559540212154, 0.0010938190389424562, 0.0010945199755951762, 0.0010882070055231452, 0.0011049240129068494, 0.0011046610306948423, 0.00107985595241189, 0.0010992030147463083, 0.0010838350281119347, 0.0011017899960279465, 0.0011074900394305587, 0.001085910014808178, 0.0011187029303982854, 0.001095264102332294, 0.0011284899665042758, 0.0011018409859389067, 0.001102051930502057, 0.0011140259448438883, 0.001085871015675366, 0.0010953349992632866, 0.0010954650351777673, 0.0010984030086547136, 0.0010922019137069583];[0.001632082974538207, 0.001601255964487791, 0.0016219039680436254, 0.0015753739280626178, 0.001560788950882852, 0.0015669309068471193, 0.0015561080072075129, 0.0015628939727321267, 0.0015635169111192226, 0.0015559929888695478, 0.0015653650043532252, 0.0015508520882576704, 0.0015721960226073861, 0.0015672759618610144, 0.0015674920286983252, 0.0015597260789945722, 0.0015565990470349789, 0.0015612009447067976, 0.0015793089987710118, 0.0015599359758198261, 0.0015554099809378386, 0.001561017008498311, 0.0015609379624947906, 0.001557044917717576, 0.001563805970363319, 0.0015656769974157214, 0.0015606069937348366, 0.0015805689617991447, 0.0015945479972288013, 0.0018365529831498861, 0.0015581069746986032, 0.0015676440671086311, 0.0015727549325674772, 0.0015664729289710522, 0.0015675070462748408, 0.0015756649663671851, 0.001566507969982922, 0.0015785020077601075, 0.0015614370349794626, 0.0015667129773646593, 0.0015671210130676627, 0.0015773579943925142, 0.001564668957144022, 0.0015588380629196763, 0.0015577609883621335, 0.0015593440039083362, 0.001566438004374504, 0.001571448054164648, 0.0015954539412632585, 0.0015610490227118134];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.0008196729468181729;0.0035156930098310113;;;4.289141203791484;;;[0.0008337440667673945, 0.0008292220300063491, 0.0008251949911937118, 0.0008210110245272517, 0.0008263071067631245, 0.0008243200136348605, 0.0008298439206555486, 0.000828505028039217, 0.0008242430631071329, 0.0008237049914896488, 0.0008259599562734365, 0.000835711951367557, 0.0008249030215665698, 0.0008208979852497578, 0.000822894973680377, 0.0008227289654314518, 0.000823645037598908, 0.0008258220041170716, 0.0008222130127251148, 0.000821633031591773, 0.0008227620273828506, 0.0008210970554500818, 0.0008244550554081798, 0.0008202060125768185, 0.0008224919438362122, 0.0008216829737648368, 0.0008196729468181729, 0.0008212410612031817, 0.0008244309574365616, 0.0008218659786507487, 0.0008278590394183993, 0.0008213449036702514, 0.0008285630028694868, 0.0008203600300475955, 0.0008224970661103725, 0.0008234350243583322, 0.0008227248908951879, 0.0008228810038417578, 0.000823741895146668, 0.0008214920526370406, 0.0008237110450863838, 0.0008204899495467544, 0.0008212269749492407, 0.0008215080015361309, 0.0008220130112022161, 0.0008209499064832926, 0.0008213059045374393, 0.0008209800580516458, 0.000826304079964757, 0.0008210099767893553];[0.0035606230376288295, 0.0035239480203017592, 0.0035849270643666387, 0.0040937799494713545, 0.003518455079756677, 0.0035309430677443743, 0.0035194059601053596, 0.003523768042214215, 0.0035246360348537564, 0.003531720954924822, 0.0035185080487281084, 0.0035215159878134727, 0.0035197449615225196, 0.0035199379781261086, 0.003520241007208824, 0.0035510410089045763, 0.003533932031132281, 0.003525684936903417, 0.0035204540472477674, 0.0035156930098310113, 0.0035274880938231945, 0.003523200983181596, 0.0035222660517320037, 0.0035210360074415803, 0.0035196010721847415, 0.00351903703995049, 0.0035400789929553866, 0.003527965978719294, 0.0035215510288253427, 0.003542289952747524, 0.0035289499210193753, 0.0035265220794826746, 0.003542834077961743, 0.003542397986166179, 0.003534460091032088, 0.0035343420458957553, 0.003534547984600067, 0.003528804983943701, 0.003526494954712689, 0.0035245839972049, 0.0035245639737695456, 0.0035194469382986426, 0.0035218290286138654, 0.003520650090649724, 0.0035348209785297513, 0.003528813016600907, 0.0035218510311096907, 0.003520164988003671, 0.003522205981425941, 0.003521610051393509];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0012640459463000298;0.003271123976446688;;;2.5878204712586177;;;[0.001350980019196868, 0.0013079479103907943, 0.001333837048150599, 0.001323749078437686, 0.0013241249835118651, 0.0013144940603524446, 0.001335775014013052, 0.0013213730417191982, 0.0013327329652383924, 0.0013189869932830334, 0.0013316479744389653, 0.0013111610896885395, 0.0013238809769973159, 0.0012651329161599278, 0.0013288650661706924, 0.0013181009562686086, 0.0013210369506850839, 0.0013128300197422504, 0.001319449977017939, 0.0013205790892243385, 0.0013126539997756481, 0.001322022988460958, 0.0013223120477050543, 0.001314912922680378, 0.0013315709074959159, 0.0013090969296172261, 0.0013210820034146309, 0.0013215040089562535, 0.0013182490365579724, 0.0012640459463000298, 0.001311411033384502, 0.001319386065006256, 0.0013169200392439961, 0.0013145609991624951, 0.0013246160233393312, 0.0013267080066725612, 0.0013341360026970506, 0.0013136460911482573, 0.0013180880341678858, 0.0013107979902997613, 0.001312304986640811, 0.0013091759756207466, 0.001321870950050652, 0.0013184960698708892, 0.0013146690325811505, 0.0013142010429874063, 0.0013163998955860734, 0.0013084419770166278, 0.0013159119989722967, 0.0013102339580655098];[0.003356761997565627, 0.0033390350872650743, 0.003353576990775764, 0.0034011019160971045, 0.00338058196939528, 0.0033493819646537304, 0.0037665090057998896, 0.00328184908721596, 0.0033363939728587866, 0.003283377969637513, 0.003368756966665387, 0.0033493639202788472, 0.003308227052912116, 0.003352463012561202, 0.0033933650702238083, 0.0033421149710193276, 0.003479024046100676, 0.0032952799228951335, 0.003356248023919761, 0.003290318069048226, 0.0032936519710347056, 0.0033584360498934984, 0.0033287450205534697, 0.0034311009803786874, 0.0033725290559232235, 0.003350576967932284, 0.0032916320487856865, 0.0033121859887614846, 0.0034110830165445805, 0.003402977017685771, 0.003392786020413041, 0.0033192799892276525, 0.003323173034004867, 0.003353385953232646, 0.003354929038323462, 0.0032866470282897353, 0.00333290605340153, 0.0033353070029988885, 0.003352305036969483, 0.0033534030662849545, 0.003327575046569109, 0.0034520969493314624, 0.0033135199919342995, 0.0034049770329147577, 0.00330493098590523, 0.0033616479486227036, 0.0033675309969112277, 0.003271123976446688, 0.0034407719504088163, 0.0033508000196889043];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0003901520976796746;0.0020724060013890266;;;5.311789975535459;;;[0.00040331797208637, 0.0003945169737562537, 0.00039244198706001043, 0.0003929889062419534, 0.00039147294592112303, 0.0003926109056919813, 0.00039162603206932545, 0.00039343908429145813, 0.0003938779700547457, 0.00039294897578656673, 0.00039161101449280977, 0.0003904129844158888, 0.0003925689961761236, 0.0003912000684067607, 0.0003951250109821558, 0.0003918790025636554, 0.0003914840053766966, 0.000392409972846508, 0.0003945839125663042, 0.0003928199876099825, 0.0003924730699509382, 0.0003957499284297228, 0.0003920480376109481, 0.00039264990482479334, 0.0003912040265277028, 0.00039520999416708946, 0.00039175606798380613, 0.00039342406671494246, 0.000393084017559886, 0.0003923838958144188, 0.00039067596662789583, 0.0003919979790225625, 0.0003928049700334668, 0.0003901520976796746, 0.0003915410488843918, 0.0003918609581887722, 0.0003916119458153844, 0.00039428204763680696, 0.00040216196794062853, 0.0003941919421777129, 0.00039300089702010155, 0.0003904449986293912, 0.0003919490845873952, 0.0003922749310731888, 0.0003929949598386884, 0.00039180100429803133, 0.0003937579458579421, 0.0003928589867427945, 0.0003901710733771324, 0.0003917739959433675];[0.002088705077767372, 0.002090260968543589, 0.002084461972117424, 0.0020842970116063952, 0.0020822860533371568, 0.002079688012599945, 0.002080537029542029, 0.0020814379677176476, 0.002086977008730173, 0.002081971033476293, 0.002078438992612064, 0.0020739829633384943, 0.0020736230071634054, 0.0020889659645035863, 0.0020803100196644664, 0.0020758130121976137, 0.0020772250136360526, 0.0020786699606105685, 0.002079155994579196, 0.0020742949564009905, 0.0020795250311493874, 0.002073373063467443, 0.002077116980217397, 0.002080635051243007, 0.0020983690628781915, 0.002075892058201134, 0.0020795639138668776, 0.002076887059956789, 0.0020784750813618302, 0.002077828045003116, 0.00207696296274662, 0.0020765389781445265, 0.0020756740123033524, 0.0020753099815919995, 0.002075647935271263, 0.0020788899855688214, 0.0020749990362674, 0.00208268198184669, 0.002079784986563027, 0.0020724060013890266, 0.002073533949442208, 0.0020791119895875454, 0.0020807789405807853, 0.002078816993162036, 0.002075936063192785, 0.002074932912364602, 0.002081001061014831, 0.002077932935208082, 0.0020895330235362053, 0.0020742379128932953];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0013944630045443773;0.0010604639537632465;;;0.7604819563569127;;;[0.0014351189602166414, 0.0014229200314730406, 0.0014113979414105415, 0.0014160979771986604, 0.0014087639283388853, 0.0014122750144451857, 0.0014150378992781043, 0.0014210670487955213, 0.0014178049750626087, 0.001415023929439485, 0.0014070459874346852, 0.001417865976691246, 0.001412112032994628, 0.0014156390680000186, 0.0014086809242144227, 0.0014129439368844032, 0.001406008959747851, 0.0014006879646331072, 0.001405092072673142, 0.0014101220294833183, 0.001403257017955184, 0.0014074119972065091, 0.0014026679564267397, 0.001407818985171616, 0.0014024170814082026, 0.0014063440030440688, 0.001418389962054789, 0.0014092599740251899, 0.0013997949426993728, 0.0014054279308766127, 0.0013944630045443773, 0.0014133260119706392, 0.001401653978973627, 0.001406366005539894, 0.0014152039075270295, 0.0014118270482867956, 0.001405157963745296, 0.0014163940213620663, 0.0014041500398889184, 0.0014089529868215322, 0.0013987249694764614, 0.0014079880202189088, 0.0014076819643378258, 0.0014115999219939113, 0.0013991229934617877, 0.0014109050389379263, 0.0013998820213600993, 0.001410285010933876, 0.0013990449951961637, 0.0014111509080976248];[0.0011473089689388871, 0.0010977089405059814, 0.001070972066372633, 0.001072248094715178, 0.0010736939730122685, 0.001064092037267983, 0.0010888699907809496, 0.0010823659831658006, 0.0010660160332918167, 0.0010648230090737343, 0.0010701679857447743, 0.0010705719469115138, 0.001110826968215406, 0.0011188869830220938, 0.001111328019760549, 0.0010802799370139837, 0.00110261095687747, 0.0011144198942929506, 0.0010752780362963676, 0.0010848511010408401, 0.0011411990271881223, 0.0011047680163756013, 0.0010904839728027582, 0.0010646239388734102, 0.0010668020695447922, 0.0010663309367373586, 0.0010642559500411153, 0.0010642800480127335, 0.001074687927030027, 0.0010760329896584153, 0.0010814570123329759, 0.0010688160546123981, 0.0011066680308431387, 0.0010819119634106755, 0.0010673009091988206, 0.0010933519806712866, 0.0010835130233317614, 0.0012043309397995472, 0.0010604639537632465, 0.0010623169364407659, 0.0010881070047616959, 0.0010626030853018165, 0.0010757650015875697, 0.0010744609171524644, 0.001091332989744842, 0.0011462579714134336, 0.0010636700317263603, 0.0010690359631553292, 0.001071790000423789, 0.0010744660394266248];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0007185130380094051;0.0011208950309082866;;;1.5600204472470747;;;[0.0007547029526904225, 0.0007499909261241555, 0.000738414004445076, 0.0007335769478231668, 0.0007423310307785869, 0.0007473480654880404, 0.0007435400038957596, 0.0007548410212621093, 0.0007324540056288242, 0.0007493580924347043, 0.0007373940898105502, 0.0007567859720438719, 0.0007359030423685908, 0.000733033986762166, 0.0007457989268004894, 0.000730859930627048, 0.0007238190155476332, 0.0007285081082955003, 0.0007554090116173029, 0.000724631012417376, 0.000728996004909277, 0.0007259570993483067, 0.0007496520411223173, 0.0007249009795486927, 0.0007299139397218823, 0.0007390470709651709, 0.000728206941857934, 0.0007232979405671358, 0.0007530659204348922, 0.0007314980030059814, 0.0007275829557329416, 0.0007315940456464887, 0.0007192420307546854, 0.0007291539805009961, 0.0007406360236927867, 0.0007348409853875637, 0.0007185130380094051, 0.0007374819833785295, 0.0007394889835268259, 0.0007458779728040099, 0.0007368410006165504, 0.0007407019147649407, 0.0007379199378192425, 0.0007252009818330407, 0.0007423380156978965, 0.0007260330021381378, 0.0007230769842863083, 0.0007257239194586873, 0.0007403299678117037, 0.0007315919501706958];[0.0011908609885722399, 0.0011634279508143663, 0.0011520320549607277, 0.001670939032919705, 0.0011461710091680288, 0.0011208950309082866, 0.0011272350093349814, 0.001134927966631949, 0.001133709098212421, 0.0011383050587028265, 0.0011326909298077226, 0.0011352840811014175, 0.0011517719831317663, 0.0011297339806333184, 0.0011503940913826227, 0.0011411920422688127, 0.0011404550168663263, 0.0011409090366214514, 0.0011398980859667063, 0.0011350640561431646, 0.0011348639382049441, 0.001139689004048705, 0.0011840510414913297, 0.0011407729471102357, 0.0011317000025883317, 0.0011369719868525863, 0.0011341290082782507, 0.0011325189843773842, 0.0011351479915902019, 0.00113179802428931, 0.0011512869969010353, 0.0011651749955490232, 0.0011272099800407887, 0.0011316420277580619, 0.0011353939771652222, 0.00113479804713279, 0.0011288309469819069, 0.0011344701051712036, 0.0011541469721123576, 0.0011312739225104451, 0.0011365030659362674, 0.0011401009978726506, 0.001131208031438291, 0.001147011062130332, 0.0011337249306961894, 0.0011511399643495679, 0.0011349780252203345, 0.0011598150013014674, 0.0011541539570316672, 0.0011514760553836823];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0005956799723207951;0.0023053360637277365;;;3.8700916110139594;;;[0.0006107640219852328, 0.0006008179625496268, 0.0006009089993312955, 0.0006019299617037177, 0.0005979499546810985, 0.0006031470838934183, 0.0006012800149619579, 0.0006000280845910311, 0.0005971799837425351, 0.0006003739545121789, 0.0005981359863653779, 0.0006006259936839342, 0.0005985680036246777, 0.0005996930412948132, 0.0005956799723207951, 0.0005989719647914171, 0.0005975600797683001, 0.0006060359301045537, 0.0005987150361761451, 0.0006037059938535094, 0.0005990869831293821, 0.0006016510305926204, 0.0006010780343785882, 0.0005989359924569726, 0.0005971019854769111, 0.0006007159827277064, 0.0005956849781796336, 0.0006304209819063544, 0.0005960409762337804, 0.0005991599755361676, 0.0005990250501781702, 0.0006005520699545741, 0.0005968429613858461, 0.0006007120246067643, 0.0005988109624013305, 0.0006012499798089266, 0.0005978209665045142, 0.0006005649920552969, 0.0005969770718365908, 0.0006004469469189644, 0.0005965250311419368, 0.0006008640630170703, 0.0005971139762550592, 0.0005984249291941524, 0.0005972310900688171, 0.0005994910607114434, 0.00059780094306916, 0.000602404004894197, 0.0006004309980198741, 0.0005994340172037482];[0.0023318459279835224, 0.002314621931873262, 0.00231466896366328, 0.002335399971343577, 0.002321452018804848, 0.0023202119627967477, 0.0027819499373435974, 0.002312710974365473, 0.0023119259858503938, 0.0023150090128183365, 0.002309424919076264, 0.002332871896214783, 0.0023143599973991513, 0.0023128080647438765, 0.002311564050614834, 0.002313380013220012, 0.0023083469131961465, 0.0023225219920277596, 0.0023090060567483306, 0.0023283619666472077, 0.002316139987669885, 0.002314276061952114, 0.002310061943717301, 0.002309427014552057, 0.0023151939967647195, 0.002313047065399587, 0.0023098220117390156, 0.0023116369266062975, 0.0023252989631146193, 0.0023123640567064285, 0.0023077919613569975, 0.0023116590455174446, 0.0023093579802662134, 0.0023266649805009365, 0.0023140680277720094, 0.0023077450459823012, 0.0023053360637277365, 0.002313281991519034, 0.0023149920161813498, 0.002314463024958968, 0.0023096459917724133, 0.002312513068318367, 0.0023183570010587573, 0.0023130569607019424, 0.00230869697406888, 0.0023127959575504065, 0.002318885992281139, 0.002312364988029003, 0.0023151389323174953, 0.0023134490475058556];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0014067250303924084;0.0013398609589785337;;;0.9524682720721741;;;[0.0014327219687402248, 0.0014114119112491608, 0.0014212349196895957, 0.0014206470223143697, 0.001416858984157443, 0.0014134349767118692, 0.0014271839754655957, 0.001416480983607471, 0.0014182099839672446, 0.001412044046446681, 0.0014195400290191174, 0.0014153230004012585, 0.001412588986568153, 0.0014124619774520397, 0.0014180989237502217, 0.0014181750593706965, 0.0014121020212769508, 0.0014067250303924084, 0.001471332972869277, 0.0014619429130107164, 0.0014626129996031523, 0.001456456957384944, 0.0014679499436169863, 0.0014630269724875689, 0.0014616489643231034, 0.001461877953261137, 0.00146172393579036, 0.001454935991205275, 0.00145971798337996, 0.0014596820110455155, 0.0014616650296375155, 0.0014608619967475533, 0.0014549620682373643, 0.0014595980755984783, 0.0014586698962375522, 0.0014560549752786756, 0.00145893101580441, 0.0014582059811800718, 0.001458509941585362, 0.0014555930392816663, 0.0014604349853470922, 0.001475529046729207, 0.0014819980133324862, 0.0014717250596731901, 0.0014686029171571136, 0.0014633180107921362, 0.0014605079777538776, 0.0014801170909777284, 0.001470585004426539, 0.0014776739990338683];[0.0014026599237695336, 0.0014046570286154747, 0.0013939830241724849, 0.001371762016788125, 0.0013650499749928713, 0.001361583941616118, 0.0013700450072064996, 0.0013582749525085092, 0.0013412840198725462, 0.0013506870018318295, 0.0014028670266270638, 0.0014052779879420996, 0.0013431549305096269, 0.0013579080114141107, 0.001372877974063158, 0.0013431769330054522, 0.0013711309293285012, 0.0013560219667851925, 0.0013756590196862817, 0.001403172966092825, 0.0013611679896712303, 0.0013453930150717497, 0.001346684992313385, 0.0013589999871328473, 0.001366003998555243, 0.001345562981441617, 0.0013465869706124067, 0.0013459130423143506, 0.0013491370482370257, 0.0013512549921870232, 0.0013482599752023816, 0.0013731999788433313, 0.001343779033049941, 0.0013476579915732145, 0.0013535990146920085, 0.0013455960433930159, 0.0013455899897962809, 0.001347286975942552, 0.0013601150130853057, 0.0013470210833474994, 0.0013398609589785337, 0.0013442790368571877, 0.0013408049708232284, 0.0013761459849774837, 0.0013586230343207717, 0.0013545160181820393, 0.0013426590012386441, 0.001346008968539536, 0.0013497390318661928, 0.0013428759993985295];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0016709029441699386;0.0015906249172985554;;;0.9519553022804307;;;[0.0017016619676724076, 0.0016964360838755965, 0.00168585404753685, 0.0016822420293465257, 0.0016949459677562118, 0.0017002199310809374, 0.001686941017396748, 0.0016971520381048322, 0.0016883970238268375, 0.0016779009019955993, 0.001684093032963574, 0.0016938380431383848, 0.0016799819422885776, 0.001700824941508472, 0.0016813590191304684, 0.0016890829429030418, 0.0016814970877021551, 0.0016725290333852172, 0.001677591004408896, 0.0016794688999652863, 0.001675568986684084, 0.0016871719853952527, 0.0016907299868762493, 0.001672502956353128, 0.0016900069313123822, 0.0016827330691739917, 0.0016723510343581438, 0.0016914369771257043, 0.0016859170282259583, 0.0016751469811424613, 0.001675531966611743, 0.0016805080231279135, 0.0016939130146056414, 0.0016941339708864689, 0.0016785330371931195, 0.0016762659652158618, 0.0016843470511958003, 0.0016761199804022908, 0.0016890139086171985, 0.0016729929484426975, 0.0016932879807427526, 0.0016897469758987427, 0.0016767779598012567, 0.001676692976616323, 0.0016754160169512033, 0.0016813200199976563, 0.0016709029441699386, 0.001696342951618135, 0.0016757349949330091, 0.0016763419844210148];[0.001640759059228003, 0.0016172680770978332, 0.0016138609498739243, 0.0016209189780056477, 0.0016152099706232548, 0.0016370340017601848, 0.0016184889245778322, 0.0016146459383890033, 0.0016097140032798052, 0.0016011999687179923, 0.0015922029269859195, 0.0016210549511015415, 0.0016163529362529516, 0.0016173700569197536, 0.0016060880152508616, 0.0016018119640648365, 0.0016061669448390603, 0.0016220780089497566, 0.001609436934813857, 0.0016122510423883796, 0.0016068770783022046, 0.0016039980109781027, 0.0015966190258041024, 0.001605588011443615, 0.0016036370070651174, 0.0015995630528777838, 0.0015946030616760254, 0.0016011029947549105, 0.0016059030313044786, 0.0016260120319202542, 0.0016153540927916765, 0.0016224200371652842, 0.0016013151034712791, 0.001600096933543682, 0.0016014749417081475, 0.001600705087184906, 0.001597750000655651, 0.0016051470302045345, 0.0016110220458358526, 0.0016016250010579824, 0.0016261959681287408, 0.0016112569719552994, 0.0016225769650191069, 0.0015966070350259542, 0.0015990599058568478, 0.001606557983905077, 0.0015906249172985554, 0.001597333000972867, 0.0016023729695007205, 0.0016060569323599339];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0016755929682403803;0.0015302320243790746;;;0.9132480580806231;;;[0.0017375609604641795, 0.0017073380295187235, 0.0017040359089151025, 0.0016979780048131943, 0.001704419031739235, 0.0017041820101439953, 0.0016925610834732652, 0.0017024159897118807, 0.0016930879792198539, 0.0016861059702932835, 0.001703399932011962, 0.0017038260120898485, 0.0017745449440553784, 0.0016968129202723503, 0.0017036020290106535, 0.0016946860123425722, 0.0016978079220280051, 0.0016964050009846687, 0.0016959189670160413, 0.0016997610218822956, 0.0016755929682403803, 0.0016862429911270738, 0.0016844311030581594, 0.0016985959373414516, 0.001689616939984262, 0.0017046190332621336, 0.0016804139595478773, 0.0016873420681804419, 0.0016991390148177743, 0.0016953720478340983, 0.001697904895991087, 0.001701586996205151, 0.0016842909390106797, 0.001683340989984572, 0.0016900990158319473, 0.001687944051809609, 0.0016889999387785792, 0.0016950969584286213, 0.0016945210518315434, 0.0016934119630604982, 0.0017001449596136808, 0.0016912119463086128, 0.0016887569800019264, 0.001695826998911798, 0.0016898250905796885, 0.0016946470132097602, 0.0016867381054908037, 0.0016941659850999713, 0.001680809073150158, 0.0016886820085346699];[0.0016157040372490883, 0.0015568709932267666, 0.0015504490584135056, 0.0022849920205771923, 0.0015364569844678044, 0.00153697794303298, 0.001539906021207571, 0.0015611059498041868, 0.0015621159691363573, 0.0015613280702382326, 0.0015381509438157082, 0.0015302320243790746, 0.0015545550268143415, 0.0015414280351251364, 0.0015438430709764361, 0.0015613330760970712, 0.0015537409344688058, 0.0015690260333940387, 0.0015374530339613557, 0.001546781975775957, 0.0015491830417886376, 0.001542727928608656, 0.001562893041409552, 0.0015545700443908572, 0.0015831560594961047, 0.0015462239971384406, 0.0015436970861628652, 0.0015428049955517054, 0.0015418101102113724, 0.0015476759290322661, 0.001544240047223866, 0.0015555660938844085, 0.0015677090268582106, 0.0015437719412147999, 0.0015434199012815952, 0.0015430569183081388, 0.0015494420658797026, 0.0015629429835826159, 0.0015417799586430192, 0.001582241035066545, 0.0015460390131920576, 0.00155070296023041, 0.001551816938444972, 0.0015402580611407757, 0.0015471879160031676, 0.0015562199987471104, 0.001546693965792656, 0.0015600339975208044, 0.0015462649753317237, 0.0015464749885722995];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 384, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 96, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.530e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (96, 576, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.530e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (576, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 576, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 160, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (960, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (160, 960, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (320, 960, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.072e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (1280, 320, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (16, 32, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.120e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (96, 16, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.536e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (96, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 96, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.304e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 24, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.456e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (24, 144, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.456e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (144, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.608e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 32, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (192, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 192, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.229e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 64, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (384, 1, 3, 3)
---
  Complete contraction:  stqj,fmq,xwj,stmw->tfx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,stqj->fmstj                   xwj,stmw,fmstj->tfx
   6              0       fmstj,stmw->ftjw                         xwj,ftjw->tfx
   5           TDOT          ftjw,xwj->tfx                              tfx->tfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (64, 384, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.458e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.001458188984543085;0.007674415945075452;;;5.26297758824463;;;[0.0014995560050010681, 0.001484559033997357, 0.0014885939890518785, 0.00148426101077348, 0.0014875340275466442, 0.001510755973868072, 0.0014696500729769468, 0.0014649470103904605, 0.001471002004109323, 0.0014910700265318155, 0.001468540052883327, 0.0014874429907649755, 0.001486471970565617, 0.0014866979327052832, 0.0014857809292152524, 0.0014842150267213583, 0.0014600589638575912, 0.0014839359791949391, 0.0015437549445778131, 0.0014913580380380154, 0.0014952600467950106, 0.0014862898970022798, 0.0014645929913967848, 0.0014931689947843552, 0.0014804210513830185, 0.0014795439783483744, 0.0014873930485919118, 0.001460394007153809, 0.00149111810605973, 0.0014853599714115262, 0.0014865209814161062, 0.0014821650693193078, 0.0014876920031383634, 0.0014889800222590566, 0.0014608799247071147, 0.0014936440857127309, 0.0014685550704598427, 0.0014888860750943422, 0.0014630910009145737, 0.0014820100041106343, 0.001458188984543085, 0.0014849730068817735, 0.0014764320803806186, 0.0014820459764450788, 0.0014610439538955688, 0.001480549923144281, 0.0014747390523552895, 0.00148177205119282, 0.0014606500044465065, 0.0014795510796830058];[0.007754336926154792, 0.007697939989157021, 0.007700287038460374, 0.007694029016420245, 0.007693805964663625, 0.007691689999774098, 0.007694446016103029, 0.0076830730540677905, 0.007705438998527825, 0.007695770007558167, 0.007702548988163471, 0.007682612049393356, 0.007689627935178578, 0.007699031964875758, 0.007689029909670353, 0.007674415945075452, 0.0076962849125266075, 0.007677552988752723, 0.0076911000069230795, 0.007675957982428372, 0.00769059406593442, 0.0076848630560562015, 0.007689582998864353, 0.0076816120417788625, 0.007690053898841143, 0.0077034709975123405, 0.007693678955547512, 0.0076786179561167955, 0.007702443981543183, 0.007701260037720203, 0.007691315026022494, 0.007682004012167454, 0.007691788021475077, 0.00768590101506561, 0.0076971889939159155, 0.007683615083806217, 0.007687798934057355, 0.0076814680360257626, 0.007692574989050627, 0.0076796670909971, 0.007686341996304691, 0.0076869940385222435, 0.007692384999245405, 0.007689177058637142, 0.007687589037232101, 0.007689920952543616, 0.007688793004490435, 0.007676620036363602, 0.007695937994867563, 0.007683824049308896];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.002467395970597863;0.015933140995912254;;;6.457472244331974;;;[0.0025158380158245564, 0.0024899370037019253, 0.002479149028658867, 0.002505929907783866, 0.002476616995409131, 0.0025005839997902513, 0.002473382977768779, 0.0025347399059683084, 0.002485570963472128, 0.002469064900651574, 0.0024802290135994554, 0.002504420932382345, 0.002512588049285114, 0.002495400025509298, 0.002473515924066305, 0.002514946972951293, 0.0024718400090932846, 0.0024765669368207455, 0.0025029779644683003, 0.0024796510115265846, 0.0025052459677681327, 0.002503373078070581, 0.0025094159645959735, 0.0025186120765283704, 0.00250806100666523, 0.0024777139769867063, 0.002522221999242902, 0.0025069699622690678, 0.002499719033949077, 0.0024996099527925253, 0.002467395970597863, 0.0024862460559234023, 0.0025022990303114057, 0.0024936950067058206, 0.002475408953614533, 0.002502440009266138, 0.0025069810217246413, 0.0024743720423430204, 0.0025098579935729504, 0.0024876960087567568, 0.002507637022063136, 0.0024725879775360227, 0.002473735949024558, 0.0024965329794213176, 0.002506504999473691, 0.0025088569382205606, 0.00250480102840811, 0.002509392099454999, 0.0025048399111256003, 0.002471980988048017];[0.015945957973599434, 0.015949308057315648, 0.015959976939484477, 0.015941245015710592, 0.01594484900124371, 0.015942236059345305, 0.017037451965734363, 0.01593916490674019, 0.015933140995912254, 0.015947211999446154, 0.015945421997457743, 0.015949893044307828, 0.01594072300940752, 0.015944798942655325, 0.01594003604259342, 0.015937768970616162, 0.015954695059917867, 0.015943977050483227, 0.015944468090310693, 0.01628226798493415, 0.015945626073516905, 0.015952582005411386, 0.01594403595663607, 0.015938407042995095, 0.01594032207503915, 0.015939236036501825, 0.015945494989864528, 0.015945323975756764, 0.015943538048304617, 0.015945499995723367, 0.015947771025821567, 0.015948422951623797, 0.016274557914584875, 0.01595462393015623, 0.015947131090797484, 0.015938260010443628, 0.015936919022351503, 0.015939815086312592, 0.015942660975269973, 0.01593845197930932, 0.015943786944262683, 0.015942308004014194, 0.015937609947286546, 0.01593960600439459, 0.01594187307637185, 0.01627873000688851, 0.015940031968057156, 0.01601457898505032, 0.01594251103233546, 0.015952838002704084];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.002390719950199127;0.0026376600144430995;;;1.1032910877844158;;;[0.002464505028910935, 0.0023986879969015718, 0.00241078098770231, 0.00245921709574759, 0.002416705945506692, 0.002446671947836876, 0.002445460995659232, 0.0024144650669768453, 0.002419334021396935, 0.0024559360463172197, 0.0024116550339385867, 0.0024237260222434998, 0.002406179904937744, 0.002403624006547034, 0.0024625599617138505, 0.0024449590127915144, 0.002449464052915573, 0.002454715082421899, 0.0023981690173968673, 0.002408390981145203, 0.002451120992191136, 0.0023931990144774318, 0.002437536953948438, 0.0024065059842541814, 0.002390719950199127, 0.0024063190212473273, 0.002445467049255967, 0.00239905109629035, 0.002397121977992356, 0.0024008690379559994, 0.002403607009910047, 0.0023962330305948853, 0.0024145140778273344, 0.0024108000798150897, 0.0024448749609291553, 0.002448030048981309, 0.0023960500257089734, 0.002403787919320166, 0.0024468969786539674, 0.002403451013378799, 0.00240700994618237, 0.002445993945002556, 0.0024436040548607707, 0.0024072780506685376, 0.00245262891985476, 0.0024414859944954515, 0.0023999110562726855, 0.0024455860257148743, 0.0023981069680303335, 0.0024005690356716514];[0.0026762569323182106, 0.0026423700619488955, 0.0026427980046719313, 0.0026421559741720557, 0.002645932952873409, 0.002641812083311379, 0.002642326056957245, 0.0026461860397830606, 0.002648603986017406, 0.0026507129659876227, 0.0026458860374987125, 0.0026408518897369504, 0.002644632011651993, 0.0026430709986016154, 0.002645057043991983, 0.0026376600144430995, 0.0026437470223754644, 0.002650231937877834, 0.0026412330335006118, 0.0026534480275586247, 0.00263999099843204, 0.0026439219946041703, 0.002642048057168722, 0.002639819053001702, 0.002640091930516064, 0.002652126015163958, 0.0026491100434213877, 0.0026404670206829906, 0.0026438020868226886, 0.002641286002472043, 0.002643493004143238, 0.0026392050785943866, 0.002641053986735642, 0.0026415919419378042, 0.0026422220980748534, 0.0026410550344735384, 0.0026416759938001633, 0.002641208004206419, 0.0026414860039949417, 0.00264466495718807, 0.0026412319857627153, 0.002638920908793807, 0.0026400620117783546, 0.002642714069224894, 0.002643484971486032, 0.0026427150005474687, 0.002641183906234801, 0.0026440860237926245, 0.002643396961502731, 0.0026412539882585406];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.004948728950694203;0.004218674963340163;;;0.8524764652443475;;;[0.0049927529180422425, 0.004961867001838982, 0.004980494035407901, 0.004959870013408363, 0.004958235076628625, 0.004987870925106108, 0.0049809940392151475, 0.0049839629791677, 0.004987881984561682, 0.00496067909989506, 0.0049553560093045235, 0.004985968000255525, 0.004962321952916682, 0.0049566320376470685, 0.004959232057444751, 0.004955729003995657, 0.004958332981914282, 0.004980291938409209, 0.004948728950694203, 0.004978131968528032, 0.0049494459526613355, 0.004949889029376209, 0.0049796790117397904, 0.004984963918104768, 0.004951781942509115, 0.004983415943570435, 0.0049837150145322084, 0.004957946017384529, 0.004963059909641743, 0.00499336002394557, 0.00496393907815218, 0.004988688975572586, 0.00496229191776365, 0.004962842911481857, 0.004978846991434693, 0.0049609600100666285, 0.004988002008758485, 0.004953887080773711, 0.004962111008353531, 0.00494959601201117, 0.004953383002430201, 0.004976217052899301, 0.0050301969749853015, 0.0050121849635615945, 0.005048118997365236, 0.005013995920307934, 0.00504517403896898, 0.00501248799264431, 0.005009960033930838, 0.005034437985159457];[0.004350297036580741, 0.004245597054250538, 0.0042241939809173346, 0.004224419943057001, 0.004230221034958959, 0.004219247959554195, 0.004226510995067656, 0.004230413003824651, 0.004232354927808046, 0.0042279979679733515, 0.004223024006932974, 0.004225103068165481, 0.0042275519808754325, 0.0042210109531879425, 0.004224724951200187, 0.004230545018799603, 0.004227702040225267, 0.0042288899421691895, 0.004230936989188194, 0.004234670079313219, 0.004226388060487807, 0.004222119925543666, 0.004227255005389452, 0.004227314959280193, 0.004223902942612767, 0.004227731027640402, 0.004223999101668596, 0.004226911929436028, 0.004226482938975096, 0.004223079071380198, 0.004224441014230251, 0.004221503040753305, 0.004226392018608749, 0.004218674963340163, 0.004231365048326552, 0.004227526020258665, 0.004228810896165669, 0.004225551034323871, 0.004227626021020114, 0.004222741001285613, 0.004224215052090585, 0.0042260580230504274, 0.004733094945549965, 0.00423023197799921, 0.004223563009873033, 0.004223690018989146, 0.004233752959407866, 0.004233882995322347, 0.004225473036058247, 0.004230219055898488];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.0024058320559561253;0.02139563101809472;;;8.89323548795748;;;[0.0024479279527440667, 0.002476175082847476, 0.0024153729900717735, 0.002437555929645896, 0.0024431589990854263, 0.002458818955346942, 0.0024187049129977822, 0.0024624639190733433, 0.00242415105458349, 0.0024588468950241804, 0.0024262999650090933, 0.0024437810061499476, 0.002442758996039629, 0.002447500010021031, 0.002433069981634617, 0.0024699990171939135, 0.002436498994939029, 0.002446349011734128, 0.002431160071864724, 0.0024275740142911673, 0.002441414981149137, 0.0024310520384460688, 0.0024478149134665728, 0.0024322509998455644, 0.0024124649353325367, 0.002447274047881365, 0.002439345931634307, 0.0024601310724392533, 0.0024378220550715923, 0.002440555952489376, 0.002418369986116886, 0.0024459209525957704, 0.0024372920161113143, 0.002439134055748582, 0.002432847977615893, 0.002451129024848342, 0.0024452490033581853, 0.002446622005663812, 0.0024303540121763945, 0.0024415580555796623, 0.0024431910132989287, 0.002461708034388721, 0.0024058320559561253, 0.0024502649903297424, 0.0024137930013239384, 0.002457616967149079, 0.002420119009912014, 0.0024368830490857363, 0.002450483967550099, 0.00244417495559901];[0.021494208020158112, 0.02141268993727863, 0.02141378098167479, 0.021412634989246726, 0.021426488063298166, 0.02139851893298328, 0.021411860012449324, 0.021404051105491817, 0.02139889996033162, 0.02139563101809472, 0.021405061008408666, 0.02141321706585586, 0.021399279939942062, 0.02141033997759223, 0.021403477992862463, 0.021740972995758057, 0.021414598100818694, 0.02139680995605886, 0.021412573056295514, 0.021409839973784983, 0.02141397597733885, 0.021413762937299907, 0.021403443068265915, 0.02140930504538119, 0.021415061899460852, 0.021398277021944523, 0.021414612070657313, 0.02140345796942711, 0.021737754927016795, 0.021404191036708653, 0.021412944071926177, 0.021396172000095248, 0.021411782945506275, 0.021415926981717348, 0.021401064936071634, 0.021407947060652077, 0.021415956085547805, 0.02139908296521753, 0.021401764010079205, 0.021418110001832247, 0.02139985200483352, 0.02173380204476416, 0.021415121969766915, 0.021493926993571222, 0.02140744705684483, 0.02140236389823258, 0.021409187000244856, 0.02140580303966999, 0.021404120954684913, 0.02141198597382754];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.001892582979053259;0.0019111590227112174;;;1.0098151805567073;;;[0.0019589519361034036, 0.0019120179349556565, 0.0019435209687799215, 0.0019056369783356786, 0.0019269180484116077, 0.001901926938444376, 0.0019429830135777593, 0.0019386789062991738, 0.0019045750377699733, 0.0019404629711061716, 0.0019104939419776201, 0.001914042979478836, 0.0019274440128356218, 0.001942810951732099, 0.0019194659544155002, 0.0019414440030232072, 0.0019383660983294249, 0.001977221923880279, 0.0019077740143984556, 0.001927277073264122, 0.0019341089064255357, 0.0019087149994447827, 0.0019028210081160069, 0.0019310920033603907, 0.0019372670212760568, 0.0019090549321845174, 0.0019110779976472259, 0.0018938661087304354, 0.0019426420331001282, 0.0018986560171470046, 0.001892582979053259, 0.001900971052236855, 0.0019120959332212806, 0.0019356890115886927, 0.001917436020448804, 0.0019447800004854798, 0.0019361700396984816, 0.0019038929603993893, 0.0019024279899895191, 0.0019197999499738216, 0.0019347149645909667, 0.0019284160807728767, 0.00190566701348871, 0.001898644957691431, 0.00194434798322618, 0.0019058689940720797, 0.0019251109333708882, 0.0019006439251825213, 0.0019054750446230173, 0.001929737045429647];[0.0019517539767548442, 0.0019277550745755434, 0.0019171449821442366, 0.001913596992380917, 0.0019158979412168264, 0.0019149170257151127, 0.0019149889703840017, 0.0019117009360343218, 0.0019153578905388713, 0.0019122159574180841, 0.0019121619407087564, 0.0019118419149890542, 0.0019112530862912536, 0.0019130900036543608, 0.0019132400630041957, 0.0019270679913461208, 0.0019293460063636303, 0.001916007953695953, 0.0019161920063197613, 0.0019140270305797458, 0.0019124679965898395, 0.0019164399709552526, 0.0019244030117988586, 0.0019261579727753997, 0.0019131619483232498, 0.0019137939671054482, 0.0019134030444547534, 0.001912211999297142, 0.001913486048579216, 0.0019235030049458146, 0.0019128209678456187, 0.0019242370035499334, 0.0019157439237460494, 0.0019253429491072893, 0.0019223529379814863, 0.0023677240824326873, 0.0019138100324198604, 0.0019130889559164643, 0.0019147900165989995, 0.0019155959598720074, 0.0019175120396539569, 0.0019111590227112174, 0.0019212620100006461, 0.001915134023874998, 0.001917961984872818, 0.0019150960724800825, 0.0019145359983667731, 0.0019143359968438745, 0.0019143549725413322, 0.0019118909258395433];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.002185074961744249;0.0018345739226788282;;;0.8395931282899186;;;[0.002243036055006087, 0.0022350229555740952, 0.002230003010481596, 0.0022307810140773654, 0.0022269990295171738, 0.002226275042630732, 0.002225185977295041, 0.0022119309287518263, 0.0022202000254765153, 0.002214154927060008, 0.002229216042906046, 0.00222046603448689, 0.0022202329710125923, 0.002215465996414423, 0.002222870010882616, 0.0022157119819894433, 0.002224434050731361, 0.0022195400670170784, 0.0022110060090199113, 0.0022156760096549988, 0.002213219995610416, 0.0022164370166137815, 0.0022113050799816847, 0.002224468975327909, 0.002216822002083063, 0.0022148219868540764, 0.002217137021943927, 0.002215679967775941, 0.0022120740031823516, 0.0022179539082571864, 0.002213516039773822, 0.0022252489579841495, 0.002224294003099203, 0.002215377986431122, 0.0022204199340194464, 0.0022174540208652616, 0.0022186629939824343, 0.0022204250562936068, 0.0022209479939192533, 0.0022183649707585573, 0.0022273079957813025, 0.0022211370524019003, 0.002217461937107146, 0.002216288005001843, 0.0022210610331967473, 0.00222247710917145, 0.0022108328994363546, 0.002185074961744249, 0.0022229909664019942, 0.0022148198913782835];[0.0018532080575823784, 0.0018413889920338988, 0.0018390209879726171, 0.0018380199326202273, 0.0018359950045123696, 0.001838827971369028, 0.0018393470672890544, 0.0018345739226788282, 0.0018373560160398483, 0.0018403379945084453, 0.0018374950159341097, 0.0018432270735502243, 0.0018367919838055968, 0.0018354009371250868, 0.001842290977947414, 0.001835281029343605, 0.0018375470535829663, 0.001837621908634901, 0.0018415710655972362, 0.0018393900245428085, 0.0018361470429226756, 0.0018355499487370253, 0.0018382980488240719, 0.0018403829308226705, 0.0018348520388826728, 0.0018377439118921757, 0.0018383469432592392, 0.00183672399725765, 0.0018420249689370394, 0.0018355660140514374, 0.001835620030760765, 0.0018385059665888548, 0.0018398059764876962, 0.0018346919678151608, 0.0018389660399407148, 0.001836659968830645, 0.0018363309791311622, 0.0018424890004098415, 0.001838269061408937, 0.001838334952481091, 0.0018358019879087806, 0.0018400340341031551, 0.0018394510261714458, 0.001838871045038104, 0.0018401320558041334, 0.0018418519757688046, 0.0018394580110907555, 0.0018369490280747414, 0.0018346239812672138, 0.0018389159813523293];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.002459554001688957;0.01336128101684153;;;5.432399942292968;;;[0.0024766550632193685, 0.0025517839239910245, 0.0025236509973183274, 0.0025507269892841578, 0.0024857521057128906, 0.002548418939113617, 0.002468240913003683, 0.0025578970089554787, 0.0024718050844967365, 0.0025502570206299424, 0.0024794560158625245, 0.0025662800762802362, 0.0024656340247020125, 0.0025466691004112363, 0.0024658149341121316, 0.002637529047206044, 0.0024879759876057506, 0.0025418170262128115, 0.0024696949403733015, 0.0025584750110283494, 0.0025327999610453844, 0.0025576920015737414, 0.002461737021803856, 0.002547314972616732, 0.0024657760513946414, 0.00256774399895221, 0.0024637150345370173, 0.0025413449620828032, 0.0024710269644856453, 0.0025645240675657988, 0.00246233690995723, 0.0025470550172030926, 0.002464400022290647, 0.00254164298530668, 0.002464957069605589, 0.0025456270668655634, 0.002467495040036738, 0.0025560969952493906, 0.0024677050532773137, 0.002549024997279048, 0.002470685984008014, 0.0025493099819868803, 0.0025089229457080364, 0.0025492639979347587, 0.0024601899785920978, 0.0025616090279072523, 0.002459554001688957, 0.002551895915530622, 0.0024650240084156394, 0.0025602279929444194];[0.013453342020511627, 0.013369182008318603, 0.013384270016103983, 0.013388353982008994, 0.01338182296603918, 0.01337965705897659, 0.013378070085309446, 0.013379484065808356, 0.013373001012951136, 0.013854607939720154, 0.013373382040299475, 0.013370191911235452, 0.01336798898410052, 0.01336967502720654, 0.01336746895685792, 0.013373574009165168, 0.013362820027396083, 0.013367081992328167, 0.013379727024585009, 0.013364651007577777, 0.013368110987357795, 0.013367563020437956, 0.013701301999390125, 0.01336371700745076, 0.013366874889470637, 0.013367554056458175, 0.013370380969718099, 0.013366636005230248, 0.013368185027502477, 0.013368863961659372, 0.01336128101684153, 0.013367957901209593, 0.013368398998863995, 0.013373733963817358, 0.013368715066462755, 0.01369868207257241, 0.013368045911192894, 0.013377927942201495, 0.01337007898837328, 0.013386222999542952, 0.013364543090574443, 0.013370926957577467, 0.013374965987168252, 0.013375303009524941, 0.01337217097170651, 0.013375203008763492, 0.01337957102805376, 0.01337044092360884, 0.013819328043609858, 0.013375404058024287];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0028530159033834934;0.0028920010663568974;;;1.013664544570947;;;[0.0028996620094403625, 0.0029147829627618194, 0.0029853859450668097, 0.002921925042755902, 0.0028796920087188482, 0.002945963991805911, 0.0028758220141753554, 0.0029164080042392015, 0.002867721952497959, 0.0028755030361935496, 0.0028825360350310802, 0.0029074319172650576, 0.002875927952118218, 0.0029419289203360677, 0.002883293083868921, 0.002872664947062731, 0.002912365016527474, 0.0029107260052114725, 0.0028530159033834934, 0.00285998301114887, 0.0029157950775697827, 0.002954769995994866, 0.0028973380103707314, 0.002869236981496215, 0.002862063003703952, 0.002915814984589815, 0.0029010470025241375, 0.0029489720473065972, 0.0029788659885525703, 0.00290735496673733, 0.002987629035487771, 0.002880905056372285, 0.0029127929592505097, 0.0029481740202754736, 0.0029613740043714643, 0.0029317799489945173, 0.0029396050376817584, 0.002896502031944692, 0.002909078961238265, 0.0029115050565451384, 0.0028787769842892885, 0.002859905012883246, 0.002958112978376448, 0.0029100970132276416, 0.0029127340530976653, 0.002879931009374559, 0.0028576829936355352, 0.0029527260921895504, 0.0029002330265939236, 0.0030375439673662186];[0.002976365969516337, 0.0029040119843557477, 0.002900205901823938, 0.0029020539950579405, 0.0029053890611976385, 0.0029052860336378217, 0.002896161051467061, 0.00289448001421988, 0.0028971380088478327, 0.0028935950249433517, 0.0029003609670326114, 0.002896812977269292, 0.002902387990616262, 0.002894788049161434, 0.0029036030173301697, 0.002898880047723651, 0.002897524042055011, 0.002910692011937499, 0.00289748702198267, 0.0028952020220458508, 0.0028988539706915617, 0.0028928680112585425, 0.002892971970140934, 0.002902721054852009, 0.0029034329345449805, 0.0028958440525457263, 0.002899422077462077, 0.002895269077271223, 0.0028920189943164587, 0.0028963799122720957, 0.002899311948567629, 0.0028958660550415516, 0.002893760916776955, 0.0028980940114706755, 0.0028923460049554706, 0.002918833983130753, 0.002898493898101151, 0.002893514931201935, 0.002898012986406684, 0.0028958319453522563, 0.0028953689616173506, 0.0028981040231883526, 0.0028952269349247217, 0.0028920010663568974, 0.0028982401126995683, 0.0028943090001121163, 0.002895178971812129, 0.0028961070347577333, 0.0028948470717296004, 0.0028945020167157054];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.000984098995104432;0.007438783999532461;;;7.558979367459938;;;[0.0009939490118995309, 0.000992830959148705, 0.000995366950519383, 0.0009930989472195506, 0.0009949919767677784, 0.0009992839768528938, 0.0009910410735756159, 0.0009907330386340618, 0.0009893530514091253, 0.0009842109866440296, 0.00099572807084769, 0.0009907210478559136, 0.0010056030005216599, 0.0009907239582389593, 0.0009945560013875365, 0.0009925320046022534, 0.0009887830819934607, 0.0009947930229827762, 0.001001868979074061, 0.0009934010449796915, 0.0010080259526148438, 0.0009944100165739655, 0.0009959719609469175, 0.0009945479687303305, 0.0009878419805318117, 0.000990036060102284, 0.0009985039941966534, 0.0009877360425889492, 0.0009856510441750288, 0.0009861410362645984, 0.000990253989584744, 0.0009849369525909424, 0.0009938289877027273, 0.0009957969887182117, 0.0009865029715001583, 0.0009912559762597084, 0.0009945629863068461, 0.0010018269531428814, 0.0009931579697877169, 0.0009955760324373841, 0.000984098995104432, 0.0009946030331775546, 0.0009993790881708264, 0.0009891450172290206, 0.0009996449807658792, 0.0009924760088324547, 0.00099421595223248, 0.0009878079872578382, 0.0009980680188164115, 0.0009954519337043166];[0.00746383098885417, 0.007447380106896162, 0.007447496987879276, 0.007444874034263194, 0.007455845014192164, 0.007461922941729426, 0.0074528909754008055, 0.007451165933161974, 0.007820638944394886, 0.007447381969541311, 0.007454456062987447, 0.007449566037394106, 0.007449468015693128, 0.007451704004779458, 0.007447347044944763, 0.0074462100164964795, 0.007453078986145556, 0.007450717967003584, 0.007450349046848714, 0.007449919008649886, 0.007457580068148673, 0.007775300997309387, 0.007450819946825504, 0.007449256954714656, 0.007438783999532461, 0.007441586931236088, 0.0074479259783402085, 0.007442845962941647, 0.007450567092746496, 0.0074529030825942755, 0.007446239003911614, 0.0074469540268182755, 0.007446517003700137, 0.007440202054567635, 0.0077781620202586055, 0.007441975059919059, 0.0074460990726947784, 0.007440312998369336, 0.0074491159757599235, 0.00743925292044878, 0.007446532021276653, 0.00744977593421936, 0.007444243994541466, 0.007442270987667143, 0.007446571020409465, 0.007442818954586983, 0.007445315015502274, 0.0077822430757805705, 0.0074516189051792026, 0.0074506220407783985];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0008937250822782516;0.0009202869841828942;;;1.0297204391275805;;;[0.0009201759239658713, 0.0009377460228279233, 0.0009059360018000007, 0.0009352979250252247, 0.0009063069010153413, 0.0009366190060973167, 0.0009017050033435225, 0.0009414510568603873, 0.0009023939492180943, 0.0009340778924524784, 0.0009034250397235155, 0.0009357279632240534, 0.000901025952771306, 0.0009359479881823063, 0.0009033860405907035, 0.0009344780119135976, 0.0009004879975691438, 0.0009399140253663063, 0.000899079954251647, 0.0009294840274378657, 0.0008998509729281068, 0.0009275310439988971, 0.0008980490965768695, 0.0009345770813524723, 0.0008984210435301065, 0.0009377340320497751, 0.0008951369673013687, 0.0009308649459853768, 0.0008937250822782516, 0.0009298269869759679, 0.000896772020496428, 0.0009315039496868849, 0.0008998879930004478, 0.0009317869553342462, 0.0008968040347099304, 0.0009347799932584167, 0.000903785927221179, 0.0009345780126750469, 0.0008989600464701653, 0.0009386270539835095, 0.0008968780748546124, 0.0009338899981230497, 0.0009012429509311914, 0.0009421060094609857, 0.0009036780102178454, 0.0009319899836555123, 0.0008991759968921542, 0.0009304559789597988, 0.0009009619243443012, 0.0009357599774375558];[0.0009437329135835171, 0.0009378800168633461, 0.0009445940377190709, 0.0009341560071334243, 0.0009359050309285522, 0.0009393059881404042, 0.0009285889100283384, 0.0009286580607295036, 0.000929128029383719, 0.000928338966332376, 0.0009364240104332566, 0.0009267099667340517, 0.0009266480337828398, 0.0009387769969180226, 0.000930852023884654, 0.0009307629661634564, 0.0009273620089516044, 0.0009267489658668637, 0.0009312069742009044, 0.0009248689748346806, 0.0009247279958799481, 0.0009304980048909783, 0.000929804053157568, 0.0009202869841828942, 0.0009272360475733876, 0.0009258360369130969, 0.0009284419938921928, 0.0009263179963454604, 0.0009279220830649137, 0.0009224259993061423, 0.0009372580097988248, 0.0009337029187008739, 0.0009259849321097136, 0.0009310139575973153, 0.0009259670041501522, 0.0009254059987142682, 0.0009238159982487559, 0.0009329940658062696, 0.0009305309504270554, 0.000924494001083076, 0.000934732030145824, 0.000925546046346426, 0.0009254199685528874, 0.0009388959733769298, 0.000927116023376584, 0.0009243830572813749, 0.0009241109946742654, 0.0009252049494534731, 0.0009282219689339399, 0.0009240979561582208];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0007458500331267715;0.0007481059292331338;;;1.003024597447432;;;[0.0007825830252841115, 0.0007643930148333311, 0.0007705989992246032, 0.0007593319751322269, 0.0007667160825803876, 0.0007603310514241457, 0.0007714100647717714, 0.0007605659775435925, 0.0007715220563113689, 0.0007633810164406896, 0.000780450995080173, 0.0007626200094819069, 0.0007643690332770348, 0.0007668719626963139, 0.000757241970859468, 0.0007571479072794318, 0.0007572339382022619, 0.0007490500574931502, 0.0007553370669484138, 0.0007539780344814062, 0.0007597090443596244, 0.000747562968172133, 0.0007623659912496805, 0.0007496480830013752, 0.0007493339944630861, 0.0007503109518438578, 0.0007648300379514694, 0.0007553379982709885, 0.000755852903239429, 0.0007544580148532987, 0.0007543190149590373, 0.0007497119950130582, 0.0007598330266773701, 0.0007534800097346306, 0.0007563770050182939, 0.0007458500331267715, 0.0007547290297225118, 0.0007490459829568863, 0.0007513889577239752, 0.0007461819332093, 0.0007525080582126975, 0.0007514290045946836, 0.0007501259678974748, 0.0007481030188500881, 0.0007499959319829941, 0.0007519980426877737, 0.0007514640456065536, 0.0007485009264200926, 0.0007561499951407313, 0.0007510199211537838];[0.0007694240193814039, 0.0007575189229100943, 0.0007543630199506879, 0.0007544780382886529, 0.0007520959479734302, 0.0007555520860478282, 0.0007532889721915126, 0.0007521481020376086, 0.0007523599779233336, 0.0007546690758317709, 0.0007515900069847703, 0.0007542390376329422, 0.0007500310894101858, 0.0007547760615125299, 0.0007531399605795741, 0.0007540570804849267, 0.0007531839655712247, 0.0007528419373556972, 0.0007511880248785019, 0.0007528399582952261, 0.0007510860450565815, 0.0007608350133523345, 0.0007612410699948668, 0.0007560900412499905, 0.0007523969979956746, 0.0007518059574067593, 0.0007493849843740463, 0.0007505730027332902, 0.0007497449405491352, 0.0007501080399379134, 0.0007510840659961104, 0.0007496089674532413, 0.0007509840652346611, 0.0007514850003644824, 0.0007496649632230401, 0.000751829007640481, 0.0007522900123149157, 0.0007520799990743399, 0.0007501019863411784, 0.0007526730187237263, 0.0007507689297199249, 0.0007516739424318075, 0.0007615929935127497, 0.0007519820937886834, 0.0007500950014218688, 0.0007533800089731812, 0.0007507220143452287, 0.0007500580977648497, 0.0007481059292331338, 0.000763254938647151];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.0008883490227162838;0.0047473389422520995;;;5.344001986669917;;;[0.0009009250206872821, 0.0008948630420491099, 0.0008953360375016928, 0.0008926700102165341, 0.0008914639474824071, 0.0008939700201153755, 0.0008900599787011743, 0.0008911360055208206, 0.0008937410311773419, 0.0008964549051597714, 0.0008921290282160044, 0.0008979470003396273, 0.000891198986209929, 0.0008973139338195324, 0.0008956599049270153, 0.0008946768939495087, 0.0008938940009102225, 0.0008953189244493842, 0.0008930329931899905, 0.0008883490227162838, 0.000894558965228498, 0.0008945000590756536, 0.0008920379914343357, 0.0008961990242823958, 0.0008955809753388166, 0.0008930820040404797, 0.0009036900009959936, 0.0008964700391516089, 0.0008963709697127342, 0.0009006470208987594, 0.0008977039251476526, 0.000900399056263268, 0.0008987010223791003, 0.0008926120353862643, 0.0008938090177252889, 0.0008965159067884088, 0.0008948390604928136, 0.0008938059909269214, 0.0008924959693104029, 0.0008942181011661887, 0.0008951490744948387, 0.0008959339465945959, 0.0008930849144235253, 0.0008909789612516761, 0.0008907449664548039, 0.0008947460446506739, 0.0008966259192675352, 0.0008914249483495951, 0.0008929989999160171, 0.0008938589598983526];[0.004864994087256491, 0.0049457389395684, 0.004766606958582997, 0.00493336992803961, 0.004962940001860261, 0.004941139020957053, 0.004961566999554634, 0.004923128988593817, 0.004939193953759968, 0.0049756469670683146, 0.004972526920028031, 0.00493559695314616, 0.00497042597271502, 0.0047473389422520995, 0.004930889001116157, 0.004947480047121644, 0.0049642210360616446, 0.004958605044521391, 0.004954815027303994, 0.005047803046181798, 0.004956807941198349, 0.004946933011524379, 0.004961316008120775, 0.004949050024151802, 0.004951616050675511, 0.004923661006614566, 0.004768445040099323, 0.004948972025886178, 0.00495735602453351, 0.004944053012877703, 0.004949605092406273, 0.004965323023498058, 0.005294407019391656, 0.004956405959092081, 0.004965177970007062, 0.004949360969476402, 0.004963024985045195, 0.004923923057503998, 0.0049539420288056135, 0.004950655973516405, 0.0049616689793765545, 0.004940474056638777, 0.004956944962032139, 0.0049442179733887315, 0.004968198016285896, 0.005278756027109921, 0.004977953038178384, 0.0049547129310667515, 0.004963361076079309, 0.00495537300594151];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0010110660223290324;0.0010406021028757095;;;1.029212810928647;;;[0.0010669920593500137, 0.0010427699889987707, 0.0010276769753545523, 0.0010308850323781371, 0.001035928027704358, 0.0010329859796911478, 0.001020714989863336, 0.0010298119159415364, 0.0010201410623267293, 0.0010171548929065466, 0.0010410579852759838, 0.0010305480100214481, 0.0010337779531255364, 0.0010316160041838884, 0.001040554023347795, 0.0010251539060845971, 0.0010212920606136322, 0.001030914019793272, 0.001019274932332337, 0.0010119820944964886, 0.001014695968478918, 0.0010130939772352576, 0.0010261699790135026, 0.001012081978842616, 0.0010267070028930902, 0.0010158439399674535, 0.0010179029777646065, 0.001016368973068893, 0.0010179359233006835, 0.0010308619821444154, 0.0010186160216107965, 0.0010150679154321551, 0.0010290159843862057, 0.0010115050245076418, 0.0010173519840463996, 0.0010110660223290324, 0.0010309249628335238, 0.0010125460103154182, 0.0010152629110962152, 0.0010189019376412034, 0.0010356269776821136, 0.001014868961647153, 0.0010161600075662136, 0.00102646101731807, 0.0010146700078621507, 0.0010169260203838348, 0.0010149669833481312, 0.0010132970055565238, 0.0010290970094501972, 0.0010120740626007318];[0.0010616329964250326, 0.0010473990114405751, 0.0010476059978827834, 0.0010460219345986843, 0.0010472920257598162, 0.0010437420569360256, 0.0010488840052857995, 0.0010468659456819296, 0.0010488970438018441, 0.0010446159867569804, 0.0010470339329913259, 0.0010408740490674973, 0.0010546100093051791, 0.0010420309845358133, 0.0010469290427863598, 0.0010427880333736539, 0.0010439420584589243, 0.0010430749971419573, 0.0010456350864842534, 0.0010406021028757095, 0.0010415270226076245, 0.0010550819570198655, 0.0010430039837956429, 0.0010412950068712234, 0.0010466149542480707, 0.001043737051077187, 0.0010435079457238317, 0.0010421669576317072, 0.0010516380425542593, 0.0010425039799883962, 0.0010494450107216835, 0.0010431669652462006, 0.0010412720730528235, 0.0010447630193084478, 0.0010444489307701588, 0.00105618208181113, 0.0010445569641888142, 0.0010446610394865274, 0.001043513067997992, 0.0010438900208100677, 0.0010503779631108046, 0.0010463830549269915, 0.0010454918956384063, 0.0010450870031490922, 0.001046382007189095, 0.0010420940816402435, 0.0010435309959575534, 0.0010463249636813998, 0.0010455279843881726, 0.0010434479918330908];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0003653719322755933;0.002603400032967329;;;7.125342159571339;;;[0.0003814001102000475, 0.0003700240049511194, 0.00036673503927886486, 0.00037090806290507317, 0.0003719070227816701, 0.0003771380288526416, 0.00036600104067474604, 0.0003683200338855386, 0.00036597391590476036, 0.0003658829955384135, 0.0003693409962579608, 0.0003661820665001869, 0.0003671500599011779, 0.00036699301563203335, 0.0003682440146803856, 0.00036790792364627123, 0.00036795600317418575, 0.00036572408862411976, 0.00036822096444666386, 0.0003686369163915515, 0.0003703399561345577, 0.0003677929053083062, 0.0003749100724235177, 0.00036973797250539064, 0.00036856101360172033, 0.00036607799120247364, 0.0003669749712571502, 0.00036985904444009066, 0.000367663917131722, 0.0003669110592454672, 0.00036820198874920607, 0.0003671690355986357, 0.00036943494342267513, 0.0003794280346482992, 0.0003686359850689769, 0.0003653719322755933, 0.00037083402276039124, 0.0003693090984597802, 0.0003687189891934395, 0.0003660200163722038, 0.00036590895615518093, 0.0003674409817904234, 0.0003702369285747409, 0.0003663479583337903, 0.000367893953807652, 0.0003671250306069851, 0.00036782294046133757, 0.0003689900040626526, 0.00036897603422403336, 0.0003699340159073472];[0.002714127069339156, 0.002708691987209022, 0.002711385954171419, 0.0027074090903624892, 0.002705552033148706, 0.0026983380084857345, 0.0027065270114690065, 0.0026922019897028804, 0.0027218289906159043, 0.0026964140124619007, 0.0027078879065811634, 0.0026991679333150387, 0.002708378015086055, 0.0026095060165971518, 0.0027071930235251784, 0.002700529992580414, 0.0027112560346722603, 0.0027167799416929483, 0.00270271603949368, 0.0026958349626511335, 0.002701450022868812, 0.002700058976188302, 0.0027020650450140238, 0.0027003090362995863, 0.0027050470234826207, 0.0027030259370803833, 0.0027065289905294776, 0.002697002957575023, 0.0027004529256373644, 0.0026990330079570413, 0.0027233839500695467, 0.0027035149978473783, 0.0027032910147681832, 0.002701441990211606, 0.0027072939556092024, 0.0027039420092478395, 0.002700387965887785, 0.002603400032967329, 0.002696454990655184, 0.002692570094950497, 0.002700360957533121, 0.0026894171023741364, 0.0026981449918821454, 0.0026981160044670105, 0.0027565601048991084, 0.0026110770413652062, 0.002706815954297781, 0.002698870957829058, 0.002704655984416604, 0.0026979040121659636];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0005549589404836297;0.00046379200648516417;;;0.8357231006693642;;;[0.0005878990050405264, 0.0005677919834852219, 0.0005617759888991714, 0.0005664289928972721, 0.000564137939363718, 0.0005628059152513742, 0.0005661959294229746, 0.0005626410711556673, 0.0005661229370161891, 0.0005589319625869393, 0.0005670470418408513, 0.0005643059266731143, 0.0005635269917547703, 0.0005613310495391488, 0.000565072987228632, 0.0005650849780067801, 0.0005642520263791084, 0.0005560889840126038, 0.0005591560620814562, 0.0005575759569182992, 0.000556900049559772, 0.0005559480050578713, 0.0005558079574257135, 0.0005566159961745143, 0.0005642159376293421, 0.0005574700189754367, 0.0005570780485868454, 0.0005558760603889823, 0.0005552829243242741, 0.0005559979472309351, 0.0005597400013357401, 0.0005557750118896365, 0.0005557420663535595, 0.0005561539437621832, 0.0005593269597738981, 0.0005574789829552174, 0.0005606550257652998, 0.0005549589404836297, 0.0005573610542342067, 0.0005559560377150774, 0.0005578940035775304, 0.000558122992515564, 0.0005590519867837429, 0.0005582239245995879, 0.0005562360165640712, 0.0005556559190154076, 0.0005590119399130344, 0.0005596469854936004, 0.0005587849300354719, 0.0005605529295280576];[0.00048000598326325417, 0.0004834820283576846, 0.00047061301302164793, 0.0004763889592140913, 0.00046689400915056467, 0.0004679979756474495, 0.0004675589734688401, 0.000468753045424819, 0.00046741391997784376, 0.00046673393808305264, 0.00046763697173446417, 0.0004760751035064459, 0.0004670380149036646, 0.0004744559992104769, 0.00047216308303177357, 0.0004769410006701946, 0.0004783429903909564, 0.0004659990081563592, 0.00047471094876527786, 0.00046455010306090117, 0.00046379200648516417, 0.00046672101598232985, 0.0004775869892910123, 0.0004673190414905548, 0.0004656760720536113, 0.0004688320914283395, 0.000468829064629972, 0.00046470691449940205, 0.0004640769911929965, 0.0004646929446607828, 0.00046800996642559767, 0.0004682019352912903, 0.0004752799868583679, 0.0004685750463977456, 0.0004692510701715946, 0.0004667359171435237, 0.00046744802966713905, 0.0004663049476221204, 0.00046533101703971624, 0.00046538596507161856, 0.00046852906234562397, 0.00046489096712321043, 0.0004674330120906234, 0.000464003998786211, 0.0004672900540754199, 0.0004757329588755965, 0.00046625896356999874, 0.00046536000445485115, 0.00046476302668452263, 0.00046642706729471684];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0005344729870557785;0.000522444024682045;;;0.9774937879648571;;;[0.0005721640773117542, 0.0005547170294448733, 0.0005498239770531654, 0.0005428009899333119, 0.0005621700547635555, 0.0005535919917747378, 0.0005443290574476123, 0.0005446909926831722, 0.0005539030535146594, 0.000546323019079864, 0.0005396640626713634, 0.0005421990063041449, 0.0005447620060294867, 0.0005511849885806441, 0.0005467559676617384, 0.0005557539407163858, 0.0005550789646804333, 0.0005373629974201322, 0.0005592749221250415, 0.0005363119998946786, 0.0005510780028998852, 0.0005464589921757579, 0.0005470420001074672, 0.0005371219012886286, 0.0005427920259535313, 0.000537196989171207, 0.0005502450512722135, 0.0005365549586713314, 0.0005388769786804914, 0.0005426799179986119, 0.0005416290368884802, 0.0005420399829745293, 0.000543135916814208, 0.0005487210582941771, 0.0005344729870557785, 0.000541539047844708, 0.0005643899785354733, 0.0005523610161617398, 0.0005492659984156489, 0.000539960921742022, 0.0005537179531529546, 0.0005372980376705527, 0.0005381699884310365, 0.0005449630552902818, 0.0005589500069618225, 0.0005383059615269303, 0.0005434959894046187, 0.0005404138937592506, 0.0005453159101307392, 0.0005424640839919448];[0.0005477879894897342, 0.0005273530259728432, 0.0005307570099830627, 0.0005297199822962284, 0.000532645033672452, 0.0005283659556880593, 0.0005308579420670867, 0.0005255650030449033, 0.0005292920395731926, 0.0005275820149108768, 0.0005270270630717278, 0.000527521944604814, 0.0005268990062177181, 0.0005249050445854664, 0.000530555029399693, 0.0005255659343674779, 0.0005267900414764881, 0.0005248070228844881, 0.0005284409271553159, 0.0005283820210024714, 0.0005249929381534457, 0.0005270669935271144, 0.0005254460265859962, 0.0005281170597299933, 0.0005282959900796413, 0.0005411789752542973, 0.0005264270585030317, 0.000527417054399848, 0.0005266709486022592, 0.0005271059926599264, 0.0005263630300760269, 0.0005284840008243918, 0.000527041032910347, 0.0005279430188238621, 0.0005267999367788434, 0.0005282970378175378, 0.0005279809702187777, 0.0005273509304970503, 0.0005263099446892738, 0.0005276820156723261, 0.0005240479949861765, 0.0005273660644888878, 0.0005323330406099558, 0.0005266000516712666, 0.0005248950328677893, 0.0005307819228619337, 0.0005233619594946504, 0.000522746006026864, 0.000522444024682045, 0.0005348559934645891];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0005675669526681304;0.0024265380343422294;;;4.275333549522363;;;[0.0005788790294900537, 0.0005749668926000595, 0.0005698628956452012, 0.0005700709298253059, 0.0005686450749635696, 0.0005691050319001079, 0.0005692830309271812, 0.0005683990893885493, 0.0005702729104086757, 0.0005683980416506529, 0.000568217015825212, 0.0005700379842892289, 0.0005715349689126015, 0.0005689319223165512, 0.0005688229575753212, 0.000568064977414906, 0.0005701560294255614, 0.0005684159696102142, 0.0005685619544237852, 0.0005695830332115293, 0.0005693740677088499, 0.000569747993722558, 0.0005693370476365089, 0.0005694950232282281, 0.000572324963286519, 0.0005678460001945496, 0.0005699379835277796, 0.0005683669587597251, 0.0005689829122275114, 0.000568132963962853, 0.0005685730138793588, 0.0005676749860867858, 0.0005696740699931979, 0.0005699869943782687, 0.000569047057069838, 0.0005675669526681304, 0.0005706480005756021, 0.0005686619551852345, 0.0005933840293437243, 0.0005929049802944064, 0.0005967980250716209, 0.0005942409625276923, 0.0005900209071114659, 0.0005880770040675998, 0.0005898079834878445, 0.000588990980759263, 0.0005973019869998097, 0.0005907888989895582, 0.0005909539759159088, 0.0005899519892409444];[0.002537513035349548, 0.002529046032577753, 0.0028922550845891237, 0.002528657903894782, 0.002530199009925127, 0.0024265380343422294, 0.00243158801458776, 0.0025296619860455394, 0.0025274389190599322, 0.00253149401396513, 0.002549341064877808, 0.002541807945817709, 0.0025340060237795115, 0.0025382840540260077, 0.00253603991586715, 0.002537788008339703, 0.00253732199780643, 0.002537917927838862, 0.0024301110533997416, 0.0025387390051037073, 0.002532838028855622, 0.0025357219856232405, 0.0025351030053570867, 0.0024456169921904802, 0.002530478988774121, 0.002534650033339858, 0.002533920924179256, 0.002531273989006877, 0.0025287059834226966, 0.0025446319486945868, 0.0025424390332773328, 0.0025371090741828084, 0.0025328299961984158, 0.0024275470059365034, 0.0025353379314765334, 0.0025335500249639153, 0.00242847902700305, 0.0025367699563503265, 0.0025286070303991437, 0.0025329330237582326, 0.0025301219429820776, 0.0025355140678584576, 0.0025370490038767457, 0.002539111999794841, 0.002540188957937062, 0.0025330800563097, 0.0025305909803137183, 0.002529102028347552, 0.0025303190341219306, 0.0025362320011481643];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0008816380286589265;0.0006795880617573857;;;0.7708243515665015;;;[0.0009151470148935914, 0.0009009030181914568, 0.000892960000783205, 0.0008961750427260995, 0.0008908120216801763, 0.0008936309022828937, 0.0009004489984363317, 0.0008958660764619708, 0.0008905550930649042, 0.0008903479902073741, 0.0009034569375216961, 0.0008937038946896791, 0.0008900680113583803, 0.0008816380286589265, 0.000887136091478169, 0.0008922539418563247, 0.0008902490371838212, 0.0008837119676172733, 0.0008911100449040532, 0.000886614085175097, 0.0008898749947547913, 0.0008859740337356925, 0.0008864720584824681, 0.0008892948972061276, 0.0008856359636411071, 0.0008857779903337359, 0.0008874470368027687, 0.000885325949639082, 0.0008859229274094105, 0.0008872209582477808, 0.0008857520297169685, 0.0008844760013744235, 0.0008866999996826053, 0.0008891760371625423, 0.0008854829939082265, 0.0008982510771602392, 0.0008869859157130122, 0.0008894340135157108, 0.0008885019924491644, 0.0008859379449859262, 0.0008853429462760687, 0.0008940020343288779, 0.0008864069823175669, 0.0008862869581207633, 0.0008834850741550326, 0.000896434998139739, 0.0008840319933369756, 0.0008837979985401034, 0.0008865459822118282, 0.0008822049712762237];[0.0006994750583544374, 0.0006972990231588483, 0.0006863150047138333, 0.0006823110161349177, 0.0006947739748284221, 0.0006847740150988102, 0.0006844470044597983, 0.0006941769970580935, 0.0006877389969304204, 0.0006962219486013055, 0.0006830079946666956, 0.0006841750582680106, 0.0006819720147177577, 0.00068484409712255, 0.0006815249798819423, 0.0006812330102548003, 0.000693982932716608, 0.0006933989934623241, 0.0006947689689695835, 0.0006876130355522037, 0.0006815260276198387, 0.000682002049870789, 0.0006841139402240515, 0.0006795880617573857, 0.000692488974891603, 0.0006986389635130763, 0.0006826230091974139, 0.0006820519920438528, 0.0007059400668367743, 0.0006821129936724901, 0.0006993449060246348, 0.0007004230283200741, 0.0006817930843681097, 0.00069103401619941, 0.0006843749433755875, 0.0006818739930167794, 0.0006839520065113902, 0.0006838460685685277, 0.0006839419947937131, 0.0006818430265411735, 0.0006810330087319016, 0.0006823809817433357, 0.0006825670134276152, 0.0006843350129202008, 0.0006829879712313414, 0.000683563994243741, 0.0006803040159866214, 0.0006829400081187487, 0.0006828779587522149, 0.0006822650320827961];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0008694439893588424;0.000788816949352622;;;0.9072659757350471;;;[0.0009124269708991051, 0.0008943219436332583, 0.0008811010047793388, 0.0008827929850667715, 0.0008830470032989979, 0.000875998055562377, 0.0008871229365468025, 0.0008832650491967797, 0.0008791529107838869, 0.0008936859667301178, 0.0009057089919224381, 0.0008838099893182516, 0.0008789600105956197, 0.0008776090107858181, 0.0008838690118864179, 0.0008819889044389129, 0.0008753600995987654, 0.0008716229349374771, 0.0008734629955142736, 0.0008743610233068466, 0.0008716819575056434, 0.000873195007443428, 0.0008739379700273275, 0.0008711069822311401, 0.0008717930177226663, 0.0008717509917914867, 0.0008783809607848525, 0.0008694439893588424, 0.0008736670715734363, 0.0008749209810048342, 0.0008727880194783211, 0.0008789630373939872, 0.000873864977620542, 0.000876298057846725, 0.0008883279515430331, 0.0008801630465313792, 0.0008833529427647591, 0.0008741549681872129, 0.000885679037310183, 0.0008839711081236601, 0.0008817929774522781, 0.000882750959135592, 0.0008772390428930521, 0.0008822319796308875, 0.0008823300013318658, 0.0008845219854265451, 0.000879690982401371, 0.0008759140037000179, 0.0008803100790828466, 0.0008790841093286872];[0.0008144039893522859, 0.0007983579998835921, 0.0007950450526550412, 0.000803545000962913, 0.0007930459687486291, 0.0007935259491205215, 0.0007927180267870426, 0.0007946720579639077, 0.0007939690258353949, 0.0007927690166980028, 0.0008051469922065735, 0.0007919649360701442, 0.000795292085967958, 0.0007915740134194493, 0.0007938180351629853, 0.000791996018961072, 0.0007910170825198293, 0.0007921339711174369, 0.0007962910458445549, 0.0007905079983174801, 0.0007946409750729799, 0.0007904929807409644, 0.0007937300251796842, 0.0007920360658317804, 0.0007953799795359373, 0.0007942110532894731, 0.0007932110456749797, 0.000794127001427114, 0.0007991819875314832, 0.0007965929107740521, 0.0007943890523165464, 0.0007903840159997344, 0.000789069919846952, 0.000788816949352622, 0.0007893400033935905, 0.0007903589867055416, 0.0007897530449554324, 0.0007889370899647474, 0.0007891219574958086, 0.000789706944487989, 0.0007894609589129686, 0.0007919479394331574, 0.0007907149847596884, 0.0007918790215626359, 0.0007936999900266528, 0.000791519065387547, 0.0007916300091892481, 0.0007916319882497191, 0.0007930800784379244, 0.0007906779646873474];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.001025979989208281;0.0009004019666463137;;;0.8776018792931115;;;[0.001052501960657537, 0.0010812960099428892, 0.0010540810180827975, 0.0010630929609760642, 0.0010314029641449451, 0.001041809911839664, 0.0010608250740915537, 0.0010567150311544538, 0.0010681429412215948, 0.001043642987497151, 0.001047249068506062, 0.0010544660035520792, 0.0010618510423228145, 0.0010488328989595175, 0.0010395629797130823, 0.001070106984116137, 0.0010377049911767244, 0.0010385069763287902, 0.001065245014615357, 0.0010418929159641266, 0.001037679030559957, 0.0010526259429752827, 0.0010389720555394888, 0.0010535389883443713, 0.0010566450655460358, 0.0010575789492577314, 0.001049635000526905, 0.001039945986121893, 0.001025979989208281, 0.001034952001646161, 0.0010456059826537967, 0.0010376758873462677, 0.0010422589257359505, 0.0010850499384105206, 0.0010549320140853524, 0.0010347929783165455, 0.0010567109566181898, 0.0010503459488973022, 0.0010896340245380998, 0.0010456469608470798, 0.0010616839863359928, 0.0010816160356625915, 0.001033934997394681, 0.0010615760693326592, 0.0010461979545652866, 0.001062049064785242, 0.00105724495369941, 0.0010472909780219197, 0.0010471109999343753, 0.001053539919666946];[0.0009268850553780794, 0.0009054210968315601, 0.0009045799961313605, 0.0009034459944814444, 0.0009023230522871017, 0.000902145984582603, 0.0009045990882441401, 0.0009017710108309984, 0.0009063569596037269, 0.0009078020229935646, 0.0009044919861480594, 0.000903722015209496, 0.0009065739577636123, 0.0009057759307324886, 0.0009047220228239894, 0.0009059649892151356, 0.000905513996258378, 0.000903861946426332, 0.0009027189807966352, 0.000901915947906673, 0.0009046809282153845, 0.0009020509896799922, 0.0009030059445649385, 0.0009027119958773255, 0.0009030649671331048, 0.0009036469273269176, 0.0009023089660331607, 0.0009004069725051522, 0.0009051100350916386, 0.0009038969874382019, 0.0009030060609802604, 0.000907229958102107, 0.0009060410084202886, 0.000904868938960135, 0.0009105079807341099, 0.0009024559985846281, 0.0009032430825755, 0.0009029209613800049, 0.0009014180395752192, 0.0009025989565998316, 0.0009004019666463137, 0.0009010561043396592, 0.0009161330526694655, 0.0009009250206872821, 0.0009030159562826157, 0.0009026200277730823, 0.0009042919846251607, 0.0009035390103235841, 0.0009027420310303569, 0.000903006992302835];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.0008187600178644061;0.003499369020573795;;;4.273986203797901;;;[0.0008349569980055094, 0.0008243320044130087, 0.0008241330506280065, 0.000821263063699007, 0.0008239559829235077, 0.0008254459826275706, 0.0008214110275730491, 0.0008203920442610979, 0.0008286490337923169, 0.0008299649925902486, 0.00082506297621876, 0.0008281460031867027, 0.000823645037598908, 0.0008207340724766254, 0.0008212169632315636, 0.0008212199900299311, 0.0008208249928429723, 0.0008261339971795678, 0.00082098797429353, 0.0008208020590245724, 0.0008277460001409054, 0.000820058980025351, 0.0008218570146709681, 0.0008226480567827821, 0.0008213069522753358, 0.0008210929809138179, 0.0008205429185181856, 0.0008188069332391024, 0.0008208890212699771, 0.0008203790057450533, 0.0008237280417233706, 0.0008197700371965766, 0.0008215899579226971, 0.00081900495570153, 0.0008228389779105783, 0.0008209330262616277, 0.0008205319754779339, 0.0008203360484912992, 0.0008219450246542692, 0.0008201460586860776, 0.0008215199923142791, 0.0008271860424429178, 0.0008207609644159675, 0.00082202791236341, 0.0008225650526583195, 0.0008187600178644061, 0.0008233219850808382, 0.0008199000731110573, 0.0008217820432037115, 0.0008210230153053999];[0.003591752960346639, 0.003508365945890546, 0.0035081940004602075, 0.0035032581072300673, 0.0035020560026168823, 0.0035027340054512024, 0.0035025959368795156, 0.0035014200257137418, 0.00350473599974066, 0.00350599002558738, 0.003500879043713212, 0.003531281021423638, 0.003503527957946062, 0.0035090509336441755, 0.0035089439479634166, 0.0035013390006497502, 0.003504125983454287, 0.0035063319373875856, 0.0035030239960178733, 0.0035045200493186712, 0.003500728984363377, 0.003499369020573795, 0.003500359016470611, 0.003521026927046478, 0.003500406979583204, 0.003500649007037282, 0.0035038558999076486, 0.00350743206217885, 0.003518125042319298, 0.0035016488982364535, 0.0035089090233668685, 0.0035001919604837894, 0.003502459032461047, 0.0034995960304513574, 0.003503940999507904, 0.0035189699847251177, 0.0035200309939682484, 0.003504495951347053, 0.0035031030420213938, 0.0035127110313624144, 0.0035049370490014553, 0.0035330989630892873, 0.0035054630134254694, 0.003502348903566599, 0.003500521997921169, 0.0035019509959965944, 0.003511406946927309, 0.003501659957692027, 0.0035036589251831174, 0.0035035850014537573];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0012648439733311534;0.001099062035791576;;;0.8689309187259151;;;[0.0013289659982547164, 0.0013247310416772962, 0.0013263109140098095, 0.0013272040523588657, 0.00127881090156734, 0.0013172660255804658, 0.0013221920235082507, 0.0013181389076635242, 0.0013152359751984477, 0.001324612065218389, 0.001327847014181316, 0.001308382023125887, 0.0013169290032237768, 0.00133032095618546, 0.0013176830252632499, 0.0013304990716278553, 0.0013268369948491454, 0.0013177420478314161, 0.0012653230223804712, 0.0013260369887575507, 0.00131332001183182, 0.0013095720205456018, 0.001310712075792253, 0.0013225700240582228, 0.0012648439733311534, 0.0013166259741410613, 0.0013117119669914246, 0.0013029440306127071, 0.0013169499579817057, 0.0013079250929877162, 0.001317130052484572, 0.0013269410701468587, 0.0013158150250092149, 0.0013144660042598844, 0.0013285239692777395, 0.0013202610425651073, 0.0013105969410389662, 0.0013256650418043137, 0.001328486017882824, 0.0013415010180324316, 0.0013166989665478468, 0.0013196469517424703, 0.0013276790268719196, 0.0013158940710127354, 0.0013266699388623238, 0.0013271920615807176, 0.0013347819913178682, 0.001320167095400393, 0.0013300779974088073, 0.0013299520360305905];[0.0011173380771651864, 0.0011061381082981825, 0.0011066460283473134, 0.001099062035791576, 0.0011045739520341158, 0.0011095639783889055, 0.00111368705984205, 0.0011019589146599174, 0.001103027956560254, 0.001116400002501905, 0.0011039439123123884, 0.001108556054532528, 0.001114938990212977, 0.001104454044252634, 0.0011065170401707292, 0.0011012930190190673, 0.001105195959098637, 0.001104775001294911, 0.0011045800056308508, 0.0011077510425820947, 0.001107316929847002, 0.0011118910042569041, 0.0011019109515473247, 0.0011125010205432773, 0.0011019690427929163, 0.0011046830331906676, 0.0011029209708794951, 0.001106431009247899, 0.001107070012949407, 0.0011036900104954839, 0.0011119629489257932, 0.0011050699977204204, 0.0011025259736925364, 0.0011037150397896767, 0.0011072780471295118, 0.001106696086935699, 0.0011162050068378448, 0.0011058880481868982, 0.0011054989881813526, 0.0011042279656976461, 0.0011060319375246763, 0.0011032810434699059, 0.0011025519343093038, 0.0011027000145986676, 0.0011029739398509264, 0.0011023440165445209, 0.0014993599615991116, 0.0011057370575144887, 0.0011031579924747348, 0.0011119470000267029];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0003901299787685275;0.002051727962680161;;;5.2590881868565535;;;[0.0004035889869555831, 0.0003931520041078329, 0.0003948630765080452, 0.00039178295992314816, 0.0003919759765267372, 0.0003913149703294039, 0.00039392802864313126, 0.0003913750406354666, 0.00039219704922288656, 0.0003921340685337782, 0.00039144197944551706, 0.0003927280195057392, 0.0003906460478901863, 0.00039146002382040024, 0.0003926859935745597, 0.0003915290581062436, 0.00039139401633292437, 0.0003917599096894264, 0.0003908469807356596, 0.0003928840160369873, 0.00039342499803751707, 0.0003939419984817505, 0.0003924410557374358, 0.00039205607026815414, 0.0003904770128428936, 0.0003923609619960189, 0.00039143895264714956, 0.00039144791662693024, 0.0003911280073225498, 0.00039347202982753515, 0.0003920450108125806, 0.00039104593452066183, 0.0003927049692720175, 0.0003905310295522213, 0.0003906659549102187, 0.0003987919772043824, 0.0003920840099453926, 0.00039166701026260853, 0.00039200903847813606, 0.0003906619967892766, 0.0004031459102407098, 0.0003907989012077451, 0.0003917359281331301, 0.00039185199420899153, 0.0003936620196327567, 0.00039653899148106575, 0.00039114197716116905, 0.0003923870390281081, 0.0003901299787685275, 0.0003916179994121194];[0.0020758199971169233, 0.0020860900403931737, 0.0020575430244207382, 0.0020604130113497376, 0.002064393018372357, 0.0020645930198952556, 0.002058039070107043, 0.0020740010077133775, 0.002058682031929493, 0.0020646960474550724, 0.0024018610129132867, 0.0020557469688355923, 0.0020543839782476425, 0.002051727962680161, 0.0020557900425046682, 0.0020559891127049923, 0.002060153055936098, 0.0020576639799401164, 0.002057134988717735, 0.002054705983027816, 0.0020564079750329256, 0.0020575150847434998, 0.0020679979352280498, 0.0020629619248211384, 0.0020692540565505624, 0.0020540779223665595, 0.0020661280723288655, 0.0020533360075205564, 0.002067541005089879, 0.0020578360417857766, 0.0020568629261106253, 0.002056378056295216, 0.0020638779969885945, 0.002059976919554174, 0.002054222975857556, 0.002056890050880611, 0.0020555800292640924, 0.0020555160008370876, 0.002064869971945882, 0.0020543370628729463, 0.002056288067251444, 0.0020553829381242394, 0.0020576600218191743, 0.0020534320501610637, 0.0020559740951284766, 0.0020549040054902434, 0.002053480944596231, 0.002057880978100002, 0.002055207034572959, 0.0020549020264297724];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0013984309043735266;0.0005097190150991082;;;0.36449352878643204;;;[0.0014388629933819175, 0.0014288739766925573, 0.001416412997059524, 0.00143008294980973, 0.0014080650871619582, 0.0014104469446465373, 0.001413865014910698, 0.0014127009781077504, 0.0014101610286161304, 0.0014113470679149032, 0.0014083520509302616, 0.001420101965777576, 0.0014060999965295196, 0.001418225932866335, 0.0014065469149500132, 0.0014175879769027233, 0.00140408705919981, 0.001402026042342186, 0.0014004649128764868, 0.0014164940221235156, 0.0014056609943509102, 0.0014067769516259432, 0.0013998039066791534, 0.001407416071742773, 0.001401421963237226, 0.001409884076565504, 0.0014006639830768108, 0.0014091309858486056, 0.0014047450385987759, 0.0014057259541004896, 0.0014019639929756522, 0.0014104970032349229, 0.0014007739955559373, 0.0014049150049686432, 0.0014026160351932049, 0.001412251964211464, 0.0013984309043735266, 0.0014074109494686127, 0.0014007549034431577, 0.0014094330836087465, 0.0013995349872857332, 0.0014086290029808879, 0.00140142603777349, 0.0014070550678297877, 0.001400190987624228, 0.0014059350360184908, 0.0014004330150783062, 0.0014053949853405356, 0.0014061440015211701, 0.0014090799959376454];[0.0005468919407576323, 0.0005249199457466602, 0.0005153530510142446, 0.000516240019351244, 0.0005132489604875445, 0.0005150509532541037, 0.0005154859973117709, 0.0005128789925947785, 0.0005204820772632957, 0.0005172649398446083, 0.0010449159890413284, 0.0005134179955348372, 0.0005143219605088234, 0.0005136569961905479, 0.0005118319531902671, 0.000513991923071444, 0.0005122419679537416, 0.0005155090475454926, 0.0005132589722052217, 0.0005152899539098144, 0.0005137479165568948, 0.0005130680510774255, 0.0005113719962537289, 0.0005147649208083749, 0.0005131829530000687, 0.0005133920349180698, 0.0005109120393171906, 0.0005097190150991082, 0.0005114850355312228, 0.0005123709561303258, 0.000514526036567986, 0.0005117550026625395, 0.0005127959884703159, 0.0005120099522173405, 0.0005111589562147856, 0.0005148639902472496, 0.0005147659685462713, 0.0005136160179972649, 0.0005130009958520532, 0.0005192289827391505, 0.0005135900573804975, 0.0005134110106155276, 0.0005143278976902366, 0.0005154900718480349, 0.000515898922458291, 0.0005122720031067729, 0.0005172259407117963, 0.0005159119609743357, 0.0005153720267117023, 0.0005148949567228556];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.000710137072019279;0.0006211999570950866;;;0.8747606364623393;;;[0.000763937016017735, 0.0007532649906352162, 0.0007420269539579749, 0.0007503789383918047, 0.000734556932002306, 0.0007445409428328276, 0.0007472280412912369, 0.0007369829108938575, 0.000733714085072279, 0.0007358710281550884, 0.0007278979755938053, 0.0007387209916487336, 0.0007244300795719028, 0.0007366680074483156, 0.0007276659598574042, 0.000736769987270236, 0.0007231920026242733, 0.0007332209497690201, 0.0007285369792953134, 0.0007377290166914463, 0.0007310499204322696, 0.0007303970633074641, 0.0007254160009324551, 0.0007250281050801277, 0.0007423830684274435, 0.000730726053006947, 0.000723907956853509, 0.0007139530498534441, 0.0007460630731657147, 0.000732129905372858, 0.0007200289983302355, 0.0007220619590952992, 0.0007196490187197924, 0.0007309060310944915, 0.000710137072019279, 0.0007302400190383196, 0.0007181649561971426, 0.0007202449487522244, 0.0007301749428734183, 0.000739829964004457, 0.0007296920521184802, 0.0007230760529637337, 0.0007296859985217452, 0.0007379939779639244, 0.0007239719852805138, 0.000725453021004796, 0.0007310099899768829, 0.0007326339837163687, 0.0007384010823443532, 0.0007235639495775104];[0.0006661430234089494, 0.0006687199929729104, 0.0006580189801752567, 0.0006536270957440138, 0.0006353440694510937, 0.0006412089569494128, 0.0006211999570950866, 0.0006426370237022638, 0.0006367410533130169, 0.0006308569572865963, 0.0006552879931405187, 0.0006445699837058783, 0.0006355909863486886, 0.0006453249370679259, 0.0006330149481073022, 0.0006377999670803547, 0.0006465789629146457, 0.0006421360885724425, 0.000686069019138813, 0.0006413459777832031, 0.00064130499958992, 0.0006681869272142649, 0.0006416889373213053, 0.0006344050634652376, 0.0006401090649887919, 0.0006443849997594953, 0.0006343210116028786, 0.000647424953058362, 0.0006441629957407713, 0.0006577400490641594, 0.0006389620248228312, 0.0006395860109478235, 0.0006365419831126928, 0.0006483020260930061, 0.0006296690553426743, 0.0006334229838103056, 0.0006364929722622037, 0.0006381049752235413, 0.0006468660430982709, 0.0006551510887220502, 0.0006373239448294044, 0.0006305379793047905, 0.0006497720023617148, 0.0006393420044332743, 0.0006369570037350059, 0.0006424570456147194, 0.0006773410132154822, 0.0006451120134443045, 0.0006408580811694264, 0.000630099093541503];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.000595899997279048;0.0022843480110168457;;;3.8334418886515476;;;[0.0006117640295997262, 0.0006041920278221369, 0.0005981409922242165, 0.00060035299975425, 0.0005999710410833359, 0.0006012640660628676, 0.0005995639367029071, 0.0006000800058245659, 0.000595899997279048, 0.00060049700550735, 0.0005991989746689796, 0.0006041110027581453, 0.0006161089986562729, 0.0005988300545141101, 0.0005963610019534826, 0.0006014850223436952, 0.0006045830668881536, 0.0006010869983583689, 0.000597062986344099, 0.0006003410089761019, 0.0006005660397931933, 0.0006044449983164668, 0.0005980130517855287, 0.0006005039904266596, 0.0006005250615999103, 0.0005993609083816409, 0.0006062090396881104, 0.0006005560280755162, 0.0005978550761938095, 0.0006001590518280864, 0.0005977120017632842, 0.0006001499714329839, 0.0005987159674987197, 0.0005985579919070005, 0.0005964230513200164, 0.0006002129521220922, 0.0005991319194436073, 0.0006009909557178617, 0.0005985380848869681, 0.0005991889629513025, 0.000596208032220602, 0.0005999979330226779, 0.000601281994022429, 0.000600351020693779, 0.0005973540246486664, 0.0006001249421387911, 0.0005992070073261857, 0.0005987200420349836, 0.0005977100227028131, 0.000598329002968967];[0.00230910605750978, 0.002294959034770727, 0.0022938810288906097, 0.0022975039901211858, 0.0022915429435670376, 0.002296611084602773, 0.0022999830543994904, 0.0022955809254199266, 0.002289296011440456, 0.0026486909482628107, 0.002287217997945845, 0.0022946459939703345, 0.0022903040517121553, 0.0022927450481802225, 0.0022915250156074762, 0.002293829107657075, 0.002288077026605606, 0.002297136001288891, 0.002288619987666607, 0.0022925279336050153, 0.0022914099972695112, 0.002301756991073489, 0.0022930329432711005, 0.0023111799964681268, 0.0022903080098330975, 0.002302215085364878, 0.002289057010784745, 0.002305254922248423, 0.0022902750642970204, 0.0022903269855305552, 0.002286182949319482, 0.0022931910352781415, 0.002287699026055634, 0.0022914910223335028, 0.002301954082213342, 0.002292838995344937, 0.002295762998983264, 0.00229863403365016, 0.002287609037011862, 0.0022927579702809453, 0.002289158059284091, 0.002294232021085918, 0.00228651100769639, 0.0022896419977769256, 0.002288586925715208, 0.002295045997016132, 0.0022930350387468934, 0.0022960290079936385, 0.0022843480110168457, 0.0022919800831004977];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.001400004024617374;0.000652558053843677;;;0.46611155565929424;;;[0.0014468289446085691, 0.001414588070474565, 0.0014123150613158941, 0.0014134309021756053, 0.0014200529549270868, 0.00141262193210423, 0.0014129109913483262, 0.0014153680531308055, 0.0014117429964244366, 0.0014131700154393911, 0.0014144879532977939, 0.0014075959334149957, 0.0014120630221441388, 0.0014106790767982602, 0.001415112055838108, 0.0014119650004431605, 0.0014135639648884535, 0.0014082720736041665, 0.001405608025379479, 0.0014022180112078786, 0.0014080400578677654, 0.0014079390093684196, 0.0014041609829291701, 0.0014058080269023776, 0.0014281260082498193, 0.001417165040038526, 0.0014117719838395715, 0.0014065320137888193, 0.0014051779871806502, 0.0014091209741309285, 0.0014087449526414275, 0.0014069720637053251, 0.0014082189882174134, 0.0014062859117984772, 0.0014097460079938173, 0.0014075840590521693, 0.0014107089955359697, 0.001405973918735981, 0.0014039239613339305, 0.001400004024617374, 0.0014106450835242867, 0.0014103479916229844, 0.0014100460102781653, 0.0014052650658413768, 0.0014043910196051002, 0.0014075179351493716, 0.001417818944901228, 0.001405905932188034, 0.0014076780062168837, 0.001407071016728878];[0.0006674809847027063, 0.0012504589976742864, 0.0006581229390576482, 0.0006581939524039626, 0.0006612170254811645, 0.0006556030130013824, 0.0006588760297745466, 0.0006658720085397363, 0.0006581819616258144, 0.0006562770577147603, 0.0006602100329473615, 0.0006552180275321007, 0.0006573150167241693, 0.0006558869499713182, 0.0006554960273206234, 0.0006578429602086544, 0.0006546679651364684, 0.0006571059348061681, 0.0006532339612022042, 0.0006565660005435348, 0.0006573509890586138, 0.0006558380555361509, 0.0006580679910257459, 0.0006553920684382319, 0.000656055985018611, 0.0006557860178872943, 0.0006561690242961049, 0.0006554609863087535, 0.0006551400292664766, 0.0006567100062966347, 0.0006568849785253406, 0.0006576309679076076, 0.0006549370009452105, 0.0006590100238099694, 0.0006567109376192093, 0.0006568720564246178, 0.0006651639705523849, 0.0006569180404767394, 0.0006567069794982672, 0.0006582580972462893, 0.0006561940535902977, 0.0006532879779115319, 0.0006545530632138252, 0.0006568148965016007, 0.0006563320057466626, 0.0006555280415341258, 0.000652558053843677, 0.0006541170878335834, 0.0006579830078408122, 0.0006559080211445689];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0016224209684878588;0.0008703629719093442;;;0.5364593954431854;;;[0.001650693011470139, 0.001634762971661985, 0.001637130044400692, 0.0016407240182161331, 0.0016502609942108393, 0.001644051051698625, 0.0016404639463871717, 0.0016459840117022395, 0.0016430409159511328, 0.001631591934710741, 0.0016599230002611876, 0.0016491689020767808, 0.0016313830856233835, 0.0016456299927085638, 0.001661757007241249, 0.0016258349642157555, 0.0016513790469616652, 0.0016344459727406502, 0.0016317609697580338, 0.001626207958906889, 0.0016255270456895232, 0.0016302959993481636, 0.0016361350426450372, 0.0016254979418590665, 0.0016250389162451029, 0.0016348990611732006, 0.0016270210035145283, 0.0016358309658244252, 0.0016277179820463061, 0.0016403279732912779, 0.0016314709791913629, 0.0016425109934061766, 0.0016388249350711703, 0.0016224209684878588, 0.0016405200585722923, 0.001635742955841124, 0.0016300970455631614, 0.0016321069560945034, 0.0016301169525831938, 0.0016447609523311257, 0.00164410297293216, 0.001628988073207438, 0.001622890937142074, 0.0016423329943791032, 0.0016399140004068613, 0.001624869997613132, 0.0016260220436379313, 0.001640709931962192, 0.0016283129807561636, 0.0016269610496237874];[0.000896841986104846, 0.0008752919966354966, 0.0008752940921112895, 0.0008733109571039677, 0.0008802369702607393, 0.0008750810520723462, 0.0008739039767533541, 0.0008821500232443213, 0.0008757050381973386, 0.0008710639085620642, 0.0008715159492567182, 0.0008730130502954125, 0.0008717490127310157, 0.0008724220097064972, 0.000873271026648581, 0.0008720440091565251, 0.000872632022947073, 0.0008727009408175945, 0.0008729890687391162, 0.0008729550754651427, 0.0008748730178922415, 0.0008752710418775678, 0.0008715899894014001, 0.0008709640242159367, 0.0008707230444997549, 0.0008718500612303615, 0.000875432975590229, 0.0008745410013943911, 0.0008703629719093442, 0.0008719089673832059, 0.0008826659759506583, 0.0008851760067045689, 0.0008743050275370479, 0.0008750840788707137, 0.0008760039927437901, 0.0008729300461709499, 0.0008708869572728872, 0.000870459945872426, 0.0008765649981796741, 0.0008750869892537594, 0.0008729980327188969, 0.0008734570583328605, 0.0008722369093447924, 0.0008729449473321438, 0.0008738279575482011, 0.0008710629772394896, 0.0008766429964452982, 0.0008716000011190772, 0.0008714970899745822, 0.0008740209741517901];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0016316870460286736;0.001038447953760624;;;0.6364259349169187;;;[0.0016657280502840877, 0.0016886040102690458, 0.00166846695356071, 0.0016657590167596936, 0.0016570290317758918, 0.001658573979511857, 0.0016553279710933566, 0.001652813982218504, 0.0016562310047447681, 0.0016669969772920012, 0.0016456739977002144, 0.0016493300208821893, 0.001643066992983222, 0.0016515960451215506, 0.0016447630478069186, 0.0016642699483782053, 0.0016505609964951873, 0.0016441290499642491, 0.0016471130074933171, 0.001659812987782061, 0.001632309053093195, 0.001643788069486618, 0.0016464199870824814, 0.0016446899389848113, 0.0016481128986924887, 0.001652927021495998, 0.001637083012610674, 0.0016546789556741714, 0.0016316870460286736, 0.0016712920041754842, 0.0016448789974674582, 0.0016472009010612965, 0.0016560580115765333, 0.0016556020127609372, 0.0016421480104327202, 0.0016478670295327902, 0.0016435900470241904, 0.0016453249845653772, 0.001646953052841127, 0.0016449360409751534, 0.0016541840741410851, 0.0016424839850515127, 0.001644336967729032, 0.0016528129344806075, 0.001647187047637999, 0.0016395150450989604, 0.00164288398809731, 0.00165109196677804, 0.001641737064346671, 0.001642345916479826];[0.0010712570510804653, 0.00105314701795578, 0.0010517449118196964, 0.0010635709622874856, 0.0010475129820406437, 0.0010389230446889997, 0.0010401729959994555, 0.001042763004079461, 0.001038447953760624, 0.001047411933541298, 0.0010458029573783278, 0.0010455480078235269, 0.0010451930575072765, 0.001039403025060892, 0.0010417610174044967, 0.0010412289993837476, 0.0010428300593048334, 0.001045971061103046, 0.0010457050520926714, 0.0010442279744893312, 0.0010580540401861072, 0.0010544690303504467, 0.0010483970399945974, 0.0010434420546516776, 0.001056920038536191, 0.0010489150881767273, 0.0010480079799890518, 0.0010477110045030713, 0.001048252102918923, 0.0010633019264787436, 0.0010476460447534919, 0.0010454810690134764, 0.0010488869156688452, 0.0010514820460230112, 0.0010505859972909093, 0.0010479800403118134, 0.0010497900657355785, 0.001046232064254582, 0.0010498670162633061, 0.0010483820224180818, 0.0010530099971219897, 0.001046756049618125, 0.0010509589919820428, 0.001050726044923067, 0.0010524190729483962, 0.0010497550247237086, 0.0010485100792720914, 0.0010443439241498709, 0.0010509239509701729, 0.0010524269891902804];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 1, 1)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 1, 1)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0753146920014842;0.8570670189983502;7.369416045001344;2.549669909998556;11.379811776717617;2.8903412226430194;3.9371862697621416;[0.07531469200148422, 0.08018241799982206, 0.0803211350012134, 0.08030799900006969, 0.08007554799951322, 0.08015607699962857, 0.07920333199945162, 0.08058685200012405, 0.08026583900027617, 0.0800802730009309, 0.07963106900024286, 0.08042589000069711, 0.0795447670006979, 0.08011349199841789, 0.07904443199913658, 0.0799887140001374, 0.0796639239997603, 0.08016098600091937, 0.07903202300076373, 0.08023149299879151, 0.07939375500063761, 0.07875610500013863, 0.07928624799933459, 0.08034248600051797, 0.07987251399936213, 0.08005899300042074, 0.07932991500092612, 0.08003091099999438, 0.07910144800007401, 0.07990397499997925, 0.07960461900074733, 0.07987575300103344, 0.07954089799932262, 0.08018611000079545, 0.07928750999963086, 0.08012658599909628, 0.08277701899896783, 0.07971472500139498, 0.07737173400164465, 0.07979394799986039, 0.07917169599932095, 0.08002260299872432, 0.07957505400008813, 0.07988308200037864, 0.07914720599910652, 0.08019967799918959, 0.07910660400011693, 0.0796419620000961, 0.07898117200056731, 0.07963235700117366];[0.8772474310007965, 0.9091050839997479, 0.8729558539998834, 0.9085009380014526, 0.8836074410010042, 0.8831113759988511, 0.8737053289987671, 0.9004710919998615, 0.8837293890010187, 0.8837614050007687, 0.9082637320007052, 0.9523422570000548, 0.8696064979994844, 0.8908067690008465, 0.8822213169987663, 0.896837180998773, 0.866843957999663, 0.8826472609998746, 0.883604998998635, 0.8899541980008507, 0.876324790999206, 0.883965334000095, 0.9098665029996482, 0.879792069999894, 0.8793280259997118, 0.9487479340004938, 0.8749459869995917, 0.8948741350013734, 0.8990001589991152, 0.8746896920001745, 0.8841445929992915, 0.8935966450007982, 0.8822698389994912, 0.8961983629997121, 0.8703038439998636, 0.8935670009996102, 0.8570670189983502, 0.8975636119994306, 0.8804112399993755, 0.898877319001258, 0.8690160700007254, 0.9322610819999682, 0.8725655380003445, 0.8979529820007883, 0.8645493690000876, 0.899707655000384, 0.8761995740005659, 0.8974157089996879, 0.8847656300004019, 0.897021278999091];[7.405322758000693, 7.399113217999911, 7.387217989999044, 7.4132550269987405, 7.426267667999127, 7.465059194999412, 7.447110446000806, 7.443222797997805, 7.429168694001419, 7.42115029100205, 7.421492089000822, 7.4145019380011945, 7.478054166998845, 7.449769742997887, 7.442856448000384, 7.438381429001311, 7.4240738400003465, 7.455444364999494, 7.465206509999916, 7.382698266999796, 7.456504429999768, 7.406382287997985, 7.4411828630018135, 7.457484473998193, 7.430235191000975, 7.471841950000453, 7.498908245999701, 7.443651495999802, 7.434044718000223, 7.403993454001466, 7.503502256000502, 7.4438077510003495, 7.429177809999601, 7.421717489000002, 7.42979605200162, 7.454844429999866, 7.466845451001063, 7.623285952000515, 7.403093020000597, 7.414207559000715, 7.465585599999031, 7.452178377001474, 7.478834208999615, 7.43531422399974, 7.433570917002726, 7.4610812940009055, 7.380596267001238, 7.39323696700194, 7.409577353000714, 7.369416045001344];[2.6757206359998236, 2.598076567002863, 2.5620312779992673, 2.571483416999399, 2.5703651089970663, 2.619648469000822, 2.5620162900031573, 2.5766400110023824, 2.6420566489978228, 2.5868410220009537, 2.5794008630000462, 2.6361842910009727, 2.602226866001729, 2.6108389100008935, 2.608312466998541, 2.6057629820006696, 2.609291687998848, 2.6145273740003176, 2.5632344449986704, 2.5680043419997673, 2.6052830509979685, 2.5496699099985562, 2.584951684000771, 2.5863407160013594, 2.6154286269993463, 2.560927433998586, 2.619572077999692, 2.5680039060007402, 2.555642049997914, 2.6140971579989127, 2.6051628409986733, 2.568489616001898, 2.6041331090018502, 2.6122813900001347, 2.6057997799998702, 2.6329558689994883, 2.5895733060006023, 2.606838472001982, 2.5884955060009815, 2.602923832999295, 2.5653009569978167, 2.5684727389980253, 2.629830846000914, 2.6033364049999363, 2.607165901999906, 2.621093486997779, 2.604440388002331, 2.618548811000437, 2.5662357910005085, 2.60987643199951]
layer1.0.conv1;0.0492051339988393;0.263179929999751;1.9770112580008568;1.2723001849990396;5.348627442127466;1.5538874247686678;3.442094553872674;[0.050376232000417076, 0.04937854099989636, 0.04987462600001891, 0.04985487999874749, 0.0492051339988393, 0.049638547001450206, 0.04940629200063995, 0.05005427499963844, 0.051027904999500606, 0.04942701800064242, 0.04960297400066338, 0.04962189600155398, 0.049869864000356756, 0.05009459999928367, 0.0495155619992147, 0.04969468399940524, 0.049851690000650706, 0.049980896001216024, 0.050023770998450345, 0.05005488700044225, 0.04998049899950274, 0.049790430999564705, 0.04995508100000734, 0.050818660000004456, 0.05014084100002947, 0.05785054100124398, 0.06241744400176685, 0.06132072100081132, 0.06148871000004874, 0.06330586100011715, 0.06210640800054534, 0.06241903599948273, 0.06149807100155158, 0.06142863099921669, 0.06244449999940116, 0.06211038999936136, 0.06240750899996783, 0.06041210600051272, 0.06159349199879216, 0.062387771999055985, 0.06104738300018653, 0.06326907999937248, 0.06005411899968749, 0.06015250199925504, 0.06325667300006899, 0.06143584799974633, 0.06322466600067855, 0.06092328100021405, 0.06027248299869825, 0.0623194309991959];[0.2793983550000121, 0.2655653029996756, 0.2752999300009833, 0.2643246520001412, 0.2749247190004098, 0.26446931900136406, 0.27432295300059195, 0.26317992999975104, 0.2754428400003235, 0.26392326899986074, 0.27462111100066977, 0.2641373400001612, 0.27495104700028605, 0.26837569899907976, 0.27294009899924276, 0.2634358979994431, 0.2747128609989886, 0.2641073199993116, 0.2746208070002467, 0.26421958500031906, 0.27470865800023603, 0.2636874039999384, 0.27396629999930155, 0.26417792599932, 0.27448782499959634, 0.27371727700119663, 0.273876556999312, 0.27426142700096534, 0.263562254000135, 0.27746948300045915, 0.2640378640007839, 0.27441058099975635, 0.2633899249995011, 0.2739451180004835, 0.26342167100119696, 0.2743264150012692, 0.2637248080009158, 0.27456672900007106, 0.2650149299988698, 0.2744836009987921, 0.2644028200011235, 0.273875324999608, 0.2644273760015494, 0.2736604450001323, 0.26408855599947856, 0.2752989000000525, 0.27737233900006686, 0.2737895220016071, 0.26363099200170836, 0.2738549730001978];[2.086645696001142, 2.424189168999874, 2.524027292000028, 2.0295717419976427, 2.0245205350001925, 2.0488637830003427, 2.076218094000069, 1.9770112580008572, 2.0532309460013494, 2.043973289999485, 2.042809235999812, 2.050336852998953, 2.0554195500008063, 2.0590048039994144, 2.0313808230002905, 2.050450542003091, 2.06972384799883, 2.0522169069990923, 2.3844514730008086, 2.0432903230012016, 2.069762298999194, 2.0507894509992184, 2.05381560800015, 2.0542544849995465, 2.0748817500007135, 2.0480849299983674, 2.0514140830000542, 2.0817765530027827, 2.0561772510009177, 2.0420987679972313, 2.0527081590007583, 2.098955962999753, 2.06215465799869, 2.0615201109976624, 2.0759870410001895, 2.0422525399990263, 2.053579723002258, 2.0602946179988066, 2.0646023459994467, 2.0662842209985683, 2.031261715997971, 2.081624519001707, 2.0585786890005693, 2.052378467999006, 2.0799169530000654, 2.03255677800189, 2.0923761869999, 2.058170003001578, 2.0644339350001246, 2.0743281150025723];[1.3790435060000164, 1.3510127899971849, 1.3843752930006303, 1.4102549550007097, 1.3989048710009229, 1.4107111419998546, 1.38316047599983, 1.4190163829989615, 1.3803224170023896, 1.3797312429996964, 1.405770160998145, 1.3781792259997019, 1.401708603998486, 1.3806967420023284, 1.382480645999749, 1.3792383660002088, 1.3874655010004062, 1.3605264689995238, 1.3695780800007924, 1.393940666999697, 1.3891926910037, 1.3738839649995498, 1.385432048000439, 1.3416423400012718, 1.4189749639990623, 1.3590199280006345, 1.3795077979993948, 1.3975803119992634, 1.3430284210007812, 1.4149369939987082, 1.3985168820017861, 1.3900066099995456, 1.4112761119995412, 1.3825776879984915, 1.3618596760006767, 1.3997001759998966, 1.3532158519992663, 1.273478563000026, 1.3715687549993163, 1.2723001849990396, 1.2985967049971805, 1.3500521409987414, 1.4222217419992376, 1.361417590000201, 1.414054909000697, 1.3971240440005204, 1.3685068319973652, 1.420251700998051, 1.3131607949981117, 1.473107700003311]
layer2.0.conv1;0.0321524810024129;0.1441720459988573;1.0720932340009313;0.694865886001935;4.484009989401365;1.5428779216223398;2.9062636301687546;[0.03215248100241297, 0.03627146300277673, 0.0365876579999167, 0.03749743000298622, 0.040521365001040976, 0.03973064399906434, 0.04005512000003364, 0.03762224700039951, 0.03814053800306283, 0.03771352599869715, 0.03939613200054737, 0.03941167399898404, 0.040658781999809435, 0.0399252940005681, 0.04028377599752275, 0.037466443001903826, 0.040068382000754355, 0.03788979599994491, 0.039802352999686264, 0.039235963002283825, 0.04095817800043733, 0.039743055996950716, 0.039726013001200045, 0.037208434001513524, 0.037754723998659756, 0.03789083599986043, 0.039249809000466485, 0.03938791600012337, 0.040638641999976244, 0.03975344199716346, 0.03946838000047137, 0.03731794700070168, 0.03767023599721142, 0.037399696000647964, 0.03969502099789679, 0.03942943200308946, 0.04077139100263594, 0.03955083099936019, 0.03965853100089589, 0.03737921200081473, 0.03793441699963296, 0.038184005999937654, 0.03974683299747994, 0.03957560599883436, 0.041573221002181526, 0.04003519999969285, 0.03978932500103838, 0.03719638899929123, 0.03777485200043884, 0.03808692600068753];[0.149622413002362, 0.14742400299655856, 0.15143298900147784, 0.15135023100083345, 0.15261785499751568, 0.14806233600029373, 0.1486190590003389, 0.14417204599885736, 0.14856227400014177, 0.14865448199998355, 0.15518094700018992, 0.15138817399929394, 0.15129916300065815, 0.14626043600219418, 0.1494953519977571, 0.15005824800027767, 0.15666375000000698, 0.15331601000070805, 0.15200133200050914, 0.1482950039971911, 0.14960030099973665, 0.15340125800139504, 0.15741525499834097, 0.15437183500034735, 0.15794741899662768, 0.14989711599992006, 0.15511105900077382, 0.1540103170009388, 0.14892435199726606, 0.15103937099775067, 0.15224932300043292, 0.1523696279982687, 0.15267032599876984, 0.15179698299834854, 0.1486775529992883, 0.14692538699819124, 0.14846228399983374, 0.1484102520007582, 0.1545515149991843, 0.14836111100157723, 0.14839547099836636, 0.1512310329999309, 0.14747435800018138, 0.15357427100025234, 0.14902232500026003, 0.15086454700212926, 0.14811394599746563, 0.1498124249992543, 0.1469351710002229, 0.14644975799819804];[1.0845189019964891, 1.0814274449985533, 1.08149921599761, 1.0832441770035075, 1.0857911389939545, 1.0837885100008862, 1.0783058419983718, 1.0776947989979817, 1.0772755130019505, 1.0772547790002136, 1.0783663239963062, 1.0768951479985844, 1.076184376997844, 1.0752449550018355, 1.0746414280038152, 1.0767697219962429, 1.0798037330023362, 1.08023837699875, 1.0813162939994072, 1.0757192399978521, 1.074728960997163, 1.0801100999997288, 1.0783293309978035, 1.0782606660031888, 1.0764664579946839, 1.0766460840022773, 1.076255867999862, 1.0758995910000522, 1.0784206179996545, 1.074367956003698, 1.076372507999622, 1.0782226040028036, 1.0784395029950247, 1.0777488849962538, 1.0768353720013693, 1.0720932340009313, 1.0786500709982647, 1.0775094099990383, 1.0739258370049356, 1.0773366900029941, 1.0795384220000415, 1.0768536770010542, 1.0769438960014668, 1.0762366070011922, 1.0810312559988233, 1.0775431070032937, 1.078234872999019, 1.0758875339997758, 1.0800597229972482, 1.0790500820003217];[0.6999865260004299, 0.7001117649997468, 0.6993613849990652, 0.6994871889946808, 0.7000857310013089, 0.6999204740022833, 0.7002209320016846, 0.7021629990013025, 0.7001409590011463, 0.6995154360010929, 0.6999005980032962, 0.698824268001772, 0.7000780080015829, 0.7003860379991238, 0.6984703719972458, 0.697489628000767, 0.694865886001935, 0.6962785440045991, 0.6963655139988987, 0.6969968369994604, 0.6959301349997986, 0.6967360960006772, 0.6967671669990523, 0.6952331770007731, 0.6949850909950328, 0.6965350570026203, 0.6959648550000566, 0.6963681330016698, 0.6973625020000327, 0.6973106080004072, 0.6959720810009458, 0.6955239029994118, 0.6966829149969271, 0.6965941659982491, 0.6968313699981081, 0.6969152679957915, 0.6963301059986406, 0.6971303510072175, 0.6972619359985401, 0.696187863999512, 0.6953538159978052, 0.6999925550044281, 0.6964964879989566, 0.6965729590046976, 0.696545894999872, 0.6968496049994428, 0.6962441890027549, 0.6951214919972699, 0.6972726909989433, 0.6963400630047545]
layer2.0.conv2;0.0451564540016988;0.1214281630018376;1.6772126900032165;1.5075780280021718;2.6890544372077865;1.1125213148840083;2.417081274068127;[0.045156454001698876, 0.053054273997986456, 0.05334688400034793, 0.053238208001857856, 0.05333438600064255, 0.05423054399943794, 0.05424653299996862, 0.05420855799820856, 0.05424328799927025, 0.05331089999890537, 0.05503210699680494, 0.05323323899938259, 0.05435127199962153, 0.053254654001648305, 0.053257401999871945, 0.05328167300103814, 0.05416279999917606, 0.05401078800059622, 0.05406673600009526, 0.05482204500003718, 0.05350628399901325, 0.0544000829977449, 0.054226522999670124, 0.05425101099899621, 0.05251124700225773, 0.05410755800039624, 0.05337744999997085, 0.05418568000095547, 0.05344594700000016, 0.05417716699957964, 0.054720256997825345, 0.05324504599775537, 0.05417275899890228, 0.05414853899856098, 0.054316734000167344, 0.05477736700049718, 0.05317075700077112, 0.05353484700026456, 0.05329387199890334, 0.054063450999819906, 0.054149390998645686, 0.05322297099701245, 0.05336030700345873, 0.05331188900163397, 0.05338132999895606, 0.05319613099709386, 0.05324713200025144, 0.05327716099782265, 0.05454773900055443, 0.0532668259984348];[0.13048948899813695, 0.12722676400153432, 0.1222377409976616, 0.1271791340004711, 0.12236873599977116, 0.12769021200074349, 0.12784615700002178, 0.12809557299988228, 0.12262006699893391, 0.12819397999919602, 0.12242337000134285, 0.12855400899934466, 0.1274429989971395, 0.12777523400291102, 0.12247963499976322, 0.12802660999659565, 0.12217031700129155, 0.12899277199903736, 0.1276204579990008, 0.12802694600031828, 0.12238905699996394, 0.12938791000124183, 0.12256738600262906, 0.12913928600028157, 0.12797642200166592, 0.12979316700148047, 0.12248576099955244, 0.13603091000186396, 0.12210286700064898, 0.1312980629991216, 0.1276021949997812, 0.1307412129972363, 0.12188464499922702, 0.13040384199848631, 0.12142816300183767, 0.13478684599976987, 0.12683749299685587, 0.1324267889976909, 0.12212933499904466, 0.12749730400173576, 0.12190650400225422, 0.1284898490011983, 0.12720458400144707, 0.12807029000032344, 0.1220070890012721, 0.12697364899941022, 0.12215359200126841, 0.12765611599752447, 0.12766130499949213, 0.127186914000049];[1.7483394150003733, 1.7526515089994064, 1.6861294260015711, 1.6877369899957557, 1.7482215169984556, 1.7506683920000796, 1.6782171970007767, 1.6846743839996634, 1.7487626930014812, 1.6772126900032163, 1.7513671910019184, 1.7479831609962275, 1.6835011750008562, 1.684684420000849, 1.6805214539999724, 1.6844321859971387, 1.689669691004383, 1.6818033140007174, 1.682124612001644, 1.681508841997129, 1.9725145520023943, 1.818564964003599, 1.681337522000831, 1.7954856409960485, 1.751798556997528, 1.67977827699724, 1.6861292459943797, 1.6811002789982012, 1.6907209070013778, 1.6837140140014526, 2.2971266790045775, 1.756082375002734, 1.6922113899963733, 1.6899737610001466, 1.7620389069998055, 1.6891359339970222, 1.686724997998681, 1.6915867120005714, 1.6899915060021158, 1.690489387998241, 1.7513780830013275, 1.7458622689955519, 1.6818556229991373, 1.6870490020046418, 1.6828506509991712, 1.695347300996218, 1.7568152019994159, 1.7458063749982102, 1.6867105920027825, 1.7498621300001105];[1.5145799470010388, 1.5125935030046094, 1.5075780280021718, 1.5841977019990736, 1.509697199002403, 1.5158895369968377, 1.5190519429997948, 1.5193924070008507, 1.5142056369950296, 1.5177858370043396, 1.5244102739961818, 1.583130199000152, 1.5222288369986927, 1.5178946779997204, 1.511653158999252, 1.512952942000993, 1.517960959001357, 1.5145529409965093, 1.5145559980010148, 1.5191228869989573, 1.5180832829973951, 1.5822794930027158, 1.5193067190011789, 1.517238342003111, 1.5204720279980393, 1.5188377459999174, 1.5798267050013237, 1.5788998819989501, 1.5170977390007465, 1.5140300259990909, 1.5859595279980567, 1.5189495610029553, 1.5707840989962278, 1.5184230510021735, 1.574337417998322, 1.5242589000008593, 1.5824707159990794, 1.5159690840009716, 1.577629405001062, 1.5167665920016589, 1.5838128490031522, 1.5202964059972146, 1.5114774019966717, 1.513274957997055, 1.579433995000727, 1.5134119680005824, 1.5121928839944303, 1.5794845329983218, 1.5827169829972263, 1.5137779870019585]
layer2.0.downsample.0;0.014679456999147;0.0397659380032564;0.1552035780005098;0.0725704720025532;2.708951564459569;2.1386601701453625;1.2666582574806378;[0.014852968000923283, 0.014842893000604818, 0.014975112000684021, 0.014960189997509588, 0.015066808002302423, 0.015025560001959093, 0.014960271000745706, 0.014679456999147078, 0.014948168998671463, 0.014852528001938481, 0.01497838500290527, 0.015160465998633299, 0.014970923999499064, 0.014761522001208505, 0.014996649999375222, 0.014857592999760527, 0.014973400000599213, 0.014758633999008453, 0.014974252000683919, 0.014747596000233898, 0.014961336000851588, 0.014947659998142626, 0.01501246100087883, 0.015012416002718965, 0.014923966999049298, 0.014836918999208137, 0.015044225001474842, 0.01490089900107705, 0.014964786001655739, 0.015084147999004927, 0.014831057000264991, 0.014757471002667444, 0.014836436999758007, 0.014843864002614282, 0.014875795000989456, 0.014980069998273393, 0.01495747199805919, 0.01475643300000229, 0.014953018002415774, 0.014962560999265406, 0.015005854998889845, 0.015093762998731108, 0.014945626000553602, 0.014754070001799846, 0.015003625998360803, 0.014919716999429511, 0.014977367001847597, 0.015012297997600399, 0.014948208001442254, 0.01479759600260877];[0.03984073299943702, 0.04033422800057451, 0.04158592299791053, 0.03993661099957535, 0.040378636000241386, 0.0399245679982414, 0.04018910300146672, 0.040047913000307744, 0.042984455001715105, 0.04297028200016939, 0.039865163002104964, 0.04113287099971785, 0.04040977700060466, 0.042876417999650585, 0.043088416001410224, 0.04051532500307076, 0.04048164200139581, 0.040189315001043724, 0.04326256300191744, 0.04299285000161035, 0.040066355002636556, 0.040647082998475526, 0.04004497200003243, 0.04339000899926759, 0.043020902998250676, 0.0398529089980002, 0.040625632002047496, 0.039789390000805724, 0.04305795000254875, 0.043336623999493895, 0.039852284997323295, 0.04001813899958506, 0.03995350100012729, 0.04307667600005516, 0.0399661820010806, 0.04013530999873183, 0.03976593800325645, 0.04040033800265519, 0.044308542001090245, 0.04286732100081281, 0.04003037700022105, 0.0400979459991504, 0.04021900000225287, 0.043138630000612466, 0.042854794999584556, 0.03991466300067259, 0.04007177200037404, 0.03998013399905176, 0.04326613000012003, 0.04370685899993987];[0.15520357800050988, 0.15667209799721604, 0.15636969399929512, 0.16622554199784645, 0.16855611800201586, 0.16864616100065177, 0.1691722689974995, 0.16698310200081323, 0.16787535999901593, 0.16714541500186897, 0.1667938169957779, 0.1710393080029462, 0.1660706599977857, 0.16507869999986724, 0.16995268499522354, 0.16846583900041878, 0.16681246300140629, 0.16669222499695024, 0.16724203499688883, 0.16588426400267053, 0.16567808900072123, 0.16527662200314808, 0.16587123999852338, 0.1679241540005023, 0.16746973500266904, 0.16641721299674828, 0.1666166750001139, 0.16516436899837572, 0.16720372999770916, 0.1687681919975148, 0.16748178099805955, 0.16796168299697456, 0.1650146739993943, 0.1665441360019031, 0.1663462040014565, 0.16776350600048318, 0.16649885000151698, 0.16838660000212258, 0.1667828930003452, 0.16588299900104175, 0.1668595369956165, 0.1666453099969658, 0.16604649500004598, 0.16654409299735562, 0.16605465499742422, 0.16760503299883567, 0.16755465300229844, 0.16568534799807821, 0.17071201300132088, 0.16801022100116825];[0.0756437849959184, 0.07452030100103002, 0.07296432700604782, 0.07296581200353103, 0.07399215700206696, 0.07490847200460848, 0.07284438899660017, 0.07553156700305408, 0.0750530469995283, 0.07368420400234754, 0.0729615649979678, 0.07425344600051176, 0.07486859600248863, 0.07456231299875071, 0.07296494600450387, 0.073225962005381, 0.07495894900421263, 0.07316648499909206, 0.07397796700024628, 0.07505750500058639, 0.07284863800305175, 0.07257047200255329, 0.07381063900174922, 0.07555441300428356, 0.07368590899932315, 0.07351313400067738, 0.07258476100105327, 0.07320560599328019, 0.07542198800001643, 0.08378324899967993, 0.07269942499988247, 0.07322602899876074, 0.07294239499606192, 0.07530695900641149, 0.07324471600077231, 0.07349089400304365, 0.07337347999782651, 0.07273417299802531, 0.07286169299550238, 0.07389865100049064, 0.07383392799602007, 0.07414633200096432, 0.07306055399749312, 0.07387599099820363, 0.07355584700417239, 0.07317885399970692, 0.07313213300221832, 0.07329852000475512, 0.07280501700006425, 0.07279242900403915]
layer3.0.conv1;0.0250381760015443;0.0625960050019784;0.8179016310023144;0.7340920389979146;2.5000225654663337;1.1141676895431334;2.243847662187613;[0.025038176001544343, 0.02722956400248222, 0.028807309001422254, 0.030244949000916677, 0.030975929999840446, 0.030925392999051837, 0.03133422199971392, 0.031354585000372026, 0.031196484000247438, 0.031354153998108814, 0.03084968799885246, 0.031165871001576306, 0.030703409000125248, 0.031173270999715896, 0.031147315999987768, 0.03102244700130541, 0.031141847000981215, 0.03116835900073056, 0.031214880000334233, 0.0310890790024132, 0.03086374499980593, 0.03121283600194147, 0.030545166999218054, 0.031169285000942182, 0.03122077499938314, 0.030518324998411117, 0.031079909997060895, 0.03114393799842219, 0.03095227999801864, 0.03110010000091279, 0.031064636998053174, 0.030453095998382196, 0.030506729999615345, 0.03108474100008607, 0.030513576999510406, 0.030979322000348475, 0.031039864999911515, 0.03098953899825574, 0.031142228999669896, 0.031066765001014573, 0.031058262000442483, 0.030979859999206383, 0.030992945001344196, 0.03088370300247334, 0.032603108000330394, 0.030964022000262048, 0.0307152089990268, 0.03109044300072128, 0.031031488000735408, 0.030529816998750903];[0.06749979300002451, 0.06547790699914913, 0.06599005099997157, 0.06435772000259021, 0.0655117579990474, 0.06524405699747149, 0.06583676599984756, 0.06490314099937677, 0.064509003997955, 0.0647194129996933, 0.06499004400029662, 0.0649128719996952, 0.06486243499966804, 0.06632950600032927, 0.0655120999981591, 0.06443882800158462, 0.06550505099949078, 0.06572545000017271, 0.06563710599948536, 0.0651232499985781, 0.0661230660007277, 0.06266499199773534, 0.06522526099797687, 0.06346564399791532, 0.06567876400004025, 0.06440817700058687, 0.06584623099843157, 0.06581118000030983, 0.06518420000065817, 0.06579230500210542, 0.06545612300033099, 0.06559898399791564, 0.06259600500197848, 0.06266240599870798, 0.06548466500316863, 0.06460975200025132, 0.06528705099844956, 0.06611498400161508, 0.06450158999723499, 0.06636175200037542, 0.06549846300185891, 0.06557014400095795, 0.06555993200163357, 0.06498437600021134, 0.06498961800025427, 0.0660860860007233, 0.06446822499856353, 0.06537326800025767, 0.065091222000774, 0.06547734400010086];[0.8179016310023144, 0.8205879749984888, 0.8341229619982187, 0.8228908239980228, 0.8331624120000924, 0.8253110129990091, 0.8247895400018024, 0.8261966979989666, 0.8249370230005297, 0.8233580090018222, 0.8227322659986385, 0.8294684240026982, 0.8262048450014845, 0.8236071919964161, 0.8242252140007622, 0.8215803509992838, 0.8299579190024815, 0.8247747060049733, 0.8229562659980729, 0.8255907960010518, 0.8248645810017479, 0.8226513999979943, 0.8224479259988584, 0.8254795969987754, 0.8295087019978382, 0.8214930010035459, 0.8258120979990053, 0.822503206996771, 0.827557792999869, 0.8252605320012663, 0.823636979006551, 0.8226054379993002, 0.8283004720033205, 0.8228042779992393, 0.8270334270018793, 0.8266127210008563, 0.827391639999405, 0.822062265000568, 0.8230936319996545, 0.8244470850004291, 0.8278591130001587, 0.8269888539980457, 0.8231673660011438, 0.8254898609993688, 0.8257839099969715, 0.8225191860037739, 0.823564936999901, 0.823919680002291, 0.8230227060012112, 0.8229246619957848];[0.7340920389979146, 0.7359045789999072, 0.7372164950029401, 0.741427905002638, 0.7398575159968459, 0.734872927001561, 0.7389310649996332, 0.7363974639993103, 0.7369610030000331, 0.7356337519995577, 0.734540012999787, 0.7399392120023549, 0.7347844779978914, 0.7407864550004888, 0.7405002590021468, 0.7373431019987038, 0.7400343890003569, 0.7394044690008741, 0.7380041110009188, 0.7365759240019543, 0.7358088309993036, 0.735072103998391, 0.7351431420029257, 0.7357952150014171, 0.7366300779976882, 0.7353212749985687, 0.7347972290008329, 0.7347259329981171, 0.7365562220002175, 0.7364962880019448, 0.7383035370003199, 0.739702725000825, 0.7356326230001287, 0.7355576780028059, 0.7354091449997213, 0.7359740569991118, 0.7384541200044623, 0.738770915002533, 0.7357129649972194, 0.7363734750033473, 0.7376219590005348, 0.7361653020052472, 0.7370015199994668, 0.7359424449969083, 0.7394384890030778, 0.7356557130005967, 0.7355315619970497, 0.7363602109981002, 0.734937502998946, 0.7431636219989741]
layer3.0.conv2;0.03992477799693;0.0706022969970945;1.7424423709999246;1.810621965996688;1.7683829576340626;0.9623446548881156;1.8375775754058288;[0.03992477799693006, 0.04748554500110913, 0.04991716699805693, 0.050675157999648945, 0.05150836299799266, 0.0516328980011167, 0.05155101600030321, 0.050615774001926184, 0.050582192998263054, 0.05159334400013904, 0.05159961699973792, 0.050441678999050055, 0.051781715999823064, 0.051617369001178304, 0.051234759001090424, 0.05046891100209905, 0.0506057900020096, 0.050781529000232695, 0.050470835998567054, 0.051038268000411335, 0.051758909998170566, 0.051592421001259936, 0.050410274998284876, 0.05043908899824601, 0.05059525500109885, 0.05035987899827887, 0.05041706299743964, 0.05044645700036199, 0.05062062900105957, 0.05058686299889814, 0.050430911000148626, 0.05071255599978031, 0.05082635199869401, 0.05160523500308045, 0.050381375000142725, 0.051605282998934854, 0.05057812299855868, 0.05039031900014379, 0.05043819000275107, 0.050530812000943115, 0.05053863600187469, 0.05038215100285015, 0.05043216199919698, 0.05043009299697587, 0.05176078899967251, 0.058336308000434656, 0.05069060999812791, 0.051607248999061994, 0.05176452500018058, 0.0503926630008209];[0.07416174199897796, 0.07325656400280423, 0.07281073500053026, 0.07306763799715554, 0.07186133399954997, 0.07304945099895122, 0.07330157499745837, 0.07278437599961762, 0.07319332000042778, 0.07279068099887809, 0.07367515700025251, 0.07326667300003464, 0.07281653300015023, 0.07268098799977452, 0.07320587700087344, 0.07281046400021296, 0.07317953199890326, 0.07314134199987166, 0.07316132499909145, 0.07327673800318735, 0.072836956998799, 0.07331965300181764, 0.07265277699843864, 0.07394793400089839, 0.07282015099917771, 0.07302683500165585, 0.07315636000203085, 0.07312373199965805, 0.07333725799981039, 0.07295922200137284, 0.07285876999958418, 0.07251668900062214, 0.07292036700164317, 0.10458842300067772, 0.07060229699709453, 0.07279437800025335, 0.0727119280018087, 0.07307598399711424, 0.07325553600094281, 0.0728444819978904, 0.07218910099982168, 0.07229169000129332, 0.07283530800123117, 0.0730148980001104, 0.07322844600275857, 0.07311485500031267, 0.07302631399943493, 0.0730805529965437, 0.07286155199835775, 0.07317802200122969];[1.8490882340011012, 1.9677998590013885, 1.860952584000188, 1.8548740279984486, 1.8602548590024526, 1.9700223030013149, 1.8627081829945382, 1.980451602004905, 1.9737618530016334, 1.9796038099993893, 1.8725940489966888, 1.8659278450031707, 1.9784367169995676, 1.8604298770005698, 1.8588760849961545, 1.7424423709999246, 1.8636689070008288, 1.8841096020005352, 1.9681795920005243, 1.8513363450001634, 1.8602703839969763, 1.869851393999852, 1.8630765450034232, 1.9832802689998061, 1.8516501039994182, 1.8607523399987258, 1.851123289001407, 1.8659860359985032, 1.8598581570004171, 1.8618871110011241, 1.8580779919975612, 1.8627905959983764, 1.8747215460025473, 1.9715712789984536, 1.8613021970013506, 1.8632302170008188, 1.85235572700185, 1.8592174100012926, 1.8589430639985949, 1.8549216520041227, 1.8566693859975203, 1.974741363999783, 1.971240389997547, 1.8591333250005846, 1.8604106230013713, 1.8628070109989494, 1.968875341997773, 1.86432935600169, 1.8624426770002174, 1.9705508289989666];[1.8237573449987394, 1.8169518039976538, 1.8106219659966882, 1.815994115000649, 1.9242905710016203, 1.8122262360011518, 1.9297754929939401, 1.92393267499574, 1.818044411000301, 1.8144262720015831, 1.817192562004493, 1.821099538999988, 1.8188208350002242, 1.8180004239984555, 1.8156402059939865, 1.8252860929969756, 1.8170431969956553, 1.8220383019979636, 1.8164010240034258, 1.9259774850033864, 1.8154910189987277, 1.8222252259984089, 1.812776691000181, 1.8180380189951393, 1.8196144470057334, 1.8584477669974149, 1.9366475049973815, 1.8197346929991909, 1.9281662780012994, 1.8209519299962267, 1.9297966760022973, 1.9309987859996909, 1.8359319410010357, 1.8205054139980348, 1.8199525300005917, 1.8232154910001555, 1.8188806450016273, 1.9298720209990279, 1.824121488003584, 1.8211556369969912, 1.8234499460013467, 1.929714010002499, 1.8231484129973978, 1.9342220050020842, 1.81836695000311, 1.8213505700005044, 1.8171631089971925, 1.826172029999725, 1.9232765330016264, 1.832770487999369]
layer3.0.downsample.0;0.008328601001267;0.0194286439982533;0.1062600889963505;0.0825232339993817;2.332762008324997;1.2876384485507024;1.811659174165412;[0.009409856000274885, 0.008328601001267089, 0.008579790002841037, 0.008590868001192575, 0.008553891002520686, 0.008593976999691222, 0.00857370699668536, 0.008649047998915194, 0.008555652002542047, 0.008534225999028422, 0.008666249999805586, 0.008552972998586483, 0.008528739999746904, 0.008569125002395594, 0.008488539002428297, 0.008568245997594204, 0.008576553002058063, 0.0086759420009912, 0.008547946999897249, 0.008631247997982427, 0.008559139998396859, 0.008598915999755263, 0.008559420999517897, 0.00858273999983794, 0.008644950001325924, 0.008492093998938799, 0.00856062000093516, 0.008573866001825081, 0.008547347999410704, 0.00860446400110959, 0.008461522997095017, 0.008638084997073747, 0.008599259999755304, 0.008603524998761714, 0.008558347999496618, 0.01115510700037703, 0.008370987001399044, 0.008579586999985622, 0.008511207000992727, 0.008535009998013265, 0.008565780000935774, 0.008599512002547272, 0.008578534998378018, 0.008558248999179341, 0.008733266000490403, 0.008598616997915087, 0.008571292000851827, 0.0086353529986809, 0.008613560999947367, 0.008506687998306006];[0.019494463998853462, 0.02030382199882297, 0.019574252000893466, 0.019522296999639366, 0.01955077900129254, 0.019563673999073217, 0.01955188099964289, 0.01956293099647155, 0.01956213500307058, 0.019948168999690097, 0.019654245999845443, 0.019599786999606295, 0.019428643998253392, 0.019529655000951607, 0.01951193599961698, 0.019645557000330882, 0.019585496000217972, 0.019582970002375077, 0.01950302199838916, 0.019630290000350215, 0.019478485999570694, 0.019609954000770813, 0.019771493000007467, 0.019557453000743408, 0.019497590998071246, 0.019634438001958188, 0.019496200999128632, 0.01965283599929535, 0.019571269000152824, 0.01950671099984902, 0.019581622000259813, 0.019578226998419268, 0.019532112000888446, 0.019608233000326436, 0.01952244300264283, 0.019908426998881623, 0.019576209000661038, 0.019626622000942007, 0.01948109900331474, 0.019602349999331636, 0.01954271100112237, 0.01951404999999795, 0.019492466999508906, 0.019668321998324245, 0.019508732002577744, 0.01958961299897055, 0.019610721999924863, 0.01969339700008277, 0.01985166200029198, 0.019661151000036625];[0.10626008899635053, 0.1067160540005716, 0.10821428100098274, 0.10851831399850198, 0.1076052200041886, 0.1072751139945467, 0.10721076499976334, 0.10918266399676213, 0.10669979999875068, 0.10999264299971401, 0.10851638499661931, 0.10773506700206781, 0.10800990599454963, 0.10685219999868423, 0.10835817599581787, 0.10947128799671191, 0.10645875299815089, 0.10742909299733583, 0.10695819700413267, 0.10787651700229617, 0.10912397400170448, 0.10790421099954983, 0.11022038100054488, 0.10809328200411983, 0.10806140399654396, 0.10788470599800348, 0.10701632899872493, 0.10687473300276906, 0.10841645499749575, 0.10679426100250566, 0.1074265759998525, 0.10638603899860755, 0.10645476199715631, 0.10855158400227083, 0.10852929899920127, 0.10781486399719142, 0.1076930870040087, 0.10918565400788793, 0.10894692599686095, 0.10909381200326607, 0.10852164999960223, 0.10766416999831563, 0.10816330800662399, 0.10766366499956348, 0.1068378739983018, 0.10771061699779239, 0.10955466600353247, 0.10871220500121126, 0.10858403600286692, 0.1077656620000198];[0.08355285100333276, 0.08393066999997245, 0.08406494500377448, 0.08294991100410698, 0.08376302900069277, 0.0843905809961143, 0.08252323399938177, 0.0841139980002481, 0.0829756479979551, 0.08472467300089193, 0.08344299800228328, 0.08531724700151244, 0.08383061699714744, 0.08370990299954428, 0.08449449600084336, 0.08459922799738706, 0.08446955600084038, 0.08361576999959652, 0.08377770900187897, 0.08409124600075302, 0.0851816240028711, 0.08464327299952856, 0.08451751000029617, 0.08424020900201867, 0.08564399700117065, 0.08407060199897387, 0.08475187699878006, 0.08351041300193174, 0.08336302000316209, 0.08427729200411704, 0.08444967799732694, 0.08439943000485073, 0.08375302200147416, 0.08329524000146193, 0.08344897299684817, 0.0839911309958552, 0.08299958799761953, 0.08315513399793417, 0.08322089899957064, 0.08285017199887079, 0.08515800499662873, 0.08307621799758635, 0.08466184300050372, 0.08380048599792644, 0.0841868390016316, 0.08454436700048973, 0.08456531599949813, 0.0839693950038054, 0.08370044299590518, 0.08391725400360883]
layer4.0.conv1;0.0241798159986501;0.0370608310004172;0.7550573539956531;0.7347057839979243;1.5327176601544927;1.0277002991414943;1.491405287548201;[0.024179815998650156, 0.02854020399900037, 0.030187339998519747, 0.03286486900105956, 0.03300454799682484, 0.03327380599876051, 0.033384370002750074, 0.03369031599868322, 0.03349071299817297, 0.03380703599759727, 0.032754354000644526, 0.03381499000170152, 0.03374489600173547, 0.03370034199906513, 0.032369791999371955, 0.03336673300145776, 0.03324406200044905, 0.03329338500043377, 0.033092642999690725, 0.03383676900193677, 0.033014422999258386, 0.033167246998345945, 0.03253509199930704, 0.03380873700007214, 0.03321230399888009, 0.033169828999234596, 0.03306464799970854, 0.03325367200159235, 0.0330649160023313, 0.033368896998581477, 0.03229656899929978, 0.03351839899914921, 0.03253930299979402, 0.032994697998219635, 0.03294062200075132, 0.032805201000883244, 0.03207288499834249, 0.032761214999482036, 0.033362597998348065, 0.033009332997608, 0.03300437400321243, 0.033713898999849334, 0.03326609800205915, 0.03324914499899023, 0.03299422299824073, 0.03315865200056578, 0.03234140499989735, 0.033329608999338234, 0.03204183599882526, 0.03362935000041034];[0.03873488699900918, 0.038562550998904044, 0.03849525499754236, 0.037452733999089105, 0.038840088000142714, 0.038425042999733705, 0.03761977999965893, 0.038523655999597395, 0.037448830997163896, 0.03866130000096746, 0.037458479000633815, 0.037900597002590075, 0.03794732800088241, 0.037789340000017546, 0.0386151089987834, 0.03758865200143191, 0.03785916099877795, 0.038597916998696746, 0.037761413001135224, 0.03786758699789061, 0.03753679600049509, 0.03870214900234714, 0.037511096998059656, 0.03799814900048659, 0.03785503199833329, 0.037883648998104036, 0.03762097299841116, 0.037720237000030465, 0.03760298600172973, 0.03794295999978203, 0.03729069299879484, 0.037759532999189105, 0.03854452300220146, 0.03773033899778966, 0.037928623001789674, 0.037670239002181916, 0.03758556799948565, 0.03875441600030172, 0.03754143600235693, 0.037762820000352804, 0.03770971899939468, 0.038603092998528155, 0.03738730300028692, 0.037787173001561314, 0.03783813799964264, 0.03806545100087533, 0.037804890002007596, 0.03851958400264266, 0.037739675000921125, 0.03706083100041724];[0.7814334069989854, 0.7737006239985931, 0.7789308769970376, 0.7582426279986976, 0.7661017489990627, 0.8475023779974435, 0.7622216390009271, 0.8316648849977355, 0.7872619859954284, 0.8852828929993848, 0.7733211279955867, 0.7912791890048538, 0.7631714639974234, 0.7550573539956531, 0.7882481280030333, 0.7663888909992238, 0.7823519779994967, 0.7740913829984493, 0.7868092520002392, 0.7765325939981267, 0.7957644130001427, 0.7880342889984604, 0.8718976819982345, 0.7587722000025678, 0.7752494799970009, 0.7662015700007032, 0.7585871170012979, 0.7627724149970163, 0.759556798995618, 0.7623970130007365, 0.7834289120000903, 0.7577987969998503, 0.8385292279999703, 0.8996560080049676, 0.778936356997292, 0.8036880109975755, 0.7729127329985204, 0.7753382930022781, 0.7571922379975149, 0.826543703002244, 0.7649165889997676, 0.7980072619975545, 0.7931899059985881, 0.7751817539974581, 0.7672758829976374, 0.8607480319988099, 0.7554305129997374, 0.7926453039981425, 0.79179436800041, 0.7658096969935286];[0.842959191002592, 0.7430275949991483, 0.8526647160033463, 0.7672069750005903, 0.829165668994392, 0.7510404810018372, 0.7376727880036924, 0.8110469060011383, 0.7724835330045607, 0.7672220559979905, 0.7702280429984967, 0.8474734839946905, 0.8651264590007486, 0.8581379530005506, 0.7569578049988195, 0.8257896219984104, 0.7476531420034007, 0.7758477739989758, 0.7583098680042895, 0.7386661499986076, 0.7657882810017327, 0.7369149559963262, 0.8267241380053747, 0.7484341630042763, 0.7688947480019124, 0.7482833689973631, 0.7875361430051271, 0.7416149369964842, 0.7347057839979243, 0.7441871660012112, 0.7522623270015174, 0.7439082529999723, 0.8228130460011016, 0.7445941270016192, 0.7696939779998502, 0.7803057599958265, 0.827049290004652, 0.7401399210029922, 0.7615639300020121, 0.7624111170007382, 0.8294002170005115, 0.844165492002503, 0.8858609049966617, 0.7648564360024466, 0.7717774240009021, 0.7404634169979545, 0.7435419190005632, 0.7636181890047737, 0.8138755639993178, 0.7694963530011592]
layer4.0.conv2;0.0435736530016583;0.0537502140032302;1.962830668999232;1.9428060309946888;1.233548493195751;1.01030707012696;1.2209639323228112;[0.043573653001658386, 0.05148679899866693, 0.05661056199824088, 0.05715641300048446, 0.05704711699945619, 0.05689076600174303, 0.056954011000925675, 0.056974020997586194, 0.05690254399814876, 0.05689176300074905, 0.05699317600010545, 0.05953989400222781, 0.056762053001875756, 0.057177259997843066, 0.05713764000029187, 0.05714465600249241, 0.05717315999936545, 0.05707534600151121, 0.05683045899786521, 0.057240722999267746, 0.057390879999729805, 0.05725864700070815, 0.057082267998339375, 0.057304758000100264, 0.05720426200059592, 0.057038863000343554, 0.057262335998530034, 0.05754795000029844, 0.05724013399958494, 0.056946672000776744, 0.05705014700288302, 0.05673170800218941, 0.057104651001282036, 0.05722119199708686, 0.05692256899783388, 0.05751554200105602, 0.05720808499972918, 0.057029512001463445, 0.057170516996848164, 0.056817856999259675, 0.05709758200100623, 0.056926031997136306, 0.05692878400077461, 0.05720337199818459, 0.057104163999611046, 0.056745615002000704, 0.057129647000692785, 0.056774123000650434, 0.05710193200138747, 0.05707541000083438];[0.05517085699830204, 0.055642625000473345, 0.05668029200023739, 0.08041343100194354, 0.05441578799946001, 0.05448986199917272, 0.054733627002860885, 0.05437048700332525, 0.054107555999507895, 0.05383949200040661, 0.05466120500204852, 0.05417745899831061, 0.05411817599815549, 0.054262080000626156, 0.05429879400253412, 0.05421030299839913, 0.05421431300055701, 0.0546550559993193, 0.054437511000287486, 0.05380049599989434, 0.05439938000199618, 0.05410413699792116, 0.054149592000612756, 0.0541223300024285, 0.054076262000307906, 0.054142906999913976, 0.05443322900100611, 0.05375021400323021, 0.05451971199727268, 0.05430386900115991, 0.054453189000923885, 0.05416843499915558, 0.054473467000207165, 0.05443581999861635, 0.05395645600219723, 0.05406775099982042, 0.054190667000511894, 0.05419282300135819, 0.05427752299874555, 0.05425695700250799, 0.0542620319974958, 0.0543311450019246, 0.05438011600199388, 0.054186588000447955, 0.054645324002194684, 0.05450976499923854, 0.05599970800176379, 0.054640391001157695, 0.054063054001744604, 0.054282175999105675];[2.0330570609985443, 2.0473740699999325, 2.0383855649997713, 2.044754512000509, 2.0383306659969094, 2.0757522949970735, 2.0701874420010427, 2.0460912059970724, 2.0823055609944277, 2.058170942000288, 2.0569726119974803, 2.040970362995722, 2.0498378969969053, 2.0547274670061597, 2.044785676000174, 2.041007288997207, 2.039289894000831, 2.0411107189938775, 2.0384156040017842, 2.044639024996286, 2.057264368999313, 2.0011289740032225, 2.0427166580011544, 2.0371628899993084, 2.0361805410029774, 2.0747354850063857, 2.070536719998927, 2.0493361040025775, 2.0757228290021885, 2.1073156730017217, 2.0292781479984114, 2.085003605003294, 2.074404560000403, 2.0369865569991816, 2.0233184180033277, 1.9628306689992314, 2.030092157994659, 2.0765227080009936, 2.083864996999182, 2.0768571180014987, 2.0539843530023063, 2.0758272070015664, 2.08267050500217, 2.0510187880026933, 2.0377475319983205, 2.0365902739977173, 2.1001253449976502, 2.0904443750005157, 2.0444766969994816, 2.0401644250014215];[2.0420789100062393, 2.0206849629976205, 2.0664637419977225, 2.0554231649985013, 2.0388611130001664, 2.031072943998879, 2.037421099998028, 2.0255183180015592, 1.9428060309946886, 2.02633327500007, 2.02299567099908, 2.02890290900541, 2.0380645859986544, 2.0339456110014, 2.024560035999457, 2.02527798400115, 2.0308040119998623, 2.071199054000317, 2.0620593229978113, 2.0262240580013895, 2.061807549001969, 2.058631546999095, 2.0367141959977744, 2.177082454003539, 2.003393122995476, 2.0518007159953413, 2.0266651380043186, 2.0324519079986203, 2.034081599002093, 2.020379634002893, 2.0317928069998743, 2.0606831850018352, 2.026913642999716, 2.0248153890024696, 2.016968561001704, 2.022737210001651, 2.026453987000423, 2.0354625920008402, 2.019976467003289, 2.0274682369999937, 2.036395758997969, 2.0248053259965673, 2.031766948002769, 2.0574037419974047, 2.0594566489999124, 2.066339846001938, 2.05436575800195, 2.061155689996667, 2.030341554000188, 2.027253258998826]
layer4.0.downsample.0;0.0054110100027173;0.0087381810008082;0.1281708839960629;0.122371576999285;1.6148890865882697;1.0473909639720649;1.5418207165584643;[0.005575455001235241, 0.005560961999435676, 0.005690876998414751, 0.005533120001928182, 0.005788188998849364, 0.005622141998173902, 0.005692749000445474, 0.005599482999969041, 0.00579116899825749, 0.005549376000999473, 0.005735688999266131, 0.0056085750002239365, 0.005784029002825264, 0.005666757999279071, 0.005771839998487849, 0.005656566001562169, 0.005729953001718968, 0.005667582001478877, 0.0056753790013317484, 0.005614453999442048, 0.005779015002190135, 0.005728533997171326, 0.005803921998449368, 0.005613820001599379, 0.005694814997696085, 0.0056223809988296125, 0.005853619000845356, 0.005578210999374278, 0.005731933000788558, 0.005632743999740342, 0.005797791000077268, 0.005642825999530032, 0.005700268000509823, 0.005567293999774847, 0.0057516790002409834, 0.005640179999318207, 0.00580373699995107, 0.005411010002717376, 0.005716621999454219, 0.005450188000395428, 0.005728899999667192, 0.005660507998982212, 0.0057297179992019664, 0.0056529979992774315, 0.005838559998665005, 0.00556794899966917, 0.005697553999198135, 0.0056112450001819525, 0.005698234999726992, 0.005581116001849296];[0.008959567996498663, 0.009564511998178205, 0.00906439699974726, 0.008765581998886773, 0.009781569002370816, 0.0091000870015705, 0.009847027002251707, 0.008768269999563927, 0.008830864000628935, 0.009236978999979328, 0.009591271002136637, 0.009104695996938972, 0.009665828001743648, 0.008769599000515882, 0.009383971999341156, 0.009205516998918029, 0.008773080000537448, 0.008805322999251075, 0.009805683002923615, 0.009138008001173148, 0.009066003000043565, 0.00924442299947259, 0.00955040600092616, 0.009212618999299593, 0.009076664999156492, 0.009298472999944352, 0.009088437000173144, 0.009668876002251636, 0.00903462899805163, 0.009800621002796106, 0.008856068001477979, 0.008738181000808254, 0.009898044001602102, 0.009307134001574013, 0.009644351001043105, 0.008956287998444168, 0.009236128000338795, 0.008833706000586972, 0.009774278001714265, 0.00880648000020301, 0.009866829997918103, 0.008855689000483835, 0.009856955999566708, 0.009148207001999253, 0.009075601999938954, 0.009396004999871366, 0.009128754998528166, 0.009461436999117723, 0.008970743001555093, 0.008804414999758592];[0.13245572300002095, 0.13158493700029794, 0.13214020900340984, 0.12923326599775464, 0.1329988190009317, 0.1281708839960629, 0.13163667999469908, 0.13147199900413398, 0.13173168899811571, 0.12876870499894721, 0.13262905200463138, 0.12947527900178102, 0.13278046799678123, 0.12989346299946192, 0.12970740900709643, 0.12913125100021716, 0.13287831299749087, 0.12939326799823903, 0.12924713200118276, 0.13253452200297033, 0.12923112400312675, 0.12866291400132468, 0.13019074800467934, 0.1325693209983001, 0.13149896300092223, 0.1316731049992086, 0.1317300449954928, 0.12931706399831455, 0.13040566999916336, 0.12927078799475566, 0.12899230599941802, 0.13068266000118456, 0.12935664800170343, 0.1300374339953123, 0.13179195200063987, 0.12930761800089385, 0.1292180809978163, 0.1324845919989457, 0.13347980300022755, 0.13165485100034857, 0.13270822199774557, 0.12990380400515278, 0.12949195100009092, 0.12923598799898173, 0.1321356989974447, 0.13195732399617555, 0.13191960800031666, 0.12966729500476504, 0.13209637100226246, 0.13058992399965064];[0.1252793850035232, 0.12242306400003145, 0.1252553629965405, 0.12542442599442438, 0.1251646639975661, 0.12475861300117685, 0.12496736500179395, 0.12239715200121282, 0.12237992000518716, 0.12273790299877874, 0.12302043100135052, 0.12247356400257559, 0.12365611800123588, 0.12319264300094801, 0.12249098100073752, 0.12246431700259564, 0.12242082999728154, 0.1224001730006421, 0.12237157699928503, 0.12489084600383649, 0.12248402399563929, 0.12314884899387835, 0.12478539000221645, 0.12252347100366023, 0.12276813099742867, 0.12253082500319579, 0.12357722700107843, 0.12523449099899153, 0.12493696000456112, 0.1255884780039196, 0.12530861800405546, 0.12503644300159067, 0.12554143500165083, 0.12463393200232531, 0.12249092100319103, 0.12556301699805772, 0.12588143100219895, 0.125677040003211, 0.12249439399965922, 0.12388499900043826, 0.12600578200363088, 0.12577613800385734, 0.1253120180008409, 0.12303353100287495, 0.12254790999941179, 0.12291798499791184, 0.12245193899798323, 0.12242155799685861, 0.12377628499598359, 0.12242502000299282]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.192e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   7           GEMM      nvjdi,gfi->nvjdgf                     jcvf,nvjdgf->cdng
   7           TDOT      nvjdgf,jcvf->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jdxi,nvx,gfi,jcvf->cdng
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nvx,jdxi->nvjdi                  gfi,jcvf,nvjdi->cdng
   6           TDOT        jcvf,gfi->jcvgi                     nvjdi,jcvgi->cdng
   7           TDOT      jcvgi,nvjdi->cdng                            cdng->cdng

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  jdxi,jcxi->cd
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          jcxi,jdxi->cd                                cd->cd

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.08007969899335876;0.4828056909973384;9.60019553299935;9.615443878006772;6.02906475756582;0.998414181893121;6.038640943715304;[0.11473202899651369, 0.08051948799402453, 0.08088880099967355, 0.08108612000069115, 0.08046007699886104, 0.08069415800127899, 0.08055391800007783, 0.0804727940048906, 0.0802693419973366, 0.08044993500516284, 0.08043013799760956, 0.0803695249996963, 0.08034522700472735, 0.08033047100616386, 0.10193347199674463, 0.08026815100311069, 0.08069963999878382, 0.08019099900411675, 0.08016922900424106, 0.08011405900469981, 0.08076483599870699, 0.08086971000011545, 0.08021623099921271, 0.08110665799904382, 0.08028993799962336, 0.0802907499964931, 0.08015654599876143, 0.08015952700225171, 0.08031357699655928, 0.0803909059977741, 0.08013288600341184, 0.08024080299946945, 0.08016483199753566, 0.08094625600642757, 0.08077158000378404, 0.0802751739975065, 0.08028210200427566, 0.080234504006512, 0.08008147300279234, 0.08007969899335876, 0.08019710900407517, 0.08025938200444216, 0.08014603799529141, 0.08026256399898557, 0.08050195700343465, 0.0804672579979524, 0.08037904799857643, 0.08088476400007494, 0.0803230999954394, 0.08039388599718222];[0.4864561690046685, 0.4853695880010491, 0.4831336569986888, 0.4841675749994465, 0.4850561149942223, 0.48774860899720807, 0.4869584059997578, 0.48518237700045574, 0.4847139129997231, 0.486836932002916, 0.48538612500124145, 0.4865575599978911, 0.4846215259967721, 0.48527034599828767, 0.48375546599709196, 0.4844176870028605, 0.4831254300006549, 0.4882249260044773, 0.4841970540001057, 0.4854538350045914, 0.48463457300385926, 0.4860609709940036, 0.483135685994057, 0.4843676520031295, 0.48536043600324774, 0.4842795770018711, 0.48662013500143075, 0.48552250499778893, 0.48609071200189646, 0.48511982999480097, 0.4828056909973384, 0.4844445819981047, 0.48463621999690076, 0.4828541189999669, 0.48673824399884325, 0.48522106200107373, 0.48590487799810944, 0.4850789240008453, 0.485733205001452, 0.4853022259994759, 0.4838758859987138, 0.48487390199443325, 0.48371445199882146, 0.48487720200500917, 0.48563113099953625, 0.48485124400031054, 0.4851740529993549, 0.48482214199611917, 0.4848218579936656, 0.4861107809992973];[9.626282150995394, 9.60019553299935, 9.641377179999836, 9.753836634001345, 9.692671618999157, 9.80631815999368, 9.66390531500656, 9.68144036600279, 9.615915737005707, 9.63798337499611, 9.623755977991095, 9.76061513399327, 9.63015143499797, 9.710989580002206, 9.670318853997742, 9.78866743099934, 9.76779182600876, 9.660609303995443, 9.676194429994212, 9.656825292004214, 9.775290544996096, 9.697152538006776, 9.719109587007551, 9.683827036998991, 9.676436249006656, 9.787806189997355, 9.775185218997649, 9.652952095006185, 9.628763410000829, 9.676193834005971, 9.62219672100764, 9.630545478998101, 9.614588563992584, 9.687510171002941, 9.6562620850018, 9.763760990004812, 9.676738584996201, 9.75395994099381, 9.736949235004431, 9.755078439993667, 9.655674819994601, 9.651425424999616, 9.741702340987104, 9.81104015699384, 9.807124938997731, 9.68891163400258, 9.75846558099147, 9.68147319000127, 9.751035371999023, 9.766005652003514];[9.782106637998368, 9.816496141000243, 9.706532104006328, 9.620705335997627, 9.677086867006437, 9.697429486004694, 9.746864437998738, 9.751522836006188, 9.734010304004187, 9.675112187993363, 9.742268238005636, 9.758508753999195, 9.65872383799433, 9.7707585820026, 9.695858104991203, 9.667836994005484, 9.823440980995656, 9.662650255995686, 9.749554570000328, 9.615443878006772, 9.639439702994423, 9.767989860003581, 9.750665751002089, 9.637121929998102, 9.741419035992294, 9.784853861994634, 9.821709662996, 9.635587260003376, 9.758389702001296, 9.775697958997625, 9.667875723993347, 9.623213086008036, 9.75588878599956, 9.763149708000128, 9.800942285997735, 9.737687037995784, 9.672313445997133, 9.629478742986976, 9.7277273159998, 9.756756233000488, 9.7550344400006, 9.787326416000724, 9.648139850993175, 9.757081143005053, 9.794060314001399, 9.623513908998575, 9.752876129998185, 9.666413729995838, 9.78604451299907, 9.779871000006096]
layer1.0.conv1;0.04881338199629681;0.1618256889996701;3.3266897729990887;3.3125972769994405;3.3151910886229286;1.0042542134830266;3.30114730325596;[0.04881338199629681, 0.04912306900223484, 0.04908491599780973, 0.049182907001522835, 0.0492557720062905, 0.04916172299999744, 0.04938072499498958, 0.04918863900093129, 0.0507519590028096, 0.049181857000803575, 0.049636395000561606, 0.04959917700034566, 0.050007328994979616, 0.04935699500492774, 0.050178037003206555, 0.049563098000362515, 0.049504615999467205, 0.04946879899944179, 0.049277425998297986, 0.049713503001839854, 0.04950953299703542, 0.049487633004901, 0.049879228994541336, 0.04967813999974169, 0.04992601100093452, 0.04975972099782666, 0.05252138899959391, 0.059240893002424855, 0.06147809400135884, 0.06172370100102853, 0.061906686998554505, 0.06182387900480535, 0.061985909000213724, 0.06267234200640814, 0.061989335001271684, 0.061611457997059915, 0.06193345200153999, 0.061713219998637214, 0.06200677400192944, 0.06159747499623336, 0.06197032899945043, 0.061347714996372815, 0.062036260998866055, 0.06139407499722438, 0.06154594499821542, 0.06126932500046678, 0.06161153799621388, 0.06105188700166764, 0.06252968699845951, 0.061991545000637416];[0.17329081700154347, 0.1657246819959255, 0.16802237999945646, 0.16571931100043003, 0.16844211999705294, 0.16530823500215774, 0.16805458900489612, 0.16540988899942022, 0.16894900500483345, 0.16501657100161538, 0.1682918030055589, 0.16564633099915227, 0.16778231500211405, 0.1653719980022288, 0.1680153670022264, 0.16573275300470414, 0.16849265500059118, 0.1659141250056564, 0.16767066999454983, 0.16539444500085665, 0.16789002900623018, 0.1654803860001266, 0.16799142099625897, 0.1651371459956863, 0.16870327300421195, 0.16537765999964904, 0.1682550440018531, 0.16513727399433265, 0.1673852359963348, 0.16511377599817934, 0.16744832399854204, 0.16559209000115516, 0.1686376739962725, 0.1618256889996701, 0.16757414699532092, 0.16507435000676196, 0.16882083300151862, 0.16527783699712018, 0.16822453499480616, 0.16546646400092868, 0.1677912759987521, 0.16638947300089058, 0.1682184809978935, 0.16507218500191811, 0.16860798899870133, 0.16528829900198616, 0.16693937400123104, 0.16501259399956325, 0.16715111200028332, 0.16523241499817232];[3.3925585160031915, 3.3956488619951415, 3.4333854359938414, 3.362659603008069, 3.3888123680007993, 3.356833181998809, 3.390975250993506, 3.3293493340024725, 3.4088624419964617, 3.3331539850041736, 3.3943638850032585, 3.3872600559989223, 3.350369531006436, 3.344940533002955, 3.4253400989910006, 3.36540437900112, 3.353768611996202, 3.3958538670049165, 3.41923040299298, 3.356322945008287, 3.3573557529962272, 3.3439826009998797, 3.382934954999655, 3.3606713979970664, 3.3698038430011366, 3.4326104350038804, 3.3675158630067017, 3.3814273110037902, 3.372340971007361, 3.369058747004601, 3.3337565349938814, 3.3947676719981246, 3.3994114299930516, 3.410779943995294, 3.3266897729990887, 3.435469870993984, 3.3714953399976366, 3.400138960001641, 3.419459820994234, 3.3558997189975344, 3.4054080999994767, 3.3686369710048893, 3.370618710992858, 3.3817772759939544, 3.35314739500609, 3.3566722909963573, 3.3694497530013905, 3.4136507069924846, 3.37463679999928, 3.351455559997703];[3.3593242069910048, 3.361996914994961, 3.397569543994905, 3.3156428199945367, 3.3207087219998357, 3.3866594129940495, 3.4004587339950376, 3.353872377992957, 3.3264410569972824, 3.4027829709957587, 3.360923414998979, 3.338190852999105, 3.4210135829998762, 3.419254145002924, 3.353467167005874, 3.375408284002333, 3.3756331899930956, 3.373029027003213, 3.4046505889928085, 3.364255422995484, 3.4370913620005012, 3.4219935549990623, 3.3477911619993392, 3.3833574580057757, 3.3965385090050404, 3.390875949000474, 3.345424166007433, 3.402525388999493, 3.400502103002509, 3.352649095002562, 3.4042621450062143, 3.3780313489987748, 3.4342453200079035, 3.3639882690040395, 3.3125972769994405, 3.3580122780113015, 3.4079692350060213, 3.4441200229994138, 3.376016159003484, 3.4306990030017914, 3.4306489860027796, 3.392097599004046, 3.420588722998218, 3.359541514990269, 3.3834895429972676, 3.349918219995743, 3.3994473090060637, 3.435690946993418, 3.3862216510024155, 3.4227872129995376]
layer2.0.conv1;0.03069737500482006;0.09621233499638038;3.5193471839957056;3.399303130005137;3.1342202706672233;1.0353143127869233;3.027312799559715;[0.031459630001336336, 0.031339492998085916, 0.03069737500482006, 0.03145370100537548, 0.03105140499974368, 0.0316219319938682, 0.03098649700405076, 0.03138300999853527, 0.032563541004492436, 0.03566618699551327, 0.03602193400001852, 0.037300192001566757, 0.036775060994841624, 0.03770995300146751, 0.03716854899539612, 0.03768464000313543, 0.037122936999367084, 0.0376716149985441, 0.037089671997819096, 0.03767710200190777, 0.03711168500012718, 0.03765463500167243, 0.037133805999474134, 0.03761647200008156, 0.03703432600013912, 0.03764789499837207, 0.0371322360006161, 0.037612240004818887, 0.03691023500141455, 0.03796301200054586, 0.03682313900208101, 0.037696284998673946, 0.03684434400202008, 0.037561387005553115, 0.03668598100193776, 0.03762099499726901, 0.03664515999844298, 0.03773275500134332, 0.03666011799941771, 0.037644711999746505, 0.03663915600191103, 0.03776746800576802, 0.036750030994880944, 0.03744102900236612, 0.03657955200469587, 0.03740597399882972, 0.036991241002397146, 0.037364736999734305, 0.03699456899630604, 0.03733032300078776];[0.09729416199843399, 0.09843233299761778, 0.09867037199728657, 0.09667439100303454, 0.09865815500234021, 0.10175200700177811, 0.09894703100144397, 0.09651868200307945, 0.10034580600040499, 0.09714235299907159, 0.0981673040005262, 0.09621233499638038, 0.09915051999996649, 0.09673425799701363, 0.09754708000400569, 0.09640874899923801, 0.09881319599662675, 0.09649098799854983, 0.09895536200201605, 0.09659317700425163, 0.09847760299453512, 0.09696601400355576, 0.09825494800315937, 0.09710886699758703, 0.09894303500186652, 0.09629229099664371, 0.0988803040017956, 0.09645728900068207, 0.09922042799735209, 0.09635046200128272, 0.09824619799474021, 0.0973864039988257, 0.09854083399841329, 0.09622897900408134, 0.09913332699943567, 0.09674048599845264, 0.09840093600359978, 0.0963722329979646, 0.09867271599796368, 0.09682957800396252, 0.09842481099622091, 0.10106287199596409, 0.09830459300428629, 0.09670239200204378, 0.09889934399689082, 0.09637153299991041, 0.09839987700252095, 0.09639740099373739, 0.09815099599654786, 0.09665640399907716];[3.5563969380091294, 3.557310571006383, 3.5193471839957056, 3.6225482409936376, 3.577493153999967, 3.5570330979971914, 3.5527898159998585, 3.5499864849989535, 3.553583102999255, 3.6137988319969736, 3.5623501319932984, 3.558784946995729, 3.5523167040082626, 3.5516858889895957, 3.560994874998869, 3.556010979002167, 3.5576207190024434, 3.549272240001301, 3.5497289139966597, 3.5539589159961906, 3.5523767530030455, 3.5500672749985824, 3.549005353997927, 3.6104269360075705, 3.553655083014746, 3.5576796799941803, 3.555284304995439, 3.5554228220062214, 3.5520082590010134, 3.559746927996457, 3.5521921279942035, 3.556186763002188, 3.5602017620039987, 3.553695048991358, 3.6172321249978268, 3.551484187002643, 3.5538154160021804, 3.6171491510031046, 3.561820941991755, 3.558618433002266, 3.5601300050038844, 3.565188771994144, 3.5625552849960513, 3.554613246997178, 3.553393050991872, 3.6146494720087503, 3.5582126439985586, 3.5606802539987257, 3.558756713006005, 3.559861722009373];[3.5553483650001, 3.556603786004416, 3.5506942410065676, 3.582942128989089, 3.554845190999913, 3.555455952999182, 3.565937125997152, 3.5531065939940163, 3.6239098660080344, 3.559867445997952, 3.619001251005102, 3.5610286520022782, 3.6236980260000564, 3.555429521999031, 3.5806315550071304, 3.623563742992701, 3.6075825180014363, 3.5786292729972047, 3.5773011979981675, 3.583901120000519, 3.502367207001953, 3.559121222999238, 3.558777292011655, 3.5586614389976603, 3.555920241997228, 3.55587250499957, 3.553971647997969, 3.5765452540072147, 3.6547648459963966, 3.5510926229981123, 3.6260772429959616, 3.61619101499673, 3.581580572994426, 3.5593888129951665, 3.6204250259979744, 3.6650043120025657, 3.556947085999127, 3.5734968520046095, 3.5494157269931748, 3.5593651170056546, 3.55147487600334, 3.550694917990768, 3.399303130005137, 3.5493614919978427, 3.5733426110018627, 3.559062881002319, 3.56244350799534, 3.622367698000744, 3.563720382997417, 3.617311778005387]
layer2.0.conv2;0.03899275000003399;0.08690782100165961;3.276734878003481;3.345054383011302;2.2288199986301005;0.9795759658333811;2.2752906118250014;[0.039055208006175235, 0.039905776000523474, 0.039578231997438706, 0.03989212300075451, 0.03951725299702957, 0.04000542299763765, 0.03899275000003399, 0.03994787199917482, 0.039436021994333714, 0.039752579999912996, 0.03968756899848813, 0.03974062999623129, 0.03964389600150753, 0.03970204100187402, 0.0390728259953903, 0.04024383900105022, 0.04047726499993587, 0.03990668600454228, 0.03981555799691705, 0.03974854500120273, 0.040130192996002734, 0.03980630599835422, 0.039711903998977505, 0.03917976699449355, 0.039508340996690094, 0.04028606000065338, 0.04026141700160224, 0.04043197599821724, 0.0402496329988935, 0.03996796799765434, 0.03948864199628588, 0.04010001199640101, 0.03970511200168403, 0.040001034998567775, 0.040375939999648836, 0.04006796600151574, 0.04120341399539029, 0.04029507799714338, 0.039571473993419204, 0.04057730399654247, 0.03965616400091676, 0.04055992299981881, 0.04042565500276396, 0.040199668997956906, 0.0400842110029771, 0.04027736600255594, 0.040160412005207036, 0.04017442800250137, 0.04207986200344749, 0.04025065599853406];[0.08776043500256492, 0.08839659700606717, 0.08722338600637158, 0.08838570700027049, 0.08834164599829819, 0.0879146649967879, 0.08759791599732125, 0.08800010900449706, 0.08690782100165961, 0.08768475000397302, 0.08695608899870422, 0.08960335300071165, 0.08850026200525463, 0.08845603000372648, 0.09886651200213237, 0.08805010800278978, 0.08719785600260366, 0.08859468300215667, 0.08739855599560542, 0.0882237349942443, 0.08808655499888118, 0.0884059329982847, 0.0880860830002348, 0.08826744600082748, 0.08793775199592346, 0.08936611699755304, 0.08731162900221534, 0.13884577000135323, 0.13885097099409904, 0.10138176200416638, 0.08729287699679844, 0.08832564199838089, 0.0876160260013421, 0.08913358699646778, 0.087127535000036, 0.08799888299836311, 0.08851316200161818, 0.0876891230000183, 0.0881300140026724, 0.08890364900435088, 0.08745085300324718, 0.08836296800291166, 0.0875586949987337, 0.08811517999856733, 0.08863758099323604, 0.08821645300486125, 0.08812440100155072, 0.08820599599857815, 0.08790324199799215, 0.08873838200088358];[3.370365071001288, 3.4330761269957293, 3.4491660069979844, 3.3868871189988567, 3.3717293449954013, 3.4957290460079093, 3.493562052004563, 3.3773534930005553, 3.4382557300050394, 3.374341368995374, 3.371187420008937, 3.3702687280019745, 3.3721856730044237, 3.3959610350066214, 3.4481773910083575, 3.398287944000913, 3.4509982529925765, 3.377420279000944, 3.395355347005534, 3.392888968002808, 3.4389745100052096, 3.4098157990010804, 3.4105285210025613, 3.276734878003481, 3.396905585002969, 3.3980705440044403, 3.4507947449965286, 3.4949924319953425, 3.383907072005968, 3.3839692719993764, 3.4000056579970988, 3.3665864010035875, 3.5361740050066146, 3.41434436498821, 3.339207944998634, 3.400343535999127, 3.5376619760063477, 3.520780141996511, 3.4555447950042435, 3.446871503998409, 3.4360728210012894, 3.3980519409960834, 3.388461565999023, 3.379832816994167, 3.385535194007389, 3.3839330569971935, 3.5009889509965433, 3.3876398380016326, 3.39843269999983, 3.374456256002304];[3.389290946004621, 3.399390268998104, 3.345054383011302, 3.384265877000871, 3.400096478006162, 3.3759295499985456, 3.372077697007626, 3.3971315800008597, 3.442739657999482, 3.483571615004621, 3.478771109992522, 3.3948827129934216, 3.4665497039895854, 3.3972276790082105, 3.3747298389935168, 3.366942997003207, 3.3728700180072337, 3.441530646996398, 3.3744535830046516, 3.3980535069931648, 3.487963852006942, 3.3906403569999384, 3.491436574004183, 3.4998036620017956, 3.3921880799971404, 3.428522991009231, 3.412354187006713, 3.373594866003259, 3.3976516050024657, 3.5446750089977286, 3.3955665579997003, 3.385486168008356, 3.5060008040090906, 3.414591984001163, 3.483602856998914, 3.397557460004464, 3.380440399996587, 3.4056263439924805, 3.46098121500836, 3.528458378998039, 3.4224236230074894, 3.397560860008525, 3.390280952997273, 3.384271240000089, 3.4041604199956055, 3.5069692710021627, 3.34967544599931, 3.4472936789970845, 3.491781821998302, 3.3665967409979203]
layer2.0.downsample.0;0.013629676999698859;0.009522387001197785;0.04506781799864257;0.055127182000433095;0.6986509659332483;0.8175244292060585;0.8545933809118651;[0.014363881004101131, 0.01495827799953986, 0.014582622003217693, 0.015164541997364722, 0.01435663199663395, 0.01524572399648605, 0.014519666001433507, 0.01510669900017092, 0.014542757999151945, 0.015098177995241713, 0.014516784001898486, 0.015281140003935434, 0.014386660004674923, 0.015269201001501642, 0.014595683998777531, 0.014934389997506514, 0.014582265997887589, 0.01506020699889632, 0.01454789399576839, 0.01494048099993961, 0.01432979299715953, 0.015068731998326257, 0.014572337000572588, 0.014979413004766684, 0.014561410003807396, 0.015053344002808444, 0.014533280998875853, 0.01491970200004289, 0.014570979998097755, 0.014951564000512008, 0.014551754000422079, 0.014949127995350864, 0.01465125499817077, 0.01502446999802487, 0.01471474199934164, 0.01509745699877385, 0.014348744000017177, 0.014887418001308106, 0.014625106996390969, 0.01517017599690007, 0.014764999003091361, 0.015147336998779792, 0.013629676999698859, 0.015336971999204252, 0.014668454001366626, 0.015147425001487136, 0.014846933998342138, 0.015188076999038458, 0.014723937994858716, 0.015215751998766791];[0.009665778998169117, 0.010491701003047638, 0.00970066299487371, 0.010447026004840154, 0.009879851997538935, 0.010393862998171244, 0.00966367700311821, 0.010495864997210447, 0.00973839499783935, 0.010682576001272537, 0.009653733002778608, 0.010476823998033069, 0.009618754003895447, 0.010553922998951748, 0.00957537000067532, 0.010462470003403723, 0.009590469999238849, 0.010609380995447282, 0.009804015993722714, 0.010363770998083055, 0.009700419999717269, 0.010483900994586293, 0.009782861001440324, 0.010686690002330579, 0.009643499994126614, 0.010522511001909152, 0.009870316003798507, 0.010539378003159072, 0.009522387001197785, 0.010489175998372957, 0.009750566998263821, 0.010433048002596479, 0.009574206000252161, 0.010419681995699648, 0.009688678997918032, 0.01055869600531878, 0.010031623998656869, 0.010570972997811623, 0.009606693995010573, 0.01051829700008966, 0.00963583700649906, 0.010511394997593015, 0.009783937995962333, 0.010480213000846561, 0.009696474000520539, 0.010490004002349451, 0.009697462999611162, 0.0104915539996, 0.009767863004526589, 0.010506589002034161];[0.04592178899474675, 0.046087086004263256, 0.046421997001743875, 0.04583333600021433, 0.0452464090049034, 0.04816373100038618, 0.04621466199751012, 0.0469842009988497, 0.05092715699720429, 0.046169656998245046, 0.04716213599749608, 0.04649781899934169, 0.04506781799864257, 0.04789495499426266, 0.04654418599966448, 0.04558525700122118, 0.04884901899640681, 0.04623045099287992, 0.04638471100042807, 0.04617894299735781, 0.04618628300522687, 0.05042534400126897, 0.05037222700048005, 0.05689737200009404, 0.057687896995048504, 0.056359926995355636, 0.05625207599950954, 0.05832408199785277, 0.056390806996205356, 0.056151969998609275, 0.057046702997467946, 0.05659241499961354, 0.06173231099819532, 0.05671216000337154, 0.05589206100557931, 0.05596337700262666, 0.06062364899844397, 0.05583731400110992, 0.05817277300229762, 0.05588055000407621, 0.05581403300311649, 0.05644846200448228, 0.05683728800067911, 0.05542012099613203, 0.05618879399844445, 0.06139694900048198, 0.05597574000421446, 0.05709955700149294, 0.06131421000463888, 0.05595511600404279];[0.055921621999004856, 0.06169462500110967, 0.055592010998225305, 0.05670721900241915, 0.057301013002870604, 0.056476571000530384, 0.05622206500265747, 0.05610708500171313, 0.056086862001393456, 0.055514929998025764, 0.055607154994504526, 0.05641043500509113, 0.05855525100196246, 0.05606519799766829, 0.05675001600320684, 0.05681864099460654, 0.0553265630005626, 0.06100473599508405, 0.05581644499761751, 0.05644060199847445, 0.056857192001189105, 0.05650554499879945, 0.056331768995733, 0.0571606259982218, 0.058459086998482235, 0.060952104002353735, 0.058869237000180874, 0.0558350259962026, 0.05875864300469402, 0.055575442005647346, 0.05585309999878518, 0.055761249001079705, 0.0556222310042358, 0.05642718500166666, 0.05641276799724437, 0.05724189300235594, 0.05637179200130049, 0.05583422299969243, 0.0569274139998015, 0.0557377780060051, 0.058851706999121234, 0.0566627449952648, 0.055127182000433095, 0.05616910800017649, 0.05913887000497198, 0.059342560001823585, 0.05665227099962067, 0.05894547099887859, 0.058937749003234785, 0.05711670099844923]
layer3.0.conv1;0.024415476000285707;0.05613177600025665;2.8438355609978316;3.642158519993245;2.299024438417658;0.7808104851523887;2.94440774315289;[0.024415476000285707, 0.02682762499898672, 0.028573730000061914, 0.0300142109990702, 0.03105482999671949, 0.03126401500048814, 0.031110591000469867, 0.0312854520016117, 0.03110695700161159, 0.030723299001692794, 0.030650057997263502, 0.03048560600291239, 0.031099859996174928, 0.030684646997542586, 0.03052786400076002, 0.030599850993894506, 0.031142620005994104, 0.030698023998411372, 0.031210631001158617, 0.031377166997117456, 0.0304954910025117, 0.031946066999807954, 0.030417504996876232, 0.030722340998181608, 0.030572637006116565, 0.030607775996031705, 0.030954030000430066, 0.030806681999820285, 0.030623248996562324, 0.03102753199345898, 0.03090516399970511, 0.031006001998321153, 0.030950141001085285, 0.030517270999553148, 0.03043133699975442, 0.030502795001666527, 0.030390329004148953, 0.03118355899641756, 0.030966133999754675, 0.030383819997950923, 0.03038929999456741, 0.031058811997354496, 0.03096484299749136, 0.031061886002134997, 0.03095765400212258, 0.031119430997932795, 0.03037008699902799, 0.03054455000528833, 0.030997237998235505, 0.030574921998777427];[0.05862655700184405, 0.058330829997430556, 0.05761803100176621, 0.057634718003100716, 0.05728590999933658, 0.05750657800672343, 0.05734439300431404, 0.05733536399930017, 0.05757974500011187, 0.05782811600511195, 0.056999902000825386, 0.057580834996770136, 0.05736762900050962, 0.057220617003622465, 0.05773306600167416, 0.05748140599462204, 0.05701468600454973, 0.05792381100036437, 0.05724866299715359, 0.05734133299847599, 0.05739575500047067, 0.05732415399688762, 0.05728025500138756, 0.05713703999936115, 0.05739067800459452, 0.057300574000691995, 0.05665387999761151, 0.05691812099394156, 0.057223292998969555, 0.05613177600025665, 0.057089001005806495, 0.05753240299964091, 0.056864702004531864, 0.05756336599733913, 0.0573938410016126, 0.05696062200149754, 0.05727569299779134, 0.05724611799814738, 0.05693632600014098, 0.05769448899809504, 0.05749599699629471, 0.05722785499528982, 0.05782059099874459, 0.05756761100201402, 0.05715098499786109, 0.05768613899999764, 0.05746147500030929, 0.05696947200340219, 0.05770105499686906, 0.05752420099452138];[3.6789043880053214, 3.677889431004587, 3.6169000929949107, 3.6801829620089848, 3.6500477729932754, 3.6527891879959498, 3.7872335439897142, 3.681648039011634, 3.719166786002461, 3.7267137819944764, 3.7277337010018528, 3.7031529180094367, 3.704585052000766, 3.6894126740080537, 3.7305388360036886, 3.688691239003674, 3.7082310870100628, 3.633098088001134, 3.7365968609956326, 3.6234457650061813, 3.686371493997285, 3.693495441999403, 2.8438355609978316, 3.7143787659952068, 3.7691645629965933, 3.8151089909952134, 3.6843911560063134, 3.6684018099986133, 3.6950681329981307, 3.721083862001251, 3.7456951059939456, 3.6759213600089424, 3.8143906590048573, 3.738468768002349, 3.7382376410023426, 3.694939715991495, 3.672637006995501, 3.6427159899976687, 3.7321563869918464, 3.7271094969983096, 3.7211397499922896, 3.69754822399409, 3.7769380579920835, 3.728555822999624, 3.702543659004732, 3.7203069320094073, 3.7133729299966944, 3.722177310002735, 3.7136620380042586, 3.8220642150045023];[3.708061802004522, 3.7736192979937186, 3.6652965469984338, 3.652147936001711, 3.688780990007217, 3.8063672499993118, 3.7312492839992046, 3.7112472629960394, 3.7679908649952267, 3.689086746009707, 3.776534589997027, 3.7603678359955666, 3.673142811996513, 3.6833845939981984, 3.6824952280003345, 3.757255051001266, 3.6653161620051833, 3.6675871839979663, 3.6978286239973386, 3.6588543219986605, 3.778229020004801, 3.6842065310047474, 3.7068751160040847, 3.6957771520028473, 3.6936969539965503, 3.6962596800003666, 3.705843266994634, 3.7190730049987906, 3.8071079130095313, 3.7904373959972872, 3.7455721739897854, 3.7278059920063242, 3.72698319999472, 3.800959837004484, 3.7224887979973573, 3.734072205996199, 3.798990005008818, 3.6946639159941697, 3.758313974001794, 3.7865131450016634, 3.679659180001181, 3.702180028994917, 3.642158519993245, 3.6978524419973837, 3.7803067220011144, 3.6923906420051935, 3.660989518997667, 3.707023788992956, 3.6921343179928954, 3.7467805150008644]
layer3.0.conv2;0.03489541800081497;0.053053691000968684;3.9097299320055754;3.9092154410027433;1.5203626733953906;1.0001316097847757;1.5201626051221064;[0.03489541800081497, 0.03566791000048397, 0.0354852629970992, 0.0354979799958528, 0.03537873700406635, 0.03562110399798257, 0.03525929700117558, 0.03546621800342109, 0.03567652100173291, 0.035794695002550725, 0.035759010002948344, 0.03549958700023126, 0.03507851200265577, 0.03547972399974242, 0.0359115280007245, 0.03582102400105214, 0.03555784100171877, 0.035805505998723675, 0.03580093699565623, 0.03571811000438174, 0.035370803001569584, 0.03525937200174667, 0.03561142800026573, 0.035725793000892736, 0.03574870800366625, 0.03567458799807355, 0.03581929599749856, 0.03539684200222837, 0.03591478100133827, 0.03604590099712368, 0.03574127200408839, 0.03587375099596102, 0.03518463400541805, 0.03597923699999228, 0.035840385004121345, 0.03607439599727513, 0.0353381070017349, 0.036064169005840085, 0.035562327997467946, 0.03584328099532286, 0.03591757099638926, 0.03589761900366284, 0.0360157649993198, 0.03597068000090076, 0.036010743999213446, 0.035438196995528415, 0.03609548399981577, 0.03541721600049641, 0.03548407600464998, 0.03555899399361806];[0.053310042996599805, 0.0563737820048118, 0.05579477100400254, 0.05574435699963942, 0.05646911399526289, 0.05345037900406169, 0.0563323259993922, 0.053053691000968684, 0.05682818000059342, 0.056682851994992234, 0.05586616700020386, 0.056640392998815514, 0.05340852700464893, 0.05653935000009369, 0.05332603299757466, 0.05672238099941751, 0.05379102000006242, 0.05670656000438612, 0.055930362999788485, 0.05654627699550474, 0.05364524399919901, 0.06253198599733878, 0.05333600599988131, 0.05736638699454488, 0.05355590200633742, 0.05603010799677577, 0.05743321300542448, 0.05587036199722206, 0.056464437999238726, 0.05640625699743396, 0.06339612299780129, 0.05337036799755879, 0.05664204499771586, 0.0533735240023816, 0.05713229699904332, 0.05400102499697823, 0.056582671000796836, 0.0569785719999345, 0.05671958200400695, 0.05366103199776262, 0.057460712996544316, 0.05361332799657248, 0.05725961999996798, 0.054077931003121193, 0.0567064510032651, 0.053762074996484444, 0.057310101998155005, 0.05610640200029593, 0.0559351379997679, 0.05706620899582049];[3.9657757619934273, 4.043116905006173, 4.107202352985041, 4.080002377006167, 4.016877954993106, 3.997284405006212, 3.9785532759924536, 3.985069401001965, 4.090907435005647, 3.917045412999869, 3.925533998000901, 3.9365875470030005, 4.243612328005838, 4.02354518800712, 4.053729077008029, 3.9186404920037603, 4.023458766998374, 4.057349286005774, 4.019851286990161, 4.168318468000507, 4.183745069996803, 4.162870463995205, 4.183023334000609, 4.075069475002238, 4.1669209389947355, 4.12468735499715, 3.9710331609967398, 4.1016535719973035, 4.070584550005151, 3.923590794998745, 4.087758371999371, 3.9561074700031895, 4.027106297995488, 4.33301855299942, 4.211683161003748, 4.167593097001372, 4.05090367700177, 4.10795725400385, 3.9307106109918095, 4.156854504995863, 3.9097299320055754, 4.057721626006241, 4.0795644739991985, 4.206087620004837, 4.022228018999158, 4.326568437987589, 4.10087648400804, 4.156659104002756, 4.172106368991081, 4.071710006996];[4.171500704003847, 4.3172957279966795, 4.039156337006716, 3.9645146439943346, 4.035775042997557, 4.009874323004624, 3.957077223996748, 4.194166448003671, 4.364841849994264, 4.002206968994869, 3.9092154410027433, 3.9371278079997865, 4.090891519008437, 3.94910235000134, 4.0555690370019875, 4.202311733999522, 4.027744460006943, 4.07321695000428, 3.9213422010070644, 3.9484986789902905, 4.063054222002393, 4.333855183998821, 4.054893335996894, 4.257034456997644, 4.226046920994122, 4.1569146559995716, 4.192217581003206, 4.16966376399796, 3.9347345259957365, 3.9194796539959498, 4.089811710000504, 4.020294292000472, 3.9267709869964165, 4.0651005250038, 3.9187418479996268, 4.070898942001804, 4.259503323999525, 4.075465294001333, 4.167767266000737, 4.170268251997186, 4.152265798998997, 4.168804464999994, 4.324952091999876, 3.982552392008074, 4.298007153003709, 3.9708147069977713, 3.923193505004747, 4.091033192991745, 4.257826827983081, 4.190320115012582]
layer3.0.downsample.0;0.008466736995615065;0.005988379998598248;0.05246689100022195;0.06491691200062633;0.7072831011167157;0.8082160623985895;0.8751163630894327;[0.008466736995615065, 0.00874423400091473, 0.008642471002531238, 0.00861136699677445, 0.00866960600251332, 0.008517522997863125, 0.008612982994236518, 0.008805680998193566, 0.008585270996263716, 0.008714727002370637, 0.008616970000730362, 0.008725027000764385, 0.008649935996800195, 0.008721414997125976, 0.008631085001979955, 0.008626417999039404, 0.008590033998189028, 0.008707305001735222, 0.008622302993899211, 0.008747260995733086, 0.008637860999442637, 0.008627688002889045, 0.0086385260001407, 0.008721591002540663, 0.008631845004856586, 0.0086734090000391, 0.008715823998500127, 0.00872955699742306, 0.008704797997779679, 0.0087931110028876, 0.008672659998410381, 0.008708599001693074, 0.008634115998574998, 0.008739110999158584, 0.008677436999278143, 0.008700574995600618, 0.008675057993968949, 0.008686713998031337, 0.00862242699804483, 0.0087254350000876, 0.008610988996224478, 0.008700796999619342, 0.008628962001239415, 0.008704299994860776, 0.00861320900003193, 0.008713910996448249, 0.00856440799543634, 0.008717374999832828, 0.00867247799760662, 0.008667613001307473];[0.006025168004271109, 0.006096896002418362, 0.006050721000065096, 0.006045848997018766, 0.006029865995515138, 0.006165040998894256, 0.0060361170035321265, 0.0060799099956057034, 0.0060408599965739995, 0.006125091997091658, 0.006016675004502758, 0.006103944004280493, 0.006022574998496566, 0.005988379998598248, 0.006067057001928333, 0.006085906003136188, 0.006033102996298112, 0.0060901609977008775, 0.005990917001327034, 0.006132606999017298, 0.006007853997289203, 0.006085906003136188, 0.005991152000206057, 0.006154586997581646, 0.006093499003327452, 0.006149687003926374, 0.005999145003443118, 0.006125713996880222, 0.006042742003046442, 0.006099628000811208, 0.006069209994166158, 0.006115545998909511, 0.006035038997652009, 0.006095717995776795, 0.006054757999663707, 0.006086285997298546, 0.006084599997848272, 0.006146533996798098, 0.006216020003193989, 0.006069478004064877, 0.0060296539959381334, 0.0061286809941520914, 0.006003182003041729, 0.006078749000153039, 0.006046075999620371, 0.006218999995326158, 0.006105986001784913, 0.006002321999403648, 0.006073272998037282, 0.006012359001033474];[0.05420914500427898, 0.05266149799717823, 0.05353908199322177, 0.05261863299529068, 0.05246689100022195, 0.05609669799741823, 0.054340515001968015, 0.05262123300053645, 0.05351287699886598, 0.05253635499684606, 0.05410656100139022, 0.05319990200223401, 0.05280858599871863, 0.05575596899871016, 0.056080392001604196, 0.053623998996044975, 0.053287757000362035, 0.052626774995587766, 0.05431314100133022, 0.058356470995931886, 0.05337737800437026, 0.053537931002210826, 0.056010562999290414, 0.053148453996982425, 0.0538647889989079, 0.05310208899754798, 0.05409267699724296, 0.05853748800291214, 0.061555414999020286, 0.05374002100143116, 0.05330483100260608, 0.0538089929978014, 0.059009257005527616, 0.0688012609971338, 0.06673690799652832, 0.06799316500109853, 0.06623494000086794, 0.06686322700261371, 0.06709206300001824, 0.06606362700404134, 0.065532054999494, 0.06541415700485231, 0.06694820999837248, 0.06712792799953604, 0.0650026479997905, 0.06909929399989778, 0.06667864200426266, 0.06643681700370507, 0.06643382399488473, 0.0668147609976586];[0.06649693199869944, 0.06928865499503445, 0.06551512000442017, 0.06518853599845897, 0.0649969539954327, 0.06752878300176235, 0.06944051000027684, 0.06650816700130235, 0.0651852399969357, 0.06545035800081678, 0.06569198000215692, 0.06620322999515338, 0.06947370900161332, 0.06644293499994092, 0.06962832099816296, 0.06733013699704316, 0.06660102999740047, 0.06655781400331762, 0.06566429100348614, 0.06675529800122604, 0.06652614600170637, 0.06616188799671363, 0.06746031800139463, 0.0650181539967889, 0.06536541599780321, 0.06521120300021721, 0.06658882400370203, 0.06509821299550822, 0.06540056299854768, 0.0651973049971275, 0.06500259599852143, 0.06497411400050623, 0.06510597599844914, 0.06507140000030631, 0.06634566700085998, 0.06558365300588775, 0.06595338800252648, 0.06590551100089215, 0.0656847709979047, 0.06491691200062633, 0.06718789900332922, 0.06658286699530436, 0.06515132100321352, 0.06565344700356945, 0.06520172200544039, 0.06726624300063122, 0.06622082700050669, 0.06723509000585182, 0.06924330999754602, 0.06521304299531039]
layer4.0.conv1;0.02528349500062177;0.036282508001022507;3.1495630659992457;2.6328833640000084;1.4350273963362363;1.1962410143434048;1.199613939941607;[0.02528349500062177, 0.02732719400228234, 0.030616283998824656, 0.03196093600126915, 0.03240855700278189, 0.03299024399893824, 0.03230266999889864, 0.03369321400532499, 0.033511154004372656, 0.03354388300067512, 0.033476728000096045, 0.032847645998117514, 0.032619983998301905, 0.03356315599376103, 0.03239262999704806, 0.033360116998665035, 0.033223847996850964, 0.03269815200474113, 0.03337195399944903, 0.03277872699982254, 0.0335905530009768, 0.033201491001818795, 0.032537742001295555, 0.033532995999848936, 0.03245591800077818, 0.032863416003237944, 0.03349229400191689, 0.033280178999120835, 0.033238197000173386, 0.03323891299805837, 0.03246623199811438, 0.032509347998711746, 0.033467332999862265, 0.033340693000354804, 0.03325138800573768, 0.03413527000520844, 0.03263040800084127, 0.03309558600449236, 0.03319657500105677, 0.03206971799954772, 0.03255753000121331, 0.03301874399767257, 0.032160531001864, 0.03318995999870822, 0.033090301003539935, 0.03348674900189508, 0.03224037500331178, 0.03341241199814249, 0.03243757699965499, 0.032313839001290035];[0.03770534000068437, 0.037516747004701756, 0.03684284599876264, 0.03754614300123649, 0.03668649899918819, 0.036910575996444095, 0.036694662005174905, 0.03793958700407529, 0.036534416998620145, 0.0375594109937083, 0.03660270800173748, 0.036615438999433536, 0.03723748899938073, 0.03681806300301105, 0.03667106899956707, 0.03811202500219224, 0.03651357400667621, 0.03752059499674942, 0.036282508001022507, 0.03683565200481098, 0.037868586005060934, 0.03710259099898394, 0.03664361099799862, 0.0373838590021478, 0.036410458997124806, 0.0376409579985193, 0.03663131599751068, 0.036721151001984254, 0.038116629999422, 0.03718848700373201, 0.03663888099981705, 0.037388718003057875, 0.03657609600486467, 0.03711768100038171, 0.038032368996937294, 0.03678548600146314, 0.03771254899766063, 0.03678563699941151, 0.03662745099427411, 0.03690728700166801, 0.03746885799773736, 0.03674333600065438, 0.03658721800456988, 0.03679336400091415, 0.037619792004988994, 0.03707398499682313, 0.036631511997256894, 0.03757266700267792, 0.03769666900188895, 0.03668707700126106];[3.581070093991002, 3.4878682879934786, 3.5465917280016583, 3.5202015090035275, 3.464141809003195, 3.408242458004679, 3.5487249630023143, 3.5149207380090957, 3.495740931997716, 3.5302199889993062, 3.5080579240020597, 3.584648252995976, 3.4874554530033492, 3.471890984008496, 3.459404048997385, 3.4907064119979623, 3.47229040399543, 3.469375337997917, 3.5670247719972394, 3.4404756349977106, 3.5247696720034583, 3.419761484998162, 3.3949175750021823, 3.530839234008454, 3.588093555008527, 3.167778561997693, 3.5235356599951047, 3.520310847001383, 3.456894638002268, 3.4988479080057004, 3.7094307640072657, 3.471642613003496, 3.4436128230008762, 3.5233328819958842, 3.5324932859948603, 3.4723847240020405, 3.529924400994787, 3.492330719003803, 3.3965767749978113, 3.4586952699974063, 3.499671704994398, 3.1495630659992457, 3.494202164998569, 3.5154825420031557, 3.4747574160064687, 3.4561370340088615, 3.52686524100136, 3.5157852939955774, 3.495982707987423, 3.4997277119982755];[3.5093670559945167, 3.5154487379986676, 3.495688982999127, 3.4662166470152442, 3.5533453640018706, 3.5855438060025335, 3.4543618009920465, 3.464425473997835, 3.4900297240092186, 3.4887731520066154, 3.4853967999952147, 3.4827059649978764, 3.5253281889963546, 3.494040176003182, 3.537462313994183, 3.4585879189980915, 3.6035529090077034, 3.504832457008888, 3.483990952001477, 3.4796957730068243, 3.506134001996543, 3.533486565997009, 3.507031826993625, 3.4867076969967457, 3.4963183799918625, 3.5121679039948503, 3.4855519799966714, 3.568649232001917, 3.426746031997027, 3.5183063720032806, 3.5358906960027525, 3.6953851069993107, 3.540561564004747, 3.626733689001412, 2.6328833640000084, 3.511950000996876, 3.554538098993362, 3.522185038003954, 3.484093941995525, 3.564230537995172, 3.4615018099939334, 3.4644914270029403, 3.4917381150007714, 3.5252746929982095, 3.539689040000667, 3.5186880870023742, 3.457210787004442, 3.4995521179953357, 3.49807853600214, 3.54527260800387]
layer4.0.conv2;0.04051617399818497;0.0446359669949743;4.474995431002753;4.480418486004055;1.1016826760832326;0.9987896097165383;1.1030177580600742;[0.040838626999175176, 0.0416481729989755, 0.040786580000713, 0.04152195400092751, 0.04051617399818497, 0.040930078001110815, 0.041706571995746344, 0.04071951300284127, 0.0407374290007283, 0.041583340003853664, 0.04085831499833148, 0.04285864700068487, 0.059538150002481416, 0.06667468300292967, 0.04166772199823754, 0.04132956400280818, 0.041359741997439414, 0.04228064800554421, 0.042681582999648526, 0.041925442004867364, 0.04161395599658135, 0.04166446800081758, 0.04082342900073854, 0.04178638599842088, 0.041324190999148414, 0.04230542699951911, 0.04211557500093477, 0.04195251099736197, 0.04127544199582189, 0.041763838002225384, 0.04142467000201577, 0.041587747997255065, 0.041217997000785545, 0.04186569799639983, 0.041435056999034714, 0.0418640440038871, 0.041720929999428336, 0.042193517001578584, 0.041429751996474806, 0.041950923994590994, 0.04181070400227327, 0.04202072699990822, 0.042161983998084906, 0.041761983004107606, 0.04252015700330958, 0.041719582994119264, 0.04205128499597777, 0.04184445599821629, 0.04191925899795024, 0.041243676001613494];[0.045596914998895954, 0.0446359669949743, 0.04498317999969004, 0.04538033800054109, 0.046022672999242786, 0.04546196599403629, 0.0453618270039442, 0.04539652699895669, 0.044946097004867624, 0.04602143000374781, 0.04596951800340321, 0.04531314899941208, 0.04486349900253117, 0.04612543000257574, 0.044917248997080605, 0.045150216996262316, 0.046009557001525536, 0.045021803001873195, 0.04499050799495308, 0.04521012099576183, 0.04541540300124325, 0.04581210000469582, 0.04641920699941693, 0.045296458003576845, 0.04508575400541304, 0.045183717003965285, 0.045116307999705896, 0.046562161995097995, 0.04507158799970057, 0.04601368499425007, 0.045300183002837, 0.0451468359970022, 0.04509915599919623, 0.04517617000237806, 0.04586258699418977, 0.045680134993745014, 0.045605204002640676, 0.04542462800600333, 0.045040199998766184, 0.04559991999849444, 0.04568410800129641, 0.045813660995918326, 0.045205611997516826, 0.045220117004646454, 0.04614269499870716, 0.04660935599531513, 0.04527381399384467, 0.06686722000449663, 0.06719339700066485, 0.0669336939972709];[4.5925856009926065, 4.563633972997195, 6.298938223000732, 6.293585052997514, 6.265670252003474, 6.248797471002035, 6.442297868998139, 6.00696257600066, 6.338934507002705, 5.021471369997016, 4.741086743008054, 5.112141754994809, 4.6805169910003315, 4.636128159996588, 4.818703046999872, 5.633197126007872, 5.039648653000768, 6.341558618994895, 4.709319474000949, 5.125019327002519, 4.520484018001298, 4.713268329003768, 4.5275050190030015, 4.474995431002753, 4.6102777129926835, 4.616339263993723, 4.535708616007469, 4.610615645004145, 4.531801101002202, 4.529799190997437, 4.632918506998976, 4.591364482999779, 4.686938225000631, 4.58809861199552, 4.545186925999587, 4.63849086999835, 4.487157397998089, 5.394738795002922, 4.663939476995438, 4.56991118699807, 4.5074597709899535, 4.6388836950063705, 4.628391638994799, 4.697219480003696, 4.622028996003792, 4.525005321993376, 4.578756839997368, 4.534360544006631, 4.503349256992806, 4.539679752990196];[4.580224755998643, 4.669239324008231, 4.480418486004055, 4.621604721985932, 4.581976510002278, 4.572412164998241, 4.57949153699883, 4.600941670003522, 4.506214386005013, 4.563150858004519, 4.580410814000061, 4.620448082001531, 4.698305868994794, 4.562369046994718, 4.596391079998284, 4.528999530004512, 5.427045060998353, 5.54231116099254, 4.7592537099990295, 4.6343885460009915, 4.556586997998238, 4.7880660180017, 5.74516906801, 6.051971733002574, 5.390360524994321, 5.960271381998609, 4.596456359002332, 5.264838226008578, 4.563729380010045, 4.614374345015676, 5.77642903701053, 4.8515506599942455, 5.563451129004534, 4.6875244389957516, 4.648632942000404, 4.607127308998315, 4.600269601993205, 4.769928236004489, 5.100533766999433, 5.528740841000399, 4.5557697159965755, 5.05053325699555, 4.6295668320017285, 4.655735771004402, 4.952953434003575, 5.2860221290029585, 4.7032751770020695, 5.830405410990352, 5.794812712993007, 6.057150291999278]
layer4.0.downsample.0;0.005511959003342781;0.00407472399820108;0.08047671399981482;0.09779843899741536;0.7392515067201921;0.8228834204801743;0.8983672392971769;[0.006362939006066881, 0.006558526001754217, 0.006569689001480583, 0.006668074005574454, 0.005637798996758647, 0.005716423002013471, 0.005646429002808873, 0.005605929996818304, 0.005672533006872982, 0.005672619001416024, 0.0060661349998554215, 0.005615589994704351, 0.0056490260030841455, 0.005629641003906727, 0.00575898199895164, 0.005682110000634566, 0.005750898999394849, 0.005637043999740854, 0.005734956997912377, 0.005674259002262261, 0.005701500995201059, 0.0055972879999899305, 0.0057152669978677295, 0.005712298996513709, 0.005697091000911314, 0.005720719003875274, 0.005716104002203792, 0.005649464001180604, 0.005697452994354535, 0.005699355999240652, 0.005677651999576483, 0.0056414350037812255, 0.005697512999176979, 0.005601589997240808, 0.005844271006935742, 0.0056989380027516745, 0.005690051999408752, 0.005632663000142202, 0.0056332460007979535, 0.005623385004582815, 0.005690498997864779, 0.006024296999385115, 0.0057428600048297085, 0.005511959003342781, 0.0056805240019457415, 0.005647345002216753, 0.00570209799479926, 0.006008090000250377, 0.005674068997905124, 0.005669566999131348];[0.004159411997534335, 0.004090933995030355, 0.00416358100483194, 0.004111695001483895, 0.004162969002209138, 0.0041027539991773665, 0.004135691997362301, 0.00407472399820108, 0.004180502000963315, 0.004102127000805922, 0.0041504430046188645, 0.004083014995558187, 0.004152822999458294, 0.004099510995729361, 0.004152548004640266, 0.004084852997038979, 0.004152993999014143, 0.00414066799567081, 0.004165528000157792, 0.004088545996637549, 0.004152186003921088, 0.004083629006345291, 0.004140684999583755, 0.004079026999534108, 0.004124878003494814, 0.004116829004487954, 0.004126813997572754, 0.00409074700291967, 0.004094407995580696, 0.004117529999348335, 0.0041119050001725554, 0.00408037900342606, 0.004134730996156577, 0.004104930005269125, 0.004101983999134973, 0.004117586002394091, 0.004141315002925694, 0.004098505996807944, 0.004113561000849586, 0.004170061001786962, 0.004130134999286383, 0.00408912000420969, 0.004237304994603619, 0.004106643995328341, 0.004203373006021138, 0.004084895001142286, 0.004112521004572045, 0.004150068998569623, 0.004123565995541867, 0.004099468998902012];[0.08064938700408675, 0.08258412100258283, 0.08102871400478762, 0.08172939200449036, 0.08100851799827069, 0.08152112699463032, 0.08047671399981482, 0.09747798399621388, 0.10320373700233176, 0.10029164900333853, 0.1002081940023345, 0.10036774499894818, 0.10034913399431389, 0.10040879000007408, 0.09989513300388353, 0.09977650099608582, 0.10350302600272698, 0.09997485199710354, 0.09962440200615674, 0.0995452139977715, 0.10168796899961308, 0.09998316199926194, 0.10012487100175349, 0.09979963299701922, 0.09957485999620985, 0.09946433900040574, 0.09960938899894245, 0.10076637400197797, 0.09981707800034201, 0.1023377099991194, 0.10001164399727713, 0.09966773999622092, 0.10098911300156033, 0.09933971200371161, 0.09907513100188226, 0.0990516740057501, 0.09973986800468992, 0.09978843700082507, 0.0999309210019419, 0.09965835299954051, 0.0998613519986975, 0.09985874300036812, 0.09992067400162341, 0.10019666900188895, 0.10373587100184523, 0.09893213299801573, 0.0992370710009709, 0.09985755800153129, 0.09928056999342516, 0.09989962200052105];[0.09957863599993289, 0.09922708100202726, 0.09982945900264895, 0.09914132999983849, 0.09962560800340725, 0.09980437000194797, 0.09967256800155155, 0.1002103540013195, 0.09947510399797466, 0.10004788600053871, 0.09920972699910635, 0.10131460300181061, 0.09943514000042342, 0.10034349999477854, 0.0996910790054244, 0.1009372069966048, 0.10028067500388715, 0.09898164199694293, 0.0993619629953173, 0.09959362899826374, 0.10095281800022349, 0.09950553299859166, 0.10157897099998081, 0.0997606579985586, 0.09941798999352613, 0.09954574500443414, 0.10208073399553541, 0.09779843899741536, 0.10147638000489678, 0.10268876899499446, 0.09946865999518195, 0.09992364200297743, 0.09914726799615892, 0.10237880099884933, 0.0993133520023548, 0.09975406699959422, 0.09963482299644966, 0.09880973200051812, 0.09958962400560267, 0.09950870700413361, 0.10318827599985525, 0.10006422299920814, 0.09923303800314898, 0.10012539500166895, 0.10015250700234901, 0.0996533629950136, 0.10231211000063922, 0.10001895299501484, 0.1010706939996453, 0.09974446300475392]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008233587956055999;0.030021906946785748;;;3.6462726950896207;;;[0.00842984695918858, 0.008555663982406259, 0.008553834049962461, 0.008558736997656524, 0.008525341982021928, 0.008466245955787599, 0.008536664070561528, 0.008602540008723736, 0.008478682953864336, 0.008547325967811048, 0.008417032076977193, 0.0085644640494138, 0.00853591796476394, 0.008442350081168115, 0.008358243969269097, 0.008605461101979017, 0.008345892070792615, 0.008505850099027157, 0.008518373011611402, 0.008342767949216068, 0.008460632059723139, 0.008423340041190386, 0.008492507971823215, 0.008574366918765008, 0.008233587956055999, 0.00852779799606651, 0.008548497105948627, 0.008538887952454388, 0.008533595013432205, 0.008629314019344747, 0.008344808011315763, 0.008352770935744047, 0.008265468990430236, 0.008446187013760209, 0.008341136970557272, 0.00847874500323087, 0.008324109017848969, 0.008458503056317568, 0.008490863954648376, 0.008379734004847705, 0.00848686695098877, 0.008524236036464572, 0.008385217981413007, 0.008405840024352074, 0.008255849010311067, 0.008426820044405758, 0.008387825102545321, 0.008472198969684541, 0.008468378917314112, 0.008273513056337833];[0.030135280918329954, 0.030048980959691107, 0.030066033941693604, 0.030062156030908227, 0.030077854986302555, 0.03004671900998801, 0.03004909201990813, 0.030044812941923738, 0.03007410396821797, 0.03005504608154297, 0.030370631022378802, 0.03005395398940891, 0.03006724000442773, 0.03005962900351733, 0.030047619016841054, 0.030042323982343078, 0.030063449987210333, 0.030047031003050506, 0.030066118924878538, 0.03005210100673139, 0.03004156204406172, 0.03004642901942134, 0.030055838054977357, 0.030049496912397444, 0.030066577019169927, 0.03002448007464409, 0.03006440296303481, 0.030030058114789426, 0.030062975944019854, 0.030056703952141106, 0.03007040696684271, 0.030058148899115622, 0.030059351003728807, 0.03003548108972609, 0.030045966967009008, 0.03005050600040704, 0.030053977970965207, 0.030043674050830305, 0.030340900062583387, 0.030041491030715406, 0.03006079501938075, 0.030042546917684376, 0.030050673056393862, 0.030046439031139016, 0.030056169955059886, 0.030043725040741265, 0.03005449497140944, 0.030046103987842798, 0.030051595997065306, 0.030021906946785748];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.003178993007168174;0.023418770055286586;;;7.366725879069445;;;[0.0032130200415849686, 0.0033112620003521442, 0.0031998810591176152, 0.0031982020009309053, 0.003214686061255634, 0.003185599925927818, 0.003264429047703743, 0.0032077389769256115, 0.0032072250032797456, 0.0032009680289775133, 0.003178993007168174, 0.0031939150067046285, 0.0032365639926865697, 0.003221158985979855, 0.0032036330085247755, 0.0031846179626882076, 0.0032094110501930118, 0.0031970039708539844, 0.00318682799115777, 0.0032029050635173917, 0.0031854240223765373, 0.003200295032002032, 0.0032017899211496115, 0.0032436150358989835, 0.003207240952178836, 0.0031953350408002734, 0.003198262886144221, 0.003192209987901151, 0.003203420084901154, 0.0032135919900611043, 0.0031879539601504803, 0.003196152043528855, 0.003204731037840247, 0.003197766956873238, 0.0032568780006840825, 0.003189139999449253, 0.0031946409726515412, 0.003201673971489072, 0.003197682905010879, 0.003202598076313734, 0.0032122530974447727, 0.0032027619890868664, 0.0032022270606830716, 0.0032070429297164083, 0.0032055999618023634, 0.003207591944374144, 0.0032052830792963505, 0.0031976450700312853, 0.0032000630162656307, 0.00320256594568491];[0.02372696902602911, 0.023705712985247374, 0.023418770055286586, 0.02355848392471671, 0.02373592008370906, 0.023693313007242978, 0.023942013969644904, 0.02357932203449309, 0.02367612498346716, 0.023884637048467994, 0.023606145987287164, 0.024350226973183453, 0.02378906006924808, 0.023716003983281553, 0.02397799806203693, 0.02352765400428325, 0.02354726498015225, 0.024007359985262156, 0.023845654912292957, 0.023467118036933243, 0.023542782990261912, 0.023604579968377948, 0.023480562958866358, 0.023855409934185445, 0.023823527968488634, 0.02363675704691559, 0.02371267508715391, 0.023801743052899837, 0.023536373977549374, 0.02378438296727836, 0.02368457696866244, 0.023681212915107608, 0.0237637689569965, 0.023578332038596272, 0.023840800975449383, 0.024047990911640227, 0.02390508004464209, 0.02363524294923991, 0.023630163981579244, 0.023815504973754287, 0.02348125702701509, 0.023707784013822675, 0.023675391916185617, 0.023766638012602925, 0.023786104982718825, 0.023568236036226153, 0.02366467600222677, 0.02393110003322363, 0.023540801950730383, 0.024097030982375145];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.002965328050777316;0.005878627998754382;;;1.9824545204074093;;;[0.003043697914108634, 0.002997669973410666, 0.003001453005708754, 0.0029984990833327174, 0.0029950729804113507, 0.0030126189813017845, 0.002991657005622983, 0.00299193209502846, 0.0030125940684229136, 0.003013018984347582, 0.002990601002238691, 0.0029924499103799462, 0.003021089010871947, 0.003026893944479525, 0.0029817390022799373, 0.0029894890030846, 0.0029780620243400335, 0.002996740979142487, 0.003030426101759076, 0.002976599964313209, 0.00304538500495255, 0.003004293073900044, 0.002979762968607247, 0.0029723671032115817, 0.003021310083568096, 0.002980783930979669, 0.0029683889588341117, 0.002979785087518394, 0.0029718370642513037, 0.0029836089815944433, 0.0029872769955545664, 0.0029791640117764473, 0.0029772400157526135, 0.002993113943375647, 0.003001305041834712, 0.002965328050777316, 0.0029843210941180587, 0.0029680010629817843, 0.002995689050294459, 0.003072050982154906, 0.0030224549118429422, 0.0030244829831644893, 0.0030643539503216743, 0.002990524983033538, 0.0029850880382582545, 0.003002502955496311, 0.0029916800558567047, 0.0029757970478385687, 0.0029823030345141888, 0.0029913949547335505];[0.005903293029405177, 0.005920429015532136, 0.00590391899459064, 0.005907259997911751, 0.005923926015384495, 0.00590273889247328, 0.005906859994865954, 0.005920898984186351, 0.005887783016078174, 0.00588003103621304, 0.005903999088332057, 0.005906699923798442, 0.005884091020561755, 0.005886183003894985, 0.005893475958146155, 0.005878627998754382, 0.005880165030248463, 0.005886351922526956, 0.005908122984692454, 0.006202323944307864, 0.005910697975195944, 0.005895648035220802, 0.005896140937693417, 0.005886549944989383, 0.005893624969758093, 0.005880968994461, 0.005919424002058804, 0.005922732059843838, 0.00590755301527679, 0.005913641070947051, 0.00588602595962584, 0.006180967087857425, 0.0058786970330402255, 0.005894398083910346, 0.005892024026252329, 0.005880702054128051, 0.005881652934476733, 0.00588562898337841, 0.005905346013605595, 0.005904104909859598, 0.00592039804905653, 0.005930827930569649, 0.0059023089706897736, 0.006232706946320832, 0.005893670953810215, 0.005894256057217717, 0.005891568027436733, 0.005896577960811555, 0.005888233077712357, 0.005903771962039173];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0016628009034320712;0.011684794910252094;;;7.02717618575641;;;[0.001696605933830142, 0.0016868880484253168, 0.0017020829254761338, 0.0017100619152188301, 0.0016774269752204418, 0.0016875789733603597, 0.0016744410386309028, 0.001686515985056758, 0.001681252964772284, 0.0016702410066500306, 0.0016720909625291824, 0.0016768670175224543, 0.001676314976066351, 0.001704673981294036, 0.001675017992965877, 0.0016689059557393193, 0.0016694680089130998, 0.001669898978434503, 0.0016712869983166456, 0.001672963029704988, 0.0016713140066713095, 0.0016703830333426595, 0.0016768439672887325, 0.001666958094574511, 0.0016697669634595513, 0.0016628009034320712, 0.0016698160907253623, 0.0016806069761514664, 0.0016799001023173332, 0.0016841419273987412, 0.0016712360084056854, 0.0016664620488882065, 0.0016801379388198256, 0.0017007619608193636, 0.001697996980510652, 0.0016727810725569725, 0.0016687310999259353, 0.0016925899544730783, 0.0016888650134205818, 0.0016707381000742316, 0.0016752840019762516, 0.001675277017056942, 0.001666087075136602, 0.0016728539485484362, 0.0016791250091046095, 0.0016714580124244094, 0.001675159903243184, 0.0016704819863662124, 0.0016834730049595237, 0.0016641229158267379];[0.011726598953828216, 0.011709559010341763, 0.011684794910252094, 0.012138991034589708, 0.011751243029721081, 0.011740666930563748, 0.01173792197369039, 0.011719954083673656, 0.011719087953679264, 0.011735568987205625, 0.011716063017956913, 0.011712793027982116, 0.011708848993293941, 0.011700578033924103, 0.011717716930434108, 0.011987776961177588, 0.011705007986165583, 0.011730746016837656, 0.011715889093466103, 0.011738204048015177, 0.011759113054722548, 0.011750224977731705, 0.011713007930666208, 0.011730308993719518, 0.011741155991330743, 0.01174064795486629, 0.011762368958443403, 0.01203125191386789, 0.011732183978892863, 0.011727140983566642, 0.01173095393460244, 0.011718182009644806, 0.011721707065589726, 0.011770357028581202, 0.011708045029081404, 0.01172273198608309, 0.011699337046593428, 0.011709852027706802, 0.011708313948474824, 0.012013172032311559, 0.011699174996465445, 0.011709513026289642, 0.011717651970684528, 0.011713605956174433, 0.011725177057087421, 0.011712913983501494, 0.01172574795782566, 0.011702871997840703, 0.011711733997799456, 0.01172199402935803];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007390259997919202;0.0018518539145588875;;;2.5058034698106626;;;[0.0007802590262144804, 0.0007589720189571381, 0.0007660670671612024, 0.0007459210464730859, 0.0007544559193775058, 0.0007545609259977937, 0.0007524499669671059, 0.0007403410272672772, 0.0007663359865546227, 0.0007548200665041804, 0.000783917959779501, 0.0007578629301860929, 0.0007513499585911632, 0.0007392829284071922, 0.0007397870067507029, 0.0007416920270770788, 0.0007416120497509837, 0.0007498579798266292, 0.000739059061743319, 0.0007414049468934536, 0.0007390259997919202, 0.0007458269828930497, 0.0007510710274800658, 0.0007479030173271894, 0.0007518149213865399, 0.0007577380165457726, 0.0007530470611527562, 0.0007508329581469297, 0.000745470984838903, 0.0007572340546175838, 0.0007567390566691756, 0.0007508950075134635, 0.0007460160413756967, 0.000784486997872591, 0.0007737859850749373, 0.0007607910083606839, 0.0007480729836970568, 0.0007498071063309908, 0.0007471010321751237, 0.0008013880578801036, 0.0008181389421224594, 0.0007996880449354649, 0.000818628934212029, 0.0008020329987630248, 0.0007973380852490664, 0.0007937640184536576, 0.000821970053948462, 0.0007926860125735402, 0.0007984680123627186, 0.0007801000028848648];[0.0019270520424470305, 0.001861397991888225, 0.0018518539145588875, 0.0018553080735728145, 0.0018660080386325717, 0.0018652069848030806, 0.0018604400102049112, 0.0018689809367060661, 0.0018696000333875418, 0.001863826997578144, 0.0018573789857327938, 0.0018789070891216397, 0.001866774051450193, 0.0018552910769358277, 0.0018540610326454043, 0.0018617940368130803, 0.0018610490951687098, 0.0018577540758997202, 0.0018539150478318334, 0.001854990958236158, 0.0018799600657075644, 0.0018594800494611263, 0.001866844017058611, 0.0018587129889056087, 0.001866734935902059, 0.0018760228995233774, 0.0018563339253887534, 0.0018561219330877066, 0.0018566239159554243, 0.001859857002273202, 0.0018548170337453485, 0.0018536460120230913, 0.0018547989893704653, 0.001857395051047206, 0.001862361910752952, 0.001860093092545867, 0.001860037911683321, 0.0018616029992699623, 0.0018670499557629228, 0.0018612589919939637, 0.0018575310241430998, 0.0018611259292811155, 0.0018528869841247797, 0.0018679189961403608, 0.001858221017755568, 0.001861143042333424, 0.0018555379938334227, 0.0018578439485281706, 0.001858580973930657, 0.0018725099507719278];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.002707652049139142;0.003785122069530189;;;1.3979351854805764;;;[0.0027487180195748806, 0.0027653630822896957, 0.0027453548973426223, 0.0027367559960111976, 0.0027323850663378835, 0.0027259140042588115, 0.0027291419683024287, 0.002719757962040603, 0.0027236189926043153, 0.0027235379675403237, 0.002731134998612106, 0.002726966980844736, 0.0027236940804868937, 0.0027154909912496805, 0.002714545000344515, 0.0027244010707363486, 0.0027161199832335114, 0.002724394900724292, 0.002729612053371966, 0.002727122977375984, 0.002726342063397169, 0.0027245680103078485, 0.0027209469117224216, 0.002712198067456484, 0.0027286990080028772, 0.0027604029746726155, 0.0027406089939177036, 0.0027233880246058106, 0.0027185530634596944, 0.0027216250309720635, 0.002748455968685448, 0.002720432006753981, 0.0027190300170332193, 0.002732189022935927, 0.0027236079331487417, 0.002718291012570262, 0.002736175898462534, 0.0027106800116598606, 0.0027144699124619365, 0.0027125610504299402, 0.002711642999202013, 0.002707652049139142, 0.00276118703186512, 0.002721001976169646, 0.0027510490035638213, 0.002712288056500256, 0.002714908914640546, 0.0027164650382474065, 0.002720618969760835, 0.002716419054195285];[0.0038081840611994267, 0.0038028829731047153, 0.0037994240410625935, 0.0038125549908727407, 0.0037961669731885195, 0.0038013950688764453, 0.0037936789449304342, 0.003801899030804634, 0.00379258010070771, 0.003819720004685223, 0.0038102599792182446, 0.0038112750044092536, 0.0038042679661884904, 0.003798730904236436, 0.0037912799743935466, 0.0037969870027154684, 0.0038038789061829448, 0.0038513370091095567, 0.003862302051857114, 0.0037984009832143784, 0.003810669993981719, 0.0038026649272069335, 0.003804767969995737, 0.004126901039853692, 0.003817975986748934, 0.0038459489587694407, 0.00379848200827837, 0.0038210649508982897, 0.003825195017270744, 0.0038066670531407, 0.0037909119855612516, 0.004462076933123171, 0.0037959821056574583, 0.0038086629938334227, 0.0037921969778835773, 0.004133012029342353, 0.00379194098059088, 0.0038696679985150695, 0.003817362943664193, 0.0038243989693000913, 0.003796566044911742, 0.003800195991061628, 0.0037978560430929065, 0.003802657942287624, 0.0037927828961983323, 0.0037968549877405167, 0.003785122069530189, 0.004125303938053548, 0.0037888330407440662, 0.003796921926550567];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0014837519265711308;0.00661894993390888;;;4.460954567523231;;;[0.0015126540092751384, 0.0015266910195350647, 0.0015000749845057726, 0.001505044987425208, 0.001513043069280684, 0.0015008809277787805, 0.0014971180353313684, 0.0014889839803799987, 0.0015070439549162984, 0.0014972410863265395, 0.001491073053330183, 0.0014891050523146987, 0.0015044600004330277, 0.0014953080099076033, 0.0014898540684953332, 0.0014972019707784057, 0.00148819200694561, 0.001487517962232232, 0.001493302988819778, 0.0014884710544720292, 0.0014868190046399832, 0.0015321329701691866, 0.0014978019753471017, 0.0014897839864715934, 0.0014938029926270247, 0.0014883020194247365, 0.0014837519265711308, 0.0014936570078134537, 0.0014998019905760884, 0.0015030979411676526, 0.0015000869752839208, 0.0015022899024188519, 0.0015141109470278025, 0.001513823983259499, 0.0014960130210965872, 0.0015306880231946707, 0.0015461359871551394, 0.0015301989624276757, 0.001506415894255042, 0.001507577020674944, 0.001501415972597897, 0.0015100560849532485, 0.0014980660052970052, 0.0014878190122544765, 0.001502451952546835, 0.001507163979113102, 0.0015050210058689117, 0.0014917559456080198, 0.0015005129389464855, 0.0015011969953775406];[0.006633325945585966, 0.0066285739885643125, 0.006630814983509481, 0.006632270058616996, 0.006686746026389301, 0.006626341957598925, 0.006641490967012942, 0.006627846043556929, 0.006634908029809594, 0.006626627990044653, 0.0066242089960724115, 0.006620117928832769, 0.006631977041251957, 0.006625778041779995, 0.006625465000979602, 0.006637138081714511, 0.006641085026785731, 0.006629877025261521, 0.0066305710934102535, 0.0066278548911213875, 0.0069615020183846354, 0.0066231508972123265, 0.006627375027164817, 0.006623751949518919, 0.0066252980614081025, 0.006627802038565278, 0.006627263035625219, 0.00662807107437402, 0.006621080916374922, 0.006624467088840902, 0.006623267894610763, 0.006626772927120328, 0.0069663260364905, 0.006626005982980132, 0.00662378198467195, 0.006623185006901622, 0.0066263111075386405, 0.006627829046919942, 0.00661894993390888, 0.006623956025578082, 0.006623159977607429, 0.006627743015997112, 0.006629768060520291, 0.00662196590565145, 0.006649786955676973, 0.006632253993302584, 0.0066244559129700065, 0.006622452987357974, 0.006620022002607584, 0.006626724032685161];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005394580075517297;0.0016106469556689262;;;2.985676240081538;;;[0.0005804079119116068, 0.0005583870224654675, 0.0005634970730170608, 0.0005548089975491166, 0.0005561659345403314, 0.0005551900248974562, 0.0005610870430245996, 0.0005472470074892044, 0.0005723860813304782, 0.0005615920526906848, 0.0005590360378846526, 0.0005726820090785623, 0.0005586349871009588, 0.0005594869144260883, 0.000558838015422225, 0.0005552449729293585, 0.0005675969878211617, 0.0005608249921351671, 0.0005594309186562896, 0.0005591548979282379, 0.0005605429178103805, 0.0005614329129457474, 0.0005638800794258714, 0.0005565520841628313, 0.0005529500776901841, 0.0005394580075517297, 0.0005616910057142377, 0.0005468979943543673, 0.0005646470235660672, 0.0005692419363185763, 0.0005528789479285479, 0.0005730099510401487, 0.0005553490482270718, 0.000557333929464221, 0.0005595670081675053, 0.0005541311111301184, 0.0005563140148296952, 0.0005484099965542555, 0.0005573740927502513, 0.000552009092643857, 0.000562981003895402, 0.00056792504619807, 0.0005675760330632329, 0.0005595869151875377, 0.0005610019434243441, 0.0005555289098992944, 0.0005592470988631248, 0.0005575900431722403, 0.0005524610169231892, 0.0005634769331663847];[0.0016345820622518659, 0.0016262750141322613, 0.0016294210217893124, 0.001623266958631575, 0.0016217640368267894, 0.001625118893571198, 0.0016204999992623925, 0.0016262528952211142, 0.001617475994862616, 0.0016260889824479818, 0.0016500679776072502, 0.001622140989638865, 0.0016271950444206595, 0.001629689009860158, 0.0016173870535567403, 0.0016319210408255458, 0.001616535009816289, 0.0016209289897233248, 0.001633026055060327, 0.0016313899541273713, 0.0016157019417732954, 0.001624019001610577, 0.0016315259272232652, 0.0016231549670919776, 0.0016228420427069068, 0.001639768946915865, 0.001621526898816228, 0.0016299299895763397, 0.0016186039429157972, 0.001616705092601478, 0.0016150529263541102, 0.0016344280447810888, 0.0016164069529622793, 0.0016395649872720242, 0.0016203969717025757, 0.0016230910550802946, 0.0016148850554600358, 0.0016151870368048549, 0.0016106469556689262, 0.0016340459696948528, 0.0016109250718727708, 0.0016212339978665113, 0.0016262000426650047, 0.0016250470653176308, 0.0016426120419055223, 0.001628053025342524, 0.001615982037037611, 0.0016382760368287563, 0.0016220120014622808, 0.0016337030101567507];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.002460059942677617;0.0028523419750854373;;;1.15946035525494;;;[0.002488267025910318, 0.0024674360174685717, 0.0024790179450064898, 0.0024689030833542347, 0.0024630819680169225, 0.0024632049025967717, 0.0024737039348110557, 0.002467123093083501, 0.002460059942677617, 0.002520666108466685, 0.002472077962011099, 0.0024637390160933137, 0.0024684650124982, 0.002498739049769938, 0.0024748549330979586, 0.0024836420780047774, 0.002460682997480035, 0.0024648529943078756, 0.002467854996211827, 0.0024699369678273797, 0.002479593036696315, 0.002547204028815031, 0.0024751719320192933, 0.0024745590053498745, 0.002481415984220803, 0.0024720709770917892, 0.002463995013386011, 0.0024665900273248553, 0.0024658869951963425, 0.0024821209954097867, 0.0024767409777268767, 0.002494996995665133, 0.002463666955009103, 0.0024819370592013, 0.0024714700412005186, 0.0024683360243216157, 0.0024823779240250587, 0.0024685499956831336, 0.002462380100041628, 0.0024665510281920433, 0.0024600899778306484, 0.002467042999342084, 0.0024679660564288497, 0.0024661439238116145, 0.002478421898558736, 0.0024658640613779426, 0.0024608010426163673, 0.0024654630105942488, 0.002465436002239585, 0.002469646977260709];[0.002876718994230032, 0.0028576779877766967, 0.0028671270702034235, 0.002858666004613042, 0.002870096010155976, 0.00285656307823956, 0.0028622710378840566, 0.0028568189591169357, 0.0028528000693768263, 0.0028544029919430614, 0.0028717470122501254, 0.0028627660358324647, 0.002862707944586873, 0.002857218962162733, 0.0028583380626514554, 0.0028580089565366507, 0.0028722789138555527, 0.00285513699054718, 0.0028685310389846563, 0.0028664279961958528, 0.0028604540275409818, 0.0028588121058419347, 0.00287039193790406, 0.0028616549680009484, 0.0028639480005949736, 0.002857966930605471, 0.0028574480675160885, 0.002857652958482504, 0.0028563030064105988, 0.002858363906852901, 0.0028572470182552934, 0.0029026459669694304, 0.0028673060005530715, 0.0028556889155879617, 0.00285642605740577, 0.0028659719973802567, 0.0028560030041262507, 0.0028579290956258774, 0.002856343984603882, 0.002857654937542975, 0.0028542421059682965, 0.002856652019545436, 0.0028599289944395423, 0.0028523419750854373, 0.0028864790219813585, 0.002865441027097404, 0.0028566200053319335, 0.0028584079118445516, 0.0028591520385816693, 0.0028549539856612682];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0017244700575247407;0.004828598001040518;;;2.8000474580413197;;;[0.0017625150503590703, 0.0017345029627904296, 0.001730283023789525, 0.0017263269983232021, 0.0017333630239591002, 0.0017276600701734424, 0.001729305018670857, 0.0017268980154767632, 0.0017265420174226165, 0.001730546006001532, 0.0017278259620070457, 0.0017258459702134132, 0.0017442969838157296, 0.0017279020976275206, 0.001732981065288186, 0.0017295110737904906, 0.0017390790162608027, 0.0017287629889324307, 0.0017266059294342995, 0.001734310993924737, 0.0017256280407309532, 0.0017254080157727003, 0.0017268960364162922, 0.0017258110456168652, 0.0017309719696640968, 0.0017283550696447492, 0.0017264799680560827, 0.0017244700575247407, 0.0017269469099119306, 0.0017296349396929145, 0.001735877012833953, 0.0017465830314904451, 0.0017286069924011827, 0.0017277629813179374, 0.0017296799924224615, 0.0017279889434576035, 0.0017302109627053142, 0.0017254049889743328, 0.0017259250162169337, 0.001726491958834231, 0.0017284119967371225, 0.001725509064272046, 0.0017335430020466447, 0.0017279029125347733, 0.0017305109649896622, 0.0017273511039093137, 0.0017283359775319695, 0.001726243062876165, 0.0017256159335374832, 0.0017292440170422196];[0.004892862983979285, 0.004856087965890765, 0.004844990908168256, 0.004837342072278261, 0.004850069992244244, 0.004844791954383254, 0.005224253982305527, 0.004836581996642053, 0.00483362004160881, 0.004838390974327922, 0.004832912934944034, 0.004832413047552109, 0.0048408081056550145, 0.0048314499435946345, 0.004829499055631459, 0.004828598001040518, 0.004835785017348826, 0.00483444903511554, 0.004846598021686077, 0.0051281179767102, 0.004837708082050085, 0.0048324610106647015, 0.0048342300578951836, 0.004833171027712524, 0.004845518968068063, 0.004834159044548869, 0.004830496967770159, 0.00483054097276181, 0.004834455088712275, 0.0048359360080212355, 0.004834690946154296, 0.0048542870208621025, 0.005139140062965453, 0.004834553925320506, 0.0048337000189349055, 0.004830735037103295, 0.004832927021197975, 0.0048291339771822095, 0.0048308559926226735, 0.004832166945561767, 0.004834572901017964, 0.004833501996472478, 0.004857391002587974, 0.0048553249798715115, 0.004856392042711377, 0.005213742959313095, 0.004836622974835336, 0.004850242054089904, 0.004852644982747734, 0.0048443470150232315];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.001022843993268907;0.0010004340438172221;;;0.9780905498793956;;;[0.001058934023603797, 0.001027424936182797, 0.0010263259755447507, 0.0010264579905197024, 0.001028450089506805, 0.001031285966746509, 0.00102524203248322, 0.001025464036501944, 0.0010384629713371396, 0.0010240349220111966, 0.001023432007059455, 0.0010308478958904743, 0.001041378010995686, 0.0010281400755047798, 0.0010252529755234718, 0.0010294080711901188, 0.001029080944135785, 0.0010248059406876564, 0.0010263319127261639, 0.0010340309236198664, 0.0010278819827362895, 0.0010247629834339023, 0.0010273120133206248, 0.001022843993268907, 0.001026804093271494, 0.0010258799884468317, 0.0010234550572931767, 0.001024808967486024, 0.0010295509127900004, 0.0010312480153515935, 0.0010238339891657233, 0.001025538076646626, 0.0010273860534653068, 0.0010275330860167742, 0.0010241869604215026, 0.0010304769966751337, 0.0010270379716530442, 0.0010243799770250916, 0.0010273499647155404, 0.0010427579982206225, 0.0010301690781489015, 0.0010251939529553056, 0.0010265879100188613, 0.0010239409748464823, 0.0010306870099157095, 0.0010260490234941244, 0.0010261830175295472, 0.0010773479007184505, 0.0010302390437573195, 0.0010303090093657374];[0.0010857500601559877, 0.0010340060107409954, 0.0010438900208100677, 0.0010111730080097914, 0.0010363399051129818, 0.0010217729723080993, 0.0010259129339829087, 0.0010384629713371396, 0.0010130180744454265, 0.0010042550275102258, 0.001041900017298758, 0.001012071967124939, 0.0010178929660469294, 0.0010047509567812085, 0.001016539055854082, 0.0010519030038267374, 0.0010108069982379675, 0.001014729030430317, 0.001027102000080049, 0.0013611119939014316, 0.0010294870007783175, 0.0010155380005016923, 0.0010113760363310575, 0.001006737002171576, 0.0010104330722242594, 0.0010337349958717823, 0.0010050189448520541, 0.0010007109958678484, 0.0010187580483034253, 0.0010010210098698735, 0.0010004340438172221, 0.001018436043523252, 0.0013593710027635098, 0.0010073799639940262, 0.0010021049529314041, 0.0010138530051335692, 0.0010237150127068162, 0.0010014500003308058, 0.0010176480282098055, 0.001017246046103537, 0.0010112740565091372, 0.0010034129954874516, 0.0010466870153322816, 0.001013750908896327, 0.0010489360429346561, 0.0013371430104598403, 0.0010032320860773325, 0.0010011260164901614, 0.0010270089842379093, 0.0010057949693873525];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (128, 64, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.192e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (256, 128, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   6           TDOT        srmw,xwj->srmxj                     fmskj,srmxj->rkfx
   7           TDOT      srmxj,fmskj->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.007833964074961841;0.029903801972977817;;;3.817199273169181;;;[0.008611485944129527, 0.008292423095554113, 0.008495260961353779, 0.008548276033252478, 0.008491282002069056, 0.008533744025044143, 0.008406660985201597, 0.00855009094811976, 0.008605067036114633, 0.008555797976441681, 0.008474839036352932, 0.008521612966433167, 0.008757177973166108, 0.00857080495916307, 0.008527308003976941, 0.007833964074961841, 0.008684340049512684, 0.008481589960865676, 0.008610329939983785, 0.00842722796369344, 0.008563597104512155, 0.008588525000959635, 0.008314266917295754, 0.008618965046480298, 0.008657139958813787, 0.008587374002672732, 0.008558345027267933, 0.008560580899938941, 0.008473922964185476, 0.008578895009122789, 0.008598251966759562, 0.008584365947172046, 0.008612221106886864, 0.008565788972191513, 0.008490641950629652, 0.008532063919119537, 0.008553675026632845, 0.008541577029973269, 0.008665151079185307, 0.008637754013761878, 0.00863348098937422, 0.008615494007244706, 0.008562998031266034, 0.008613762096501887, 0.008356335922144353, 0.008529855054803193, 0.008473614929243922, 0.008594591985456645, 0.008607745985500515, 0.008585629053413868];[0.030037360033020377, 0.02993648999836296, 0.029939340078271925, 0.029917806037701666, 0.029954634024761617, 0.029922980000264943, 0.02995256707072258, 0.02996587404049933, 0.029954407014884055, 0.02992516302037984, 0.02992844197433442, 0.029938552994281054, 0.02993141207844019, 0.029932849924080074, 0.029921925044618547, 0.029939734027720988, 0.0299550739582628, 0.029934307909570634, 0.029951186035759747, 0.02993230300489813, 0.0299399959621951, 0.02992878807708621, 0.02993107703514397, 0.029917523032054305, 0.02995163109153509, 0.02993361500557512, 0.029925092007033527, 0.02991229691542685, 0.029956895974464715, 0.029916217899881303, 0.029945605900138617, 0.029904978931881487, 0.029938435996882617, 0.029916265979409218, 0.029953155084513128, 0.029926883056759834, 0.029930397984571755, 0.029917843989096582, 0.02996574796270579, 0.029903801972977817, 0.029939281987026334, 0.029914614977315068, 0.029947136994451284, 0.02992083493154496, 0.029920561937615275, 0.0299143570009619, 0.029940028092823923, 0.02994475292507559, 0.029927965020760894, 0.02992098208051175];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.003218363970518112;0.01102957606781274;;;3.4270754236778047;;;[0.003250197973102331, 0.0032410930143669248, 0.003230985952541232, 0.0032290989765897393, 0.0032446830300614238, 0.003238048986531794, 0.003235508920624852, 0.0032414390007033944, 0.0032532858895137906, 0.003245171974413097, 0.003237823024392128, 0.0032495689811185002, 0.0032417570473626256, 0.003234982956200838, 0.0032357850577682257, 0.0032430539140477777, 0.0032387920655310154, 0.0032307320507243276, 0.0032327910885214806, 0.00324265006929636, 0.0032488260185346007, 0.003267477033659816, 0.0032487160060554743, 0.0032511199824512005, 0.003228737972676754, 0.0032277869759127498, 0.0032231509685516357, 0.003218363970518112, 0.0032250540098175406, 0.0032457190100103617, 0.0032212610822170973, 0.0032336419681087136, 0.003254155977629125, 0.0032240969594568014, 0.0032308960799127817, 0.003242693026550114, 0.003238700097426772, 0.0032409500563517213, 0.0032578279497101903, 0.0032397309551015496, 0.00323292997200042, 0.0032316320575773716, 0.0032435349421575665, 0.0032330219401046634, 0.0032448400743305683, 0.0032549710012972355, 0.0032484770053997636, 0.0032450839644297957, 0.0032444699900224805, 0.0032492459286004305];[0.011105470941402018, 0.011072507011704147, 0.011034770985133946, 0.011062197969295084, 0.011058121919631958, 0.011067220009863377, 0.011391257052309811, 0.011082577984780073, 0.011051170993596315, 0.011035118019208312, 0.011236815014854074, 0.01124213996808976, 0.011049102991819382, 0.011048845015466213, 0.011076934984885156, 0.011226719012483954, 0.011225398979149759, 0.011088359984569252, 0.011082272045314312, 0.011490172008052468, 0.011038884986191988, 0.011048389016650617, 0.01102957606781274, 0.011186254909262061, 0.011052399058826268, 0.011043883976526558, 0.011056063929572701, 0.011063704965636134, 0.011062119039706886, 0.011047441978007555, 0.011051662964746356, 0.011254650889895856, 0.011606077081523836, 0.011211349978111684, 0.01123277295846492, 0.011047178064472973, 0.011056179995648563, 0.011048604967072606, 0.011087404913268983, 0.011254856013692915, 0.011178764048963785, 0.011066133040003479, 0.011061441036872566, 0.011226773960515857, 0.011249144095927477, 0.011411068961024284, 0.011053508962504566, 0.011049406952224672, 0.011255254037678242, 0.011056950083002448];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.002959457109682262;0.005865663988515735;;;1.9820067570249376;;;[0.0030439369147643447, 0.003038572962395847, 0.003065824043005705, 0.003036770038306713, 0.0030555269913747907, 0.0030533969402313232, 0.003092364058829844, 0.0030245590023696423, 0.003072382998652756, 0.0030304850079119205, 0.0029968509916216135, 0.002989961998537183, 0.0030272509902715683, 0.0029903840040788054, 0.0029742640908807516, 0.0029990760376676917, 0.002968006068840623, 0.002959457109682262, 0.0029924530535936356, 0.0029728630324825644, 0.002997396048158407, 0.0029689259827136993, 0.0030019551049917936, 0.0029715270502492785, 0.003008497995324433, 0.0029923130059614778, 0.002998881973326206, 0.0030083139427006245, 0.0030249720439314842, 0.0030008540488779545, 0.0030342519748955965, 0.0029929709853604436, 0.003017824958078563, 0.0029868510318920016, 0.00301336997654289, 0.002986334962770343, 0.002978052943944931, 0.0030190940015017986, 0.0029894589679315686, 0.0029988210881128907, 0.002985519007779658, 0.003018682007677853, 0.0029835369205102324, 0.0029869379941374063, 0.003014177083969116, 0.003003224963322282, 0.0030097399139776826, 0.003015162074007094, 0.0030063639860600233, 0.003024460980668664];[0.00591430498752743, 0.005893260007724166, 0.005913632921874523, 0.005897141993045807, 0.005899776006117463, 0.0058981620240956545, 0.0059066959656775, 0.005890157073736191, 0.0058948739897459745, 0.005903056007809937, 0.005901564029045403, 0.00587815698236227, 0.005900975898839533, 0.005884348996914923, 0.005881479009985924, 0.005871281959116459, 0.005905480938963592, 0.005887050065211952, 0.0058915369445458055, 0.006195898982696235, 0.005889157997444272, 0.005900542950257659, 0.005892608081921935, 0.005894439062103629, 0.005865663988515735, 0.0058724109549075365, 0.005869815009646118, 0.005872951936908066, 0.005872506066225469, 0.005874902009963989, 0.005873028072528541, 0.005882991012185812, 0.006212271051481366, 0.00587281200569123, 0.005874241003766656, 0.005877138930372894, 0.005874454975128174, 0.00587147893384099, 0.005871561937965453, 0.005870264954864979, 0.005888196057640016, 0.005898097064346075, 0.005890303989872336, 0.005886517930775881, 0.005867279949598014, 0.006168478983454406, 0.005877738003619015, 0.00589058396872133, 0.005869260057806969, 0.005875049042515457];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0016638750676065683;0.006980782025493681;;;4.195496501750769;;;[0.0016990859294310212, 0.0016804799670353532, 0.0016706129536032677, 0.0016704079462215304, 0.0016708029434084892, 0.0016903809737414122, 0.0016738909762352705, 0.0016683170106261969, 0.0016702431021258235, 0.0016686839517205954, 0.0016743449959903955, 0.001670236000791192, 0.0016663490096107125, 0.0016698210965842009, 0.0016692000208422542, 0.0016674770740792155, 0.001668651937507093, 0.0016678940737619996, 0.0016751140356063843, 0.0016696249367669225, 0.001673061982728541, 0.0016638750676065683, 0.001675831968896091, 0.001674674917012453, 0.0016709589399397373, 0.0016798990545794368, 0.0016716750105842948, 0.0016644529532641172, 0.001671912963502109, 0.0016654960345476866, 0.0016667000018060207, 0.0016649810131639242, 0.0016717910766601562, 0.0016685420414432883, 0.0016714829253032804, 0.001669742981903255, 0.0016837510047480464, 0.001679053995758295, 0.0016713200602680445, 0.0016700890846550465, 0.0016720800194889307, 0.0016668960452079773, 0.0016687639290466905, 0.0016780969453975558, 0.001673816004768014, 0.001670710975304246, 0.0016691050259396434, 0.0016680059488862753, 0.0016695120139047503, 0.0016722390428185463];[0.007015828974545002, 0.006996597978286445, 0.007029065047390759, 0.007020199089311063, 0.007000242010690272, 0.00701312196906656, 0.0073730930453166366, 0.007001268910244107, 0.006998345954343677, 0.00701245095115155, 0.006991517031565309, 0.006983975996263325, 0.0069934510393068194, 0.0069971500197425485, 0.006997324991971254, 0.0069947619922459126, 0.006996202049776912, 0.007009762921370566, 0.0070041329599916935, 0.007318507065065205, 0.007019494078122079, 0.006994280032813549, 0.006994230090640485, 0.0069948689779266715, 0.0069882889511063695, 0.0069966299924999475, 0.0069920949172228575, 0.0069884019903838634, 0.006991414935328066, 0.006981397047638893, 0.006991888978518546, 0.006988344946876168, 0.007297490024939179, 0.006996357929892838, 0.006988070090301335, 0.007002620026469231, 0.00698898802511394, 0.006996764102950692, 0.006988417939282954, 0.006996095995418727, 0.0069919530069455504, 0.006995375966653228, 0.006997920107096434, 0.006991710979491472, 0.0069839899661019444, 0.00730290706269443, 0.006992548005655408, 0.006980782025493681, 0.006990620051510632, 0.006991895032115281];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007327329367399216;0.0007597639923915267;;;1.036890733712438;;;[0.0007726779440417886, 0.0007402740884572268, 0.0007614620262756944, 0.0007524370448663831, 0.0007529370486736298, 0.0007651849882677197, 0.0007505109533667564, 0.0007627590093761683, 0.0007482219953089952, 0.0007696339162066579, 0.0007550889858976007, 0.0007527420530095696, 0.0007391729159280658, 0.0007476960308849812, 0.0007514898898079991, 0.000763382064178586, 0.0007448269752785563, 0.000747460057027638, 0.0007557849166914821, 0.0007499719504266977, 0.0007439600303769112, 0.0007406520890071988, 0.0007327329367399216, 0.0007474019657820463, 0.0007582739926874638, 0.0007567970314994454, 0.0007429480319842696, 0.0007524898974224925, 0.0007581029785797, 0.0007565789856016636, 0.0007498100167140365, 0.0007355039706453681, 0.0007404930656775832, 0.0007481049979105592, 0.0007618129020556808, 0.0007518399506807327, 0.0007572129834443331, 0.0007499820785596967, 0.0007503899978473783, 0.0007530789589509368, 0.0007523290114477277, 0.0007470590062439442, 0.0007557880599051714, 0.0007566600106656551, 0.000755119021050632, 0.0007519799983128905, 0.00075286696664989, 0.0007531129522249103, 0.0007515239994972944, 0.0007419600151479244];[0.000788929988630116, 0.0007710800273343921, 0.0007646599551662803, 0.0007699140114709735, 0.0007624700665473938, 0.0007662450661882758, 0.000771263032220304, 0.0007744409376755357, 0.0007619640091434121, 0.0007625289727002382, 0.0007627189625054598, 0.0007661320269107819, 0.0007706420728936791, 0.0007641520351171494, 0.0007630890468135476, 0.0007611309411004186, 0.0007645169971510768, 0.0007630219915881753, 0.0007654760265722871, 0.000762099982239306, 0.0007655950030311942, 0.0007633999921381474, 0.0007603600388392806, 0.00076893693767488, 0.000767971039749682, 0.000771070015616715, 0.000775654916651547, 0.0007639470277354121, 0.0007634139619767666, 0.0007678080582991242, 0.0007628219900652766, 0.000763445976190269, 0.0007651610067114234, 0.0007597639923915267, 0.0007700968999415636, 0.0007737489650025964, 0.000762560055591166, 0.0007653729990124702, 0.0007614870555698872, 0.0007774139521643519, 0.0007668629987165332, 0.0007647150196135044, 0.0007672739448025823, 0.0007630090694874525, 0.000768464058637619, 0.0007657170062884688, 0.0007678160909563303, 0.0007643380668014288, 0.0007675089873373508, 0.0007646259618923068];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.002707127947360277;0.0037597359623759985;;;1.3888283211889265;;;[0.0027810060419142246, 0.002729917992837727, 0.0027229980332776904, 0.0027241359930485487, 0.00273088994435966, 0.002707127947360277, 0.002728836960159242, 0.002719680080190301, 0.002723364974372089, 0.00271354999858886, 0.0027257659239694476, 0.0027429909678176045, 0.0027227120008319616, 0.0027204189682379365, 0.0027152650291100144, 0.002708954969421029, 0.002757259993813932, 0.0027146959910169244, 0.0027131640817970037, 0.0027140999445691705, 0.002714575035497546, 0.0027121000457555056, 0.002720097079873085, 0.0027168579399585724, 0.0027190729742869735, 0.0027118870057165623, 0.0027160479221493006, 0.002709066029638052, 0.002717057941481471, 0.002709298045374453, 0.0027611959958449006, 0.0027336711063981056, 0.002723722020164132, 0.002711654989980161, 0.002726859995163977, 0.002710625994950533, 0.002731041982769966, 0.0027113789692521095, 0.0027228620601817966, 0.002720058080740273, 0.0027186020743101835, 0.0027171120746061206, 0.002718145027756691, 0.0027111470699310303, 0.0027578399749472737, 0.0027193600544705987, 0.002715738955885172, 0.002707532956264913, 0.002723506069742143, 0.0027117420686408877];[0.0037683750269934535, 0.003785365028306842, 0.0037686319556087255, 0.0037811779184266925, 0.00377227202989161, 0.0037729080067947507, 0.003764229011721909, 0.0037757359677925706, 0.0037629789439961314, 0.0037902110489085317, 0.0037772200303152204, 0.0037705899449065328, 0.003774272045120597, 0.003780178027227521, 0.003764017019420862, 0.0037667740834876895, 0.004098957986570895, 0.0037828230997547507, 0.0037637449568137527, 0.0037757029058411717, 0.003762884996831417, 0.003786189015954733, 0.0037704150890931487, 0.003773128963075578, 0.0037672489415854216, 0.003778093960136175, 0.0037667389260604978, 0.003775708028115332, 0.0037620050134137273, 0.00417407404165715, 0.0037640290101990104, 0.003776029101572931, 0.003767160000279546, 0.0037897491129115224, 0.003764125984162092, 0.0037753049982711673, 0.003762578940950334, 0.003793583018705249, 0.0037669239100068808, 0.0037730149924755096, 0.0037597359623759985, 0.0037693490739911795, 0.0040921150939539075, 0.0037694009952247143, 0.0037667290307581425, 0.0037772570503875613, 0.003765561035834253, 0.00377379497513175, 0.003762862994335592, 0.003776850993745029];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0014817679766565561;0.004865453927777708;;;3.283546415111535;;;[0.0015162089839577675, 0.0014894159976392984, 0.0014848759165033698, 0.001493301009759307, 0.0014868489233776927, 0.0014886459102854133, 0.0014929019380360842, 0.0014877510257065296, 0.0014898800291121006, 0.0014817679766565561, 0.0014852969907224178, 0.0014839660143479705, 0.0014976540114730597, 0.0014869250589981675, 0.0014868270372971892, 0.0014903299743309617, 0.0014949690084904432, 0.0014865900157019496, 0.0014937479281798005, 0.0014867340214550495, 0.0014927710872143507, 0.0014914730563759804, 0.0014881480019539595, 0.0014916760846972466, 0.0014875479973852634, 0.0014869339065626264, 0.0014959119725972414, 0.0014991369098424911, 0.0014907019212841988, 0.0014865220291540027, 0.0014927750453352928, 0.0014891410246491432, 0.0014955770457163453, 0.0014889530139043927, 0.0014877020148560405, 0.0014967259485274553, 0.0014979350380599499, 0.0015036349650472403, 0.001493448973633349, 0.0014899260131642222, 0.001509757013991475, 0.0014954500366002321, 0.0014958090614527464, 0.0014875460183247924, 0.0015012199291959405, 0.0014973189681768417, 0.0015066779451444745, 0.0014933840138837695, 0.0014929770259186625, 0.0015031250659376383];[0.00488533393945545, 0.0048777570482343435, 0.004881387925706804, 0.004896193975582719, 0.004870407050475478, 0.004876235965639353, 0.004876786028034985, 0.004876681952737272, 0.0048781889490783215, 0.0048767729895189404, 0.0048767769476398826, 0.004869895987212658, 0.004884768044576049, 0.00487734901253134, 0.004873254103586078, 0.004875587997958064, 0.0051950321067124605, 0.004898295970633626, 0.004876625025644898, 0.004878969048149884, 0.004874105914495885, 0.0048750260611996055, 0.004875883925706148, 0.004877692903392017, 0.004872038960456848, 0.004874832928180695, 0.004890093929134309, 0.004873752943240106, 0.004873791942372918, 0.005190407973714173, 0.004871972021646798, 0.004873696016147733, 0.004889265983365476, 0.004877893952652812, 0.00487434200476855, 0.0048721450148150325, 0.004875294049270451, 0.004873347003012896, 0.0048755069728940725, 0.004894912941381335, 0.004877661005593836, 0.004876276012510061, 0.005192892975173891, 0.0048712550196796656, 0.004865453927777708, 0.00487425597384572, 0.004877550061792135, 0.004879863932728767, 0.004875377984717488, 0.00487390102352947];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005448820302262902;0.0006122569320723414;;;1.1236504382757315;;;[0.0005935650551691651, 0.0005478969542309642, 0.0005585519829764962, 0.0005656731082126498, 0.0005713349673897028, 0.0005666509969159961, 0.0005691390251740813, 0.0005659860325977206, 0.0005663790507242084, 0.0005631409585475922, 0.0005609740037471056, 0.0005643860204145312, 0.0005667948862537742, 0.0005464329151436687, 0.0005700269248336554, 0.0005601720185950398, 0.0005748770199716091, 0.0005545018939301372, 0.0005632579559460282, 0.0005465049762278795, 0.0005554590607061982, 0.0005640669260174036, 0.0005670349346473813, 0.0005601800512522459, 0.0005756440805271268, 0.0005540340207517147, 0.0005570380017161369, 0.0005654109409078956, 0.0005448820302262902, 0.0005594639806076884, 0.0005638629663735628, 0.000566418981179595, 0.0005682769697159529, 0.0005640549352392554, 0.0005614749388769269, 0.0005615350091829896, 0.000566240050829947, 0.0005572430090978742, 0.0005670300452038646, 0.0005564040038734674, 0.0005850540474057198, 0.0005648620426654816, 0.0005645219935104251, 0.0005531290080398321, 0.0005673089763149619, 0.0005485090659931302, 0.0005649300292134285, 0.0005616340786218643, 0.0005743859801441431, 0.0005603000754490495];[0.0007191270124167204, 0.0006564080249518156, 0.0006182530196383595, 0.0006370589835569263, 0.000628029927611351, 0.0006366280140355229, 0.0006195990135893226, 0.0006299419328570366, 0.0006177190225571394, 0.0006292089819908142, 0.0006317090010270476, 0.0006241770461201668, 0.000619555008597672, 0.0006265250267460942, 0.0006122569320723414, 0.0006243910174816847, 0.0006161759374663234, 0.0006251860177144408, 0.0006146009545773268, 0.000624599982984364, 0.0006190630374476314, 0.0006305129500105977, 0.0006158079486340284, 0.0006290009478107095, 0.0006157009629532695, 0.0006246459670364857, 0.0006172490539029241, 0.0006292959442362189, 0.0006215469911694527, 0.0006356959929689765, 0.0006183779332786798, 0.0006234599277377129, 0.0006178469629958272, 0.0006270960438996553, 0.000621084007434547, 0.0006243409588932991, 0.0006157200550660491, 0.0006240039365366101, 0.0006316700018942356, 0.0006275419145822525, 0.0006192700238898396, 0.0006267940625548363, 0.0006152309942990541, 0.000625154934823513, 0.0006176399765536189, 0.001097639906220138, 0.0006213031010702252, 0.0006287990836426616, 0.0006150680128484964, 0.0006299180677160621];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.002459578914567828;0.002820393070578575;;;1.1466975317903738;;;[0.002491166931577027, 0.002472085994668305, 0.002462055068463087, 0.0024697979679331183, 0.002462784992530942, 0.002466732985340059, 0.002462735981680453, 0.0026873090537264943, 0.002465499914251268, 0.002479463000781834, 0.002462028991430998, 0.002463649958372116, 0.002467722981236875, 0.0024620009353384376, 0.0024597090668976307, 0.002465447993017733, 0.002459578914567828, 0.0024653589352965355, 0.0024672539439052343, 0.002461822936311364, 0.002462094067595899, 0.002473014988936484, 0.0024610720574855804, 0.002468424034304917, 0.002467419020831585, 0.0024600439937785268, 0.0024619849864393473, 0.002467998070642352, 0.0024698529159650207, 0.0024747829884290695, 0.002469277009367943, 0.002467776066623628, 0.0024600019678473473, 0.0024692240403965116, 0.002469480037689209, 0.0024631189880892634, 0.0024703640956431627, 0.0024672759464010596, 0.002463379059918225, 0.002470862935297191, 0.0024609839310869575, 0.002465956029482186, 0.0024679909693077207, 0.0024672190193086863, 0.002461264026351273, 0.002468497958034277, 0.0024597470182925463, 0.002484425902366638, 0.0024707510601729155, 0.002480387920513749];[0.002883266075514257, 0.002841372974216938, 0.0028325070161372423, 0.002841869951225817, 0.002836407977156341, 0.0028266560984775424, 0.0028367009945213795, 0.0028361710719764233, 0.002838409971445799, 0.002834309940226376, 0.0028389019425958395, 0.0028245761059224606, 0.0028224000707268715, 0.002824616036377847, 0.002832158003002405, 0.002824316965416074, 0.0028280699625611305, 0.0028320859419181943, 0.002828237949870527, 0.002831085934303701, 0.002835589926689863, 0.002824406954459846, 0.002851846977137029, 0.003148432937450707, 0.0028254030039533973, 0.0028255790239199996, 0.002826317911967635, 0.002827594056725502, 0.0028526009991765022, 0.002827262971550226, 0.0028257269877940416, 0.0028317420510575175, 0.002827569958753884, 0.0028249319875612855, 0.0028240669053047895, 0.0028259609825909138, 0.0031405510380864143, 0.0028260599356144667, 0.0028248659800738096, 0.002820393070578575, 0.002835321007296443, 0.00282734795473516, 0.0028495549922809005, 0.002829683944582939, 0.002829024102538824, 0.002831100020557642, 0.002826342941261828, 0.0028259389800950885, 0.0028248829767107964, 0.0031434640986844897];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.001723063993267715;0.004313012002967298;;;2.503106106226421;;;[0.001760879997164011, 0.0017321790801361203, 0.0017359029734507203, 0.0017284359782934189, 0.0017311879200860858, 0.0017256930004805326, 0.0017267250223085284, 0.0017281800974160433, 0.0017292429693043232, 0.0017263690242543817, 0.001723063993267715, 0.0017287880182266235, 0.001724601024761796, 0.0017339959740638733, 0.0017298480961471796, 0.001733412966132164, 0.0017329949187114835, 0.0017280880128964782, 0.0017326860688626766, 0.0017302660271525383, 0.0017319410108029842, 0.0017268980154767632, 0.0017239160370081663, 0.0017278579762205482, 0.0017275220016017556, 0.0017269649542868137, 0.0017289629904553294, 0.001725416979752481, 0.0017326240194961429, 0.0017261429456993937, 0.0017340469639748335, 0.0017245170893147588, 0.0017297370359301567, 0.001724748988635838, 0.001727761933580041, 0.0017294830176979303, 0.0017285010544583201, 0.0017309259856119752, 0.0017322159837931395, 0.0017268549418076873, 0.001729190000332892, 0.0017325509106740355, 0.001729645999148488, 0.001736972015351057, 0.0017314460128545761, 0.0017271830001845956, 0.0017305109649896622, 0.0022525469539687037, 0.0017593660159036517, 0.001733236014842987];[0.004365988075733185, 0.00433245999738574, 0.004327150993049145, 0.00432299601379782, 0.004321950022131205, 0.004321740008890629, 0.004320992040447891, 0.004323713947087526, 0.004326852038502693, 0.004323492990806699, 0.004331109928898513, 0.0043168970150873065, 0.00431766698602587, 0.004323173896409571, 0.004315351950936019, 0.004320078995078802, 0.004316671984270215, 0.0043165989918634295, 0.004318034974858165, 0.004321794956922531, 0.004332622047513723, 0.004319814965128899, 0.004325113957747817, 0.004623100976459682, 0.004319285973906517, 0.004318627994507551, 0.004317354992963374, 0.004328784998506308, 0.004318004008382559, 0.0043152139987796545, 0.004313012002967298, 0.004317163955420256, 0.00431313703302294, 0.00431622308678925, 0.004333450924605131, 0.004318724037148058, 0.004584372974932194, 0.004318005056120455, 0.004317143931984901, 0.004317017970606685, 0.004316337057389319, 0.004328821087256074, 0.004316687001846731, 0.004315261961892247, 0.0043181999353691936, 0.004314331919886172, 0.004313349956646562, 0.004319355939514935, 0.004328473005443811, 0.004586428054608405];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0010219139512628317;0.0005069059552624822;;;0.4960358498248041;;;[0.001053369021974504, 0.0010286800097674131, 0.0010266470490023494, 0.001024457043968141, 0.0010291479993611574, 0.0010251060593873262, 0.0010271460050716996, 0.0010266669560223818, 0.0010276020038872957, 0.0010222940472885966, 0.0010250599589198828, 0.0010254340013489127, 0.001027330057695508, 0.0010219139512628317, 0.0010246200254186988, 0.0010230760090053082, 0.0010291559156030416, 0.001024933997541666, 0.0010249050101265311, 0.0010264070006087422, 0.001030764076858759, 0.001026491983793676, 0.001023877994157374, 0.001022556098178029, 0.001026464975439012, 0.0010239160619676113, 0.0010277689434587955, 0.0010272099170833826, 0.0010296759428456426, 0.0010282699950039387, 0.00102295505348593, 0.0010239710099995136, 0.001029717968776822, 0.001030915998853743, 0.0010262830182909966, 0.0010269349440932274, 0.0010308560449630022, 0.0010235230438411236, 0.0010246268939226866, 0.0010235939407721162, 0.0010272660292685032, 0.0010262290015816689, 0.0010234069777652621, 0.0010256170062348247, 0.0010248590260744095, 0.0010224259458482265, 0.0010225380538031459, 0.001023257034830749, 0.0010268540354445577, 0.0010236050002276897];[0.0005346910329535604, 0.0005272019188851118, 0.0005189080256968737, 0.0005192450480535626, 0.0005156979896128178, 0.0005153360543772578, 0.0005150000797584653, 0.0005158059066161513, 0.0005144310416653752, 0.0005131299840286374, 0.000513749080710113, 0.0005131510552018881, 0.0005148699274286628, 0.0005154419923201203, 0.0005223660264164209, 0.0005129430210217834, 0.0005161759909242392, 0.0005171970697119832, 0.0005137409316375852, 0.0005182679742574692, 0.0005114449886605144, 0.0005120160058140755, 0.0005153220845386386, 0.0005166409537196159, 0.0005094649968668818, 0.0005162510788068175, 0.0005127820186316967, 0.000510851969011128, 0.0005122189177200198, 0.0005114420782774687, 0.0005117059918120503, 0.0005196220008656383, 0.0005078950198367238, 0.0005069059552624822, 0.0005086630117148161, 0.0005134489620104432, 0.0005136149702593684, 0.000513175968080759, 0.0005159149877727032, 0.000510138925164938, 0.0005135589744895697, 0.0005142609588801861, 0.0005176549311727285, 0.0005119760753586888, 0.0005112059880048037, 0.0005107549950480461, 0.000513843959197402, 0.0005089959595352411, 0.0005168439820408821, 0.00051264395006001];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 64, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 8, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 256, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 512, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 1024, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 2048, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.07581807600217871;0.7097311090037692;7.199203302006936;7.222946712980047;9.360974934043094;0.996712780542816;9.391847999526052;[0.07581807600217871, 0.08107678301166743, 0.08156757900724187, 0.08005196598242037, 0.08139728900277987, 0.08037387899821624, 0.08130446000723168, 0.0799815229838714, 0.08112295001046732, 0.08017393399495631, 0.08249251102097332, 0.07977761299116537, 0.0822418559982907, 0.08064043000922538, 0.08177443401655182, 0.07796914898790419, 0.08125273999758065, 0.07992218801518902, 0.08100898898555897, 0.08009306798339821, 0.08209465301479213, 0.08047773200087249, 0.0822304240136873, 0.07719149201875553, 0.081271161994664, 0.08000287300092168, 0.08109115599654615, 0.08065552599146031, 0.0820444929995574, 0.08083963699755259, 0.08229697498609312, 0.08004795500892214, 0.08106777200009674, 0.07997994299512357, 0.08236925498931669, 0.08071070900768973, 0.08108558299136348, 0.08067675700294785, 0.08199000300373882, 0.0800449340022169, 0.08107358598499559, 0.0798592540086247, 0.08099846498225816, 0.08007137599634007, 0.08112333598546684, 0.07783143600681797, 0.08142785698873922, 0.07998934900388122, 0.08224040700588375, 0.0801108640152961];[0.7097311090037692, 0.712395122012822, 0.806524301005993, 0.7356473499967251, 0.7384261190018151, 0.7301373049849644, 0.7588997629936785, 0.7259842369821854, 0.7629845539922826, 0.742512781987898, 0.7846532139810733, 0.7471559090190567, 0.7653784870053641, 0.782230217999313, 0.7547358029987663, 0.7447742599761114, 0.7579572000249755, 0.7802511509798933, 0.7811636209953576, 0.7355738170153927, 0.7519002319895662, 0.7548636010033078, 0.7345786099904217, 0.7561238339985721, 0.7384631629975047, 0.768000756012043, 0.7382279440062121, 0.7412941280053928, 0.7356916400021873, 0.7555453389941249, 0.744323113001883, 0.7600256770092528, 0.7131936050136574, 0.7659346250002272, 0.7405591520073358, 0.7319446209876332, 0.755468874995131, 0.7604669880238362, 0.7464843050111085, 0.7422331470006611, 0.7618524009885732, 0.7333075690257829, 0.7522291110071819, 0.7629855499835685, 0.7864569420053158, 0.7420537440048065, 0.7878883529920131, 0.7328063010063488, 0.7580805470061023, 0.7654778560099658];[7.5789260280143935, 7.441142166004283, 7.444042001006892, 7.199203302006936, 7.430702468001982, 7.307010232994799, 7.436669461982092, 7.230156014004024, 7.409338877972914, 7.250474021042464, 7.37981893401593, 7.216726151964394, 7.448520619014744, 7.293925320031121, 7.277235046989517, 7.386617639975157, 7.246020927006612, 7.39554352403502, 7.235957896977197, 7.4722115579934325, 7.366765323007712, 7.434998190990882, 7.275024652975844, 7.394361910992302, 7.247692961973371, 7.44499400400673, 7.335389362968272, 7.494849853013875, 7.291929453989724, 7.444065074989339, 7.293742981972173, 7.471040431002621, 7.233298778999597, 7.410575246991357, 7.221852501010289, 7.390588211012073, 7.246171120990766, 7.381027345021721, 7.240618987008929, 7.411467059981078, 7.202494013967225, 7.411958451004466, 7.311915032012621, 7.278831114032073, 7.406934756989358, 7.2663143079553265, 7.411207860975992, 7.3428181300114375, 7.395346128003439, 7.262145585962571];[7.392804047005484, 7.368059619009728, 7.420395632972941, 7.276023516984424, 7.2457372279895935, 7.448726487025851, 7.3155768899887335, 7.449911520991009, 7.290900768013671, 7.422501320979791, 7.2761319990386255, 7.471141464018729, 7.222946712980047, 7.509463633003179, 7.334624486014945, 7.4623860649589915, 7.291142903995933, 7.377521606016671, 7.3500520549714565, 7.402192913024919, 7.319137715006946, 7.403859021986136, 7.2696928219811525, 7.378887228987878, 7.2657992969907355, 7.467422280024039, 7.353503004007507, 7.423166327003855, 7.3276034660229925, 7.44970929104602, 7.323651307990076, 7.350524656969355, 7.290475465968484, 7.424721316987416, 7.294290154008195, 7.29075407498749, 7.421295061998535, 7.2642382320191246, 7.375827081006719, 7.313084081019042, 7.421627901989268, 7.2430889979877975, 7.398588667972945, 7.259820562991081, 7.4568305449793115, 7.351443506020587, 7.404080676002195, 7.2861571639659815, 7.403351401007967, 7.310444842005381]
layer1.0.conv1;0.053113089001271874;0.3524101359944325;0.6288919629878365;0.658396631013602;6.635090193793728;0.9551870914340143;6.946377577017423;[0.053113089001271874, 0.05801604699809104, 0.053195542976027355, 0.05769540200708434, 0.05336691898992285, 0.05753878701943904, 0.055592236982192844, 0.05756417100201361, 0.05636968501494266, 0.05846628500148654, 0.05557539401343092, 0.057652552000945434, 0.05650060999323614, 0.057745925994822755, 0.05546660799882375, 0.05770906899124384, 0.05596063900156878, 0.05739539299975149, 0.05584453701158054, 0.058442456007469445, 0.05585608899127692, 0.05760907498188317, 0.05581700900802389, 0.05805292402510531, 0.05579495200072415, 0.05892025900539011, 0.0559099139936734, 0.05767709400970489, 0.055610370996873826, 0.057581978995585814, 0.05556574297952466, 0.057635115983430296, 0.05593017098726705, 0.058455720980418846, 0.0559205129975453, 0.05829693001578562, 0.05596829199930653, 0.05836822197306901, 0.05598009898676537, 0.057711902976734564, 0.05551796199870296, 0.058020659984322265, 0.055544579023262486, 0.0577227340254467, 0.05551479500718415, 0.05751675702049397, 0.05564763300935738, 0.057505800999933854, 0.055669029999990016, 0.0576253279868979];[0.3594050139945466, 0.40194248998886906, 0.3563942539913114, 0.4001917210116517, 0.3637375440157484, 0.40343945199856535, 0.35657104500569403, 0.40247534299851395, 0.3524101359944325, 0.4051669829932507, 0.3626013569883071, 0.3825803430227097, 0.364678329002345, 0.4009030240122229, 0.3607840980112087, 0.4003996969840955, 0.36293565298547037, 0.4023025310016237, 0.3650892630103044, 0.4028439419926144, 0.3635829279955942, 0.40503741000429727, 0.3640945280203596, 0.4008397859870456, 0.3623068970046006, 0.4019995750277303, 0.362440968019655, 0.40531179698882625, 0.3607653159997426, 0.4044099360180553, 0.3629806589742657, 0.403085319994716, 0.362186729995301, 0.40174004100845195, 0.3643944850191474, 0.4012407370028086, 0.35527778501273133, 0.4003089950128924, 0.36572936398442835, 0.3897677589848172, 0.3626059480011463, 0.3702051760046743, 0.40096415698644705, 0.36266959700151347, 0.40279256500070915, 0.3606459859875031, 0.4013850810006261, 0.36240633501438424, 0.40211874901433475, 0.36335154599510133];[0.6288919629878365, 0.6291335579880979, 0.6298795380280353, 0.6644196849956643, 0.6632858270022552, 0.6682885779882781, 0.6666374780179467, 0.6599637690233067, 0.6607780130289029, 0.6664785990142263, 0.6617005790176336, 0.6609118000196759, 0.6615034520218614, 0.6641080300032627, 0.6647974779771175, 0.6612444659986068, 0.662933375017019, 0.6630131429992616, 0.6619380450283643, 0.6634839579928666, 0.6598720629990567, 0.6702253980038222, 0.664726437011268, 0.6630521780170966, 0.6612266459851526, 0.6640224269940518, 0.6619287279609125, 0.6597293240192812, 0.66536302305758, 0.6637563620170113, 0.6627947129891254, 0.6600567210116424, 0.6624537240131758, 0.6623079939745367, 0.6589547189651057, 0.6606911289854906, 0.6646662819839548, 0.6745686769718304, 0.6644277559535112, 0.6627894619887229, 0.6632559029967524, 0.6666409529861994, 0.6636995149892755, 0.6667602809902746, 0.6677216999814846, 0.6656200969882775, 0.6664062270137947, 0.6621458619774785, 0.6663331740128342, 0.6639489509689156];[0.664656476030359, 0.6619453220337164, 0.6616386260138825, 0.6644301610067487, 0.6656337279709987, 0.6671998310193885, 0.666001964971656, 0.663758440001402, 0.6658593699976336, 0.6650819279893767, 0.6648876119870692, 0.6682177059992682, 0.6630805729946587, 0.664719980006339, 0.6660020249837544, 0.6641885530261789, 0.6645182640349958, 0.6635262629715726, 0.6621356690011453, 0.6745078850362916, 0.6658986649708822, 0.6628158929815982, 0.6633657109923661, 0.6690003780240659, 0.6649663200078066, 0.6643363819748629, 0.665920011990238, 0.6635664099885616, 0.6959549729945138, 0.6648508350190241, 0.6650763789948542, 0.6681465799920261, 0.6639707330032252, 0.6659829640120734, 0.664947444020072, 0.6632608829531819, 0.663439413998276, 0.6615405830089003, 0.664100201043766, 0.6645931570092216, 0.6624805490137078, 0.6617007949680556, 0.6758479009731673, 0.6613421349902637, 0.6619867950503249, 0.6630666769924574, 0.658396631013602, 0.6635760529898107, 0.6632663930067793, 0.6645877520204522]
layer1.0.conv2;0.07584351699915715;1.548005138989538;4.171770699031185;4.549989295977866;20.410513650187674;0.9168748380834607;22.260959514225167;[0.07584351699915715, 0.0832751739944797, 0.08269683198886923, 0.08311085301102139, 0.08406432799529284, 0.08323039297829382, 0.0827538019802887, 0.08874726400244981, 0.08260893300757743, 0.08311774101457559, 0.08284117901348509, 0.08287716400809586, 0.08286510600009933, 0.08276954098255374, 0.08284961801837198, 0.08317343800445087, 0.08264995200443082, 0.08247791399480775, 0.08289849900756963, 0.08273073201416992, 0.08412016899092123, 0.08296043000882491, 0.08278312999755144, 0.08365907098050229, 0.0825805920176208, 0.0832537800015416, 0.08420723100425676, 0.0828127040003892, 0.0828723740123678, 0.08287520799785852, 0.08263663001707755, 0.08355210200534202, 0.0824346519948449, 0.08360309700947255, 0.08258079999359325, 0.08304883900564164, 0.08279792100074701, 0.08306471901596524, 0.08278005200554617, 0.08285198599332944, 0.08271089399931952, 0.0832959070103243, 0.08265928400214761, 0.0841171909996774, 0.08263323499704711, 0.08259768501739018, 0.08311239199247211, 0.08703030500328168, 0.0843640620005317, 0.08321216600597836];[1.666219100006856, 1.5627564390015323, 1.6617361470125616, 1.5765194089908618, 1.6193572240008507, 1.6186922429769766, 1.6593687319837045, 1.6184932500182185, 1.625945548992604, 1.6181248820212204, 1.6617045649909414, 1.548005138989538, 1.6623633140115999, 1.620238409988815, 1.6670154559833463, 1.6579870700079482, 1.6618429310037754, 1.6614884909940884, 1.6579502010135911, 1.6616073320037685, 1.6600195610080846, 1.6610078910016455, 1.6661223879782483, 1.5802524889877532, 1.6633087730151601, 1.6652322630106937, 1.6304833059839439, 1.662632100022165, 1.6578166210092604, 1.6588737610145472, 1.6608225659874734, 1.6648316069913562, 1.6499340129958, 1.6627910700044595, 1.663158860988915, 1.659752492007101, 1.5871536789927632, 1.620721304003382, 1.5741310809971765, 1.6600775010010693, 1.6588959389773663, 1.6651331399916671, 1.6603777530253865, 1.6596626039827242, 1.6595738400064874, 1.6621231560129672, 1.6660665130184498, 1.6574826500145718, 1.663951040012762, 1.6246853540069424];[4.171770699031185, 4.6236864929960575, 4.615160674962681, 4.572689777996857, 4.603115032950882, 4.565224962047068, 4.5992413600033615, 4.557305852009449, 4.665406522981357, 4.570710980013246, 4.631581026013009, 4.557707205007318, 4.607681659981608, 4.56897262998973, 4.6141997420054395, 4.56513865001034, 4.610380889993394, 4.568360692996066, 4.610650428978261, 4.5580599380191416, 4.647517181001604, 4.5746516050130595, 4.743402838008478, 4.566679152019788, 4.619318637036486, 4.584813023015158, 4.6793222700071055, 4.598196915991139, 4.651552397030173, 4.572528537973994, 4.635237376031, 4.695954599010292, 4.639199949015165, 4.690174994000699, 4.848036373005016, 4.7163880610023625, 4.676239910972072, 4.607430635980563, 4.595606688031694, 4.580904508009553, 4.654327809024835, 4.613827421999304, 4.829889091983205, 4.580959070997778, 4.6852714359993115, 4.592110804020194, 4.662704647984356, 4.713542214973131, 4.728724733024137, 4.5946974879771005];[4.674117255985038, 4.5866708769463, 4.587194004008779, 4.571064952004235, 4.585220307984855, 4.572498592024203, 4.677251442015404, 4.594824633008102, 4.59285461800755, 4.572566692018881, 4.728239541029325, 4.585014197975397, 4.6446715840138495, 4.558417327032657, 4.6667635229823645, 4.591337690013461, 4.620811065018643, 4.60901994802407, 4.749214469018625, 4.576050151983509, 4.672633334004786, 4.564901573001407, 4.649017816991545, 4.5913744529825635, 4.614473762980197, 4.589029138965998, 4.660005687008379, 4.581930886983173, 4.667458749987418, 4.549989295977866, 4.648764039011439, 4.5889277450041845, 4.618340949993581, 4.5822727359773125, 4.5678237650136, 4.584736826014705, 4.6187001329963095, 4.577982196031371, 4.606295013974886, 4.6122773209935986, 4.623503050999716, 4.600479713029927, 4.64677596904221, 4.559026233997429, 4.636855340009788, 4.552712367003551, 4.59305079097976, 4.554691460012691, 4.614461570017738, 4.579951835010434]
layer1.0.conv3;0.14217851299326867;0.41275692600174807;3.5342622630123515;3.6123564679874107;2.903089343896076;0.9783813680440655;2.9672369473877014;[0.14655050000874326, 0.1442068109754473, 0.14888600498670712, 0.14287564498954453, 0.14892402602708898, 0.14285683500929736, 0.14964987899293192, 0.14422668801853433, 0.1484657519904431, 0.14498482100316323, 0.14865305699640885, 0.14292136899894103, 0.14827573602087796, 0.14274721799301915, 0.14942904899362475, 0.14326055298442952, 0.14761161000933498, 0.14330801501637325, 0.1498173289874103, 0.144071875984082, 0.14870385298854671, 0.143104543996742, 0.14946219199919142, 0.14333080701180734, 0.14936853700783104, 0.14256007902440615, 0.15432937198784202, 0.14291056300862692, 0.14789552899310365, 0.1425224039994646, 0.1482172849937342, 0.14269723699544556, 0.14951472901157103, 0.14345181998214684, 0.148398042016197, 0.1429681460140273, 0.14746925001963973, 0.14339901000494137, 0.15057435299968347, 0.14311352200456895, 0.14850219400250353, 0.14295826802845113, 0.14749727401067503, 0.14404904399998486, 0.14951844600727782, 0.1435929060098715, 0.14911911598755978, 0.14217851299326867, 0.1481481680239085, 0.14403494499856606];[0.4330228590115439, 0.4152502100041602, 0.4310604019847233, 0.41406571501283906, 0.432789716986008, 0.41275692600174807, 0.43270335101988167, 0.41694974701385945, 0.4337490219913889, 0.413951871014433, 0.43186760201933794, 0.4289662349910941, 0.45001775200944394, 0.41437676598434336, 0.43182681797770783, 0.4142234759929124, 0.4315693420066964, 0.41463765600929037, 0.43122699699597433, 0.4522436280094553, 0.430234441999346, 0.4148670389840845, 0.4364234599925112, 0.41411536899977364, 0.43253016500966623, 0.41473119202419184, 0.46257741199224256, 0.42175998201128095, 0.43214534598519094, 0.4156328060198575, 0.43359996398794465, 0.4169845200085547, 0.43145058199297637, 0.415928164991783, 0.4311242649855558, 0.415426622988889, 0.4319335659965873, 0.4175283479853533, 0.4329080189927481, 0.41475572300259955, 0.4325925259909127, 0.41405365298851393, 0.4320901360188145, 0.4139244150137529, 0.46448840099037625, 0.4136419749993365, 0.4314094440196641, 0.41372620602487586, 0.4415928919916041, 0.41606975501053967];[3.670121878036298, 4.097344182955567, 3.785960808978416, 4.074741082993569, 3.6617839120153803, 4.022237692028284, 3.7172278460056987, 4.023260172049049, 3.6673944299982395, 4.13659509900026, 3.7229045370186213, 4.299623953993432, 3.678278492006939, 4.037241186975734, 3.689858503988944, 3.900155948009342, 3.664318639988778, 3.9843464120058343, 3.636188172036782, 4.169856771972263, 3.7596269299683627, 4.3483458289993, 3.699193029984599, 4.213130141986767, 3.6588043949741405, 4.234004643018125, 3.6832583340001293, 4.203174357011449, 3.6620954329846427, 3.8115673400461674, 3.6979311470058747, 3.835908647015458, 3.6232722060231026, 4.223874674964463, 3.7247015809989534, 3.958160100999521, 3.7319596289889887, 4.132822392974049, 3.6931940769718494, 4.058919397968566, 3.5342622630123515, 4.163872144999914, 3.675793850008631, 3.9622899620153476, 3.6985455749963876, 4.150292010977864, 3.6509523140266538, 3.9484956770029385, 3.6450580410310067, 4.112492639978882];[3.625579827959882, 3.9208273189724423, 3.7493805839912966, 4.020575594971888, 3.7279658110055607, 3.977838291990338, 3.720841091038892, 3.923498980992008, 3.771739619987784, 4.021766249992652, 3.724376416008454, 3.852641049947124, 3.688950506038964, 4.073271525994642, 3.7744218579900917, 4.143204488005722, 3.7618715850112494, 4.012436459976016, 3.63215953897452, 4.026875400013523, 3.683392086037202, 3.9932002299756277, 3.6123564679874107, 3.9709478330041748, 3.71500290100812, 4.384710445010569, 3.6967238689830992, 4.336272435990395, 3.718367274006596, 3.9124302009877283, 3.761240952037042, 3.7756884199916385, 3.7827459660184104, 4.158481317019323, 3.84062881799764, 4.076200395968044, 3.7891481039696373, 4.315759322984377, 3.7923005440388806, 3.9189805060450453, 3.782756176980911, 4.380893161986023, 3.6964805950410664, 4.335620324971387, 3.665980057005072, 3.7810327730257995, 3.643902067968156, 4.15545939700678, 3.630243108025752, 4.0146948380279355]
layer2.0.conv1;0.2624043869727757;0.957814747991506;4.010743955033831;4.028689776983811;3.650147617733536;0.9955454942069492;3.6664799740179035;[0.2663249440083746, 0.27183368999976665, 0.2716103240090888, 0.2709975700126961, 0.27039542398415506, 0.27082250799867325, 0.2689524939924013, 0.2709154670010321, 0.26878150799893774, 0.27061433100607246, 0.2679773709969595, 0.27039715301361866, 0.3061057239829097, 0.27154223900288343, 0.26900612699682824, 0.2701471490145195, 0.27059822200681083, 0.2704790169955231, 0.26915515400469303, 0.27109111900790595, 0.2639292220119387, 0.2678753589862026, 0.265377820993308, 0.2707113029900938, 0.2685730090015568, 0.26460334300645627, 0.26931711201905273, 0.27088254498085007, 0.2689577860001009, 0.27100042800884694, 0.2688482699741144, 0.27040787297300994, 0.26838543702615425, 0.2699073939875234, 0.2624043869727757, 0.27051419898634776, 0.2688815250003245, 0.27105766101158224, 0.2689028910244815, 0.2707100700063165, 0.2646773199958261, 0.27035124599933624, 0.2936159709934145, 0.26827461100765504, 0.27081076000467874, 0.2699911180243362, 0.2645602500124369, 0.2708764339913614, 0.2664864930266049, 0.26914953501545824];[0.993404337001266, 0.9734901789925061, 0.969928765000077, 0.9761928080115467, 0.9726579999842215, 0.9766591039951891, 0.9748879270046018, 0.9595751320011914, 0.9722537570050918, 0.9759593030030373, 0.970092889998341, 0.9765727080230135, 0.9715626429824624, 0.9765247190080117, 0.9712208960263524, 0.9773661699728109, 0.9720075270161033, 0.9753195109951776, 0.9715207230183296, 0.9739501160220243, 0.9727529980009422, 0.9751840789976995, 0.9745870039914735, 0.9728336049884092, 0.9746449869999196, 0.9822479120048229, 0.9704596709925681, 0.9733823440037668, 0.9649728350050282, 0.9768602359981742, 0.9754459900141228, 0.9769761789939366, 0.9701071669987869, 0.9741845020034816, 0.9724275820190087, 0.9716370889800601, 0.9739748229912948, 0.9680994020018261, 0.957814747991506, 0.9731431670079473, 0.9820577850041445, 0.9771535159961786, 0.9708757500047795, 0.9783670989854727, 0.9716201590199489, 0.974183353013359, 0.9744791559933219, 0.9983346660155803, 0.9726605979958549, 0.9762324439943768];[4.069076885964023, 4.051604855019832, 4.061664829991059, 4.0466936849989, 4.0597115109849256, 4.07933123697876, 4.040888768009609, 4.055897188023664, 4.049599579011556, 4.050207157008117, 4.104914050985826, 4.039665421005338, 4.0271507799916435, 4.022647833015071, 4.061576067964779, 4.065946039976552, 4.023070378025295, 4.015420377021655, 4.027808412996819, 4.019522791990312, 4.034417276998283, 4.053082631027792, 4.052516967029078, 4.029594248975627, 4.056961105001392, 4.014371593017131, 4.010743955033831, 4.0418449850112665, 4.048430771013955, 4.043131405982422, 4.048048466007458, 4.05108220197144, 4.017940074030776, 4.043703389004804, 4.022820155019872, 4.037005941994721, 4.025516507012071, 4.029749156034086, 4.0551257180050015, 4.031644110975321, 4.038912888005143, 4.0305733809946105, 4.042144256993197, 4.065215643960983, 4.073816792020807, 4.023759509989759, 4.043326618993888, 4.0264904529904015, 4.03869138204027, 4.028447223012336];[4.0535401360248215, 4.076414694980485, 4.043315719987731, 4.059839606983587, 4.030352194997249, 4.083192270976724, 4.04025928498595, 4.0415293280093465, 4.047177822969388, 4.0438676699995995, 4.036468466016231, 4.058690494013717, 4.0526778120256495, 4.063242888980312, 4.045311100955587, 4.033404160029022, 4.068460168986348, 4.077820908016292, 4.04465162998531, 4.0528200139524415, 4.0395927040081006, 4.057577462983318, 4.09383137797704, 4.072064587031491, 4.061881873989478, 4.0643984449561685, 4.068168892030371, 4.0296907940355595, 4.055437130969949, 4.0585597670287825, 4.051470288017299, 4.05921425903216, 4.046075775026111, 4.051994442008436, 4.058330285013653, 4.053770287020598, 4.06903166801203, 4.063808044971665, 4.044817267975304, 4.053987840976333, 4.04315387798124, 4.028689776983811, 4.04488545001368, 4.04719592697802, 4.048128633003216, 4.05121305497596, 4.053407675033668, 4.054681322013494, 4.041714529041201, 4.0593645309854764]
layer2.0.conv2;0.09997975701116957;1.3091172789863776;4.356701372977113;4.37150201498298;13.093823371066257;0.9966142891035762;13.138305876432645;[0.09997975701116957, 0.10614494598121382, 0.10535533999791369, 0.10706218800623901, 0.104522581998026, 0.108183258009376, 0.10476761800237, 0.10639804601669312, 0.10520574901602231, 0.10718412400456145, 0.10682271400582977, 0.10765029801405035, 0.10330975899705663, 0.10699726501479745, 0.10396329200011678, 0.10746118100360036, 0.10535981602151878, 0.10819710997748189, 0.10378374700667337, 0.10731973900692537, 0.10395035200053826, 0.10751953400904313, 0.10433274001115933, 0.10587113798828796, 0.10560954600805417, 0.10660723599721678, 0.10445596999488771, 0.10605819299235009, 0.10382553297677077, 0.11083866999251768, 0.1039902170014102, 0.10664531899965368, 0.10487339500105008, 0.10726155401789583, 0.10505924100289121, 0.10779827600345016, 0.10346684898831882, 0.10710844901041128, 0.10465175099670887, 0.10746101700351574, 0.10539694200269878, 0.10788527398835868, 0.10582315298961475, 0.10757577800541185, 0.10532388801220804, 0.10718101498787291, 0.10359573402092792, 0.10625759299728088, 0.10529755498282611, 0.10778572302660905];[1.3608730960113462, 1.3298029819852673, 1.3263085020007566, 1.3271668090019375, 1.3282543460081797, 1.3349375169782434, 1.3259843900159467, 1.3326897179940715, 1.3230614920030348, 1.3252090349851642, 1.3255185559974052, 1.3291253450151999, 1.3238264610117767, 1.3267610809998587, 1.3091172789863776, 1.328446723986417, 1.324989785993239, 1.3248132150038145, 1.330835267988732, 1.3210286549874581, 1.3281274299952202, 1.3278678400092758, 1.3204141450114548, 1.3267935320036486, 1.3258263950119726, 1.3268224700004794, 1.3268177510180976, 1.3269071530085057, 1.3280978330003563, 1.3329725030052941, 1.3313807070080657, 1.3250376030046027, 1.3261691149964463, 1.325399848021334, 1.3169734789989889, 1.3264913610182703, 1.3371430230035912, 1.3266565579979215, 1.3326487750164233, 1.4130109430116136, 1.3245999839855358, 1.3250951590016484, 1.3344229889917187, 1.3242524590168614, 1.3253187729860656, 1.3261263399908785, 1.3254603180103004, 1.3280549450137187, 1.3233790330123156, 1.3287243449885864];[4.63057540502632, 4.395632987987483, 4.4253104889940005, 4.392153838009108, 4.432974739000201, 4.4314292010094505, 4.448136389022693, 4.423315346997697, 4.383527152996976, 4.3877953099727165, 4.391040029993746, 4.440359152038582, 4.39068687800318, 4.391385702998377, 4.395932445011567, 4.433658546011429, 4.428954881004756, 4.42198422801448, 4.4328586049959995, 4.442797174968291, 4.422355112998048, 4.428036230994621, 4.44691182000679, 4.392813038022723, 4.3808604199730325, 4.424031478993129, 4.363474160025362, 4.411179990012897, 4.431006320024608, 4.433527458983008, 4.4368282140058, 4.391743073996622, 4.418641102995025, 4.420993171981536, 4.42907055298565, 4.361279032978928, 4.366907647985499, 4.356701372977113, 4.4397145209950395, 4.39317342301365, 4.423031320999144, 4.432247344026109, 4.374907179997535, 4.413737627997762, 4.4342686210002284, 4.422509492025711, 4.457639255997492, 4.423320800007787, 4.379826178948861, 4.452114929968957];[4.426735148008447, 4.412888693012064, 4.384948461985914, 4.38192472801893, 4.404006527009187, 4.382243836007547, 4.428090144996531, 4.380986290954752, 4.387347881012829, 4.401613251044182, 4.381502185977297, 4.3937790110067, 4.410440642008325, 4.389783899008762, 4.441481177986134, 4.42295766400639, 4.407711180014303, 4.383333592006238, 4.435037061019102, 4.410792024980765, 4.426951395987999, 4.427305338002043, 4.418263263010886, 4.387777190975612, 4.42426954000257, 4.442071983037749, 4.37150201498298, 4.436496515991166, 4.423496022995096, 4.39523994497722, 4.385378965002019, 4.422309396963101, 4.383238465001341, 4.4134159840177745, 4.441623841994442, 4.378555360977771, 4.386215695994906, 4.382308677973924, 4.383909767988371, 4.432967047992861, 4.383666028006701, 4.4200189569965005, 4.4192932580190245, 4.389374068996403, 4.392481125047198, 4.382470504002413, 4.3885455270064995, 4.386950051964959, 4.426133594010025, 4.385624918999383]
layer2.0.conv3;0.10524879099102691;0.18871945899445564;2.39162241097074;2.420708056015428;1.7930795899645546;0.9879846539228839;1.8148860742370514;[0.10524879099102691, 0.11556336598005146, 0.11670458101434633, 0.11529953900026157, 0.11680188900209032, 0.11578461099998094, 0.11617861900595017, 0.11526311200577766, 0.11620753598981537, 0.11527000600472093, 0.11614078600541689, 0.11524006101535633, 0.11607258801814169, 0.11507881199941039, 0.1163825330149848, 0.11762991399154998, 0.1112339660176076, 0.11556469099014066, 0.11774494798737578, 0.11102596399723552, 0.11538971500704065, 0.11675355400075205, 0.11520044601638801, 0.11632226500660181, 0.11515521700493991, 0.11785181899904273, 0.11681747098919004, 0.11553176600136794, 0.11792933501419611, 0.11058159900130704, 0.11271982800099067, 0.11746046302141622, 0.11185381401446648, 0.11485223600175232, 0.11712482498842292, 0.11206717998720706, 0.11412484300672077, 0.11708281800383702, 0.11617747001582757, 0.11566961300559342, 0.11728670098818839, 0.11651331197936088, 0.11100259597878903, 0.11729282900341786, 0.11398341800668277, 0.11503272299887612, 0.11733557199477218, 0.11327352799708024, 0.1154694189899601, 0.11718060399289243];[0.20363259300938807, 0.18871945899445564, 0.2048502969846595, 0.1980616380169522, 0.20407405999139883, 0.18921944999601692, 0.2059098339814227, 0.19794185701175593, 0.2259128319856245, 0.18934270201134495, 0.2047374460089486, 0.1984008800063748, 0.20406945500872098, 0.18910548399435356, 0.2047975939931348, 0.19802597400848754, 0.2032312829978764, 0.1894048470130656, 0.20431807899149135, 0.199663220992079, 0.20438972901320085, 0.1895806169777643, 0.20547762399655767, 0.1987217360001523, 0.20433114998741075, 0.18899107299512252, 0.2059526469965931, 0.19845267198979855, 0.2037950830126647, 0.18874307899386622, 0.2081767409981694, 0.19836198099073954, 0.20435979499598034, 0.1894901579944417, 0.20480003199190833, 0.19903522499953397, 0.20403304300270975, 0.18960821101791225, 0.20567834097892046, 0.18925504499929957, 0.20515664500999264, 0.19922414599568583, 0.2036593500233721, 0.18962698997347616, 0.20461708700167947, 0.19805822600028478, 0.20891885098535568, 0.18909587699454278, 0.205515320005361, 0.1981226530042477];[2.694397858955199, 2.7024441479879897, 2.654286430013599, 2.7079693819978274, 2.6545178090163972, 2.6818302790052257, 2.7052490469941404, 2.645308314997237, 2.663184996956261, 2.724250416038558, 2.7013305030122865, 2.7087626089632977, 2.656489353015786, 2.7053636189957615, 2.6534298670012504, 2.6404872669954784, 2.704896062001353, 2.683589057996869, 2.6393908809986897, 2.7000768599973526, 2.6508420589962043, 2.653527034970466, 2.6994570840033703, 2.695312550960807, 2.7130100159847643, 2.66670307397726, 2.6466033340257127, 2.6452455029648263, 2.6562258189951535, 2.662116296007298, 2.7038790929946117, 2.703166763007175, 2.698731088952627, 2.7020846539817285, 2.654250495019369, 2.701210141996853, 2.662275859969668, 2.71478981297696, 2.658842569042463, 2.7134937249938957, 2.7005984529969282, 2.7143643050221726, 2.703196418005973, 2.667226022982504, 2.7029329689976294, 2.7215212139999494, 2.6510190239932854, 2.7175287949794438, 2.39162241097074, 2.707067656010622];[2.6990889919979963, 2.7033471110044047, 2.4918071170104668, 2.7120247020502575, 2.6497061859990936, 2.697399330965709, 2.6568360629607923, 2.7016029749938753, 2.654108137037838, 2.7000951369700488, 2.648512732994277, 2.656818781979382, 2.707878987042932, 2.656841642979998, 2.7035672340134624, 2.7103508900036104, 2.700689223012887, 2.6990196680126246, 2.6688888700155076, 2.6459854869754054, 2.7007226510031614, 2.690598338987911, 2.6633663890243042, 2.641681527980836, 2.6990146489988547, 2.702213421027409, 2.661977284034947, 2.6437842969899066, 2.655947918014135, 2.420708056015428, 2.7107702039938886, 2.651304245053325, 2.6987406150146853, 2.646483333024662, 2.645649384969147, 2.6514387739880476, 2.640712334017735, 2.708037793985568, 2.707204956008354, 2.7066608339955565, 2.7029561290109996, 2.66282127800514, 2.664383282972267, 2.7008360390318558, 2.6999220059951767, 2.7091927930305246, 2.6467763529799413, 2.6975076049857307, 2.640052200993523, 2.657609888992738]
layer2.0.downsample.0;0.08642567001516;0.2475349740125239;1.201448754989542;1.1972354880126659;2.8641371709250687;1.0035191631212586;2.854093151561457;[0.08642567001516, 0.0882355610083323, 0.08838372898753732, 0.08737532998202369, 0.08828666398767382, 0.09446678799577057, 0.08831245801411569, 0.08799299600650556, 0.08814451299258508, 0.08772943398798816, 0.08792087700567208, 0.08815206101280637, 0.0908412050048355, 0.0879483160097152, 0.09080728300614282, 0.08818126798723824, 0.09092156999395229, 0.0885738029901404, 0.0908192609786056, 0.08810059298411943, 0.09088372200494632, 0.08822376700118184, 0.09071394201600924, 0.0886685420118738, 0.09093056101119146, 0.08781182099482976, 0.09088395698927343, 0.08864557300694287, 0.09098272200208157, 0.08777329800068401, 0.09074351700837724, 0.08830454098642804, 0.09105868099140935, 0.08815052601858042, 0.09095301901106723, 0.08822584501467645, 0.09085160898393951, 0.08773500300594606, 0.09093208398553543, 0.0896151960187126, 0.09092804000829346, 0.0880513550073374, 0.09069598201313056, 0.0888309350120835, 0.09185964899370447, 0.08810379999340512, 0.09100536801270209, 0.08813290900434367, 0.090779863006901, 0.09563013300066814];[0.2536622890038416, 0.27590797797893174, 0.25438975798897445, 0.2738843300030567, 0.25149168400093913, 0.27560674599953927, 0.2509959750168491, 0.27530909900087863, 0.25215109600685537, 0.2737550629826728, 0.2516506359970663, 0.2743044050002936, 0.25297768201562576, 0.27378000400494784, 0.2529241099837236, 0.27415875301812775, 0.2475349740125239, 0.2734125310089439, 0.2515036719851196, 0.2740460249769967, 0.25223305498366244, 0.27532990399049595, 0.25316169500001706, 0.2756443260004744, 0.2526699409936555, 0.27451249200385064, 0.2523023209942039, 0.2740523310203571, 0.2519041009945795, 0.27440863801166415, 0.2480122190027032, 0.27065517398295924, 0.2519329490023665, 0.2736305260041263, 0.2523844629758969, 0.27392471898929216, 0.25274724001064897, 0.2750600219878834, 0.25061901201843284, 0.27323165198322386, 0.2516336459957529, 0.2801764320174698, 0.2517923800041899, 0.2742410360078793, 0.25221592298476025, 0.2739714979834389, 0.2527267780096736, 0.27413883901317604, 0.2517921300022863, 0.27409927602275275];[1.2054996869701426, 1.2178161349729635, 1.2253490969887935, 1.2128621600277256, 1.212458895985037, 1.213726982998196, 1.2149243770109024, 1.224906932999147, 1.2192380180349573, 1.2232865979894996, 1.2198513119947165, 1.209081679029623, 1.2164153099874966, 1.2099123659718316, 1.2178523569891695, 1.2083635570015758, 1.2200705330178607, 1.2120470340305474, 1.212747573008528, 1.213630551006645, 1.2322050210204907, 1.219500175997382, 1.2196558310242835, 1.2084933000151068, 1.2101510549837258, 1.20819142300752, 1.2267435830435716, 1.2134706269716844, 1.2156381350068841, 1.2094305049977265, 1.214049210975645, 1.2117585880623665, 1.2130739299755078, 1.2106238190026488, 1.2066144600103144, 1.2117950149986427, 1.2113816519849934, 1.2138602740305942, 1.2195684729958884, 1.2169774310314097, 1.2155336420401, 1.2071007349877618, 1.217589695006609, 1.213100727996789, 1.215363902039826, 1.2208367150160484, 1.2130783140019048, 1.2081007140222937, 1.201448754989542, 1.2178166459780186];[1.2068843939923681, 1.2156022169801872, 1.2037293670000508, 1.2128244450432248, 1.201001964014722, 1.2040983220213093, 1.2160570660198573, 1.218803500989452, 1.2163676079944707, 1.1972354880126659, 1.2097568769822828, 1.2121798069856595, 1.2147551169618964, 1.2081951069703791, 1.2155057139752898, 1.2132192430144642, 1.2114974500145763, 1.248464080010308, 1.2211684760113712, 1.216250834026141, 1.2041529839625582, 1.209892752027372, 1.210640840959968, 1.2086572329862975, 1.2145452749973629, 1.2130784729670268, 1.2154307290329598, 1.2190927759802435, 1.2081242830026895, 1.2125457859947346, 1.2191457439912483, 1.2119036089861766, 1.219943379983306, 1.215880717994878, 1.2078802399919368, 1.2172459429712035, 1.2202538840065245, 1.2157818250125274, 1.2175213080190588, 1.2132221880019642, 1.204517439007759, 1.2199233819846995, 1.2147158329898957, 1.2124711170326918, 1.2181771150208078, 1.2151132789731491, 1.2168659460148774, 1.216019897023216, 1.2084963409870397, 1.2082027229771484]
layer2.1.conv2;0.046909185010008514;0.5929948989942204;1.7926950810069684;1.8729010770039167;12.641338766974942;0.9571755299936855;13.2069180321172;[0.046909185010008514, 0.048708096001064405, 0.054090348014142364, 0.051506140996934846, 0.05362960998900235, 0.05066880301455967, 0.054007733007892966, 0.05112833299790509, 0.052818354015471414, 0.050669062009546906, 0.053996089001884684, 0.053150653024204075, 0.05292678301339038, 0.05351637600688264, 0.05285519198514521, 0.050740356993628666, 0.05431798499193974, 0.05128652899293229, 0.054490983980940655, 0.049503920978168026, 0.05290404200786725, 0.05018590300460346, 0.052890063991071656, 0.05068216897780076, 0.053100413002539426, 0.051895548007451, 0.052823138976236805, 0.05068166897399351, 0.05391329899430275, 0.050717000995064154, 0.04995758199947886, 0.053007176000392064, 0.054348522011423483, 0.050476792006520554, 0.052853443019557744, 0.05344342000898905, 0.05262082800618373, 0.0523774070024956, 0.05306622700300068, 0.05067898801644333, 0.053965589992003515, 0.05065676200320013, 0.053366309992270544, 0.05060818698257208, 0.05404666200047359, 0.05065727300825529, 0.052892961975885555, 0.05219694701372646, 0.052890719001879916, 0.05094977997941896];[0.6032974349800497, 0.5941604239924345, 0.5954756139835808, 0.5989540620066691, 0.5975702010036912, 0.5943874410004355, 0.5965926370117813, 0.5950315940135624, 0.5954508809954859, 0.5951109209854621, 0.6050651549885515, 0.5964217419968918, 0.5957435210002586, 0.5952813269977923, 0.5944505069928709, 0.5934475690010004, 0.5948070430022199, 0.5996393510140479, 0.5963536030030809, 0.5960016930184793, 0.593404923012713, 0.5956293509807438, 0.5948497820063494, 0.5946651010017376, 0.6001188529771753, 0.5962021820014343, 0.5950968709948938, 0.5945179059926886, 0.5957702309824526, 0.5965346410230268, 0.5947082409984432, 0.594865769991884, 0.5945839550113305, 0.5949465220037382, 0.5955410549941007, 0.5929948989942204, 0.5953748210158665, 0.5952200330211781, 0.5942121809930541, 0.5946373129845597, 0.5941107899998315, 0.5950119299814105, 0.5960477890039328, 0.595086319022812, 0.595281008980237, 0.5951176630042028, 0.5942280890012626, 0.5959230239968747, 0.5938557180052157, 0.5954563769919332];[1.7926950810069684, 1.8918783539847936, 1.9170947700040415, 1.9012676819984335, 1.9062578679586295, 1.881143117992906, 1.8834645669849124, 1.879116819036426, 1.8769588500144891, 1.8998088740045205, 1.9051782140159048, 1.9091441000055056, 1.8927013120264746, 1.9008114030293655, 1.904050831013592, 1.8757779040024616, 1.8926902370294556, 1.9037972510268446, 1.9071747220004909, 1.9015770569676533, 1.8728015040105674, 1.9026062249904498, 1.9160925899632275, 1.9010422510036733, 1.8766020800394472, 1.874265298974933, 1.876243484992301, 1.9041629959538113, 1.8853784789971542, 1.8729280839907005, 1.8613292389782146, 1.900393073039595, 1.8905036459909752, 1.8751560999662615, 1.9061430619913153, 1.9013753560138866, 1.877679391996935, 1.9110107220185455, 1.8760155309864786, 1.9007607589883264, 1.8748318830039352, 1.8747652339807246, 1.914017645001877, 1.90958497102838, 1.9102725229749922, 1.9010297959612217, 1.8813528580358252, 1.9050117409788072, 1.903225743008079, 1.9011656760412734];[1.8754932260198984, 1.8752360499929637, 1.9140250189811923, 1.9001501180173364, 1.8760175599891227, 2.0178179039794486, 1.912095436011441, 1.9055089719768148, 1.875526802992681, 1.9025533090170939, 1.9074315930192824, 1.9007447580224834, 1.9114520819857717, 1.9020674049970694, 1.8744501100154594, 1.90273102602805, 1.8859688020311296, 1.902599834051216, 1.8734102819871623, 1.900175635004416, 1.8781130459683482, 1.8748768619843759, 1.9138351420115214, 1.9049157539848238, 1.9106540190114174, 1.944701886997791, 1.8882812310184818, 1.9030436120228842, 1.878269638022175, 1.899132013990311, 1.915615283040097, 1.8764910889731254, 1.9066865850181784, 1.8996914309973363, 1.8756930990202818, 1.8986185370013118, 1.9039511080191005, 1.8995563120115548, 1.9104800609929953, 1.8996283040032722, 1.9101996590034105, 1.9106875229917932, 1.9061224319739267, 1.9027685269829817, 1.9046340660133865, 1.8753907609498128, 1.9057437390147243, 1.903306823951425, 1.877394192997599, 1.8729010770039167]
layer3.0.conv1;0.2071471810049843;0.48034428199753165;3.3113942790078;3.3155575539858546;2.3188550269770447;0.9987443213063668;2.321770424630761;[0.22337438201066107, 0.2083557689911686, 0.21869241900276393, 0.20824721897952259, 0.2174906390137039, 0.2138480310095474, 0.21810613700654358, 0.20862445901730098, 0.2169741459947545, 0.20748135400936007, 0.21602909499779344, 0.2075113879982382, 0.21616553497733548, 0.2074611480056774, 0.21613817301113158, 0.20720180199714378, 0.216929475980578, 0.2072485829994548, 0.21555449900915846, 0.20738008097396232, 0.21590478302096017, 0.2074872250086628, 0.2162753670127131, 0.20731655901181512, 0.2152495099871885, 0.2071471810049843, 0.21754140299162827, 0.2075328030041419, 0.217646272998536, 0.20749052002793178, 0.21601036700303666, 0.20842986201751046, 0.21640632100752555, 0.20776310298242606, 0.21554928299156018, 0.20725094599765725, 0.21625960600795224, 0.20761040001525544, 0.2165618919825647, 0.20761540901730768, 0.21699719000025652, 0.20875375301693566, 0.21666754901525564, 0.20727944700047374, 0.21732013000291772, 0.2077364799915813, 0.2169368439936079, 0.20779007399687544, 0.21562172801350243, 0.2073808800196275];[0.49388733599334955, 0.48535852300119586, 0.49103882399504073, 0.48483807500451803, 0.49522911399253644, 0.4838059930189047, 0.4912550110020675, 0.48807491798652336, 0.4972372760239523, 0.48334865699871443, 0.49217726799543016, 0.4842570210166741, 0.49085621698759496, 0.48313840400078334, 0.4901240719773341, 0.48345692199654877, 0.4912452279822901, 0.4838979640044272, 0.4967675099906046, 0.4835523329966236, 0.49101707598310895, 0.4850543700158596, 0.496631781978067, 0.48340064100921154, 0.49092057297821157, 0.4847791429783683, 0.49121999597991817, 0.4835108649858739, 0.4915921950014308, 0.48034428199753165, 0.490919664996909, 0.4835165909898933, 0.49134898401098326, 0.485694106988376, 0.4965829809952993, 0.48355229999287985, 0.4896160109783523, 0.48431506799533963, 0.49811245102318935, 0.48320004300330766, 0.4902484260092024, 0.48417713001254015, 0.4924199579982087, 0.48346418602159247, 0.4906501889927313, 0.48396320900064893, 0.4905851839866955, 0.4839130699983798, 0.4899591180146672, 0.4841712949855719];[3.381991802016273, 3.3393841290089767, 3.3174986750236712, 3.339624996006023, 3.4426841869717464, 3.3520326599827968, 3.3385827300080564, 3.332707488007145, 3.3629855400067754, 3.4050271619926207, 3.3644027520203963, 3.337077809002949, 3.3272104549978394, 3.329467431991361, 3.3309423349855933, 3.336343582981499, 3.3478410319949035, 3.327326099970378, 3.35683580202749, 3.33133899900713, 3.332147802982945, 3.366142170969397, 3.3502353910007514, 3.361786677967757, 3.3294428750232328, 3.3624240220233332, 3.3611935800290667, 3.3440243170189206, 3.3708756590203848, 3.3415662199549843, 3.3657999290153384, 3.3580892760073766, 3.3139259750314523, 3.359938695008168, 3.353879977017641, 3.3113942790078, 3.3212064049730543, 3.3566004339663778, 3.3616179630334955, 3.356031344999792, 3.3464890469622333, 3.367365866986802, 3.362409748020582, 3.3277506130107213, 3.346953537024092, 3.3464352889859583, 3.317747093969956, 3.379291726014344, 3.329233606986236, 3.359213834948605];[3.332636253006058, 3.3538074160169344, 3.3572473009699024, 3.338788142980775, 3.3458291449933313, 3.3255286639905535, 3.3220466539787594, 3.353876503970241, 3.3445903149840888, 3.342428603034932, 3.3370715160272084, 3.3393398470361717, 3.3229506029747427, 3.363587268977426, 3.366519405011786, 3.3524493889999576, 3.3293822269770317, 3.3318131280248053, 3.357597676978912, 3.3445700320007745, 3.3410002430318855, 3.3432592819735873, 3.366008229961153, 3.3316551619791426, 3.3318998309841845, 3.3155575539858546, 3.3383023729838897, 3.3965684339927975, 3.3412746170070022, 3.370142041007057, 3.32876287898398, 3.324406600993825, 3.351352608995512, 3.350504431000445, 3.3305183579795994, 3.342993005993776, 3.3247929079807363, 3.3475438289751764, 3.3809164839913137, 3.339133272966137, 3.350194972997997, 3.343597464991035, 3.3498134929977823, 3.3766275969683193, 3.3409399010124616, 3.3297136460314505, 3.4193716699955985, 3.3514805829618126, 3.3507946130412165, 3.360112394002499]
layer3.0.conv2;0.060474398982478306;0.30900500901043415;1.97081710700877;1.9742167869990226;5.109683009829737;0.9982779601446808;5.118497266121341;[0.060474398982478306, 0.06525681799394079, 0.06199770901002921, 0.06487262001610361, 0.06155402900185436, 0.06514963699737564, 0.06187334100832231, 0.06501104700146243, 0.06191183300688863, 0.06672064500162378, 0.06218358300975524, 0.0650444439961575, 0.06154681998305023, 0.06627821197616868, 0.06193430698476732, 0.06505018900497817, 0.06246095200185664, 0.06661468298989348, 0.061653309006942436, 0.0652144199993927, 0.06138696099515073, 0.06513568200170994, 0.06152412699884735, 0.06515327299712226, 0.06189254700439051, 0.06621972701395862, 0.062285271007567644, 0.06619221199071035, 0.06145224199281074, 0.0649570079986006, 0.06262407198664732, 0.06622131000040099, 0.06311291601741686, 0.06514321302529424, 0.06343052501324564, 0.0651723189803306, 0.0636777939798776, 0.06616256598499604, 0.06297038300544955, 0.06499500499921851, 0.06397871498484164, 0.06518742599291727, 0.06340287299826741, 0.06516050599748269, 0.0629617880040314, 0.06489473098190501, 0.0632689920021221, 0.0649384839925915, 0.06361556399497204, 0.06500342302024364];[0.3122122880013194, 0.3130371209990699, 0.3184261169808451, 0.31255384301766753, 0.3159363320155535, 0.3126085459953174, 0.3145700460008811, 0.3131877470004838, 0.34358277000137605, 0.31484865499078296, 0.31773137001437135, 0.3142569540068507, 0.31800326000666246, 0.31262362099369057, 0.31936676398618147, 0.31410324899479747, 0.3179350229911506, 0.3148335040023085, 0.3184657029923983, 0.31439000499085523, 0.3194804640079383, 0.31316793998121284, 0.319194987998344, 0.31580382099491544, 0.31995139498030767, 0.3144210139871575, 0.3192708110145759, 0.31396563598536886, 0.3184727939951699, 0.316166153002996, 0.3244885980093386, 0.31425453402334824, 0.318546233989764, 0.31325599100091495, 0.3161577070131898, 0.3107931379927322, 0.31826449098298326, 0.3126261860015802, 0.31953417698969133, 0.31388725299621, 0.3190149979782291, 0.31028202100424096, 0.31417917797807604, 0.3135952499869745, 0.3178751999803353, 0.31218036901555024, 0.3127867630100809, 0.31379601298249327, 0.31710581498919055, 0.30900500901043415];[1.9750802590278909, 1.992076829978032, 1.9860506700060796, 1.9918500630301423, 1.9928018890495878, 2.0126498859899584, 2.002202803007094, 1.9788904579763766, 1.9780247809831053, 1.9839712909888476, 2.002699867967749, 2.008933082979638, 2.0044367700174917, 2.0012890649959445, 1.991952256008517, 2.0026096700457856, 1.9857282880111597, 1.978006241028197, 1.9920280770165846, 1.9835569059941918, 2.010256686975481, 1.9792035179852974, 1.9794962239975575, 1.987469304993283, 1.989961317012785, 1.981776608969085, 2.002196802990511, 1.9887287239835132, 1.997507322987076, 2.0196488400397357, 1.9801050740061328, 1.97081710700877, 1.9906473570154049, 2.0010537859925535, 1.982630864949897, 2.0025632549950387, 1.9846523510059342, 1.991553741012467, 1.9939988939731847, 1.9835178879729938, 1.988565307983663, 1.9873043580446392, 1.987246781034628, 1.98257756701787, 1.9917376180237625, 1.9862938110309187, 1.9788602409826126, 1.9830199439893477, 1.9873234120022971, 1.9925419900100678];[1.987988143984694, 1.980740970990155, 1.989028784999391, 1.981319134007208, 1.9852273980213795, 1.9987957800040022, 1.9767420929856598, 1.9790128919994459, 1.989237433008384, 2.004774169967277, 1.9941800880187657, 1.9977493800106458, 1.9803054739604704, 1.9864857899956405, 1.9966633479925804, 1.9742167869990226, 1.9996578409918584, 1.9962481679976918, 1.9782594419957604, 1.982559986965498, 2.0073748419818003, 1.9823503510269802, 1.9947025559959002, 1.9779021609865595, 1.9900667810288724, 1.9867503279820085, 1.9792394740215968, 1.9840497040131595, 2.01600707299076, 1.9863894050067756, 2.0036844099813607, 1.9846688349789474, 2.001934786007041, 1.9795821399893612, 1.9919804320088588, 1.987747755018063, 1.998424255027203, 1.9923007029865403, 1.9921133540046867, 1.9962379999924451, 1.9914698720385786, 1.9784723250195384, 1.9927312030340545, 1.9869484300143085, 1.9845144790015183, 1.9944288959668484, 1.999090464989422, 1.9943555969803128, 1.9896009990188759, 1.9937222129956353]
layer3.0.conv3;0.08690368197858334;0.12254627700895071;2.6574689710105304;2.648844516981626;1.4101390668251683;1.0032559306420643;1.405562652316151;[0.08690368197858334, 0.09351942100329325, 0.09688866199576296, 0.09994924100465141, 0.09899224599939771, 0.09964092800510116, 0.098064218997024, 0.09798391599906608, 0.09924567700363696, 0.0978606260032393, 0.09878037599264644, 0.09776755000348203, 0.09875835801358335, 0.09798050398239866, 0.0995525720063597, 0.09783983300440013, 0.09912291000364348, 0.09781962601118721, 0.09907489598845132, 0.09755927001242526, 0.09889525099424645, 0.09777034100261517, 0.09768890601117164, 0.09784031900926493, 0.09718818700639531, 0.0975641910044942, 0.0976371539873071, 0.0975439180037938, 0.09741244101314805, 0.09798471897374839, 0.09727505201590247, 0.09685370500665158, 0.10048198600998148, 0.09694696200313047, 0.09756147098960355, 0.09772925800643861, 0.09714515300584026, 0.09692394599551335, 0.0986249049892649, 0.09726552199572325, 0.09809521699207835, 0.09715211598086171, 0.09840555599657819, 0.09680356600438245, 0.1003575710055884, 0.09693591302493587, 0.09876776198507287, 0.09686861600494012, 0.0979451599996537, 0.09715300798416138];[0.12618526100413874, 0.12443292798707262, 0.12403030399582349, 0.12405909999506548, 0.1229909649991896, 0.12314322899328545, 0.12515043700113893, 0.12897384201642126, 0.12315367901464924, 0.12426513698301278, 0.12297301000216976, 0.12340363301336765, 0.12404133199015632, 0.12447918500402011, 0.12296843697549775, 0.1242308619839605, 0.12701599998399615, 0.12324697998701595, 0.1229854510165751, 0.12421438499586657, 0.12343540898291394, 0.12254627700895071, 0.1236430169956293, 0.1238586780091282, 0.12328340098611079, 0.12474598101107404, 0.12422051801695488, 0.12319548698724248, 0.1230831169814337, 0.12321422901004553, 0.12305702199228108, 0.12348786002257839, 0.12293450298602693, 0.12333170999772847, 0.12392230299883522, 0.12283785702311434, 0.12297562201274559, 0.1231647850072477, 0.12330545799341053, 0.12356436499976553, 0.12274623900884762, 0.12311323601170443, 0.12359497701982036, 0.12296088802395388, 0.12297666099038906, 0.12310980699840002, 0.12402033398393542, 0.12331581901526079, 0.12268345899065025, 0.12315976698300801];[2.668060082971351, 2.6807699659839272, 2.694280484050978, 2.6814086220110767, 2.7156830100284424, 2.6865262380160857, 2.670024132996332, 2.6574689710105304, 2.7171696700388566, 2.6824298159917817, 2.720124033978209, 2.686333810008364, 2.681924143980723, 2.7157289409951773, 2.710744712006999, 2.705242941970937, 2.697883829998318, 2.7191743250004947, 2.702268665016163, 2.7062769300246146, 2.7017310759983957, 2.6684993609960657, 2.709609643003205, 2.6991174110444263, 2.7050887040095404, 2.7053635219926946, 2.673571452993201, 2.6611779700033367, 2.696281350014033, 2.7090417490398977, 2.707893700018758, 2.7032245990121737, 2.708132340980228, 2.70431292700232, 2.72062688798178, 2.69090355100343, 2.7069315929547884, 2.6990729510143865, 2.696051984996302, 2.6635745399980806, 2.667906399030471, 2.662792033981532, 2.682316828024341, 2.667995523981517, 2.720636518992251, 2.7035679369873833, 2.712515966006322, 2.698002513992833, 2.687109362013871, 2.6582961209933273];[2.704620239994256, 2.7164347660145722, 2.6630523540079594, 2.6566722340066917, 2.676612481009215, 2.6983729169878643, 2.7027740739868023, 2.658895997039508, 2.677393543010112, 2.7126376549713314, 2.671772292989772, 2.6525415259529836, 2.7027850830345415, 2.6868643799680285, 2.665722670033574, 2.6712919649726246, 2.6643413550336845, 2.718350371986162, 2.6655900519981515, 2.6716534619918093, 2.6553490730002522, 2.6531276020396035, 2.6957929790078197, 2.659156592999352, 2.6952278089884203, 2.683714885992231, 2.6809947229921818, 2.6839103540114593, 2.6784364589548204, 2.69823042297503, 2.6590651310398243, 2.662013196008047, 2.665007739007706, 2.653061656979844, 2.648844516981626, 2.649138976004906, 2.675641016016016, 2.7044048470561393, 2.7152720390004106, 2.6821224649611395, 2.684177757008001, 2.6795659369963687, 2.68701452302048, 2.658344448020216, 2.716925603017444, 2.662354745029006, 2.71639849699568, 2.6559124760096893, 2.703016130020842, 2.661442457989324]
layer3.0.downsample.0;0.06515916500939056;0.14980207700864412;1.1962033890304156;1.1946025169745553;2.2990177511798233;1.0013400876300802;2.2959409890609885;[0.06515916500939056, 0.06668507200083695, 0.06641448399750516, 0.06688946398207918, 0.06604456200147979, 0.06704771899967454, 0.06613770598778501, 0.06669067099574022, 0.06623986299382523, 0.06681767699774355, 0.06649176799692214, 0.06672312499722466, 0.06634313400718383, 0.0671207629784476, 0.06611141000757925, 0.06704894499853253, 0.06610623298911378, 0.06730339702335186, 0.06642264800029807, 0.06680770599632524, 0.06640637901728041, 0.06709559899172746, 0.06655257899546996, 0.06694002001313493, 0.06615199299994856, 0.06714161299169064, 0.06609692599158734, 0.06684129699715413, 0.06644768398837186, 0.0668244390108157, 0.0668137860193383, 0.06668474699836224, 0.06676566597889178, 0.06705220398725942, 0.06608411198249087, 0.0668044330086559, 0.06618035599240102, 0.06666746400878765, 0.06638618299621157, 0.06675252801505849, 0.06598867199500091, 0.06676533498102799, 0.06604688498191535, 0.06711940298555419, 0.06606143599492498, 0.06691525399219245, 0.06651378399692476, 0.06669331598095596, 0.06729623401770368, 0.06706449799821712];[0.15452084300341085, 0.15345478200470097, 0.15408179501537234, 0.15065123300882988, 0.15417007301584817, 0.15390385099453852, 0.15574116600328125, 0.15008959898841567, 0.15416983698378317, 0.15425668298848905, 0.15429570598644204, 0.15042747897678055, 0.15437761100474745, 0.1542090949951671, 0.1542109299916774, 0.15032937700743787, 0.15450120897730812, 0.15387433100841008, 0.1541402320144698, 0.14980207700864412, 0.15470819000620395, 0.1534104140009731, 0.17356215900508687, 0.15020772599382326, 0.1548196630028542, 0.15459944101166911, 0.15439650701591745, 0.15041100900270976, 0.15539259900106117, 0.15370009301113896, 0.15549020998878404, 0.15064381001866423, 0.15464504598639905, 0.15377358000841923, 0.15497497201431543, 0.15121106200967915, 0.15433581397519447, 0.15352556598372757, 0.15568993898341432, 0.15083339298143983, 0.15494909399421886, 0.15358500098227523, 0.15466813801322132, 0.15066725900396705, 0.1546242850017734, 0.15397128000040539, 0.15520221699262038, 0.15013303700834513, 0.15482119499938563, 0.15396709099877626];[1.205217102979077, 1.2018848299921956, 1.2037173910066485, 1.1998480970214587, 1.2014781970065087, 1.2049036480020732, 1.2044022059708368, 1.2056939920294099, 1.2008576769731008, 1.2059622929955367, 1.2109040479990654, 1.2031876810069662, 1.1991628269897774, 1.2013412130181678, 1.2003216419834644, 1.1962033890304156, 1.2049573399999645, 1.20068783100578, 1.2062020180164836, 1.1966765109973494, 1.205920549982693, 1.201221544004511, 1.1993333299760707, 1.2004802240116987, 1.2343122210004367, 1.2044619839871302, 1.197191375948023, 1.201002874004189, 1.1976367619936354, 1.1975198659638409, 1.2156080630375072, 1.199976595962653, 1.2023730810324196, 1.2006697560136672, 1.2059455550042912, 1.207938056992134, 1.2011569009919185, 1.207407559006242, 1.2049054570088629, 1.1966577879502438, 1.197547449002741, 1.2031220140052028, 1.1997709670395125, 1.1994449070189148, 1.2038590970041696, 1.2069217169773765, 1.2055025050358381, 1.202112302009482, 1.2018902230192907, 1.2235179729759693];[1.2060332980181556, 1.202258200966753, 1.202436987980036, 1.2062207470298745, 1.2029320010333322, 1.1995544480159879, 1.2096706820011605, 1.1980170819733758, 1.1969566120242234, 1.2071302800031845, 1.2109918039932381, 1.207397356047295, 1.2006493409862742, 1.198580990982009, 1.204504994006129, 1.2013702550029848, 1.2064255750156008, 1.2041912950226106, 1.1946025169745553, 1.20527297098306, 1.2020131520112045, 1.2057142239937093, 1.1994368419982493, 1.1991640620108228, 1.2054371339909267, 1.2000595799763687, 1.2083837480167858, 1.1995670050091576, 1.206686047022231, 1.197344237996731, 1.199363568041008, 1.2120885670010466, 1.2027594919782132, 1.1983490240236279, 1.1999671230150852, 1.2117963219934609, 1.2041195389756467, 1.1989993669849355, 1.204277712997282, 1.2074564890062902, 1.2001441140309907, 1.2055789419973735, 1.2015428660088219, 1.2062139099580236, 1.2003684919909574, 1.198336752015166, 1.2008030959987082, 1.1985232119914144, 1.199488640006166, 1.2036172510415781]
layer3.1.conv2;0.04023028298979625;0.2519596060155891;0.9854863320069853;1.0433882139914203;6.262933971393999;0.9445059075730453;6.630910321658991;[0.04041138099273667, 0.04103170600137673, 0.0408898220048286, 0.04099477402633056, 0.040358517988352105, 0.04095316500752233, 0.040854948019841686, 0.04041427597985603, 0.04091697500552982, 0.04034850001335144, 0.04096387201570906, 0.04092304498772137, 0.04105485198670067, 0.0409021099912934, 0.04092105300514959, 0.041070516977924854, 0.04095927899470553, 0.041027386992936954, 0.04085894301533699, 0.040339522005524486, 0.04026371400686912, 0.04025093402015045, 0.04026573200826533, 0.04042686600587331, 0.04031640800531022, 0.040400897996732965, 0.04085938699427061, 0.04033206100575626, 0.04777712599025108, 0.040450070024235174, 0.04088355298154056, 0.04109940602211282, 0.04097170798922889, 0.041035430011106655, 0.04092924200813286, 0.04096926600323059, 0.04092785299872048, 0.041015377995790914, 0.04031723097432405, 0.04029737500241026, 0.040943464991869405, 0.040274890983710065, 0.04037897099624388, 0.041603198973461986, 0.04027508801664226, 0.04023028298979625, 0.040370946982875466, 0.04030268199858256, 0.04040189800434746, 0.040896534017520025];[0.2545105410099495, 0.2525232349871658, 0.2525384250038769, 0.2523865580151323, 0.2539832050097175, 0.2523268829972949, 0.25234403199283406, 0.25226047402247787, 0.25336883100681007, 0.2521021479915362, 0.25253521199920215, 0.2528102970100008, 0.25269149799714796, 0.2519596060155891, 0.25283913299790584, 0.252513111976441, 0.25261510102427565, 0.25254295201739296, 0.25306285498663783, 0.2533823910052888, 0.25295770799857564, 0.2520038009970449, 0.2575084199779667, 0.2523221960000228, 0.2533648430253379, 0.25274645001627505, 0.25277981301769614, 0.2533575400011614, 0.2529817270115018, 0.2523783250071574, 0.2531148850102909, 0.2526026129780803, 0.25300709099974483, 0.25263814101344906, 0.2532314590062015, 0.25318242801586166, 0.25307670899201185, 0.25220495800022036, 0.2535695339902304, 0.2527798489900306, 0.2524429449986201, 0.2523664520122111, 0.25291525598731823, 0.252834016981069, 0.2530421190022025, 0.25215429899981245, 0.2526524099812377, 0.2525848610093817, 0.2529338450112846, 0.2530572070099879];[0.9854863320069853, 1.0553942340193316, 1.053019163024146, 1.0560216619633138, 1.0455802189244423, 1.0562424510426354, 1.0522707360214554, 1.0506378670106642, 1.049640469980659, 1.053016652003862, 1.0501084780262318, 1.048433484043926, 1.0515330750204157, 1.0529536389512941, 1.0524668119905982, 1.049532785982592, 1.0545456080290023, 1.046954619960161, 1.0533916810236406, 1.0494979399663862, 1.0502877970284317, 1.0522194039949682, 1.0465728999988642, 1.0593492889893241, 1.0528230129857548, 1.056022284028586, 1.0485088829882443, 1.0532904790015891, 1.0489039630338084, 1.0514797079958953, 1.049841480969917, 1.0654700380109716, 1.0533920480229426, 1.0479839690087829, 1.0411766550096218, 1.0471622070181184, 1.0532205019844696, 1.0561784939782228, 1.0531708779744804, 1.051180809008656, 1.0588362690177746, 1.0536603989894502, 1.0539038330025505, 1.0531508880085312, 1.0505418249813374, 1.0537688809854444, 1.04853598200134, 1.053058424993651, 1.051778752997052, 1.0506516150198877];[1.0551544729969464, 1.1059490350307897, 1.0567270689934958, 1.0480910370242782, 1.0579595699964557, 1.0540911590214819, 1.0540039690095, 1.0489565769967157, 1.0544825070246588, 1.0497214630013332, 1.0503654899948742, 1.0515441040042788, 1.052077177038882, 1.0472857739950996, 1.0512430309900083, 1.046201728953747, 1.055784374999348, 1.0583366270002443, 1.0535282960045151, 1.054951759026153, 1.054263386002276, 1.0477636870054994, 1.0513011260190979, 1.04857337201247, 1.052177980018314, 1.0552289739716798, 1.0508586450014263, 1.055646466993494, 1.0501890600135084, 1.0462581460014917, 1.0433882139914203, 1.0483901939878706, 1.0542238839843776, 1.0489833230094519, 1.0491530420258641, 1.0530257330392487, 1.0466375889955088, 1.0464807410317007, 1.0519364539650269, 1.0507402090006508, 1.050128950009821, 1.045571569004096, 1.0457713369978592, 1.058692787977634, 1.0523838880180847, 1.0455014150356874, 1.0512372399680316, 1.0504107640008442, 1.0548868750338443, 1.0498531920020469]
layer4.0.conv1;0.18695740200928412;0.3416111010010354;4.377480512019247;4.389987584989285;1.8272135648529784;0.9971510003780412;1.8324341691080317;[0.1891027959936764, 0.1932550689962227, 0.1937238939863164, 0.1928851879783906, 0.19362845199066214, 0.19255810001050122, 0.1928621520055458, 0.19251390299177729, 0.19349079098901711, 0.19251168798655272, 0.19270239101024345, 0.18695740200928412, 0.19336749098147266, 0.19217022799421102, 0.1930382440041285, 0.19571887500933371, 0.19213061398477294, 0.1913156239897944, 0.19186129700392485, 0.19174976300564595, 0.19212978100404143, 0.19090349099133164, 0.19112726001185365, 0.19142374099465087, 0.19140197802335024, 0.19123007499729283, 0.19161401700694114, 0.19158537598559633, 0.19229771199752577, 0.19210927898529917, 0.19831568899098784, 0.19181397298234515, 0.19154975799028762, 0.19061956499353983, 0.19119498299551196, 0.19066005098284222, 0.190995243989164, 0.19082733101095073, 0.19160086300689727, 0.1902215080044698, 0.19093004098976962, 0.1903621589881368, 0.19105879901326261, 0.1905356369970832, 0.19254789300612174, 0.19124120500055142, 0.1912884029734414, 0.1905561939929612, 0.1911165849887766, 0.1909614090109244];[0.363976336986525, 0.3603847290214617, 0.36326846899464726, 0.3617897430085577, 0.3657945559825748, 0.3619961399817839, 0.36284081399207935, 0.361659290996613, 0.36301228299271315, 0.35968372999923304, 0.3645507500041276, 0.36372738497448154, 0.36471126598189585, 0.3603366099996492, 0.3650342369801365, 0.3607350050006062, 0.3616865790099837, 0.36123335201409645, 0.3631040139880497, 0.3619871570263058, 0.3642610909882933, 0.359791031019995, 0.36369119299342856, 0.3616833270061761, 0.3642827709845733, 0.36016093601938337, 0.36330357199767604, 0.3610274560051039, 0.3624113140103873, 0.36068153599626385, 0.36425003001932055, 0.3612892479868606, 0.36373803799506277, 0.3603807949984912, 0.3416111010010354, 0.36015892200521193, 0.36294733799877577, 0.3596887330058962, 0.3631603280082345, 0.36055596702499315, 0.36433807300636545, 0.3615132000122685, 0.3634602719976101, 0.36127458201372065, 0.3625794939871412, 0.36003562100813724, 0.36242915599723347, 0.3613305299950298, 0.36295107199111953, 0.36016328597906977];[4.412020730000222, 4.412757441983558, 4.411075614014408, 4.42840362797142, 4.44677640000009, 4.422891057969537, 4.386055947019486, 4.380784879002022, 4.423388079012511, 4.4066303110157605, 4.439220964995911, 4.455740169010824, 4.440440142003354, 4.3906824169971514, 4.400751949986443, 4.3929479280195665, 4.43035361301736, 4.441646840015892, 4.4062983310141135, 4.400012530008098, 4.3970570910023525, 4.407836597994901, 4.409542657987913, 4.390232987003401, 4.393451577983797, 4.43830490502296, 4.425036603002809, 4.465325336990645, 4.441015051968861, 4.42997762694722, 4.423195307987044, 4.41567246496561, 4.425548422994325, 4.424554200988496, 4.437392680003541, 4.452855017007096, 4.4258359690138604, 4.429675688035786, 4.445269768999424, 4.407860113016795, 4.4410158329992555, 4.431500697042793, 4.377480512019247, 4.521237661014311, 4.444469623005716, 4.381757341994671, 4.4451880869455636, 4.444990271964343, 4.435530434973771, 4.444519323995337];[4.437449659977574, 4.389987584989285, 4.399236030032625, 4.43908943401766, 4.406679089006502, 4.425974997982848, 4.443125624005916, 4.434441040997626, 4.421606788964709, 4.42824522202136, 4.447661742015043, 4.431277863011928, 4.44121455703862, 4.438509665953461, 4.429004596022423, 4.43532641598722, 4.447265752998646, 4.425431792973541, 4.4200520110316575, 4.424060104996897, 4.430808541015722, 4.432923521002522, 4.433213277021423, 4.435293456976069, 4.4492759889690205, 4.455823946016608, 4.425896809028927, 4.437850922986399, 4.440991100011161, 4.442669618001673, 4.42709706898313, 4.422597598982975, 4.443503874965245, 4.4475381469819695, 4.4427794799848925, 4.444645487004891, 4.423538995994022, 4.438355916005094, 4.4239769429841544, 4.434353571035899, 4.4993090169737116, 4.424739870999474, 4.433594554982847, 4.437859789002687, 4.422204835049342, 4.4222872399841435, 4.448461449996103, 4.420107326994184, 4.42725821302156, 4.427068478951696]
layer4.0.conv2;0.04962825900292955;0.15548168501118198;1.2953623969806358;1.2926517369633075;3.1329264442261393;1.0020969762696457;3.126370519436761;[0.05113450199132785, 0.050020075985230505, 0.049655674025416374, 0.05112198501592502, 0.05097222200129181, 0.04990498599363491, 0.050769307010341436, 0.05079106701305136, 0.051117735012667254, 0.04969147901283577, 0.051100268989102915, 0.049796899023931473, 0.05108424701029435, 0.050943276000907645, 0.04987343700486235, 0.05112135299714282, 0.051553199999034405, 0.05101641599321738, 0.050663118017837405, 0.050868130987510085, 0.05112026201095432, 0.04969893200905062, 0.050805303995730355, 0.050863635988207534, 0.050011014012852684, 0.04978030300117098, 0.050018453010125086, 0.05090523499529809, 0.050990135001484305, 0.05081854300806299, 0.051571952004451305, 0.05008095398079604, 0.050648914999328554, 0.05077906299266033, 0.050958690990228206, 0.05083910399116576, 0.05046562201459892, 0.049856149998959154, 0.050608268997166306, 0.04993553998065181, 0.05070777202490717, 0.04998612799681723, 0.05011799800558947, 0.04962825900292955, 0.050171917013358325, 0.05031679000239819, 0.05070474598323926, 0.04976969899144024, 0.0501587449980434, 0.050825411977712065];[0.15558926298399456, 0.15648790201521479, 0.15590373799204826, 0.15549149399157614, 0.15636260298197158, 0.15548243600642309, 0.1579578540113289, 0.15578262199414894, 0.15636120099225082, 0.15717741797561757, 0.15548168501118198, 0.15697758202441037, 0.1568280249775853, 0.15849849200458266, 0.16415964800398797, 0.16004913300275803, 0.15937138302251697, 0.16001789597794414, 0.1591530489968136, 0.16062051500193775, 0.15910572299617343, 0.15981667500454932, 0.15885752098984085, 0.159775007981807, 0.15938001300673932, 0.16051828998024575, 0.15975297798286192, 0.15952922200085595, 0.15856981498654932, 0.1601895209751092, 0.15927570400526747, 0.1661146929836832, 0.15873608100810088, 0.15948688797652721, 0.15919971800758503, 0.15918960398994386, 0.15887109498726204, 0.15992421400733292, 0.15898586399271153, 0.1606413809931837, 0.1590311740001198, 0.1599648099800106, 0.15822839600150473, 0.15945330998511054, 0.1588963340036571, 0.15995255499728955, 0.15920300799189135, 0.1602597660094034, 0.15851451398339123, 0.1599860330170486];[1.3331076749891508, 1.3189874560048338, 1.333581774000777, 1.3222943429718725, 1.3352678660012316, 1.3097671309951693, 1.3338147980102804, 1.345286978961667, 1.3250518349814229, 1.329994818981504, 1.3256091969960835, 1.3110564870003145, 1.3084356829931494, 1.2966800940048415, 1.3319697749975603, 1.3183650909923017, 1.323708751006052, 1.3248508020187728, 1.3093000879744068, 1.306936000008136, 1.312413163977908, 1.333272702031536, 1.3207944330060855, 1.3344478229992092, 1.3003002739860676, 1.2979947080020793, 1.3342475359968375, 1.3257945159857627, 1.329913324007066, 1.323438813968096, 1.353719390957849, 1.3100534199620597, 1.3235988219967112, 1.3102858380007092, 1.3262898880348075, 1.3231889129965566, 1.3362544030242134, 1.3346858699514996, 1.3337488630204462, 1.3099646869814023, 1.3192401500127744, 1.3383268930192571, 1.2953623969806358, 1.300170480972156, 1.3090402810194064, 1.3188367659749929, 1.3326964210136794, 1.325254049996147, 1.3235183399810921, 1.324690675974125];[1.3193516030150931, 1.3157572729687672, 1.3341708459774964, 1.308378155954415, 1.3432516019965988, 1.3318020429869648, 1.3278299210069235, 1.3090912510233466, 1.3457555919885635, 1.3022807210218161, 1.3135549840226304, 1.3264699640276376, 1.3219427959702443, 1.2969640599912964, 1.3290089409856591, 1.3091790069884155, 1.3111480379884597, 1.3159302989661228, 1.3240768479881808, 1.328957366029499, 1.305415335955331, 1.3296563680050895, 1.3331911480345298, 1.3453780839918181, 1.3297733330109622, 1.3448732100077905, 1.2926517369633075, 1.314215074002277, 1.293792492011562, 1.3061102399951778, 1.3308507860056125, 1.3004468719591387, 1.3250667269749101, 1.3431466939800885, 1.3032190869853366, 1.3319802159676328, 1.3346624029509258, 1.2979953729955014, 1.3476552220236044, 1.3178621970000677, 1.3311953549855389, 1.3348009510082193, 1.3193421470350586, 1.3412729910050984, 1.361196382989874, 1.3393668119970243, 1.332075906015234, 1.318947017978644, 1.3385241189971566, 1.313137451041257]
layer4.0.conv3;0.08380783299799077;0.09314334800001234;2.9199313949793577;2.925161869992735;1.1113919149090203;0.9982119023678542;1.1133827519714925;[0.08380783299799077, 0.09465383199858479, 0.09395919501548633, 0.09250444598728791, 0.0946743439999409, 0.09417264300282113, 0.09269818000029773, 0.09307581000030041, 0.09209109100629576, 0.0954294280090835, 0.09273440900142305, 0.09225167499971576, 0.09242523700231686, 0.09222199601936154, 0.09285105002345517, 0.09288059701793827, 0.09320374298840761, 0.09416007800609805, 0.09199278897722252, 0.09157983300974593, 0.0919125710206572, 0.09367469401331618, 0.0919448200147599, 0.09380513700307347, 0.09200320098898374, 0.09337554199737497, 0.09175713401054963, 0.09183030400890857, 0.09233828200376593, 0.09291581599973142, 0.09231968797394074, 0.09155965701211244, 0.09292328200535849, 0.09401453399914317, 0.09383269099635072, 0.09380487899761647, 0.0916248400171753, 0.09164672100450844, 0.09188639099011198, 0.09432710200781003, 0.09247085000970401, 0.09132634699926712, 0.09177275400725193, 0.09168435801984742, 0.09397796198027208, 0.09176334200310521, 0.09202704200288281, 0.09185417697881348, 0.09225571699789725, 0.09287133000907488];[0.09609155601356179, 0.09611855100956745, 0.09543157700682059, 0.09620239899959415, 0.09615077200578526, 0.0952357979840599, 0.09583492000820115, 0.09494624100625515, 0.09500468097394332, 0.09641270898282528, 0.0946032420033589, 0.0955760310171172, 0.09624917301698588, 0.09597273301915266, 0.09531401802087203, 0.0957120529783424, 0.09350233199074864, 0.1258921299886424, 0.09652090599411167, 0.09377327098627575, 0.09463878400856629, 0.09680561500135809, 0.09314334800001234, 0.09690623401547782, 0.09513365299790166, 0.0943952540110331, 0.09509031299967319, 0.09433467799681239, 0.09690412701456808, 0.09492039601900615, 0.09667846900993027, 0.09634253100375645, 0.09491299500223249, 0.0946032700012438, 0.09687759701046161, 0.09618901301291771, 0.09436548699159175, 0.09714569299831055, 0.09657792799407616, 0.09531809098552912, 0.09406026100623421, 0.096193820994813, 0.09624527898267843, 0.09501728400937282, 0.09586874998058192, 0.09453697700519115, 0.09710807100054808, 0.093654955009697, 0.09576588301570155, 0.09508378899772651];[2.943667629995616, 3.0266267350234557, 3.0297886800253764, 3.030952528992202, 3.027605639974354, 3.035720316984225, 2.991464013030054, 3.0582242849923205, 3.037111115991138, 3.075538285978837, 3.0200747329799924, 3.044006981974235, 3.0086875990091357, 2.9308002710167784, 3.0206445610092487, 3.0207543580036145, 3.0490454099781346, 2.9522269169974606, 3.0208203769871034, 2.943251213990152, 2.9350999850139488, 3.030627576983534, 3.0651904759870376, 2.9562880680314265, 2.957436646014685, 3.0263749380246736, 2.9468435699818656, 3.0196004349854775, 3.0223579650046304, 3.027593512990279, 2.9199313949793577, 3.0630303990037646, 3.039309807034442, 3.0260293340543285, 3.030669689993374, 3.0189533709781244, 3.069613962958101, 2.932059335958911, 3.062471520039253, 2.9443563300010283, 3.019354217016371, 2.934868734999327, 2.9322205490316264, 3.034386095008813, 3.0178617629862856, 3.025434134004172, 3.0459605980140623, 2.982423348003067, 2.963848960993346, 2.971944820979843];[2.9896395589748863, 3.030200571025489, 3.0295538080099504, 2.9670994780026376, 3.062141160015017, 3.028306194988545, 2.938209633983206, 3.0205083649780136, 2.936768923973432, 3.016713139018975, 3.0215696309751365, 2.969949091988383, 3.0370249170227908, 3.0201930289913435, 2.969878731004428, 3.029101131018251, 3.031194369017612, 3.030925922008464, 2.9593525259406306, 2.947612969990587, 3.0263237729959656, 3.0238446650037076, 2.9402625530201476, 3.0645382039947435, 3.026998730027117, 3.0246812269906513, 2.9878189409791958, 2.9620091519900598, 3.0418892680027056, 2.964803564012982, 3.017287049005972, 3.060876333998749, 2.925161869992735, 3.054539925942663, 3.049550473020645, 3.0152658730221447, 2.927197682991391, 2.968195240042405, 2.9296525540121365, 3.0114576710620895, 2.958667557017179, 3.015483525028685, 3.020428743038792, 3.028388172999257, 2.9737337919941638, 2.93210949798231, 3.029870443016989, 3.0428450540057383, 2.9534068570064846, 3.0464074459741823]
layer4.0.downsample.0;0.05672823800705373;0.08010628199554048;1.891713040007744;1.8890249799878802;1.4121059424687201;1.001422988074981;1.4100993878552641;[0.05673879900132306, 0.05672823800705373, 0.057234084990341216, 0.057493637985317037, 0.05724543900578283, 0.05764323301264085, 0.0577592640183866, 0.05768841100507416, 0.057742255012271926, 0.05778958500013687, 0.057790178019786254, 0.0577393290004693, 0.05736212100600824, 0.0579776449885685, 0.05778267199639231, 0.05780837102793157, 0.05741890799254179, 0.05773398600285873, 0.05754653998883441, 0.057753410015720874, 0.05754868398071267, 0.05774501000996679, 0.057825152995064855, 0.057569402997614816, 0.05748819501604885, 0.05764100298983976, 0.057536628999514505, 0.057723889010958374, 0.05778598602046259, 0.057555339008104056, 0.057595894002588466, 0.058122289017774165, 0.05725716199958697, 0.057648051995784044, 0.05758154499926604, 0.05790288600837812, 0.0571976880019065, 0.05788689598557539, 0.05741537100402638, 0.05774268298409879, 0.057342362008057535, 0.057394680014112964, 0.058142212976235896, 0.05751923899515532, 0.05681643102434464, 0.05755062500247732, 0.05760749999899417, 0.05775491302483715, 0.057029522984521464, 0.05758737100404687];[0.08020056399982423, 0.08151259200531058, 0.08051259801140986, 0.08163986599538475, 0.08043346100021154, 0.08221093699103221, 0.08128967799711972, 0.08099573600338772, 0.08156646499992348, 0.08189924800535664, 0.08033521199831739, 0.0820187279896345, 0.08050566600286402, 0.08194713399279863, 0.08044550698832609, 0.08311446799780242, 0.08033312699990347, 0.08282210701145232, 0.08036776099470444, 0.08245653100311756, 0.08054734900360927, 0.08871243699104525, 0.08042441998259164, 0.08309177198680118, 0.08165865100454539, 0.08226049100630917, 0.08056969899917021, 0.08195116900606081, 0.08069646899821237, 0.08296477599651553, 0.08011668399558403, 0.08281207201071084, 0.08064496700535528, 0.08194045699201524, 0.08390776699525304, 0.08119298500241712, 0.08032815900514834, 0.08123206099844538, 0.08032013100455515, 0.08144623000407591, 0.08038349798880517, 0.08176266998634674, 0.08030654999311082, 0.08203135899384506, 0.08010628199554048, 0.08167829702142626, 0.08035806100815535, 0.08196983201196417, 0.08015551397693343, 0.08256833700579591];[1.894075055985013, 1.8954893369518686, 1.9088352270191535, 1.9000652419927064, 1.905596835014876, 1.8994674699788447, 1.8948573450034019, 1.9084132139978465, 1.9137202189886011, 1.901064456003951, 1.8934131629939657, 1.901789267983986, 1.89949283702299, 1.9148387129826006, 1.9060753140365705, 1.89754719400662, 1.897841925965622, 1.9029841550218407, 1.9059462940203957, 1.8989169589767698, 1.9029038790031336, 1.8996781800524332, 1.89722670201445, 1.914968729019165, 1.9042910469870549, 1.896753206034191, 1.897348977974616, 1.899182432971429, 1.896445281978231, 1.8995205250394065, 1.8929912769817747, 1.8974167920241598, 1.9013963369943667, 1.9028763989917934, 1.8988777310296427, 1.9009965950099286, 1.8943738009838853, 1.9042951830197126, 1.891713040007744, 1.899435364000965, 1.8987695010146126, 1.9116227980121039, 1.8962645509745926, 1.8936163079924881, 1.9009166520263534, 1.9015863219974563, 1.894368596986169, 1.8955744450213388, 1.9170790260250214, 1.9025006990705151];[1.8946454439719673, 1.8907851400144864, 1.9022624630306382, 1.8964840289845597, 1.9016869609476998, 1.9023150030116085, 1.8890249799878802, 1.8995220960350707, 1.921427817986114, 1.9029733430070337, 1.914155923994258, 1.9029829500068445, 1.9068198749737348, 1.890051438997034, 1.9030113309854642, 1.9104289980314206, 1.9036074039468076, 1.9056718570063822, 1.896432115987409, 1.8960370360000525, 1.9057724910089746, 1.8973194110149052, 1.9002005420043133, 1.896328312024707, 1.9148761159740388, 1.8975310270034242, 1.893110754986992, 1.901333159999922, 1.89400091097923, 1.9043041219993029, 1.9180270889773965, 1.905179577996023, 1.90339633601252, 1.8983316700032447, 1.8971380250004586, 1.90411494197906, 1.8940215569746215, 1.9046611309750006, 1.8962675929942634, 1.8944246650207788, 1.892529776028823, 1.8937691469909623, 1.9008362800232135, 1.9017378060088959, 1.9012464529951103, 1.911938035977073, 1.9016867790196557, 1.9003033940098248, 1.8945930920017418, 1.9085794649727177]
layer4.1.conv2;0.033446235000155866;0.09012985698063858;1.1193097360082902;1.117921478988137;2.6947683941172618;1.0012418197934703;2.6914261278789984;[0.033631700003752485, 0.034359386016149074, 0.0337645850086119, 0.03417798501322977, 0.034293396020075306, 0.03425429802155122, 0.0341516460175626, 0.03437492100056261, 0.034324791020480916, 0.03433567698812112, 0.034243801987031475, 0.03423486999236047, 0.03458952100481838, 0.03376354000647552, 0.03416117499000393, 0.03423921501962468, 0.034639559977222234, 0.033446235000155866, 0.03419675401528366, 0.034211207006592304, 0.034320780978305265, 0.034236865991260856, 0.034072174021275714, 0.033765225001843646, 0.034206787997391075, 0.03437553800176829, 0.03415961700375192, 0.034626854001544416, 0.034469484991859645, 0.03414017200702801, 0.03398416598793119, 0.03435186200658791, 0.034099137992598116, 0.03410842700395733, 0.03402345400536433, 0.03393897900241427, 0.034563908993732184, 0.034233963990118355, 0.03421672698459588, 0.03419648398994468, 0.03433997801039368, 0.0340305220161099, 0.03428047100896947, 0.03441194200422615, 0.033990163006819785, 0.03435522899962962, 0.034258804022101685, 0.03445219999412075, 0.03822391899302602, 0.03441441699396819];[0.0915978989796713, 0.09243300699745305, 0.09083980598370545, 0.09225179301574826, 0.09012985698063858, 0.09232637699460611, 0.09028512600343674, 0.0925600869813934, 0.09213135999743827, 0.09250607900321484, 0.09121759800473228, 0.09281623500282876, 0.09117397500085644, 0.09240206101094373, 0.09141394798643887, 0.09238837598240934, 0.09329782100394368, 0.09210052600246854, 0.0910308129969053, 0.09233666001819074, 0.09151268799905665, 0.09176096299779601, 0.09117501098080538, 0.09240095998393372, 0.0921522660064511, 0.09220882199588232, 0.09096889500506222, 0.09219646599376574, 0.09094298101263121, 0.09406184402178042, 0.09148705599363893, 0.09157427898026071, 0.09152195099159144, 0.0926375690032728, 0.09080061002168804, 0.09232823099591769, 0.09147477700025775, 0.09203814499778673, 0.09056728897849098, 0.09192899201298133, 0.09100171702448279, 0.09256270399782807, 0.09179494899581186, 0.0929435680154711, 0.09113326700753532, 0.09259331299108453, 0.09099153100396506, 0.0922395880043041, 0.09096541197504848, 0.09213729097973555];[1.1202475450118072, 1.121135415014578, 1.1242735389969312, 1.1267142160213552, 1.1273313350102399, 1.1195622620289214, 1.1258134990057442, 1.1296087570372038, 1.1208174849743955, 1.122764225001447, 1.1456680090050213, 1.127524863986764, 1.1271750110026915, 1.122707692993572, 1.1200679220200982, 1.1302634800085798, 1.1222613000136334, 1.1285006260150112, 1.1308326149883214, 1.1265740430098958, 1.1216317740036175, 1.1294935670448467, 1.1193097360082902, 1.1300174719945062, 1.1265442670264747, 1.1239929640141781, 1.120449317008024, 1.1197903090214822, 1.134291172027588, 1.1264765149971936, 1.1248040689970367, 1.1267820000066422, 1.1272579629730899, 1.1312060880009085, 1.1259261770173907, 1.1268560579919722, 1.1424739889916964, 1.126339892973192, 1.1223222500120755, 1.1269598970247898, 1.1281538109760731, 1.1262052520469297, 1.1276925879938062, 1.1250404049933422, 1.1277004920120817, 1.1250352339993697, 1.1244330439949408, 1.1298359910142608, 1.1292982599698007, 1.1247126779926475];[1.1202876239840407, 1.1288632409996353, 1.1299458040157333, 1.1364231819752604, 1.1280045949970372, 1.1281836570706218, 1.1268923219759017, 1.1231789360172115, 1.134107970050536, 1.130913779954426, 1.128013568057213, 1.1255282740457915, 1.127310688025318, 1.1228666129754856, 1.1302425189642236, 1.1460731730912812, 1.1223032049601898, 1.126648913952522, 1.1264289740356617, 1.132435997016728, 1.117921478988137, 1.1242478120257147, 1.1252865890273824, 1.1351658159401268, 1.1272231829352677, 1.1290280759567395, 1.1258844580152072, 1.1300572020700201, 1.1309503110242076, 1.1287741820560768, 1.1252754460438155, 1.1195141030475497, 1.1280228990362957, 1.129429482971318, 1.1288363190251403, 1.1302468459471129, 1.1277787489816546, 1.1247406229376793, 1.1219553459668532, 1.126345305936411, 1.1291062739328481, 1.1287559469346888, 1.1347443620325066, 1.1248660750570707, 1.1294193639769219, 1.1247375319362618, 1.1289360939408652, 1.124321225041058, 1.1253099999739788, 1.1264289239770733]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  yuxa,lix,woa,yvio->vulw
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        lix,yuxa->liyua                  woa,yvio,liyua->vulw
   7           GEMM      liyua,woa->liyuwo                     yvio,liyuwo->vulw
   7           TDOT      liyuwo,yvio->vulw                            vulw->vulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 64, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 8, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 256, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 512, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 1024, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   8           GEMM    liysua,woa->liysuwo                  ysvio,liysuwo->svulw
   8              0   liysuwo,ysvio->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 2048, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  yuxa,yvxa->vu
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yvxa,yuxa->vu                                vu->vu

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  ysuxa,lix,woa,ysvio->svulw
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lix,ysuxa->liysua               woa,ysvio,liysua->svulw
   7           TDOT      ysvio,woa->ysviwa                  liysua,ysviwa->svulw
   8              0   ysviwa,liysua->svulw                          svulw->svulw

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.08157651399960741;0.4750867009861395;9.59299660596298;9.599688134971075;5.823817146543254;0.999302943083774;5.8278795102628145;[0.08202231797622517, 0.08192292600870132, 0.08208883897168562, 0.08176922099664807, 0.08242342696757987, 0.08185827796114609, 0.08280746097443625, 0.08222925697918981, 0.08229047298664227, 0.08180158596951514, 0.0819305990007706, 0.08183317596558481, 0.08181457000318915, 0.08193224901333451, 0.08183475502301008, 0.08164317096816376, 0.08274642296601087, 0.08241493301466107, 0.08169471600558609, 0.08229374402435496, 0.08212339400779456, 0.08175073197344318, 0.08227836503647268, 0.08179261098848656, 0.08164302899967879, 0.08182277798186988, 0.08199909795075655, 0.08196398400468752, 0.08165981102501974, 0.08180415700189769, 0.08173052000347525, 0.08191741304472089, 0.08185942500131205, 0.08178729796782136, 0.08184383797924966, 0.08190650201868266, 0.08173106104368344, 0.08192083903122693, 0.08184279000852257, 0.08179287501843646, 0.08181701897410676, 0.08197428099811077, 0.08157651399960741, 0.08193068800028414, 0.08185980399139225, 0.08182242204202339, 0.081821592990309, 0.08195710700238124, 0.08194212696980685, 0.08170688600512221];[0.478343119029887, 0.4763584189931862, 0.47686369001166895, 0.4770380490226671, 0.47573892399668694, 0.4759368570521474, 0.47607185400556773, 0.475433001993224, 0.4763469049939886, 0.47553954704198986, 0.477825567999389, 0.47648388001834974, 0.4758991519920528, 0.47694964200491086, 0.47518082498572767, 0.47839156596455723, 0.4765929670538753, 0.4773474920075387, 0.47734183399006724, 0.4768565620179288, 0.4766785940155387, 0.4773087089997716, 0.47645748499780893, 0.4773162740166299, 0.47632051998516545, 0.47771570697659627, 0.4771192700136453, 0.4750867009861395, 0.478172937000636, 0.4770405250019394, 0.47680452500935644, 0.4768803250044584, 0.47743414901196957, 0.4762075300095603, 0.5066916809882969, 0.4771024579531513, 0.4780409469967708, 0.4766250620014034, 0.47624237899435684, 0.47707210696535185, 0.47606861899839714, 0.4766994480160065, 0.475311087036971, 0.4765322390012443, 0.47588377201464027, 0.47662546701030806, 0.4763922530109994, 0.4757271360140294, 0.4757298490148969, 0.47718561603687704];[9.65754076599842, 9.59299660596298, 9.614603426016401, 9.760998386016581, 9.624327262979932, 9.801495094958227, 9.779660573985893, 9.739697553915903, 9.766466608969495, 9.633627159986645, 9.639978965045884, 9.641002543910872, 9.73163693700917, 9.745384733076207, 9.778969314065762, 9.772073627042118, 9.656380862987135, 9.754520218994003, 9.748175340006128, 9.626567666069604, 9.660005428944714, 9.619090257037897, 9.734253792965319, 9.75478346599266, 9.643924370000605, 9.632913559034932, 9.62457899498986, 9.734211327915546, 9.651219299994409, 9.66956535691861, 9.657529224001337, 9.619524027046282, 9.740332734014373, 9.648230801045429, 9.651421583024785, 9.759843530075159, 9.64013822004199, 9.626329071004875, 9.652750047040172, 9.667371688003186, 9.639481577032711, 9.615910594991874, 9.770794934069272, 9.617141344060656, 9.759870413981844, 9.651574007002637, 9.75779571395833, 9.652789236977696, 9.636009495006874, 9.669334631005768];[9.634627428953536, 9.703800791001413, 9.743366340990178, 9.777968617971055, 9.760504560021218, 9.75634818407707, 9.746069951972459, 9.734740293002687, 9.622748677968048, 9.615802439977415, 9.61177476804005, 9.684899115993176, 9.741840174014214, 9.609558023978025, 9.677273650013376, 9.654070661927108, 9.626844416954555, 9.623945254017599, 9.6678387359716, 9.656236554961652, 9.72840875404654, 9.742860204016324, 9.748472121020313, 9.63562079303665, 9.773288344964385, 9.638468150049448, 9.731771371036302, 9.76113650505431, 9.635752421978395, 9.614884919952601, 9.616018856002484, 9.741026182018686, 9.64660251897294, 9.685054807981942, 9.728692133037839, 9.761518639978021, 9.761010197049472, 9.599688134971075, 9.61610522394767, 9.6255341770011, 9.740191558026709, 9.752189557009842, 9.720343263004906, 9.609380943933502, 9.751603670010809, 9.664586253988091, 9.795912120083813, 9.750979915028438, 9.647145150986034, 9.706021568039432]
layer1.0.conv1;0.0525654919911176;0.05899575800867751;0.39741549000609666;0.39730850100750104;1.1223286565765709;1.0002692844435102;1.1220265122916049;[0.05326891201548278, 0.053092108049895614, 0.053292514057829976, 0.053074647032190114, 0.05327518697595224, 0.05326469900319353, 0.05317964102141559, 0.053119393007364124, 0.052950350975152105, 0.052816985989920795, 0.05261515098391101, 0.0538620000006631, 0.053166662983130664, 0.05365343898301944, 0.05257963598705828, 0.05356733297230676, 0.052951115008909255, 0.053978629992343485, 0.0525654919911176, 0.05383966799126938, 0.05428714898880571, 0.05535263195633888, 0.05617875000461936, 0.05674879701109603, 0.05641600798116997, 0.056284340971615165, 0.0561392999952659, 0.0568190939957276, 0.056354042957536876, 0.05675232200883329, 0.05655877001117915, 0.05675225000595674, 0.056518426979891956, 0.05675016896566376, 0.05612242198549211, 0.05633946601301432, 0.05622368003241718, 0.05622658197535202, 0.05608035495970398, 0.05620078003266826, 0.056117053027264774, 0.055809483979828656, 0.05626870901323855, 0.056159851024858654, 0.05608202802250162, 0.05631982599152252, 0.055746287980582565, 0.05613603297388181, 0.0556566109880805, 0.05585574801079929];[0.06070483702933416, 0.07818031596252695, 0.06048675498459488, 0.06038154399720952, 0.0603062019799836, 0.06025961600244045, 0.059648311987984926, 0.0592630630126223, 0.05970249400706962, 0.05981442698976025, 0.05983738205395639, 0.06013205199269578, 0.059404142026323825, 0.05976949096657336, 0.06036182201933116, 0.05975147004937753, 0.060264257015660405, 0.05996564798988402, 0.06033188902074471, 0.060156995023135096, 0.05976326402742416, 0.05976424098480493, 0.06011967203812674, 0.05980579799506813, 0.05946206900989637, 0.05899575800867751, 0.05990889499662444, 0.05985720799071714, 0.05997939099324867, 0.060183260997291654, 0.059850339021068066, 0.06011402799049392, 0.060105348005890846, 0.059815480024553835, 0.06007343204692006, 0.06065047602169216, 0.060115077008958906, 0.05996511597186327, 0.05999888700898737, 0.06015888601541519, 0.060215655947104096, 0.060278005024883896, 0.05963745800545439, 0.06035717501072213, 0.060056768998038024, 0.06008659000508487, 0.059277059976011515, 0.06040358799509704, 0.059574772021733224, 0.060621580050792545];[0.404135612945538, 0.4129405730054714, 0.3977562540094368, 0.39741549000609666, 0.3977283039712347, 0.4023550379788503, 0.398269611003343, 0.3974913000129163, 0.4012964949943125, 0.4012877930072136, 0.39822951098904014, 0.4085719760041684, 0.40022985404357314, 0.398705528001301, 0.40124514303170145, 0.39792566403048113, 0.4060783379827626, 0.397650066006463, 0.3975036930060014, 0.3994568249909207, 0.3976306010154076, 0.3984396730083972, 0.4043279530014843, 0.4147020779782906, 0.3996804599883035, 0.4064456589985639, 0.4024984569987282, 0.39977025298867375, 0.3979250369593501, 0.3980506170191802, 0.40035097301006317, 0.40103880903916433, 0.40000863099703565, 0.4009033360052854, 0.3991850969614461, 0.413077222998254, 0.40007394598796964, 0.3998957689618692, 0.40018096700077876, 0.39976544299861416, 0.3978430510032922, 0.39985575497848913, 0.4142881389707327, 0.40457277599489316, 0.3997725429944694, 0.3991440039826557, 0.3997225970379077, 0.3980460910242982, 0.3997635040432215, 0.4019301729858853];[0.3997354470193386, 0.40014203597093, 0.3979070470086299, 0.40039995999541134, 0.4007781340042129, 0.40208617999451235, 0.40024343895493075, 0.39791344199329615, 0.40824629401322454, 0.40004300902364776, 0.4024628569604829, 0.3984322380274534, 0.39983914903132245, 0.39730850100750104, 0.3990658799884841, 0.40177692798897624, 0.39760832500178367, 0.3994179089786485, 0.406822093995288, 0.4012973189819604, 0.3999240280245431, 0.40534186497097835, 0.3999945459654555, 0.3977582840016112, 0.4000821689842269, 0.4000803559902124, 0.4026182899833657, 0.4002590599702671, 0.39984891400672495, 0.3984608229948208, 0.39922722103074193, 0.3978980429819785, 0.40161227696808055, 0.40313461900223047, 0.4008166679996066, 0.39780681300908327, 0.40003278001677245, 0.39979067497188225, 0.39779999502934515, 0.4146541979862377, 0.4000935720396228, 0.39978334499755874, 0.3999883749638684, 0.39790542103582993, 0.3998365639708936, 0.39775946899317205, 0.3975838620099239, 0.4051666369778104, 0.4080068959738128, 0.39907718100585043]
layer1.0.conv2;0.07626855396665633;1.6014501539757475;4.482050540973432;4.540214798995294;20.99751562978212;0.9871890955391069;21.270003613963457;[0.07626855396665633, 0.081657171016559, 0.0835053839837201, 0.08509972097817808, 0.08503958600340411, 0.08513539400883019, 0.08343840501038358, 0.08535369602032006, 0.08392937603639439, 0.08518440095940605, 0.08331745699979365, 0.08622317999834195, 0.08334557496709749, 0.08523410401539877, 0.08317460201214999, 0.08537302201148123, 0.08324234205065295, 0.08518758398713544, 0.0833355900249444, 0.08511933102272451, 0.0832777270115912, 0.08533684798749164, 0.08335451997118071, 0.0849795900285244, 0.08380214200587943, 0.08511936396826059, 0.08496891602408141, 0.08518601697869599, 0.08320297399768606, 0.08524578798096627, 0.08315019600559026, 0.08528129401383922, 0.08475020696641877, 0.08530512097058818, 0.08323315001325682, 0.08509066299302503, 0.08318020100705326, 0.08526134298881516, 0.08325251401402056, 0.08505913999397308, 0.08321568300016224, 0.08511733001796529, 0.08323295501759276, 0.08519607601920143, 0.08328468102263287, 0.08580673002870753, 0.10222317697480321, 0.08501576498383656, 0.08347046299604699, 0.08513763197697699];[1.7201566620497033, 1.6712814260390587, 1.6658701600390486, 1.667314826976508, 1.6670080190524459, 1.6673601070069708, 1.6555760790361091, 1.6638334030285478, 1.6633398059639148, 1.6629233410349116, 1.6544626750401221, 1.6014501539757475, 1.6651086619822308, 1.6628434169688262, 1.6251910779974423, 1.6128953620209359, 1.6646991969901137, 1.621176741027739, 1.6597847910015844, 1.6618801000295207, 1.6258582419832237, 1.6640879309852608, 1.6605214569717646, 1.6618040839675814, 1.6601808220148087, 1.660360173031222, 1.6634262439911254, 1.6065602020244114, 1.616723612009082, 1.661135257978458, 1.6606619420344941, 1.6625843080109917, 1.660693784011528, 1.6701669380418025, 1.6578201649826951, 1.6674064290127717, 1.663114039984066, 1.6629909499897622, 1.6656416829791851, 1.6084471729700454, 1.65692273597233, 1.6611446070019156, 1.6155306069995277, 1.6628447090042755, 1.6250848469790071, 1.662982874957379, 1.6614868479664437, 1.6542245980235748, 1.6588755159755237, 1.661144561949186];[4.482050540973432, 4.705528802995104, 4.59729405597318, 4.593518482986838, 4.7269777749315836, 4.5790898720151745, 4.7087907149107195, 4.782644500024617, 4.558534762996715, 4.726550096005667, 4.5556276139686815, 4.588277266011573, 4.556744118977804, 4.873960043943953, 4.577651129977312, 4.774673996958882, 4.622824269928969, 4.590603798918892, 4.55356741900323, 4.5423743119463325, 4.566339238954242, 4.609179538034368, 4.576522366027348, 4.596576522104442, 4.59154044801835, 4.580763244011905, 4.625149848987348, 4.548729778965935, 4.5626171779586, 4.538414523995016, 4.6712518419953994, 4.57241410104325, 4.761714480060618, 4.61128951999126, 4.5462117660208605, 4.547933737980202, 4.553829928976484, 4.746879065001849, 4.560956486966461, 4.586574855085928, 4.547442371957004, 4.58409862004919, 4.573005511017982, 4.577077393070795, 4.538719195057638, 4.553813132981304, 4.5655636369483545, 4.670373688975815, 4.543315764050931, 4.562730178004131];[4.543527993955649, 4.549896074982826, 4.568166428012773, 4.55366660002619, 4.571562231052667, 4.542557011998724, 4.5637723609106615, 4.544488633982837, 4.547102991025895, 4.575255566975102, 4.558994081977289, 4.554059431946371, 4.5598908380488865, 4.565331640013028, 4.569111614022404, 4.55406823894009, 4.5646473309607245, 4.561967009096406, 4.589826599985827, 4.57604912907118, 4.568782579968683, 4.561349925992545, 4.571149026975036, 4.5716257999883965, 4.5721913449815474, 4.57389784703264, 4.735231221944559, 4.553408988984302, 4.850371809036005, 4.563541453971993, 4.560857428004965, 4.562445675954223, 4.550612547958735, 4.556751474039629, 4.588507063919678, 4.581996027030982, 4.541264911065809, 4.540894409001339, 4.540214798995294, 4.58124712202698, 4.575713965983596, 4.545271752984263, 4.543720532034058, 4.710168025980238, 4.579028126958292, 4.759749949967954, 4.570446176978294, 4.61739014898194, 4.561175907030702, 4.6079621789976954]
layer1.0.conv3;0.14603986695874482;0.14831465401221067;1.6434502400225028;1.6432592690107413;1.0155764799081093;1.0001162147783755;1.015458468627228;[0.14659940195269883, 0.1488685089861974, 0.1474959019687958, 0.14887873304542154, 0.1472565460135229, 0.14850089803803712, 0.14752328098984435, 0.1488562829908915, 0.14721923897741362, 0.14997178601333871, 0.14697801397414878, 0.14880515600088984, 0.14686295803403482, 0.14845345099456608, 0.14675582095514983, 0.1483771139755845, 0.14684580400353298, 0.14858875598292798, 0.1467646809760481, 0.1485893430071883, 0.14661070198053494, 0.14758908899966627, 0.16711666900664568, 0.14937047997955233, 0.14704068703576922, 0.14922628103522584, 0.1468453549896367, 0.1491003769915551, 0.14670642698183656, 0.1486398730194196, 0.14614461199380457, 0.15520512399962172, 0.14674138301052153, 0.14957278600195423, 0.1470561629976146, 0.14826513902517036, 0.14700384699972346, 0.1485359849757515, 0.14677019702503458, 0.14850761002162471, 0.14659681200282648, 0.14873150299536064, 0.14756457298062742, 0.14757790102157742, 0.14603986695874482, 0.14779461099533364, 0.14666393998777494, 0.14800148404901847, 0.146601099986583, 0.14820367604261264];[0.14940771297551692, 0.1508978449855931, 0.1492716390057467, 0.1521031300071627, 0.14938407199224457, 0.15042028995230794, 0.14951283601112664, 0.1507982990005985, 0.14950877899536863, 0.1506551060010679, 0.19069893099367619, 0.1509091760381125, 0.149399526999332, 0.15096441801870242, 0.14896335499361157, 0.1506527370074764, 0.1497574970126152, 0.1509320749901235, 0.14930015697609633, 0.15074110601563007, 0.1491747279651463, 0.15063752996502444, 0.149240345985163, 0.15087667503394186, 0.14831465401221067, 0.1508658259990625, 0.14918181201210245, 0.15031047695083544, 0.14864151802612469, 0.15100430301390588, 0.14932831603800878, 0.15096412599086761, 0.17068829399067909, 0.15039874898502603, 0.14912259997799993, 0.15077189001021907, 0.14903455501189455, 0.15053404698846862, 0.14908393495716155, 0.15109167399350554, 0.14956255402648821, 0.15065629099262878, 0.14871456701075658, 0.15088560100411996, 0.1489016999839805, 0.1508803250035271, 0.14949650299968198, 0.15067907399497926, 0.149293493013829, 0.15266085497569293];[1.6523749569896609, 1.6613066020072438, 1.671714715019334, 1.6806757590384223, 1.660869048035238, 1.6684409269946627, 1.6434502400225028, 1.6486677040229551, 1.6449758640374057, 1.6863039439776912, 1.6606470830156468, 1.667555950989481, 1.652723680017516, 1.6572377809789032, 1.6690369329880923, 1.6657507380004972, 1.654113309981767, 1.649084401957225, 1.6723236020188779, 1.6701204520068131, 1.6726704990142025, 1.6720960429520346, 1.6885164609993808, 1.67543184699025, 1.6601484370185062, 1.6640378420124762, 1.676131886022631, 1.6813298769993708, 1.6574146850034595, 1.6604853720054962, 1.667527053039521, 1.667233077052515, 1.6697016159887426, 1.6614369070157409, 1.6711513950140215, 1.6590629550046287, 1.6687778910272755, 1.6679439470171928, 1.674259385035839, 1.6602106409845874, 1.6712704240344465, 1.6563434900017455, 1.6639504740014672, 1.6582422379869968, 1.659608907008078, 1.6597424750216305, 1.6502573709585704, 1.6720020349603146, 1.6721945640165359, 1.659422878001351];[1.6578564959927462, 1.6600085879908875, 1.6645100540481508, 1.666704302013386, 1.6528735570027493, 1.6630138409673236, 1.6646700129495002, 1.6646590000018477, 1.6536296849953942, 1.6664993580197915, 1.6567290430539288, 1.6518220889847726, 1.6599274930194952, 1.6603303370065987, 1.6513938789721578, 1.670031139976345, 1.6517041909974068, 1.675152698007878, 1.670093813969288, 1.651396643021144, 1.66573701397283, 1.665521427989006, 1.682838250999339, 1.6563139029894955, 1.6655758140259422, 1.6644655489944853, 1.6686330350348726, 1.672355221991893, 1.6631563269766048, 1.6587885819608346, 1.6604555759695359, 1.6698909879778512, 1.6654671049909666, 1.652574013976846, 1.6632177650462836, 1.6616406910470687, 1.6683923989767209, 1.6677376240259036, 1.6809834439773113, 1.656088979972992, 1.6439938410185277, 1.6634545960114338, 1.6512354399892502, 1.6756612419849262, 1.6669561240123585, 1.6862564200419001, 1.6432592690107413, 1.6723856760072522, 1.6562942650052719, 1.6451664629857987]
layer2.0.conv1;0.261092746979557;0.28405662096338347;3.2267709170118906;3.2186971370247193;1.0879529372205214;1.0025084000275448;1.0852307443913976;[0.2633995090145618, 0.269756335997954, 0.26879912795266137, 0.26666320499498397, 0.2688759490265511, 0.27324957901146263, 0.26309422904159874, 0.26628640200942755, 0.26265272800810635, 0.26528918999247253, 0.2686501499847509, 0.26966292201541364, 0.26732530497247353, 0.26620117598213255, 0.2664638749556616, 0.26790745096514, 0.26452985603827983, 0.2685513239703141, 0.26524391199927777, 0.26633296703221276, 0.26217630301835015, 0.26518888998543844, 0.2945401949691586, 0.27168227900983766, 0.26550816401140764, 0.2674271619762294, 0.2622066430049017, 0.27128082897979766, 0.26863189198775217, 0.26590464398032054, 0.26573273102985695, 0.26755668700207025, 0.26867095002671704, 0.271585890033748, 0.2713477080105804, 0.27025346405571327, 0.26771191298030317, 0.261092746979557, 0.26338580198353156, 0.26452790200710297, 0.26224904600530863, 0.2691966639831662, 0.26295139599824324, 0.26565356098581105, 0.2648676160024479, 0.26794252498075366, 0.2634696390014142, 0.2634434010251425, 0.26374089397722855, 0.2689336020266637];[0.285089411016088, 0.2913240950438194, 0.28521245199954137, 0.2921400259947404, 0.2852225560345687, 0.29151136899599805, 0.2850621639518067, 0.29306769801769406, 0.28543878899654374, 0.29184557299595326, 0.285503184015397, 0.2925294220331125, 0.28560967999510467, 0.2919940059655346, 0.2851586010074243, 0.2940565490280278, 0.2855706049595028, 0.29229893104638904, 0.2856037970050238, 0.29229819495230913, 0.2853833080152981, 0.2919506410253234, 0.28486542898463085, 0.2932650779839605, 0.28520931699313223, 0.2911869379458949, 0.28510562097653747, 0.29280394600937143, 0.2856604080297984, 0.2931623629992828, 0.2861314389738254, 0.2935378969996236, 0.2857991650234908, 0.29301439196569845, 0.2841740890289657, 0.29200935404514894, 0.2845964189618826, 0.29330755199771374, 0.2842036579968408, 0.29345813201507553, 0.2841662039863877, 0.29147554899100214, 0.28482282196637243, 0.2925843200064264, 0.28489354596240446, 0.2906208490021527, 0.28405662096338347, 0.2929239469813183, 0.2853125599795021, 0.2929074049461633];[3.3344378309557214, 3.281577247020323, 3.307881914952304, 3.3102980079711415, 3.2815843549906276, 3.286193029023707, 3.2930729640065692, 3.2450737719773315, 3.2575473190518096, 3.231243040994741, 3.23949722800171, 3.267824520007707, 3.283951420977246, 3.2267709170118906, 3.26909096702002, 3.282023395993747, 3.3069551690132357, 3.2787069189944305, 3.2951874550199136, 3.3253712480072863, 3.312492096971255, 3.301493222010322, 3.2737674069940113, 3.2649650659877807, 3.302308858023025, 3.304522768012248, 3.2719341819756664, 3.2936878090258688, 3.3132287949556485, 3.3627429350162856, 3.3286440929514356, 3.28186031896621, 3.3142804309609346, 3.311365315981675, 3.3203862789669074, 3.332317438966129, 3.2999264880199917, 3.250693146022968, 3.2886818230035715, 3.3268114019883797, 3.2787137249833904, 3.370614453975577, 3.291630628053099, 3.3702581039979123, 3.3746135880355723, 3.367653605004307, 3.311917158018332, 3.3180946999927983, 3.2872262580203824, 3.3199771440122277];[3.330347817041911, 3.292024487978779, 3.279098139028065, 3.3442441489896737, 3.306421989982482, 3.283388857031241, 3.310109051002655, 3.317880143004004, 3.339756804984063, 3.3301149850012735, 3.3293060529977083, 3.304633790976368, 3.2926270939642563, 3.31371354899602, 3.329956620000303, 3.3302491800277494, 3.3206156520172954, 3.278440416965168, 3.3060984759940766, 3.268390315002762, 3.3020498320111074, 3.3182778710033745, 3.321488224028144, 3.3127265659859404, 3.2749520700308494, 3.2740601830300875, 3.2186971370247193, 3.2583556220051832, 3.298765880987048, 3.3176953839720227, 3.29109651199542, 3.2958116690278985, 3.2578569449833594, 3.3198990319506265, 3.2638672959874384, 3.3078450150205754, 3.2920684560085647, 3.276193253987003, 3.3340880289906636, 3.249417197017465, 3.266740243008826, 3.3139749599504285, 3.316372619010508, 3.256537456996739, 3.345993463997729, 3.311696882999968, 3.3028291490045376, 3.3136041139950976, 3.323189770046156, 3.2738411519676447]
layer2.0.conv2;0.09773818397661671;1.243053140991833;4.361056868045125;4.359297650924418;12.718193549505957;1.000403555173695;12.713063127107501;[0.09773818397661671, 0.10610924899810925, 0.10473529598675668, 0.10652382596163079, 0.10409252298995852, 0.10643942898605019, 0.1042520260089077, 0.10437170695513487, 0.10406802600482479, 0.10499934101244435, 0.1046701570157893, 0.10652990097878501, 0.10375125298742205, 0.10794049297692254, 0.10465887899044901, 0.10627508000470698, 0.10503833799157292, 0.10593508702004328, 0.10423721699044108, 0.10641107696574181, 0.10622321598930284, 0.1065765960374847, 0.10274174000369385, 0.10636131302453578, 0.10263458895497024, 0.10652464895974845, 0.10387672699289396, 0.10593991301720962, 0.10393566300626844, 0.10700993199134246, 0.10281715198652819, 0.10646326804999262, 0.10487398400437087, 0.10664154798723757, 0.10302037099609151, 0.10728698596358299, 0.103239439020399, 0.10525824100477621, 0.10290730599081144, 0.10628431901568547, 0.10307239799294621, 0.10668912396067753, 0.10332568601006642, 0.10638291900977492, 0.10492001799866557, 0.10622910200618207, 0.10504780802875757, 0.10645190597278997, 0.10436348599614576, 0.10635781998280436];[1.3527149660512805, 1.3173678249586374, 1.314372466003988, 1.3031083539826795, 1.3093379169586115, 1.3164460900006816, 1.3958522690227255, 1.316507362993434, 1.3129286630428396, 1.3127743439981714, 1.3146016799728386, 1.31468055897858, 1.3518092030426487, 1.243053140991833, 1.3108513380284421, 1.31696736701997, 1.3109965840121731, 1.328733574016951, 1.3138068770058453, 1.3144733280059882, 1.3023178669973277, 1.3138576969504356, 1.3116810039500706, 1.3243606080068275, 1.3122799610137008, 1.3156013829866424, 1.3191076240036637, 1.3135280910064466, 1.3173892690101638, 1.3587818469968624, 1.3136732620187104, 1.3147561870282516, 1.309908616996836, 1.312126167002134, 1.307329251023475, 1.312283561041113, 1.3124214459676296, 1.3127884999848902, 1.302182040992193, 1.3155256979516707, 1.3106513080419973, 1.31243521097349, 1.3101883169729263, 1.3134468990028836, 1.313496007991489, 1.3154903219547123, 1.3177287640282884, 1.311861451016739, 1.3126823940547183, 1.3132375099812634];[4.52160041796742, 4.456321573990863, 4.396468156017363, 4.388219322951045, 4.383532991982065, 4.378701508976519, 4.3924938960699365, 4.417177093040664, 4.386196490959264, 4.377590043994132, 4.394752101041377, 4.390425774094183, 4.368914795049932, 4.399574432929512, 4.39800742699299, 4.389138312020805, 4.396348066919018, 4.43339859705884, 4.386314806994051, 4.3950024990481324, 4.3888417050475255, 4.387942171015311, 4.416937210015021, 4.393240833072923, 4.431654034007806, 4.397424546012189, 4.388551561918575, 4.402992287068628, 4.393145922978874, 4.382474170997739, 4.3743445629952475, 4.419369177951012, 4.3646488330559805, 4.414174958074, 4.373814652964938, 4.361056868045125, 4.4364128619781695, 4.416034859023057, 4.381387939036358, 4.4295128279482014, 4.419798344024457, 4.427880152070429, 4.388622061989736, 4.420175220060628, 4.3837694560643286, 4.389284662902355, 4.418617704883218, 4.4248177659465, 4.439573938958347, 4.424476850021165];[4.391161856998224, 4.436207483988255, 4.387484776088968, 4.432985638966784, 4.424374823051039, 4.38580741698388, 4.391317338973749, 4.420905989012681, 4.365085241035558, 4.418858843040653, 4.439568780071568, 4.377476916008163, 4.364033647056203, 4.416602139011957, 4.402349712967407, 4.412985742033925, 4.425314996973611, 4.417740472999867, 4.362534251995385, 4.418693914951291, 4.416998407978099, 4.371331829985138, 4.418733546976, 4.368402688996866, 4.371048761997372, 4.359297650924418, 4.3657362420344725, 4.416598223964684, 4.438609159027692, 4.3849634189973585, 4.417411322006956, 4.41305870906217, 4.389241563971154, 4.428807132062502, 4.415324977017008, 4.397035742935259, 4.384206859045662, 4.377728793013375, 4.399214764940552, 4.392720184987411, 4.389177360048052, 4.398997886048164, 4.426075345952995, 4.390661251032725, 4.380863106052857, 4.421998391975649, 4.369244861998595, 4.369620191049762, 4.423649032018147, 4.4403294320218265]
layer2.0.conv3;0.10874541004886851;0.11023454403039068;1.5608552990015596;1.5648572630016133;1.0136937640021126;0.997442601255288;1.0162928300098395;[0.10963750397786498, 0.11843052098993212, 0.11933811503695324, 0.11796790600055829, 0.11943145201075822, 0.11780152603751048, 0.1193913510069251, 0.1177256410010159, 0.11140902398619801, 0.10958767001284286, 0.11816412600455806, 0.11784505698597059, 0.11137846700148657, 0.11781985801644623, 0.11951447103638202, 0.11730536201503128, 0.11924471403472126, 0.11706892296206206, 0.11648409999907017, 0.11735354096163064, 0.11453883000649512, 0.11765447695506737, 0.11155567702371627, 0.11797037295764312, 0.11172341497149318, 0.11785206699278206, 0.11494388896971941, 0.10933715000282973, 0.11670890805544332, 0.11697684397222474, 0.11572885699570179, 0.11690636404091492, 0.11139495501993224, 0.11724509298801422, 0.11136921599972993, 0.11718792602187023, 0.11078304704278708, 0.1176010969793424, 0.11006887600524351, 0.10874541004886851, 0.11153816099977121, 0.10986095503903925, 0.11887031799415126, 0.11707215500064194, 0.1105213490081951, 0.1169646680355072, 0.1137871639803052, 0.11014153802534565, 0.1104913319577463, 0.11731460597366095];[0.1193654999951832, 0.11143717903178185, 0.1185285079991445, 0.11205979401711375, 0.11860037804581225, 0.11068053997587413, 0.118735246011056, 0.11131293000653386, 0.11880928202299401, 0.11151103902375326, 0.11823378503322601, 0.11181554396171123, 0.11873091995948926, 0.11084640095941722, 0.11835840903222561, 0.11180127901025116, 0.11852787103271112, 0.11053257499588653, 0.11839471699204296, 0.11223161604721099, 0.11894749198108912, 0.1121401889831759, 0.11901375302113593, 0.11048420995939523, 0.11827367095975205, 0.11119871895061806, 0.11833947396371514, 0.11047298600897193, 0.11866451002424583, 0.11090107104973868, 0.11841396102681756, 0.11080088897142559, 0.1181315750000067, 0.11023454403039068, 0.11847102997126058, 0.11119555699406192, 0.11498690699227154, 0.11125175002962351, 0.11815817904425785, 0.11218393302988261, 0.1185708930133842, 0.11128492199350148, 0.11844765301793814, 0.11145182803738862, 0.11861753195989877, 0.11143985198577866, 0.11867332301335409, 0.11237219296162948, 0.11867252498632297, 0.11093087197514251];[1.5866856600041501, 1.5780370439752005, 1.578511897008866, 1.5807306920178235, 1.608034513948951, 1.603874458000064, 1.5885790300089866, 1.5817406249698251, 1.5762506229802966, 1.5829727399977855, 1.611431450000964, 1.591283936984837, 1.5821408659685403, 1.5895154420286417, 1.5953088449896313, 1.5829504479770549, 1.5724998170044273, 1.5991233819513582, 1.581225602014456, 1.5762259750044905, 1.5614199299598113, 1.5683580850018188, 1.568121631979011, 1.5779114600154571, 1.5836294729961082, 1.5815344330039807, 1.5760105440276675, 1.5795085309655406, 1.567615462001413, 1.5845913049997762, 1.5816883320221677, 1.5837689549662173, 1.591256532992702, 1.5802078350097872, 1.5666680459980853, 1.5780421340023167, 1.583517434017267, 1.5666591189801693, 1.5727481960202567, 1.5734723299974576, 1.5715876100002788, 1.5681601910036989, 1.5608552990015596, 1.5741956909769215, 1.5758389830007218, 1.5808169160154648, 1.608384063001722, 1.5762882560375147, 1.579514525947161, 1.5870359749533236];[1.5951796700246632, 1.5796836499939673, 1.57669611700112, 1.5766166810062714, 1.6033309660269879, 1.584564524993766, 1.5807821369962767, 1.5794470650143921, 1.5743750339606777, 1.5733662800048478, 1.5860585640184581, 1.5831043379730545, 1.5727263430017047, 1.575609538005665, 1.58200468798168, 1.5815264250268228, 1.5846555530442856, 1.571404803020414, 1.5809132169815712, 1.5881008009891957, 1.5810624069999903, 1.585393108020071, 1.5808091899962164, 1.5800865259952843, 1.5845827239681967, 1.5831836910219863, 1.5854169590165839, 1.581781045999378, 1.5783879020018503, 1.5818318289821036, 1.5928577489685267, 1.5791548269917257, 1.5813339530141093, 1.5821769670001231, 1.5772609779960476, 1.5922783110290766, 1.6377448499551974, 1.5794125979882665, 1.5813392220297828, 1.5760158310295083, 1.5796860770205967, 1.5906326830154285, 1.5709383619832806, 1.587141209980473, 1.582974193035625, 1.569742446008604, 1.5910158639890142, 1.5746691700187512, 1.5891246040118858, 1.5648572630016133]
layer2.0.downsample.0;0.08729245001450181;0.0699798499699682;0.7811716229771264;0.7810314469970763;0.8016712780812374;1.0001794754623377;0.8015274235763147;[0.08729245001450181, 0.0881772650172934, 0.08936876896768808, 0.08867970999563113, 0.08897283801343292, 0.0884024029946886, 0.08881046896567568, 0.08819169999333099, 0.08918117603752762, 0.08820416103117168, 0.08838660200126469, 0.08831938297953457, 0.08919768495252356, 0.08832343702670187, 0.08881256199674681, 0.08837528596632183, 0.08920460700755939, 0.0882181539782323, 0.09106786700431257, 0.08828806702513248, 0.08882787200855091, 0.08830897597363219, 0.08917780098272488, 0.08824764401651919, 0.08913076296448708, 0.08836890698876232, 0.08896527497563511, 0.08768864197190851, 0.08922365598846227, 0.08770875097252429, 0.08889761299360543, 0.08819708100054413, 0.08889209700282663, 0.08835672901477665, 0.0888713679742068, 0.0875929809990339, 0.0884593979571946, 0.08807353995507583, 0.08921566797653213, 0.0876900180010125, 0.08850740600610152, 0.08778850600356236, 0.08857759996317327, 0.08765155402943492, 0.09018774598371238, 0.08921812498010695, 0.08795821003150195, 0.0890771439881064, 0.08825431595323607, 0.09118151100119576];[0.07290646102046594, 0.07234695099759847, 0.07158014201559126, 0.07155398395843804, 0.07244320801692083, 0.07021636801073328, 0.07172715698834509, 0.07191685197176412, 0.07264739100355655, 0.0699798499699682, 0.07120518502779305, 0.07009377097710967, 0.0713776329648681, 0.07154039200395346, 0.07246013899566606, 0.07047616294585168, 0.0723725610296242, 0.07054669497301802, 0.07256037398474291, 0.07097401603823528, 0.0726384969893843, 0.07063157600350678, 0.07102239003870636, 0.07215432700468227, 0.07123142696218565, 0.07054660300491378, 0.07143234903924167, 0.0713066830066964, 0.07251595496200025, 0.07170958502683789, 0.07244745700154454, 0.07000999199226499, 0.07138100900920108, 0.07074399199336767, 0.07295312400674447, 0.07186355098383501, 0.07153028901666403, 0.07055100798606873, 0.0712635790114291, 0.07010719401296228, 0.07187114999396726, 0.07057551702018827, 0.07109633600339293, 0.07052391802426428, 0.07169762399280444, 0.07077169301919639, 0.07134714000858366, 0.07173031399725005, 0.07147132803220302, 0.0703534529893659];[0.7823267690255307, 0.7897788570262492, 0.7834311350015923, 0.7917287690215744, 0.7837299410020933, 0.7915907900314778, 0.7867945279576816, 0.7819065470248461, 0.784048427012749, 0.7832449420238845, 0.7842050519539043, 0.792114271025639, 0.7873377859941684, 0.7815650890115649, 0.7876916799577884, 0.7863715389976278, 0.788859958993271, 0.7882990229991265, 0.7880915069836192, 0.7929701450048015, 0.7889070240198635, 0.7894945479929447, 0.7811716229771264, 0.789927928999532, 0.7873335010372102, 0.7914105719537474, 0.7818126530037262, 0.7946354309679009, 0.7883166130050085, 0.7862305210437626, 0.7819484539795667, 0.7818103869794868, 0.7925521269789897, 0.7869873750023544, 0.7907228069962002, 0.7815955970436335, 0.7817444979446009, 0.8005648819962516, 0.7817745470092632, 0.7921648839837871, 0.7897608109633438, 0.782901584985666, 0.8031157329678535, 0.8109000859549269, 0.7814183470327407, 0.7896655710064806, 0.7904809570172802, 0.7822704519494437, 0.7861997950240038, 0.8008616739534773];[0.7909246739582159, 0.790429669956211, 0.7816217549843714, 0.7871385309845209, 0.7861165709909983, 0.7821279980125837, 0.7895034190150909, 0.7863956259679981, 0.8162148720002733, 0.7914099919726141, 0.7934836749918759, 0.7893736149999313, 0.7938878190470859, 0.7881940740044229, 0.7840716149657965, 0.7848304669605568, 0.7812287450069562, 0.7923075430444442, 0.7898872749647126, 0.8108886599657126, 0.7842431709868833, 0.7904411019990221, 0.7912035159533843, 0.7866029180004261, 0.7816412169486284, 0.7911621499806643, 0.7878574870410375, 0.7963567450060509, 0.7813948040129617, 0.789944991003722, 0.7818964179605246, 0.797673641005531, 0.7876642639748752, 0.7887868520338088, 0.7914884790079668, 0.7881185410078615, 0.7958222989691421, 0.7889159919577651, 0.7810314469970763, 0.8363997279666364, 0.7993285649572499, 0.7814617429976352, 0.785245715000201, 0.7997243190184236, 0.7813402279862203, 0.8109732799930498, 0.7814595279633068, 0.7814505120040849, 0.7900753740104847, 0.7819607150158845]
layer2.1.conv2;0.04684690298745409;0.59154103504261;1.8536243280395865;1.8743371380260214;12.62711080817933;0.9889492612795109;12.768208949205611;[0.04684690298745409, 0.05491225200239569, 0.05028761300491169, 0.055076838994864374, 0.051529104996006936, 0.05397691094549373, 0.05110077798599377, 0.05409937200602144, 0.05099316604901105, 0.05664829001761973, 0.0506387940258719, 0.0541172320372425, 0.051432253036182374, 0.054120914021041244, 0.05102348100626841, 0.054032997984904796, 0.051464785006828606, 0.05513044499093667, 0.051412253989838064, 0.05601592897437513, 0.050720319035463035, 0.05573111097328365, 0.05069768102839589, 0.054003402998205274, 0.050819323980249465, 0.055852971971035004, 0.050655582977924496, 0.055110636982135475, 0.05078334000427276, 0.05391407199203968, 0.050606773991603404, 0.05395247897831723, 0.05237832199782133, 0.056672761973459274, 0.05048175802221522, 0.05386434600222856, 0.05066369101405144, 0.05390254099620506, 0.05062111100414768, 0.05513786099618301, 0.05133110500173643, 0.05508398404344916, 0.050697961007244885, 0.055617754987906665, 0.05076420499244705, 0.05392472801031545, 0.05058961804024875, 0.05467667797347531, 0.051520137989427894, 0.055723419005516917];[0.5981817200081423, 0.598843323008623, 0.5980524189653806, 0.5939885349944234, 0.5930442750104703, 0.5942762749618851, 0.591698662028648, 0.5918060389813036, 0.5937725189724006, 0.5934716619667597, 0.5929879999603145, 0.5930621049483307, 0.5941299329861067, 0.5928895020042546, 0.5927526850136928, 0.5928678289637901, 0.5940177370212041, 0.592971149017103, 0.5936860609799623, 0.5929162900429219, 0.5927318750182167, 0.5924549929914065, 0.5939544870052487, 0.5940753840259276, 0.5935242149862461, 0.5931435619713739, 0.5926220400142483, 0.5915910149924457, 0.6124469809583388, 0.5922196460305713, 0.5937393059721217, 0.5921361959772184, 0.5935504919616506, 0.5918621510500088, 0.5949471130152233, 0.5921683980268426, 0.5944295990047976, 0.5928931889939122, 0.5941837030113675, 0.5934112319955602, 0.5930169700295664, 0.59154103504261, 0.5937606020015664, 0.5919547319645062, 0.59262333199149, 0.5917752850218676, 0.5944012380205095, 0.5934097149875015, 0.5941227769944817, 0.5929741520085372];[1.8536243280395865, 1.9129379789810628, 1.9004821270355023, 1.9075261669931933, 1.899986805045046, 1.9085528579889797, 1.9004579339525662, 1.9082681530271657, 1.8771148250089027, 1.8811903279856779, 1.898571458994411, 1.88220362609718, 1.8993323930189945, 1.9096302770194598, 1.9015855160541832, 1.8801717690075748, 1.8768206730019301, 1.9070481999660842, 1.9096680299844593, 1.8805377120152116, 1.8639439260587096, 1.8812998288776726, 1.9000555589445867, 1.9077130539808422, 1.8996169840102084, 1.9090193869778886, 1.874788705026731, 1.9065903150476515, 1.878469342016615, 1.8791308259242214, 1.8986925249919295, 1.882076086010784, 1.9013751129969023, 1.8797923420206644, 1.8764252509572543, 1.9067675659898669, 1.9056021879659966, 1.911288389004767, 1.876439668936655, 1.8796760971308686, 1.900129875924904, 1.9066251559997909, 1.8765344609855674, 1.8780699059716426, 1.8799998629838228, 1.884570188994985, 1.8746194330160506, 1.8822228309581988, 1.900202478049323, 1.88149890297791];[1.8751342929899693, 1.8819246020284481, 1.8743371380260214, 1.9141742410720326, 1.8770892950124107, 1.917997979966458, 1.9002880649641156, 1.9097678269608878, 1.8768774889758788, 1.9116833820007741, 1.899251018941868, 1.8783853419590741, 1.8750774759682827, 1.8797287759953178, 1.8772084969677962, 1.9069267590530217, 1.9006798570044339, 1.910459159000311, 1.8987365529756062, 1.9086201110039838, 1.9008942479267716, 1.9070430320571177, 1.8777123320032842, 1.908087813993916, 1.8995972780394368, 1.880005412036553, 1.905317518103402, 1.9117049010237679, 1.876481291023083, 1.8790984870283864, 1.886794340913184, 1.8785310730454512, 1.8753407050389796, 1.8790913880220614, 1.8764317799941637, 1.8749836190254427, 1.8775532920262776, 1.9079384360229596, 1.8977487069787458, 1.8925838799914345, 1.8940476350253448, 1.8792537260451354, 1.876646610966418, 1.908717377053108, 1.8997204150655307, 1.9071344889816828, 1.9033201929996721, 1.9072194010368548, 1.8767133280052803, 1.9086693330318667]
layer3.0.conv1;0.2112987720174715;0.20682686602231115;3.1357019990100525;3.137225001002662;0.9788361004067238;0.9995145384879559;0.9793115184572362;[0.2140503610135056, 0.2146564280265011, 0.21385984699008986, 0.21454294602153823, 0.21362285199575126, 0.21582607901655138, 0.21253336098743603, 0.2135623689973727, 0.21236434596357867, 0.21971363096963614, 0.21172628505155444, 0.21295349503634498, 0.21223851200193167, 0.21330126497196034, 0.21162428002571687, 0.2127541049849242, 0.21161308098817244, 0.21271940902806818, 0.21167706296546385, 0.21183519903570414, 0.2112987720174715, 0.21216559095773846, 0.21160728699760512, 0.21146182698430493, 0.21154129499336705, 0.21265563101042062, 0.21175128204049543, 0.21220482198987156, 0.2118805160280317, 0.2130273840157315, 0.21195271296892315, 0.21269960701465607, 0.21155717503279448, 0.21270020998781547, 0.211730187991634, 0.21178250096272677, 0.21137261198600754, 0.21158334898063913, 0.21146464202320203, 0.21154423599364236, 0.21134827000787482, 0.2119669439853169, 0.21264944301219657, 0.2128558999975212, 0.21249703998910263, 0.21200078004039824, 0.21159503801027313, 0.21255809895228595, 0.21148870000615716, 0.2118607209995389];[0.21293998701730743, 0.212767317018006, 0.21076653501950204, 0.21247837698319927, 0.21248100401135162, 0.21128994802711532, 0.21218015404883772, 0.212717465008609, 0.21274172596167773, 0.21244957501767203, 0.21332437795354053, 0.21270948299206793, 0.21256456500850618, 0.21279872802551836, 0.21248487301636487, 0.21235188998980448, 0.21257444599177688, 0.21245017199544236, 0.20682686602231115, 0.21249717200407758, 0.21241582103539258, 0.2121534839970991, 0.29162174300290644, 0.21126846800325438, 0.21270504605490714, 0.21268813899951056, 0.21276897797361016, 0.21259832702344283, 0.21302404801826924, 0.212542911991477, 0.21258374099852517, 0.21134305803570896, 0.21219655498862267, 0.21203263296047226, 0.2124796870048158, 0.21260767802596092, 0.21208858699537814, 0.21232303499709815, 0.21220710303168744, 0.2120881190057844, 0.2120072140241973, 0.21170343703124672, 0.21202316897688434, 0.21209934004582465, 0.21249983500456437, 0.2122855720226653, 0.21244034299161285, 0.21260094101307914, 0.21228267101105303, 0.21191919199191034];[3.1449186090030707, 3.172354510985315, 3.1655712670180947, 3.174785270995926, 3.1659573380020447, 3.161899399012327, 3.175949689000845, 3.145229267014656, 3.159109314030502, 3.1549265990033746, 3.1357019990100525, 3.178058917983435, 3.1479878669488244, 3.1634339360170998, 3.1793677849927917, 3.160457965976093, 3.161565413000062, 3.1569826930062845, 3.167227257974446, 3.156028516998049, 3.1579804610228166, 3.1704876429867, 3.160836507973727, 3.164474670018535, 3.170488026982639, 3.159641548001673, 3.158929697005078, 3.1472204930032603, 3.177911448990926, 3.1671926389681175, 3.1618203970137984, 3.1793659570394084, 3.1629297849722207, 3.146070316026453, 3.1623959809658118, 3.182534540013876, 3.1670540360501036, 3.151850110036321, 3.1576588330208324, 3.1679106379742734, 3.1462364770122804, 3.1696764799999073, 3.141755889984779, 3.1382060140022077, 3.1617276669712737, 3.162273280962836, 3.1596010620123707, 3.1616745230276138, 3.171083797002211, 3.160967552976217];[3.166463466011919, 3.1673246170394123, 3.1487520189839415, 3.161996890034061, 3.1646983239916153, 3.1661266590235755, 3.149092594976537, 3.1616392619907856, 3.179746310983319, 3.1594243710278533, 3.169524226046633, 3.159332651994191, 3.154992831987329, 3.160549086984247, 3.166003495978657, 3.163015822006855, 3.1624254030175507, 3.1654070990043692, 3.1656527350423858, 3.1715510030044243, 3.1591946849948727, 3.162397560023237, 3.1564481430104934, 3.164863065001555, 3.145406176976394, 3.162698777974583, 3.1508366860216483, 3.1688495029811747, 3.1707493899739347, 3.1456285010208376, 3.172120100003667, 3.16980438597966, 3.148595614999067, 3.1397001490113325, 3.147585575003177, 3.1508297710097395, 3.1491159530123696, 3.1501250760047697, 3.152063224988524, 3.154888776014559, 3.137225001002662, 3.1397951259859838, 3.161009803006891, 3.158897179993801, 3.1605792570044287, 3.177571300009731, 3.1405060380348004, 3.1374957529478706, 3.1464694600435905, 3.168180822976865]
layer3.0.conv2;0.06049127102596685;0.3119627989945002;1.975278448080644;1.9724317319341935;5.15715397781252;1.0014432520529666;5.149721631495657;[0.06329496699618176, 0.0638936249888502, 0.06330848496872932, 0.06333241396350786, 0.06453681696439162, 0.062937629991211, 0.06456222903216258, 0.06296055199345574, 0.06449887302005664, 0.06049127102596685, 0.0631691159796901, 0.0630940769915469, 0.06305580801563337, 0.06353437504731119, 0.06313914799829945, 0.06305470201186836, 0.0632750240038149, 0.06314220302738249, 0.06401712901424617, 0.06336957396706566, 0.06298413802869618, 0.06299212598241866, 0.06315411598188803, 0.06398380803875625, 0.06291940697701648, 0.06301837199134752, 0.06317804602440447, 0.06322629703208804, 0.06371027196291834, 0.06305815902305767, 0.06305491901002824, 0.06311123899649829, 0.06344417604850605, 0.06424637604504824, 0.06427924701711163, 0.06427040899870917, 0.0628991579869762, 0.0646083079627715, 0.06412526400526986, 0.06296327098971233, 0.06308922497555614, 0.06315924000227824, 0.06434594898018986, 0.06341371400048956, 0.06417320197215304, 0.06283071101643145, 0.06309758801944554, 0.06312759697902948, 0.0645106440060772, 0.06306324899196625];[0.31917328300187364, 0.32004724600119516, 0.3214242420508526, 0.3214067660155706, 0.32330431399168447, 0.3119627989945002, 0.3212451050058007, 0.3211301270057447, 0.3194574499502778, 0.3158861869596876, 0.3216994069516659, 0.31851622299291193, 0.3199288439936936, 0.3122026020428166, 0.32181815698277205, 0.3212513609905727, 0.3160019170027226, 0.31876202899729833, 0.3205890669487417, 0.3151621139841154, 0.31697608600370586, 0.3145198129932396, 0.3216079790145159, 0.32530180300818756, 0.32137418899219483, 0.3191459749941714, 0.32181117695290595, 0.3186895620310679, 0.3165521040209569, 0.31925449799746275, 0.32271671399939805, 0.3182144020101987, 0.31614542403258383, 0.32263376598712057, 0.3226870160433464, 0.31961523997597396, 0.31702890299493447, 0.31690286204684526, 0.32100035494659096, 0.320583897002507, 0.32114647497655824, 0.3202741440036334, 0.3220203220262192, 0.3238351009786129, 0.31649805401684716, 0.3206081789685413, 0.3222398089710623, 0.3198389980243519, 0.3160285349586047, 0.32045968499733135];[1.989774132031016, 1.979217374988366, 1.981569955998566, 1.9908725859131664, 1.9984610499814153, 1.9903047800180502, 1.9929886719910428, 1.97793501598062, 1.9975350550375879, 1.9891925249248743, 1.9908814000664279, 1.9887234620400704, 2.000288330949843, 1.9857819530880079, 1.980732471914962, 1.9888554619974457, 1.9855499310069717, 2.104421285970602, 2.0009128830279224, 1.998218121996615, 1.975278448080644, 2.0300863720476627, 1.9900665969471447, 1.9948892910033464, 1.9877662389189936, 1.975899519980885, 1.9881838180008344, 1.9874237949843518, 1.9770949119701982, 1.9888472669990733, 1.992733829014469, 2.000373554066755, 1.984760215971619, 1.9889671010896564, 1.9851145360153168, 1.9792345400201157, 1.9850973359425552, 1.9921832469990477, 1.9968017280334607, 1.9921187339932658, 2.004595305013936, 1.9997290570172481, 1.9782831089687534, 1.995403199980501, 1.9972571759135462, 1.9943839830812067, 1.9919127050088719, 1.99691885500215, 1.99578235601075, 1.984854592999909];[1.9852232789853588, 1.9941296780016273, 1.99593906494556, 1.9837342029786669, 1.988115969055798, 1.9863775210105814, 1.9968848889693618, 1.9988801279105246, 1.9816379709518515, 1.9916155700339004, 1.9932623130152933, 1.9766372019657865, 1.980997210019268, 2.013465648982674, 1.9909317389247008, 1.9724317319341935, 1.9904296040767804, 1.99450556805823, 1.9912479739869013, 1.9928313580458052, 1.983040472958237, 1.9918295450042933, 1.9884997649933212, 1.9752058259909973, 1.9842525380081497, 1.9881436139694415, 1.9946259129210375, 1.9955207589664496, 1.9860262479633093, 1.9974610110512003, 1.992731415957678, 1.9909109660657123, 2.00770007801475, 1.9889360020752065, 1.9845045440015383, 1.9863155410857871, 1.9915468939580023, 1.991145987994969, 1.9912473150179721, 1.9998190969927236, 1.995855392073281, 1.99330049904529, 2.000232072023209, 1.9955203389981762, 1.9978301660739817, 1.9744891920126975, 1.9940691360388882, 1.9971918990486301, 1.983549312048126, 1.9882858110358939]
layer3.0.conv3;0.08634223003173247;0.0891843139543198;1.8829154659761116;1.8926839689956978;1.032916498931552;0.994838809236193;1.0382752354872384;[0.08634223003173247, 0.09087959199678153, 0.09559926501242444, 0.09872426500078291, 0.09928794001461938, 0.09832986595574766, 0.09817320003639907, 0.09816769801545888, 0.09747731499373913, 0.09902257705107331, 0.09814527997514233, 0.0981416690046899, 0.09824178699636832, 0.09895973204402253, 0.09751206199871376, 0.09806777897756547, 0.09718554798746482, 0.09808394097490236, 0.09797974897082895, 0.09815176395932212, 0.09610324399545789, 0.09801005001645535, 0.09797923499718308, 0.09685394895495847, 0.09708019200479612, 0.09786033199634403, 0.09667009202530608, 0.09677116200327873, 0.09735716000432149, 0.09653093904489651, 0.09679833496920764, 0.09756733098765835, 0.09659778600325808, 0.09771488199476153, 0.0975037399912253, 0.09646119899116457, 0.09713284199824557, 0.09771773498505354, 0.09703175601316616, 0.0975121590308845, 0.09718635998433456, 0.0962785740266554, 0.0965052439714782, 0.09744866099208593, 0.09717174898833036, 0.09738780400948599, 0.09691691701300442, 0.09784341999329627, 0.09674103499855846, 0.10141925502102822];[0.0913786210003309, 0.08941806002985686, 0.08966221497394145, 0.0893743559718132, 0.08992653602035716, 0.08935110503807664, 0.08950483897933736, 0.08955868298653513, 0.08945064799627289, 0.0923756220145151, 0.08930634701391682, 0.08963416697224602, 0.08956954698078334, 0.0892622169922106, 0.0896740960306488, 0.08947487600380555, 0.08986568002728745, 0.08984743303153664, 0.0894546969793737, 0.0895264139981009, 0.08921023400034755, 0.08940626599360257, 0.0893443520180881, 0.08947292400989681, 0.08959054300794378, 0.08948858600342646, 0.08961706003174186, 0.08946887397905812, 0.08963763801148161, 0.08963184698950499, 0.08983482600888237, 0.0895994949969463, 0.08958154602441937, 0.08921549294609576, 0.08928589901188388, 0.08935788896633312, 0.08971677400404587, 0.08952810801565647, 0.09632877603871748, 0.08921082597225904, 0.08934907300863415, 0.0891843139543198, 0.08961916202679276, 0.08948041999246925, 0.08972746296785772, 0.08961176295997575, 0.08932478504721075, 0.08947526902193204, 0.08953406696673483, 0.0895082630449906];[1.924009525042493, 1.900149790046271, 1.9531300910166465, 1.9197051340015605, 1.9087631780421361, 1.9070749380043708, 1.8978681330336258, 1.9120773850008845, 1.9083916890085675, 1.9179814949748106, 1.8931440159794874, 1.9005798739963211, 1.8951164089958183, 1.896666108048521, 1.897631090017967, 1.9191456609987654, 1.9273760080104694, 1.9084596500033513, 1.9084009120124392, 1.9191212460282259, 1.9120928379707038, 1.9047626280225813, 1.9085943560348824, 1.9193558680126444, 1.937954372027889, 1.9146558849606663, 1.8972648279741406, 1.897934014967177, 1.9739243140211329, 1.9089040950057097, 1.9047907490166835, 1.8858092909795232, 1.8829154659761116, 1.9066156659973785, 1.9081979140173644, 1.9118590540019795, 1.8947715839603916, 1.9010088160284795, 1.907854370016139, 1.9068869199836627, 1.9398947319714352, 1.9385934849851765, 1.9849933509831317, 1.9295350079773925, 1.9078853449900635, 1.9348231630283408, 1.9421628229902126, 1.893884747987613, 1.894492977997288, 1.9077830580063164];[1.9095404079998843, 1.9214265999617055, 1.8938398589962162, 1.8972501839743927, 1.9111706590047106, 1.8942338399938308, 1.9068259939667769, 1.9102312930044718, 1.894310086965561, 1.9544831219827756, 1.8997878800146282, 1.8995714290067554, 1.9239880330278538, 1.913797635002993, 1.9062787030125037, 1.9004416519892402, 1.906526603968814, 1.9030148520250805, 1.9359315060428344, 1.911263613961637, 1.9023535170126706, 1.9032088469830342, 1.908686462964397, 1.9108926260378212, 1.9038006159826182, 1.8941566310240887, 1.9112180860247463, 1.9133081950130872, 1.8968419349985197, 1.9337388300336897, 1.897152420016937, 1.9267752229934558, 1.913494175998494, 1.9091904259985313, 1.9042897099861875, 1.9063340179855004, 1.911953667004127, 1.9067061070236377, 1.8986939180176705, 1.9175107089686207, 1.9086042050039396, 1.9261847579618916, 1.906107714981772, 1.8941894530435093, 1.908489491965156, 1.8971805280307308, 1.8999568540020846, 1.8926839689956978, 1.9013845010194927, 1.9088065690011717]
layer3.0.downsample.0;0.06537625199416652;0.052252472029067576;0.94784876704216;0.9447459250222892;0.7992576881545614;1.0032843137373657;0.7966412682933531;[0.0653780690045096, 0.06583601998863742, 0.0660421290085651, 0.06640388397499919, 0.06604270200477913, 0.06688811798812822, 0.06573993002530187, 0.06643581797834486, 0.066656913026236, 0.06619325000792742, 0.06604208599310368, 0.0655776240164414, 0.06571142905158922, 0.0661750070285052, 0.06565765105187893, 0.06631776195717975, 0.06563431501854211, 0.06596073001855984, 0.06582658900879323, 0.10877208400052041, 0.06554796098498628, 0.07236873399233446, 0.06583772000158206, 0.06613426696276292, 0.0660028220154345, 0.06625629402697086, 0.06537625199416652, 0.06591608002781868, 0.0656591400038451, 0.06622064503608271, 0.06623723497614264, 0.06599700200604275, 0.06562285096151754, 0.0661695459857583, 0.06610615097451955, 0.06592299899784848, 0.06564387702383101, 0.06589159002760425, 0.06702261499594897, 0.06684917898382992, 0.06589585496112704, 0.06609577999915928, 0.06558396900072694, 0.0658478859695606, 0.06585148500744253, 0.06615691602928564, 0.06560068298131227, 0.06610864098183811, 0.06649576796917245, 0.06599185999948531];[0.052682648005429655, 0.0631910779629834, 0.052718001999892294, 0.06557964498642832, 0.052700266998726875, 0.06574482197174802, 0.05252060398925096, 0.06661316403187811, 0.05264746799366549, 0.06573840300552547, 0.05270265100989491, 0.06466005300171673, 0.05262248101644218, 0.06556325597921386, 0.052252472029067576, 0.06536461802897975, 0.05291210702853277, 0.06543612899258733, 0.05266825499711558, 0.06549814599566162, 0.05247550702188164, 0.0661177919828333, 0.053337591991294175, 0.06547942798351869, 0.05284289800329134, 0.0648427979904227, 0.05243312299717218, 0.06587976997252554, 0.05241733498405665, 0.06626807904103771, 0.05273308698087931, 0.06575682800030336, 0.052316949993837625, 0.06582877499749884, 0.052607004006858915, 0.06625197600806132, 0.052886237972415984, 0.06576815998414531, 0.05265071796020493, 0.06544238299829885, 0.052947438962291926, 0.06587492203107104, 0.05267213500337675, 0.06535651499871165, 0.05247007397701964, 0.06559239502530545, 0.05235858401283622, 0.06494539498817176, 0.05301055498421192, 0.06532825599424541];[0.98138246597955, 0.9623319780221209, 1.0326910139992833, 0.9696336730266921, 0.9606998849776573, 0.9923680350184441, 0.9702496909885667, 0.9532025959924795, 0.9629142979974858, 0.991943461005576, 0.9674908579909243, 0.9523733569658361, 0.9481019499944523, 0.9744281659950502, 0.9578816420398653, 0.9554354599677026, 0.9872386769857258, 0.9711333260056563, 0.9675201469799504, 0.9531655320315622, 0.9494552860269323, 0.9928263110341504, 0.9537570200045593, 0.9725590680027381, 0.9533640909940004, 0.966132739034947, 0.9478664419730194, 0.9699362069950439, 0.9980294259730726, 0.9569196809898131, 0.9524476160295308, 0.9537407690077089, 0.9687117129797116, 0.9695331289549358, 0.9507507089874707, 0.9755822450388223, 0.9524809080176055, 0.9577229060232639, 0.9572050269925967, 0.9496691409731284, 0.9483696219976991, 0.9670909899869002, 0.9558711149729788, 0.9736038119881414, 0.958288186986465, 0.9624980890075676, 0.9607415840146132, 0.97356650599977, 0.94784876704216, 0.972586138988845];[0.9766549859778024, 0.9527596709667705, 0.9659213250270113, 0.9484390490106307, 0.9674013039912097, 0.9901817840291187, 0.9520611999905668, 1.0082408179878257, 0.9744145919685252, 0.9591228519566357, 0.9569117539795116, 0.9542193809757009, 0.9706919660093263, 0.9552025299635716, 0.9974746030056849, 0.949013643024955, 0.9881838170113042, 0.9506377599900588, 0.952183703018818, 0.9581771129742265, 0.9895857850206085, 0.9688833209802397, 0.9690732090384699, 0.9691691460320726, 0.967598692048341, 0.9461923350463621, 0.9495336459949613, 0.9604733699816279, 0.9497542399913073, 0.9860128319705836, 0.9697612289455719, 0.9473153770086356, 0.970763151999563, 0.9544831629609689, 0.949932599964086, 0.9602947600069456, 0.9634084759745747, 0.9523545320262201, 0.9785197880119085, 0.9666976240114309, 0.9447459250222892, 0.9684462560107931, 0.9679039010079578, 0.9720546620083041, 0.9522179419873282, 0.9682858310407028, 0.9998992290347815, 0.9482859459822066, 0.965221524995286, 0.9548659700085409]
layer3.1.conv2;0.04026934702415019;0.2517097200034186;0.964222221984528;1.0430013859877363;6.25065312959915;0.9244687830125907;6.7613458068643295;[0.04031158395810053, 0.04124769801273942, 0.04032022395404056, 0.04119166801683605, 0.04044964298373088, 0.04037889000028372, 0.04044039302971214, 0.040882411994971335, 0.0407549969968386, 0.041141855996102095, 0.04043220600578934, 0.04051930602872744, 0.04116114100906998, 0.04110160004347563, 0.04108008503681049, 0.041251306945923716, 0.04109543398953974, 0.04034523101290688, 0.041074299020692706, 0.0403234830009751, 0.040499410999473184, 0.04033326398348436, 0.04108243703376502, 0.04042305296752602, 0.04098659101873636, 0.040974868985358626, 0.04090349900070578, 0.04053152399137616, 0.041076938970945776, 0.040985955973155797, 0.04031760699581355, 0.04093696997733787, 0.04026934702415019, 0.04095618601422757, 0.041134007973596454, 0.04097075399477035, 0.040270975965540856, 0.04095963103463873, 0.04029414104297757, 0.040991299028974026, 0.04117243399377912, 0.041064126999117434, 0.041044047044124454, 0.040941590967122465, 0.04097659804392606, 0.04218280001077801, 0.059222391981165856, 0.040934327989816666, 0.04093042598105967, 0.04042489797575399];[0.2517097200034186, 0.2521475219982676, 0.2521675250027329, 0.2595881129964255, 0.2528531239950098, 0.25249804503982887, 0.2594112469814718, 0.2520079520181753, 0.2517397530027665, 0.2593855240265839, 0.25239773298380896, 0.25207781296921894, 0.25997081300010905, 0.25264534301823005, 0.2525905460352078, 0.2580478700110689, 0.2521631959825754, 0.25240334001136944, 0.25907821796135977, 0.25267320399871096, 0.2525878419983201, 0.25910915102576837, 0.25225538201630116, 0.2526277690194547, 0.2581764310016297, 0.25289360899478197, 0.2530170170357451, 0.25888676702743396, 0.2531118839979172, 0.25338515400653705, 0.2590204910375178, 0.25258728995686397, 0.253053797991015, 0.25923354900442064, 0.25254077301360667, 0.25211375794606283, 0.25941700098337606, 0.25236121797934175, 0.25796867901226506, 0.2589325960143469, 0.25277257699053735, 0.25353151600575075, 0.2585249089752324, 0.2532234559766948, 0.252952117996756, 0.25977756397332996, 0.2525175929768011, 0.25277386099332944, 0.25979788799304515, 0.25339306198293343];[0.964222221984528, 1.05137983802706, 1.0487322539556772, 1.0526921260170639, 1.055173921980895, 1.0523685969528742, 1.0562582819839008, 1.0441418729606085, 1.048125765984878, 1.0546157120261341, 1.0482222880236804, 1.0520432809717022, 1.04961224301951, 1.0523735529277474, 1.046464289072901, 1.0641013989807107, 1.0485302210436203, 1.0477761350339279, 1.0443897669902071, 1.0571929709985852, 1.0463773010415025, 1.053697624069173, 1.0478436920093372, 1.0546029109391384, 1.047783433983568, 1.047021193022374, 1.0543895339942537, 1.05006981495535, 1.04512350296136, 1.050268183927983, 1.0526190170203336, 1.049076009017881, 1.056918827991467, 1.054824813036248, 1.0500170179875568, 1.0491653000353836, 1.0512099729385227, 1.0524778639664873, 1.048644517955836, 1.050435858021956, 1.0579281160025857, 1.0518031400279142, 1.052291016036179, 1.0488743239548057, 1.0466232399921864, 1.0542775509529747, 1.057542133028619, 1.0520093790255487, 1.0469210160081275, 1.0449192829546519];[1.045786423026584, 1.0436115340562537, 1.0569243499776348, 1.0498596170218661, 1.052615178981796, 1.051698731025681, 1.051605436950922, 1.043661174015142, 1.0533641210058704, 1.0526117350091226, 1.047782102075871, 1.056935639004223, 1.053576603939291, 1.048491274996195, 1.0505822550039738, 1.0524631050066091, 1.047804637986701, 1.0446680570021272, 1.0462908850167878, 1.0645944610005245, 1.0544506619917229, 1.0518272769986652, 1.043879361008294, 1.0430013859877363, 1.0447843940928578, 1.0555049360264093, 1.0502654330339283, 1.0569108841009438, 1.0469088120153174, 1.0469146220711991, 1.052475753996987, 1.0519813370192423, 1.0537733669625595, 1.050248630985152, 1.0500238260719925, 1.0529246140504256, 1.046326534007676, 1.0512872300460003, 1.0571143780252896, 1.0545174300204962, 1.0516163790016435, 1.0462835209909827, 1.056015264999587, 1.0522313669789582, 1.046199142059777, 1.0571746309869923, 1.0467794220312499, 1.0531068820273504, 1.046291322039906, 1.0453351989854127]
layer4.0.conv1;0.18714314803946763;0.18029987398767844;3.776862633007113;3.782278816041071;0.9634329435863397;0.9985680106366068;0.9648145477563738;[0.19273882498964667, 0.19252223300281912, 0.1941944849677384, 0.19203333603218198, 0.1942175470176153, 0.1998808869975619, 0.20398139796452597, 0.19183758896542713, 0.19378662900999188, 0.1919485880061984, 0.19368580199079588, 0.1932261220063083, 0.19298589800018817, 0.19111313699977472, 0.1928748119971715, 0.19009374600136653, 0.19361994799692184, 0.1908973670215346, 0.18714314803946763, 0.19040852098260075, 0.19233578495914117, 0.1918050500098616, 0.19295812904601917, 0.1901863429811783, 0.19251463800901547, 0.19056160101899877, 0.19264425797155127, 0.19118494697613642, 0.19311534299049526, 0.19087413599481806, 0.19179165997775272, 0.23369662300683558, 0.1937881979974918, 0.19172397896181792, 0.1929024129640311, 0.19171288999496028, 0.19282882200786844, 0.19138539000414312, 0.19315009197453037, 0.19045114400796592, 0.1937274419469759, 0.19132123503368348, 0.1994379800162278, 0.18975268601207063, 0.1919943200191483, 0.19134571601171046, 0.1924224550020881, 0.18993530300213024, 0.19207107898546383, 0.1912225770065561];[0.18439983599819243, 0.18367204198148102, 0.18131302401889116, 0.18359715200494975, 0.18376935401465744, 0.1840357409673743, 0.18157103599514812, 0.18660633801482618, 0.18408828094834462, 0.18347998603712767, 0.18029987398767844, 0.18341187597252429, 0.1843614200479351, 0.18345731700537726, 0.18203612900106236, 0.1847609980031848, 0.1846952200285159, 0.18340972502483055, 0.18432462203782052, 0.183637045964133, 0.18428078800207004, 0.1848454299615696, 0.18454278400167823, 0.18478931800927967, 0.18379424198064953, 0.18442235700786114, 0.1813797730137594, 0.18511448201024905, 0.21801499801222235, 0.18325382698094472, 0.1839538569911383, 0.1832684880355373, 0.18136441701790318, 0.18660341098438948, 0.18437528202775866, 0.18410397099796683, 0.18236017902381718, 0.18360351701267064, 0.18467730400152504, 0.18281608499819413, 0.23796445300104097, 0.18353148695314303, 0.1844442340079695, 0.18341661500744522, 0.18227409798419103, 0.18341066600987688, 0.1822014070348814, 0.18438318197149783, 0.18430832104058936, 0.18368123401887715];[3.8330028140335344, 3.8018861670279875, 3.8325883530196734, 3.8460383960045874, 3.8034898469923064, 3.8211152519797906, 3.8236052480060607, 3.802977771963924, 3.818443450029008, 3.802723128988873, 3.780737290973775, 3.829565519001335, 3.822448423015885, 3.821534967981279, 3.8495313830208033, 3.82785134104779, 3.827288044965826, 3.776862633007113, 3.8204639200121164, 3.8123542020330206, 3.7919937040423974, 3.7849913040408865, 3.7949357829638757, 3.801182746014092, 3.797151306003798, 3.8194255140260793, 3.8492839229875244, 3.8291099169873632, 3.814250930037815, 3.8114965989952907, 3.8072818079963326, 3.7965289880521595, 3.8109969749930315, 3.8164687149692327, 3.786261527973693, 3.788931841030717, 3.8333282439853065, 3.8196873550186865, 3.7801252150093205, 3.7927091420278884, 3.816567866015248, 3.8587581290048547, 3.849421398015693, 3.852562161977403, 3.8447467369842343, 3.8228924560244195, 3.7813015450374223, 3.810918467992451, 3.8164473220240325, 3.812123097013682];[3.8192333150072955, 3.841451974993106, 3.8205207240534946, 3.815637430991046, 3.7947560059837997, 3.7973064240068197, 3.8205224590492435, 3.8393196610268205, 3.8003100699861534, 3.8158765109837987, 3.814942201017402, 3.819278304988984, 3.799987352977041, 3.794325351016596, 3.798966635018587, 3.8266628319979645, 3.8412189049995504, 3.8267668589833193, 3.812026362051256, 3.8201094010146335, 3.798206570034381, 3.839484916999936, 3.8209920870140195, 3.8372189169749618, 3.835686088015791, 3.7904958020080812, 3.7897967760218307, 3.8193540690117516, 3.79536506900331, 3.7978406160254963, 3.8152529069921, 3.842937515990343, 3.817454884003382, 3.782278816041071, 3.7993592610000633, 3.821014760993421, 3.8141425009816885, 3.840208342007827, 3.820249885029625, 3.815125211956911, 3.83003536000615, 3.818473540013656, 3.822113069007173, 3.8190420949831605, 3.8170177270076238, 3.8233790959930047, 3.81969673599815, 3.8238375700311735, 3.7966381380101666, 3.8378109029727057]
layer4.0.conv2;0.05029229400679469;0.15533883596071973;1.2940760430064984;1.2958545539877377;3.088720429808448;0.998627538117016;3.0929654069348542;[0.050601013004779816, 0.050383816997054964, 0.051675387017894536, 0.057926301029510796, 0.050417210964951664, 0.05166700098197907, 0.050558623974211514, 0.05176005599787459, 0.05166974797612056, 0.051364236045628786, 0.05050811998080462, 0.05167874100152403, 0.05164267699001357, 0.05029229400679469, 0.05054374801693484, 0.05141666700365022, 0.05054510000627488, 0.051428424019832164, 0.05142087704734877, 0.05061633500736207, 0.051368943008128554, 0.0515768610057421, 0.05064236401813105, 0.05043634696630761, 0.05139662901638076, 0.05152897397056222, 0.05060593201778829, 0.05037220095982775, 0.0507390089915134, 0.05039350700099021, 0.05060236301505938, 0.05149328400148079, 0.05128750402946025, 0.050448621972464025, 0.05164180096471682, 0.05033463903237134, 0.05066833400633186, 0.05156706104753539, 0.05149696004809812, 0.05044900195207447, 0.0506320419954136, 0.05139235901879147, 0.0505543930339627, 0.05161307501839474, 0.05055604304652661, 0.05146203999174759, 0.05153839197009802, 0.051820066990330815, 0.05160112900193781, 0.05043434299295768];[0.15533883596071973, 0.15748819703003392, 0.15656436805147678, 0.15555538499029353, 0.15560646197991446, 0.1560285640298389, 0.15661568997893482, 0.15639117296086624, 0.15673368703573942, 0.15699283103458583, 0.15590548503678292, 0.15890828502597287, 0.15684718103148043, 0.15854238299652934, 0.1583883969578892, 0.16061658196849748, 0.17377465800382197, 0.1598984370357357, 0.1589986880426295, 0.16002295102225617, 0.15938653697958216, 0.16003683302551508, 0.1593308830051683, 0.161510382022243, 0.1586682649794966, 0.15978042094502598, 0.15825150901218876, 0.15983508201316, 0.15879897202830762, 0.15953018597792834, 0.1593558110180311, 0.15939450298901647, 0.15896061499370262, 0.16013674502028152, 0.15927584702149034, 0.15968450100626796, 0.1587046529748477, 0.15931184799410403, 0.1587179759517312, 0.15945367905078456, 0.16357503598555923, 0.1591175600187853, 0.15860421297838911, 0.15992049197666347, 0.1584809820051305, 0.1599509019870311, 0.15906923299189657, 0.15963012003339827, 0.15884898096555844, 0.15985652501694858];[1.3040358079597354, 1.3182440740056336, 1.2973265910404734, 1.341265369032044, 1.3226702730171382, 1.33658020402072, 1.324925186985638, 1.3450942510389723, 1.2969026520149782, 1.3210434540524147, 1.3030512339319102, 1.3480337189976126, 1.3148626699694432, 1.314631827059202, 1.322634648066014, 1.3195790440076962, 1.3097844599978998, 1.3454591470072046, 1.3275577330496162, 1.360409714980051, 1.325648761994671, 1.3398641449166462, 1.3111972990445793, 1.3230913400184363, 1.3383765239850618, 1.3164990790537558, 1.3282389820669778, 1.303854982019402, 1.3305548010393977, 1.3384867769782431, 1.3433524939464405, 1.3131794949877076, 1.3243706619832665, 1.295237111975439, 1.3439752759877592, 1.3205174050526693, 1.3221663840231486, 1.3278070879168808, 1.3336648229742423, 1.338242108002305, 1.32917612104211, 1.3354204320930876, 1.336730103008449, 1.3327257109922357, 1.3226451839436777, 1.3273421410121955, 1.3106434069923125, 1.2940760430064984, 1.322661162004806, 1.3078684199717827];[1.3118077219696715, 1.3098837440484203, 1.3190908979740925, 1.3269049039809033, 1.3383343620225787, 1.336236709030345, 1.3284482549643144, 1.3677000479656272, 1.311136420990806, 1.3301885960390791, 1.337576090998482, 1.32786236400716, 1.3217268459848128, 1.3261311009409837, 1.32789675303502, 1.328036920982413, 1.3187516579637304, 1.2987656680052169, 1.3104774840176105, 1.3355155679164454, 1.326957568002399, 1.3240649749641307, 1.2958545539877377, 1.3156723839929327, 1.324903169006575, 1.297208804928232, 1.32266277493909, 1.3034741419833153, 1.3286043859552592, 1.3340520519996062, 1.3232404959271662, 1.33688262704527, 1.3235798599780537, 1.3114439449855126, 1.316254634060897, 1.329210115072783, 1.3068236909457482, 1.2961214059614576, 1.3315510129905306, 1.3299077400006354, 1.3201312529854476, 1.3559052489581518, 1.327040213975124, 1.3382211700081825, 1.3002449779305607, 1.2966422880417667, 1.3183150340919383, 1.3248670409666374, 1.3394296789774671, 1.2975881130550988]
layer4.0.conv3;0.08731317397905514;0.08046894700964913;2.918548740039114;2.913592240016442;0.9216128946240367;1.0017011646154865;0.9200477419608546;[0.08731317397905514, 0.09317624202230945, 0.09307464596349746, 0.09316559403669089, 0.09328503301367164, 0.09301131300162524, 0.09311383101157844, 0.09345031098928303, 0.094815504970029, 0.0925583690404892, 0.09439668199047446, 0.09241815097630024, 0.09252864704467356, 0.09310162102337927, 0.09400676796212792, 0.0922142369672656, 0.09181923000141978, 0.09292901400476694, 0.09351713402429596, 0.09223943197866902, 0.09251639200374484, 0.09379581199027598, 0.09275208000326529, 0.09240559203317389, 0.09214856900507584, 0.09280718397349119, 0.09315866604447365, 0.09215025103185326, 0.09243300301022828, 0.09223548002773896, 0.09485483099706471, 0.09253274300135672, 0.09231607901165262, 0.09234765497967601, 0.09497780801029876, 0.0927375279716216, 0.09238153701880947, 0.09237859200220555, 0.09352952800691128, 0.09247755497926846, 0.09230835799826309, 0.09470647299895063, 0.09305574599420652, 0.09460346796549857, 0.09157532796962187, 0.09268026502104476, 0.09192450100090355, 0.09255129599478096, 0.09284790401579812, 0.09246436797548085];[0.08178807300282642, 0.08228780701756477, 0.08142751100240275, 0.0821800340199843, 0.08219723496586084, 0.08122974197613075, 0.0824024110333994, 0.08167007396696135, 0.08141448104288429, 0.08233562496025115, 0.08237094699870795, 0.08129713399102911, 0.0814525710302405, 0.08151775604346767, 0.08145200699800625, 0.08166014397284016, 0.08223878702847287, 0.08136869099689648, 0.0812980430200696, 0.08163276198320091, 0.0816285929759033, 0.08186242898227647, 0.0814500119886361, 0.08114902104716748, 0.08046894700964913, 0.08139408403076231, 0.08140073798131198, 0.08170058904215693, 0.08119770104531199, 0.08135196898365393, 0.08212262101005763, 0.08159524202346802, 0.08175242698052898, 0.08118071500211954, 0.08227894402807578, 0.08130278700264171, 0.08106566598871723, 0.08146665297681466, 0.0813252620282583, 0.08204790897434577, 0.08145402901573107, 0.08229177194880322, 0.08213049895130098, 0.08051780000096187, 0.0821976829902269, 0.08145463903201744, 0.08080115000484511, 0.08158896799432114, 0.08237243996700272, 0.08124082197900862];[2.92017230798956, 2.933911111962516, 2.961137651989702, 2.9331569760106504, 2.9597755830036476, 2.9497888470068574, 2.93395394901745, 2.938482085999567, 2.9486464099609293, 2.9452418409637176, 2.960887643042952, 2.944113237026613, 2.9462906749686226, 2.952805122011341, 2.927321775991004, 2.929237204953097, 2.9531912169768475, 2.9372939660097472, 2.9360395240364596, 2.939083699020557, 2.918548740039114, 2.931400804023724, 2.9295269700232893, 2.9423146760091186, 2.9555351529852487, 2.935296580020804, 2.95487417205004, 2.9465925310505554, 2.9286002989974804, 2.9337414129986428, 2.930048686976079, 2.9428951729787514, 2.9473739939858206, 2.943981199990958, 2.9508442780352198, 2.9474493130110204, 2.954293422983028, 2.9374761689687148, 2.9562319139949977, 2.9851324519841, 2.9297402140218765, 2.9530195940169506, 2.937555067008361, 2.934278479020577, 2.9476084490306675, 2.9428952540038154, 2.9213588680140674, 2.9333812069962732, 2.936491096043028, 2.945586984977126];[3.043603013968095, 2.9480581210227683, 2.946249267028179, 2.9392193559906445, 2.9677514729555696, 2.9499180630082265, 2.9175902800052427, 2.9375165270175785, 2.936925065005198, 2.935615313996095, 2.938171102956403, 2.9337685159989633, 2.931091859994922, 2.9478312639985234, 2.934517496963963, 2.9304475769749843, 2.9529356239945628, 2.940870648017153, 2.923544196994044, 2.932615716010332, 2.9394064659718424, 2.9545478540239856, 2.934616480022669, 2.9463661950430833, 2.9486644280259497, 2.9331734990119003, 2.935830469999928, 2.913592240016442, 2.946894246037118, 2.940435916010756, 2.928888182970695, 2.9398877369822003, 2.926231726014521, 2.936386189016048, 2.939774668950122, 2.931952968996484, 2.942979174957145, 2.9226105239940807, 2.9304364119889215, 2.946925231954083, 2.9601414219941944, 2.93673682998633, 2.9323104800423607, 2.9254276559804566, 2.94490117195528, 2.943436306028161, 2.931456898979377, 2.9379859390319325, 2.962556302023586, 2.9368864520220086]
layer4.0.downsample.0;0.056238995981402695;0.043035227979999036;1.433343579992652;1.4368395449710079;0.765220417416948;0.9975669064854236;0.767086811362792;[0.05688468104926869, 0.056238995981402695, 0.05744867102475837, 0.056785924010910094, 0.05774907598970458, 0.056971148995216936, 0.05784307903377339, 0.05745707999449223, 0.0579983769566752, 0.057636793004348874, 0.05788170197047293, 0.05715442699147388, 0.05815274000633508, 0.05702923197532073, 0.05783534998772666, 0.0573951699770987, 0.058010924025438726, 0.05709851102437824, 0.057871362019795924, 0.05742338305572048, 0.057226265023928136, 0.05702958902111277, 0.05769924900960177, 0.057495317014399916, 0.05792529397876933, 0.057384978979825974, 0.057916612015105784, 0.05738459498388693, 0.05793462402652949, 0.05713111598743126, 0.05765072099165991, 0.05728678102605045, 0.06365607399493456, 0.05696057801833376, 0.05748481099726632, 0.05746451101731509, 0.05765281600179151, 0.05700988305034116, 0.05773604795103893, 0.057103539002127945, 0.057690338988322765, 0.05687272298382595, 0.05785344401374459, 0.05723410501377657, 0.05773087701527402, 0.057175461028236896, 0.05753712804289535, 0.056858960015233606, 0.058209913957398385, 0.057356945995707065];[0.043704932963009924, 0.043934640008956194, 0.043801883002743125, 0.043941976968199015, 0.043947802972979844, 0.04366526199737564, 0.04377591097727418, 0.04406767198815942, 0.044316468003671616, 0.04397920297924429, 0.043942408985458314, 0.043977755995001644, 0.04370694200042635, 0.043604501988738775, 0.04377737705362961, 0.04367724200710654, 0.043752875993959606, 0.044050321041140705, 0.04390731698367745, 0.04417359601939097, 0.043948278995230794, 0.0440856070490554, 0.0438382740248926, 0.044151264999527484, 0.04409575602039695, 0.043379302020184696, 0.04394678701646626, 0.0439532189629972, 0.043474073987454176, 0.045744472998194396, 0.043035227979999036, 0.050116303958930075, 0.043727586045861244, 0.04396388097666204, 0.04405612003756687, 0.04417342197848484, 0.04394230403704569, 0.04411253903526813, 0.043809924041852355, 0.044042487046681345, 0.04380946699529886, 0.04406407498754561, 0.04388658102834597, 0.04405082401353866, 0.04382441902998835, 0.04399969999212772, 0.04406376602128148, 0.04410198604455218, 0.043934723013080657, 0.044079807004891336];[1.433343579992652, 1.4357559280470014, 1.4413535330095328, 1.4466495829983614, 1.443136089015752, 1.4463317100307904, 1.4439463799935766, 1.446077149012126, 1.4499810570268892, 1.4570915710064583, 1.4430733210174367, 1.447123825957533, 1.44907889602473, 1.4480632050544955, 1.4394943009829149, 1.4477834400022402, 1.4511861729552038, 1.4550569089478813, 1.4414982970338315, 1.4477216029772535, 1.440739928977564, 1.4438827619887888, 1.445062795013655, 1.4400329999625683, 1.4461053300183266, 1.445530354976654, 1.4446702509885654, 1.4382366559584625, 1.4529155589989386, 1.4489519250346348, 1.4434464140213095, 1.4385690540075302, 1.4431275030365214, 1.4543738510110416, 1.451720340992324, 1.44837463501608, 1.4454281069920398, 1.4512078179977834, 1.4440128310234286, 1.454693237959873, 1.4475760820205323, 1.450022760021966, 1.44608328002505, 1.4436817010282539, 1.4376413830323145, 1.4432483600103296, 1.4540241119684651, 1.4432116780080833, 1.4451743680401705, 1.4412421300075948];[1.4405722129740752, 1.4444081099936739, 1.4493557680398226, 1.4373551729950123, 1.4420059999683872, 1.446650354017038, 1.4441983950091526, 1.4424781830166467, 1.4368395449710079, 1.4421950720134191, 1.4436873780214228, 1.4562052210094407, 1.4459233789821155, 1.4433161780470982, 1.4560047900304198, 1.445798525994178, 1.4469796170014888, 1.4416074550244957, 1.469588318024762, 1.4407966800499707, 1.4461995359743014, 1.4430005610338412, 1.4452801120351069, 1.4411758369533345, 1.446768956957385, 1.4496750720427372, 1.444174613978248, 1.4389094809885137, 1.4443428489612415, 1.4473278819932602, 1.4412660240195692, 1.4592146570212208, 1.4436684489483014, 1.446579313953407, 1.4511061040102504, 1.4439188690157607, 1.4574060619925149, 1.4391973000019789, 1.4523717489792034, 1.4507261379621923, 1.4421288580051623, 1.446530413988512, 1.4460722759831697, 1.4442697850172408, 1.4410753520205617, 1.4414828980225138, 1.444670918979682, 1.4399977689608932, 1.4417839490342885, 1.4673027690150775]
layer4.1.conv2;0.03389456099830568;0.09250807500211522;1.1181914550252259;1.1159465910168365;2.729289664106861;1.002011623160517;2.7238103840534427;[0.03389456099830568, 0.03487789002247155, 0.034635464020539075, 0.034867132955696434, 0.03462399396812543, 0.03500733099645004, 0.034403419005684555, 0.034612977993674576, 0.03437254298478365, 0.035293060005642474, 0.034733634965959936, 0.03505638299975544, 0.03445149300387129, 0.03448066802229732, 0.03484533604932949, 0.03522100200643763, 0.034753558051306754, 0.03509719902649522, 0.03459804196609184, 0.035137239028699696, 0.034452688007149845, 0.03470255999127403, 0.03437975002452731, 0.03489655099110678, 0.03461701195919886, 0.03446450503543019, 0.034384357975795865, 0.03461314202286303, 0.0343637450132519, 0.034912709961645305, 0.03458740399219096, 0.034885105036664754, 0.034601933031808585, 0.034855817968491465, 0.03442508599255234, 0.03444701503030956, 0.03452150302473456, 0.03476563299773261, 0.03458551998483017, 0.03475826600333676, 0.034679813019465655, 0.03503050602739677, 0.03438672999618575, 0.034269800991751254, 0.03466139500960708, 0.034764682000968605, 0.03459965903311968, 0.034807841992005706, 0.03491385199595243, 0.034924162027891725];[0.092799671983812, 0.09429352905135602, 0.09357351099606603, 0.0944124449742958, 0.0943485940224491, 0.09453692502574995, 0.09424243797548115, 0.09325212700059637, 0.09440108301350847, 0.09411548101343215, 0.09444810799323022, 0.09436345496214926, 0.09335376799572259, 0.09415095899021253, 0.09353384701535106, 0.09303868201095611, 0.09426730097038671, 0.09436429501511157, 0.09454339201329276, 0.09361152700148523, 0.09403943398501724, 0.0943194649880752, 0.09412197099300101, 0.09410615998785943, 0.09335112298140302, 0.09432315098820254, 0.09336806298233569, 0.09397477598395199, 0.09294428996508941, 0.09377378999488428, 0.09321067802375183, 0.09447323699714616, 0.09420027898158878, 0.09337154001696035, 0.09441481600515544, 0.0938369199866429, 0.0941404839977622, 0.09383431100286543, 0.09339264500886202, 0.09317262395052239, 0.09408186498330906, 0.09423417801735923, 0.0935802300227806, 0.09412889403756708, 0.09337372798472643, 0.09250807500211522, 0.09388303197920322, 0.09416478197090328, 0.09317134803859517, 0.09371382498648018];[1.124618026020471, 1.1209362190566026, 1.1260904460796155, 1.1298081460408866, 1.1224162400467321, 1.1190923530375585, 1.1201278229709715, 1.1260223389253952, 1.1204527270165272, 1.1190750030218624, 1.123068367014639, 1.1219851560890675, 1.1252157970448025, 1.1199718220159411, 1.1189949039835483, 1.1183817220153287, 1.122520225995686, 1.1223400990129448, 1.1280530489748344, 1.1242677050177008, 1.119628390937578, 1.1195423130411655, 1.121790217992384, 1.1199441219796427, 1.1320595180732198, 1.1187484409310855, 1.1192182850209065, 1.1271353850024752, 1.1193490660516545, 1.1186007529613562, 1.121001869032625, 1.1267916190554388, 1.1502418559393845, 1.1219257219927385, 1.1276700049638748, 1.1259635930182412, 1.1181914550252259, 1.1185454230289906, 1.1364290740457363, 1.1298963550361805, 1.1250188409467228, 1.1204150600242428, 1.1217685699812137, 1.1254025339148939, 1.1202419379842468, 1.1221691039972939, 1.1253123890492134, 1.1283321710652672, 1.1288065200205892, 1.124279968906194];[1.1251217700191773, 1.1294263720046729, 1.1264529069885612, 1.1325315790018067, 1.1299272049800493, 1.1277738110511564, 1.1293295690556988, 1.124285923957359, 1.1230467319837771, 1.1241029819939286, 1.1254950920701958, 1.1271317760110833, 1.1285791599657387, 1.1202462640358135, 1.1272315270034596, 1.1310987949837, 1.127852124045603, 1.1243726250249892, 1.1239493360044435, 1.1159465910168365, 1.1193604869768023, 1.117489536991343, 1.1215138810221106, 1.1231256729806773, 1.1203794659813866, 1.1242490700096823, 1.1318902029888704, 1.1245314819389023, 1.1206813729950227, 1.1275907329982147, 1.1246465269941837, 1.126971059013158, 1.1217845589853823, 1.1202875600429252, 1.1219693699968047, 1.1226761599536985, 1.1308242640225217, 1.1242848810506985, 1.1212774479645304, 1.1234621539479122, 1.1240047779865563, 1.1284495840081945, 1.126686023955699, 1.1201172780129127, 1.129645890032407, 1.136254179989919, 1.1297240990097634, 1.1197965260362253, 1.1247618129709736, 1.1309604180278257]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 64, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 8, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 512, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 1024, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 2048, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008222316042520106;0.03001236799173057;;;3.6501112139848986;;;[0.008481285069137812, 0.008333550998941064, 0.00824966304935515, 0.008495996939018369, 0.008499861927703023, 0.008390419068746269, 0.008624207926914096, 0.008342253975570202, 0.00834485690575093, 0.008392269955947995, 0.008222316042520106, 0.008531532948836684, 0.008390392060391605, 0.00852159399073571, 0.008269221987575293, 0.008387597044929862, 0.008344664005562663, 0.008480906952172518, 0.008469550055451691, 0.008656261023133993, 0.00840728497132659, 0.008447027998045087, 0.008319485001266003, 0.008354032062925398, 0.008405125001445413, 0.00850634602829814, 0.008558335015550256, 0.008402346051298082, 0.008377404999919236, 0.008522780030034482, 0.00825199403334409, 0.008481074939481914, 0.008521665004082024, 0.008421684964559972, 0.008459904929623008, 0.008363573928363621, 0.008473617024719715, 0.008526996010914445, 0.008452001959085464, 0.008442313992418349, 0.008531079045496881, 0.008310687029734254, 0.008599750930443406, 0.008475566050037742, 0.008372511016204953, 0.00846217991784215, 0.008498910930939019, 0.008452842012047768, 0.00844714604318142, 0.008467516978271306];[0.03002935799304396, 0.030047201085835695, 0.030048576998524368, 0.030046169995330274, 0.03004984394647181, 0.03001236799173057, 0.03004191000945866, 0.03003794001415372, 0.030034872004762292, 0.030309895053505898, 0.0301005479414016, 0.03003236500080675, 0.030052463989704847, 0.030033293995074928, 0.030054757953621447, 0.03002571000251919, 0.03004644496832043, 0.03003475593868643, 0.030052704038098454, 0.030022759921848774, 0.030032737995497882, 0.030053984955884516, 0.030310890986584127, 0.030028028064407408, 0.030022913007996976, 0.030025254003703594, 0.030039567966014147, 0.030015693977475166, 0.030043866951018572, 0.030045393970794976, 0.03006005589850247, 0.03002506901975721, 0.030013993033207953, 0.030024533974938095, 0.03003277292009443, 0.03028210799675435, 0.030028626904822886, 0.03003505792003125, 0.030031598987989128, 0.03004997398238629, 0.030059719923883677, 0.030046212952584028, 0.030017388053238392, 0.030020355945453048, 0.030041096964851022, 0.030030646012164652, 0.030041377991437912, 0.030022746068425477, 0.030265914974734187, 0.030038546887226403];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0029240830335766077;0.0070760599337518215;;;2.4199244181847672;;;[0.0029757970478385687, 0.0029677669517695904, 0.002931918017566204, 0.002941326005384326, 0.0029597620014101267, 0.0029423160012811422, 0.0029512400506064296, 0.002946257940493524, 0.0029352239798754454, 0.002957186079584062, 0.002938987105153501, 0.002959903096780181, 0.0029517969815060496, 0.0029473670292645693, 0.002975601004436612, 0.0029436020413413644, 0.0029457630589604378, 0.0029438409255817533, 0.002946064923889935, 0.002954973024316132, 0.0029483389807865024, 0.0029503960395231843, 0.002934803022071719, 0.002951586968265474, 0.002927194000221789, 0.0029827599646523595, 0.0029444530373439193, 0.002941498067229986, 0.0029476749477908015, 0.002949542016722262, 0.0029240830335766077, 0.0029309289529919624, 0.0029463620157912374, 0.002934799063950777, 0.002950281952507794, 0.002959192031994462, 0.0029527529841288924, 0.0029412389267235994, 0.002934535965323448, 0.002938553923740983, 0.002955844043754041, 0.0029477350180968642, 0.002933730953373015, 0.002944217063486576, 0.0029649599455296993, 0.0029389580013230443, 0.0029315470019355416, 0.0029545120196416974, 0.0029281650204211473, 0.002940505975857377];[0.007105286931619048, 0.007088679005391896, 0.007090836996212602, 0.007079515024088323, 0.007086154073476791, 0.007089494029060006, 0.007087258039973676, 0.007081189891323447, 0.007105135009624064, 0.00708751508500427, 0.0070799150271341205, 0.007082864991389215, 0.00708147301338613, 0.0070760599337518215, 0.007090955041348934, 0.0070842510322108865, 0.007076609064824879, 0.007097864989191294, 0.0070933320093899965, 0.007103479001671076, 0.007092708954587579, 0.007079654955305159, 0.007086660014465451, 0.0070978139992803335, 0.007079340983182192, 0.007080044015310705, 0.007086901925504208, 0.007083728909492493, 0.007076825015246868, 0.007077412912622094, 0.007077374029904604, 0.007083867094479501, 0.007086577941663563, 0.007080195937305689, 0.00707982003223151, 0.0070855210069566965, 0.007093181018717587, 0.007082858006469905, 0.007084358017891645, 0.007076769019477069, 0.007089716964401305, 0.007088684011250734, 0.007080012001097202, 0.00709415297023952, 0.007093420019373298, 0.007083702017553151, 0.007079066010192037, 0.0070821240078657866, 0.007090618018992245, 0.007082419004291296];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.02529237698763609;0.06700126803480089;;;2.6490696413213257;;;[0.02789181494154036, 0.027894419967196882, 0.025893590063787997, 0.02531318098772317, 0.02530350291635841, 0.02788791398052126, 0.02805133897345513, 0.02593037800397724, 0.02533862111158669, 0.025487017002888024, 0.027920600958168507, 0.025982497027143836, 0.02530010708142072, 0.02532072807662189, 0.027891946956515312, 0.025896167964674532, 0.025300643988884985, 0.025313774007372558, 0.02785948198288679, 0.025910538039170206, 0.02531140809878707, 0.02529237698763609, 0.02786020701751113, 0.027901996043510735, 0.02590005798265338, 0.025901691988110542, 0.02532941394019872, 0.02529741101898253, 0.027871528058312833, 0.027887562988325953, 0.027909407974220812, 0.027881090063601732, 0.0278904129518196, 0.027884608949534595, 0.02787901903502643, 0.027891780016943812, 0.027871314901858568, 0.02719863597303629, 0.027185598970390856, 0.0278632789850235, 0.027895177016034722, 0.02600043802522123, 0.025904324022121727, 0.025318633997812867, 0.02531360706780106, 0.027874997002072632, 0.02588721492793411, 0.025309939053840935, 0.025302693946287036, 0.027995279990136623];[0.10207537095993757, 0.07242773903999478, 0.07218190294224769, 0.08294555102474988, 0.06822980497963727, 0.06754234503023326, 0.06778257805854082, 0.07760634203441441, 0.0680486710043624, 0.06758322403766215, 0.06771425192710012, 0.06759142794180661, 0.0713270619744435, 0.06741600099485368, 0.06706276896875352, 0.06700126803480089, 0.06716259708628058, 0.06738218700047582, 0.06745385495014489, 0.06761389202438295, 0.0676199059234932, 0.067379773943685, 0.07060967001598328, 0.06733941193670034, 0.06748954090289772, 0.06753620796371251, 0.06761691195424646, 0.06790942803490907, 0.06783300905954093, 0.0674281109822914, 0.06801042298320681, 0.06743765401188284, 0.06772131903562695, 0.06743109202943742, 0.06739444099366665, 0.06736174004618078, 0.06747283402364701, 0.0678487439872697, 0.06786133302375674, 0.06770265800878406, 0.06774781097192317, 0.06785322003997862, 0.06776006706058979, 0.06710109603591263, 0.06799671694170684, 0.06800789094995707, 0.06755334697663784, 0.06811850506346673, 0.06782789702992886, 0.06788889796007425];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.008780366042628884;0.03120157797820866;;;3.5535623260720866;;;[0.008780366042628884, 0.010317834094166756, 0.010296362917870283, 0.010298256063833833, 0.010279103997163475, 0.010316486936062574, 0.010285702999681234, 0.010285918018780649, 0.01032290793955326, 0.010303377057425678, 0.010312667931430042, 0.010313534061424434, 0.01033116306643933, 0.010281826951541007, 0.01030687300954014, 0.010348620940931141, 0.010291183018125594, 0.010319756926037371, 0.01031845505349338, 0.01025089796166867, 0.010304418043233454, 0.010255862027406693, 0.010311636957339942, 0.010274527943693101, 0.010271053994074464, 0.010246198973618448, 0.010288954945281148, 0.010289618046954274, 0.01029933092650026, 0.010268215090036392, 0.010297845001332462, 0.010279505047947168, 0.010321351001039147, 0.010265931021422148, 0.010240342002362013, 0.01030444202478975, 0.01027866208460182, 0.01026318606454879, 0.010274032014422119, 0.010294932988472283, 0.010314076906070113, 0.010266543016768992, 0.010314746061339974, 0.010250573977828026, 0.01025945891160518, 0.010312885046005249, 0.010275644017383456, 0.010325581999495625, 0.010246164980344474, 0.010318126063793898];[0.03134044201578945, 0.03163490898441523, 0.031215045019052923, 0.03166978794615716, 0.031418959028087556, 0.03131686896085739, 0.03132380300667137, 0.031306745018810034, 0.03135377599392086, 0.03154708107467741, 0.03151030698791146, 0.031628435011953115, 0.031324886018410325, 0.03152991097886115, 0.03146080602891743, 0.03139630705118179, 0.03148842602968216, 0.0314630710054189, 0.0313836729619652, 0.031377650098875165, 0.031688038026914, 0.031666010967455804, 0.03138007002416998, 0.03166590805631131, 0.03139036404900253, 0.031675768084824085, 0.03144776599947363, 0.03176236606668681, 0.03129782201722264, 0.03163587593007833, 0.03128614497836679, 0.03140157298184931, 0.03173888102173805, 0.03130395105108619, 0.031314613996073604, 0.03145055298227817, 0.031281047966331244, 0.031332112033851445, 0.03124236094299704, 0.03145858901552856, 0.03133455791976303, 0.031398150022141635, 0.031400264939293265, 0.03162339807022363, 0.031291379942558706, 0.031693786033429205, 0.03136725502554327, 0.03120157797820866, 0.03137307404540479, 0.031365189934149384];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.017957465955987573;0.0229094410315156;;;1.275761351165301;;;[0.020302873104810715, 0.0183937749825418, 0.020353315980173647, 0.020405675983056426, 0.020264278980903327, 0.02036659000441432, 0.02034202602226287, 0.018408220959827304, 0.0203888020478189, 0.02021933998912573, 0.018444978981278837, 0.02036127308383584, 0.02028810395859182, 0.018428921001031995, 0.02031785505823791, 0.019711155095137656, 0.017957465955987573, 0.020339183043688536, 0.019859574967995286, 0.018080792971886694, 0.020360109978355467, 0.02035890205297619, 0.019833263009786606, 0.020336366957053542, 0.018446285976096988, 0.020249446970410645, 0.018456410034559667, 0.020314457011409104, 0.020258242031559348, 0.020289956009946764, 0.02032149292062968, 0.018393501988612115, 0.02046090003568679, 0.020245754974894226, 0.018421751097775996, 0.020370584912598133, 0.020244790008291602, 0.018401200999505818, 0.02034401206765324, 0.02029720798600465, 0.018382734968326986, 0.020347181940451264, 0.02025046304333955, 0.01834542490541935, 0.020438740961253643, 0.020309568964876235, 0.018405758077278733, 0.020350891980342567, 0.020304640056565404, 0.018345220014452934];[0.0229094410315156, 0.024862573947757483, 0.025422343984246254, 0.024875965085811913, 0.02486530493479222, 0.024878837051801383, 0.024869070039130747, 0.024876198964193463, 0.02485358400736004, 0.024887977982871234, 0.024880127049982548, 0.024875179049558938, 0.024872805923223495, 0.025179727002978325, 0.024874523980543017, 0.024882387020625174, 0.024861815036274493, 0.02487230801489204, 0.024872948066331446, 0.024866766994819045, 0.024871448054909706, 0.024879824952222407, 0.024848344968631864, 0.024856108939275146, 0.02518083108589053, 0.02487188298255205, 0.024869265966117382, 0.024874987080693245, 0.024873975082300603, 0.02486364997457713, 0.024877834948711097, 0.024870126973837614, 0.02486590703483671, 0.024882151978090405, 0.02486755105201155, 0.025333930039778352, 0.02488889393862337, 0.02490522200241685, 0.024870365974493325, 0.024882967001758516, 0.024871642934158444, 0.024850836023688316, 0.024870736990123987, 0.024870496010407805, 0.024855694035068154, 0.02488546702079475, 0.025173955946229398, 0.024856853997334838, 0.024874414899386466, 0.024871792062185705];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.012301207985728979;0.06637423497159034;;;5.395749348242318;;;[0.01236539299134165, 0.012327368021942675, 0.012352344929240644, 0.012321226997300982, 0.012331470963545144, 0.012346239062026143, 0.012325282907113433, 0.012328581069596112, 0.012386351940222085, 0.012313717044889927, 0.012343075941316783, 0.012369188014417887, 0.012301207985728979, 0.01234118000138551, 0.01231286907568574, 0.012315253959968686, 0.012325096991844475, 0.012325091054663062, 0.012360768974758685, 0.012369078933261335, 0.012331990990787745, 0.012335526989772916, 0.012310346937738359, 0.012313404004089534, 0.012330426950939, 0.012327419011853635, 0.012331368052400649, 0.012352689052931964, 0.012356919003650546, 0.012318867025896907, 0.012340283021330833, 0.012326030991971493, 0.012331824051216245, 0.012337259016931057, 0.01232814195100218, 0.012362323002889752, 0.012344790971837938, 0.012340614921413362, 0.012340330984443426, 0.01238006295170635, 0.012322774971835315, 0.01235561107750982, 0.012347556999884546, 0.012369579053483903, 0.012318620923906565, 0.01235946489032358, 0.012322766007855535, 0.012321430956944823, 0.012321964022703469, 0.01233826600946486];[0.09331183496396989, 0.07726026396267116, 0.0718333600088954, 0.06925912504084408, 0.06877649901434779, 0.06877544499002397, 0.0863645450444892, 0.09322307992260903, 0.09295963705517352, 0.09321335796266794, 0.09326278499793261, 0.09318203397560865, 0.09318012394942343, 0.09062694699969143, 0.08616080600768328, 0.08310586703009903, 0.08319147396832705, 0.09326531807892025, 0.09183258004486561, 0.08824185992125422, 0.08402820909395814, 0.08228421898093075, 0.0824017139384523, 0.09317000198643655, 0.09322175499983132, 0.09322359797079116, 0.07654210098553449, 0.07140899798832834, 0.07156300509814173, 0.06890130403917283, 0.06764218700118363, 0.06696884403936565, 0.06643010396510363, 0.06637423497159034, 0.07526979898102582, 0.08337959507480264, 0.09323405602481216, 0.09325762698426843, 0.09329259896185249, 0.09333311696536839, 0.0932658159872517, 0.09049305599182844, 0.08614227897487581, 0.08226440008729696, 0.08234854799229652, 0.09334110806230456, 0.09322357107885182, 0.08827248704619706, 0.08310453791636974, 0.07471955206710845];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.005898260045796633;0.018153875949792564;;;3.0778358039215035;;;[0.005922810058109462, 0.005898260045796633, 0.010329451062716544, 0.010327500058338046, 0.010351389995776117, 0.010320859029889107, 0.010346552007831633, 0.010311315068975091, 0.01033118402119726, 0.010345757938921452, 0.010320567060261965, 0.01035694102756679, 0.010329677956178784, 0.01035182096529752, 0.01037576503586024, 0.010321503970772028, 0.010364907095208764, 0.01031672500539571, 0.010364596964791417, 0.010361491004005075, 0.010366489994339645, 0.01032706000842154, 0.01029673998709768, 0.010338097112253308, 0.010358859086409211, 0.010358863044530153, 0.010353786987252533, 0.010312117054127157, 0.010356715996749699, 0.010353622026741505, 0.01042993098963052, 0.010323442984372377, 0.01035365299321711, 0.010325990966521204, 0.010362421977333724, 0.010308025986887515, 0.010312975035049021, 0.01034682895988226, 0.010292914928868413, 0.01031326490920037, 0.010322711896151304, 0.010317781008780003, 0.010330816032364964, 0.010316225001588464, 0.010353630990721285, 0.010362778906710446, 0.010354867088608444, 0.010343022993765771, 0.010311851045116782, 0.010316209984011948];[0.018285721074789762, 0.018207465996965766, 0.018156293081119657, 0.01821372506674379, 0.018222274025902152, 0.01819363096728921, 0.018204016960226, 0.018199600977823138, 0.01820747891906649, 0.0182078389916569, 0.01818420202471316, 0.018239110009744763, 0.01822954195085913, 0.01850358198862523, 0.018211925984360278, 0.0181713099591434, 0.018153875949792564, 0.01821636699605733, 0.018167949048802257, 0.0182261960580945, 0.01815678004641086, 0.018213542993180454, 0.018201519967988133, 0.018216753960587084, 0.018510310095734894, 0.01822134095709771, 0.018203369923867285, 0.01816530106589198, 0.0182142099365592, 0.01820349704939872, 0.01821252005174756, 0.018189362017437816, 0.018183430074714124, 0.018206133972853422, 0.0181911300169304, 0.018512957962229848, 0.018180611892603338, 0.018216286087408662, 0.018187942914664745, 0.01821603497955948, 0.018196166958659887, 0.018171517993323505, 0.0181579920463264, 0.018199353013187647, 0.018194812000729144, 0.018190890084952116, 0.018497687997296453, 0.018208743073046207, 0.018191450042650104, 0.01818600995466113];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.005236602039076388;0.0085736820474267;;;1.6372605715401842;;;[0.005275398958474398, 0.005257269949652255, 0.00524909095838666, 0.005243759020231664, 0.005239268997684121, 0.005256669013760984, 0.00524402700830251, 0.005238109966740012, 0.0052664290415123105, 0.005275734001770616, 0.005289861001074314, 0.005249654990620911, 0.005264092003926635, 0.0052762439008802176, 0.005259418045170605, 0.0052484410116449, 0.005269036046229303, 0.005352460080757737, 0.005282064084894955, 0.005262479069642723, 0.005263134022243321, 0.005267741973511875, 0.005351944011636078, 0.005258679972030222, 0.005248878034763038, 0.005251419031992555, 0.005265537998639047, 0.005270355963148177, 0.005259503028355539, 0.005248873960226774, 0.005236602039076388, 0.005263124010525644, 0.005265219020657241, 0.005307988962158561, 0.0052564749494194984, 0.005247664055787027, 0.005252734990790486, 0.005285182036459446, 0.005268785054795444, 0.005253122071735561, 0.005250573973171413, 0.005246786982752383, 0.005255465977825224, 0.005245575914159417, 0.0052631020080298185, 0.00525527005083859, 0.005258436081930995, 0.005250073038041592, 0.005262187100015581, 0.005262459977529943];[0.008625625050626695, 0.00858867890201509, 0.008579854038544, 0.008599075954407454, 0.00857911491766572, 0.00858452101238072, 0.008584432071074843, 0.00866147002670914, 0.008594715036451817, 0.008592647965997458, 0.008583841030485928, 0.008582875016145408, 0.008597325999289751, 0.008600143948569894, 0.008586370968259871, 0.00859492807649076, 0.00859634205698967, 0.0088992640376091, 0.008575950982049108, 0.008575322921387851, 0.008575192070566118, 0.008578096982091665, 0.008581263944506645, 0.008611499913968146, 0.00857638695742935, 0.00860109890345484, 0.008603271911852062, 0.008582166978158057, 0.008879787987098098, 0.008582659997045994, 0.008573903935030103, 0.0085943010635674, 0.0085736820474267, 0.008601508918218315, 0.008609178941696882, 0.00858648493885994, 0.0085757439956069, 0.008597973035648465, 0.008577571948990226, 0.008884379989467561, 0.008578679990023375, 0.008581446018069983, 0.008575852029025555, 0.008576396969147027, 0.008575155050493777, 0.008587794029153883, 0.008581559057347476, 0.008591690915636718, 0.008590896031819284, 0.008583955001085997];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.01212943997234106;0.040358101949095726;;;3.327284857431579;;;[0.012184011982753873, 0.012169083929620683, 0.012142768013291061, 0.012182452948763967, 0.01220771693624556, 0.012183420010842383, 0.0121432279702276, 0.012155562057159841, 0.012163937091827393, 0.012161339982412755, 0.012197592994198203, 0.012158364988863468, 0.012169665074907243, 0.012144059990532696, 0.01217089593410492, 0.01218364608939737, 0.012202783022075891, 0.012196489027701318, 0.012139741098508239, 0.012130955001339316, 0.012170881032943726, 0.01212943997234106, 0.012141261016950011, 0.012185690109618008, 0.012155703036114573, 0.012210646993480623, 0.012207117979414761, 0.012166357017122209, 0.012173927971161902, 0.01215492794290185, 0.012154629919677973, 0.012158520054072142, 0.012161248945631087, 0.012134014046750963, 0.012206636951304972, 0.012180265970528126, 0.012178422068245709, 0.01218052499461919, 0.012145728105679154, 0.012176482006907463, 0.012150943046435714, 0.012142412946559489, 0.012176495045423508, 0.012146608904004097, 0.012173207942396402, 0.012159806094132364, 0.012152250041253865, 0.012194901006296277, 0.012157807010225952, 0.012147018918767571];[0.04046986799221486, 0.040481560048647225, 0.04045750305522233, 0.040509172016754746, 0.040508811944164336, 0.04049860697705299, 0.0405405800556764, 0.0404469040222466, 0.040487286052666605, 0.040474963025189936, 0.04078501800540835, 0.040358101949095726, 0.04050738096702844, 0.04049385606776923, 0.040519773960113525, 0.040483195101842284, 0.040465030004270375, 0.04051175597123802, 0.040478236973285675, 0.040425418061204255, 0.04047228302806616, 0.040471725980751216, 0.040463214041665196, 0.04044954897835851, 0.0404710789443925, 0.04044794605579227, 0.04046705609653145, 0.04046052694320679, 0.04042507999110967, 0.04041152202989906, 0.040483766002580523, 0.04046354896854609, 0.04045121290255338, 0.04055664991028607, 0.040427793050184846, 0.04044981498736888, 0.040397182921878994, 0.040523261995986104, 0.04050469596404582, 0.04049089492764324, 0.040477651986293495, 0.0405022909399122, 0.040462853969074786, 0.040467855986207724, 0.040450957021676004, 0.040459556970745325, 0.0404931700322777, 0.04046566702891141, 0.04047671100124717, 0.04046468704473227];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.020260620047338307;0.018429000047035515;;;0.9095970411555387;;;[0.020339142996817827, 0.020445886068046093, 0.020374253974296153, 0.0203194550704211, 0.0203470770502463, 0.020410574041306973, 0.020298592979088426, 0.020323964999988675, 0.02033525297883898, 0.02035966399125755, 0.020392269012518227, 0.020373836043290794, 0.020369480014778674, 0.020344982971437275, 0.020304361009038985, 0.02034286700654775, 0.02032698702532798, 0.0202923669712618, 0.020403280039317906, 0.02029723406303674, 0.02033344400115311, 0.020357272936962545, 0.020414054044522345, 0.02029151504393667, 0.020326275029219687, 0.02032170200254768, 0.020407955977134407, 0.02030899899546057, 0.02035500796046108, 0.020260620047338307, 0.020322280004620552, 0.0203614680794999, 0.020315319066867232, 0.020287235965952277, 0.020412692101672292, 0.02026071201544255, 0.02035128604620695, 0.020340158022008836, 0.02028099400922656, 0.020325956982560456, 0.020328772021457553, 0.020285743987187743, 0.020377053995616734, 0.02029007498640567, 0.020291673950850964, 0.02029709902126342, 0.02028502302709967, 0.02029318001586944, 0.020322424010373652, 0.020307071041315794];[0.018536580028012395, 0.018443784094415605, 0.018460360006429255, 0.01845687406603247, 0.018437485909089446, 0.018462961073964834, 0.01845189998857677, 0.018431199016049504, 0.01843062089756131, 0.018446017988026142, 0.018438254948705435, 0.018438210943713784, 0.018451289972290397, 0.01843966997694224, 0.018433577963151038, 0.018434963072650135, 0.018461203086189926, 0.018783510895445943, 0.018451440962962806, 0.01844218501355499, 0.01845667592715472, 0.01843568799085915, 0.01843521709088236, 0.0184370739152655, 0.01843492209445685, 0.018432029988616705, 0.018437947030179203, 0.018429000047035515, 0.01873839902691543, 0.018438318045809865, 0.018447933020070195, 0.01843851408921182, 0.01843509904574603, 0.018432407989166677, 0.018460466992110014, 0.01844273298047483, 0.018433172954246402, 0.018439410952851176, 0.018436387996189296, 0.01873027696274221, 0.018461649073287845, 0.01845858502201736, 0.01844300900120288, 0.018441586988046765, 0.018447078997269273, 0.01843814004678279, 0.018460480961948633, 0.01844778098165989, 0.01845961797516793, 0.018451082054525614];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.005771643947809935;0.01633558899629861;;;2.8303182150550352;;;[0.005817304947413504, 0.005792172974906862, 0.005780078005045652, 0.005791892996057868, 0.005793269025161862, 0.0058140079490840435, 0.005809362046420574, 0.005792732001282275, 0.0057821659138426185, 0.005783207016065717, 0.005791714997030795, 0.005789640941657126, 0.005783324013464153, 0.00580264104064554, 0.00579099403694272, 0.0057838610373437405, 0.005807047942653298, 0.005784517037682235, 0.005809933063574135, 0.0057777330512180924, 0.005777622922323644, 0.005771643947809935, 0.005791718023829162, 0.005811901995912194, 0.005780791048891842, 0.005794586963020265, 0.005787090049125254, 0.005802494939416647, 0.005791613017208874, 0.005795528995804489, 0.005788914975710213, 0.005786427995190024, 0.005790268070995808, 0.005783505970612168, 0.005805198103189468, 0.005785752087831497, 0.0058043020544573665, 0.005798712954856455, 0.005802667001262307, 0.005791500909253955, 0.005787529982626438, 0.005806239088997245, 0.005779889062978327, 0.0057764280354604125, 0.005784282926470041, 0.005780623992905021, 0.005789997987449169, 0.005793247953988612, 0.00578200095333159, 0.005784580018371344];[0.016446870053187013, 0.01635013206396252, 0.016352882026694715, 0.016348681994713843, 0.016345835058018565, 0.01633895398117602, 0.016344086034223437, 0.01635696494486183, 0.01635816495399922, 0.016347347991541028, 0.016373221995308995, 0.016673314035870135, 0.016346546937711537, 0.016354707069694996, 0.016356772044673562, 0.016364326933398843, 0.016349971992895007, 0.016350843012332916, 0.016346151009202003, 0.016349048004485667, 0.01634536893106997, 0.01634648407343775, 0.016356012085452676, 0.016700792009942234, 0.016349165001884103, 0.01633558899629861, 0.0163416329305619, 0.016351984930224717, 0.016358089982531965, 0.016360200010240078, 0.016349204001016915, 0.016346132033504546, 0.01634719897992909, 0.016341262962669134, 0.01635844900738448, 0.016754013020545244, 0.016342521994374692, 0.01634971797466278, 0.016357104992493987, 0.01634174701757729, 0.016344522940926254, 0.016347425989806652, 0.01635399297811091, 0.01635246502701193, 0.01637430104892701, 0.01635973295196891, 0.01634584995917976, 0.016659115091897547, 0.016348362900316715, 0.016339733032509685];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.010669894982129335;0.011730669997632504;;;1.0994175685215108;;;[0.010751064983196557, 0.010781234945170581, 0.010822762036696076, 0.010717920027673244, 0.01076279894914478, 0.010736295953392982, 0.010803975979797542, 0.010822650976479053, 0.010776209062896669, 0.010739531018771231, 0.01073857699520886, 0.010742874001152813, 0.010784453013911843, 0.010808618972077966, 0.010790356900542974, 0.010809572995640337, 0.010862670023925602, 0.010799765004776418, 0.010669894982129335, 0.010813741013407707, 0.010734688024967909, 0.010730866924859583, 0.010707909939810634, 0.010779142030514777, 0.010770902037620544, 0.010743799968622625, 0.010805440018884838, 0.010686001973226666, 0.01075209304690361, 0.01077478495426476, 0.010741726029664278, 0.01083624002058059, 0.010765376966446638, 0.010718584060668945, 0.010782236000522971, 0.010751591995358467, 0.010735261021181941, 0.010707597015425563, 0.010807414073497057, 0.010702964966185391, 0.01073525904212147, 0.010742812999524176, 0.0107895249966532, 0.01080335397273302, 0.010739285964518785, 0.010796291986480355, 0.01073112094309181, 0.010737478965893388, 0.01080497307702899, 0.010754076996818185];[0.011792994919233024, 0.011767139891162515, 0.011787466006353498, 0.011768249096348882, 0.01174834102857858, 0.01177011604886502, 0.011745947995223105, 0.012140549020841718, 0.011752030928619206, 0.011745407013222575, 0.011768228025175631, 0.011763444053940475, 0.011759591056033969, 0.01178584701847285, 0.01174482109490782, 0.011762688984163105, 0.011757549014873803, 0.011781775974668562, 0.011761017027311027, 0.012090606964193285, 0.011734032072126865, 0.01177491492126137, 0.011760441004298627, 0.011755943996831775, 0.011751524987630546, 0.01175718498416245, 0.01174991694279015, 0.011742957984097302, 0.011758288950659335, 0.011762419948354363, 0.011787474039010704, 0.012074818019755185, 0.01177241699770093, 0.011756928055547178, 0.01176668202970177, 0.011772034922614694, 0.011772203957661986, 0.011760722030885518, 0.011730669997632504, 0.011749472003430128, 0.01173998392187059, 0.011758971028029919, 0.011765300994738936, 0.01206410606391728, 0.01174635300412774, 0.01178341405466199, 0.011757972999475896, 0.011767204967327416, 0.011751818936318159, 0.011773395002819598];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.005951817031018436;0.006193078006617725;;;1.0405356842023092;;;[0.006007296033203602, 0.005976365995593369, 0.005983110051602125, 0.0059823410119861364, 0.00599936000071466, 0.005986739066429436, 0.006225003977306187, 0.005993523984216154, 0.006009015021845698, 0.005991828045807779, 0.006021501962095499, 0.0059625860303640366, 0.006022650981321931, 0.005991444922983646, 0.005981395952403545, 0.005990291945636272, 0.005990689969621599, 0.00598117196932435, 0.005983592942357063, 0.005989270051941276, 0.005978984059765935, 0.006133959977887571, 0.005972095998004079, 0.005971563048660755, 0.0059865310322493315, 0.005988235003314912, 0.005977799999527633, 0.005978462984785438, 0.005981830065138638, 0.005979640991427004, 0.005982950911857188, 0.0059975170297548175, 0.006012168014422059, 0.006097067962400615, 0.005987931042909622, 0.005987340002320707, 0.005955127999186516, 0.006001283065415919, 0.006001236964948475, 0.006008713040500879, 0.006204943987540901, 0.005958669004030526, 0.0059834899147972465, 0.006002634996548295, 0.005986923002637923, 0.005984366987831891, 0.0060060619143769145, 0.005983175011351705, 0.005974341067485511, 0.005951817031018436];[0.006306109018623829, 0.006214017979800701, 0.0062074699671939015, 0.006227273028343916, 0.006201428011991084, 0.006211165920831263, 0.0062005260260775685, 0.006205664947628975, 0.006209286046214402, 0.006204057019203901, 0.006201699026860297, 0.006202228018082678, 0.006209632032550871, 0.006206296035088599, 0.006205776007845998, 0.006552721024490893, 0.006197475013323128, 0.006203137920238078, 0.006196798989549279, 0.006201587966643274, 0.00620775599963963, 0.006201390060596168, 0.006199838942848146, 0.0062015700386837125, 0.00620391103439033, 0.006201485055498779, 0.006196781061589718, 0.006533743930049241, 0.006197050912305713, 0.006213659071363509, 0.006193078006617725, 0.006201740936376154, 0.006200276082381606, 0.0061961510218679905, 0.006202589953318238, 0.006203869008459151, 0.006196875008754432, 0.006222803029231727, 0.00621231400873512, 0.006525564007461071, 0.006198932998813689, 0.006202948046848178, 0.006205075071193278, 0.00620408495888114, 0.006200206931680441, 0.006206795922480524, 0.006201614974997938, 0.00620893994346261, 0.00619639502838254, 0.006211076979525387];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.003167727030813694;0.014715339988470078;;;4.645393951350078;;;[0.003309595980681479, 0.0034093790454789996, 0.003222716972231865, 0.003301869030110538, 0.003320778952911496, 0.003386005060747266, 0.0033350950106978416, 0.003246803069487214, 0.0033499100245535374, 0.003298660973086953, 0.0034406669437885284, 0.003306476050056517, 0.0032515559578314424, 0.0034034060081467032, 0.0032825350062921643, 0.0032396740280091763, 0.003351984079927206, 0.0033710720017552376, 0.0034807450138032436, 0.0032621800201013684, 0.003371677012182772, 0.0032326129730790854, 0.00328364095184952, 0.0033262399956583977, 0.0032811269629746675, 0.0032959210220724344, 0.003295965027064085, 0.0033018930116668344, 0.0033161279279738665, 0.0032068879809230566, 0.0033556369598954916, 0.003167727030813694, 0.0032618060940876603, 0.0033126670168712735, 0.0031894840067252517, 0.0033081709407269955, 0.0033235970186069608, 0.003229882102459669, 0.0032085590064525604, 0.0032033619936555624, 0.0032386360689997673, 0.0033212179550901055, 0.003322953009046614, 0.003374669933691621, 0.0034417869755998254, 0.0034119250485673547, 0.003385341027751565, 0.003371794940903783, 0.003431784105487168, 0.003230002010241151];[0.014760722988285124, 0.014776097959838808, 0.014774058014154434, 0.01480927097145468, 0.014820171985775232, 0.014768799999728799, 0.014723444008268416, 0.014768001972697675, 0.014774992945604026, 0.014796491013839841, 0.014834663015790284, 0.015155090019106865, 0.014825374004431069, 0.01481355493888259, 0.014779898920096457, 0.014772710041143, 0.014788222964853048, 0.014808604028075933, 0.014786445070058107, 0.01483960507903248, 0.014774400042369962, 0.01477252400945872, 0.014793465030379593, 0.014790409011766315, 0.014788180007599294, 0.014755435986444354, 0.014809914049692452, 0.014783455990254879, 0.014781450037844479, 0.014763199025765061, 0.014809479005634785, 0.014785506995394826, 0.014810484019108117, 0.014812110923230648, 0.01475938898511231, 0.01480231701862067, 0.01472607406321913, 0.014783448074012995, 0.014759656973183155, 0.014793234993703663, 0.01481902098748833, 0.014800286036916077, 0.014732143026776612, 0.014813243062235415, 0.01480399095453322, 0.014818849973380566, 0.014808929059654474, 0.014845040976069868, 0.014715339988470078, 0.014817620976828039];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.021045661997050047;0.015537681989371777;;;0.7382843073099663;;;[0.02118658705148846, 0.021231067017652094, 0.0212313299998641, 0.021172660985030234, 0.021219509071670473, 0.021117254975251853, 0.02117156598251313, 0.021085215965285897, 0.021202655043452978, 0.021134427981451154, 0.02118957496713847, 0.02119684498757124, 0.021125691011548042, 0.021071914001367986, 0.021130439010448754, 0.0211703049717471, 0.021204713033512235, 0.021273726015351713, 0.021228242898359895, 0.021243652910925448, 0.021237823995761573, 0.02113224403001368, 0.02120345295406878, 0.02129338902886957, 0.021110303001478314, 0.021211080020293593, 0.021204802091233432, 0.021207727026194334, 0.021233531995676458, 0.02113814791664481, 0.021082166000269353, 0.021123685059137642, 0.021161203971132636, 0.02124148898292333, 0.02114304096903652, 0.02112420496996492, 0.021146257990039885, 0.021147341933101416, 0.021156681003049016, 0.021060591912828386, 0.02114741795230657, 0.02123101707547903, 0.0211545490892604, 0.021148820058442652, 0.021045661997050047, 0.02129411802161485, 0.021221376955509186, 0.021190250990912318, 0.02117087203077972, 0.02115036698523909];[0.01555446197744459, 0.015560974949039519, 0.015549196978099644, 0.015547421062365174, 0.01555404404643923, 0.015544952009804547, 0.015543264918960631, 0.015554290963336825, 0.015556107042357326, 0.015547060058452189, 0.01555415103211999, 0.015632972004823387, 0.015547598013654351, 0.015545687987469137, 0.015543952933512628, 0.01555020094383508, 0.015557521022856236, 0.0155556759564206, 0.015551912016235292, 0.01555498200468719, 0.015545457019470632, 0.01555811706930399, 0.015551717020571232, 0.01556751097086817, 0.015565862064249814, 0.01555254403501749, 0.015545890084467828, 0.015557464910671115, 0.015565310954116285, 0.015545809990726411, 0.015552839031443, 0.015582491992972791, 0.01555166207253933, 0.015547013026662171, 0.015549286967143416, 0.015542233944870532, 0.015552286058664322, 0.015548298950307071, 0.015569127979688346, 0.01554443605709821, 0.015537681989371777, 0.015548990108072758, 0.015547732007689774, 0.015543419984169304, 0.015542317065410316, 0.015548363095149398, 0.015544681926257908, 0.015545557020232081, 0.015538405044935644, 0.015543800895102322];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.031262779026292264;0.008067099959589541;;;0.2580416780224509;;;[0.03140072198584676, 0.031315147993154824, 0.031548369908705354, 0.03163890307769179, 0.031601610011421144, 0.03128932090476155, 0.03165729308966547, 0.03163115005008876, 0.031593655003234744, 0.03153510706033558, 0.03171309898607433, 0.031608246034011245, 0.03166143293492496, 0.03161930607166141, 0.031673296936787665, 0.03174899599980563, 0.03155881306156516, 0.03152199101168662, 0.03161697799805552, 0.03158982004970312, 0.03171912196557969, 0.031688852002844214, 0.03136083798017353, 0.031386876944452524, 0.031676715007051826, 0.031694072065874934, 0.031435881042853, 0.031303367926739156, 0.031411836040206254, 0.03160420700442046, 0.03146753192413598, 0.031454880023375154, 0.03136319702025503, 0.03142828494310379, 0.03144719498232007, 0.03156214102637023, 0.03145220398437232, 0.031262779026292264, 0.031448602909222245, 0.03165225498378277, 0.03170851105824113, 0.03150228504091501, 0.03162259794771671, 0.031522623961791396, 0.03154877794440836, 0.03161906497552991, 0.03165028500370681, 0.031566268065944314, 0.03148440003860742, 0.03177808795589954];[0.008087693946436048, 0.008097258978523314, 0.008076347061432898, 0.008079999010078609, 0.008101057028397918, 0.008102326071821153, 0.008090818068012595, 0.008077552076429129, 0.008075507008470595, 0.008107326924800873, 0.008125138003379107, 0.00813188194297254, 0.008084031054750085, 0.008121587918139994, 0.008073557983152568, 0.008109131013043225, 0.008072757045738399, 0.008078390033915639, 0.008079434046521783, 0.008079746039584279, 0.008100496954284608, 0.008082385989837348, 0.008074522949755192, 0.00810207799077034, 0.008099933038465679, 0.008077888051047921, 0.008082801010459661, 0.008103403029963374, 0.008102591033093631, 0.008113190066069365, 0.00810078193899244, 0.008096561999991536, 0.008106107008643448, 0.008067099959589541, 0.008109709015116096, 0.008069562958553433, 0.008092690026387572, 0.00807834102306515, 0.008068175986409187, 0.008070976007729769, 0.00810743507463485, 0.008105834946036339, 0.008072354015894234, 0.00810041802469641, 0.008112211944535375, 0.008076715981587768, 0.00809811509680003, 0.008105452987365425, 0.008080833940766752, 0.008099245023913682];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.010590850957669318;0.008225691970437765;;;0.776679041496771;;;[0.010620449087582529, 0.01060699496883899, 0.010612271027639508, 0.01061114203184843, 0.010590850957669318, 0.010611165082082152, 0.010606796946376562, 0.010615592007525265, 0.010625021066516638, 0.010610935045406222, 0.01061061501968652, 0.010608484968543053, 0.010607974953018129, 0.010606161085888743, 0.010619492968544364, 0.01062103291042149, 0.010615424951538444, 0.01061510294675827, 0.010607849922962487, 0.010602889000438154, 0.010609301971271634, 0.010593884973786771, 0.010600192937999964, 0.010611017001792789, 0.01061884907539934, 0.010600641020573676, 0.010608757031150162, 0.010619540931656957, 0.010608607903122902, 0.01062009809538722, 0.01059775403700769, 0.010617507039569318, 0.01061466196551919, 0.010604602983221412, 0.010605577961541712, 0.01060037303250283, 0.01060996693558991, 0.01060224196407944, 0.010601947084069252, 0.010626002913340926, 0.010616231011226773, 0.010610144934616983, 0.01060229609720409, 0.010596469976007938, 0.010617060936056077, 0.010608728043735027, 0.010613230988383293, 0.01061296893749386, 0.010629147058352828, 0.010617404012009501];[0.008251784951426089, 0.008242110023275018, 0.008234719978645444, 0.008237280999310315, 0.008233421016484499, 0.008237421978265047, 0.008234572014771402, 0.008237352012656629, 0.008235414046794176, 0.008238513953983784, 0.008245345088653266, 0.00824329792521894, 0.008244885015301406, 0.008234368986450136, 0.008233289001509547, 0.008237511035986245, 0.00823276408482343, 0.008241101051680744, 0.008229600032791495, 0.008227000012993813, 0.008234270033426583, 0.008229091996327043, 0.008228815975598991, 0.00823172100353986, 0.008243063930422068, 0.008880452951416373, 0.008225691970437765, 0.008229605969972908, 0.008231050916947424, 0.008229136001318693, 0.008232381078414619, 0.008231022045947611, 0.008228924009017646, 0.008228259976021945, 0.008233988075517118, 0.008226820034906268, 0.008244274999015033, 0.0082315260078758, 0.008572758990339935, 0.00823345105163753, 0.008232924970798194, 0.008227546000853181, 0.008229588042013347, 0.008231265004724264, 0.008240045979619026, 0.008230379084125161, 0.008243293967097998, 0.008234228938817978, 0.008235461893491447, 0.008233912056311965];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0059428870445117354;0.004964683088473976;;;0.8353992009757055;;;[0.00597463792655617, 0.005961824092082679, 0.005955022992566228, 0.005953204003162682, 0.005956811015494168, 0.00596391805447638, 0.005954683991149068, 0.005962661001831293, 0.005958666908554733, 0.0059498000191524625, 0.005953661981038749, 0.005951817031018436, 0.005950256017968059, 0.00595171598251909, 0.005950003978796303, 0.005953548941761255, 0.005951736005954444, 0.005950688966549933, 0.005948677891865373, 0.005950790946371853, 0.005952563951723278, 0.005971527891233563, 0.005949266022071242, 0.005950708989985287, 0.005950349033810198, 0.00594376097433269, 0.005943708936683834, 0.005957133951596916, 0.005949215032160282, 0.005948490928858519, 0.005949556943960488, 0.005955650936812162, 0.0059493930311873555, 0.0059448330430313945, 0.005949771963059902, 0.0059535629115998745, 0.005946373101323843, 0.00595562404487282, 0.005950856022536755, 0.005958119058050215, 0.005957158049568534, 0.005954841966740787, 0.00595570495352149, 0.005947425961494446, 0.0059489409904927015, 0.0059428870445117354, 0.0059454659931361675, 0.005956641980446875, 0.005953801912255585, 0.005948720965534449];[0.004986505024135113, 0.004974393988959491, 0.00497119000647217, 0.00497673696372658, 0.004973059985786676, 0.004977605072781444, 0.0049765880685299635, 0.004973329952917993, 0.004967845976352692, 0.004968650988303125, 0.004978601005859673, 0.0052927619544789195, 0.004969067056663334, 0.004967244109138846, 0.004967190092429519, 0.004979921039193869, 0.004968018038198352, 0.004972417023964226, 0.004970922018401325, 0.004969420959241688, 0.0049686169950291514, 0.005044459016062319, 0.004970190930180252, 0.004992219968698919, 0.004979387973435223, 0.004972403985448182, 0.004971902002580464, 0.004965853993780911, 0.004969439934939146, 0.004968935973010957, 0.004967471002601087, 0.004970617010258138, 0.004971594898961484, 0.004972144961357117, 0.004974173964001238, 0.00497281807474792, 0.0049716130597516894, 0.004987096064724028, 0.004969866015017033, 0.004968740977346897, 0.0049719540402293205, 0.004974293988198042, 0.004971769987605512, 0.004973566043190658, 0.0049649199936538935, 0.0049663359532132745, 0.004964683088473976, 0.004970540991052985, 0.004968329914845526, 0.004968349006958306];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.0014026790158823133;0.006626919028349221;;;4.724472921683195;;;[0.0014769500121474266, 0.0014728939859196544, 0.0014641180168837309, 0.0014515290968120098, 0.0014440349768847227, 0.0014881399692967534, 0.0014499400276690722, 0.0014587710611522198, 0.0014125470770522952, 0.0014300280017778277, 0.0014653339749202132, 0.0014615940162912011, 0.0014620800502598286, 0.001477526966482401, 0.0014844940742477775, 0.0014543720753863454, 0.0014593000523746014, 0.001423422945663333, 0.0014392960583791137, 0.0014684249181300402, 0.0014430630253627896, 0.0014436300843954086, 0.0014635080005973577, 0.0014456140343099833, 0.0014725959626957774, 0.0014378409832715988, 0.001452724914997816, 0.0014355090679600835, 0.0014397490303963423, 0.0014647539937868714, 0.0014308490790426731, 0.00143090495839715, 0.0014715270372107625, 0.0014841220108792186, 0.0014573039952665567, 0.0014279918977990746, 0.0014481419930234551, 0.001450974028557539, 0.0014347629621624947, 0.0014514230424538255, 0.0014026790158823133, 0.0014412750024348497, 0.001451574033126235, 0.0014437829377129674, 0.001448947936296463, 0.0014917249791324139, 0.0014224729966372252, 0.001496693934313953, 0.0014521220000460744, 0.0014474110212177038];[0.006684671971015632, 0.006693845964036882, 0.006669246940873563, 0.0066686979262158275, 0.006637851940467954, 0.006679390906356275, 0.006683407002128661, 0.0066689279628917575, 0.00662922696210444, 0.006639776984229684, 0.006659384001977742, 0.006673462921753526, 0.006670678965747356, 0.00666984892450273, 0.006670646020211279, 0.0066366419196128845, 0.006626919028349221, 0.006673605064861476, 0.006631765980273485, 0.006680510006844997, 0.00667257106397301, 0.006648491020314395, 0.0066379529889672995, 0.006705843028612435, 0.006667220965027809, 0.007021054974757135, 0.00666782702319324, 0.0066631409572437406, 0.006649328046478331, 0.006647146074101329, 0.006657739053480327, 0.006705124978907406, 0.006658946978859603, 0.006638952996581793, 0.0067126990761607885, 0.0066370610147714615, 0.006690016947686672, 0.006692257011309266, 0.007017687079496682, 0.006698527024127543, 0.0066419499926269054, 0.006664615008048713, 0.006686200969852507, 0.006693860981613398, 0.006652125041000545, 0.006695550051517785, 0.006666101049631834, 0.0066387871047481894, 0.006678185076452792, 0.006665816996246576];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (64, 3, 7, 7)
---
  Complete contraction:  skqj,fmq,xwj,srmw->rkfx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fmq,skqj->fmskj                  xwj,srmw,fmskj->rkfx
   7           GEMM      fmskj,xwj->fmskxw                     srmw,fmskxw->rkfx
   7           TDOT      fmskxw,srmw->rkfx                            rkfx->rkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 64, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 8, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (256, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 512, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (512, 256, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (512, 16, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 1024, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 512, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (1024, 32, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   8           GEMM    fmstkj,xwj->fmstkxw                  strmw,fmstkxw->trkfx
   8              0   fmstkxw,strmw->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 2048, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 1024, 1, 1)
---
  Complete contraction:  skqj,srqj->rk
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  8.590e+9
  Optimized FLOP count:  8.590e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          srqj,skqj->rk                                rk->rk

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (2048, 64, 3, 3)
---
  Complete contraction:  stkqj,fmq,xwj,strmw->trkfx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fmq,stkqj->fmstkj               xwj,strmw,fmstkj->trkfx
   7           TDOT      strmw,xwj->strmxj                  fmstkj,strmxj->trkfx
   8              0   strmxj,fmstkj->trkfx                          trkfx->trkfx

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.007828049012459815;0.029881835915148258;;;3.8172775703864;;;[0.008517039008438587, 0.008513626991771162, 0.008381766034290195, 0.008312800899147987, 0.008503803052008152, 0.008216458954848349, 0.008374370052479208, 0.008615972939878702, 0.00832568691112101, 0.00834409799426794, 0.008543279021978378, 0.00853759201709181, 0.00853242096491158, 0.008534894906915724, 0.008202382014133036, 0.008509638952091336, 0.008383505046367645, 0.008432020084001124, 0.008337235078215599, 0.008508964907377958, 0.008493656991049647, 0.008395015960559249, 0.008454408030956984, 0.00852660194505006, 0.008524617995135486, 0.008468142012134194, 0.008504746947437525, 0.008597758947871625, 0.008339439984411001, 0.00846844504121691, 0.008483963902108371, 0.008527893922291696, 0.008369905990548432, 0.008530647028237581, 0.007828049012459815, 0.008526697987690568, 0.008455762988887727, 0.008518069982528687, 0.00850091699976474, 0.008531633066013455, 0.008446192950941622, 0.008486682083457708, 0.00848331197630614, 0.0081828209804371, 0.008497965056449175, 0.00850819400511682, 0.008604818023741245, 0.008539772010408342, 0.008348884992301464, 0.008570148027502];[0.02992777293547988, 0.029916888917796314, 0.029908932046964765, 0.029881835915148258, 0.02992464497219771, 0.02990678302012384, 0.029918685904704034, 0.029914577957242727, 0.02991475397720933, 0.02992040803655982, 0.029907439020462334, 0.030210055992938578, 0.030018361983820796, 0.029913684003986418, 0.029894213075749576, 0.029910866054706275, 0.029912239988334477, 0.02991105697583407, 0.02991948090493679, 0.029902645968832076, 0.029911571997217834, 0.02991423604544252, 0.02992705104406923, 0.029904189985245466, 0.02991606609430164, 0.029903938062489033, 0.029910567915067077, 0.029903213027864695, 0.029934152960777283, 0.029916233965195715, 0.029916606028564274, 0.029930051998235285, 0.029924120055511594, 0.02990340196993202, 0.029910475946962833, 0.029898509965278208, 0.029939375002868474, 0.029907451011240482, 0.029884128947742283, 0.02992295997682959, 0.029905949952080846, 0.029912811005488038, 0.029897368978708982, 0.029891886981204152, 0.029920635046437383, 0.029895678046159446, 0.02989722299389541, 0.02989843802060932, 0.029890005011111498, 0.02989910705946386];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0028858950827270746;0.0037533200811594725;;;1.3005739895480573;;;[0.002914843033067882, 0.0029197250260040164, 0.0029341750778257847, 0.00290545797906816, 0.0029063349356874824, 0.00289802101906389, 0.00289434299338609, 0.002927726018242538, 0.0029237320413812995, 0.0029037720523774624, 0.0028927919920533895, 0.00291632697917521, 0.0028945630183443427, 0.0029157489771023393, 0.002907295012846589, 0.002918196958489716, 0.0028876540018245578, 0.002913768053986132, 0.0028983840020373464, 0.002896097954362631, 0.0029019449139013886, 0.0029149960028007627, 0.0029111909680068493, 0.002903391025029123, 0.002891169977374375, 0.002895098994486034, 0.002891367068514228, 0.002904594992287457, 0.0028911890694871545, 0.0028887749649584293, 0.0029074380872771144, 0.0028921269113197923, 0.0029011480510234833, 0.0029072510078549385, 0.002938927966170013, 0.0028983550146222115, 0.0029128299793228507, 0.00290022196713835, 0.0028926270315423608, 0.0028980179922655225, 0.0028858950827270746, 0.0029101009713485837, 0.0029018750647082925, 0.002902394044212997, 0.002903652028180659, 0.002911348012275994, 0.0029025080148130655, 0.002905057044699788, 0.0028984220698475838, 0.002896212972700596];[0.0038698380813002586, 0.0037684899289160967, 0.003762083943001926, 0.0037788619520142674, 0.0037603609962388873, 0.003760001971386373, 0.0037555579328909516, 0.003781955922022462, 0.003765046945773065, 0.0042655980214476585, 0.0037591219879686832, 0.003758159000426531, 0.003758913022466004, 0.0037630470469594, 0.0037593250162899494, 0.003761635976843536, 0.003764239023439586, 0.0037637189961969852, 0.0037604449316859245, 0.0037589799612760544, 0.003756565973162651, 0.0037649410078302026, 0.0037590849678963423, 0.0037604329409077764, 0.00375673605594784, 0.003765778965316713, 0.003768643015064299, 0.0037650479935109615, 0.003760801046155393, 0.003758392995223403, 0.0037697330117225647, 0.0037583219818770885, 0.0037566719111055136, 0.0037694080965593457, 0.0037664390401914716, 0.0037636799970641732, 0.0037593109300360084, 0.0037595859030261636, 0.003753545111976564, 0.003759208950214088, 0.003758197999559343, 0.0037533200811594725, 0.0037651340244337916, 0.003763119922950864, 0.003761146916076541, 0.003767558024264872, 0.0037605739198625088, 0.00377281301189214, 0.003769113915041089, 0.003759142942726612];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.019124521990306675;0.06716577196493745;;;3.5120235684311814;;;[0.01912645297124982, 0.019124521990306675, 0.02069879707414657, 0.027890804107300937, 0.025907923001796007, 0.025306871975772083, 0.025328616960905492, 0.02789746003691107, 0.025918420986272395, 0.025296684936620295, 0.02533420897088945, 0.02790053398348391, 0.025892828009091318, 0.025309575954452157, 0.025340919033624232, 0.02788182906806469, 0.025905831018462777, 0.025316176936030388, 0.025301508023403585, 0.02789241902064532, 0.02591651794500649, 0.02528444107156247, 0.02529479400254786, 0.02789765305351466, 0.025904331007041037, 0.02592137292958796, 0.027886293013580143, 0.0258850910468027, 0.025289634009823203, 0.025317887077108026, 0.027872927021235228, 0.027882527909241617, 0.027892253012396395, 0.02587741892784834, 0.025897334911860526, 0.027893650927580893, 0.027876244974322617, 0.027883836068212986, 0.027899659937247634, 0.027879577013663948, 0.027877588057890534, 0.026542768930085003, 0.026528851012699306, 0.025306715979240835, 0.0253208689391613, 0.02787228603847325, 0.026520594023168087, 0.0253045370336622, 0.02531673898920417, 0.027894419967196882];[0.10182428103871644, 0.0717475360725075, 0.0695125600323081, 0.06916428601834923, 0.06802391004748642, 0.06783666904084384, 0.067992954980582, 0.06780600501224399, 0.07500113407149911, 0.06801156897563487, 0.06720998103264719, 0.06746821699198335, 0.06743976497091353, 0.06716577196493745, 0.06718561996240169, 0.06738711800426245, 0.06818837998434901, 0.06811793893575668, 0.06816410389728844, 0.06761632300913334, 0.06756990193389356, 0.06738744990434498, 0.06778303103055805, 0.06781044893432409, 0.06763147097080946, 0.08013180398847908, 0.06968529103323817, 0.06790255603846163, 0.06783278402872384, 0.06780255201738328, 0.07122519693803042, 0.06749700894579291, 0.0677664449904114, 0.06764800695236772, 0.06770103005692363, 0.06766336900182068, 0.06802730797789991, 0.06782112596556544, 0.06763111997861415, 0.06798551697283983, 0.06763222301378846, 0.06797543098218739, 0.06802811496891081, 0.06781702197622508, 0.06801924610044807, 0.06767209398094565, 0.06791245203930885, 0.0678607999579981, 0.06792529800441116, 0.06784322299063206];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.01024827198125422;0.010441330960020423;;;1.0188381981976415;;;[0.010262268013320863, 0.010275969980284572, 0.010285556083545089, 0.01029867900069803, 0.010297402972355485, 0.010251046973280609, 0.010351346922107041, 0.010267546982504427, 0.01025409996509552, 0.010300747933797538, 0.010318755987100303, 0.010272025014273822, 0.010304850991815329, 0.010291952989064157, 0.010312251979485154, 0.010286197997629642, 0.010262732044793665, 0.010331597994081676, 0.010284861084073782, 0.01033585297409445, 0.010297730914317071, 0.01028004102408886, 0.01033326389733702, 0.010299163986928761, 0.010289484984241426, 0.010294938925653696, 0.010277800029143691, 0.010295256972312927, 0.010318055050447583, 0.01024827198125422, 0.010303063900209963, 0.010316101950593293, 0.010306169977411628, 0.010302226059138775, 0.010287429089657962, 0.010283314040862024, 0.010285767959430814, 0.010260049952194095, 0.010309307952411473, 0.010291163926012814, 0.010329291922971606, 0.010314205079339445, 0.010267165023833513, 0.010284870979376137, 0.01027780189178884, 0.010302354930900037, 0.010269652004353702, 0.010294405976310372, 0.010285004042088985, 0.010309556033462286];[0.010548862046562135, 0.010456759948283434, 0.010458828997798264, 0.010463290964253247, 0.010450976085849106, 0.01045048504602164, 0.010453136987052858, 0.010454264003783464, 0.010451994952745736, 0.01048172905575484, 0.01044823497068137, 0.01045903202611953, 0.010448200046084821, 0.010448390035890043, 0.010452952003106475, 0.010460444027557969, 0.0104477220447734, 0.010450078058056533, 0.01044396497309208, 0.010446275933645666, 0.010446254047565162, 0.01045100495684892, 0.010448224958963692, 0.010460474994033575, 0.01046147698070854, 0.010473501984961331, 0.010452948044985533, 0.010464335908181965, 0.01046967797446996, 0.010452775983139873, 0.010465275030583143, 0.010451904032379389, 0.010462441947311163, 0.010455740033648908, 0.010461042984388769, 0.010451424983330071, 0.01044785208068788, 0.010449702967889607, 0.010451472946442664, 0.010463320999406278, 0.010445759980939329, 0.010441925027407706, 0.010441330960020423, 0.010457608033902943, 0.010447733104228973, 0.010442920960485935, 0.010449383989907801, 0.010462612961418927, 0.01046312297694385, 0.010451645939610898];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.017559155938215554;0.01770022395066917;;;1.0080338720693627;;;[0.02024867699947208, 0.020310453954152763, 0.01841262902598828, 0.020270094042643905, 0.020274022012017667, 0.019847553921863437, 0.018015018082223833, 0.020243241102434695, 0.02028748393058777, 0.018952787038870156, 0.017927980050444603, 0.02037556900177151, 0.020352377090603113, 0.018426135065965354, 0.02038307790644467, 0.020261183963157237, 0.018516870099119842, 0.018112387042492628, 0.020302811986766756, 0.02024983800947666, 0.01850801205728203, 0.020338508998975158, 0.020221090991981328, 0.020342412986792624, 0.020259474054910243, 0.01839567592833191, 0.01800548192113638, 0.020294430083595216, 0.02022149506956339, 0.01846739510074258, 0.017587548005394638, 0.020287252962589264, 0.020366544951684773, 0.01837166293989867, 0.018055249005556107, 0.020296884002164006, 0.020286208018660545, 0.018423952045850456, 0.017559155938215554, 0.0203691580099985, 0.02027386298868805, 0.018440425978042185, 0.017947022104635835, 0.020262005040422082, 0.020302269025705755, 0.018428208073601127, 0.020332830026745796, 0.019896964076906443, 0.0179819839540869, 0.0202533999690786];[0.017836084007285535, 0.01774431497324258, 0.01774747099261731, 0.01778920693323016, 0.017704649013467133, 0.017820209031924605, 0.017732281936332583, 0.017766033997759223, 0.017821604036726058, 0.017744557932019234, 0.017793855047784746, 0.017714348970912397, 0.01773397997021675, 0.01771247899159789, 0.017817132989875972, 0.017713336972519755, 0.017788383061997592, 0.017717443988658488, 0.01776515005622059, 0.01772999402601272, 0.01780644804239273, 0.017717408016324043, 0.01772344997152686, 0.01772647607140243, 0.017822051071561873, 0.017808000091463327, 0.017737073940224946, 0.01771924295462668, 0.017740909941494465, 0.01773609092924744, 0.017702862969599664, 0.017727802973240614, 0.017797839012928307, 0.017793555976822972, 0.017746339086443186, 0.017772654071450233, 0.01780892803799361, 0.017743609962053597, 0.01771874097175896, 0.01780954492278397, 0.017728065024130046, 0.01774535304866731, 0.017816388979554176, 0.017719484982080758, 0.0177825300488621, 0.01770022395066917, 0.017723000957630575, 0.017734098015353084, 0.01780337793752551, 0.017726270016282797];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.01230143802240491;0.06625515501946211;;;5.38596828263411;;;[0.012331735924817622, 0.012316985987126827, 0.012321081943809986, 0.012319367029704154, 0.012319272966124117, 0.012326231924816966, 0.012342344969511032, 0.012349750031717122, 0.012317847926169634, 0.012326681055128574, 0.012328246026299894, 0.01232744101434946, 0.012356966966763139, 0.012302260030992329, 0.012330135912634432, 0.012353211990557611, 0.012323259958066046, 0.012333771912381053, 0.012326315976679325, 0.01235404098406434, 0.01234186498913914, 0.012328817043453455, 0.012323096976615489, 0.012327195960097015, 0.012323476024903357, 0.01234308909624815, 0.012342912028543651, 0.012411071103997529, 0.01232657500077039, 0.012319953995756805, 0.01236330799292773, 0.012307118973694742, 0.012331836973316967, 0.012358384090475738, 0.012323327013291419, 0.012310113059356809, 0.01231256197206676, 0.01230143802240491, 0.01231996703427285, 0.012320799985900521, 0.012312115053646266, 0.012343155918642879, 0.012387298047542572, 0.012351993005722761, 0.012353327008895576, 0.012380758067592978, 0.012326217023655772, 0.012372597004286945, 0.012317426037043333, 0.012324139010161161];[0.09326152002904564, 0.09258091496303678, 0.0784317689249292, 0.07779769296757877, 0.07274065306410193, 0.06961393693927675, 0.06836080900393426, 0.06711790792178363, 0.06669318303465843, 0.0667805690318346, 0.07929313695058227, 0.07242835394572467, 0.0727881669299677, 0.08227750402875245, 0.07581491896416992, 0.07135486300103366, 0.07151797506958246, 0.07909220596775413, 0.0729545900830999, 0.06956867000553757, 0.06959384900983423, 0.06806119496468455, 0.06715948390774429, 0.06714431196451187, 0.08068895398173481, 0.07340811204630882, 0.07148392696399242, 0.07152775395661592, 0.06883508700411767, 0.06767955690156668, 0.067101496970281, 0.06696478906087577, 0.06634102598764002, 0.06625515501946211, 0.07227311795577407, 0.06941928900778294, 0.06946640892419964, 0.0799105450278148, 0.07284814806189388, 0.06983827904332429, 0.06992957403417677, 0.08638548105955124, 0.09124518500175327, 0.08072253398131579, 0.07326637697406113, 0.07198887807317078, 0.07209563301876187, 0.06934227293822914, 0.0700474800541997, 0.07900621392764151];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.006504890974611044;0.008435450028628111;;;1.2967857665181703;;;[0.006547771976329386, 0.006504890974611044, 0.010337585932575166, 0.010331404046155512, 0.010372100048698485, 0.01034010003786534, 0.010343248024582863, 0.01035828294698149, 0.010332981939427555, 0.010340189095586538, 0.010371344978921115, 0.010328996926546097, 0.010344368987716734, 0.010321278939954937, 0.010311005054973066, 0.010393147938884795, 0.010396664962172508, 0.010349623975344002, 0.010357088060118258, 0.010373712982982397, 0.010353015037253499, 0.010367893963120878, 0.010368854040279984, 0.010385261964984238, 0.010335584986023605, 0.010353086981922388, 0.010352372075431049, 0.010306569980457425, 0.010346598108299077, 0.010302704060450196, 0.01035463297739625, 0.010348860989324749, 0.010333858081139624, 0.010275868931785226, 0.010356797953136265, 0.010329619981348515, 0.01033442304469645, 0.010360521962866187, 0.01033811701927334, 0.010331716039218009, 0.010355637059547007, 0.010357644991017878, 0.01034656900446862, 0.010354418074712157, 0.01033714902587235, 0.010289300931617618, 0.010350035969167948, 0.010337724001146853, 0.010321835987269878, 0.010356759070418775];[0.008473728084936738, 0.008444787934422493, 0.008469418971799314, 0.008469908963888884, 0.008452735026367009, 0.00845309195574373, 0.00845103501342237, 0.008459895034320652, 0.008459178963676095, 0.008462132071144879, 0.008473480003885925, 0.008459864067845047, 0.00846729299519211, 0.008450002991594374, 0.008466509054414928, 0.008466624072752893, 0.008445375016890466, 0.008470948901958764, 0.008462983067147434, 0.008457757998257875, 0.008460646029561758, 0.00844911194872111, 0.008455727016553283, 0.008464715909212828, 0.008454280905425549, 0.008443583967164159, 0.008441942976787686, 0.008468065992929041, 0.008448078064247966, 0.008456452982500196, 0.008464399026706815, 0.008460931945592165, 0.008471039007417858, 0.008474402013234794, 0.008458273019641638, 0.008478654082864523, 0.008449255023151636, 0.008468507090583444, 0.00845989293884486, 0.008461917052045465, 0.008458550903014839, 0.00847102701663971, 0.008435450028628111, 0.008462914964184165, 0.008454266004264355, 0.008454530965536833, 0.008471648092381656, 0.008461792953312397, 0.008447683998383582, 0.008471752982586622];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.005240143975242972;0.004547297954559326;;;0.8677811098403034;;;[0.005307571962475777, 0.005268862005323172, 0.005258271005004644, 0.005263991071842611, 0.005257175071164966, 0.005281451973132789, 0.0052686280105262995, 0.005263910046778619, 0.005250868038274348, 0.005267844069749117, 0.0052462819730862975, 0.0052615340100601315, 0.005282016005367041, 0.005259171943180263, 0.005243218038231134, 0.005264726001769304, 0.0052849940257146955, 0.005282400990836322, 0.005258557968772948, 0.005264758015982807, 0.005280161974951625, 0.005240143975242972, 0.005273232003673911, 0.005249574081972241, 0.005245742038823664, 0.0052725200075656176, 0.005250602029263973, 0.0052528290543705225, 0.005248559056781232, 0.005263669998385012, 0.0052708969451487064, 0.005262091988697648, 0.005253872950561345, 0.005309802945703268, 0.005308207939378917, 0.005318610928952694, 0.0053132729372009635, 0.0052796510281041265, 0.00532451702747494, 0.005340729956515133, 0.005340907024219632, 0.0053070050198584795, 0.00534264394082129, 0.0053198139648884535, 0.005301428027451038, 0.00531840801704675, 0.005321738892234862, 0.0053090970031917095, 0.005306669976562262, 0.005324858007952571];[0.00466394005343318, 0.004555045976303518, 0.004558569984510541, 0.00455374491866678, 0.004553450969979167, 0.004557922948151827, 0.004556435975246131, 0.0045543169835582376, 0.004560569999739528, 0.004561770940199494, 0.004563787020742893, 0.004563645110465586, 0.004549945006147027, 0.004552653059363365, 0.004572201985865831, 0.004548502038232982, 0.004549555014818907, 0.004554847022518516, 0.004550454905256629, 0.004552262951619923, 0.004552777041681111, 0.004551568999886513, 0.004556600004434586, 0.00455658498685807, 0.004559077904559672, 0.004558235057629645, 0.004547297954559326, 0.004562731017358601, 0.004563853028230369, 0.004555718973278999, 0.004550847923383117, 0.00455368694383651, 0.0045542330481112, 0.004558138083666563, 0.004557270091027021, 0.004557328997179866, 0.004553227918222547, 0.004548841970972717, 0.004552270984277129, 0.004547981079667807, 0.00455427507404238, 0.004555819905363023, 0.0045536019606515765, 0.004555584047921002, 0.004560891073197126, 0.004553667036816478, 0.004559024935588241, 0.004552949918434024, 0.004552250960841775, 0.004557915031909943];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.012172503978945315;0.04037408996373415;;;3.316827008934965;;;[0.012272299965843558, 0.01224494306370616, 0.012254578992724419, 0.012237939052283764, 0.012244355981238186, 0.012218358926475048, 0.012234913068823516, 0.012233846937306225, 0.012252343003638089, 0.012232128996402025, 0.012251301086507738, 0.012213137932121754, 0.012242530006915331, 0.01219227397814393, 0.01219473802484572, 0.012201153091154993, 0.012172503978945315, 0.01220971392467618, 0.012209375970996916, 0.01221248903311789, 0.012213990092277527, 0.01221172499936074, 0.01221584400627762, 0.012185076018795371, 0.012201557983644307, 0.012239141040481627, 0.012208461062982678, 0.012217822950333357, 0.012205890961922705, 0.012227700091898441, 0.012232766021043062, 0.012208409025333822, 0.012213977053761482, 0.012207219959236681, 0.012197841075249016, 0.012215738999657333, 0.01220814895350486, 0.01222149096429348, 0.012236695969477296, 0.012237503076903522, 0.012293470092117786, 0.012233157991431653, 0.01220302702859044, 0.012249093037098646, 0.012200384051539004, 0.012206002953462303, 0.012195058981887996, 0.012200522003695369, 0.012242635944858193, 0.012191802030429244];[0.040570203913375735, 0.04051867895759642, 0.040577984997071326, 0.04040467704180628, 0.04047589690890163, 0.040430561057291925, 0.04044968797825277, 0.04050161293707788, 0.0405080410419032, 0.04047981300391257, 0.04047870705835521, 0.04044576396699995, 0.04046506294980645, 0.040478971088305116, 0.040490827057510614, 0.04048865591175854, 0.040479130926541984, 0.040450179018080235, 0.04045771702658385, 0.040452443063259125, 0.04041527502704412, 0.04037408996373415, 0.04049659601878375, 0.04052233591210097, 0.04046754690352827, 0.04043136804830283, 0.040513713960535824, 0.040559513960033655, 0.04047583695501089, 0.04043402092065662, 0.04048464202787727, 0.04043007909785956, 0.04046309401746839, 0.04047039395663887, 0.040494890068657696, 0.040551722049713135, 0.040465903002768755, 0.040441508986987174, 0.04041204694658518, 0.04047820903360844, 0.04047222505323589, 0.04049774701707065, 0.04055868089199066, 0.04045267100445926, 0.04042851005215198, 0.040540046989917755, 0.04044958495069295, 0.04047280992381275, 0.040528765064664185, 0.04044450307264924];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.020312828943133354;0.01483438303694129;;;0.7302962614646531;;;[0.020382005022838712, 0.020340605988167226, 0.02038197498768568, 0.020324569079093635, 0.02039939200039953, 0.02035614801570773, 0.020371051039546728, 0.02039977302774787, 0.020347062032669783, 0.02038881997577846, 0.020367949036881328, 0.020407755975611508, 0.020421437919139862, 0.02038858598098159, 0.020312828943133354, 0.02037803898565471, 0.020359424059279263, 0.020437586004845798, 0.020445407018996775, 0.020415141945704818, 0.020433602039702237, 0.02037909405771643, 0.02037604304496199, 0.020356424967758358, 0.020392067031934857, 0.02036490000318736, 0.020397427957504988, 0.020415141014382243, 0.020330265047959983, 0.020356568973511457, 0.020378857967443764, 0.020381573005579412, 0.020497963996604085, 0.020393026992678642, 0.020406063995324075, 0.020346457022242248, 0.02037954598199576, 0.020329153048805892, 0.020441155997104943, 0.020467932918109, 0.020431720069609582, 0.0204121230635792, 0.02038265799637884, 0.020463227992877364, 0.02035058895125985, 0.020384355913847685, 0.02034292893949896, 0.02042131603229791, 0.02042812795843929, 0.020367211080156267];[0.01486485602799803, 0.014850661042146385, 0.01485366199631244, 0.014843886019662023, 0.014857695903629065, 0.014860215946100652, 0.014850744046270847, 0.014835073961876333, 0.014865386998280883, 0.014869211008772254, 0.014855685993097723, 0.014862473937682807, 0.014856240013614297, 0.014860522001981735, 0.014862471027299762, 0.01483438303694129, 0.014940912020392716, 0.01486604509409517, 0.014852367923595011, 0.014855265966616571, 0.014865200035274029, 0.014860164024867117, 0.014837373979389668, 0.01485872094053775, 0.014866193989291787, 0.014847086044028401, 0.014854083070531487, 0.014863207936286926, 0.01486358093097806, 0.01485597703140229, 0.01487292698584497, 0.014845471945591271, 0.014860738068819046, 0.014858435024507344, 0.014839830924756825, 0.014834653004072607, 0.014857895905151963, 0.014871724997647107, 0.014847092097625136, 0.014835974900051951, 0.014841967029497027, 0.014847586047835648, 0.014841535012237728, 0.014845183002762496, 0.01487019401974976, 0.014862110954709351, 0.014838882954791188, 0.01483816304244101, 0.014837396913208067, 0.014835373032838106];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.005820021033287048;0.016341389971785247;;;2.807788816968572;;;[0.005872919107787311, 0.005849341046996415, 0.00584811600856483, 0.005843795952387154, 0.005834507988765836, 0.005836755037307739, 0.0058435710379853845, 0.005837462958879769, 0.005837604054249823, 0.005829864996485412, 0.005850014975294471, 0.005856286035850644, 0.005852269008755684, 0.005839020013809204, 0.005832573981024325, 0.005839579971507192, 0.005835760966874659, 0.005862531950697303, 0.005854396033100784, 0.005842205020599067, 0.005846297019161284, 0.005821526981890202, 0.005827403976581991, 0.005830442998558283, 0.005829159053973854, 0.005826769978739321, 0.005835065036080778, 0.005835823947563767, 0.00582272803876549, 0.005828805034980178, 0.005843325052410364, 0.005820021033287048, 0.005849372944794595, 0.005829449975863099, 0.005833726958371699, 0.005831967922858894, 0.005840369034558535, 0.00583803909830749, 0.0058286519488319755, 0.005836237920448184, 0.005841634003445506, 0.005835706018842757, 0.0058497440768405795, 0.005831699003465474, 0.005832571070641279, 0.005843417020514607, 0.005835119052790105, 0.00585588498506695, 0.00584047008305788, 0.005841259961016476];[0.016375612001866102, 0.016355921979993582, 0.01638096501119435, 0.016365175950340927, 0.016364672919735312, 0.01635040494147688, 0.016726589063182473, 0.0163484790828079, 0.01636124902870506, 0.016355081112124026, 0.016346140066161752, 0.01634181395638734, 0.01635672093834728, 0.016358835971914232, 0.01635892002377659, 0.016347292927093804, 0.01635785703547299, 0.016347091062925756, 0.016366243944503367, 0.016368011012673378, 0.016347642987966537, 0.016351456055417657, 0.01635804900433868, 0.016350522986613214, 0.01635422499384731, 0.016344939009286463, 0.016368604032322764, 0.016357299056835473, 0.01635252102278173, 0.016346690012142062, 0.016347561962902546, 0.01635713898576796, 0.01637362304609269, 0.016364631010219455, 0.016357094049453735, 0.016349578043445945, 0.01635210297536105, 0.016348591074347496, 0.016356428037397563, 0.016357798012904823, 0.016346488962881267, 0.016349505982361734, 0.01635175698902458, 0.016348771983757615, 0.016349380020983517, 0.016373930033296347, 0.016418526065535843, 0.01635227701626718, 0.016364319948479533, 0.016341389971785247];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.010724356048740447;0.007185916998423636;;;0.6700558024896616;;;[0.010858943918719888, 0.010826725047081709, 0.010821257019415498, 0.010801036027260125, 0.010809393017552793, 0.010820030001923442, 0.010816570022143424, 0.01080412301234901, 0.010790761094540358, 0.0107736800564453, 0.010778893018141389, 0.010802407981827855, 0.010881847003474832, 0.010787070030346513, 0.010766555089503527, 0.010840351926162839, 0.010816431953571737, 0.01078816398512572, 0.010795462992973626, 0.010816474910825491, 0.010774008929729462, 0.0108343749307096, 0.010811176965944469, 0.010908634983934462, 0.010799304000101984, 0.010744086001068354, 0.010789636988192797, 0.01082505693193525, 0.010754125891253352, 0.010785274091176689, 0.010846377001143992, 0.010736042982898653, 0.010838408954441547, 0.010758499964140356, 0.010860046953894198, 0.010790677974000573, 0.010833667940460145, 0.010837815003469586, 0.010813746019266546, 0.010851991944946349, 0.010773765970952809, 0.010814724955707788, 0.010839764028787613, 0.010774730006232858, 0.010824761004187167, 0.01073678897228092, 0.01077083102427423, 0.01075329608283937, 0.010724356048740447, 0.010814390028826892];[0.007228547008708119, 0.007204202935099602, 0.007201386033557355, 0.007198260980658233, 0.007198434905149043, 0.007199321989901364, 0.0071903400821611285, 0.007196367019787431, 0.007191214011982083, 0.007188858115114272, 0.007185916998423636, 0.007195137906819582, 0.007189951022155583, 0.007191497948952019, 0.007189093041233718, 0.007193164085038006, 0.007191070006228983, 0.007207603892311454, 0.0071941070491448045, 0.007192163961008191, 0.007193967932835221, 0.007191676064394414, 0.007197948056273162, 0.007193444995209575, 0.007187616894952953, 0.007189707946963608, 0.00719831301830709, 0.007189380005002022, 0.007191489916294813, 0.007189776049926877, 0.00719112204387784, 0.007189485942944884, 0.007192104938440025, 0.007192194927483797, 0.007193397032096982, 0.0071912959683686495, 0.007192026940174401, 0.007208175025880337, 0.007199862040579319, 0.0071971360594034195, 0.007195558049716055, 0.0071927260141819715, 0.007191693992353976, 0.007203531917184591, 0.007190802018158138, 0.007189405965618789, 0.007195538026280701, 0.007191583979874849, 0.007191932061687112, 0.007200760999694467];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.006008862983435392;0.0038481769151985645;;;0.6404168185906082;;;[0.0060429590521380305, 0.006031141965650022, 0.006073550903238356, 0.006085381959564984, 0.006036974024027586, 0.006041532033123076, 0.006050177034921944, 0.006054757977835834, 0.006022522924467921, 0.0060399919748306274, 0.0060861160745844245, 0.006031599012203515, 0.006029776064679027, 0.006032509030774236, 0.00604858691804111, 0.006033341051079333, 0.006021016044542193, 0.006021628971211612, 0.00602793600410223, 0.006044000037945807, 0.006033567013218999, 0.00602256297133863, 0.006068157032132149, 0.006045327056199312, 0.006044958019629121, 0.006031495984643698, 0.0060147830517962575, 0.006067460053600371, 0.006038035033270717, 0.006036875071004033, 0.006022185902111232, 0.006039944943040609, 0.006050116033293307, 0.006037622923031449, 0.006088012945838273, 0.006031608092598617, 0.006068556918762624, 0.006042481982149184, 0.0060315539594739676, 0.006020816974341869, 0.006033436977304518, 0.006057588034309447, 0.006017280975356698, 0.006008862983435392, 0.006035775993950665, 0.0060564689338207245, 0.006016478990204632, 0.006061471998691559, 0.006039727013558149, 0.006048016948625445];[0.003877441049553454, 0.003851347020827234, 0.0038514479529112577, 0.003853039932437241, 0.0038481769151985645, 0.003855209914036095, 0.003848481923341751, 0.0038493110332638025, 0.0038505439879372716, 0.0038551560137420893, 0.003850713954307139, 0.003848774009384215, 0.0038535729981958866, 0.0038536780048161745, 0.003855505958199501, 0.003849443979561329, 0.00385401991661638, 0.0038534399354830384, 0.0038530889432877302, 0.0038553470512852073, 0.0038519060472026467, 0.0038509699515998363, 0.0038601330015808344, 0.003853862057439983, 0.003853319096378982, 0.0038544179406017065, 0.0038608639733865857, 0.003856097930110991, 0.003850501962006092, 0.003856640891171992, 0.0038640989223495126, 0.0038533949991688132, 0.003858697018586099, 0.003854657057672739, 0.0038743040058761835, 0.003855624934658408, 0.003859315998852253, 0.0038581170374527574, 0.0038634560769423842, 0.0038584229769185185, 0.003858082927763462, 0.0038560470566153526, 0.003853562055155635, 0.0038558169035241008, 0.003853615024127066, 0.0038547649746760726, 0.003854241920635104, 0.0038549290038645267, 0.0038581499829888344, 0.0038571099285036325];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.0031385039910674095;0.01466749794781208;;;4.673404268262104;;;[0.0034450229723006487, 0.003371563972905278, 0.0033896210370585322, 0.0034421010641381145, 0.0032544720452278852, 0.003300757030956447, 0.003285462036728859, 0.0033024019794538617, 0.0031866589561104774, 0.0033451520139351487, 0.0034778229892253876, 0.0032408860279247165, 0.0032432919833809137, 0.0034039949532598257, 0.003497087978757918, 0.0033439459512010217, 0.0033549490617588162, 0.0033369549782946706, 0.003523239982314408, 0.0034015410346910357, 0.0034335810923948884, 0.0034119649790227413, 0.0034375640098005533, 0.0032472609309479594, 0.0034037779550999403, 0.003242950071580708, 0.003339436952956021, 0.003327901940792799, 0.0033960120053961873, 0.0033736289478838444, 0.0033975279657170177, 0.0033588280202820897, 0.003421722911298275, 0.0033007310703396797, 0.0033991350792348385, 0.003424984053708613, 0.0034250901080667973, 0.003280743956565857, 0.0033301800722256303, 0.003498598001897335, 0.003296581096947193, 0.0033707849215716124, 0.0034327800385653973, 0.0033568519866093993, 0.0032933009788393974, 0.003356675966642797, 0.0034141619689762592, 0.0031385039910674095, 0.0033044529845938087, 0.0032821539789438248];[0.01480130001436919, 0.014848231105133891, 0.01480528898537159, 0.014803812955506146, 0.014806468971073627, 0.014838457107543945, 0.014799659955315292, 0.014794857008382678, 0.014787854976020753, 0.014798888005316257, 0.014760397025384009, 0.014816319919191301, 0.014783996040932834, 0.01480851205997169, 0.014766279957257211, 0.01515875500626862, 0.014791284105740488, 0.014764414983801544, 0.014785208040848374, 0.014818102004937828, 0.014880872098729014, 0.014797735959291458, 0.014777614967897534, 0.014804954058490694, 0.014803139958530664, 0.014812065055593848, 0.01466749794781208, 0.01482629799284041, 0.015181265072897077, 0.014716738951392472, 0.014808434061706066, 0.014820139040239155, 0.014813521993346512, 0.01475268800277263, 0.014777067000977695, 0.014826614991761744, 0.014765672036446631, 0.014835980953648686, 0.014764961088076234, 0.014830646920017898, 0.014763631043024361, 0.015172259067185223, 0.01481264503672719, 0.014791897963732481, 0.014791327994316816, 0.014834058005362749, 0.014784655999392271, 0.01475709700025618, 0.014810241991654038, 0.014765659929253161];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.021110508940182626;0.013335124007426202;;;0.6316817867921493;;;[0.021221210015937686, 0.021150624961592257, 0.02126070309896022, 0.02117680700030178, 0.021152642089873552, 0.021153857000172138, 0.0211963530164212, 0.021260809036903083, 0.021189816994592547, 0.021262416965328157, 0.021262650028802454, 0.021165120997466147, 0.021203781012445688, 0.021244572941213846, 0.021163587924093008, 0.02128847106359899, 0.02123897196725011, 0.02124210598412901, 0.021256110980175436, 0.021215194021351635, 0.021206469973549247, 0.02124380599707365, 0.021153261070139706, 0.02118082402739674, 0.02121539693325758, 0.021291568991728127, 0.021202169940806925, 0.021244096104055643, 0.02124177198857069, 0.02124826901126653, 0.021258895052596927, 0.02115576504729688, 0.021278454922139645, 0.021110508940182626, 0.021220862050540745, 0.021283605019561946, 0.021118611912243068, 0.02121474500745535, 0.02112611196935177, 0.02121675491798669, 0.021264367969706655, 0.02125520503614098, 0.021119293989613652, 0.02123022300656885, 0.021207982092164457, 0.021237188018858433, 0.0211754689225927, 0.021192145999521017, 0.02119846804998815, 0.021205748082138598];[0.01337545202113688, 0.01334243209566921, 0.01334192103240639, 0.01333976595196873, 0.013340478064492345, 0.013337736018002033, 0.013340304023586214, 0.013337912037968636, 0.013344091014005244, 0.013337945099920034, 0.013351063011214137, 0.01333637593779713, 0.013341494021005929, 0.013340629986487329, 0.013337785028852522, 0.013349417014978826, 0.013348477077670395, 0.013346660998649895, 0.013335124007426202, 0.013349310029298067, 0.013338780961930752, 0.01333688001614064, 0.013345117098651826, 0.013342006015591323, 0.013350461958907545, 0.013335125986486673, 0.013335249968804419, 0.013350751018151641, 0.013335208059288561, 0.013340597972273827, 0.013348712935112417, 0.013339675031602383, 0.01333876303397119, 0.013351793051697314, 0.013340067933313549, 0.013764483970589936, 0.013338988996110857, 0.013340273057110608, 0.013344145962037146, 0.013355233008041978, 0.013340492965653539, 0.01334681804291904, 0.013338412973098457, 0.013339689932763577, 0.013337611919268966, 0.0133373400894925, 0.013339543016627431, 0.013335990021005273, 0.013344047009013593, 0.01333867502398789];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.03130626096390188;0.008064485969953239;;;0.25759978105504544;;;[0.03181055292952806, 0.03173600195441395, 0.03147888300009072, 0.0314037500647828, 0.031724662985652685, 0.03174617001786828, 0.03165470599196851, 0.031671414035372436, 0.031757392920553684, 0.031600479036569595, 0.03150867496151477, 0.031498151016421616, 0.031787252984941006, 0.03169360104948282, 0.03154732193797827, 0.03175967407878488, 0.03170890000183135, 0.03169343911577016, 0.03134493192192167, 0.031465844018384814, 0.03131656104233116, 0.03145270200911909, 0.03164258599281311, 0.03173356899060309, 0.031325067044235766, 0.031667632050812244, 0.03167647297959775, 0.031691703014075756, 0.031369957025162876, 0.031972954981029034, 0.03130626096390188, 0.03151513799093664, 0.03174758004024625, 0.03141689801122993, 0.03169910598080605, 0.03164816496428102, 0.03136941196862608, 0.03163924301043153, 0.031451226910576224, 0.031457624048925936, 0.03168716304935515, 0.03165240806993097, 0.031672039069235325, 0.031670294934883714, 0.03179137909319252, 0.031400550971738994, 0.03135197702795267, 0.031556445988826454, 0.031409923918545246, 0.031613852945156395];[0.008078493061475456, 0.00812191003933549, 0.008120271959342062, 0.008072265074588358, 0.00808347505517304, 0.008098258054815233, 0.008096958044916391, 0.008067136979661882, 0.00807725708000362, 0.008102550986222923, 0.00810792704578489, 0.008078515995293856, 0.00807968492154032, 0.008076198981143534, 0.008096116944216192, 0.008065223111771047, 0.008108019013889134, 0.008100416045635939, 0.008067836053669453, 0.008096702978946269, 0.008064485969953239, 0.008069882984273136, 0.008101785904727876, 0.008125414955429733, 0.008068468072451651, 0.008100233040750027, 0.008070927928201854, 0.008091519004665315, 0.008082123938947916, 0.008103267988190055, 0.008069609990343451, 0.008106371038593352, 0.008065899950452149, 0.008094224031083286, 0.00809400191064924, 0.008069744100794196, 0.008106457069516182, 0.008100457023829222, 0.008069533039815724, 0.008138548932038248, 0.008118077996186912, 0.008091437979601324, 0.008112056995742023, 0.008079010993242264, 0.008091651950962842, 0.008103496977128088, 0.008072098018601537, 0.008101914077997208, 0.008108992013148963, 0.008105305023491383];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.010641517001204193;0.006750230095349252;;;0.6343296819979142;;;[0.01067957398481667, 0.0106697219889611, 0.010671042022295296, 0.01065404701512307, 0.010641517001204193, 0.01066224998794496, 0.010657151928171515, 0.01065344293601811, 0.010652038035914302, 0.0106644929619506, 0.010667994967661798, 0.01065197994466871, 0.010642903973348439, 0.01064846501685679, 0.010654406039975584, 0.010664209024980664, 0.010673924000002444, 0.010680404957383871, 0.010679994011297822, 0.010681367013603449, 0.010694644995965064, 0.010652745026163757, 0.010653357021510601, 0.01064202596899122, 0.010651333956047893, 0.01064814196433872, 0.010656849946826696, 0.010655109072104096, 0.010667501017451286, 0.010654933983460069, 0.010655870079062879, 0.010645000962540507, 0.01065533491782844, 0.010651313001289964, 0.01065681001637131, 0.01064785395283252, 0.01065528707113117, 0.010652343044057488, 0.010667618014849722, 0.010663549066521227, 0.010664255009032786, 0.01065647799987346, 0.010662021930329502, 0.010732116992585361, 0.010666287038475275, 0.01065615494735539, 0.010655932943336666, 0.010665836045518517, 0.01065254199784249, 0.010663404013030231];[0.006790957995690405, 0.006772381952032447, 0.006765524973161519, 0.006763966055586934, 0.006762705044820905, 0.006757811992429197, 0.006750251981429756, 0.006759073934517801, 0.0067527450155466795, 0.006756744929589331, 0.006753038032911718, 0.006755754933692515, 0.0067538670264184475, 0.006767957005649805, 0.006757935043424368, 0.006757179973646998, 0.0067626769887283444, 0.0067580509930849075, 0.006759050069376826, 0.0067616349551826715, 0.0067536060232669115, 0.0067669369745999575, 0.006756349001079798, 0.006759654032066464, 0.006757169961929321, 0.006758362986147404, 0.006750230095349252, 0.006759099080227315, 0.006755132926627994, 0.006762882927432656, 0.006763156969100237, 0.006759400013834238, 0.00675119599327445, 0.0067626009695231915, 0.00675547297578305, 0.006763683981262147, 0.006754374015145004, 0.006756628048606217, 0.00675552396569401, 0.0067607780219987035, 0.006754396017640829, 0.006758433999493718, 0.006755649927072227, 0.006763710989616811, 0.006756692077033222, 0.006758528994396329, 0.006756847025826573, 0.006764280027709901, 0.006764129968360066, 0.006763700977899134];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.005987559910863638;0.0035934780025854707;;;0.600157335555938;;;[0.006017562001943588, 0.005999319022521377, 0.0059984109830111265, 0.00600323302205652, 0.005998163018375635, 0.006012905039824545, 0.00599843799136579, 0.006000256049446762, 0.006006238982081413, 0.005993521073833108, 0.0060099270194768906, 0.0059951660223305225, 0.006000017048791051, 0.005998353939503431, 0.005999469896778464, 0.00600055989343673, 0.006003475049510598, 0.006011700024828315, 0.005999051034450531, 0.0060010040178895, 0.005987629992887378, 0.006003619986586273, 0.005992637015879154, 0.006000171066261828, 0.006018962943926454, 0.005996932974085212, 0.006010204087942839, 0.0059911219868808985, 0.005992288002744317, 0.005995285930112004, 0.005995183950290084, 0.005993854952976108, 0.005991633050143719, 0.005993959028273821, 0.005995208979584277, 0.005988065036945045, 0.005995291983708739, 0.005998356034979224, 0.0059951989678665996, 0.0060106400633230805, 0.005999185959808528, 0.006003376096487045, 0.005993362981826067, 0.005993233062326908, 0.006000187946483493, 0.005991996033117175, 0.005987559910863638, 0.005989657016471028, 0.006004145951010287, 0.005995400017127395];[0.003626330057159066, 0.0036097560077905655, 0.003604814992286265, 0.0036056539975106716, 0.0035990839824080467, 0.0036145610501989722, 0.0035980420652776957, 0.0036032380303367972, 0.003607581020332873, 0.0035970609169453382, 0.0036024500150233507, 0.0035994439385831356, 0.003597275004722178, 0.0035997850354760885, 0.0036055250093340874, 0.0036002310225740075, 0.003595147980377078, 0.0035993040073662996, 0.0035974649945273995, 0.0036014080978929996, 0.003597195027396083, 0.003601756994612515, 0.0035996639635413885, 0.003600716940127313, 0.003597597940824926, 0.003599397954531014, 0.0035974100464954972, 0.0036014090292155743, 0.0035985090071335435, 0.0036099699791520834, 0.003600031021051109, 0.0036021940177306533, 0.003597468021325767, 0.0035990020260214806, 0.0035946191055700183, 0.003598694922402501, 0.0035934780025854707, 0.0035972510231658816, 0.0035965279676020145, 0.003604853991419077, 0.0035964540438726544, 0.003610425046645105, 0.003599015064537525, 0.0035976669751107693, 0.003595410962589085, 0.003595254966057837, 0.0036033049691468477, 0.003595012007281184, 0.0036012399941682816, 0.0035950569435954094];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.0014543189899995923;0.00662208697758615;;;4.553393734883436;;;[0.0015361120458692312, 0.0014881229726597667, 0.001505178981460631, 0.0014724060893058777, 0.0014646550407633185, 0.001493964926339686, 0.0015018279664218426, 0.0014605369651690125, 0.0014996799873188138, 0.001504360930994153, 0.0014875860651955009, 0.0014985669404268265, 0.0014885059790685773, 0.0015250489814206958, 0.0015109700616449118, 0.0015276310732588172, 0.0015414779772982001, 0.0015176399610936642, 0.0014986629830673337, 0.0015131649561226368, 0.0014715769793838263, 0.0015270039439201355, 0.0014728590613231063, 0.0014543189899995923, 0.0014739889884367585, 0.0014833640307188034, 0.001514915027655661, 0.0014859940856695175, 0.0014554630033671856, 0.0014995590317994356, 0.0014760269550606608, 0.0014887630240991712, 0.0015253369929268956, 0.0014715329743921757, 0.001484653097577393, 0.0015569520182907581, 0.001478584948927164, 0.0015237259212881327, 0.0014865269185975194, 0.0014805910177528858, 0.0015140679897740483, 0.00149600300937891, 0.0014620879665017128, 0.0014580589486286044, 0.0014786400133743882, 0.0015019919956102967, 0.0014656820567324758, 0.0014821980148553848, 0.001497032935731113, 0.0015148109523579478];[0.006697012926451862, 0.006686588050797582, 0.00670083099976182, 0.006684352993033826, 0.006650530965998769, 0.006643707049079239, 0.006633004057221115, 0.006664220010861754, 0.00662208697758615, 0.006649527000263333, 0.006656409939751029, 0.006644972017966211, 0.0066466639982536435, 0.006644967012107372, 0.006671344046480954, 0.006693540955893695, 0.006715736002661288, 0.006703502964228392, 0.006631045951507986, 0.006630254094488919, 0.0066672079265117645, 0.006630648975260556, 0.006696724100038409, 0.006662542931735516, 0.00669053802266717, 0.006674549076706171, 0.006632038974203169, 0.006646304973401129, 0.0066669119987636805, 0.006670001894235611, 0.006674158968962729, 0.006655576988123357, 0.006640965933911502, 0.006661954917944968, 0.006673392024822533, 0.006655702018178999, 0.006687485962174833, 0.006684052990749478, 0.006640563020482659, 0.006657551042735577, 0.006655120057985187, 0.0066302280174568295, 0.006653488031588495, 0.006669871974736452, 0.006653612945228815, 0.006658483995124698, 0.006633930024690926, 0.0066590639762580395, 0.006701763020828366, 0.006669369991868734];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (64, 3, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-35-generic", "version": "#36~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Feb 17 15:17:25 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0047166630029096;0.0319335439999122;0.1435661219984467;0.0351156950018776;6.7703679445008;4.0883747848581775;1.6560047208919615;[0.00496485699841287, 0.004839297002035892, 0.004974596999090863, 0.004830433997994987, 0.004979072000423912, 0.004717562998848734, 0.004978682998626027, 0.004864359001658158, 0.004967067001416581, 0.004794224998477148, 0.004819305999262724, 0.0048053290011011995, 0.004980936999345431, 0.004841645000851713, 0.004956524000590434, 0.004716663002909627, 0.004952921000949573, 0.004856825999013381, 0.004964916999597335, 0.004846497999096755, 0.004960578000464011, 0.004826272997888736, 0.004992602000129409, 0.0049026819979189895, 0.00495459900048445, 0.004810239999642363, 0.0049735960019461345, 0.004855177001445554, 0.005000983997888397, 0.004839845998503733, 0.004992349000531249, 0.00485176800066256, 0.005001764999178704, 0.004838446999201551, 0.004986054998880718, 0.0048500259981665295, 0.005003659000067273, 0.004857980999076972, 0.005003780999686569, 0.004846812000323553, 0.004939638001815183, 0.004831344998819986, 0.0049692120010149665, 0.004836919000808848, 0.004983597002137685, 0.004840616002184106, 0.004990713998267893, 0.004861792000156129, 0.004998589000024367, 0.004828263998206239];[0.03369637099967804, 0.0328002189999097, 0.03349956199963344, 0.03261750000092434, 0.03347905400005402, 0.032896100001380546, 0.03374306800105842, 0.03304056200067862, 0.033334648000163725, 0.03317797600175254, 0.03373114100031671, 0.03213042399875121, 0.03410457000063616, 0.0327466730013839, 0.03316221300337929, 0.032657529998687096, 0.03333080999800586, 0.032081773002573755, 0.03333386699887342, 0.03343435599890654, 0.033048149998649023, 0.0329527899993991, 0.03355111600103555, 0.03239121899969177, 0.033407086000806885, 0.03232835099697695, 0.03333439299967722, 0.03369360900251195, 0.03362040299907676, 0.032695003999833716, 0.033319252001092536, 0.03311983300227439, 0.03310604500074987, 0.032449362999614095, 0.03408129600211396, 0.03289573299844051, 0.032996784000715706, 0.03299039600096876, 0.033311860999674536, 0.03250212599959923, 0.0338941479967616, 0.03315572099745623, 0.03321876900008647, 0.03193354399991222, 0.033014194003044395, 0.03246779599794536, 0.03368153699921095, 0.03250731599837309, 0.03603603399824351, 0.03216446100122994];[0.14378341699921293, 0.14356612199844676, 0.15876689000288025, 0.16048070000397274, 0.15919583400318515, 0.16084706299807294, 0.15723588900073082, 0.1606312080002681, 0.15642313799980911, 0.15930676499920082, 0.16153883199876873, 0.15741306200288818, 0.16220025700022234, 0.1571975080005359, 0.1593317510014458, 0.16208595499847434, 0.15813461099969572, 0.15846433299884666, 0.1560614859990892, 0.1611490870018315, 0.159446116998879, 0.16020707999632577, 0.15696821000165073, 0.1597105860018928, 0.15681238699835376, 0.15875965099985478, 0.15800663299887674, 0.1609525579988258, 0.16079100299975835, 0.16110621800544322, 0.15960272399752284, 0.1566446350007027, 0.15809312199780834, 0.15882281699668965, 0.1547471459962253, 0.1564077350012667, 0.15891689599811798, 0.15805311399890343, 0.1597935249992588, 0.15726254100445658, 0.1582725570006005, 0.15693161400486133, 0.15921412899842835, 0.15677712799515575, 0.15715820899640676, 0.15866813699540216, 0.15869853800177225, 0.1571621889997914, 0.1601417730016692, 0.15702626100028283];[0.03747519100215868, 0.038205124001251534, 0.03727907500069705, 0.03830242199910572, 0.03837396299786633, 0.03511569500187761, 0.038311551994411275, 0.03932076899945969, 0.03749780099678901, 0.037261061999743106, 0.03744987800018862, 0.03707869999561808, 0.038423602003604174, 0.03792431400142959, 0.038371758004359435, 0.03784695899958024, 0.03820852499848115, 0.037854305999644566, 0.03787394800019683, 0.03829055799724301, 0.03765062899765326, 0.037854018999496475, 0.036386081999808084, 0.03805200699935085, 0.03840541200406733, 0.036827326999627985, 0.038140773998748045, 0.038142482000694145, 0.03810853999675601, 0.03643107199968654, 0.03680616799829295, 0.037582084001769545, 0.037913221000053454, 0.03762854799788329, 0.037569158001133474, 0.03760652099663275, 0.0360513390005508, 0.03876038100133883, 0.037846049996005604, 0.03858728500199504, 0.03733585499867331, 0.03822541999761597, 0.03677706400412717, 0.03642849999596365, 0.03813975400044001, 0.035256858998764073, 0.03716070399968885, 0.037151898999582045, 0.036994632999267196, 0.03866920300060883]
features.2;0.02605504299936;0.2047654950001742;2.7006245589982427;1.450850408004044;7.858958244866605;1.861408001885964;4.22205031723511;[0.026055042999360012, 0.02708011300273938, 0.028645968999626348, 0.029999121001310414, 0.030546431997208856, 0.030909113000234356, 0.03132148800068535, 0.030937896997784264, 0.03120151899929624, 0.03134168399992632, 0.03118755800096551, 0.03094479900028091, 0.03110330599884037, 0.031357328000012785, 0.03122996099773445, 0.032004611999582266, 0.031102668999665184, 0.031404497000039555, 0.03166536499702488, 0.03133032100231503, 0.03071668399934424, 0.030849779999698512, 0.031037016000482254, 0.03083337000134634, 0.031032073002279503, 0.031332298000052106, 0.031068836000486044, 0.030835596000542864, 0.031172869999863906, 0.03143398599786451, 0.031253290002496215, 0.030696019999595592, 0.031161509999947157, 0.031238955998560414, 0.031076077997568063, 0.0318848530005198, 0.031067456999153364, 0.031211490000714548, 0.030664092002552934, 0.03075566999905277, 0.030983324002590962, 0.030947574003221234, 0.030985567002062453, 0.031138537000515498, 0.031028462999529438, 0.031104243000299903, 0.030910313998901984, 0.031065249000675976, 0.03093983700091485, 0.03110977100004675];[0.2128784070009715, 0.20941469599711127, 0.20858858800056623, 0.20684031300334027, 0.20644751299914788, 0.2058666010016168, 0.20587390499713365, 0.20782907099783188, 0.20716179000010015, 0.2064327289990615, 0.20656373699966935, 0.20590413700119825, 0.2061743820013362, 0.2062657370006491, 0.20690047500102082, 0.20476549500017427, 0.20602517999941483, 0.20664045000012266, 0.20645312900160206, 0.2074890219992085, 0.20646091800153954, 0.2055077290024201, 0.20694384300077218, 0.20656164799947874, 0.20694418200218934, 0.20541188099741703, 0.2065463320031995, 0.20539501800158178, 0.2064198510015558, 0.20748280699990573, 0.20611099300003843, 0.20563352799945278, 0.20537441599662998, 0.20625223299794015, 0.2060949389997404, 0.20668648599894368, 0.20545295900228666, 0.20803431799868122, 0.20696297099857475, 0.20693550799842342, 0.2057606289999967, 0.20839001499916776, 0.23001216599732288, 0.20708756200110656, 0.20625240899971686, 0.20621527700131992, 0.20677738100130227, 0.20666963100302382, 0.2056436830025632, 0.20616831699953764];[2.700908435999736, 2.7451172469991434, 2.725550402999943, 2.736641714000143, 2.729056235999451, 2.742957384001784, 2.7080708670000604, 2.737800203001825, 2.748343052000564, 2.753292292003607, 2.7368115270001, 2.76041276199976, 2.7293403260009654, 2.7453245789984067, 2.7051938610020443, 2.7398402010003338, 2.743950094001775, 2.7006245589982427, 2.7505695309992007, 2.7380102910028654, 2.7690471009955218, 2.7194215490017086, 2.7223076759983087, 2.748068956996576, 2.704987171000539, 2.7043588159976935, 2.7426615779986605, 2.7323818190016027, 2.7606398349962546, 2.720982542999991, 2.7399114860018017, 2.718341348001559, 2.72826292299942, 2.7412584019948554, 2.7515075810006238, 2.7534055859978253, 2.741650006999407, 2.723726959000487, 2.725515925005311, 2.7168285100015055, 2.7068728869962797, 2.746436260000337, 2.7097080849998747, 2.7412231660018733, 2.737014033999003, 2.7189554550022876, 2.7437393499967584, 2.708583019004436, 2.706828177000716, 2.7432136949973938];[1.4590727160029928, 1.4540901760010456, 1.4834756509953877, 1.4533679169981042, 1.4514466600012383, 1.4638627960011945, 1.4690359399974113, 1.4665182520038798, 1.4617364240002644, 1.4630800640006782, 1.4713686440009042, 1.4674617899945588, 1.4738025449987617, 1.4641628980025416, 1.456739180997829, 1.4543109420010296, 1.467141773999174, 1.4535684530019353, 1.4575116940031876, 1.4799160049988132, 1.4742941659969802, 1.4580044910035213, 1.4509379379960592, 1.4795963860015036, 1.4567563540040283, 1.4644841110020934, 1.4588173640004243, 1.4513145439996151, 1.4642439589988498, 1.4709617890002846, 1.4547072579989617, 1.4647731569966709, 1.4698380750014621, 1.4536054459968, 1.4592643390024023, 1.4700646950041119, 1.4663510999962455, 1.4785128200019244, 1.4528519000014057, 1.4880004650040064, 1.4684022580040619, 1.456719827001507, 1.4603431490031653, 1.4508504080040439, 1.4700870950000535, 1.4529124799992132, 1.4883502070006216, 1.4650555830012308, 1.458409536000545, 1.460334920004243]
features.5;0.0114148970023961;0.0421870790014509;0.5448214550051489;0.3377694280025025;3.695791472546371;1.6129981278267502;2.291255897194278;[0.011568565998459235, 0.011473255999590037, 0.011606069998379098, 0.011550053997780196, 0.011564645999897039, 0.011515059999510413, 0.011542886000825092, 0.011564493001060328, 0.011596497999562416, 0.013650847002281807, 0.011625442999502411, 0.011507175000588177, 0.011607729000388645, 0.011459929999546148, 0.011630037999566412, 0.011425961998611456, 0.011643944999377709, 0.011417140001867665, 0.01304158599668881, 0.011484437000035541, 0.01184564199866145, 0.011479181997856358, 0.011601632999372669, 0.011618748001637869, 0.012255347999598598, 0.01150438499826123, 0.0116303329996299, 0.011534664998180233, 0.011719402002199786, 0.011518308998347493, 0.011662206998153124, 0.011555010998563375, 0.011542296000698116, 0.011636457998974947, 0.01178406899998663, 0.011649820000457112, 0.011623204001807608, 0.011539088998688385, 0.011663032000797102, 0.011707489997206721, 0.011556661000213353, 0.01167961100145476, 0.011552787000255194, 0.011756150001019705, 0.012781822002580157, 0.011615469000389567, 0.011592288003157591, 0.01163521399939782, 0.011539998002263019, 0.011414897002396174];[0.04218707900145091, 0.04349318800086621, 0.04289245099789696, 0.04450283700134605, 0.043953524000244215, 0.04288458500013803, 0.043302624002535595, 0.04393826000159606, 0.043394061001890805, 0.04366437499993481, 0.043133701001352165, 0.0447331760005909, 0.04292290299781598, 0.043602007997833425, 0.04369727999801398, 0.04467649800062645, 0.043330951000825735, 0.04338484900290496, 0.04311283700008062, 0.043198004001169465, 0.04304152199983946, 0.042808833000890445, 0.0436125450032705, 0.043432450998807326, 0.042877162999502616, 0.04373431900239666, 0.04441965200021514, 0.04320284499772242, 0.04286409999986063, 0.04320627000197419, 0.04372022900133743, 0.04436513099790318, 0.04291967099925387, 0.04473281900209258, 0.04308313699948485, 0.04311993699957384, 0.04330085300171049, 0.04353053800150519, 0.04291683299743454, 0.04328744799931883, 0.04340260299795773, 0.044782148997910554, 0.043225356999755604, 0.04316614300114452, 0.04301502099770005, 0.04270606299905921, 0.04342123600144987, 0.04452650700113736, 0.04319455199947697, 0.044335428003250854];[0.550191285998153, 0.5755788940005004, 0.5806612619999214, 0.6138955290007289, 0.6205476270006329, 0.6378066460019909, 0.6153497269988293, 0.5662153640005272, 0.5963418920036929, 0.6046047810013988, 0.610708328000328, 0.588479322999774, 0.6065519819967449, 0.5886897880009201, 0.6324940480008081, 0.6115073310029402, 0.5772920959971088, 0.6121770790014125, 0.6162793130024511, 0.5987675420001324, 0.606966660998296, 0.5909407660037687, 0.5607096220010135, 0.5875834159996884, 0.6476630790020863, 0.6010382109998318, 0.5758600629960711, 0.6037263200014422, 0.5869396079979197, 0.5705074720062839, 0.5899367450001591, 0.5818515989958541, 0.5665986019994307, 0.6354721350035106, 0.5923631559999194, 0.5658615719985391, 0.5785579040020821, 0.5964048219939286, 0.57116346800467, 0.566857127003459, 0.5484396100036975, 0.5887887749995571, 0.5448214550051489, 0.5671989580041554, 0.5820377029995143, 0.5846939779985405, 0.617119966998871, 0.5670632829969691, 0.5892978410010983, 0.5599763210011588];[0.3776729820019682, 0.3809990050031047, 0.43037978000211297, 0.46745640600056504, 0.3485538989989436, 0.3672102480013564, 0.38213297199763474, 0.33776942800250254, 0.3424053329981689, 0.44866316000479856, 0.37133058000108576, 0.36682260099769337, 0.37439427700519445, 0.3554459110055177, 0.38641474999894854, 0.38255642999865813, 0.3702553260009154, 0.3716629120026482, 0.3445247579984425, 0.3526700100010203, 0.3395562029982102, 0.35974769799940987, 0.3793322880010237, 0.40773258300032467, 0.4263008920024731, 0.36638452999977744, 0.36542752400418976, 0.45828817000074196, 0.4119293930052663, 0.35477645799983293, 0.3418566850014031, 0.35149498600367224, 0.3901479830019525, 0.350048117004917, 0.41135293999832356, 0.3681081559989252, 0.3599944349989528, 0.43519524699877365, 0.3682950900038122, 0.36727550700015854, 0.39556964300209074, 0.3848889529981534, 0.3789655859982304, 0.3691296010038059, 0.40333502599969506, 0.37332091400094214, 0.3727981689989974, 0.4087099620010122, 0.4139410770003451, 0.4097989450019668]
features.7;0.0217222430001129;0.0815258169968728;2.1013926709965745;1.847156739997445;3.753103074873484;1.1376363605177768;3.299035794852162;[0.02184396799930255, 0.02172224300011294, 0.024112644998240285, 0.026238043999910587, 0.02765191800062894, 0.02784674100257689, 0.028816730999096762, 0.02879244399809977, 0.028766167000867426, 0.03073628000129247, 0.028375688001688104, 0.02876240799741936, 0.028769642998668132, 0.028110954001022037, 0.028682592001132434, 0.02857230700101354, 0.028256477999093477, 0.028184961000079056, 0.028482542002166156, 0.028155054998933338, 0.02827619100207812, 0.028736273998219986, 0.028768127001967514, 0.0281707579997601, 0.028405738998117158, 0.028720464997604722, 0.028243460998055525, 0.028292047998547787, 0.028964794000785332, 0.02880343699871446, 0.028728900997521123, 0.02879160500015132, 0.02873649200046202, 0.028764323000359582, 0.028291733000514796, 0.02867155400235788, 0.028766322997398674, 0.028717127999698278, 0.02838082400194253, 0.02877900900057284, 0.028277953999349847, 0.028457887001422932, 0.028334478000033414, 0.028918355998030165, 0.028291964998061303, 0.028750722001859685, 0.028417566998541588, 0.028794624002330238, 0.028388676000759006, 0.02894448600272881];[0.0860201909999887, 0.08359631300118053, 0.08297740499983774, 0.08292686400091043, 0.08402887800184544, 0.08325100999718416, 0.08213222900303663, 0.08306332299980568, 0.08420089299761457, 0.08325951599908876, 0.08381034600097337, 0.08258767499864916, 0.08234440500018536, 0.08189504899928579, 0.08405071900051553, 0.08344395499807433, 0.08408546699865838, 0.08221020200289786, 0.08395924800061039, 0.08152581699687289, 0.08234831699883216, 0.08205590000216034, 0.08217580600103247, 0.08208470899990061, 0.0842051600011473, 0.08199826100099017, 0.08241675699900952, 0.08186147699962021, 0.0840175530029228, 0.08408504400358652, 0.08223392199943191, 0.08275100200262386, 0.08394329200018547, 0.08283704399946146, 0.08387656299964874, 0.08349684299901128, 0.08345155099959811, 0.08325151100143557, 0.08425902199815027, 0.08266250200176728, 0.08356194599764422, 0.08177193400115357, 0.08372260599935544, 0.08407752100174548, 0.08331507099865121, 0.08172679099880042, 0.08314094900197233, 0.08399344099962036, 0.08250146199861774, 0.08347211200089077];[2.33321663300012, 2.358926918001089, 2.265256431001035, 2.2878725670052518, 2.173523943998589, 2.1836664649999875, 2.2683878339994408, 2.2984566609993635, 2.281626812000468, 2.256405052001355, 2.272059294005885, 2.3154998409991094, 2.2899738539999817, 2.306341857994994, 2.1013926709965745, 2.2152940460000536, 2.1826226609991863, 2.1858144310026546, 2.2175596300039615, 2.288179785002285, 2.2976348679985676, 2.2810541319959157, 2.278193589001603, 2.260671330997866, 2.2421496239949192, 2.299659985998005, 2.2658907330005604, 2.3159747880017676, 2.3348692109975673, 2.2810441839937994, 2.2906949249954778, 2.331059809996077, 2.2547990620005294, 2.267268856998271, 2.3264216589996067, 2.2955590460005624, 2.264072498997848, 2.3070285559988406, 2.338916213997436, 2.275523495001835, 2.292175759001111, 2.345375526998396, 2.2475246240028355, 2.279346021998208, 2.242469169003016, 2.2476207110012183, 2.239158992000739, 2.237985847998061, 2.2234957659966312, 2.300397906004946];[1.8515698980045272, 1.8471567399974447, 1.9124154360069952, 1.906699869003205, 2.0165341409992834, 1.9629145639992203, 1.9531080160013516, 2.0099626640003407, 2.0127509410012863, 1.9225070540014713, 1.9222465749990079, 2.0000684510014253, 1.925796806001017, 1.9460749780009792, 1.9817732540032011, 1.9529701440005738, 1.9841065799992066, 1.9023385779983073, 1.9780889339963323, 1.8906598989997292, 1.9470179160016414, 1.9395817199983867, 2.046262851999927, 1.9795412290004606, 2.032035824002378, 2.1128442420013016, 2.0569564040015393, 2.052372464000655, 2.060090675997344, 2.006211120995431, 2.052661824000097, 1.8974387579983159, 2.034128999999666, 2.0005504159998964, 2.0607778379999218, 2.073919376001868, 2.0521063240012154, 2.0103063750029833, 2.028662698001426, 2.0201146159961354, 1.9317160270002205, 2.024332269000297, 2.0302724319990375, 1.9585296240002208, 2.0176938610020443, 1.9833074150010361, 1.9238851070003875, 1.9678391789966554, 2.0653237360020285, 1.9887651999997615]
features.10;0.0097702989987737;0.0188249940001696;0.3368513249988609;0.3204493159973935;1.926757205949611;1.051184409460873;1.8329392907737256;[0.009899905999191105, 0.010312407001038082, 0.009965317000023788, 0.009852597999270074, 0.009892090998619096, 0.00988034100009827, 0.009871475998807, 0.009950738000043202, 0.009853979001491098, 0.009816087000217522, 0.011225983998883748, 0.009856491000391543, 0.009979497001040727, 0.009845281998423161, 0.009902425001200754, 0.010105460998602211, 0.009872832000837661, 0.00999714300269261, 0.009872629001620226, 0.00985684300030698, 0.009891969999443972, 0.009837050001806347, 0.009906250001222361, 0.009925143000145908, 0.010753005000879057, 0.01000537800064194, 0.010011858001234941, 0.009770298998773796, 0.010674625998944975, 0.010122731000592466, 0.009916647999489214, 0.010328354001103435, 0.01003672499791719, 0.009937442999216728, 0.009914102000038838, 0.009839190002821852, 0.009927671002515126, 0.009884521998174023, 0.009869317000266165, 0.009913605998008279, 0.009887938998872414, 0.010025572999438737, 0.009960941999452189, 0.009853471998212626, 0.010925955000857357, 0.00992659000257845, 0.010531404997891514, 0.009885405997920316, 0.010186530998907983, 0.009890499000903219];[0.019046525998419384, 0.01962498200009577, 0.019351556002220605, 0.019097861997579457, 0.01953852199949324, 0.019374734001758043, 0.018827435000275727, 0.01979416700123693, 0.018825777999154525, 0.018933905997982947, 0.018887853999331128, 0.01908175999778905, 0.01882499400016968, 0.01936447799744201, 0.01890579999962938, 0.018904272001236677, 0.01973258399812039, 0.01918260700040264, 0.018997328999830643, 0.01977222500136122, 0.019023443001060514, 0.01936326199938776, 0.018901475003076484, 0.019326147998071974, 0.019125324000924593, 0.01896893400044064, 0.0197016669990262, 0.019077139997534687, 0.019242930997279473, 0.019092413000180386, 0.01902813099877676, 0.01953419399796985, 0.019200771999749122, 0.01937086199905025, 0.01934593300029519, 0.019083538001723355, 0.01911909200134687, 0.019101909001619788, 0.019416236002143705, 0.019066017997829476, 0.018992927001818316, 0.019129866999719525, 0.01983141800155863, 0.018849351999961073, 0.01885490399945411, 0.01982338300149422, 0.01911908200054313, 0.01912946899756207, 0.019203412000933895, 0.019501582999509992];[0.33685132499886095, 0.37925634299972444, 0.3793163679983991, 0.3780654630063509, 0.3837199390036403, 0.3741327040006581, 0.3833208940013719, 0.38338346499949694, 0.37235783400319633, 0.374752747004095, 0.38129266999385436, 0.3790009149997786, 0.37544555999920703, 0.37647614299930865, 0.3816099949981435, 0.3754752720014949, 0.37976358699961565, 0.3786042389983777, 0.3725429669939331, 0.3692506110019167, 0.38096999200206483, 0.37728470099682454, 0.3740340189979179, 0.379947892997734, 0.37833358500211034, 0.37833931500063045, 0.3753996140039817, 0.37365970499740797, 0.37600237500373623, 0.38019924000036553, 0.38554403200396337, 0.3688820589995885, 0.38001534399882075, 0.37252369099951466, 0.37901374799912446, 0.3699234210034774, 0.3740312400041148, 0.38191510799879325, 0.3826048720002291, 0.37603191699963645, 0.375597292000748, 0.3810837780001748, 0.37675018399750115, 0.37262703200030955, 0.35424901700025657, 0.37256568700104253, 0.37692734700249275, 0.3812891720008338, 0.3748044050007593, 0.3794566499964276];[0.3335436329980439, 0.32469412500358885, 0.32763830199837685, 0.32576699900164385, 0.327811250997911, 0.3283795789939177, 0.33296259900089353, 0.32682392700371565, 0.32623365899780765, 0.32463102800466004, 0.3254918029961118, 0.3286114420006925, 0.3324290630007454, 0.3260144960040634, 0.3245671119984763, 0.3254729549989861, 0.32597120400168933, 0.3273462500037567, 0.3261643549958535, 0.3280872229952365, 0.32763107500068145, 0.32632822600135114, 0.3272181210013514, 0.3292543050010863, 0.3354755109976395, 0.3282986450030876, 0.3251291589986067, 0.32423545599885983, 0.3206891320005525, 0.335749064997799, 0.3267232660036825, 0.3306250599998748, 0.3286753119973582, 0.33451889399657375, 0.3259145409974735, 0.33337974999813014, 0.3267286159971263, 0.32903152699873317, 0.3244350109998777, 0.32701794500098913, 0.32875260899891146, 0.3336321869974199, 0.3263594470008684, 0.32128092600032687, 0.32044931599739357, 0.32512611700076377, 0.3286345339984109, 0.33388037999975495, 0.33242165399860824, 0.32727737000459456]
features.12;0.0203779000003123;0.0441364029975375;0.7104753950006852;0.6469579740005429;2.1658955533622684;1.0981785889543565;1.972261684162456;[0.020377900000312366, 0.021123533999343636, 0.02334100500229397, 0.025135021001915447, 0.02681895999921835, 0.026913069999864092, 0.02797840800121776, 0.028164119998109527, 0.027967112000624184, 0.028287996003200533, 0.027951100997597678, 0.028074175999790896, 0.028275917000428308, 0.028092567998101003, 0.0280136629990011, 0.02823819200057187, 0.02803635499731172, 0.028234058001544327, 0.02821425299771363, 0.028104737000830937, 0.028108107999287313, 0.028241629002877744, 0.028218682997248834, 0.02814622499863617, 0.028183098998852074, 0.028318051001406275, 0.02796061600020039, 0.02798315600011847, 0.02795465199960745, 0.02803193400177406, 0.028001900001981994, 0.02815796700087958, 0.028111691997764865, 0.028014382998662768, 0.028035331997671165, 0.028370270003506448, 0.02816417799840565, 0.028112463998695603, 0.028071852000721265, 0.028313823000644334, 0.02798953599995002, 0.0282461639981193, 0.028106839999963995, 0.028308870998444036, 0.028073098001186736, 0.02806038000198896, 0.02799352799775079, 0.028291472997807432, 0.02819242099940311, 0.028163565999420825];[0.04543532500247238, 0.04812269399917568, 0.04594962800183566, 0.04458437799985404, 0.04462245799732045, 0.04454064500168897, 0.044481411001470406, 0.04520689900164143, 0.04455898799642455, 0.04522195600293344, 0.04450889700092375, 0.04511020300196833, 0.04531061600209796, 0.044453078000515234, 0.044824436998169404, 0.044234709999727784, 0.044640747997618746, 0.04472088900001836, 0.04436360799809336, 0.0447006539980066, 0.04456959000162897, 0.04480450499977451, 0.04466010599935544, 0.044656293001025915, 0.044673898999462835, 0.04461234599875752, 0.04470652300005895, 0.04465814200011664, 0.0441643930025748, 0.04442261199801578, 0.04462187999888556, 0.04442845700032194, 0.04510228900107904, 0.045371911000984255, 0.045065866001095856, 0.04434411300098873, 0.04486922499927459, 0.04456698499780032, 0.04470642199885333, 0.04436569600147777, 0.044551647999469424, 0.04457037199972547, 0.04444816500108573, 0.044847803001175635, 0.04470718399898033, 0.044136402997537516, 0.04509126400080277, 0.04430704200058244, 0.04526898299809545, 0.04424342099810019];[0.8042881740038865, 0.7886518970008183, 0.742363570996531, 0.8092808719957247, 0.836926054002106, 0.8213227200030815, 0.7927370150027855, 0.7946295589972578, 0.7548421530009364, 0.742407251993427, 0.8092741680047766, 0.8015826209993975, 0.908135345998744, 0.759471567998844, 0.8342930840008194, 0.7447541380024632, 0.7398437209994881, 0.778754144001141, 0.7779970419978781, 0.8485556159976113, 0.7104753950006852, 0.7678336530007073, 0.8186791920015821, 0.7345130079957016, 0.7168915919974097, 0.7395360509981401, 0.7154297710039828, 0.7622752150018641, 0.7628438570063736, 0.7121620590005477, 0.7343648859969107, 0.7617479510008707, 0.7696094890015956, 0.9643105899995135, 0.7796309830009704, 0.8111223770029028, 0.7958101180047379, 0.7851305149961263, 0.7488147420008318, 0.7367797499973676, 0.7866222410048067, 0.8699437419963942, 0.7581072400025732, 0.7810373979991709, 0.9258301909976581, 0.7515752119979879, 0.796378620001633, 0.8048645599992597, 0.8118291670034523, 0.8554788000001281];[0.9645739819970913, 0.6674929000000702, 0.7164761719977832, 0.7993949210031133, 0.9904774819988234, 0.7510621149958752, 0.7508226600002672, 0.793003333001252, 0.7967441420005343, 0.847101029001351, 0.9161894319986459, 0.7221583009995811, 0.8740968060010346, 0.6623070430032385, 0.7980754930031253, 0.867263455002103, 0.6469579740005429, 0.8155291859948193, 0.656194127001072, 0.7171255139983259, 0.679004930996598, 0.9691144820026238, 0.7156112119955651, 0.7284017759957351, 0.9176504110000678, 0.7746590549977554, 0.7406305080039601, 0.7222666180023225, 0.748546326001815, 0.7607699730033346, 0.7758179459997336, 0.97560266200162, 0.9597254539985443, 0.8637485910003306, 0.6707823059987277, 0.6744750670004578, 0.8222999240024365, 0.741181139001128, 1.0184420370023872, 0.7459763440019742, 0.692271638999955, 0.6561383840016788, 0.6566841060011939, 0.8662094430001162, 0.928502139999182, 0.6738918670016574, 0.6816652440029429, 0.6687353470006201, 0.7266717100028472, 0.6792921479973302]
features.17;0.009678332000476;0.0146699430006265;0.35028175700063;0.3295840930004488;1.5157511645503488;1.0627993414723236;1.42618752703642;[0.009789199000806548, 0.009863882001809543, 0.009789158997591585, 0.009678332000476075, 0.009789791001821868, 0.009827631001826376, 0.010147578999749385, 0.010701699000492226, 0.011408302998461295, 0.011825975001556799, 0.012914421000459697, 0.013441097999020712, 0.013422149000689387, 0.013850324998202268, 0.013986663001560373, 0.013898189001338324, 0.013963564000732731, 0.01393811299931258, 0.014428424001380336, 0.014642537000327138, 0.01385658599974704, 0.01447592500335304, 0.014753051000298001, 0.013977597998746205, 0.014232924000680214, 0.01576613499855739, 0.013866076998965582, 0.013901645001169527, 0.01448807700217003, 0.013991412000905257, 0.014064461000089068, 0.014407419999770354, 0.01383866999822203, 0.014122975000645965, 0.014736744000401814, 0.013941877998149721, 0.014044529001694173, 0.014414133998798206, 0.013851996998710092, 0.014090453998505836, 0.015053295999678085, 0.013968985997053096, 0.014079126998694846, 0.014672956000140402, 0.013832139000442112, 0.013995080000313465, 0.014813884998147842, 0.013938975000201026, 0.013952215998870088, 0.014401012998860097];[0.015455790002306458, 0.01553870200223173, 0.015393514997413149, 0.015382740999484668, 0.015322500999900512, 0.015318409998144489, 0.01522971699887421, 0.015127206999750342, 0.014748665998922661, 0.015158940997935133, 0.01523957500103279, 0.015498729000682943, 0.014751801998500014, 0.015125065998290665, 0.015364448001491837, 0.015103675999853294, 0.015418553000927204, 0.015171647999522975, 0.01474330800192547, 0.015121252999961143, 0.015244315000018105, 0.014740556998731336, 0.014709394999954384, 0.015385106002213433, 0.015224495000438765, 0.01470395399883273, 0.015430466002726462, 0.015253924000717234, 0.014716195000801235, 0.015589156002533855, 0.015198665998468641, 0.014669943000626517, 0.0152003360017261, 0.01546343899826752, 0.014798645999690052, 0.015136705998884281, 0.015196176002064021, 0.014797189000091748, 0.015204987998004071, 0.014945162998628803, 0.015181423001195071, 0.015294395001546945, 0.014824783000221942, 0.015466327000467572, 0.015169513997534523, 0.014976539001509082, 0.014826257000095211, 0.015337238997744862, 0.01522863900027005, 0.014827325001533609];[0.37515748200166854, 0.3762151949995314, 0.3781265080033336, 0.376688585994998, 0.36955130500427913, 0.37311823699928937, 0.3685598609990848, 0.368126654997468, 0.3746564829998533, 0.3799386910031899, 0.36863794600139954, 0.35028175700063, 0.36975470400284394, 0.3772944499978621, 0.3737386749999132, 0.3746740049973596, 0.37080661600339226, 0.37893177799196565, 0.37774850400091964, 0.40723091199834016, 0.37275272799888626, 0.37650208200284396, 0.40666147700176225, 0.36832248799692024, 0.40821152799981064, 0.3779997120000189, 0.37783120699532446, 0.38269244699768024, 0.40630052399865235, 0.37382131699632737, 0.3664372969979013, 0.37934402000246337, 0.3662708469964855, 0.37944168300236925, 0.4152193059999263, 0.3864914219993807, 0.4077968579949811, 0.4024949140002718, 0.4024613200017484, 0.36643594300039695, 0.3684954149975965, 0.3750998380019155, 0.3792536940018181, 0.37972563799849013, 0.37792953299867804, 0.37770277700110455, 0.3735186049998447, 0.37953838300018106, 0.3866670960014744, 0.377702556001168];[0.36012811100226827, 0.38943610100250226, 0.3913498990004882, 0.3647549630004505, 0.3645555479997711, 0.39230897199740866, 0.3532546829956118, 0.3895728730058181, 0.3649428540011286, 0.37113641899850336, 0.35149319099946297, 0.39520380300018587, 0.36342728399904445, 0.35824352399868076, 0.3550115329999244, 0.3622116200058372, 0.36737094999989495, 0.36276045899649034, 0.35732934000043315, 0.3627571960023488, 0.3928836799968849, 0.35956925499704084, 0.35911949100045604, 0.359353658004693, 0.3623526059964206, 0.36318420399402385, 0.3554928570010816, 0.361985748000734, 0.3656538739996904, 0.3530650759967102, 0.3553852340010053, 0.3625483250034449, 0.3669481029974122, 0.3883260820002761, 0.3884086109974305, 0.3550540640062536, 0.3295840930004488, 0.3549328699991747, 0.3644519469962688, 0.39163418200041633, 0.35961311999926693, 0.3628361699957168, 0.3920366290003585, 0.3969522380029957, 0.39829276100499555, 0.3648717559990473, 0.3642686449966277, 0.36499436300073285, 0.3566549989991472, 0.35979855499681435]
features.19;0.0207600240028114;0.0280173099999956;0.713886387002276;0.6953221519979706;1.349579846160169;1.02669875388115;1.3144847415646084;[0.020760024002811406, 0.02173632900303346, 0.023764161000144668, 0.02464512900041882, 0.026334300000598887, 0.027061081997089786, 0.027543468000658322, 0.028041271998517914, 0.028211126998940017, 0.028148101002443582, 0.028226614002051065, 0.02752677599710296, 0.027791597000032198, 0.027641112999845063, 0.02784702200005995, 0.027883920996828238, 0.028048066997143906, 0.027772247998655075, 0.027871774000232108, 0.02785097200103337, 0.027880171001015697, 0.027588278000621358, 0.027763693000451894, 0.027704008000000613, 0.027840839997224975, 0.028149925998150138, 0.027953951997915283, 0.02754998000091291, 0.027893260998098413, 0.028035313000145834, 0.02793038600066211, 0.02749002900236519, 0.027830778999486938, 0.02818762099923333, 0.027628774998447625, 0.028778371997759677, 0.02787557299961918, 0.028114550001191674, 0.027955394001764944, 0.02738186400165432, 0.027981851999356877, 0.02733072500268463, 0.027790809002908645, 0.027278850000584498, 0.028126196000812342, 0.02752540800065617, 0.02791943999909563, 0.027848480000102427, 0.02786465700046392, 0.027615778999461327];[0.029134405998775037, 0.02895070799786481, 0.028167779997602338, 0.028186415001982823, 0.028870584999822313, 0.028130734997830587, 0.028053764999640407, 0.02832335900166072, 0.02805596200050786, 0.028066734001185978, 0.02805724900099449, 0.028164434999780497, 0.028059974996722303, 0.028143974999693455, 0.028100768002332188, 0.028899665998324053, 0.028017309999995632, 0.0285133860015776, 0.02807238500099629, 0.028147197001089808, 0.028038541997375432, 0.028254550001292955, 0.02819059700050275, 0.028166647000034573, 0.028972510997846257, 0.028130635000707116, 0.028060787000868004, 0.02821682500143652, 0.02806615800000145, 0.02813091300049564, 0.028445133000786882, 0.02816534699741169, 0.028067737999663223, 0.028887795997434296, 0.028053473997715628, 0.028152017999673262, 0.028128095000283793, 0.028080864001822192, 0.02913105799962068, 0.02809671700015315, 0.02806162900014897, 0.028203960999235278, 0.028035774997988483, 0.028296574000705732, 0.028133009000157472, 0.02814179599954514, 0.028023065999150276, 0.028251195999473566, 0.028072114000678994, 0.028074440997443162];[0.7340121350025584, 0.7385541500043473, 0.7859462600063125, 0.7924653340051009, 0.7205459370015888, 0.7173368230032793, 0.7447360139994998, 0.7423783220001496, 0.737306601004093, 0.8001610179999261, 0.7827246569941053, 0.7370105209993199, 0.7382187910043285, 0.7200732069977676, 0.7415287889925821, 0.8389465330037638, 0.7413390139990952, 0.718069699996704, 0.7924900319994777, 0.7413536310014024, 0.7264858990020002, 0.7200969679979607, 0.7937182099958591, 0.713886387002276, 0.7251487949979492, 0.7181058759997541, 0.7178851770004258, 0.7165017400002398, 0.7473367829989002, 0.7366237570022349, 0.7239376050019928, 0.7386510700016515, 0.7389785730010772, 0.7237594420003006, 0.7374676649997127, 0.7680018850005581, 0.7264034590043593, 0.7355060479967506, 0.7158311950006464, 0.7207935890000954, 0.7214047650013526, 0.7297976519985241, 0.7382391400024062, 0.7173100040017744, 0.8006913499993971, 0.7917041480068292, 0.7204801059997408, 0.7380965260017547, 0.722068228002172, 0.8085056249983609];[0.7271570730008534, 0.7766395380022004, 0.7213726359987049, 0.7197086679989297, 0.7216502279989072, 0.7724985499953618, 0.7213853589964856, 0.7769138839976222, 0.7266577900008997, 0.6953221519979706, 0.6984154060010042, 0.777404820000811, 0.7185974710009759, 0.7006313170022622, 0.7807573760001105, 0.7091045880006277, 0.7165556689942605, 0.7181147199989937, 0.7012549150022096, 0.7177908690027834, 0.716262342997652, 0.7858150000029127, 0.702042913002515, 0.7135959129991534, 0.7175531420034531, 0.7159735910026939, 0.7134003710052639, 0.7133404859996517, 0.7220058530037932, 0.7661964190010622, 0.7686245019940543, 0.7730913609993877, 0.7277381519998016, 0.7147058470000047, 0.707177614000102, 0.7012787249987014, 0.7573845000006258, 0.7177859190014715, 0.7230901940019976, 0.6995843819968286, 0.722825651999301, 0.701832539994939, 0.7929686030001903, 0.7173951699987811, 0.6968021070024406, 0.7182568829957745, 0.6993002469971543, 0.7276886669969826, 0.7050387130002491, 0.7690481889949297]
features.24;0.0067332920007174;0.0054891369982215;0.1887456590011424;0.174225087997911;0.8152233703271151;1.0833437432581785;0.7525066493441076;[0.0068263630018918775, 0.00962262000030023, 0.00912930599952233, 0.009422653001820436, 0.008616885002993513, 0.008394311000301968, 0.009567961002176162, 0.00965417199768126, 0.009547282999847084, 0.009442391001357464, 0.00931353499981924, 0.009363113000290468, 0.009161508998658974, 0.008348744999238988, 0.00883317999978317, 0.009254762000637129, 0.009823144999245415, 0.00972311300211004, 0.009751091001817258, 0.009553486001095735, 0.009186052997392835, 0.009242324998922413, 0.009330246000899933, 0.009544587002892513, 0.009712115999718662, 0.008918367999285692, 0.009418444999027997, 0.009565203999954974, 0.017810680001275614, 0.0067332920007174835, 0.009461852001550142, 0.009624549998989096, 0.009584473998984322, 0.008819492999464273, 0.009419999998499407, 0.009351861001050565, 0.009667283000453608, 0.009691003000625642, 0.009112797997659072, 0.009611141998902895, 0.009665328998380573, 0.009707251003419515, 0.00960190299883834, 0.009323221998783993, 0.009707677003461868, 0.009686122000857722, 0.009763988000486279, 0.008701705999555998, 0.008782978999079205, 0.008616484999947716];[0.005633123997540679, 0.005501384999661241, 0.005571912002778845, 0.0056351890016230755, 0.005606963000900578, 0.00579901799937943, 0.005573203998210374, 0.005610017000435619, 0.005489136998221511, 0.005580622000707081, 0.0055014339995977934, 0.005565735002164729, 0.005558636999921873, 0.005621447002340574, 0.00552600000082748, 0.005617815000732662, 0.00571183699867106, 0.005851563000760507, 0.005806323999422602, 0.005862087000423344, 0.005551124999328749, 0.006587776999367634, 0.005541434002225287, 0.006463114001235226, 0.006813836000219453, 0.005598790998192271, 0.005537662000278942, 0.005640157000016188, 0.005561123998631956, 0.0055920210033946205, 0.005713193000701722, 0.005760305000876542, 0.005620534000627231, 0.006536562999826856, 0.005671552997227991, 0.005591261000517989, 0.005664714000886306, 0.005609437001112383, 0.005534700001589954, 0.0057156119983119424, 0.0055200380011228845, 0.005545787000301061, 0.005567401000007521, 0.0058033829991472885, 0.0057127450018015224, 0.006418320001102984, 0.0055832209982327186, 0.005558869001106359, 0.00649138499647961, 0.005678292996890377];[0.20483497000168427, 0.2037069580037496, 0.1972701579979912, 0.20123866500216536, 0.21000637500037556, 0.21271909500137554, 0.19984601399846724, 0.19723933600107557, 0.2046298140012368, 0.20614294000188238, 0.20741766399805783, 0.20336698200117098, 0.20968221200018888, 0.21208949599895277, 0.2070861430001969, 0.20651819700287888, 0.21355368699732935, 0.228845508005179, 0.2010485129976587, 0.206324714999937, 0.20693919100085623, 0.20479055199757568, 0.20674112800043076, 0.20772818800105597, 0.20405621600002632, 0.20580111499657505, 0.2088235800001712, 0.21033528200132423, 0.20502913399832323, 0.20394349499838427, 0.20318137699723593, 0.20993498600364546, 0.20135598099659546, 0.20402932000069995, 0.205399596998177, 0.19893495299766073, 0.20173572299609077, 0.2088360180023301, 0.21137748399632983, 0.18874565900114249, 0.20067651300269063, 0.19930964800005313, 0.21400521599935018, 0.21008218600036344, 0.20855415299956803, 0.21227091900072992, 0.20952351600135444, 0.20926638200035086, 0.20674781699926825, 0.19967661099872203];[0.20663068999783718, 0.2008999789977679, 0.18968961800055695, 0.1982057010027347, 0.195078200998978, 0.187555140000768, 0.19661761399765965, 0.20835458699730225, 0.20205191600325634, 0.19201472900022054, 0.20262393799930578, 0.20059027000388596, 0.2043491719996382, 0.20441398399998434, 0.20204578699849662, 0.1947579890002089, 0.2046319009969011, 0.19758731199544854, 0.20590695999999298, 0.19408529400243424, 0.20635800899617607, 0.2028191599965794, 0.20652234899898758, 0.17422508799791103, 0.20223850999900606, 0.19771453099383507, 0.18247272100052214, 0.20527523900091182, 0.20740070800093235, 0.2040987869950186, 0.20644931399874622, 0.19562046400096733, 0.20482235799863702, 0.19691648600201006, 0.19523618099628948, 0.20220131600217428, 0.20087640000565443, 0.20157900400226936, 0.2051017080048041, 0.20461148600224988, 0.19652462099838885, 0.20427519000077154, 0.20351757000389625, 0.20578494999790564, 0.20951238299676334, 0.19135980699866195, 0.19749490399772185, 0.20634714699917822, 0.19761156699678395, 0.20298280299903126]


==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (64, 3, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   8           GEMM    edjihc,bac->edjihba                  jigda,edjihba->igheb
   8              0   edjihba,jigda->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (256, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 256, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (64, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (512, 512, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (128, 64, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (128, 128, 3, 3)
---
  Complete contraction:  jihfc,edf,bac,jigda->igheb
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jihfc->edjihc               bac,jigda,edjihc->igheb
   7           TDOT      jigda,bac->jigdbc                  edjihc,jigdbc->igheb
   8              0   jigdbc,edjihc->igheb                          igheb->igheb

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp03_performance_weight_vjp/results/weight_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0004954477772116;0.0016540880315005;;;3.33857190925274;;;[0.0005310778506100178, 0.0005015702918171883, 0.0005273809656500816, 0.0004994659684598446, 0.0004981099627912045, 0.0004984252154827118, 0.0004996270872652531, 0.0004993979819118977, 0.0004975679330527782, 0.0004999050870537758, 0.0005234288983047009, 0.0005029002204537392, 0.0005032261833548546, 0.0005046660080552101, 0.0005025463178753853, 0.0004994780756533146, 0.0004960591904819012, 0.0004996601492166519, 0.0004984377883374691, 0.0004996880888938904, 0.0004979986697435379, 0.0004970752634108067, 0.0004966668784618378, 0.0004954477772116661, 0.0004972340539097786, 0.0004963339306414127, 0.0004972289316356182, 0.0005073850043118, 0.0005055489018559456, 0.0005057030357420444, 0.0005224733613431454, 0.0005009681917726994, 0.000499931164085865, 0.0004998091608285904, 0.0005002589896321297, 0.0005002878606319427, 0.0005146539770066738, 0.0005171559751033783, 0.0005034436471760273, 0.0005068699829280376, 0.000505582895129919, 0.0005090730264782906, 0.0005286252126097679, 0.0005234000273048878, 0.0005237353034317493, 0.0005087950266897678, 0.0005012471228837967, 0.0004996070638298988, 0.000503928866237402, 0.0005013691261410713];[0.0017188643105328083, 0.001695722807198763, 0.0017028623260557652, 0.0016807937063276768, 0.0016773459501564503, 0.00167845468968153, 0.0016789999790489674, 0.0016818777658045292, 0.0016732597723603249, 0.0016844728961586952, 0.0016765040345489979, 0.001689195167273283, 0.0016829920932650566, 0.0016866158694028854, 0.001981494016945362, 0.0016903579235076904, 0.0016793850809335709, 0.0016818838194012642, 0.0016784388571977615, 0.001679308246821165, 0.0016753082163631916, 0.0016876966692507267, 0.001684259157627821, 0.0016850237734615803, 0.001677907072007656, 0.0016929521225392818, 0.001680716872215271, 0.0017063459381461143, 0.0016737268306314945, 0.001699649728834629, 0.0016775019466876984, 0.001963249873369932, 0.0016656159423291683, 0.0016654198989272118, 0.0016587576828897, 0.001654088031500578, 0.001660945825278759, 0.0016646608710289001, 0.001655335072427988, 0.0016671167686581612, 0.0016567078419029713, 0.0016740700230002403, 0.0016589071601629257, 0.0016710278578102589, 0.0016806679777801037, 0.0016966336406767368, 0.0017023161053657532, 0.001707160845398903, 0.0020831641741096973, 0.001683862879872322];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0017493329942226;0.0145629020407795;;;8.324831286481835;;;[0.001775982789695263, 0.0017583188600838184, 0.0017790580168366432, 0.001759856939315796, 0.0017552077770233154, 0.0017836680635809898, 0.001779212150722742, 0.0017623626627027988, 0.0017507351003587246, 0.0017557796090841293, 0.0017502442933619022, 0.0017535160295665264, 0.001749332994222641, 0.0017561079002916813, 0.0017786291427910328, 0.0017781667411327362, 0.001752953976392746, 0.0017698551528155804, 0.0017518256790935993, 0.0017795688472688198, 0.0017713326960802078, 0.001785612665116787, 0.0017755627632141113, 0.001791355200111866, 0.001772204414010048, 0.0017929580062627792, 0.0017795148305594921, 0.00175754027441144, 0.0017763222567737103, 0.0017903437837958336, 0.001780875027179718, 0.0017923642881214619, 0.0017718239687383175, 0.0017824959941208363, 0.0017798170447349548, 0.001787085086107254, 0.0017832540906965733, 0.0017843502573668957, 0.0017812242731451988, 0.0017550797201693058, 0.0017847027629613876, 0.0017809239216148853, 0.0017717122100293636, 0.0017812009900808334, 0.0017733690328896046, 0.0017849751748144627, 0.001776812132447958, 0.0017842389643192291, 0.0017842669039964676, 0.0017878678627312183];[0.014591269195079803, 0.014609605073928833, 0.014583189971745014, 0.014611710794270039, 0.01480606384575367, 0.01460694381967187, 0.014609185047447681, 0.014665279071778059, 0.014597802888602018, 0.014583856798708439, 0.014582457952201366, 0.014960925094783306, 0.01460415730252862, 0.014574308879673481, 0.014691117219626904, 0.014603979885578156, 0.01459607994183898, 0.014594610780477524, 0.01467850198969245, 0.014586421195417643, 0.014579067938029766, 0.014581636991351843, 0.014704890083521605, 0.014609109610319138, 0.014582238160073757, 0.014583854004740715, 0.015028725378215313, 0.014669868163764477, 0.014664261136204004, 0.014608930330723524, 0.014593330677598715, 0.014687841758131981, 0.01484284782782197, 0.014612605329602957, 0.014585232827812433, 0.014583688229322433, 0.01464011799544096, 0.014586794190108776, 0.014686071779578924, 0.014590126927942038, 0.01458881888538599, 0.01493534492328763, 0.014589332044124603, 0.014818180352449417, 0.014839405193924904, 0.01458833459764719, 0.014598699286580086, 0.01456290204077959, 0.014596241991966963, 0.014821200631558895];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0008327160030603;0.0034597287885844;;;4.1547523716002965;;;[0.0008621341548860073, 0.0008374238386750221, 0.0008371253497898579, 0.0008350368589162827, 0.0008395281620323658, 0.0008405237458646297, 0.0008399467915296555, 0.0008387649431824684, 0.0008441847749054432, 0.0008392171002924442, 0.0008430150337517262, 0.0009424001909792423, 0.0009301779791712761, 0.0008574379608035088, 0.0008455188944935799, 0.0008352119475603104, 0.0008417610079050064, 0.0008372841402888298, 0.0008419901132583618, 0.000834781676530838, 0.0008471570909023285, 0.0008430029265582561, 0.0008385041728615761, 0.0008359858766198158, 0.000839638989418745, 0.0008427249267697334, 0.0008382410742342472, 0.000839651096612215, 0.0008404431864619255, 0.0008379491046071053, 0.0008364170789718628, 0.0008368249982595444, 0.0008371537551283836, 0.0008353660814464092, 0.0008336519822478294, 0.0008353129960596561, 0.0008419482037425041, 0.0008350061252713203, 0.0008391630835831165, 0.0008382312953472137, 0.0008395039476454258, 0.0008363137021660805, 0.0008340943604707718, 0.0008361176587641239, 0.0008358899503946304, 0.0008378969505429268, 0.0008390131406486034, 0.0008327160030603409, 0.0008356841281056404, 0.0008356859907507896];[0.0035108430311083794, 0.003481724765151739, 0.0035014241002500057, 0.003947572782635689, 0.0034673642367124557, 0.0034881988540291786, 0.0034797489643096924, 0.003469442017376423, 0.00347016379237175, 0.003463173285126686, 0.0034768679179251194, 0.0034709451720118523, 0.0034635551273822784, 0.0034772297367453575, 0.003515658900141716, 0.0034638261422514915, 0.0034750523045659065, 0.0034653740003705025, 0.003490269184112549, 0.0034846607595682144, 0.003468648064881563, 0.0034699910320341587, 0.0034702392295002937, 0.0034597287885844707, 0.0034759799018502235, 0.003468753769993782, 0.0034753461368381977, 0.0034936810843646526, 0.003494586329907179, 0.003483555745333433, 0.0034705214202404022, 0.003483314998447895, 0.0034948140382766724, 0.0034670960158109665, 0.0034734979271888733, 0.0034762490540742874, 0.003474758006632328, 0.00347686605527997, 0.003488474991172552, 0.003462393768131733, 0.003472740761935711, 0.0034643360413610935, 0.003466418944299221, 0.003476909827440977, 0.0034684701822698116, 0.003483843058347702, 0.003467775881290436, 0.0038301642052829266, 0.003466519061475992, 0.0034697330556809902];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.0009528030641376;0.0067505170591175;;;7.084902760285398;;;[0.0009807092137634754, 0.0009663142263889313, 0.0009642108343541622, 0.0009664678946137428, 0.0009643826633691788, 0.0009664343670010567, 0.0009631020948290825, 0.0009573898278176785, 0.0009599910117685795, 0.0009737201035022736, 0.0009619989432394505, 0.0009609861299395561, 0.0009613148868083954, 0.0009592860005795956, 0.0009629353880882263, 0.0009624632075428963, 0.0009589018300175667, 0.0009528030641376972, 0.00096155796200037, 0.000956348143517971, 0.000958277378231287, 0.000963559839874506, 0.0009726407006382942, 0.0009630639106035233, 0.000970558263361454, 0.0009590070694684982, 0.0009639691561460495, 0.0009652911685407162, 0.000963578000664711, 0.0009556422010064125, 0.0009632231667637825, 0.0009637866169214249, 0.0009625940583646297, 0.0009667389094829559, 0.0009643747471272945, 0.0009607044048607349, 0.0009702621027827263, 0.000960382167249918, 0.0009619011543691158, 0.0009690290316939354, 0.0009588440880179405, 0.0009583039209246635, 0.0009627728722989559, 0.0009600231423974037, 0.0009554149582982063, 0.0009668199345469475, 0.0009643370285630226, 0.0009562517516314983, 0.0009655812755227089, 0.000967096071690321];[0.006795824971050024, 0.006776167545467615, 0.00679489690810442, 0.006773591972887516, 0.0067918868735432625, 0.006778454873710871, 0.0067853741347789764, 0.006750517059117556, 0.006777921691536903, 0.0072142742574214935, 0.0067924936302006245, 0.0067775859497487545, 0.006788118742406368, 0.006775239948183298, 0.006779240909963846, 0.0067800311371684074, 0.006800898350775242, 0.006775182206183672, 0.0067877741530537605, 0.006767468061298132, 0.007980691734701395, 0.006783259101212025, 0.006783211603760719, 0.007155467756092548, 0.006787746679037809, 0.0067749242298305035, 0.006778813432902098, 0.0067756641656160355, 0.006777005270123482, 0.006781076081097126, 0.006779507268220186, 0.0067680599167943, 0.00678798696026206, 0.006759101990610361, 0.006791344378143549, 0.006761976983398199, 0.006779732648283243, 0.007145420182496309, 0.006790987681597471, 0.006772882770746946, 0.006776583846658468, 0.006781383883208036, 0.006772138178348541, 0.006781736854463816, 0.006790019106119871, 0.006762020289897919, 0.006788101978600025, 0.00675900699570775, 0.006785709876567125, 0.006763840094208717];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0005585108883678;0.0020935139618813;;;3.748385224859575;;;[0.0005962769500911236, 0.0005652867257595062, 0.0005649109371006489, 0.0005626208148896694, 0.0005672010593116283, 0.0005627679638564587, 0.000562173780053854, 0.0005690413527190685, 0.0005627712234854698, 0.0005621169693768024, 0.0005591614171862602, 0.0005610911175608635, 0.0005792006850242615, 0.0005673137493431568, 0.0005711126141250134, 0.0005635577253997326, 0.0005619493313133717, 0.000564065296202898, 0.000563792884349823, 0.0005661370232701302, 0.0005644881166517735, 0.0005660108290612698, 0.0005613840185105801, 0.0005619572475552559, 0.0005611330270767212, 0.0005585108883678913, 0.0005633439868688583, 0.0005675340071320534, 0.0005654632113873959, 0.0005627661012113094, 0.0005621952004730701, 0.0005664881318807602, 0.0005664220079779625, 0.000566375907510519, 0.0005645770579576492, 0.0005696839652955532, 0.0005647912621498108, 0.0005633849650621414, 0.000561240129172802, 0.0005622380413115025, 0.0005622999742627144, 0.0005634920671582222, 0.0005731652490794659, 0.0005612941458821297, 0.0005607623606920242, 0.0005656266584992409, 0.0005662287585437298, 0.0005645952187478542, 0.0005619609728455544, 0.0005656047724187374];[0.002151862718164921, 0.00211214367300272, 0.0021089427173137665, 0.0021082949824631214, 0.0021086111664772034, 0.0021212808787822723, 0.002124022226780653, 0.002106470987200737, 0.0021066530607640743, 0.002113647758960724, 0.0021057231351733208, 0.0021044183522462845, 0.002103639766573906, 0.0021178508177399635, 0.002570483833551407, 0.0021012299694120884, 0.0021021217107772827, 0.002103100996464491, 0.002093513961881399, 0.0021042111329734325, 0.002100422978401184, 0.0021300329826772213, 0.0021061389707028866, 0.0021000467240810394, 0.0021069999784231186, 0.0021018553525209427, 0.00210757227614522, 0.0020980266854166985, 0.002457472961395979, 0.002112898975610733, 0.0021016597747802734, 0.0021020867861807346, 0.002099771983921528, 0.0021063601598143578, 0.002125623170286417, 0.0021133748814463615, 0.002106265164911747, 0.0021067210473120213, 0.0021062097512185574, 0.00210481695830822, 0.002101440913975239, 0.0021049431525170803, 0.0024503287859261036, 0.0021028509363532066, 0.002101268619298935, 0.0021114200353622437, 0.002099369652569294, 0.002101781778037548, 0.002102287020534277, 0.0021019713021814823];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0008978997357189;0.0038354783318936;;;4.271610937520259;;;[0.0009309188462793827, 0.0009065759368240833, 0.0009037661366164684, 0.000905867200344801, 0.0009021940641105175, 0.0009083286859095097, 0.0009038150310516357, 0.0009113871492445469, 0.0009015132673084736, 0.0009002853184938431, 0.0009047877974808216, 0.0009064078330993652, 0.0009046681225299835, 0.0009032869711518288, 0.0008985502645373344, 0.0009063840843737125, 0.000901420135051012, 0.0009022438898682594, 0.0009044730104506016, 0.0009118900634348392, 0.0009050751104950905, 0.0009035049006342888, 0.0009023179300129414, 0.0009031202644109726, 0.0009031249210238457, 0.0009093079715967178, 0.0008978997357189655, 0.000905090942978859, 0.0009058499708771706, 0.0009035533294081688, 0.0009070523083209991, 0.0009095012210309505, 0.0008989786729216576, 0.0009031621739268303, 0.0008999430574476719, 0.0009065922349691391, 0.0009012119844555855, 0.0009063039906322956, 0.0009008529596030712, 0.000993065070360899, 0.0009100851602852345, 0.0008993716910481453, 0.0009022699669003487, 0.0009007537737488747, 0.0009006387554109097, 0.0009059617295861244, 0.0009017437696456909, 0.0009033470414578915, 0.0009034010581672192, 0.0009032506495714188];[0.0038919737562537193, 0.0038950517773628235, 0.003898391965776682, 0.003862219862639904, 0.0038833250291645527, 0.0038924841210246086, 0.00389708299189806, 0.003911816049367189, 0.0039032637141644955, 0.003855189774185419, 0.0038431468419730663, 0.004027997143566608, 0.003888880368322134, 0.0038989782333374023, 0.003891119733452797, 0.0038866158574819565, 0.003899014089256525, 0.00392336118966341, 0.004366948269307613, 0.003933290019631386, 0.003923047333955765, 0.003908209968358278, 0.0038910661824047565, 0.0038984077982604504, 0.0038836239837110043, 0.003895239904522896, 0.0038814647123217583, 0.0038648159243166447, 0.003860496450215578, 0.0038950652815401554, 0.003859306685626507, 0.0038597173988819122, 0.004172347951680422, 0.0038999957032501698, 0.003859367221593857, 0.003877864684909582, 0.0038558878004550934, 0.0038354783318936825, 0.0038828919641673565, 0.0038894773460924625, 0.0038893078453838825, 0.0038636592216789722, 0.003888358362019062, 0.003872788045555353, 0.0038756229914724827, 0.0039014131762087345, 0.004230697173625231, 0.0038636778481304646, 0.0038934918120503426, 0.003895913250744343];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0007198257371783;0.0017258767038583;;;2.3976312803480884;;;[0.0007522790692746639, 0.0007263808511197567, 0.0007259706035256386, 0.0007244627922773361, 0.0007240590639412403, 0.0007241051644086838, 0.0007239258848130703, 0.0007320703007280827, 0.0007259510457515717, 0.0007239147089421749, 0.0007276339456439018, 0.0007250509224832058, 0.0007230602204799652, 0.0007236916571855545, 0.0007248623296618462, 0.000722080934792757, 0.0007198257371783257, 0.000722790602594614, 0.0007223943248391151, 0.0007227840833365917, 0.000731044914573431, 0.0007236353121697903, 0.000724088866263628, 0.0007214709185063839, 0.0007224190048873425, 0.0007251929491758347, 0.0007314463146030903, 0.0007217121310532093, 0.000723628792911768, 0.0007219011895358562, 0.0007264227606356144, 0.0007228627800941467, 0.0007238788530230522, 0.0007226923480629921, 0.0007227491587400436, 0.0007225591689348221, 0.0007239291444420815, 0.0007226536981761456, 0.0007229060865938663, 0.0007204362191259861, 0.0007260148413479328, 0.000721844844520092, 0.0007243389263749123, 0.0007270723581314087, 0.0007243501022458076, 0.0007229228504002094, 0.0007226639427244663, 0.0007219179533421993, 0.0007241908460855484, 0.0007233503274619579];[0.0017887353897094727, 0.001743912696838379, 0.0017306203953921795, 0.0017303237691521645, 0.0017345207743346691, 0.0017325999215245247, 0.0017317570745944977, 0.001733562909066677, 0.0017310027033090591, 0.0017366972751915455, 0.0017331070266664028, 0.0017299209721386433, 0.0017417450435459614, 0.0017386768013238907, 0.0017302767373621464, 0.001728104893118143, 0.0017321058548986912, 0.0017311731353402138, 0.0017308169044554234, 0.0017315428704023361, 0.0017269579693675041, 0.0017319116741418839, 0.001733478158712387, 0.0017314348369836807, 0.0017304481007158756, 0.0017284383065998554, 0.001757306046783924, 0.00209784135222435, 0.0017277239821851254, 0.0017258767038583755, 0.0017284909263253212, 0.0017261309549212456, 0.0017294143326580524, 0.0017293072305619717, 0.0017307172529399395, 0.0017336606979370117, 0.0017348220571875572, 0.0017289607785642147, 0.0017321710474789143, 0.0017262171022593975, 0.001728787086904049, 0.0020279730670154095, 0.0017259428277611732, 0.0017321989871561527, 0.001731843687593937, 0.0017327526584267616, 0.0017280918546020985, 0.0017315908335149288, 0.0017321868799626827, 0.0017860946245491505];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.001182546839118;0.0028125769458711;;;2.378406379208505;;;[0.001290160696953535, 0.0012667928822338581, 0.0012676720507442951, 0.0012671248987317085, 0.0012687803246080875, 0.0012651602737605572, 0.0012652119621634483, 0.0012699626386165619, 0.0012644859962165356, 0.001266642939299345, 0.0012667388655245304, 0.001264453399926424, 0.0012654680758714676, 0.0012641632929444313, 0.00121297687292099, 0.0012125889770686626, 0.0012111063115298748, 0.001212277915328741, 0.0012144101783633232, 0.001211127731949091, 0.001210181973874569, 0.0012137400917708874, 0.0012105712667107582, 0.0012113419361412525, 0.0012107091024518013, 0.0012128157541155815, 0.0012114490382373333, 0.0011841477826237679, 0.0011899289675056934, 0.0011861170642077923, 0.0011867210268974304, 0.001185758039355278, 0.0011878679506480694, 0.0011858148500323296, 0.0011834721080958843, 0.0011883522383868694, 0.0011847270652651787, 0.0012129098176956177, 0.0011912290938198566, 0.0011854111216962337, 0.001184453722089529, 0.0011860090307891369, 0.0011868029832839966, 0.0011879149824380875, 0.0011845878325402737, 0.0011859480291604996, 0.0011845477856695652, 0.0011825468391180038, 0.001185643021017313, 0.0011873692274093628];[0.002875674981623888, 0.00284732598811388, 0.0028440551832318306, 0.0033331578597426414, 0.0028236662037670612, 0.002824184950441122, 0.0028168917633593082, 0.002824579831212759, 0.00282863387838006, 0.0028160009533166885, 0.002816729247570038, 0.0028192149475216866, 0.0028145359829068184, 0.0028316532261669636, 0.002820896916091442, 0.0028167045675218105, 0.002829373348504305, 0.0031266259029507637, 0.002839581109583378, 0.002817966975271702, 0.002814314793795347, 0.0028147390112280846, 0.0028125769458711147, 0.0028145010583102703, 0.0028306869789958, 0.0028197444044053555, 0.0028176899068057537, 0.0028129620477557182, 0.002814366016536951, 0.0028150402940809727, 0.002818475943058729, 0.00312550226226449, 0.0028194040060043335, 0.0028194929473102093, 0.002819604240357876, 0.002832361962646246, 0.002817222848534584, 0.0028204438276588917, 0.0028162901289761066, 0.002814867068082094, 0.0028360611759126186, 0.0028175259940326214, 0.002819530200213194, 0.0028186123818159103, 0.002817532978951931, 0.0031406208872795105, 0.002819710411131382, 0.0028139078058302402, 0.0028576646000146866, 0.0028297370299696922];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.000654911622405;0.0009631537832319;;;1.4706622241562215;;;[0.0008074692450463772, 0.0007849247194826603, 0.0007836893200874329, 0.0007784990593791008, 0.0007775519043207169, 0.0007945476099848747, 0.0007900209166109562, 0.0008626473136246204, 0.0008654510602355003, 0.0008626626804471016, 0.0008615190163254738, 0.0008607390336692333, 0.0008612619712948799, 0.0008621839806437492, 0.0008621057495474815, 0.0008613551035523415, 0.0008609620854258537, 0.0008656838908791542, 0.0008637267164885998, 0.0008608330972492695, 0.0008616619743406773, 0.0008650501258671284, 0.0008642561733722687, 0.0008710520341992378, 0.0008645001798868179, 0.0008581508882343769, 0.0008598282001912594, 0.0008606160990893841, 0.0008560917340219021, 0.0008598002605140209, 0.0008668210357427597, 0.000860264990478754, 0.0008627623319625854, 0.0008633951656520367, 0.000864802859723568, 0.0008670440874993801, 0.0008633197285234928, 0.0008591399528086185, 0.0008602621965110302, 0.0006568720564246178, 0.0006589037366211414, 0.0006581852212548256, 0.0006591868586838245, 0.0006549116224050522, 0.0006576208397746086, 0.0006580003537237644, 0.0006571467965841293, 0.0006591291166841984, 0.0006569479592144489, 0.0006596557796001434];[0.0010540271177887917, 0.0010235058143734932, 0.0009981608018279076, 0.0009929542429745197, 0.000993323978036642, 0.0009926999919116497, 0.0010183220729231834, 0.0009931656531989574, 0.0009937700815498829, 0.0009877709671854973, 0.000989842228591442, 0.0010012360289692879, 0.0009840629063546658, 0.00101399514824152, 0.0009846817702054977, 0.0009863106533885002, 0.0009876410476863384, 0.000988720916211605, 0.000986230093985796, 0.0009866361506283283, 0.0009631537832319736, 0.0009703850373625755, 0.0009688851423561573, 0.0009875562973320484, 0.0009691556915640831, 0.0012638047337532043, 0.0009708767756819725, 0.000969036016613245, 0.0009674397297203541, 0.000970747321844101, 0.0009697121568024158, 0.0009669093415141106, 0.0009703850373625755, 0.0009936122223734856, 0.0009680655784904957, 0.0009656599722802639, 0.0009993319399654865, 0.0009736437350511551, 0.0009693605825304985, 0.0013001291081309319, 0.000967071857303381, 0.0009690979495644569, 0.0009738309308886528, 0.0009657018817961216, 0.0009825383313000202, 0.0009719668887555599, 0.000989031046628952, 0.0009699380025267601, 0.0009718718938529491, 0.0009862962178885937];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (32, 64, 31, 31)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (32, 192, 15, 15)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0503758059985557;0.2390756530003273;4.0469821889983;1.867268423002315;4.7458427366339615;2.1673274924722925;2.189721098042424;[0.05096891399989545, 0.05097638300139806, 0.051686267001059605, 0.051929048999227234, 0.05109465799978352, 0.051725180999710574, 0.051719609000429045, 0.05084983300002932, 0.051456867999149836, 0.051340410000193515, 0.05431088200020895, 0.051111811999362544, 0.051490314999682596, 0.050710905001324136, 0.05091149100007897, 0.051160431999960565, 0.05121153400068579, 0.05136311100068269, 0.05133517700051016, 0.051273879000291345, 0.05118773100002727, 0.05134553799871355, 0.051335361999008455, 0.05321583800105145, 0.05159464099961042, 0.05126891100007924, 0.05186872399826825, 0.05145701799847302, 0.051623242999994545, 0.05113430799974594, 0.05217036599970015, 0.051517869000235805, 0.05193424000026425, 0.05150038899955689, 0.05414973600090889, 0.051538906000132556, 0.05199544900096953, 0.05120679299943731, 0.05212354099967342, 0.05166026100050658, 0.05179445700014185, 0.05139299099937489, 0.05192057299973385, 0.05060680099995807, 0.05173203000049398, 0.050375805998555734, 0.05211901100119576, 0.05449961600061215, 0.05198041399853537, 0.05198211400056607];[0.24174039600075048, 0.24788892600008694, 0.24944328499987023, 0.2568647240004793, 0.2515643890001229, 0.2480465799999365, 0.25041055000110646, 0.24955062799926964, 0.25284112600093067, 0.24956778900013887, 0.24845126200125378, 0.2390756530003273, 0.23930906699933985, 0.2509104639993893, 0.24965959899964218, 0.2509623410005588, 0.24558523599989712, 0.25205373899916594, 0.25488231999952404, 0.2516045579995989, 0.24524481299886247, 0.24918767599956482, 0.24856454900145764, 0.25583801500033587, 0.25322854300065956, 0.24893135099955543, 0.24155299700032629, 0.24612472999979218, 0.2528206290007802, 0.2503357120003784, 0.2530916949999664, 0.25137251899832336, 0.24017835199992987, 0.25114403999941715, 0.2543934060013271, 0.25182932400093705, 0.2564334369999415, 0.27635687600013625, 0.2824076939996303, 0.28366623500005517, 0.2859573539990379, 0.28335450700069487, 0.2834812180008157, 0.2856245630009653, 0.28283152999938466, 0.28099110100083635, 0.2831977019995975, 0.2832660849999229, 0.28161943899976905, 0.2829505350000545];[4.169807193002271, 4.089241736995973, 4.0469821889982995, 4.082575678001376, 4.167936457999531, 4.308528863997708, 4.360661459997573, 4.286459853001361, 4.289366905000861, 4.3032889570004045, 4.304507760998604, 4.285325657996509, 4.281787197001904, 4.313007953000124, 4.297914835999109, 4.293254326999886, 4.287881353000557, 4.277685126000506, 4.305633007001234, 4.312459987000693, 4.307120135998048, 4.315684224000506, 4.296922945000915, 4.286517695998555, 4.30022600799748, 4.2843700330013235, 4.295262110001204, 4.285747769001318, 4.293782419001218, 4.289671062999332, 4.304449491999549, 4.305487287001597, 4.317344039000091, 4.281204598000841, 4.296731387999898, 4.297516861000986, 4.290629574999912, 4.291433909000261, 4.302023399000973, 4.316058821999832, 4.275237937998099, 4.2957971960004215, 4.284992312999748, 4.304991255998175, 4.296410711000135, 4.286581926999133, 4.300789060998795, 4.28155086300103, 4.285507293001501, 4.375528610999027];[1.8688196980001521, 1.8698994339993078, 1.874606269000651, 1.8808546489999571, 1.8722663399985322, 1.872278690998428, 1.8706819890012412, 1.8764341229998536, 1.8758657540001877, 1.867268423002315, 1.8762914199996885, 1.8698086320018774, 1.873317010999017, 1.8732759180002176, 1.8680057799992937, 1.8699751059994014, 1.8690233890029049, 1.8731756590004807, 1.8747503489976225, 1.8743915839986585, 1.8716955829986546, 1.8719963330004248, 1.8753416259987716, 1.8711725619996287, 1.871751012002278, 1.873461485001826, 1.8714470819995768, 1.890971258000718, 1.86886093800058, 1.8826034030007577, 1.873752035000507, 1.8734914109991223, 1.8717697949996364, 1.878734693998922, 1.8731489980000333, 1.8759811359977903, 1.8901848610021261, 1.8827126159994805, 1.8717725739970774, 1.8759340130000055, 1.8692713690015808, 1.8727957789997163, 1.872267628001282, 1.887329373998, 1.876101556001231, 1.8786249000004318, 1.8800247689978278, 1.8788743220011384, 1.8734822949991212, 1.8771717460022046]
features.3;0.0758593900009145;0.1845494739991409;7.576203541999348;7.153171579000627;2.4327835222101832;1.0591390767475233;2.296944353786796;[0.07585939000091457, 0.0885026719988673, 0.08846955399894796, 0.08829417800006922, 0.08813477999865427, 0.08831924900005106, 0.08833329200024309, 0.0881590459994186, 0.08806250599991472, 0.08909411199965689, 0.08815351299926988, 0.08794792899971071, 0.08839730900035647, 0.0885503030003747, 0.08854884000174934, 0.08847110399983649, 0.08835793000071135, 0.08849889099838038, 0.08818824700028927, 0.0883468920001178, 0.0881081860006816, 0.08838379099870508, 0.0885510099997191, 0.08795441100119206, 0.08842088900019007, 0.08816533699973661, 0.08806545500010543, 0.0886293960011244, 0.08822717300063232, 0.08828773199820716, 0.09027240899922617, 0.08490596400042705, 0.08840946999953303, 0.08968603299945244, 0.08814468600030523, 0.08825575299852062, 0.08837835200029076, 0.08843756699934602, 0.08831518899933144, 0.08856211500096833, 0.08813640300104453, 0.0883675069999299, 0.08810332599932735, 0.08837960699929681, 0.08837332300026901, 0.08842841300065629, 0.0884248900001694, 0.08832474699920567, 0.08856928899876948, 0.08826533700084838];[0.18636313299975882, 0.18588839299991378, 0.18618630800119718, 0.18632047900064208, 0.18477750400052173, 0.18680092100112233, 0.19304452200049127, 0.18747178400008124, 0.1845494739991409, 0.1853258219998679, 0.18514416299876757, 0.18513772700134723, 0.18541685200034408, 0.18677689699870825, 0.19234241899903282, 0.18493686799956777, 0.1918723399994633, 0.18534695500056841, 0.19431904900011432, 0.18577918299888552, 0.19184396099990408, 0.18468189499981236, 0.18519911500152375, 0.1855040270002064, 0.18508914099948015, 0.18538316899866913, 0.18624247200023092, 0.18526028400083305, 0.18681832699985534, 0.18456692500149074, 0.18545163099952333, 0.18636426000011852, 0.21066458899986173, 0.18584205899969675, 0.18555304000074102, 0.18563567399905878, 0.1862732670015248, 0.18582463299935625, 0.1870729010006471, 0.18520462299966312, 0.18485719000091194, 0.1853576739995333, 0.18744880800113606, 0.18547386200043547, 0.1856115749997116, 0.1850613759997941, 0.18712370499997633, 0.18499370499921497, 0.18506831800004875, 0.1853517670006113];[7.600438703999316, 7.675437804000467, 7.636543234000783, 7.6043202009987, 7.618539926001176, 7.656270546000087, 7.623310757000581, 7.628907218000677, 7.597911226001088, 7.6367645549999, 7.623657267999079, 7.621893101000751, 7.643287370001417, 7.62169693299802, 7.624314353000955, 7.608962524998788, 7.607310354002038, 7.576670434000334, 7.58492406699952, 7.616378832999544, 7.594329744999413, 7.631273705001149, 7.611164436999388, 7.596370891000333, 7.603837432998262, 7.587810860999525, 7.6258164339978975, 7.605082242998833, 7.6177165709978, 7.586011690002124, 7.591461678999622, 7.604289869999775, 7.598711006998201, 7.634017979000419, 7.6851854950000416, 7.6182346060013515, 7.600072883000394, 7.576203541999348, 7.594066603000101, 7.593343404001644, 7.623404029000085, 7.603739023001253, 7.618439932999536, 7.587635236001006, 7.58377162600118, 7.594065225997838, 7.598281237000265, 7.610371294002107, 7.586995393001416, 7.636825068999315];[7.154173147999245, 7.1615253609979845, 7.208282735002285, 7.153171579000627, 7.263990643001307, 7.198530939998818, 7.209955550000814, 7.177881158000673, 7.191203417998622, 7.21007702800307, 7.199035011999513, 7.176659009001014, 7.184092759000123, 7.528517905000626, 7.183934557999237, 7.218211776998942, 7.190862615001606, 7.285746478000874, 7.183341277999716, 7.196879867999087, 7.178714179000963, 7.205274990001271, 7.194842199998675, 7.19928882000022, 7.19070142000237, 7.196154318000481, 7.234915798999282, 7.215521771000567, 7.227713229000074, 7.161786071997994, 7.196895143999427, 7.190687635997165, 7.20444718500039, 7.245556383999428, 7.1926313460007805, 7.2120642220015725, 7.178067477001605, 7.198578663997978, 7.209761968000748, 7.2151970119994076, 7.189652093000404, 7.202379806998579, 7.181243847000587, 7.198343233001651, 7.238987585998984, 7.18759790799777, 7.231649771996672, 7.1964728879993345, 7.204730118000953, 7.198504298001353]
features.6;0.0314847899990127;0.0662130619984964;6.5730706860013015;6.49092439100059;2.103017425257488;1.0126555618356308;2.07673517483612;[0.03148478999901272, 0.037806162999913795, 0.04108617199926812, 0.042443258998901, 0.0425300499991863, 0.04241591500067443, 0.042526757999439724, 0.04266276599992125, 0.04251624599964998, 0.042532899000434554, 0.04244479600129125, 0.04243972399854101, 0.04249249799977406, 0.04245590800019272, 0.0424613879986282, 0.04252438599905872, 0.04246633900038432, 0.04241007900054683, 0.04251691799981927, 0.04252020999956585, 0.04290889300136769, 0.04240107000077842, 0.042451295999853755, 0.04257932499967865, 0.04245599699970626, 0.042489274999752524, 0.042568458999085124, 0.04241729699970165, 0.04246367000087048, 0.04410931499842263, 0.07452330500018434, 0.04258370800016564, 0.04248787400138099, 0.04248810800163483, 0.042577320000418695, 0.042528953999863006, 0.04238622200136888, 0.04251130800003011, 0.04241407700101263, 0.04257638800118002, 0.04254861700064794, 0.04247634599960293, 0.042358757000329206, 0.04264766399865039, 0.04250248900098086, 0.042471716998988995, 0.04230683700006921, 0.04236623399992823, 0.04238210400035314, 0.04252081699996779];[0.06826419000026362, 0.06666373499865585, 0.06683283899837988, 0.06744546100162552, 0.0685525389999384, 0.06701675200019963, 0.06759258999954909, 0.06696367100084899, 0.06833442300012393, 0.0674627460011834, 0.06671777200062934, 0.0671165519997885, 0.06713320099879638, 0.06684898099956627, 0.06782950799970422, 0.06658957499894314, 0.0670093070002622, 0.06621306199849641, 0.0664405160005117, 0.06738535499971476, 0.06730127799892216, 0.06820095699913509, 0.06700729699878138, 0.06802727700051037, 0.06683042999975441, 0.06735318699975323, 0.06721242599996913, 0.06804336499953934, 0.06836791200112202, 0.06717207499968936, 0.06693995400019048, 0.06662243500068143, 0.06693915100004233, 0.06749101799869095, 0.06756435700117436, 0.06726196499948855, 0.06707250900035433, 0.0675426019988663, 0.06722212299973762, 0.06675891399936518, 0.06713095899976906, 0.06648587600102474, 0.066885390000607, 0.0680507420001959, 0.06750320399987686, 0.06721644399840443, 0.06716335800047091, 0.06768382400150585, 0.06771770900013507, 0.06788841399975354];[6.87528318099794, 6.853890782002054, 6.877953832999992, 6.8485603210010595, 6.894925898999645, 6.856850895002935, 6.901438479999342, 6.852526118997048, 6.864315948001604, 6.85642943599305, 6.893122428002243, 6.860721374003333, 6.85457270400002, 6.858806575997733, 6.859712149998813, 6.830689061996964, 6.5730706860013015, 6.7058770900002855, 6.85506331200304, 6.890469522993953, 6.862029050000274, 6.852775879993715, 6.856190432001313, 6.890789665005286, 6.856457057998341, 6.893160801002523, 6.854107684997871, 6.89616870500322, 6.860506689998147, 6.880686617998435, 6.854217014002643, 6.865829837999627, 6.881586206000065, 6.892426038997655, 6.860480962997826, 6.8595956379977, 7.14411882499553, 6.872626081996714, 6.853108052997413, 6.858690910998121, 6.856095104998531, 6.860771580995788, 6.832291866001469, 6.859556613002496, 6.820292427997629, 6.854609285001061, 6.846146361996944, 6.846627440001612, 6.852501296005357, 6.85360540399779];[6.806534538998676, 6.784502233993408, 6.818555752997781, 6.76412397200329, 6.823180864994356, 6.777648979001242, 6.818844585999614, 6.775076719997742, 6.790171873006329, 6.786339256999781, 6.828123626004526, 6.778345648999675, 6.756301004999841, 6.788484549000714, 6.791453346002527, 6.783923674000107, 6.783856085003208, 6.779210734002845, 6.791046087997529, 6.780708322999999, 6.787698558000557, 6.780359893997229, 7.273516370001744, 6.8182002720022865, 6.7779612409976835, 6.783455255001172, 6.784756805998768, 6.795874054005253, 6.78022969200174, 6.805601988005947, 6.779054765000183, 6.82166925000638, 6.783826158000011, 6.811437655000191, 6.49092439100059, 6.787370696998551, 6.785910394002713, 6.794467401003203, 6.781466510001337, 6.762951651999174, 6.795838564001315, 6.792731924004329, 6.781001788996946, 6.787546328996541, 6.778661284999544, 7.129338073002145, 6.81437042700054, 6.7901755290004076, 6.787956421998388, 6.783402291999664]
features.8;0.040678877998288954;0.06449658600104158;8.752696528001252;9.026265886001056;1.5855055295220888;0.9696918569145978;1.635061198272728;[0.04157969600055367, 0.041384920998098096, 0.041296757000964135, 0.04116501799944672, 0.04137624100258108, 0.042518233000009786, 0.04128319299707073, 0.04089338400081033, 0.04149304399834364, 0.041413357997953426, 0.04129243300121743, 0.040678877998288954, 0.04112987700136728, 0.041444446997047635, 0.041580363002140075, 0.04114391600160161, 0.04074194699933287, 0.04141466600049171, 0.04252284300309839, 0.04154131199902622, 0.04142437300106394, 0.04164753999793902, 0.04144642000028398, 0.04196855700138258, 0.042333535002399, 0.041696218999277335, 0.04154620299959788, 0.04135461399710039, 0.04143729700081167, 0.041663970001536654, 0.04237280500092311, 0.041838971999823116, 0.04188366100061103, 0.04161894000208122, 0.041735243998118676, 0.04197262399975443, 0.04262546799873235, 0.041650939998362446, 0.041698625002027256, 0.041672301002108725, 0.04175185399799375, 0.04183506100162049, 0.04175984299945412, 0.04173503499987419, 0.04187892299887608, 0.04184464400168508, 0.04210782199879759, 0.041718649001268204, 0.042162054996879306, 0.04252761500174529];[0.0666216509998776, 0.06684417300130008, 0.0656393780009239, 0.0677403219997359, 0.06946915800290299, 0.06589724299919908, 0.06636896099735168, 0.07082636400082265, 0.06449658600104158, 0.0716005119975307, 0.06678741900032037, 0.06662105899886228, 0.06725837199701346, 0.06753677400047309, 0.06764728300186107, 0.06832156999735162, 0.06725545099834562, 0.06734372600112692, 0.06746061400190229, 0.06662704600239522, 0.06646919999911916, 0.0710408480008482, 0.06799364499966032, 0.07176545600304962, 0.06622567099839216, 0.06646022100176197, 0.06617949599967687, 0.06669577700085938, 0.06582665799942333, 0.07162534500093898, 0.06675307600016822, 0.07093377400087775, 0.0671186769977794, 0.06742620300065028, 0.06712286299807602, 0.0701135509989399, 0.06611402699854807, 0.06717041299998527, 0.0656995060016925, 0.06967789400005131, 0.06656624499737518, 0.06804439400002593, 0.06713837599818362, 0.06828032799967332, 0.06654391899792245, 0.06654233500012197, 0.06951937499979977, 0.06702483700064477, 0.06647309700201731, 0.06679208599962294];[8.846106172000873, 8.80019909100156, 8.752696528001252, 9.428553469999315, 9.405171834998328, 9.107482392999373, 9.099750157001836, 9.149728356995183, 9.120101771997724, 9.106318695001391, 9.149601679997431, 9.13387441800296, 9.115833114996349, 9.149943029995484, 9.137035110994475, 9.109143838999444, 9.14805316300044, 9.116869005996705, 9.137299415000598, 9.14374660699832, 9.130395969998062, 9.11542752099922, 9.132383789001324, 9.1295225319991, 9.103036811000493, 9.14351389100193, 9.132788443002937, 9.212817313000414, 9.103326920001564, 9.123396958002559, 9.109122641002614, 9.124234145998344, 9.144028591999813, 9.108424776000902, 9.106681001001562, 9.14265792700462, 9.10426340399863, 9.082136345998151, 9.13705346700226, 9.114651268999296, 9.10807816599845, 9.114897989999008, 9.101958602004743, 9.130474723002408, 9.110506447999796, 9.111123844999383, 9.11531194700001, 9.141521437999472, 9.133512386000803, 9.108533738006372];[9.080308328000683, 9.036260951997974, 9.033728677997715, 9.071185143999173, 9.026265886001056, 9.038372125000024, 9.074509637004667, 9.034376579998934, 9.059235694003291, 9.068181773000106, 9.039211435996549, 9.040319612995518, 9.075167304996285, 9.041883799996867, 9.035882862997823, 9.073947798002337, 9.045997391000128, 9.036173455999233, 9.077450386994315, 9.03802947299846, 9.038213566000195, 9.07857374100422, 9.045982170999196, 9.053601146995788, 9.108685641000193, 9.039651066002989, 9.036317556998256, 9.046341104000021, 9.040278322998347, 9.03287022999939, 9.046876362997864, 9.035295929003041, 9.068181359001755, 9.055154130001029, 9.037173054002778, 9.048961149997922, 9.081792328001029, 9.043998318000376, 9.04074336499616, 9.05148561399983, 9.038768264999817, 9.042521620998741, 9.035398780000833, 9.049641525998595, 9.05931411200072, 9.048977026999637, 9.042534842006717, 9.039524212003016, 9.059801226998388, 9.07185172899699]
features.10;0.02806415899976855;0.057191054002032615;6.084484282004269;6.005809224003315;2.037868086569217;1.0130998263625348;2.0115175558622314;[0.02806415899976855, 0.032729385999118676, 0.03642767999917851, 0.03773199700299301, 0.03770527300002868, 0.03769450800245977, 0.03792938799961121, 0.037948877001326764, 0.038089178000518586, 0.03784263900161022, 0.03802458700010902, 0.03787093999926583, 0.03783294299864792, 0.037689194999984466, 0.0377785689997836, 0.03792288600016036, 0.03770495600110735, 0.037884832003328484, 0.037968481999996584, 0.03773254300176632, 0.037877335998928174, 0.03780545799963875, 0.037806822998391, 0.03770061100294697, 0.03769664200081024, 0.037718742998549715, 0.03768569999738247, 0.037654927000403404, 0.0379455960028281, 0.03764568299811799, 0.03768714699981501, 0.0376679030014202, 0.0378552000001946, 0.03773718999946141, 0.03771203699943726, 0.037710726999648614, 0.03780935699978727, 0.03787714199643233, 0.03776258799916832, 0.03761489699900267, 0.03766203499981202, 0.03781626600175514, 0.03771531799793593, 0.0378245780011639, 0.037668772998586064, 0.037752847998490324, 0.03775062099884963, 0.03784992800137843, 0.03784919400277431, 0.03767649099972914];[0.058321473999967566, 0.05843535099847941, 0.06029532300090068, 0.057461825002974365, 0.0576954529969953, 0.057499044996802695, 0.05750064700259827, 0.06185054999878048, 0.061352209999313345, 0.05831658399984008, 0.05757666700083064, 0.057767950998822926, 0.0615055200032657, 0.05754252699989593, 0.05781033499806654, 0.057732377001229906, 0.05799383499834221, 0.06052214599912986, 0.06187041700104601, 0.06216521199894487, 0.05743928700030665, 0.05760068600284285, 0.05884899000011501, 0.05746943600024679, 0.06122962299923529, 0.05747765399792115, 0.05835347199899843, 0.057715710001502885, 0.05773122000027797, 0.05815487699874211, 0.05793510999865248, 0.05775820700000622, 0.05771184599871049, 0.06220604099871707, 0.05776641099873814, 0.05776638799943612, 0.057191054002032615, 0.06250927100336412, 0.05762518100164016, 0.057595449998189, 0.057569589000195265, 0.057546824999008095, 0.05772396599786589, 0.05747296500339871, 0.05750987999999779, 0.05801222299851361, 0.05771620000086841, 0.05870963399866014, 0.05803181699957349, 0.05820350499925553];[6.084484282004269, 6.088664042999881, 6.126416443003109, 6.087206709002203, 6.130248155001027, 6.090162182998029, 6.09117451000202, 6.096528625002975, 6.089081802001601, 6.094589354997879, 6.088975411003048, 6.088518035994639, 6.090334612003062, 6.091057906003698, 6.101115713001491, 6.131922367003426, 6.089617843997985, 6.102088974999788, 6.092943894997006, 6.118235064004693, 6.090190820999851, 6.1211886380006035, 6.095171613997081, 6.091224712003168, 6.092445952996059, 6.091708732004918, 6.0947410320004565, 6.094471228996554, 6.089303532997292, 6.0868182410013105, 6.095739278996916, 6.095409738994931, 6.131069718994695, 6.090500844999042, 6.127545830997406, 6.093161764005345, 6.098165184997924, 6.087564563000342, 6.123677507002867, 6.095031533994188, 6.088096253999538, 6.097895146005612, 6.086178860001382, 6.089828006995958, 6.091622533993359, 6.103888548001123, 6.093299282001681, 6.095056934002059, 6.087359452001692, 6.120188934997714];[6.028806979993533, 6.064458469998499, 6.02718878199812, 6.02193977299612, 6.033460025999375, 6.037921822000499, 6.035210274003475, 6.033469577003416, 6.022421777004638, 6.005809224003315, 6.028071970002202, 6.036698339998111, 6.065113372998894, 6.02749412299454, 6.067477151002095, 6.111789654001768, 6.079864365001413, 6.023760938001942, 6.056573246998596, 6.036866132002615, 6.02610655999888, 6.030752883001696, 6.017376889998559, 6.0339989040003275, 6.042972273000487, 6.04068264399757, 6.02726452099887, 6.036551347995555, 6.0413482610019855, 6.064965808996931, 6.037094781004271, 6.062661864998518, 6.035431049000181, 6.034898122998129, 6.029221849003079, 6.050645718994929, 6.034631053000339, 6.0312640230004035, 6.033475150001323, 6.0241811220003, 6.033785472998716, 6.038685511000949, 6.077690576999885, 6.041835599004116, 6.061615267997695, 6.0411701160010125, 6.083552902997326, 6.031512146997557, 6.070486126001924, 6.045951308999065]


==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (32, 64, 31, 31)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (32, 192, 15, 15)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.061212264001369476;0.29516008897917345;3.7653842799481936;3.770771406008862;4.821910997648608;0.9985713464220918;4.828809693894829;[0.0631137719610706, 0.06413457100279629, 0.06500747404061258, 0.06599185796221718, 0.0631254289764911, 0.06425883696647361, 0.06396837800275534, 0.06354838400147855, 0.0644948489498347, 0.061212264001369476, 0.062735587998759, 0.06344219599850476, 0.064007337030489, 0.06372707599075511, 0.0643355330103077, 0.0644136699847877, 0.06477185501717031, 0.06333039799937978, 0.06385457096621394, 0.06352090497966856, 0.06457409000722691, 0.06425611296435818, 0.06305296102073044, 0.06419943197397515, 0.06526566302636638, 0.0640687289997004, 0.06373997899936512, 0.06377136101946235, 0.06214134203037247, 0.06373196002095938, 0.06390169099904597, 0.0644590649753809, 0.06388741900445893, 0.06430118600837886, 0.06328810198465362, 0.0644617429934442, 0.0636344809900038, 0.0637103840126656, 0.06398563599213958, 0.06401809101225808, 0.06424278498161584, 0.06354237400228158, 0.06330485304351896, 0.06374786898959428, 0.06367914500879124, 0.06383875396568328, 0.06311986403306946, 0.06385807995684445, 0.06403781496919692, 0.06400227098492905];[0.30578394402982667, 0.30811720300698653, 0.29516008897917345, 0.2958830369752832, 0.3105659069842659, 0.3070716240326874, 0.3064482099725865, 0.3082554410211742, 0.30817911302438006, 0.29822275700280443, 0.29640982701675966, 0.3281136789591983, 0.30757377605186775, 0.30828432901762426, 0.31220265896990895, 0.30690138501813635, 0.3110065250075422, 0.3096299879834987, 0.3072503139846958, 0.30762458400567994, 0.3075331330182962, 0.314414725988172, 0.2963384780450724, 0.2966874160338193, 0.29959053796483204, 0.2962024000007659, 0.30759984196629375, 0.30721418105531484, 0.3142058869707398, 0.3048863380099647, 0.3074702550075017, 0.3076551909907721, 0.3055653399787843, 0.3078717610333115, 0.30578649503877386, 0.3074446599930525, 0.3055622800020501, 0.30957139999372885, 0.29637446999549866, 0.29612760501913726, 0.3098926849779673, 0.3090610129875131, 0.3070454120170325, 0.307921638013795, 0.29851115500787273, 0.3117175520164892, 0.3086303200107068, 0.3078159020515159, 0.30515906104119495, 0.3056463450193405];[3.779653212928679, 3.7757734580081888, 3.772171919059474, 3.7772061270079575, 3.773900424945168, 3.780513060919475, 3.773743044002913, 3.7851204890175723, 3.771954265946988, 3.7769683970254846, 3.7744286279776134, 3.7772967978962697, 3.781755091040395, 3.7805304669309407, 3.773901730950456, 3.776164348993916, 3.782889691006858, 3.77994579897495, 3.7731349890236743, 3.7824157789582387, 3.7750916730146855, 3.776663954020478, 3.8196365969488397, 3.7854421650408767, 3.7760350709431805, 3.7866818709881045, 3.7804608249571174, 3.7743919061031193, 3.7653842799481936, 3.7723980720620602, 3.784987980965525, 3.7827871540212072, 3.790185748017393, 3.7830021959962323, 3.7749436639714986, 3.7796390360454097, 3.7754646770190448, 3.767209153971635, 3.7772485770401545, 3.77776421897579, 3.783825510996394, 3.8262290269485675, 3.7765041880775243, 3.7843860279535875, 3.7838637339300476, 3.7726236000889912, 3.777136729040649, 3.7746403529890813, 3.773167966050096, 3.7727700420073234];[3.8123159930692054, 3.796992246003356, 3.797994113061577, 3.8228018469526432, 3.7862719069235027, 3.7729177399305627, 3.7881654980010353, 3.8063904409646057, 3.7875955780036747, 3.7947818909888156, 3.7760818239767104, 3.7714357399381697, 3.791362192016095, 3.7993690830189735, 3.791511263058055, 3.7807789859944023, 3.7783681839937344, 3.7875276479753666, 3.7988650119514205, 3.781584319018293, 3.7833316360483877, 3.7886373710352927, 3.795075233967509, 3.7922530419309624, 3.784011722949799, 3.782932639995124, 3.7805706720100716, 3.7908966779941693, 3.805128563020844, 3.7900056279613636, 3.7788640699582174, 3.8022912199958228, 3.790447085048072, 3.7958245649933815, 3.800358870998025, 3.7829726189957, 3.786898394988384, 3.7863023299723864, 3.7741740289493464, 3.788595711987, 3.770771406008862, 3.7847753189853393, 3.7819973120931536, 3.7835224339505658, 3.78785154200159, 3.785910377977416, 3.783702672983054, 3.7788025390473194, 3.790134063863661, 3.7911234590574168]
features.3;0.07862008700612932;0.17994179902598262;8.800066103984136;8.794542607967742;2.288750952564503;1.0006280594981016;2.28731438304109;[0.07862008700612932, 0.08767061005346477, 0.08855246799066663, 0.08857547299703583, 0.08853745699161664, 0.08860561699839309, 0.08839201298542321, 0.08868069999152794, 0.0845608800300397, 0.0884147749748081, 0.08838769898284227, 0.08857240003999323, 0.08857797097880393, 0.08847877802327275, 0.08867977897170931, 0.08840683294693008, 0.08855378796579316, 0.08853716898011044, 0.08667585597140715, 0.08844755799509585, 0.08849016600288451, 0.08846995001658797, 0.08848959003807977, 0.08851572294952348, 0.08849147497676313, 0.0884696040302515, 0.08849086897680536, 0.08847909903852269, 0.08860927895875648, 0.08879212103784084, 0.08825718803564087, 0.08854738099034876, 0.08848105900688097, 0.08843822096241638, 0.08853107498725876, 0.08849387301597744, 0.08843124797567725, 0.08838817896321416, 0.08850018994417042, 0.08875000599073246, 0.08844792598392814, 0.0884897910291329, 0.0885385480360128, 0.08849559497321025, 0.0886799959698692, 0.08850163000170141, 0.08849719300633296, 0.08850567997433245, 0.0884935450158082, 0.0884598059928976];[0.1819309850106947, 0.18534611602080986, 0.1806733169942163, 0.18397468997864053, 0.19203377101803198, 0.18012268701568246, 0.185780362051446, 0.1834090939955786, 0.18478727200999856, 0.18350075598573312, 0.18221921200165525, 0.18495186400832608, 0.1804495970136486, 0.184721140016336, 0.18479827704140916, 0.1842724879970774, 0.18072735302848741, 0.18460035498719662, 0.1846345179947093, 0.18050426500849426, 0.18359750101808459, 0.1841250229626894, 0.1840630520018749, 0.18511989002581686, 0.18339036899851635, 0.18386352097149938, 0.18081359297502786, 0.18427554395748302, 0.17998857895145193, 0.18785367003874853, 0.18159471004037187, 0.18015195504995063, 0.18453331699129194, 0.18234578997362405, 0.18492828303715214, 0.1835235190228559, 0.18057254399172962, 0.18481495702872053, 0.18140992597909644, 0.1842487010289915, 0.18271059502149, 0.18375559599371627, 0.1830663540167734, 0.17994179902598262, 0.18179151200456545, 0.18317831604508683, 0.18397015100345016, 0.1836113160243258, 0.18061341799329966, 0.1841481479932554];[8.885862822004128, 8.884885684936307, 8.862725878017955, 8.888616006006487, 8.890155025059357, 8.872284474957269, 8.876862168021034, 8.831151036021765, 8.857247930951416, 8.843478480004705, 8.873000505962409, 8.82754195900634, 8.884436438966077, 8.830127676948905, 8.848009404086042, 8.846341046970338, 8.838605554017704, 8.830279575951863, 8.843489813036285, 8.825822021986824, 8.813979286001995, 8.815193807007745, 8.819562943011988, 8.917118181067053, 8.81184973497875, 8.842237087024841, 8.83387313701678, 8.816862874024082, 8.830993578012567, 8.927952755941078, 8.834487070969772, 8.846455972001422, 8.831391271029133, 8.822486690012738, 8.825155757018365, 8.93604061001679, 8.82213614101056, 8.8201280880603, 8.860004881978966, 8.815173676994164, 8.816782134992536, 8.807733524008654, 8.811481617973186, 8.807197774993256, 8.800066103984136, 8.810282273974735, 8.817362801055424, 8.805413507972844, 8.82047913398128, 8.824256692023482];[8.794542607967742, 8.819871981046163, 8.884826243040152, 8.804309625993483, 8.822707556944806, 8.83584328298457, 8.833971549058333, 8.835915461939294, 8.806239358964376, 8.801999287039507, 8.822236220061313, 8.835754461993929, 8.825240969017614, 8.824171153013594, 8.848201246000826, 8.845149688946549, 8.899345421930775, 8.857291827967856, 8.805485385935754, 8.810742250992917, 8.849539956019726, 8.89463874406647, 8.822982974932529, 8.836156109056901, 8.800924164010212, 8.890376274008304, 8.806628545047715, 8.879391122958623, 8.839322047075257, 8.816707537975162, 8.835700527008157, 8.821238027943764, 8.826475190988276, 8.822945280000567, 8.848589308036026, 8.807897328049876, 8.824292715988122, 8.873467271914706, 8.811457285075448, 8.843241085996851, 8.839407468040008, 8.8101963820518, 8.82374040002469, 8.821810143010225, 8.821494882984553, 8.827592242043465, 8.866296264051925, 8.891914875945076, 8.847567196120508, 8.83145047799917]
features.6;0.03158887301106006;0.0660355290165171;7.340482162020635;7.335483938979451;2.090468026301426;1.0006813760459108;2.089044601351226;[0.03158887301106006, 0.03732182894600555, 0.04077552899252623, 0.04244549595750868, 0.042346096015535295, 0.04247044201474637, 0.042362938984297216, 0.04252107202773914, 0.04250361799495295, 0.042589918011799455, 0.04230708401883021, 0.04251654399558902, 0.042532802966888994, 0.042479595984332263, 0.04230748099507764, 0.04250014800345525, 0.04239082196727395, 0.04230674298014492, 0.04247688397299498, 0.04254677100107074, 0.0425180810270831, 0.04245037701912224, 0.042509935970883816, 0.04240916500566527, 0.04241488303523511, 0.04245874402113259, 0.04249843198340386, 0.04242161399452016, 0.04241974599426612, 0.04252556402934715, 0.042542996001429856, 0.04240839299745858, 0.04253059800248593, 0.04241660697152838, 0.042347868031356484, 0.04242316202726215, 0.04243329697055742, 0.04255755397025496, 0.04253896197769791, 0.042339381005149335, 0.04249142500339076, 0.042516372981481254, 0.04251120501430705, 0.042344972025603056, 0.042517361987847835, 0.042407566972542554, 0.042640032013878226, 0.042490418010856956, 0.04243601200869307, 0.042364335036836565];[0.06809483002871275, 0.06648322200635448, 0.06858609803020954, 0.06623828096780926, 0.0663590159965679, 0.06731955101713538, 0.06682594999438152, 0.06651661300566047, 0.06710136099718511, 0.06662052299361676, 0.06669095903635025, 0.06682954001007602, 0.06639265100238845, 0.06646827899385244, 0.06680339301237836, 0.06661215401254594, 0.06636593805160373, 0.06687580799916759, 0.0667172099929303, 0.06702241394668818, 0.06680396100273356, 0.0674356420058757, 0.06728728703456, 0.06677599699469283, 0.06684436195064336, 0.06618100398918614, 0.06623081397265196, 0.06658290204359218, 0.06712865899316967, 0.06693911098409444, 0.06635275698499754, 0.06641346495598555, 0.06708261300809681, 0.06705137196695432, 0.06721991603262722, 0.06636634195456281, 0.0660355290165171, 0.06650467496365309, 0.06605450401548296, 0.06645208800910041, 0.06710568902781233, 0.06669874803628772, 0.0664429150056094, 0.0664878049865365, 0.0670264270156622, 0.06626991095254198, 0.06646760797593743, 0.06639034597901627, 0.06657674699090421, 0.06717497401405126];[7.36031322699273, 7.3730182310100645, 7.369576461031102, 7.415741448057815, 7.3567710960051045, 7.379909650073387, 7.372031353006605, 7.371682392957155, 7.3612029170035385, 7.352305090986192, 7.388785351009574, 7.400473477959167, 7.359113246027846, 7.3454142579576, 7.342592727043666, 7.363545911968686, 7.379867950046901, 7.35388251603581, 7.387159957026597, 7.349373159056995, 7.352918311022222, 7.485818611981813, 7.360958608041983, 7.35999050893588, 7.362071769020986, 7.392434081993997, 7.396504324045964, 7.369527261995245, 7.366845777956769, 7.358592726057395, 7.353845250036102, 7.356769356934819, 7.350206571922172, 7.376707301009446, 7.363577997020911, 7.3532608729437925, 7.3631377660203725, 7.347673918993678, 7.39915434201248, 7.387154194992036, 7.3598338170559146, 7.340482162020635, 7.35420898796292, 7.3657673060079105, 7.348571813025046, 7.358022500004154, 7.374183463980444, 7.377044357941486, 7.400427732965909, 7.349785911035724];[7.374099239008501, 7.362131830945145, 7.362496403045952, 7.385250178980641, 7.377733239030931, 7.3512074640602805, 7.389162198989652, 7.3823177390149795, 7.359394828963559, 7.346938767062966, 7.345333501987625, 7.375948525965214, 7.372007069934625, 7.354219021042809, 7.371649554057512, 7.360416176961735, 7.3394109630608, 7.34921375697013, 7.359346703975461, 7.3536225439747795, 7.383693590993062, 7.359236165008042, 7.360127323016059, 7.34277690097224, 7.3483632350107655, 7.3463959320797585, 7.382732423953712, 7.3614490030449815, 7.360247063974384, 7.373545823036693, 7.36363604007056, 7.395692306919955, 7.352580195001792, 7.375418616924435, 7.393570768996142, 7.34995019499911, 7.421646163973492, 7.361455070087686, 7.356806164025329, 7.354861814994365, 7.3625760519644246, 7.3496742768911645, 7.355404834961519, 7.34828497498529, 7.370816120994277, 7.367345632927027, 7.35228512797039, 7.382308445987292, 7.355445684981532, 7.335483938979451]
features.8;0.04381708800792694;0.07783339900197461;9.766028425015975;9.761410580016673;1.776325231560203;1.0004730714850532;1.775485300092598;[0.04381708800792694, 0.05296435201307759, 0.05578487098682672, 0.05585105798672885, 0.056900841009337455, 0.056596829963382334, 0.05663205200107768, 0.056421643996145576, 0.05632148199947551, 0.0559765380457975, 0.05583879601908848, 0.05578173900721595, 0.055990961962379515, 0.05608392896829173, 0.05578605295158923, 0.05583854002179578, 0.05576680297963321, 0.09671298501780257, 0.0558897570008412, 0.055874363984912634, 0.05586850200779736, 0.05582363600842655, 0.055822321970481426, 0.05592068802798167, 0.05589441902702674, 0.055926661007106304, 0.05571041000075638, 0.05592527601402253, 0.055816109001170844, 0.05643071798840538, 0.05579643195960671, 0.057441106997430325, 0.055772762978449464, 0.05574843497015536, 0.055812857986893505, 0.05583443003706634, 0.05580584000563249, 0.05606915499083698, 0.05577927199192345, 0.05580328998621553, 0.0558130270219408, 0.05590289004612714, 0.05579751398181543, 0.05584627902135253, 0.0559338050079532, 0.055943244020454586, 0.055817014013882726, 0.05588104698108509, 0.05613399296998978, 0.05584810394793749];[0.08527564798714593, 0.08289950498146936, 0.07870725099928677, 0.07857975602382794, 0.0786527760210447, 0.08072098903357983, 0.07872265396872535, 0.08482423098757863, 0.08503793203271925, 0.07886536099249497, 0.08436521596740931, 0.0828790669911541, 0.07875088398577645, 0.08078991499496624, 0.07873936695978045, 0.08246414002496749, 0.08074166596634313, 0.08475355099653825, 0.08408641401911154, 0.08076591097051278, 0.07892266497947276, 0.0825590529711917, 0.08063754701288417, 0.07873823901172727, 0.0850993039784953, 0.07847952900920063, 0.084458502009511, 0.08094798901584, 0.0788089029956609, 0.08430857997154817, 0.0944002129836008, 0.07783339900197461, 0.08399518497753888, 0.08060749300057068, 0.07865571998991072, 0.08277041401015595, 0.0812462079920806, 0.07843551196856424, 0.08541665499797091, 0.07882448402233422, 0.08435810403898358, 0.08404724800493568, 0.07848999003181234, 0.08316130802268162, 0.08070770901395008, 0.0785072140279226, 0.08438356901751831, 0.0806070840335451, 0.07857800397323444, 0.08332691801479086];[9.782266245922074, 9.815761303994805, 9.80415439902572, 9.781004743010271, 9.766028425015975, 9.799822015978862, 9.779413003998343, 9.773307226016186, 9.792070444964338, 9.775014918006491, 9.781267299083993, 9.818792615958955, 9.789543503022287, 9.79439936298877, 9.800992461969145, 9.771336451056413, 9.794846488977782, 9.776403718977235, 9.772366921999492, 9.822809024015442, 9.783298299997114, 9.781717077014036, 9.773321541026235, 9.80240747204516, 9.784674630034715, 9.784986732061952, 9.773509738966823, 9.815848097088747, 9.790948191017378, 9.776448908029124, 9.791212184063625, 9.845215053006541, 9.825264723040164, 9.79785981005989, 9.819664764974732, 9.784333521965891, 9.776278857025318, 9.82685049896827, 9.826699063996784, 9.776252104027662, 9.794597762986086, 9.828328503936063, 9.788490722945426, 9.791751084034331, 9.805306783993728, 9.793978401983622, 9.789817209995817, 9.807835089042783, 9.79924912401475, 9.81034745904617];[9.77511146402685, 9.803587301983498, 9.800348357006442, 9.761410580016673, 9.793921628035605, 9.84246944898041, 9.811916309932712, 9.811072444019374, 9.853588865022175, 9.809909459028859, 9.77337378798984, 9.803392271976918, 9.790373337978963, 9.826834965962917, 9.795570648973808, 9.79297026596032, 9.78745218901895, 9.797359007003251, 9.81672724703094, 9.813096366007812, 9.804640452028252, 9.789028112078086, 9.821689178992528, 9.81847564491909, 9.79474260500865, 9.79856505600037, 9.772407523007132, 9.84520253696246, 9.788215743028559, 9.7824032989447, 9.805933321011253, 9.785411423072219, 9.822292555007152, 9.822484414966311, 9.826734133937862, 9.799829158000648, 9.797189734992571, 9.793124205956701, 9.823322884971276, 9.780202718975488, 9.787487775029149, 9.820520410023164, 9.811974098964129, 9.814469413016923, 9.8072258180473, 9.782028211047873, 9.789316567999776, 9.791724060021807, 9.78730710799573, 9.8000494990265]
features.10;0.02817950100870803;0.05697475001215935;6.533362116955686;6.539069241960533;2.0218509190263165;0.9991272267055646;2.0236170779701323;[0.02817950100870803, 0.03195168694946915, 0.03560699900845066, 0.0377630969742313, 0.037681388028431684, 0.03773899900261313, 0.03768324200063944, 0.03775067604146898, 0.037783114006742835, 0.0376870310283266, 0.03778850601520389, 0.037786080967634916, 0.03781997901387513, 0.037752877979073673, 0.03770352201536298, 0.037692837009672076, 0.037757509970106184, 0.03768640902126208, 0.03773418901255354, 0.03767690900713205, 0.03772245900472626, 0.037769749003928155, 0.037694976024795324, 0.0377336879610084, 0.03783311601728201, 0.03781874297419563, 0.037701439985539764, 0.03767943201819435, 0.03766596096102148, 0.0378107349970378, 0.03947737498674542, 0.05884766497183591, 0.037714460981078446, 0.03769755200482905, 0.03769897803431377, 0.03782892902381718, 0.03769937896868214, 0.03765933297108859, 0.037707291019614786, 0.03770811698632315, 0.03774360998068005, 0.03769620496314019, 0.03769581799861044, 0.03771477797999978, 0.03772629098966718, 0.03770865499973297, 0.03771007200703025, 0.03766329895006493, 0.037746166985016316, 0.03770826698746532];[0.05873275798512623, 0.06154067802708596, 0.05774345202371478, 0.058159304957371205, 0.05911858001491055, 0.057577214029151946, 0.06298379000509158, 0.05881922697881237, 0.05772929004160687, 0.05734952603233978, 0.05784217797918245, 0.06254127097781748, 0.058783327986020595, 0.057557509979233146, 0.06218414299655706, 0.05778973194537684, 0.05746215698309243, 0.05894463800359517, 0.057446500984951854, 0.0624985930044204, 0.057386676024179906, 0.05870812601642683, 0.06236598105169833, 0.05926219996763393, 0.05757516296580434, 0.05782164999982342, 0.0626468289992772, 0.05724579800153151, 0.05765249999240041, 0.057357748970389366, 0.05742950498824939, 0.05703543301206082, 0.057610700954683125, 0.057618894963525236, 0.057615286961663514, 0.05733668303582817, 0.05721493100281805, 0.05720053700497374, 0.05734211899107322, 0.05928822496207431, 0.05741607496747747, 0.06251637398963794, 0.058789045026060194, 0.06274904200108722, 0.05890315299620852, 0.06292406399734318, 0.05875660898163915, 0.05768037401139736, 0.06248998100636527, 0.05697475001215935];[6.534356303047389, 6.5488055780297145, 6.570186959928833, 6.553188883990515, 6.5521377640543506, 6.557867717987392, 6.563892816018779, 6.546602721035015, 6.55601534305606, 6.552743396023288, 6.552820235083345, 6.559246427030303, 6.533362116955686, 6.567398392071482, 6.6021595249767415, 6.546871122904122, 6.556422983063385, 6.5755395199521445, 6.557114450959489, 6.565116644022055, 6.5506890410906635, 6.54932758997893, 6.558899221941829, 6.549428834987339, 6.549099700932857, 6.5492842480307445, 6.570098842086736, 6.545111832965631, 6.5592518909834325, 6.546777603041846, 6.55395553301787, 6.554644029994961, 6.546934477984905, 6.554369007004425, 6.562038556963671, 6.558074145985302, 6.56275080901105, 6.5476116830832325, 6.55010565900011, 6.550086525036022, 6.550867373065557, 6.554244028055109, 6.550340760033578, 6.562053992063738, 6.562868990004063, 6.544194455025718, 6.54485747293802, 6.543528650014196, 6.5463800259749405, 6.568241161003243];[6.551389757019933, 6.556246121996082, 6.545982339011971, 6.546779161959421, 6.571804962994065, 6.556310281972401, 6.549841298023239, 6.55263423291035, 6.564336245937739, 6.545613307971507, 6.576285296934657, 6.553397113981191, 6.550918743014336, 6.55669882404618, 6.545011182024609, 6.5566330320434645, 6.563604036986362, 6.558353911037557, 6.554836436989717, 6.545711397018749, 6.547892135044094, 6.558733957004733, 6.558843511971645, 6.54726840701187, 6.5597599519533105, 6.555757539928891, 6.553014251985587, 6.558163806970697, 6.559078624995891, 6.545799440995324, 6.539069241960533, 6.548262994911056, 6.556256623996887, 6.55221936799353, 6.573516478994861, 6.548156337987166, 6.560041274991818, 6.581395254004747, 6.557539222063497, 6.559993288014084, 6.546371331962291, 6.561503064993303, 6.550971298944205, 6.547414737986401, 6.600282575003803, 6.540967110020574, 6.54531105310889, 6.547747600008734, 6.557159376970958, 6.548766736057587]


==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (32, 64, 31, 31)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (32, 192, 15, 15)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.005481276079080999;0.019204259966500103;;;3.5036111462789017;;;[0.005650193081237376, 0.005533775081858039, 0.005552032962441444, 0.005538139026612043, 0.00555193901527673, 0.005521325976587832, 0.005565624916926026, 0.005507690948434174, 0.005602784920483828, 0.005598585004918277, 0.005565025028772652, 0.005595444934442639, 0.005563806043937802, 0.005508375004865229, 0.005606362945400178, 0.005575572024099529, 0.00557944702450186, 0.005574482958763838, 0.005652445019222796, 0.0055487980134785175, 0.005651784013025463, 0.005549210007302463, 0.005547020002268255, 0.005498649086803198, 0.005532182054594159, 0.005549045046791434, 0.005528765032067895, 0.005560029065236449, 0.005571793997660279, 0.005569756031036377, 0.005573421949520707, 0.005519462050870061, 0.0055709469597786665, 0.005481276079080999, 0.005578156909905374, 0.005573978996835649, 0.005593201029114425, 0.005547808017581701, 0.005526077002286911, 0.005523439962416887, 0.005595477996394038, 0.00552276405505836, 0.005565745988860726, 0.0055427399929612875, 0.0056163930566981435, 0.0055809010518714786, 0.005555509007535875, 0.005590157932601869, 0.005563133046962321, 0.005558382952585816];[0.019265735056251287, 0.01921980595216155, 0.019227738957852125, 0.019233762985095382, 0.019236461026594043, 0.01923009194433689, 0.01924385200254619, 0.019246943993493915, 0.019236735999584198, 0.019226490054279566, 0.01924586307723075, 0.019216633983887732, 0.01924150704871863, 0.01921437995042652, 0.019211765960790217, 0.019214717904105783, 0.019222007016651332, 0.019266978953965008, 0.019248405005782843, 0.019231276004575193, 0.019240885972976685, 0.019247176009230316, 0.01923678000457585, 0.019217254011891782, 0.01920534297823906, 0.01922870601993054, 0.019248389988206327, 0.019215255044400692, 0.0192149969516322, 0.019215172971598804, 0.0192188520450145, 0.019204259966500103, 0.01920790201984346, 0.019205461954697967, 0.019290467957034707, 0.019301036023534834, 0.019252988044172525, 0.01922910299617797, 0.01924786902964115, 0.019242506939917803, 0.019219690933823586, 0.019208689918741584, 0.019242467009462416, 0.019251485937274992, 0.01923848199658096, 0.01922974595800042, 0.019247482996433973, 0.019253149046562612, 0.019214739906601608, 0.01921194395981729];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.004162204917520285;0.011547154048457742;;;2.7742877338526584;;;[0.0041898509953171015, 0.004181360942311585, 0.004192456020973623, 0.004191612941212952, 0.004220562055706978, 0.00418502907268703, 0.004223917960189283, 0.004232686944305897, 0.00419103994499892, 0.0042139190481975675, 0.00420400605071336, 0.0041903420351445675, 0.004261035937815905, 0.004193781991489232, 0.004244149080477655, 0.004164534038864076, 0.004240244976244867, 0.004175594076514244, 0.004172203014604747, 0.004218982066959143, 0.00420389708597213, 0.00417773297522217, 0.004200152005068958, 0.004195305053144693, 0.004253129009157419, 0.004224465927109122, 0.004164727055467665, 0.004266099072992802, 0.004196422989480197, 0.004162204917520285, 0.004231440951116383, 0.004209481994621456, 0.004237503046169877, 0.004209128092043102, 0.004203698015771806, 0.00417010101955384, 0.004240719950757921, 0.004246533033438027, 0.004207234946079552, 0.004166316008195281, 0.004191722953692079, 0.004208347061648965, 0.004221817012876272, 0.004196561989374459, 0.004226488992571831, 0.0041747200302779675, 0.004192446009255946, 0.0041663829470053315, 0.004213338019326329, 0.0042365179397165775];[0.011597034987062216, 0.011564609012566507, 0.011553391930647194, 0.011558105004951358, 0.011565467924810946, 0.011562976986169815, 0.011562893982045352, 0.011560305021703243, 0.011577315046451986, 0.011556616984307766, 0.011570818023756146, 0.01183158706407994, 0.011561764986254275, 0.011554131051525474, 0.011560895014554262, 0.011547154048457742, 0.01155215292237699, 0.01155306096188724, 0.011559419916011393, 0.013056838070042431, 0.011553689022548497, 0.011832315009087324, 0.011553051066584885, 0.011560924933291972, 0.01155263395048678, 0.011556237936019897, 0.011564332991838455, 0.011555264005437493, 0.011556783923879266, 0.011553946998901665, 0.011555440025404096, 0.011843486106954515, 0.011556511046364903, 0.01155554293654859, 0.011555625009350479, 0.011568268993869424, 0.011556706042028964, 0.01155289902817458, 0.011556126992218196, 0.01155421498697251, 0.011560140992514789, 0.011841600062325597, 0.011555345030501485, 0.011548730893991888, 0.011563666979782283, 0.011553388903848827, 0.011550249997526407, 0.011563648004084826, 0.01155248493887484, 0.011552121955901384];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0014894070336595178;0.005358470021747053;;;3.5977203683409034;;;[0.0015073390677571297, 0.0014906320720911026, 0.0014917660737410188, 0.0014918800443410873, 0.0014906589640304446, 0.0014945310540497303, 0.0014965760055929422, 0.0015010370407253504, 0.0014997029211372137, 0.0014989740448072553, 0.0015084560727700591, 0.0015004670713096857, 0.0015021821018308401, 0.001500590005889535, 0.0014999050181359053, 0.0014989040791988373, 0.0015020270366221666, 0.001494716969318688, 0.0015009600901976228, 0.0014965810114517808, 0.0014982300344854593, 0.0014894070336595178, 0.001493750954978168, 0.0015121689066290855, 0.0015005309833213687, 0.0014993180520832539, 0.0014985130401328206, 0.0015001390129327774, 0.0014984689187258482, 0.0015115949790924788, 0.0015052269445732236, 0.001491590985096991, 0.0014931439654901624, 0.0014959160471335053, 0.001508216024376452, 0.0014980630949139595, 0.0015124680940061808, 0.0014992919750511646, 0.0015008329646661878, 0.0015030279755592346, 0.001510821981355548, 0.0014969450421631336, 0.0014954520156607032, 0.0015014229575172067, 0.0014989690389484167, 0.0014953550416976213, 0.001503228908404708, 0.001497569028288126, 0.00150014809332788, 0.0014956309460103512];[0.005399146000854671, 0.0053846139926463366, 0.005394379957579076, 0.005373148014768958, 0.005371244973503053, 0.005374747910536826, 0.005369221908040345, 0.0057008020812645555, 0.005370615981519222, 0.005373616004362702, 0.005366627941839397, 0.005383693031035364, 0.005371812963858247, 0.005371176055632532, 0.005358470021747053, 0.005369341000914574, 0.005385647062212229, 0.005385795957408845, 0.005374234984628856, 0.005362706026062369, 0.005369008984416723, 0.005376167944632471, 0.0053741500014439225, 0.005369429010897875, 0.005389454076066613, 0.005386078031733632, 0.005372881074436009, 0.005380322923883796, 0.005671885912306607, 0.00536446797195822, 0.005369341932237148, 0.005380154005251825, 0.005363350035622716, 0.005374408094212413, 0.005390443024225533, 0.005382869974710047, 0.0053721219301223755, 0.005374073050916195, 0.005366800935007632, 0.00538127904292196, 0.005372236017137766, 0.005372467916458845, 0.005379535956308246, 0.005389260943047702, 0.005382932024076581, 0.005370785016566515, 0.005380258080549538, 0.005369276972487569, 0.005389455007389188, 0.0058195339515805244];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.001862125936895609;0.0062554930336773396;;;3.3593286628647734;;;[0.0018815440125763416, 0.0018812130438163877, 0.001878026989288628, 0.0018759490922093391, 0.001879701972939074, 0.0018763659754768014, 0.00187753199134022, 0.0018760199891403317, 0.0018884000601246953, 0.0018705379916355014, 0.0018751739989966154, 0.001878699054941535, 0.0018726099515333772, 0.0018691200530156493, 0.0018745349952951074, 0.001873314962722361, 0.0018760740058496594, 0.00187424395699054, 0.0018742989050224423, 0.0018713109893724322, 0.001877909991890192, 0.0018628949765115976, 0.001862922916188836, 0.0018647850956767797, 0.001862125936895609, 0.001868475112132728, 0.0018717258935794234, 0.0018836410017684102, 0.0018842049175873399, 0.0018739539664238691, 0.0018760040402412415, 0.0018755400087684393, 0.0018774119671434164, 0.0018719460349529982, 0.0018744260305538774, 0.0018756870413199067, 0.001871942076832056, 0.0018789650639519095, 0.0018755149794742465, 0.0018761520041152835, 0.0018757309298962355, 0.0018767829751595855, 0.0018760210368782282, 0.0018761169631034136, 0.0018915910040959716, 0.0018738050712272525, 0.0018762879772111773, 0.0018756829667836428, 0.001883061951957643, 0.0018732479074969888];[0.006283510942012072, 0.006267193937674165, 0.006268576951697469, 0.006274148006923497, 0.006274932995438576, 0.006263011950068176, 0.006267374032177031, 0.006593835074454546, 0.006268853903748095, 0.006260965950787067, 0.006263187970034778, 0.006265652948059142, 0.006265955977141857, 0.0062720440328121185, 0.006266014068387449, 0.006268106983043253, 0.006274017971009016, 0.006551722995936871, 0.006333886994980276, 0.006265891948714852, 0.006260804948396981, 0.006266603944823146, 0.006272715050727129, 0.006272230995818973, 0.006274130078963935, 0.006267938995733857, 0.006273029022850096, 0.006564183975569904, 0.006270586978644133, 0.006274871062487364, 0.006263492978177965, 0.006269866949878633, 0.006270449957810342, 0.006271336926147342, 0.006263148970901966, 0.006257422035560012, 0.006258048000745475, 0.006573933991603553, 0.0062602279940620065, 0.006267288001254201, 0.0062705319141969085, 0.006266862968914211, 0.006265035946853459, 0.006258254987187684, 0.0062554930336773396, 0.00626172695774585, 0.006263860035687685, 0.006568475044332445, 0.006272202939726412, 0.006269520032219589];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0013150069862604141;0.004405264975503087;;;3.349993590551694;;;[0.0013675549998879433, 0.0013666620943695307, 0.001355723012238741, 0.001359128043986857, 0.0013633969938382506, 0.0013490919955074787, 0.0013536300975829363, 0.0013530839933082461, 0.0013515399768948555, 0.0013577919453382492, 0.0013558679493144155, 0.001362155075185001, 0.001356207998469472, 0.0013532249722629786, 0.0013498410116881132, 0.0013536810874938965, 0.0013524789828807116, 0.0013606459833681583, 0.001351541024632752, 0.0013538989005610347, 0.001353980042040348, 0.001353378058411181, 0.0013554890174418688, 0.0013547540875151753, 0.0013561539817601442, 0.0013538378989323974, 0.001350342994555831, 0.0013540589716285467, 0.0013354109833016992, 0.001320675015449524, 0.001317881979048252, 0.0013197960797697306, 0.0013222249690443277, 0.0013442080235108733, 0.0013168409932404757, 0.001317761023528874, 0.0013177819782868028, 0.0013214889913797379, 0.0013150069862604141, 0.0013217569794505835, 0.0013154640328139067, 0.0013188739540055394, 0.0013172619510442019, 0.0013168610166758299, 0.0013199629029259086, 0.001318967086263001, 0.0013188229640945792, 0.001319030998274684, 0.0013231199700385332, 0.0013245409354567528];[0.004458009032532573, 0.004419823992066085, 0.004419878008775413, 0.004406832042150199, 0.004411072935909033, 0.004420375102199614, 0.004452174995094538, 0.004408458014950156, 0.004408231936395168, 0.004409161047078669, 0.004411689937114716, 0.0044128099689260125, 0.004406259045936167, 0.004413124988786876, 0.004410361987538636, 0.004422024008817971, 0.004425395978614688, 0.004419547971338034, 0.00442274403758347, 0.004417294985614717, 0.004410977941006422, 0.004409675020724535, 0.004412031965330243, 0.004412119975313544, 0.004408107022754848, 0.004416151903569698, 0.004414748982526362, 0.00471530994400382, 0.004414167022332549, 0.004405264975503087, 0.004424188053235412, 0.0044152450282126665, 0.004407076979987323, 0.004408732987940311, 0.0044092630269005895, 0.004413704969920218, 0.004407275002449751, 0.004414302064105868, 0.004408832988701761, 0.004418906988576055, 0.004412907990626991, 0.004408671986311674, 0.004417666932567954, 0.004408431006595492, 0.004405969986692071, 0.004409153014421463, 0.0044125469867140055, 0.004413884016685188, 0.004720338969491422, 0.004410464083775878];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 63, 63)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.735e+14
  Optimized FLOP count:  3.823e+10
   Theoretical speedup:  2.023e+4
  Largest intermediate:  4.610e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 256, 15, 15)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.822e+12
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  5.530e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 64, 31, 31)
grad_output size: (32, 192, 31, 31)
Output size: (32, 64, 31, 31)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.631e+13
  Optimized FLOP count:  2.133e+10
   Theoretical speedup:  1.702e+3
  Largest intermediate:  2.952e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 192, 15, 15)
grad_output size: (32, 384, 15, 15)
Output size: (32, 192, 15, 15)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.300e+12
  Optimized FLOP count:  9.928e+9
   Theoretical speedup:  4.331e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 384, 15, 15)
grad_output size: (32, 256, 15, 15)
Output size: (32, 384, 15, 15)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.733e+12
  Optimized FLOP count:  1.315e+10
   Theoretical speedup:  4.358e+2
  Largest intermediate:  8.294e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.00553750793915242;0.019164522062055767;;;3.46085681007423;;;[0.005609491956420243, 0.005605601007118821, 0.005614385940134525, 0.005625943071208894, 0.0055911310482770205, 0.005595103953965008, 0.005557191092520952, 0.005634424043819308, 0.005562738049775362, 0.005579847958870232, 0.005615124013274908, 0.00555022805929184, 0.005613861023448408, 0.005625980091281235, 0.005652353051118553, 0.005597505019977689, 0.005577011965215206, 0.005670091952197254, 0.005618068040348589, 0.005610677995719016, 0.005548638058826327, 0.005622291937470436, 0.005639179958961904, 0.0056112760212272406, 0.005622148048132658, 0.005597284995019436, 0.0056446699891239405, 0.005550830974243581, 0.005569544970057905, 0.005595516064204276, 0.005604187957942486, 0.005593474023044109, 0.00553750793915242, 0.005628862068988383, 0.005589116015471518, 0.005613376037217677, 0.005604273988865316, 0.005594840971753001, 0.005589351989328861, 0.005579225951805711, 0.005572517984546721, 0.005587260005995631, 0.005645219003781676, 0.005609743995591998, 0.0056198249803856015, 0.0055657969787716866, 0.0056206019362434745, 0.005628552054986358, 0.005584613070823252, 0.005615268019028008];[0.01919217105023563, 0.019186004996299744, 0.01919792196713388, 0.019204134005121887, 0.019184660050086677, 0.019188144942745566, 0.019182019983418286, 0.019189240061677992, 0.0191826110240072, 0.019182823947630823, 0.019173345994204283, 0.019174108048900962, 0.01918112696148455, 0.019174413988366723, 0.0191742799943313, 0.019166384008713067, 0.019175205030478537, 0.0191748890792951, 0.019174564047716558, 0.019186546094715595, 0.019164522062055767, 0.019175666035152972, 0.019181777024641633, 0.019180763978511095, 0.01918456400744617, 0.019168399972841144, 0.019172987900674343, 0.019182382966391742, 0.019173729000613093, 0.019175594090484083, 0.019183307071216404, 0.019176625995896757, 0.01917180500458926, 0.01917197904549539, 0.019170651910826564, 0.019174151006154716, 0.019176308996975422, 0.01917414099443704, 0.019176868023350835, 0.019177103065885603, 0.019175413064658642, 0.019183752010576427, 0.01918605901300907, 0.019174108980223536, 0.01917102001607418, 0.019254226936027408, 0.019187155994586647, 0.019180093077011406, 0.019176290021277964, 0.019181202980689704];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.00420231802854687;0.011545434012077749;;;2.747396540111476;;;[0.004256237996742129, 0.0042378539219498634, 0.004257130902260542, 0.004240231937728822, 0.004262996022589505, 0.0042870520846918225, 0.004250519908964634, 0.004255385021679103, 0.004242178983986378, 0.004271995043382049, 0.004260628018528223, 0.004288872005417943, 0.004267523996531963, 0.00420231802854687, 0.004229036974720657, 0.004247774020768702, 0.004281793953850865, 0.004232113948091865, 0.004257527994923294, 0.004281976958736777, 0.004266294999979436, 0.004233996965922415, 0.0042646939400583506, 0.004319009953178465, 0.004259039065800607, 0.004268913995474577, 0.004304953035898507, 0.0042844690615311265, 0.004263595910742879, 0.0042536400724202394, 0.004235105006955564, 0.004262486007064581, 0.004236074048094451, 0.004239336005412042, 0.004248496959917247, 0.004231101018376648, 0.004259082023054361, 0.004293075995519757, 0.004237873014062643, 0.004285512026399374, 0.004238680005073547, 0.004271863028407097, 0.00424025603570044, 0.004238602006807923, 0.004209698992781341, 0.0042480999836698174, 0.004223827039822936, 0.004241726011969149, 0.0042584610637277365, 0.004266583011485636];[0.011599350022152066, 0.011552880983799696, 0.01156706700567156, 0.011562317959032953, 0.011552651994861662, 0.011565412976779044, 0.011551726958714426, 0.0115475490456447, 0.011555454111658037, 0.011559667065739632, 0.011848335969261825, 0.011551335919648409, 0.011552541982382536, 0.011545434012077749, 0.011550675029866397, 0.011552657932043076, 0.01155429903883487, 0.011553753050975502, 0.011549141956493258, 0.011553753050975502, 0.011848323047161102, 0.011552831972949207, 0.011549975955858827, 0.011551122996024787, 0.011551244999282062, 0.011554658995009959, 0.011558132013306022, 0.01155502803158015, 0.01154884707648307, 0.011555945035070181, 0.011852012947201729, 0.011552736978046596, 0.011556155979633331, 0.011561619932763278, 0.011560449958778918, 0.01155707600992173, 0.011554903001524508, 0.01155652105808258, 0.011556192068383098, 0.011562122032046318, 0.011845352011732757, 0.01155227201525122, 0.011551411007530987, 0.01155424292664975, 0.011552374926395714, 0.011547849047929049, 0.01155469799414277, 0.011555723962374032, 0.011554939905181527, 0.011549841961823404];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0014892859617248178;0.005358277005143464;;;3.5978832426096132;;;[0.0015022190054878592, 0.0014971570344641805, 0.001496031996794045, 0.0015143218915909529, 0.0014946350129321218, 0.0014940379187464714, 0.001497747958637774, 0.001492164097726345, 0.0014954599319025874, 0.00150299200322479, 0.0014992610085755587, 0.0014945409493520856, 0.0014973480720072985, 0.001491580973379314, 0.001497088000178337, 0.0014963189605623484, 0.001493416028097272, 0.0014952060300856829, 0.0014997890684753656, 0.0014918720116838813, 0.001495847012847662, 0.0014932540943846107, 0.0014980060514062643, 0.0014978119870647788, 0.0014963430585339665, 0.0014964540023356676, 0.0014916890067979693, 0.001493863994255662, 0.00149353698361665, 0.001491817063651979, 0.0014928709715604782, 0.0014969889307394624, 0.0014949979959055781, 0.0014913929626345634, 0.0014925859868526459, 0.001498723984695971, 0.001498623052611947, 0.0014937090454623103, 0.0015054059913381934, 0.0014907169388607144, 0.0014992790529504418, 0.0014986260794103146, 0.0015091910026967525, 0.0014933180063962936, 0.0015067319618538022, 0.00149194011464715, 0.0014975570375099778, 0.0014957089442759752, 0.0014959069667384028, 0.0014892859617248178];[0.005382632021792233, 0.005379481008276343, 0.005389561061747372, 0.005377035005949438, 0.005364499054849148, 0.005358277005143464, 0.00536068098153919, 0.005372592015191913, 0.005387881072238088, 0.005376521963626146, 0.0053691359935328364, 0.005361709976568818, 0.005372022045776248, 0.005384409916587174, 0.005369178019464016, 0.005375280976295471, 0.0053636429365724325, 0.005365113029256463, 0.005368810961954296, 0.005653864936903119, 0.005364606040529907, 0.005366710014641285, 0.005368965910747647, 0.005368243088014424, 0.005369245889596641, 0.0053662569262087345, 0.005361267947591841, 0.005364958080463111, 0.005359596922062337, 0.005650910083204508, 0.005364757962524891, 0.005367840989492834, 0.005362671916373074, 0.005360193084925413, 0.005364652024582028, 0.0053622189443558455, 0.005375885986723006, 0.005363952950574458, 0.005367875099182129, 0.005836097057908773, 0.005361865041777492, 0.005363109987229109, 0.005366971017792821, 0.00538037798833102, 0.00537169398739934, 0.005373679101467133, 0.005372124025598168, 0.005369196995161474, 0.005377805908210576, 0.0056540059158578515];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.0018568539526313543;0.0062484899535775185;;;3.3650950009949683;;;[0.001875072019174695, 0.0018617480527609587, 0.001862080069258809, 0.0018707159906625748, 0.00186434097122401, 0.001859857002273202, 0.0018707551062107086, 0.0018661580979824066, 0.0018611931009218097, 0.0018614130094647408, 0.001865276019088924, 0.0018611090490594506, 0.0018603589851409197, 0.0018568539526313543, 0.0018589060055091977, 0.0018582820193842053, 0.0018608550308272243, 0.0018591360421851277, 0.0018602260388433933, 0.0018609780818223953, 0.0018646989483386278, 0.0018627290846779943, 0.0018615050939843059, 0.001861289027146995, 0.0018642540089786053, 0.0018648490076884627, 0.0018648910336196423, 0.001863303012214601, 0.001860557938925922, 0.0018619400216266513, 0.0018716120393946767, 0.001860189950093627, 0.0018628339748829603, 0.001861061085946858, 0.0018611219711601734, 0.0018633360741659999, 0.0018632400315254927, 0.0018672340083867311, 0.0018627119716256857, 0.0018583289347589016, 0.0018609219696372747, 0.0018626010278239846, 0.0018620819319039583, 0.0018637810135260224, 0.0018692479934543371, 0.0018683620728552341, 0.0018684769747778773, 0.0018717399798333645, 0.0018629470141604543, 0.001863196026533842];[0.0062731849029660225, 0.006270501995459199, 0.006263875984586775, 0.0062724839663133025, 0.006269342033192515, 0.006263985065743327, 0.006272468017414212, 0.006592886988073587, 0.006258280016481876, 0.0062653240747749805, 0.0062590360175818205, 0.006263033952564001, 0.006262875045649707, 0.006261602975428104, 0.006263120099902153, 0.006272956030443311, 0.006271451944485307, 0.0065644929418340325, 0.006265106028877199, 0.0062632199842482805, 0.006264500902034342, 0.006263680988922715, 0.006259435904212296, 0.00626312498934567, 0.006259237066842616, 0.006259509944356978, 0.0062484899535775185, 0.006540905102156103, 0.006266036070883274, 0.006261825910769403, 0.006259010988287628, 0.006261231028474867, 0.006262974929995835, 0.006260198075324297, 0.006258080946281552, 0.006268896046094596, 0.006267425022087991, 0.006556682987138629, 0.0062572910683229566, 0.006257929955609143, 0.006259768968448043, 0.0062594960909336805, 0.00625758501701057, 0.0062611609464511275, 0.006254473933950067, 0.0062649709871038795, 0.006251730024814606, 0.006548364064656198, 0.00626130192540586, 0.006264857016503811];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0013497030595317483;0.004400928970426321;;;3.260664587922867;;;[0.0013653970090672374, 0.0013623249251395464, 0.0013570749433711171, 0.0013647499727085233, 0.001359006972052157, 0.0013554190518334508, 0.0013587400317192078, 0.001356435939669609, 0.0013528610579669476, 0.0013624640414491296, 0.0013497030595317483, 0.001359528978355229, 0.0013617230579257011, 0.0013556641060858965, 0.0013562910025939345, 0.0013542469823732972, 0.001361481030471623, 0.0013546199770644307, 0.0013524710666388273, 0.0013571269810199738, 0.0013598910300061107, 0.001356984954327345, 0.0013548750430345535, 0.001357897068373859, 0.001355509040877223, 0.0013580929953604937, 0.0013542149681597948, 0.0013570609735324979, 0.0013524979585781693, 0.0013541759690269828, 0.0013542569940909743, 0.0013549240538850427, 0.0013573039323091507, 0.001367300981655717, 0.001352765946649015, 0.001354680978693068, 0.001357023953460157, 0.0013524260139092803, 0.0013503730297088623, 0.001360065070912242, 0.0013554251054301858, 0.0013550829607993364, 0.0013548550195991993, 0.0013539569918066263, 0.0013599289814010262, 0.0013572738971561193, 0.0013562559615820646, 0.0013577570207417011, 0.0013526520924642682, 0.00136592797935009];[0.00442867202218622, 0.004411190981045365, 0.004403935978189111, 0.004413721966557205, 0.004417383926920593, 0.004411107045598328, 0.004429360036738217, 0.004411865025758743, 0.004407868022099137, 0.004420466022565961, 0.004408640903420746, 0.0044027999974787235, 0.004403962986543775, 0.004405693965964019, 0.0044099700171500444, 0.0044031329452991486, 0.004410765017382801, 0.0044114720076322556, 0.004405818996019661, 0.004411819973029196, 0.00440929108299315, 0.004407522967085242, 0.004417493008077145, 0.00440562202129513, 0.0044012239668518305, 0.004404912935569882, 0.00440220907330513, 0.004413543967530131, 0.004413223941810429, 0.004400928970426321, 0.0044030919671058655, 0.004412181908264756, 0.004407408996485174, 0.004409536952152848, 0.004408698063343763, 0.004410758963786066, 0.004408597014844418, 0.0044074979377910495, 0.004403335973620415, 0.004412716021761298, 0.004406583029776812, 0.004409626009874046, 0.004405625048093498, 0.004407439031638205, 0.004406862077303231, 0.004405924002639949, 0.004408717970363796, 0.004409173969179392, 0.004407784901559353, 0.004445740021765232];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 3, 34, 34)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 96, 34, 34)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (128, 96, 33, 33)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 96, 18, 18)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 192, 18, 18)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (128, 192, 17, 17)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8           TDOT    efjiga,bac->efjigbc                  igheb,efjigbc->jihfc
   8              0   efjigbc,igheb->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8           TDOT    efjiga,bac->efjigbc                  igheb,efjigbc->jihfc
   8              0   efjigbc,igheb->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0185667809964797;0.0242527840018738;0.2093773100023099;0.1850925359976827;1.3062460319035412;1.131203421433111;1.154740170648238;[0.018566780996479793, 0.01866928199888207, 0.01931581600001664, 0.018753045002085855, 0.019739700001082383, 0.018944581999676302, 0.019786025997746037, 0.01895298800081946, 0.018746375000773696, 0.01979883799867821, 0.018918966001365334, 0.019721586002560798, 0.018976963001477998, 0.01964235400009784, 0.018981799999892246, 0.01965821299745585, 0.018980205000843853, 0.019782633000431815, 0.018812995000189403, 0.019672146998345852, 0.018863231998693664, 0.019687231000716565, 0.01894349299982423, 0.019791153998085065, 0.020470424002269283, 0.02002615300079924, 0.018937344000732992, 0.01965189200200257, 0.019016206002561375, 0.019753986001887824, 0.018922970000858186, 0.019707127001311164, 0.019128427000396186, 0.019712534001882887, 0.018878277998737758, 0.019725096000911435, 0.018978505999257322, 0.019636785000329837, 0.018910277998656966, 0.019680565001181094, 0.018913301999418763, 0.019732001001102617, 0.018954098002723185, 0.019672407001053216, 0.019073486000706907, 0.019689904002007097, 0.018921609000244644, 0.01974225999947521, 0.019633572999737225, 0.019639164002001053];[0.024797435002255952, 0.024772372998995706, 0.024431318997812923, 0.024758789000770776, 0.024373467997065745, 0.024742413999774726, 0.02435556899945368, 0.024694757001270773, 0.02451127600215841, 0.025101987997913966, 0.024284299001010368, 0.024795025998173514, 0.024338060000445694, 0.02478288099882775, 0.024332073000550736, 0.024766755999735324, 0.024329561998456484, 0.024749903997872025, 0.024332737000804627, 0.02472583100097836, 0.024309991000336595, 0.025147765001747757, 0.024310425000294344, 0.024764408000919502, 0.02430247399752261, 0.024788246999378316, 0.024324174999492243, 0.02474409600108629, 0.024302870999235893, 0.024791024003206985, 0.024303341000631917, 0.024740624001424294, 0.02431199700004072, 0.025006432002555812, 0.02435090699873399, 0.02476888700039126, 0.024326031998498365, 0.024745056998654036, 0.024324187001184328, 0.024742654997680802, 0.02430329399794573, 0.02473905099759577, 0.024375033000978874, 0.024795513003482483, 0.02432532899911166, 0.025066231999517186, 0.024252784001873806, 0.02557781200084719, 0.024309532000188483, 0.025507090002065524];[0.21112867199917673, 0.21537184399858234, 0.21094958200046676, 0.2154179369972553, 0.212250195996603, 0.21441827200033003, 0.21065983600055915, 0.21604805199967814, 0.2118461110003409, 0.2149339810021047, 0.21359229900190257, 0.21563265200165915, 0.20998251100172638, 0.21526442799950019, 0.21008059699670412, 0.21364159299992025, 0.2120919600019988, 0.21436330299911788, 0.21135716200296883, 0.21499945799951092, 0.2104842769986135, 0.21431352799845627, 0.21350761500070803, 0.21585685999525595, 0.21193896999466233, 0.21577793099640985, 0.21171473599679302, 0.21502095299729262, 0.21002861500164727, 0.21480163299565902, 0.21071407300041756, 0.2153570349983056, 0.21103702300024452, 0.21480481900289305, 0.20937731000230997, 0.21659612000075867, 0.21009938399947714, 0.214399548000074, 0.2118736339980387, 0.21563382599924807, 0.21102758199776872, 0.21458118299779017, 0.21125172299798578, 0.2148699880017375, 0.21099294599844143, 0.21415659100239282, 0.2111621149997518, 0.21515936399737257, 0.21107586099969922, 0.21414432500023395];[0.18509253599768272, 0.18961895799657214, 0.1896032059994468, 0.1951020089982194, 0.19250857399674715, 0.1903580099969986, 0.19063265200020396, 0.1889898599984008, 0.1881766519982193, 0.18940946200018516, 0.18667520099916146, 0.18969575200389954, 0.18535693299781997, 0.1893329940030526, 0.18694767899796716, 0.18908549399930052, 0.1877193799991801, 0.19260810099876835, 0.186417409004207, 0.18895009300103993, 0.18701843999951961, 0.18878867799867294, 0.18742202800058294, 0.18955867999829934, 0.18551368800035561, 0.1896066650042485, 0.18710779400134925, 0.19347250600185362, 0.1889680370077258, 0.18667205500241835, 0.18759335499998997, 0.18557268799850135, 0.18996099500145647, 0.18599704000007478, 0.19052937499873224, 0.18697125999824493, 0.1904124850043445, 0.18687254899850814, 0.18880569399698288, 0.18686070899639162, 0.19030953200126532, 0.18590457800019067, 0.19197985799473827, 0.18594235500131617, 0.18828089799717418, 0.18663491700135637, 0.19052239899974666, 0.18698620900249807, 0.19082027199692675, 0.1864368970018404]
conv2.1;0.09116400299899396;0.2853910369994992;16.878515449996485;16.21912261000034;3.13052331634284;1.040655271918937;3.0082231847730414;[0.09116400299899396, 0.09132195900019724, 0.09168240200233413, 0.09122673499950906, 0.09194067899807123, 0.09576819500216516, 0.09129811700040591, 0.09256688100140309, 0.09196616400004132, 0.0924683470002492, 0.09209169899986591, 0.09250101799989352, 0.09249473100135219, 0.09233351500006393, 0.09266932900209213, 0.0928949939989252, 0.09229372899790178, 0.09310727800038876, 0.095728872998734, 0.09288053099953686, 0.093331694999506, 0.09490819899656344, 0.09285780000209343, 0.0924884119995113, 0.09358570000040345, 0.09511515600024723, 0.12252194400207372, 0.0938968010013923, 0.09465898599955835, 0.09399307700005011, 0.12666072499996517, 0.09396888500123168, 0.11755026199898566, 0.09521274200233165, 0.0956886370004213, 0.10711768300097901, 0.09822562900080811, 0.09878101999856881, 0.11054859700016095, 0.09456957500151475, 0.10329071299929637, 0.16410117900159094, 0.09443892999843229, 0.09444466399872908, 0.10473015699972166, 0.09843862699926831, 0.10859960299785598, 0.10993914199934807, 0.11215600400100811, 0.11009831199771725];[0.29194048199860845, 0.2873050879970833, 0.3671749510031077, 0.3706476109982759, 0.28628757600017707, 0.3457804700010456, 0.31506657499994617, 0.2906379220003146, 0.3316506359988125, 0.2898267519994988, 0.34085652100111474, 0.29243330800090916, 0.2894451920001302, 0.2913089690009656, 0.3726299950030807, 0.333624956998392, 0.2853910369994992, 0.2866224789977423, 0.28754008100077044, 0.2874605489996611, 0.28607459599879803, 0.2908458169986261, 0.2871842579988879, 0.2886270909984887, 0.2951991949994408, 0.2896464800032845, 0.2862942639985704, 0.28762810499756597, 0.285573048000515, 0.28743430800022907, 0.29622375500184717, 0.2887490139983129, 0.28563470999870333, 0.34191123100026743, 0.28749971199795255, 0.30999594099921524, 0.3332623339993006, 0.29768536999836215, 0.3229254519974347, 0.32224092700198526, 0.30802035099986824, 0.2939907059990219, 0.2951302100009343, 0.2912952499973471, 0.28905166199911037, 0.2893714199999522, 0.287707004998083, 0.2885719420009991, 0.2874045870012196, 0.2870633419988735];[18.079858643999614, 17.92725362299825, 17.613520984996285, 17.70958428599988, 17.366804015004163, 18.088803612998163, 17.955228356997395, 17.072986379000213, 17.25516498900106, 17.76209124199886, 17.789117275002354, 17.424213176997, 17.762111528998503, 17.773577805997775, 17.058349464998173, 17.100449919998937, 17.79512236500159, 17.774747225001192, 17.74698364699725, 17.25996527299867, 17.758605801998783, 17.441137675999926, 17.066333626000414, 17.7603059979956, 16.878515449996485, 17.216678212997067, 17.028625161998207, 16.925690639003733, 17.009700803006126, 17.449468695001997, 17.80220818899761, 20.102914586001134, 17.79778573099975, 17.570186338001804, 17.234060227001464, 17.92164544499974, 21.718044547003956, 19.740990050995606, 17.770142866000242, 18.471031097000377, 17.779308290999325, 17.62574682400009, 18.13585442600379, 18.758639571995445, 18.219307303003006, 17.755519253005332, 17.178518763998, 17.140804696999112, 17.846565446001478, 17.68486681899958];[17.01633217699782, 17.371241507000377, 16.55058618000112, 17.526596271000017, 17.340193389001797, 17.260729475001426, 17.220647622998513, 16.799489801000163, 16.483683646001737, 16.486619467996206, 16.510163147006097, 17.20619647499916, 17.218195900000865, 16.48220311499972, 16.244181649002712, 17.219278290998773, 17.231269866999355, 16.6024700329981, 16.7574343089982, 18.167882304998784, 17.245988751001278, 17.22645358000227, 16.499597969006572, 17.23165166200124, 17.22730820200377, 17.23776016199554, 17.229387743002007, 17.22692588299833, 17.18631324400485, 16.535804686998745, 17.218911215000844, 16.266550771997572, 16.656279205002647, 23.354287802001636, 16.64893708600357, 17.253734489000635, 17.310550692000106, 17.211412594995636, 16.480768626999634, 16.21912261000034, 17.231077395001194, 16.48768463899978, 17.220421696001722, 17.23418815900368, 16.553707936000137, 16.417390987000545, 16.64430870399883, 16.647479718001705, 17.318425346002186, 17.11725657599891]
conv3.1;0.04234258799988311;0.14794043099755072;2.063476463998086;1.661703875000967;3.4938920360266863;1.2417835060996563;2.813608023350805;[0.04234258799988311, 0.04517251200013561, 0.04894591399715864, 0.05000629300047876, 0.05027386200163164, 0.04978480200225022, 0.05004305600232328, 0.04992693899839651, 0.050121280997700524, 0.05014045200005057, 0.05013566000343417, 0.05011406599805923, 0.05030109499784885, 0.0501833929993154, 0.04985274700084119, 0.04966842599969823, 0.04985151000073529, 0.04950906399972155, 0.049774293001974, 0.05016814500049804, 0.04965136100145173, 0.04959125599998515, 0.04942682700129808, 0.05384572900220519, 0.04973055899972678, 0.06830655899830163, 0.049680343003274174, 0.06057230500300648, 0.05031620600129827, 0.049863555999763776, 0.05009348599924124, 0.05008401899976889, 0.049831062999146525, 0.04974635699909413, 0.049547620001249015, 0.05010622999907355, 0.04977207299816655, 0.04919908800002304, 0.049922024001716636, 0.05000575799931539, 0.04975483800080838, 0.04971700399983092, 0.049394461002520984, 0.049430016999394866, 0.04951407399857999, 0.049862230000144336, 0.050065047998941736, 0.049701932999596465, 0.049764464998588664, 0.04961164699852816];[0.15495990500130574, 0.14838858100119978, 0.15038478800124722, 0.14985763499862514, 0.148391612998239, 0.14908724899942172, 0.15179156500016688, 0.14917025999966427, 0.1490301609992457, 0.14816634000089834, 0.15030035200106795, 0.14860808800222003, 0.15221828199719312, 0.14969541300160927, 0.14864504700017278, 0.14880375099892262, 0.14879270900200936, 0.149127179000061, 0.14868762200057972, 0.1501850620006735, 0.14794043099755072, 0.1484915449982509, 0.14894051000010222, 0.14888769300159765, 0.15630032799890614, 0.15096074399843928, 0.15018561900069471, 0.14866047599934973, 0.14862140400146018, 0.14877960000012536, 0.14872627399745397, 0.151126820997888, 0.1497078300017165, 0.14868215199749102, 0.14875672600101097, 0.1487027869989106, 0.1493267050027498, 0.14907310699709342, 0.1503669669982628, 0.1492521250002028, 0.14876843100137194, 0.1486541619997297, 0.14882068599763443, 0.1498035840013472, 0.15036207199955243, 0.14977984099823516, 0.14877094000257785, 0.14896049999879324, 0.1491677449994313, 0.1487574439997843];[2.0724254890010343, 2.0757022829966445, 2.066939813998033, 2.12004180599979, 2.072903636002593, 2.067754440995486, 2.083708015998127, 2.0699746279969986, 2.068853818997013, 2.06930820100024, 2.066430915001547, 2.0710275919991545, 2.068553781002265, 2.068567782003811, 2.073487676992954, 2.068510356999468, 2.071931271999347, 2.063476463998086, 2.105246494000312, 2.1257847970009607, 2.0763825020039803, 2.0710962249977456, 2.067916937998234, 2.0752572669989604, 2.0672933559981175, 2.0650771980035643, 2.0713876800000435, 2.130164894999325, 2.071275677997619, 2.076091535996966, 2.0667445059989404, 2.064203344998532, 2.075406511001347, 2.0710974560024624, 2.07364338899788, 2.0699985490027757, 2.0690444559986645, 2.072678573000303, 2.068107543000224, 2.070839749001607, 2.0750458809961856, 2.072740886000247, 2.083952731001773, 2.074101676000282, 2.0708019259982393, 2.0677811300010944, 2.071661923004285, 2.069694655998319, 2.0718649070004176, 2.0888372639965382];[1.728714419001335, 1.7279721169979894, 1.7302976030005084, 1.72306323399971, 1.7316944229969522, 1.7318754440020712, 1.7229490390018327, 1.7182800999980827, 1.716894000001048, 1.7147506059955049, 1.7255876019989955, 1.7160333679967152, 1.7318844750006974, 1.714757888999884, 1.712993610995909, 1.7195581550004135, 1.724363811994408, 1.7181162890046835, 1.7187181830013287, 1.7205439509925782, 1.71718456200324, 1.7223681819996273, 1.714306936995854, 1.712949855998886, 1.7142067099994165, 1.7163752209999075, 1.7130859960016096, 1.7194654370032367, 1.7191100760028348, 1.7157068230008008, 1.7187970190025226, 1.7358527100004721, 1.7203459089978423, 1.7206597100012004, 1.7231269630028692, 1.7252537150015996, 1.7191062650017557, 1.7193850000003295, 1.7249101399975189, 1.7218259760047658, 1.715067811004701, 1.9888510730015696, 1.8349500869990152, 1.6655207310031983, 1.66225404299621, 1.661703875000967, 1.6637921359979373, 1.6635384630026238, 1.6635117619989614, 1.6656099800020456]
conv4.1;0.04908867199992528;0.13998475600237725;3.302443710999796;3.118608693999704;2.851671277694991;1.0589477664683602;2.692929120768106;[0.04908867199992528, 0.05298770599983982, 0.05380830699868966, 0.056919313999969745, 0.09772566900210222, 0.09669851600119728, 0.08606647600026918, 0.09575928399863187, 0.09494337700016331, 0.09315265199984424, 0.05373598100050003, 0.05426303200147231, 0.0556221730003017, 0.05367726800250239, 0.05334465300256852, 0.05363706200296292, 0.05427595499713789, 0.054038109999964945, 0.05369379600233515, 0.05317829500199878, 0.05629939199934597, 0.06865749200005666, 0.05374964799921145, 0.05582878000132041, 0.05367928799751098, 0.05587998899864033, 0.05340819299817667, 0.0555400869998266, 0.05408144899774925, 0.05379333200107794, 0.05384883499937132, 0.05363558799945167, 0.05351547499958542, 0.05552100199929555, 0.054272477002086816, 0.05376237000018591, 0.05422689500119304, 0.05365970700222533, 0.05410530999870389, 0.05351951600096072, 0.05550890199810965, 0.053709228999650804, 0.056103073999111075, 0.05203290500139701, 0.05328946900044684, 0.05594350200044573, 0.05347897300089244, 0.05590643100003945, 0.05397330899722874, 0.05547931199907907];[0.14665442099794745, 0.14768965099938214, 0.14894860900312779, 0.14661947900094674, 0.1449809820005612, 0.14509408499725396, 0.14324892399963574, 0.14362552300008247, 0.14872374400147237, 0.14749482999832253, 0.14742312700036564, 0.1476461679994827, 0.1468794229986088, 0.14543707199845812, 0.14754621500105713, 0.1449120090001088, 0.1475607089996629, 0.15243508300045505, 0.15144241500092903, 0.1444022630021209, 0.14521108199915034, 0.13998475600237725, 0.1736617459973786, 0.14740996199907386, 0.14621408599850838, 0.15366604600058054, 0.20163149800282554, 0.14647654299915303, 0.15779369400115684, 0.14581502199871466, 0.14281418300015503, 0.18979726399993524, 0.14698066799974185, 0.14802485299878754, 0.1481353119997948, 0.14743371599979582, 0.14556663099938305, 0.1437301030018716, 0.14755865400002222, 0.14662323299853597, 0.1481419609990553, 0.14690986200002953, 0.14771158499934245, 0.14874518400029046, 0.15386169699922903, 0.14389597899935325, 0.14729566200185218, 0.14766362400041544, 0.14882460000080755, 0.14786127399929683];[3.3071822349957074, 3.321423249999498, 3.310876946001372, 3.3089955110008304, 3.315371036002034, 3.320059632995253, 3.3187598639997304, 3.3238575830000627, 3.306919755999843, 3.3095441819968983, 3.328189255993493, 3.3040618730010465, 3.311774701000104, 3.3206098370028485, 3.333721469996817, 3.314720512000349, 3.311156038002082, 3.328105449996656, 3.319308930003899, 3.330433258000994, 3.3312300170000526, 3.3125338639983966, 3.306842685004085, 3.3194414250028785, 3.3125440789990535, 3.310989302000962, 3.31531152900061, 3.3181214880023617, 3.314948297003866, 3.3202431600002456, 3.3112817549990723, 3.332094846991822, 3.3143340179994993, 3.306504355998186, 3.3175460570018913, 3.321638665001956, 3.315578411002207, 3.317639124001289, 3.3195750159975432, 3.3093384099993273, 3.309622170003422, 3.3096082939955522, 3.3139965890004532, 3.3130318639960024, 3.302443710999796, 3.3180195529967023, 3.3244960680021904, 3.3212508210053784, 3.3075503180007217, 3.3183027949999087];[3.1200318110059015, 3.1247897779976483, 3.140725052002381, 3.130924679997406, 3.1221396200016898, 3.1269412789988564, 3.1220668770001794, 3.130566155999986, 3.1215633770007116, 3.133189289001166, 3.1257147010037443, 3.131487136997748, 3.1265524869995716, 3.125059283003793, 3.1271353399970394, 3.136411829997087, 3.130648160000419, 3.148649454997212, 3.1402197790011996, 3.1340058879977732, 3.1297884060040815, 3.139625119001721, 3.1255688250021194, 3.1302620169954025, 3.1772524820007675, 3.146855519997189, 3.1372106749986415, 3.1366867360047763, 3.1860877170001913, 3.118608693999704, 3.1302518530028465, 3.184481019001396, 3.1253421580004215, 3.137663307003095, 3.1286497279979812, 3.1326327770038915, 3.1201344299988705, 3.126346962999378, 3.128923192998627, 3.6436259820002306, 7.216947551001795, 4.529621784000483, 3.89745135299745, 3.314277920002496, 7.433602925997548, 6.855606373002956, 3.6720355990037206, 3.6446329259997583, 3.5881199610012118, 3.4538044390028517]
conv5.1;0.1054935550018854;0.2748731329993461;6.950011236996943;6.292875354003627;2.605591715953013;1.1044253772761026;2.3592284001833685;[0.12349833899861551, 0.11152638900239253, 0.11449926499699359, 0.11397345900331857, 0.10964683800193598, 0.11013236700091511, 0.1288641130013275, 0.10582023200186086, 0.11376849700172897, 0.10809968600005959, 0.10943441100243945, 0.10813377999875229, 0.11428112399880774, 0.11774690199672477, 0.12338246699800948, 0.11671846700119204, 0.114872183999978, 0.11337506699783262, 0.10984372299935785, 0.11396911600240855, 0.11854138800117653, 0.11667552899962175, 0.11039933199936058, 0.10773145199709688, 0.10877188499944168, 0.10550394600068103, 0.10753049599952647, 0.1163159360003192, 0.11681600999872899, 0.1156044249983097, 0.11604539700056193, 0.10869171900048968, 0.10669292899910943, 0.12549699900046107, 0.11120120000123279, 0.11417657600031816, 0.10884760200133314, 0.10638476800158969, 0.10871045100066112, 0.10740218499995535, 0.12299876199904247, 0.10716208399753668, 0.10742665200086776, 0.10679461499967147, 0.1076014460013539, 0.10710449299949687, 0.10752111799956765, 0.10677867499907734, 0.10669720399891958, 0.1054935550018854];[0.29656337200140115, 0.29317115899903, 0.2945875770019484, 0.29218304399910267, 0.3069465920016228, 0.2909701019998465, 0.31381338400024106, 0.29270639199967263, 0.28308542600279907, 0.2870281690011325, 0.28395257600277546, 0.29024800000115647, 0.2842987020012515, 0.2895335770008387, 0.29018069399899105, 0.2912658499990357, 0.2860114809991501, 0.2900163559970679, 0.29116594799779705, 0.2907168729980185, 0.2927359550012625, 0.29167373300151667, 0.2923539580006036, 0.2917617050006811, 0.2866827520010702, 0.29289642499861657, 0.3112409289969946, 0.2893455060002452, 0.2889413880002394, 0.2836434169985296, 0.28267925800173543, 0.290068357000564, 0.2874557730028755, 0.2817321290021937, 0.2912754870012577, 0.29149522599982447, 0.2922225289985363, 0.2904587810007797, 0.2929597470028966, 0.2919501559990749, 0.2959814650021144, 0.2916545319967554, 0.29075572399960947, 0.29030798300300376, 0.2919872499987832, 0.28457571800026926, 0.2748731329993461, 0.2871367109983112, 0.28842392600199673, 0.2821021199997631];[10.548372971996287, 10.584200291999878, 10.571338686000672, 10.19889524199607, 10.49191076200077, 10.677294016997621, 10.206206229002419, 10.30122277099872, 10.309518409001612, 10.518466979996447, 10.342858578002051, 11.177272554003139, 9.118893628005026, 10.487221407001925, 9.329670267001347, 10.993951728996763, 10.770290078995458, 10.724457902000722, 11.055457180998928, 10.86062414999833, 10.374811626003066, 11.082690328999888, 11.458406468002067, 7.05902209100168, 10.514688824994664, 10.628657815996121, 8.222412520004582, 11.088924269002746, 11.108300237996446, 11.277799028001027, 12.423689441002352, 11.73176963899823, 11.03056997100066, 10.988218863003567, 12.844966124997882, 9.731262282002717, 9.312660544997925, 7.325202823001746, 7.2030646120038, 7.297414409000339, 7.127762713000266, 7.092552981004701, 9.439681844000006, 6.950011236996943, 7.004839805995289, 7.101934790003725, 7.044706168999255, 8.48664632299915, 12.259501413998805, 10.432694456001627];[10.003636366996943, 9.880359393999242, 10.002509177003958, 10.146127157000592, 9.972310948000086, 9.979337366999971, 10.171037181000429, 10.094325164998736, 10.252327161000721, 10.544772709996323, 9.889696212001581, 11.29124242800026, 8.925773902999936, 7.048368555002526, 6.5441518549996545, 6.571395483999368, 6.549893112001882, 6.936392742998578, 6.547142287003226, 6.337019216000044, 6.32041703899813, 6.316493633999926, 6.305927337005414, 6.315324659997714, 6.311932106997119, 6.301792440997815, 6.30750468900078, 6.3415644349988725, 6.303329758000473, 6.292875354003627, 6.298568012996839, 6.3084317419998115, 6.299334839000949, 6.300662300000113, 6.29473666800186, 6.314416198998515, 6.3049323149971315, 6.3017875049990835, 6.30481861300359, 6.295790517000569, 6.297187002997816, 6.303064005998749, 6.297239917999832, 6.3047914000017045, 6.298529719999351, 6.297090199004742, 6.303417189999891, 6.313020599998708, 6.3017701970020426, 6.306152199998905]
conv6.1;0.030693431002873695;0.0601870130012685;2.0486230729984527;1.9190607590026048;1.9609086060021588;1.0675133986185958;1.8368936713484358;[0.030693431002873695, 0.030757738997635897, 0.03243672600001446, 0.033469418001914164, 0.03431687699776376, 0.0351046089999727, 0.035090222001599614, 0.0356680580007378, 0.03548524099824135, 0.03517504800038296, 0.035620798997115344, 0.035493483002937865, 0.038913833999686176, 0.03554212899689446, 0.03538070300055551, 0.03549092300090706, 0.0350379020019318, 0.034931086000142386, 0.034958767999341944, 0.035266267997940304, 0.03532257299957564, 0.035113457997795194, 0.03554391299985582, 0.03517793099672417, 0.03511006899861968, 0.0350042760001088, 0.03502905200002715, 0.0351618549975683, 0.0355432930009556, 0.03519006499846, 0.03487288299947977, 0.034801658999640495, 0.034673802998440806, 0.03477327099972172, 0.035225540999817895, 0.035309654002048774, 0.03545238500009873, 0.035163599997758865, 0.03505210799994529, 0.034744427000987343, 0.03472139999939827, 0.03469099100038875, 0.034753661002469016, 0.0348865330015542, 0.03495437200035667, 0.03515539599902695, 0.035116212002321845, 0.03624729099828983, 0.035528527998394566, 0.03513739199843258];[0.06334300500020618, 0.07117557000310626, 0.06923338499836973, 0.06320540500018978, 0.06836767500135466, 0.07126419800260919, 0.06314326499705203, 0.07112303100075223, 0.08282141399831744, 0.07128508799723932, 0.06283603399788262, 0.08531129699986195, 0.06849160600177129, 0.062423956998827634, 0.06304739500046708, 0.0708630480003194, 0.06307614099932835, 0.06829064399789786, 0.06887634600207093, 0.07050663500194787, 0.06514419499944779, 0.07009060500058695, 0.06745625300027314, 0.06799993200183962, 0.0632416859989462, 0.06306001800112426, 0.06841992099725758, 0.06799243799832766, 0.06280470999990939, 0.07045703000039794, 0.0851148750007269, 0.06314010100322776, 0.06871456999942893, 0.07079623399840784, 0.06889073600177653, 0.0601870130012685, 0.06265002100190031, 0.06069846899845288, 0.07054537699877983, 0.0683964259987988, 0.06777108799724374, 0.0682568900010665, 0.07050814700050978, 0.06889108499672147, 0.08296504900135915, 0.06836719900093158, 0.07025126699954853, 0.06830002299830085, 0.07062300799952936, 0.08551932100090198];[2.0486230729984527, 2.0514090380020207, 2.051025845001277, 2.055127490002633, 2.0631945669993, 2.05884056099967, 2.060181227996509, 2.0528088990031392, 2.085156797995296, 2.057621278996521, 2.0531358959997306, 2.0730549129984865, 2.0644071770002483, 2.0643036469991785, 2.0587895720018423, 2.0590144360030536, 2.065710899998521, 2.065137916000822, 2.0652597839980444, 2.0602670359985495, 2.076273783000943, 2.0578168490028474, 2.056711646000622, 2.0882007950021944, 2.0604417150025256, 2.053225604002364, 2.0729186149983434, 2.0616369639974437, 2.0589358059987717, 2.0564290629990865, 2.0561036040053295, 2.0543520180035557, 2.05297462100134, 2.066999257000134, 2.0711780169986014, 2.058984267998312, 2.059724085000198, 2.0918846749991644, 2.0612580090019037, 2.0603124590015796, 2.057203460000892, 2.050759374000336, 2.053600794999511, 2.0710892179995426, 2.0584234870002547, 2.0605690789961955, 2.0735759359995427, 2.057793910997134, 2.058133299000474, 2.063241037001717];[1.9247826499959046, 1.9248481659997196, 1.944523541995295, 1.9231881270025042, 1.9317925430004834, 1.9347861029964406, 1.9270576610033459, 1.922016373002407, 1.9266762680017564, 1.9240278170036618, 1.9227360559998488, 1.9277125849985168, 1.9310455689992523, 1.9240572409980814, 1.9234930780003197, 1.9190607590026048, 1.9228675830017892, 1.9316019600009895, 1.9278868480032543, 1.928084013001353, 1.93153857300058, 1.9362857820015051, 1.9255076050030766, 1.9240818030011724, 1.929318415997841, 1.925630773002922, 1.9254865999973845, 1.9332372359967849, 1.9308102859977225, 1.9215907959987817, 1.9274317780036654, 1.9242447809956502, 1.9301158750022296, 1.9225485829992977, 1.930993693000346, 1.9256701080012135, 1.927304629003629, 1.9244263930049783, 1.928525717001321, 1.926036725002632, 1.9235919060010929, 1.9275027259973285, 1.9280641670011391, 1.919431248003093, 1.9222378680024121, 1.9322767250050674, 1.931737011000223, 1.927165295001032, 1.9228021550006815, 1.9272253889976128]
conv7.0;0.01567386699753115;0.0308386380020238;1.4826611690004938;1.4516662989990436;1.9675194390051485;1.0213512361779162;1.92638865976015;[0.01817363600275712, 0.015724370001407806, 0.01567386699753115, 0.01689904600061709, 0.017594758999621263, 0.018932356000732398, 0.018988821997481864, 0.0196471740018751, 0.019440017000306398, 0.020283675999962725, 0.020301038002799032, 0.020398335997015238, 0.020313033001002623, 0.020401036999828648, 0.020390466001117602, 0.020280156000808347, 0.020440361000510165, 0.020189771999866934, 0.020306946000346215, 0.020309628001996316, 0.0201668339977914, 0.020222733000991866, 0.020289544001570903, 0.0203508820013667, 0.020216038999933517, 0.020256702999176923, 0.020244948002073215, 0.02015244500216795, 0.020499462003499502, 0.02032254100049613, 0.020244344999809982, 0.020218820001900895, 0.02013047599757556, 0.020245689996954752, 0.020410774999618297, 0.02017662399885012, 0.020409085998835508, 0.020241163998434786, 0.02033868699800223, 0.02022422799927881, 0.02039158200204838, 0.020457280003029155, 0.020352530002128333, 0.02031121799882385, 0.020134813003096497, 0.020388824003021, 0.020448134000616847, 0.020263129998056684, 0.02047046000006958, 0.020170030002191197];[0.032312522002030164, 0.030982502998085693, 0.03088368899989291, 0.0318241200002376, 0.030968166000093333, 0.030928177999157924, 0.03478467399690999, 0.03090338899710332, 0.030986661000497406, 0.03093857299973024, 0.031002545001683757, 0.03093814900057623, 0.0308561580022797, 0.030912189999071416, 0.031007534002128523, 0.03097475799950189, 0.030845015000522835, 0.03104599300058908, 0.03085587700115866, 0.030853244999889284, 0.030907299002137734, 0.03091346200017142, 0.03087574399978621, 0.030899489000148606, 0.03095411900358158, 0.030864880998706212, 0.03093561499917996, 0.03086715600147727, 0.030841267998766853, 0.030894149000232574, 0.030892269001924433, 0.03103870699851541, 0.030872171999362763, 0.030882449998898664, 0.0308386380020238, 0.030880957998306258, 0.03092549899884034, 0.030986742000095546, 0.031025627999042626, 0.030877037002937868, 0.030887059001543093, 0.03089086100226268, 0.030880451002303744, 0.03093080600228859, 0.030888008997862926, 0.03127633799886098, 0.03087463199699414, 0.03095416999713052, 0.030920520999643486, 0.030878063997079153];[1.4826611690004938, 1.491457280000759, 1.4903870819944132, 1.4903354769994621, 1.4898686630003795, 1.491376419999142, 1.48879861599562, 1.488013520000095, 1.4894900839972252, 1.4949671529975603, 1.4941820880012529, 1.4964743509990512, 1.489813492000394, 1.5198470969990012, 1.4901104979944648, 1.492995520002296, 1.4889818099982222, 1.491764784001134, 1.4900776759968721, 1.4944064800001797, 1.4956892229965888, 1.4931448509996699, 1.489199350002309, 1.4966628959991795, 1.4887880960013717, 1.489248267000221, 1.5190921279972827, 1.4903017120050208, 1.4899558830002206, 1.489989941001113, 1.4966711050001322, 1.5067218309995951, 1.490168893000373, 1.4840554369948222, 1.489891096996871, 1.4947176130008302, 1.4936522680000053, 1.490062950997526, 1.5166984460011008, 1.4932063929991273, 1.495353072998114, 1.4916995959974884, 1.4921803090037429, 1.4912977710009727, 1.4932902450018446, 1.493922579997161, 1.5914622320015042, 1.4923020070018538, 1.4922846269982983, 1.4857105060036702];[1.470032290002564, 1.4564290170019376, 1.45536718600124, 1.454723274000571, 1.453612894998514, 1.4544627640025283, 1.4623899279977195, 1.457426819997636, 1.463322594998317, 1.456175703999179, 1.458372226996289, 1.458449539000867, 1.4582501239929115, 1.4616524579978432, 1.462153012995259, 1.455450658002519, 1.4535522399964975, 1.4561730939967674, 1.4540487799968105, 1.4612690360008855, 1.45251900999574, 1.4555261060013436, 1.4519728199993551, 1.455143475002842, 1.4558404569979757, 1.4747876879991964, 1.4551680960030353, 1.4542939879975165, 1.4581148009965545, 1.4555264950031415, 1.4542665339977248, 1.4598427660021116, 1.455246105997503, 1.4595865099981893, 1.4575572640023893, 1.4516662989990436, 1.4615847259956354, 1.451772896998591, 1.4592141690009157, 1.4596299810000346, 1.4530745490010304, 1.455993411000236, 1.4548726940010965, 1.5188784580022912, 1.4580362400010927, 1.4638515129990992, 1.4555382510006893, 1.4522080759998062, 1.4554141619992151, 1.4638471079997544]
conv8.1;0.002363659001275664;0.0044437889991968405;0.18232234500464983;0.17472103500040248;1.8800465705072231;1.0435054085172393;1.801664423741378;[0.0027922279987251386, 0.00275144400075078, 0.0025696199991216417, 0.002902295000239974, 0.002363659001275664, 0.002683613998669898, 0.0028354300011415035, 0.00250791199869127, 0.0025306499992439058, 0.0027558069996302947, 0.0027502110024215654, 0.00288261599780526, 0.0026721550020738505, 0.002693311998882564, 0.0029402219988696743, 0.0031109040028240997, 0.002779966001980938, 0.0025186880011460744, 0.002712334997340804, 0.0026564099971437827, 0.0024757080027484335, 0.003087445002165623, 0.002665274998435052, 0.002530757999920752, 0.00275587200303562, 0.0029072620018268935, 0.002616401998238871, 0.002413998001429718, 0.0026674759974412154, 0.0027960830011579674, 0.0027937420018133707, 0.0025025089998962358, 0.002517984998121392, 0.0026729130004241597, 0.0026645020006981213, 0.0027994610027235467, 0.0025687959969218355, 0.00274149600227247, 0.002469359002134297, 0.00262646899864194, 0.0026541520019236486, 0.002569717998994747, 0.0026387899997644126, 0.00249204300052952, 0.0027091850024589803, 0.002696806001040386, 0.0025316979990748223, 0.0026696400018408895, 0.002695178998692427, 0.0030950139989727177];[0.004815112999494886, 0.004690224002843024, 0.004520061000221176, 0.004642191001039464, 0.0044437889991968405, 0.00493575699874782, 0.004638043999875663, 0.004498825001064688, 0.00471040900083608, 0.004589830001350492, 0.004649948001315352, 0.004616578000423033, 0.004674555999372387, 0.004687327000283403, 0.004467179998755455, 0.004619839000952197, 0.004500463001022581, 0.0045967960031703115, 0.004471115997148445, 0.004676971002481878, 0.004907931997877313, 0.004655846998502966, 0.004654050000681309, 0.004574429996864637, 0.00449633100288338, 0.004648026999348076, 0.004680650999944191, 0.004624541001248872, 0.004749554002046352, 0.004645487999368925, 0.004494371998589486, 0.004614004003087757, 0.004721614001027774, 0.0044617139974434394, 0.004622553999070078, 0.004629203998774756, 0.004530472000624286, 0.004663750001782319, 0.004674911997426534, 0.00484337499801768, 0.004758687002322404, 0.004746785998577252, 0.004578551001031883, 0.004698011998698348, 0.00481423699966399, 0.00462887699904968, 0.004782979001902277, 0.004668685000069672, 0.00479377300143824, 0.004648841000744142];[0.18651745500028483, 0.18621272000382305, 0.1838048890022037, 0.18748043999585207, 0.1836605669996061, 0.183478033002757, 0.18599062700013747, 0.1834049760036578, 0.18368458400072996, 0.1844274899958691, 0.18324807300086832, 0.18587739600116038, 0.18791252699884353, 0.1862253189974581, 0.1859986090021266, 0.18497883300005924, 0.1862839060013357, 0.18523683400053415, 0.18407771699639852, 0.18563578400426195, 0.1825138929998502, 0.18504286300230888, 0.1852951219989336, 0.1860339400009252, 0.18618884900206467, 0.1852679059993534, 0.18631374799952027, 0.18374256899915054, 0.1834379940009967, 0.18621811300181434, 0.18587003799984814, 0.18232234500464983, 0.18412180100131081, 0.18485325900110183, 0.18550464899817598, 0.1827007469983073, 0.18310625400044955, 0.18339971100067487, 0.1844750370037218, 0.18566534899946419, 0.18384100399998715, 0.19099298600121983, 0.18558583500271197, 0.18641529600063222, 0.1866984170046635, 0.18243938199884724, 0.18481546499606338, 0.18375235499843257, 0.18289642200397793, 0.18623192200175254];[0.17492019099881873, 0.17511771099816542, 0.17479195999840158, 0.17495145400243928, 0.17482611299783457, 0.17494735500076786, 0.1756235739994736, 0.17490685599841527, 0.17589921499893535, 0.17584920299850637, 0.1752905270041083, 0.17496551400108729, 0.17488167999545112, 0.17570775800049887, 0.17495268099810346, 0.17499613299878547, 0.17575861799923587, 0.17535494399999152, 0.17484101099762483, 0.1890314810007112, 0.17542236900044372, 0.1748825089998718, 0.17581436099499115, 0.17486288999862154, 0.17512628799886443, 0.17540304099748028, 0.17492867500550346, 0.17500479499722132, 0.17674095800248324, 0.1749252709960274, 0.1748146359968814, 0.1756647319998592, 0.17497350599660422, 0.17505278299722704, 0.18475703299918678, 0.17720643999928143, 0.1756939529986994, 0.17493052299687406, 0.17700399199748063, 0.17472103500040248, 0.1753898820024915, 0.1755671640021319, 0.17487471599815763, 0.17505554799936363, 0.17496021499755443, 0.17571893399872351, 0.17537519799589063, 0.17573979300141218, 0.17576408299646573, 0.1749278460010828]
conv9.1;0.0016076600004453212;0.002120821998687461;0.09717626999918139;0.09218485100427642;1.3191980879663574;1.054145761917795;1.2514380227326019;[0.0017938390010385774, 0.0016076600004453212, 0.0016874770008143969, 0.0017241249988728669, 0.0019477079986245371, 0.001970442997844657, 0.001959483000973705, 0.0020176259968138766, 0.0019346499975654297, 0.0019621559986262582, 0.0019573339995986316, 0.0019891119991370942, 0.001959483000973705, 0.0020164270026725717, 0.0019390519992157351, 0.0019528400007402524, 0.0019301270003779791, 0.001977453997824341, 0.0020262720026948955, 0.0019666820007842034, 0.00196978200256126, 0.0020117910025874153, 0.0019369680012459867, 0.0019727719991351478, 0.002021303000219632, 0.001970468001672998, 0.00196996800150373, 0.001981105000595562, 0.001953967999725137, 0.00195951900241198, 0.001969517001271015, 0.0020133869984420016, 0.0020021559976157732, 0.0020134689984843135, 0.0019284299996797927, 0.001986454997677356, 0.0019369110013940372, 0.0019696130002557766, 0.001945578998856945, 0.002019007002672879, 0.0019645390020741615, 0.0020319210016168654, 0.001998578998609446, 0.0019930520029447507, 0.001934056999743916, 0.0019434050009294879, 0.001939439000125276, 0.0019495099986670539, 0.001949194000189891, 0.002074299998639617];[0.00258840400056215, 0.0025990520007326268, 0.0024908830018830486, 0.0022664509997412097, 0.002422542002022965, 0.0022193309996509925, 0.0024588599990238436, 0.0022175769991008565, 0.0024378920024901163, 0.0022091159989940934, 0.002457703998516081, 0.002120821998687461, 0.002413815000181785, 0.0021392080016084947, 0.0024219529987021815, 0.002193680000345921, 0.0022501389976241626, 0.0021650640010193456, 0.002262096997583285, 0.002237273998616729, 0.0022702180031046737, 0.002259504999528872, 0.002315735000593122, 0.002238876000774326, 0.00228339900058927, 0.0022273360009421594, 0.002297962000739062, 0.002247755001008045, 0.0023350159972324036, 0.0022459870015154593, 0.0022985909999988507, 0.0022022199991624802, 0.0023246899982041214, 0.002216794000560185, 0.0022729750016878825, 0.0022848769986012485, 0.002281465000123717, 0.0022621450007136445, 0.0022887649975018576, 0.0022611860003962647, 0.0022647320001851767, 0.0022843370024929754, 0.002262893998704385, 0.0023089269998308737, 0.0022392030004994012, 0.002290051997988485, 0.0022884509999130387, 0.002260652996483259, 0.002239978999568848, 0.0022744210000382736];[0.09801786999742035, 0.09752046299763606, 0.09756017599647748, 0.09766788200067822, 0.0977151099978073, 0.09748912399663823, 0.09754032899581944, 0.09759775999918929, 0.0976699170023494, 0.09757817100035027, 0.09759827799643972, 0.09759418999601621, 0.09751586400307133, 0.09721221200015862, 0.09819674300160841, 0.09770576500159223, 0.09760673999699065, 0.09752154100351618, 0.09765082899684785, 0.09757401100432617, 0.09762081400185707, 0.09762409499671776, 0.09753246199761634, 0.09761752699705539, 0.09767588400427485, 0.09817390700118267, 0.09762208900065161, 0.09760138800629647, 0.09761812600117992, 0.09754335499746958, 0.09769396399860852, 0.09758467500432744, 0.09763025600113906, 0.09756768600345822, 0.09759357300208649, 0.09760402299798443, 0.09767854299934697, 0.09761213699675864, 0.09757149700453738, 0.09720123900478939, 0.09747493499526172, 0.09757061100026476, 0.09754131700174185, 0.09754654499920434, 0.09760520399868255, 0.0975782409987005, 0.09717626999918139, 0.09770034100074554, 0.09870046099968022, 0.10226971699739806];[0.09443171199745848, 0.09348776500337408, 0.09241493800072931, 0.09352027900604298, 0.09435565800231416, 0.09371825999915018, 0.09305267599847866, 0.09356366799693205, 0.09289297299619648, 0.0940155339994817, 0.09301172499908716, 0.09592627999882097, 0.09432687399748829, 0.09403701899645966, 0.09763896399817895, 0.09402969100119662, 0.0925723399996059, 0.09487838199856924, 0.09442365400173003, 0.09300284999699215, 0.09434663299907697, 0.09442697899794439, 0.09364489700237755, 0.09431817600125214, 0.09420122300434741, 0.09433684300165623, 0.09379773199907504, 0.09397041300326237, 0.09246262399392435, 0.09443612399627455, 0.09240682300151093, 0.09325318500123103, 0.09431047899852274, 0.09305583099921932, 0.09303254900078173, 0.092468197002745, 0.0935315470014757, 0.09218485100427642, 0.09240143200077, 0.09254722200057586, 0.09294794400193496, 0.0935628529987298, 0.09328955299861263, 0.09248626899716328, 0.09267309600181761, 0.09257686099954299, 0.09293163300390006, 0.09264743800304132, 0.09266879500137293, 0.0925260040021385]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 3, 34, 34)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 96, 34, 34)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        mcj,fncl->mjfnl                  elx,ndme,mjfnl->fdjx
   7           TDOT      mjfnl,ndme->jflde                       elx,jflde->fdjx
   6           TDOT        jflde,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (128, 96, 33, 33)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 96, 18, 18)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 192, 18, 18)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (128, 192, 17, 17)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.019011006981600076;0.024802002008073032;0.15447978500742465;0.15266895497916266;1.304612745241628;1.011861154276645;1.2893199227262204;[0.019011006981600076, 0.019219027017243207, 0.019650030008051544, 0.020844567974563688, 0.02010107197565958, 0.019232643011491746, 0.02006054494995624, 0.01919794495915994, 0.020056851964909583, 0.019210132013540715, 0.02136723301373422, 0.01925882598152384, 0.020085059048142284, 0.019155160000082105, 0.02015679399482906, 0.019204573007300496, 0.020124351023696363, 0.019243649032432586, 0.020066066994331777, 0.019317641970701516, 0.020434518984984607, 0.01910650299396366, 0.02016282797558233, 0.019102405000012368, 0.02008152095368132, 0.019310286967083812, 0.02011504501570016, 0.019195572996977717, 0.020143436966463923, 0.019310336036141962, 0.020049473037943244, 0.019154527981299907, 0.020077570981811732, 0.019128696992993355, 0.020118223037570715, 0.019278577994555235, 0.01999854698078707, 0.01931094704195857, 0.020131685014348477, 0.01914856000803411, 0.02006835298379883, 0.019344669010024518, 0.020058029040228575, 0.019124520011246204, 0.020022028998937458, 0.019320465973578393, 0.020040979026816785, 0.019372512004338205, 0.02008966897847131, 0.019163401040714234];[0.025581532041542232, 0.0249828880187124, 0.02526557701639831, 0.024976379005238414, 0.025161699973978102, 0.02492641902063042, 0.025197176029905677, 0.024922038021031767, 0.02535368996905163, 0.024986979027744383, 0.025165436032693833, 0.024949279031716287, 0.025263018033001572, 0.024885653983801603, 0.02515447000041604, 0.02499913703650236, 0.025322440022137016, 0.024802002008073032, 0.025212506006937474, 0.02497471700189635, 0.02519207797013223, 0.024858533986844122, 0.025416340969968587, 0.02494082599878311, 0.025193034030962735, 0.02503800200065598, 0.025173722999170423, 0.02505384897813201, 0.06363771401811391, 0.024924945959355682, 0.02534271398326382, 0.02490769198630005, 0.025275348976720124, 0.024828805995639414, 0.02550756197888404, 0.024890978005714715, 0.025207966973539442, 0.024819364014547318, 0.02526779903564602, 0.02507774898549542, 0.0253271940164268, 0.025085176981519908, 0.025107996014412493, 0.024972475017420948, 0.025303757982328534, 0.02487412403570488, 0.025420955033041537, 0.0249157749931328, 0.025264253024943173, 0.02505574602400884];[0.15560035401722416, 0.15832021599635482, 0.15559864498209208, 0.15551687503466383, 0.1549029279849492, 0.15574668202316388, 0.15522454399615526, 0.1554564530379139, 0.15547527698799968, 0.15508770901942626, 0.15527199301868677, 0.1556705170078203, 0.15542846999596804, 0.15995439398102462, 0.15778576611774042, 0.1557493840227835, 0.1553236279869452, 0.16041412198683247, 0.155814933066722, 0.1552044010022655, 0.15641260298434645, 0.15525653207441792, 0.15642043197294697, 0.15553673804970458, 0.15503376198466867, 0.1547830369672738, 0.15517008100869134, 0.1602456049877219, 0.1560241610277444, 0.15649477997794747, 0.15572470100596547, 0.15447978500742465, 0.1556833369540982, 0.1553410449414514, 0.156793454894796, 0.1555575360544026, 0.15813308901851997, 0.1563596819760278, 0.15506958198966458, 0.15503853402333334, 0.15582250501029193, 0.15513813099823892, 0.15712453000014648, 0.156610831967555, 0.15650465403450653, 0.15492087497841567, 0.15506752900546417, 0.15485933696618304, 0.15801010798895732, 0.15540357097052038];[0.15483861207030714, 0.159462587966118, 0.15546619903761894, 0.15863810200244188, 0.15869215095881373, 0.1549778730259277, 0.15375480108195916, 0.1571630589896813, 0.15266895497916266, 0.15446370199788362, 0.15536216902546585, 0.15476620889967307, 0.15493938705185428, 0.15543602802790701, 0.1544694960466586, 0.15422478702384979, 0.15978892898419872, 0.15846836694981903, 0.15463636495405808, 0.15554375102510676, 0.15506845398340374, 0.15957385499496013, 0.15496442205039784, 0.1583417680230923, 0.15530620998470113, 0.15530058002332225, 0.15479117695940658, 0.1549170630169101, 0.15480188792571425, 0.15555245598079637, 0.15624158194987103, 0.15536240400979295, 0.1549850029987283, 0.15560473001096398, 0.15557315095793456, 0.1544943159678951, 0.1548809231026098, 0.15522845403756946, 0.1544731300091371, 0.15967018000083044, 0.1557285229791887, 0.15788437298033386, 0.15529141196748242, 0.15484330599429086, 0.15518809395143762, 0.15438744105631486, 0.15595455700531602, 0.15547871205490083, 0.15702061902265996, 0.15474880900001153]
conv2.1;0.11845713201910257;0.31199304398614913;16.49664892902365;16.47943797201151;2.633805484467045;1.0010443898051238;2.6310576346966745;[0.12151640199590474, 0.12251529196510091, 0.12295705697033554, 0.12189899501390755, 0.12205221498152241, 0.1217423629714176, 0.12243749701883644, 0.12163090502144769, 0.12205420399550349, 0.12185796402627602, 0.12020867201499641, 0.12129979400197044, 0.12160413502715528, 0.12116220500320196, 0.12174686399521306, 0.12130440794862807, 0.12149889499414712, 0.12152384500950575, 0.12157056201249361, 0.12096302199643105, 0.12149478704668581, 0.1209140139981173, 0.12151819100836292, 0.12087202200200409, 0.12122266797814518, 0.12096260499674827, 0.1799292570212856, 0.14600561500992626, 0.12283376301638782, 0.12152172601781785, 0.1222096509882249, 0.12097203504526988, 0.12132098595611751, 0.12180698098381981, 0.12157061899779364, 0.12161418702453375, 0.12164310697698966, 0.12130493303993717, 0.12195382197387516, 0.12131467799190432, 0.12138882797444239, 0.12185311602661386, 0.12138252600561827, 0.11845713201910257, 0.1216191640123725, 0.12166863301536068, 0.12178036104887724, 0.12146549398312345, 0.121915491996333, 0.12115809100214392];[0.323540803976357, 0.31302803294966, 0.3226236519985832, 0.32442713098134845, 0.3147525929962285, 0.3244819050305523, 0.32100635004462674, 0.3137015239917673, 0.32339476502966136, 0.3219945789896883, 0.3131944079650566, 0.32226338802138343, 0.3225178509601392, 0.31447000498883426, 0.32387620001100004, 0.3214638310018927, 0.314334744005464, 0.32405665499391034, 0.32737682794686407, 0.31199304398614913, 0.3237014490296133, 0.3215944619732909, 0.3124073640210554, 0.3247074009850621, 0.3226956469588913, 0.313909969991073, 0.32211604801705107, 0.3234902140102349, 0.31247994903242216, 0.3249583200085908, 0.32209709798917174, 0.3143898980342783, 0.32347467401996255, 0.3616510549909435, 0.3124712660210207, 0.32497019099537283, 0.32250162097625434, 0.3126639670226723, 0.32460617303149775, 0.31982500600861385, 0.31373985297977924, 0.32392681494820863, 0.3215721499873325, 0.31348761095432565, 0.3231248519732617, 0.32121418800670654, 0.3142753809806891, 0.33666120702400804, 0.3241306039853953, 0.3133717160089873];[16.858962293947116, 16.651716405991465, 16.643216736032628, 16.71940540400101, 16.506096983968746, 16.612087985966355, 16.599014190083835, 16.59792990796268, 16.606933779024985, 16.590753903903533, 16.591491669008974, 16.57303808996221, 16.57670925097773, 16.63025031198049, 16.58813559997361, 16.637193518981803, 16.619651879998855, 16.635926934948657, 16.594469528994523, 16.664675957057625, 16.62129748892039, 16.502725870988797, 16.61094919295283, 16.644342167011928, 16.61093560192967, 16.611910759005696, 16.521130462002475, 16.561652765027247, 16.635171868954785, 16.638218723004684, 16.629693000984844, 16.593668991990853, 16.51165369694354, 16.60679158498533, 16.5345407059649, 16.63752295006998, 16.63505602395162, 16.609784469997976, 16.64110452600289, 16.612451736000367, 16.607910879014526, 16.62930495495675, 16.614324246009346, 16.598664633987937, 16.56388828897616, 16.49664892902365, 16.59489794104593, 16.56979922298342, 16.57276897499105, 16.530414448992815];[16.596048775012605, 16.570937781012617, 16.58593280700734, 16.563706112036016, 16.5470505990088, 16.62032091303263, 16.54614714399213, 16.585524409019854, 16.62510626099538, 16.531352041987702, 16.5440838150098, 16.571991556033026, 16.53093719901517, 16.595212379004806, 16.519992494024336, 16.540436170937028, 16.617089115956333, 16.47943797201151, 16.595368418027647, 16.601366028015036, 16.578631522948854, 16.625475538079627, 16.81636570300907, 16.632161755056586, 16.60799378104275, 16.664209756010678, 16.59553607198177, 16.54852557106642, 16.50818041502498, 16.569860533054452, 16.599436677002814, 16.60214866901515, 16.609338857932016, 16.611148949014023, 16.61885354091646, 16.594726864015684, 16.57681306899758, 16.550834788009524, 16.600669608975295, 16.538908097951207, 16.59544324601302, 16.482639673980884, 16.612438939046115, 16.48959160700906, 16.59280976501759, 16.621405059995595, 16.598285981977824, 16.59912718401756, 16.606606614019256, 16.566278838086873]
conv3.1;0.037803674989845604;0.134066755999811;1.5588420350686647;1.5662944510113448;3.54639478928497;0.995242008335107;3.563349174958526;[0.04478190798545256, 0.037819558987393975, 0.047764584014657885, 0.038417316041886806, 0.04778018104843795, 0.038275727012660354, 0.047776953026186675, 0.03809069498674944, 0.04773548000957817, 0.03834494698094204, 0.04755705897696316, 0.03784874698612839, 0.04784047498833388, 0.03831865102984011, 0.04722180200042203, 0.03841465798905119, 0.0475035069976002, 0.0382401539827697, 0.04781840101350099, 0.0383729410241358, 0.04712589696282521, 0.038286791008431464, 0.04739801899995655, 0.037803674989845604, 0.047409464023076, 0.03810546197928488, 0.047358723008073866, 0.03827550902497023, 0.04732291598338634, 0.03801873099291697, 0.04711261502234265, 0.0379835509811528, 0.04714253597194329, 0.038343481021001935, 0.04751160298474133, 0.03800789196975529, 0.047407861973624676, 0.03795753698796034, 0.04727641603676602, 0.03807829803554341, 0.04762587498407811, 0.0378311260137707, 0.04724736599018797, 0.038283222005702555, 0.047187721997033805, 0.0381273350212723, 0.047258909966330975, 0.038043899985495955, 0.047740148031152785, 0.037988639960531145];[0.13962296902900562, 0.13795436901273206, 0.13941720000002533, 0.1342075879801996, 0.13978133699856699, 0.1343196249799803, 0.1404168310109526, 0.13452794699696824, 0.14042112999595702, 0.13623405602993444, 0.1398570069577545, 0.134066755999811, 0.13955956901190802, 0.13530913600698113, 0.1393790559959598, 0.13577000104123726, 0.13959854195127264, 0.13537995098158717, 0.13920334802241996, 0.1350495350197889, 0.13963481900282204, 0.13578988501103595, 0.13957384595414624, 0.13425073202233762, 0.14141529303742573, 0.13462091400288045, 0.1393111240467988, 0.1353830900043249, 0.1405398200149648, 0.13441355898976326, 0.13930090999929234, 0.13460824702633545, 0.1402479200041853, 0.1345554640283808, 0.13981134397909045, 0.1345088430098258, 0.1411675980198197, 0.13574753201100975, 0.14000626897905022, 0.13493356999242678, 0.13933951599756256, 0.1349458519835025, 0.14013960101874545, 0.13453246501740068, 0.1396093820221722, 0.13431280897930264, 0.13999875000445172, 0.136257994978223, 0.13948772300500423, 0.13575301301898435];[1.5606012350181118, 1.565786856925115, 1.5588420350686647, 1.578538438945543, 1.569799238059204, 1.562195700011216, 1.5715663090231828, 1.5657285500201397, 1.5803018099395558, 1.5713522500009276, 1.5790463029406965, 1.5678205420263112, 1.5733084580278955, 1.5713924139272422, 1.5636094500077888, 1.57142392906826, 1.56726337200962, 1.5687232840573415, 1.570948999025859, 1.567643504939042, 1.5776550869923085, 1.57187260693172, 1.570638114004396, 1.5821353750070557, 1.573929742036853, 1.5749408999690786, 1.5803654610645026, 1.5777592859813012, 1.5737756559974514, 1.577914017951116, 1.5687252049101517, 1.579291264002677, 1.579664605029393, 1.57938179501798, 1.5829938650131226, 1.571472714014817, 1.5724082680535503, 1.5780223530018702, 1.572829759970773, 1.592887142964173, 1.5712220760760829, 1.5694492080365308, 1.5716944899759255, 1.5718783530173823, 1.5684184620040469, 1.5879349919268861, 1.5854234379949048, 1.5722939049592242, 1.5743923129630275, 1.5695387470768765];[1.5892103650257923, 1.605113283963874, 1.5737348190741614, 1.578209069033619, 1.574141260003671, 1.5815888631041162, 1.5919889949727803, 1.5712226089672185, 1.577949134982191, 1.5752355449367315, 1.5723553079878911, 1.5766592290019616, 1.5662944510113448, 1.567331635975279, 1.5730104710091837, 1.578945757006295, 1.576426436949987, 1.5842263220692985, 1.5742603010148741, 1.5687840850441717, 1.578723264974542, 1.575324058008846, 1.575930378981866, 1.5719446419971064, 1.5796570270322263, 1.5788637879886664, 1.5932210250175558, 1.5715002470533364, 1.5901146929827519, 1.5785774349351414, 1.5840590230654925, 1.5766452090465464, 1.5760691869654693, 1.5865124890115112, 1.5746173100778833, 1.5703726589563303, 1.5737436650088057, 1.5874172439798713, 1.5789985419833101, 1.583808503986802, 1.5811491890344769, 1.578230328974314, 1.578470015025232, 1.574290791992098, 1.576875994040165, 1.5791893640416674, 1.5707353259786032, 1.575164176931139, 1.5849905089708045, 1.567070652032271]
conv4.1;0.048340976994950324;0.13557723601115867;2.4906253629596904;2.497122505970765;2.8046027291777946;0.997398148070213;2.811918925861452;[0.048340976994950324, 0.05174902599537745, 0.053927177970763296, 0.056459066981915385, 0.05416770203737542, 0.05539464403409511, 0.05411154101602733, 0.059606917027849704, 0.053920763020869344, 0.054033550957683474, 0.054043860000092536, 0.053935283969622105, 0.054037626017816365, 0.054085320967715234, 0.05392006499459967, 0.054007789003662765, 0.0540230410406366, 0.053525263036135584, 0.05398218199843541, 0.05392926401691511, 0.054066353011876345, 0.05362083000363782, 0.053934423020109534, 0.0539630550192669, 0.05404853803338483, 0.05410743894753978, 0.05365128500852734, 0.053786859032697976, 0.0541547589818947, 0.05394272704143077, 0.05392390501219779, 0.05408942204667255, 0.05414254998322576, 0.05362670595059171, 0.05411559104686603, 0.05358902702573687, 0.0539966489886865, 0.05410383001435548, 0.053687766019720584, 0.053893984004389495, 0.05406725499778986, 0.05422234896104783, 0.05392681196099147, 0.053956141986418515, 0.05399688001489267, 0.05357466998975724, 0.053877589001785964, 0.05363120301626623, 0.05397397599881515, 0.05364025995368138];[0.14042542700190097, 0.13722447399049997, 0.13772044400684536, 0.1372233570436947, 0.1367535730241798, 0.13694082503207028, 0.13788125902647153, 0.13784259400563315, 0.13856938696699217, 0.13707703299587592, 0.13773212197702378, 0.1371076450450346, 0.13813309295801446, 0.13574908598093316, 0.13789785304106772, 0.13685189001262188, 0.13784947304520756, 0.13635774300200865, 0.13789432699559256, 0.13736307102954015, 0.1384310019784607, 0.13673788000596687, 0.13865785498637706, 0.13690499699441716, 0.1377201529685408, 0.14172664599027485, 0.13777625199873, 0.136967585014645, 0.13791006698738784, 0.1361079250345938, 0.13800578599330038, 0.13661287998547778, 0.16709577396977693, 0.13557723601115867, 0.13790780602721497, 0.13686034199781716, 0.13793757202802226, 0.136424291995354, 0.13845895102713257, 0.1376012500259094, 0.1370988609851338, 0.13720011501573026, 0.13769251701887697, 0.13671275204978883, 0.13857112702680752, 0.13682967197382823, 0.13770982396090403, 0.13678604597225785, 0.13760547299170867, 0.13746232201810926];[2.4906253629596904, 2.4993042229907587, 2.5159654300659895, 2.5131878020474687, 2.5043586900574155, 2.5094920150586404, 2.5149021591059864, 2.5195131279178895, 2.5069691800163127, 2.5098061510943808, 2.5035576410591602, 2.5087925560073927, 2.511301330931019, 2.5046042089816183, 2.5083307149470784, 2.5124601640272886, 2.509292764996644, 2.509871007001493, 2.5053960680379532, 2.5169681880506687, 2.5212652540649287, 2.5040609179995954, 2.525964288972318, 2.5061138199525885, 2.517509064055048, 2.503926613018848, 2.5030795510392636, 2.506195363996085, 2.498957210977096, 2.512497447023634, 2.509825998044107, 2.4985816259868443, 2.5121785060619004, 2.5089239949011244, 2.503254220006056, 2.5079718559863977, 2.5107110058888793, 2.51301658898592, 2.505119830078911, 2.50077814492397, 2.5048415919882245, 2.5077308739419095, 2.5034550359705463, 2.5048878940287977, 2.5090431320131756, 2.5047220050473697, 2.5169107810943387, 2.5202623699442483, 2.5048987769987434, 2.5146575259859674];[2.514729839982465, 2.5158918559900485, 2.505211041017901, 2.5118182560545392, 2.520287093007937, 2.5007820099708624, 2.5105093770544045, 2.5055158300092444, 2.5174561020103283, 2.50885597494198, 2.510941191983875, 2.511164519994054, 2.507428667973727, 2.506474950001575, 2.5029423610540107, 2.510098090977408, 2.51143501594197, 2.5074875250575133, 2.5055004020105116, 2.5029371019336395, 2.5141154850134626, 2.5229140669689514, 2.5073133850237355, 2.5055361080449075, 2.5047542069805786, 2.5165415670489892, 2.5100929149775766, 2.50874647393357, 2.525911640957929, 2.5023122840211727, 2.497122505970765, 2.509210296033416, 2.5155608771019615, 2.5136749370140024, 2.499350314028561, 2.518173277087044, 2.5187617639894597, 2.5070379770477302, 2.5127128449385054, 2.514328498975374, 2.5093998400261626, 2.5142325909691863, 2.507335049973335, 2.5897578240255825, 2.5086623649694957, 2.5155727040255442, 2.5226513949455693, 2.5022589449654333, 2.5123863820335828, 2.514381184009835]
conv5.1;0.10528150497702882;0.27662321500247344;5.017150743049569;5.029439055011608;2.6274625829373295;0.9975567231598534;2.6338979247361474;[0.1107219309778884, 0.10701414803043008, 0.10736176703358069, 0.10675395798170939, 0.10866067802999169, 0.10535518504912034, 0.10699729499174282, 0.10691958799725398, 0.10652558400761336, 0.10644711198983714, 0.10693144996184856, 0.10625046899076551, 0.1064495460013859, 0.10562117502558976, 0.1063142329803668, 0.10621197603177279, 0.10611588100437075, 0.10557925404282287, 0.10564599401550367, 0.10540826601209119, 0.10610010602977127, 0.10546046000672504, 0.10593885602429509, 0.10552398196887225, 0.10578507598256692, 0.10555303300498053, 0.10597572702681646, 0.10536206397227943, 0.10575786902336404, 0.10542871401412413, 0.10559358500177041, 0.10560124600306153, 0.10634924698388204, 0.10545915004331619, 0.105468405992724, 0.10562195599777624, 0.10547051299363375, 0.1058244599844329, 0.10586047300603241, 0.10556292900582775, 0.10685727500822395, 0.1054217159980908, 0.1064386130310595, 0.10528150497702882, 0.10582531796535477, 0.1054029290098697, 0.10560764197725803, 0.10540956602199003, 0.1059077339596115, 0.10583670902997255];[0.2815783619880676, 0.2783104959526099, 0.27921358100138605, 0.2784576539997943, 0.2799940070253797, 0.27834642701782286, 0.2793807969428599, 0.2776274890056811, 0.27804314700188115, 0.2804091830039397, 0.28150893398560584, 0.2773040220490657, 0.2786662240396254, 0.28114813298452646, 0.27897436398779973, 0.27822341897990555, 0.278678797010798, 0.2778494859812781, 0.27851950301555917, 0.27662321500247344, 0.27866967098088935, 0.2788944930071011, 0.278873878007289, 0.27782984799705446, 0.27896023698849604, 0.27748770301695913, 0.2794719490339048, 0.2795060639618896, 0.2800323939882219, 0.277439930010587, 0.2809258630149998, 0.27828202198725194, 0.2794334330246784, 0.2783009689883329, 0.2789641909766942, 0.27752295800019056, 0.27886581694474444, 0.2777761630131863, 0.28018265101127326, 0.27836938499240205, 0.278629788022954, 0.2777587989694439, 0.27991717297118157, 0.27909337502205744, 0.28032550000352785, 0.2783553799963556, 0.2791642710217275, 0.2782504450296983, 0.27945315302349627, 0.27803550695534796];[5.039055191038642, 5.054272161039989, 5.08896751399152, 5.044876792002469, 5.0677535040304065, 5.053640756988898, 5.057902480009943, 5.066554481978528, 5.054515418014489, 5.089560407970566, 5.0468346939305775, 5.066917198942974, 5.057510833081324, 5.045119255955797, 5.054376848042011, 5.04778126796009, 5.0632873849826865, 5.05655688396655, 5.071468147041742, 5.063294566993136, 5.0607639730442315, 5.04976354498649, 5.024706705007702, 5.057195346103981, 5.067006444034632, 5.038512807979714, 5.076349645038135, 5.017150743049569, 5.054334518965334, 5.055992547946516, 5.061378455080558, 5.040969386987854, 5.04363315901719, 5.020134914957453, 5.050202814978547, 5.046489197004121, 5.092045333003625, 5.082892053003889, 5.099441063997801, 5.083647969004232, 5.0636561720166355, 5.086009919003118, 5.051960553042591, 5.11851714894874, 5.048485966981389, 5.066125045006629, 5.058949308935553, 5.044613995938562, 5.0652815180365, 5.064412388950586];[5.072253456979524, 5.06379993702285, 5.0480027929879725, 5.050398988940287, 5.069144275970757, 5.05058887595078, 5.085072226938792, 5.070186058001127, 5.1094471459509805, 5.07105364499148, 5.068907598033547, 5.059521224000491, 5.051829911011737, 5.08280452498002, 5.051732680003624, 5.0568676659604535, 5.050982087966986, 5.096135356987361, 5.072023027052637, 5.0725975659443066, 5.067006233963184, 5.047614000039175, 5.100294125964865, 5.048087609058712, 5.07654908701079, 5.050328185025137, 5.029439055011608, 5.054598513932433, 5.0413708799751475, 5.041183291992638, 5.03984023607336, 5.066234362020623, 5.039267114945687, 5.054853990965057, 5.032363987003919, 5.05583927599946, 5.065664272988215, 5.086882301024161, 5.050332194019575, 5.071190876944456, 5.066563524946105, 5.070105132996105, 5.050514642032795, 5.060779725026805, 5.091360141057521, 5.04812164301984, 5.087266567919869, 5.044875498046167, 5.064150672929827, 5.052095968043432]
conv6.1;0.03006690798792988;0.06794532900676131;1.6988019769778475;1.694454434036743;2.2598043348533685;1.0025657479208498;2.254021084941129;[0.030378666997421533, 0.03006690798792988, 0.03218059701612219, 0.03351791697787121, 0.034329093992710114, 0.03512338502332568, 0.03472307795891538, 0.03485535801155493, 0.035398731008172035, 0.035511280002538115, 0.035407659015618265, 0.0351881809765473, 0.035342818999197334, 0.03542874602135271, 0.035209244990255684, 0.03519843000685796, 0.03526405798038468, 0.03545661299722269, 0.03523204999510199, 0.03543211898067966, 0.03527651698095724, 0.03573641600087285, 0.035324716998729855, 0.035518761025741696, 0.03525377402547747, 0.03517051099333912, 0.03469320997828618, 0.0346601260243915, 0.034768475976306945, 0.035020540992263705, 0.03446713101584464, 0.034611965995281935, 0.03507540898863226, 0.035160614002961665, 0.034605098015163094, 0.035067276970949024, 0.03470705699874088, 0.03459051001118496, 0.03457662300206721, 0.03461485501611605, 0.03468559501925483, 0.036261458008084446, 0.03486398298991844, 0.034443937009200454, 0.034951960027683526, 0.03463077696505934, 0.03483228199183941, 0.03509421995840967, 0.034653062000870705, 0.03465724998386577];[0.06832723005209118, 0.06824179599061608, 0.06831155699910596, 0.06839799002045766, 0.06807638396276161, 0.06841883098240942, 0.06821462500374764, 0.0684180980315432, 0.06820014701224864, 0.06794532900676131, 0.06835533899720758, 0.0691718989983201, 0.06858333799755201, 0.06835995201254264, 0.06854722800198942, 0.06820543500361964, 0.06817916198633611, 0.06819369900040329, 0.06845567200798541, 0.06835332000628114, 0.06903530203271657, 0.06858058995567262, 0.06847456196555868, 0.06904781796038151, 0.06903511000564322, 0.06863777001854032, 0.0682228070218116, 0.06842372595565394, 0.06857604399556294, 0.06836004502838477, 0.06856270000571385, 0.09131595899816602, 0.06820826197508723, 0.06824674498056993, 0.06822150497464463, 0.06847664096858352, 0.0684177330113016, 0.0683735620114021, 0.0692789470194839, 0.06830303999595344, 0.06844529998488724, 0.06835958204464987, 0.06822525104507804, 0.06810787197900936, 0.06818525801645592, 0.06824079802026972, 0.06822135898983106, 0.06836995203047991, 0.06845134601462632, 0.06837363197701052];[1.6999051740276627, 1.72117264411645, 1.6988019769778475, 1.716972122027073, 1.7164463090593927, 1.7061157649732195, 1.7162854040507227, 1.7116812589811161, 1.7092747840215452, 1.7488678550580516, 1.7134167599724606, 1.7172780230175704, 1.7047904809587635, 1.7022014730609953, 1.719738235056866, 1.7169199859490618, 1.7127884640358388, 1.725356056005694, 1.713713964971248, 1.7067394770565443, 1.7162801430677064, 1.7082220960292034, 1.7034024989698082, 1.7166964600328356, 1.7089981650351547, 1.7135406220331788, 1.7159686110098846, 1.7076136670075357, 1.704130258061923, 1.7116136359982193, 1.7157483600312844, 1.732139601954259, 1.706764157046564, 1.7073059399845079, 1.709719854989089, 1.7121463019866496, 1.7081121309893206, 1.7181380629190244, 1.7133742870064452, 1.70550734794233, 1.7122635759878904, 1.7070125379832461, 1.7243135590106249, 1.7071628969861194, 1.71312059200136, 1.7101954530226067, 1.7065497380681336, 1.7074537500739098, 1.7127204650314525, 1.7175144530483522];[1.7063910349970683, 1.704188633011654, 1.7153076529502869, 1.7034374130307697, 1.717230338952504, 1.6975046019651927, 1.708933326008264, 1.7033607550547458, 1.7105919079622254, 1.7165032630437054, 1.726129895017948, 1.7129719500080682, 1.7032552720047534, 1.7072556319762953, 1.7220743369543925, 1.7084518580231816, 1.7060943999676965, 1.7120713560143486, 1.7014549200539477, 1.7064271079725586, 1.7187070740037598, 1.714721227006521, 1.7014914400060661, 1.694454434036743, 1.7064977849950083, 1.7076974900555797, 1.7062606560066342, 1.7215475209522992, 1.714136821043212, 1.7142751689534634, 1.7041134310420603, 1.7299798730527982, 1.709796859009657, 1.7089977950090542, 1.7028912029927596, 1.712961513956543, 1.70160188205773, 1.7097157499520108, 1.7097228630445898, 1.72119054896757, 1.710107869002968, 1.7067712169955485, 1.7237010449753143, 1.7084920729976147, 1.7098124539479613, 1.7041221729596145, 1.719626870995853, 1.7133876910083927, 1.7026834309799597, 1.7071528639644384]
conv7.0;0.015738096029963344;0.029744040977675468;1.3645611589890905;1.3640181259834208;1.8899389685414663;1.000398112748889;1.889186859167798;[0.01587075594579801, 0.015738096029963344, 0.01610015897313133, 0.01614101103041321, 0.017336842021904886, 0.018525546009186655, 0.01903021999169141, 0.019766546960454434, 0.01999767601955682, 0.01989476097514853, 0.020408807031344622, 0.02055206202203408, 0.020549754961393774, 0.020427942043170333, 0.02054666297044605, 0.020536118012387305, 0.020464569970499724, 0.020512233022600412, 0.02069986902642995, 0.020531404006760567, 0.0204273319686763, 0.02056481398176402, 0.02046187996165827, 0.02059897204162553, 0.020627518999390304, 0.02055505703901872, 0.02061251999111846, 0.020694384002126753, 0.020625813049264252, 0.020537330012302846, 0.020615593006368726, 0.020548599015455693, 0.020501545979641378, 0.020562290970701724, 0.020456626953091472, 0.02054970496101305, 0.020611762010958046, 0.020563672005664557, 0.020696315972600132, 0.020720257016364485, 0.020691086014267057, 0.020589300023857504, 0.020685566996689886, 0.020514907024335116, 0.02059622301021591, 0.020713855978101492, 0.020598641014657915, 0.02049853600328788, 0.020566819002851844, 0.02072307199705392];[0.032553591998293996, 0.030580696009565145, 0.03066612599650398, 0.030609339999500662, 0.030993025982752442, 0.030619012948591262, 0.03064637997886166, 0.030649658001493663, 0.03061135800089687, 0.030634184018708766, 0.030621478043030947, 0.03060680499766022, 0.03066135401604697, 0.030619451019447297, 0.030688964994624257, 0.030664955032989383, 0.0305700350436382, 0.030554750992450863, 0.030579829995986074, 0.0306180149782449, 0.030586365959607065, 0.030764807015657425, 0.030803076981101185, 0.030584343010559678, 0.03060620598262176, 0.030607057036831975, 0.030573099036701024, 0.03057661297498271, 0.030664912948850542, 0.030623700004070997, 0.03062458900967613, 0.030585714033804834, 0.030591037997510284, 0.030578595004044473, 0.03060693701263517, 0.030659381998702884, 0.031124059983994812, 0.030580115038901567, 0.035559183976147324, 0.030618067015893757, 0.029744040977675468, 0.030578676029108465, 0.030649419000837952, 0.030566230008844286, 0.030623499944340438, 0.03054566599894315, 0.030663304962217808, 0.03058392502134666, 0.03056744101922959, 0.030572958989068866];[1.372143179003615, 1.3830849059741013, 1.372668689058628, 1.3754735230468214, 1.376342945965007, 1.3819782270002179, 1.3750414500245824, 1.3887000069953501, 1.3721618360141292, 1.3804192759562284, 1.3752104680170305, 1.3787509890971705, 1.3889271009829827, 1.3771045630564913, 1.387623330054339, 1.3773480880190618, 1.382949898019433, 1.37475717702182, 1.376156825979706, 1.376230412046425, 1.3818911419948563, 1.372318240988534, 1.379399195080623, 1.3719891099608503, 1.379485229961574, 1.3709267019294202, 1.3769285430316813, 1.3774540570448153, 1.3770517919911072, 1.3777951759984717, 1.3743362289387733, 1.3726134650642052, 1.375561875058338, 1.3868106389418244, 1.3784129039850086, 1.3779171379865147, 1.3753453739918768, 1.37541289703222, 1.3770658420398831, 1.3799174260348082, 1.3741693120100535, 1.3787166240508668, 1.376799904042855, 1.3645611589890905, 1.377047697082162, 1.380642794072628, 1.3703221850446425, 1.3782879140344448, 1.374966521980241, 1.3712536839884706];[1.3735549029661343, 1.3763739439891651, 1.3792300579953007, 1.3777349829906598, 1.380482373002451, 1.3741820629802532, 1.3718722509220243, 1.3757100760703906, 1.3738052358967252, 1.3715563190053217, 1.3710415070527233, 1.3753191689029336, 1.3740619550226256, 1.3750766069279052, 1.3761564880260266, 1.3724247390637174, 1.372411088028457, 1.383307039970532, 1.3703500180272385, 1.3640181259834208, 1.3753962720511481, 1.3712275750585832, 1.3745928109274246, 1.3706737930187955, 1.3770248629734851, 1.3746184650226496, 1.3812144350376911, 1.3707264509866945, 1.3799161520437337, 1.3749137210543267, 1.3762275420012884, 1.3760626899893396, 1.371698233007919, 1.374958957952913, 1.371636689058505, 1.3805765520664863, 1.370250676991418, 1.3792278849869035, 1.3756384521257132, 1.3744786309543997, 1.3862766938982531, 1.3778587949927896, 1.3897843250306323, 1.381607441988308, 1.3723519030027092, 1.3760812089894898, 1.377175108937081, 1.3774975659907795, 1.3839218160137534, 1.3779910079319961]
conv8.1;0.0024480060092173517;0.0022950299899093807;0.1372136989957653;0.13813205400947481;0.9375099494315053;0.9933516154501943;0.9437845923335202;[0.0024736730265431106, 0.002583367982879281, 0.0024960620212368667, 0.002509094018023461, 0.0025453349808230996, 0.0025646730209700763, 0.0025660550454631448, 0.0025277999811805785, 0.0025441509787924588, 0.002543913957197219, 0.0025188869913108647, 0.002484276017639786, 0.00249725702451542, 0.002570990996900946, 0.0025140129728242755, 0.002477751055266708, 0.0025560639915056527, 0.0025744930026121438, 0.0025309709599241614, 0.0025044819922186434, 0.002525534015148878, 0.0025206910213455558, 0.0024480060092173517, 0.0024900870048440993, 0.0025030659744516015, 0.0025556589826010168, 0.002481668023392558, 0.00253160297870636, 0.0025271089980378747, 0.002587969007436186, 0.002556903986260295, 0.0025207309518009424, 0.002559856977313757, 0.002601073996629566, 0.0024954660329967737, 0.0025062429485842586, 0.0025340249994769692, 0.0025658029480837286, 0.002480545954313129, 0.002527073957026005, 0.0024858489632606506, 0.0025566619588062167, 0.0025105670210905373, 0.0025132339796982706, 0.0025564749957993627, 0.0025149350403808057, 0.002500965027138591, 0.0025069170515052974, 0.00250026595313102, 0.0025808600476011634];[0.002416032017208636, 0.0023581560235470533, 0.0024184370413422585, 0.002395418006926775, 0.002367295033764094, 0.0023554229992441833, 0.0024487870396114886, 0.002301824977621436, 0.0023745479993522167, 0.0024085399927571416, 0.0023847949923947453, 0.0023900800151750445, 0.0024251180002465844, 0.002375153999309987, 0.002378229983150959, 0.002392709022387862, 0.002385639993008226, 0.002415155991911888, 0.0024025600287131965, 0.0024173010024242103, 0.002370956994127482, 0.0024389249738305807, 0.0022950299899093807, 0.0023916789796203375, 0.002346890978515148, 0.0024461440043523908, 0.0023804359952919185, 0.0024064090102910995, 0.0023706000065431, 0.0024253009469248354, 0.002404663013294339, 0.0024235720047727227, 0.0023881139932200313, 0.002458126051351428, 0.002329065988305956, 0.002409503038506955, 0.0023773819557391107, 0.0024084270116873085, 0.0023604220477864146, 0.002396249969024211, 0.0023587620235048234, 0.0024022349971346557, 0.0024429589975625277, 0.002384658029768616, 0.00239260500529781, 0.0023944000131450593, 0.002411397988907993, 0.002382175996899605, 0.0023875149781815708, 0.002400471013970673];[0.13903213001322, 0.13888012000825256, 0.13867713802028447, 0.13870163896353915, 0.138824064983055, 0.13878350099548697, 0.1386516890488565, 0.13869361096294597, 0.1372136989957653, 0.13896214799024165, 0.13905166101176292, 0.1381783959805034, 0.1381545740296133, 0.1397743480047211, 0.1386144970310852, 0.13934848504140973, 0.13854589295806363, 0.13889529701555148, 0.1387384469853714, 0.1382835279800929, 0.13875982101308182, 0.13933521503349766, 0.13862157298717648, 0.13877239701105282, 0.13863846298772842, 0.13951079203980044, 0.13858353800605983, 0.1387515559908934, 0.13904390396783128, 0.13880988903110847, 0.1391572700231336, 0.13877351197879761, 0.13913488597609103, 0.13846429798286408, 0.13883338100276887, 0.13854235102189705, 0.1384146159980446, 0.13843925297260284, 0.1386251740041189, 0.13884725898969918, 0.1383781569893472, 0.1383545629796572, 0.13843706500483677, 0.1383360160398297, 0.13902891700854525, 0.13848701200913638, 0.13850343698868528, 0.1380179169937037, 0.13957568496698514, 0.13854150898987427];[0.13857978500891477, 0.1384325359831564, 0.1386812819982879, 0.13855696597602218, 0.13856181601295248, 0.13821006403304636, 0.13831468299031258, 0.13813205400947481, 0.1385307700256817, 0.13842445198679343, 0.1386144879506901, 0.1383458820055239, 0.1396440519602038, 0.13906811003107578, 0.13857493799878284, 0.13837703003082424, 0.1384435510262847, 0.13838439696701244, 0.13826655701268464, 0.1381685149972327, 0.13866887101903558, 0.13873133301967755, 0.13842506404034793, 0.13859965896699578, 0.13862187799531966, 0.13849878800101578, 0.1384474629885517, 0.1386803689529188, 0.1388556669699028, 0.1390102889854461, 0.13861675100633875, 0.13882956298766658, 0.13901120697846636, 0.13898740598233417, 0.13855741202132776, 0.13889869599370286, 0.1382798599661328, 0.1387107690097764, 0.13839993299916387, 0.13844374800100923, 0.1383140199468471, 0.13837109197629616, 0.13839578296756372, 0.1387069009942934, 0.13852144498378038, 0.1383791930275038, 0.13893843197729439, 0.13912297802744433, 0.1386511730379425, 0.1385581680224277]
conv9.1;0.0016614259802736342;0.001227005966939032;0.06079820398008451;0.07486142800189555;0.7385258094597427;0.8121432572531886;0.9093541106990988;[0.0017931010224856436, 0.0016614259802736342, 0.0017528830212540925, 0.0017192090163007379, 0.0019979070057161152, 0.0020120920380577445, 0.002018553961534053, 0.002035395009443164, 0.0020331440027803183, 0.0019918190082535148, 0.0020885950070805848, 0.0020254680421203375, 0.0020368959521874785, 0.001991324999835342, 0.001994291029404849, 0.0019859070307575166, 0.00200060399947688, 0.001988474978134036, 0.002008227980695665, 0.00199563498608768, 0.0019914789590984583, 0.001997968996874988, 0.002017045975662768, 0.001998680003453046, 0.0019942880026064813, 0.001988102972973138, 0.001994747028220445, 0.001977003994397819, 0.0020174190285615623, 0.0019982910016551614, 0.00201280799228698, 0.001987669966183603, 0.0019878120510838926, 0.0019707109895534813, 0.002049377013463527, 0.0019808600191026926, 0.0020110520417802036, 0.002017914957832545, 0.0020147679606452584, 0.001976029947400093, 0.001981043955311179, 0.0019690690096467733, 0.0019741879659704864, 0.0019600899540819228, 0.001983757014386356, 0.0020717530278488994, 0.001987049006856978, 0.0019985989783890545, 0.0019791359663940966, 0.0019821819732896984];[0.001451534975785762, 0.001527754997368902, 0.0014515920192934573, 0.0012757640215568244, 0.0012747570290230215, 0.001227005966939032, 0.001293024979531765, 0.0012584130163304508, 0.0012613210128620267, 0.0012864029849879444, 0.0012727930443361402, 0.0014117739629000425, 0.001270875975023955, 0.001470140996389091, 0.0012511839740909636, 0.0012796709779649973, 0.0014972289791330695, 0.0012391029740683734, 0.0014957600506022573, 0.0012455700198188424, 0.0012521269964054227, 0.0014704549685120583, 0.0013138019712641835, 0.0014447059947997332, 0.0013295490061864257, 0.0012653640005737543, 0.001276260009035468, 0.0014791259891353548, 0.0012480230070650578, 0.0012765369610860944, 0.001260397955775261, 0.0012467679916881025, 0.0012438849662430584, 0.00147219403879717, 0.0015137779992073774, 0.0014470650348812342, 0.0012573060230351985, 0.0012596260057762265, 0.001251032983418554, 0.0012863369775004685, 0.0012779519893229008, 0.001474370015785098, 0.001250097993761301, 0.0014566299505531788, 0.001251670008059591, 0.001489299989771098, 0.0012912979582324624, 0.0014509190223179758, 0.0015201879432424903, 0.001467144989874214];[0.06079820398008451, 0.07327613100642338, 0.07535151101183146, 0.07558209198759869, 0.0755207350011915, 0.07550852600252256, 0.07515613699797541, 0.07550384296337143, 0.07549312798073515, 0.07557365298271179, 0.07562071800930426, 0.07553470699349418, 0.075251379981637, 0.07526553398929536, 0.07518379099201411, 0.07556361699244007, 0.07549055601703003, 0.07556977996136993, 0.07551592000527307, 0.0751830639783293, 0.07550258300034329, 0.0755416169995442, 0.0751664360286668, 0.0750942419981584, 0.07515290100127459, 0.07504935801262036, 0.07556979596847668, 0.07524990098318085, 0.07526936300564557, 0.07511001301463693, 0.07522867602529004, 0.07516034098807722, 0.07401860097888857, 0.07550241897115484, 0.07562478596810251, 0.07511964399600402, 0.07553265796741471, 0.07644207903649658, 0.07590896403416991, 0.075562036014162, 0.07552778598619625, 0.07509695604676381, 0.07582351699238643, 0.07649476500228047, 0.07500704796984792, 0.0751729579642415, 0.07551908702589571, 0.07512362900888547, 0.07551197899738327, 0.07550220499979332];[0.0750563979963772, 0.07517025904962793, 0.07516167196445167, 0.07548540603602305, 0.07527799799572676, 0.07549997797468677, 0.07564988097874448, 0.07561009796336293, 0.07549050997477025, 0.07514678605366498, 0.07551745400996879, 0.07547358801821247, 0.07522562303347513, 0.07541547302389517, 0.07538967597065493, 0.081246005021967, 0.07556027499958873, 0.0751756809768267, 0.07546970999101177, 0.07558952603721991, 0.0750775919877924, 0.07550466700922698, 0.07547331199748442, 0.07505817798664793, 0.07503891695523635, 0.07558075804263353, 0.07513110496802256, 0.07555077597498894, 0.07550523598911241, 0.07633524102857336, 0.07601095899008214, 0.07544942304957658, 0.07551317696925253, 0.0750973160029389, 0.07559160701930523, 0.0751861099852249, 0.07551463396521285, 0.07486142800189555, 0.07642145099816844, 0.07555451098596677, 0.0750319299986586, 0.07524427794851363, 0.07552018301794305, 0.075682065973524, 0.07511860399972647, 0.07551394304027781, 0.07490366301499307, 0.0754765680176206, 0.07508347899420187, 0.0752489379956387]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 3, 34, 34)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 96, 34, 34)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (128, 96, 33, 33)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 96, 18, 18)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 192, 18, 18)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (128, 192, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.446e+10
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.274e+10
  Optimized FLOP count:  1.880e+8
   Theoretical speedup:  6.776e+1
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0009835599921643734;0.001906685996800661;;;1.9385558705015058;;;[0.0010428199311718345, 0.0010254780063405633, 0.001029866049066186, 0.0010166800348088145, 0.001024329918436706, 0.0010235729860141873, 0.001029597013257444, 0.0010298748966306448, 0.001030083978548646, 0.0010273200459778309, 0.0010119850048795342, 0.0010250010527670383, 0.0010395630961284041, 0.0010228509781882167, 0.0010199669050052762, 0.001026803976856172, 0.0010206130100414157, 0.0010327830677852035, 0.0010241230484098196, 0.00101420097053051, 0.0010317480191588402, 0.001023220014758408, 0.001026584068313241, 0.0010244089644402266, 0.0010277259862050414, 0.0010252270149067044, 0.0010239650728181005, 0.0010152789764106274, 0.0010385249042883515, 0.001029531005769968, 0.0010349329095333815, 0.0010210369946435094, 0.0010243089636787772, 0.001021280069835484, 0.0010168530279770494, 0.0010172950569540262, 0.0010162260150536895, 0.0009835599921643734, 0.0010178700322285295, 0.0010166940046474338, 0.0010225330479443073, 0.0010199160315096378, 0.0010176609503105283, 0.0010252050124108791, 0.0010230790358036757, 0.00102138496004045, 0.0010200849501416087, 0.0010161800310015678, 0.001015444053336978, 0.0010249789338558912];[0.00195618299767375, 0.001945390016771853, 0.0019426089711487293, 0.0019436110742390156, 0.0019408749649301171, 0.0019281728891655803, 0.0019297510152682662, 0.0019252540078014135, 0.00193226698320359, 0.0019288850016891956, 0.001927871024236083, 0.0019385300111025572, 0.0019325150642544031, 0.0019256219966337085, 0.0019279139814898372, 0.0019232380436733365, 0.0019396039424464107, 0.0019302760483697057, 0.001929617952555418, 0.0019353380193933845, 0.0019473809516057372, 0.0019368180073797703, 0.0019248699536547065, 0.0019300510175526142, 0.0019247710006311536, 0.0019265710143372416, 0.001920734066516161, 0.001906685996800661, 0.0019242750713601708, 0.0019275639206171036, 0.0019278819672763348, 0.0019260459812358022, 0.001924811047501862, 0.001926333992742002, 0.0019266160670667887, 0.0019257119856774807, 0.0019323719898238778, 0.001924313954077661, 0.0019255749648436904, 0.0019400299061089754, 0.0019436469301581383, 0.0019312079530209303, 0.0019214629428461194, 0.001925737946294248, 0.0019418880110606551, 0.0019234800711274147, 0.0019227740122005343, 0.0019236010266467929, 0.0019261469133198261, 0.0019378080032765865];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.005949254962615669;0.01995854207780212;;;3.3547968952783096;;;[0.005974482046440244, 0.005971190985292196, 0.0059664270374923944, 0.0059539079666137695, 0.005961333983577788, 0.005961656919680536, 0.0059688069159165025, 0.005959167028777301, 0.005976104061119258, 0.005958149908110499, 0.005957216024398804, 0.005977203021757305, 0.00597504002507776, 0.005967566045001149, 0.005960865993984044, 0.005959367961622775, 0.005968198995105922, 0.005974839092232287, 0.005960504990071058, 0.005978476954624057, 0.00596323108766228, 0.00596042291726917, 0.0059517520712688565, 0.005949751008301973, 0.0059595489874482155, 0.0059507149271667, 0.0059550979640334845, 0.005963548901490867, 0.005956438020803034, 0.005957318935543299, 0.005950680002570152, 0.00596694101113826, 0.005954765016213059, 0.005965347052551806, 0.005951317958533764, 0.005954391905106604, 0.005952064995653927, 0.005964412004686892, 0.005962825962342322, 0.005953897023573518, 0.005971911014057696, 0.005953416111879051, 0.0059555539628490806, 0.00595721194986254, 0.005961317918263376, 0.005959092988632619, 0.0059529999271035194, 0.005958398920483887, 0.005949254962615669, 0.005950729944743216];[0.019983452977612615, 0.0199922570027411, 0.019981182063929737, 0.01999497297219932, 0.01999312499538064, 0.019996779039502144, 0.019994103931821883, 0.019996992079541087, 0.019995998009108007, 0.020012405002489686, 0.01996787206735462, 0.019984654034487903, 0.020004661986604333, 0.01995854207780212, 0.01998315891250968, 0.019971030997112393, 0.01998408103827387, 0.019972575013525784, 0.019982462050393224, 0.019989797961898148, 0.019986270926892757, 0.020363052957691252, 0.01999089599121362, 0.020027227932587266, 0.01999931107275188, 0.02001898898743093, 0.019976242096163332, 0.020001351018436253, 0.02000788098666817, 0.02000819507520646, 0.019997260067611933, 0.019981575896963477, 0.01997275196481496, 0.020363260991871357, 0.02000232203863561, 0.01999113999772817, 0.020008572028018534, 0.019998423056676984, 0.019995677983388305, 0.01998190302401781, 0.020002717967145145, 0.01997696002945304, 0.020005282945930958, 0.019993297988548875, 0.01997055602259934, 0.02057437610346824, 0.020010168896988034, 0.019999993033707142, 0.01997566595673561, 0.0199856300605461];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.005046310951001942;0.007819446036592126;;;1.5495370999758902;;;[0.005221582017838955, 0.005128512973897159, 0.005275620031170547, 0.005160439992323518, 0.0052085790084674954, 0.005168147967197001, 0.005170181044377387, 0.005171413999050856, 0.005177807062864304, 0.005152653087861836, 0.005223945947363973, 0.005271819070912898, 0.005215003038756549, 0.00520567805506289, 0.00516089703887701, 0.0050913679879158735, 0.005196064943447709, 0.0050812429981306195, 0.0052586180390790105, 0.005226494977250695, 0.005223813001066446, 0.005046310951001942, 0.005089933983981609, 0.005124122020788491, 0.005198064958676696, 0.005211245967075229, 0.005135711980983615, 0.005111868027597666, 0.005192619049921632, 0.005261428887024522, 0.005109846009872854, 0.005176989012397826, 0.005182818975299597, 0.005214740056544542, 0.005193290999159217, 0.00511584198102355, 0.005153291975148022, 0.0050785139901563525, 0.005102874943986535, 0.005108930985443294, 0.005048071965575218, 0.00520867295563221, 0.005202033091336489, 0.005229417001828551, 0.0051326529355719686, 0.005095527041703463, 0.005240356898866594, 0.005054740002378821, 0.0051799078937619925, 0.005177160957828164];[0.007987822988070548, 0.007835699012503028, 0.007835972006432712, 0.00784226506948471, 0.00784516695421189, 0.007836785982362926, 0.007830261019989848, 0.007830894901417196, 0.00783177197445184, 0.007833393989130855, 0.007829464040696621, 0.00784166797529906, 0.00783250096719712, 0.007836456992663443, 0.007819446036592126, 0.007829673937521875, 0.007860273937694728, 0.008230923907831311, 0.007831802940927446, 0.00782908289693296, 0.007825160981155932, 0.007830070913769305, 0.007825788925401866, 0.007830420043319464, 0.00785283895675093, 0.007835985044948757, 0.007829113048501313, 0.007828028057701886, 0.007825260981917381, 0.008193521993234754, 0.007830841932445765, 0.007828679983504117, 0.007821934064850211, 0.007825265056453645, 0.007821872946806252, 0.007827520021237433, 0.00782954297028482, 0.007820738013833761, 0.007837582030333579, 0.007862559985369444, 0.007824243977665901, 0.008198668016120791, 0.007831772090867162, 0.00782344804611057, 0.00784002395812422, 0.007820277009159327, 0.007828169967979193, 0.007825954933650792, 0.007828321075066924, 0.007828271947801113];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0031098570907488465;0.008226540056057274;;;2.6453112847305604;;;[0.0031464489875361323, 0.003123133908957243, 0.0031159580685198307, 0.003122087917290628, 0.0031281709671020508, 0.0031209239969030023, 0.0031153629533946514, 0.0031166999833658338, 0.003119305009022355, 0.0031256380025297403, 0.003128127893432975, 0.003118518041446805, 0.0031208789441734552, 0.003123507951386273, 0.003116999054327607, 0.0031197130447253585, 0.0031172470189630985, 0.0031178659992292523, 0.0031180420191958547, 0.003117632935754955, 0.0031171320006251335, 0.003110136021859944, 0.0031104799127206206, 0.003114196937531233, 0.0031114290468394756, 0.0031183750834316015, 0.0031122759683057666, 0.0031110020354390144, 0.0031129599083215, 0.0031188459834083915, 0.0031116900499910116, 0.003123595961369574, 0.0031155640026554465, 0.003112558973953128, 0.0031109550036489964, 0.003113173064775765, 0.003113051992841065, 0.0031106469687074423, 0.0031098570907488465, 0.003112465958110988, 0.003113604965619743, 0.003113009035587311, 0.0031121039064601064, 0.0031137929763644934, 0.0031192259630188346, 0.0031138439662754536, 0.003110400983132422, 0.0031131330179050565, 0.003113670041784644, 0.0031126629328355193];[0.008254829095676541, 0.008253217907622457, 0.008240618975833058, 0.008232251042500138, 0.008241759962402284, 0.008235138957388699, 0.008234080043621361, 0.008244750089943409, 0.008236402994953096, 0.00823077594395727, 0.008232766995206475, 0.008243446005508304, 0.008239301037974656, 0.008251340943388641, 0.008234343957155943, 0.008231376064941287, 0.008237119996920228, 0.00823570101056248, 0.008240640978328884, 0.008230988052673638, 0.00823331403080374, 0.008241674047894776, 0.008232702035456896, 0.00823526200838387, 0.008226540056057274, 0.008247460005804896, 0.008231044048443437, 0.008234163979068398, 0.008238114998675883, 0.008235257002525032, 0.008237455040216446, 0.008234380977228284, 0.008243422955274582, 0.008236989029683173, 0.008237755973823369, 0.00823389005381614, 0.008231256040744483, 0.008244836004450917, 0.00822675705421716, 0.008249724050983787, 0.008236533030867577, 0.008227273006923497, 0.008228489081375301, 0.008237673086114228, 0.008233230910263956, 0.008232673979364336, 0.008229290950112045, 0.008226915029808879, 0.008230085019022226, 0.008244015043601394];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.0043636850314214826;0.015560965985059738;;;3.5660149330234105;;;[0.004402708960697055, 0.004383635940030217, 0.004367895075120032, 0.004382992978207767, 0.004374873009510338, 0.004375478019937873, 0.004376397933810949, 0.0043809080962091684, 0.004372167983092368, 0.004365833010524511, 0.004374294076114893, 0.004380783997476101, 0.0043731010518968105, 0.004379453021101654, 0.004374575917609036, 0.004373535048216581, 0.004390144953504205, 0.00438016199041158, 0.004369569011032581, 0.004376999917440116, 0.004369584028609097, 0.004377751960419118, 0.0043775750091299415, 0.004375393968075514, 0.004371229908429086, 0.0043636850314214826, 0.004368949914351106, 0.004375393036752939, 0.004367820918560028, 0.004370815004222095, 0.00437002198304981, 0.00436963199172169, 0.004373949021100998, 0.004373101983219385, 0.004369526985101402, 0.004372173920273781, 0.004370986018329859, 0.004375227959826589, 0.00438473594840616, 0.004370630951598287, 0.0043675280176103115, 0.004369899979792535, 0.0043758590472862124, 0.004372905008494854, 0.004366460023447871, 0.004366606008261442, 0.004375430988147855, 0.004372094990685582, 0.004368768073618412, 0.004376349970698357];[0.01560427900403738, 0.015593326999805868, 0.015571948955766857, 0.01557152101304382, 0.015587409026920795, 0.015573944081552327, 0.015575362020172179, 0.015583136933855712, 0.015571917057968676, 0.01557700801640749, 0.015566498972475529, 0.015566883026622236, 0.015572678064927459, 0.015581529936753213, 0.015580086968839169, 0.01558452402241528, 0.015566032961942255, 0.015565600013360381, 0.015577825019136071, 0.015565276029519737, 0.015576035948470235, 0.015577765996567905, 0.015578020014800131, 0.01556813099887222, 0.015567081980407238, 0.015563157969154418, 0.015566143090836704, 0.01556938502471894, 0.015576674020849168, 0.01556758803781122, 0.015572833945043385, 0.015565676032565534, 0.015562099986709654, 0.015578772989101708, 0.015570231014862657, 0.015563842956908047, 0.015564476954750717, 0.015560965985059738, 0.015568478032946587, 0.015588166075758636, 0.015579961007460952, 0.015578223974443972, 0.015574221964925528, 0.015575965051539242, 0.015568024013191462, 0.015582478023134172, 0.015567497001029551, 0.015577033977024257, 0.015570515999570489, 0.015575021039694548];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.003963387105613947;0.004580527078360319;;;1.1557102438649567;;;[0.004004003945738077, 0.003980804001912475, 0.003980885026976466, 0.003976884065195918, 0.0039892049971967936, 0.003982413909398019, 0.003980726003646851, 0.003982144990004599, 0.003978281980380416, 0.003982448950409889, 0.004004360060207546, 0.004006286035291851, 0.003986882045865059, 0.003989161923527718, 0.003972018952481449, 0.003978291992098093, 0.00398238399066031, 0.003982912050560117, 0.003987843985669315, 0.003989259013906121, 0.0039859459502622485, 0.00397368601989001, 0.00398360111285001, 0.003977062995545566, 0.003974566934630275, 0.003984034992754459, 0.003981332993134856, 0.003985437098890543, 0.003983697039075196, 0.0039766039699316025, 0.003977369982749224, 0.003972145961597562, 0.003976515959948301, 0.0039682440692558885, 0.003969626035541296, 0.003987097996287048, 0.00397828605491668, 0.003963387105613947, 0.003982889000326395, 0.003977274987846613, 0.003998922999016941, 0.0039809379959478974, 0.003973031998611987, 0.003973508952185512, 0.003973306971602142, 0.0039830299792811275, 0.003972401027567685, 0.003971960977651179, 0.003976235049776733, 0.003967180964536965];[0.004634650074876845, 0.004609407973475754, 0.004612053046002984, 0.0046126400120556355, 0.004604843910783529, 0.00510044302791357, 0.004596697981469333, 0.004594823927618563, 0.004602650995366275, 0.004586062044836581, 0.004600698943249881, 0.004592242068611085, 0.004613613011315465, 0.004603851004503667, 0.004597143968567252, 0.004598231054842472, 0.004590568947605789, 0.004964087973348796, 0.0045853269984945655, 0.004585877060890198, 0.0045895850053057075, 0.004580527078360319, 0.004587730043567717, 0.00459424196742475, 0.00460045610088855, 0.0046140680788084865, 0.00459722604136914, 0.0045928629115223885, 0.004585288930684328, 0.004961105994880199, 0.0045870880130678415, 0.004590639960952103, 0.004588098032400012, 0.004585126065649092, 0.00459150702226907, 0.00458816101308912, 0.0046106979716569185, 0.004603389068506658, 0.004604961955919862, 0.004604457993991673, 0.004596133949235082, 0.004983766004443169, 0.00459706992842257, 0.004595517064444721, 0.0045975930988788605, 0.004593496909365058, 0.004597662948071957, 0.004607480019330978, 0.004596609971486032, 0.004581379937008023];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0008323200745508075;0.002863924019038677;;;3.4408926404716365;;;[0.0008703409694135189, 0.0008438059594482183, 0.0008463419508188963, 0.0008444980485364795, 0.0008513140492141247, 0.0008449909510090947, 0.0008421780075877905, 0.0008416500641033053, 0.0008388999849557877, 0.0008436070056632161, 0.0008457909571006894, 0.0008407239802181721, 0.0008461559191346169, 0.0008380479412153363, 0.0008409080328419805, 0.0008387189591303468, 0.0008418939542025328, 0.0008435929194092751, 0.0008456559153273702, 0.0008417109493166208, 0.0008346299873664975, 0.000838999985717237, 0.0008323200745508075, 0.0008388769347220659, 0.000839376007206738, 0.0008411639137193561, 0.0008372219745069742, 0.0008385999826714396, 0.0008386980043724179, 0.0008383700624108315, 0.0008381280349567533, 0.0008355979807674885, 0.0008390679722651839, 0.0008356659673154354, 0.0008377159247174859, 0.0008356609614565969, 0.0008392009185627103, 0.0008364050881937146, 0.0008362730732187629, 0.0008402829989790916, 0.0008362150983884931, 0.0008351829601451755, 0.0008350600255653262, 0.0008380460785701871, 0.0008379690116271377, 0.0008340940112248063, 0.000834602047689259, 0.0008360060164704919, 0.0008367770351469517, 0.000837884028442204];[0.002916682045906782, 0.0029072948964312673, 0.002875652047805488, 0.002874362049624324, 0.0028712520143017173, 0.0028722339775413275, 0.002868858980946243, 0.0028713070787489414, 0.0028724350268021226, 0.0028770570643246174, 0.0028744529699906707, 0.0028698609676212072, 0.0028775810496881604, 0.00325194897595793, 0.002863924019038677, 0.002866790979169309, 0.002875354024581611, 0.0028724350268021226, 0.0028676139190793037, 0.0028658779338002205, 0.0028704219730570912, 0.0028672129847109318, 0.0028716190718114376, 0.0028689870378002524, 0.0028689339524134994, 0.0032477770000696182, 0.002879092935472727, 0.002867107978090644, 0.0028687920421361923, 0.0028641819953918457, 0.0028700310504063964, 0.00286809797398746, 0.0028757890686392784, 0.002884209039621055, 0.002868225914426148, 0.002869728021323681, 0.002868996001780033, 0.0032235600519925356, 0.0028669630410149693, 0.002864267094992101, 0.0028753579827025533, 0.002881775959394872, 0.0028689729515463114, 0.002867276081815362, 0.002869127900339663, 0.0028719749534502625, 0.002871072036214173, 0.0028692090418189764, 0.0028699859976768494, 0.003249951987527311];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.00029124203138053417;0.0008307980606332421;;;2.8526035774957528;;;[0.0003405790776014328, 0.0003084799973294139, 0.0003084769705310464, 0.0003004710888490081, 0.0003002180019393563, 0.0003005929756909609, 0.0003026529448106885, 0.00030321895610541105, 0.0002986480249091983, 0.0002970299683511257, 0.0002962319413200021, 0.0002966559259220958, 0.0002988019259646535, 0.0002989800414070487, 0.00030233897268772125, 0.0003001079894602299, 0.00030217901803553104, 0.00029918807558715343, 0.00030053697992116213, 0.0003046769415959716, 0.00029445497784763575, 0.0002955240197479725, 0.00029335205908864737, 0.0002917560050264001, 0.00029124203138053417, 0.00029753195121884346, 0.00029409502167254686, 0.00029533205088227987, 0.0002964839804917574, 0.0002933020005002618, 0.00029224506579339504, 0.000293359044007957, 0.00029384600929915905, 0.0002928179455921054, 0.0002936460077762604, 0.00029472599271684885, 0.00029399001505225897, 0.0002953399671241641, 0.0002916289959102869, 0.0002923740539699793, 0.0002955059753730893, 0.0002923200372606516, 0.0002964170416817069, 0.0002949249465018511, 0.00029245996847748756, 0.00029246509075164795, 0.0002930850023403764, 0.000291861011646688, 0.00029353401623666286, 0.00029675697442144156];[0.0009729909943416715, 0.0008710890542715788, 0.0008532300125807524, 0.0008479709504172206, 0.0008357699261978269, 0.0008409549482166767, 0.0008430230664089322, 0.0009112230036407709, 0.0008573048980906606, 0.000873201061040163, 0.000834509963169694, 0.0008490850450471044, 0.0008348589763045311, 0.0008371099829673767, 0.0008369790157303214, 0.000839071930386126, 0.0008354280143976212, 0.0008425660198554397, 0.0008381849620491266, 0.0008375319885089993, 0.0008498500101268291, 0.0012110871030017734, 0.0008534870576113462, 0.0008315800223499537, 0.0008381269872188568, 0.0008414050098508596, 0.0008387849666178226, 0.0008337680483236909, 0.0008355180034413934, 0.0008307980606332421, 0.0008387939305976033, 0.0008382080122828484, 0.0008340890053659678, 0.0011730840196833014, 0.0008324889931827784, 0.0008464090060442686, 0.0008344800444319844, 0.0008335330057889223, 0.0008379629580304027, 0.000834295991808176, 0.0008329449919983745, 0.0008343900553882122, 0.0008349609561264515, 0.0008348620031028986, 0.0008329169359058142, 0.0011461729882284999, 0.0008492430206388235, 0.000833165948279202, 0.0008498429087921977, 0.00083312694914639];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0002213099505752325;0.0007757209241390228;;;3.505133511271211;;;[0.0002615699777379632, 0.00023713009431958199, 0.00023295707069337368, 0.00023220805451273918, 0.00023373996373265982, 0.0002299260813742876, 0.00023148697800934315, 0.0002322669606655836, 0.00023619504645466805, 0.00022663897834718227, 0.00023108196910470724, 0.0002300790511071682, 0.0002298919716849923, 0.0002246060175821185, 0.00022963096853345633, 0.00023019500076770782, 0.00023351504933089018, 0.00022947404067963362, 0.00023113598581403494, 0.00023089698515832424, 0.00022435898426920176, 0.00022338400594890118, 0.00022167700808495283, 0.00022249994799494743, 0.0002278069732710719, 0.00022201298270374537, 0.00022391194943338633, 0.00022238795645534992, 0.00022372102830559015, 0.00022304500453174114, 0.00022271904163062572, 0.0002228360390290618, 0.00022671406622976065, 0.0002222179900854826, 0.00023145903833210468, 0.0002233849372714758, 0.0002249820390716195, 0.0002213099505752325, 0.00022157607600092888, 0.00022164208348840475, 0.00022712303325533867, 0.00022234499920159578, 0.0002248929813504219, 0.00022221601102501154, 0.00022255303338170052, 0.0002218639710918069, 0.00022305198945105076, 0.00022136990446597338, 0.0002261101035401225, 0.0002231260295957327];[0.0008865550626069307, 0.0008178460411727428, 0.0007966530974954367, 0.0007952420273795724, 0.0008048000745475292, 0.0012448339257389307, 0.0007799769518896937, 0.0007825269130989909, 0.0008052160264924169, 0.0007860199548304081, 0.0007831651018932462, 0.000777937937527895, 0.0007852079579606652, 0.0007806239882484078, 0.0007853690767660737, 0.0007811000104993582, 0.0007925149984657764, 0.0011492250487208366, 0.0007782939355820417, 0.0007769789081066847, 0.0007783670444041491, 0.0007824570639058948, 0.0007812990806996822, 0.000787475029937923, 0.0007757209241390228, 0.0007812529802322388, 0.000776192988269031, 0.0007796140853315592, 0.0007874920265749097, 0.001125445938669145, 0.000777089037001133, 0.0007796129211783409, 0.0007790030213072896, 0.0007819460006430745, 0.0007769339717924595, 0.0007825219072401524, 0.0007819629972800612, 0.0007800341118127108, 0.0007792060496285558, 0.000777945970185101, 0.0007859249599277973, 0.001124667003750801, 0.0007820980390533805, 0.0007831199327483773, 0.0007800830062478781, 0.0007853779243305326, 0.0007908850675448775, 0.0007815610151737928, 0.0007812610128894448, 0.0007977019995450974];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 3, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 3, 34, 34)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.571e+12
  Optimized FLOP count:  1.005e+9
   Theoretical speedup:  1.563e+3
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 34, 34)
grad_output size: (128, 96, 32, 32)
Output size: (128, 96, 34, 34)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.027e+13
  Optimized FLOP count:  2.840e+10
   Theoretical speedup:  1.770e+3
  Largest intermediate:  4.011e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 96, 33, 33)
grad_output size: (128, 96, 16, 16)
Output size: (128, 96, 33, 33)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.184e+13
  Optimized FLOP count:  8.589e+9
   Theoretical speedup:  1.378e+3
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 96, 18, 18)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.045e+12
  Optimized FLOP count:  1.227e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 18, 18)
grad_output size: (128, 192, 16, 16)
Output size: (128, 192, 18, 18)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.409e+13
  Optimized FLOP count:  2.455e+10
   Theoretical speedup:  5.740e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (128, 192, 17, 17)
grad_output size: (128, 192, 8, 8)
Output size: (128, 192, 17, 17)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.142e+12
  Optimized FLOP count:  6.258e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 192, 8, 8)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 8, 8)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.914e+11
  Optimized FLOP count:  3.242e+9
   Theoretical speedup:  1.207e+2
  Largest intermediate:  7.963e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 192, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (128, 192, 6, 6)
grad_output size: (128, 100, 6, 6)
Output size: (128, 192, 6, 6)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.769e+8
  Optimized FLOP count:  1.769e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0009370309999212623;0.0018722970271483064;;;1.998116420167138;;;[0.0010021639754995704, 0.0009881280129775405, 0.0009977370500564575, 0.0009840840939432383, 0.0009874439565464854, 0.0009939370211213827, 0.0009875509422272444, 0.000982788042165339, 0.00098361202981323, 0.0009823610307648778, 0.0009831159841269255, 0.000988792977295816, 0.0009963600896298885, 0.0009780440013855696, 0.0009370309999212623, 0.0009776330552995205, 0.0009829170303419232, 0.0009858999401330948, 0.0009872360387817025, 0.0009720060043036938, 0.000982603058218956, 0.0009791729971766472, 0.0009924810146912932, 0.0009683760581538081, 0.0009820170234888792, 0.0009864810854196548, 0.000983523903414607, 0.0009646450635045767, 0.0009837379911914468, 0.0009826909517869353, 0.0009827419416978955, 0.0009804120054468513, 0.0009869389468804002, 0.000967544037848711, 0.0009821300627663732, 0.0009749060263857245, 0.000981668010354042, 0.000980307930149138, 0.0009827279718592763, 0.0009785250294953585, 0.0009808649774640799, 0.000968945911154151, 0.0009816780220717192, 0.0009775700746104121, 0.0009763989364728332, 0.0009779739193618298, 0.000980796990916133, 0.0009666699916124344, 0.000982035999186337, 0.0009776840452104807];[0.001896043075248599, 0.0018804429564625025, 0.001880484982393682, 0.0018792650662362576, 0.0018929759971797466, 0.001878294046036899, 0.0018935479456558824, 0.001876516966149211, 0.0018790420144796371, 0.0018840469419956207, 0.0018824239959940314, 0.001874924055300653, 0.0018765770364552736, 0.0018951470265164971, 0.0018809461034834385, 0.0018788879970088601, 0.0018831620691344142, 0.001879362971521914, 0.0018830160843208432, 0.0018817170057445765, 0.0018789699533954263, 0.0018817930249497294, 0.002190222032368183, 0.0018823710270226002, 0.0018766840221360326, 0.0018801059341058135, 0.0018722970271483064, 0.0018765300046652555, 0.0018831100314855576, 0.0018777919467538595, 0.0018807579763233662, 0.0018810300389304757, 0.0018893210217356682, 0.0018783739069476724, 0.0021867899922654033, 0.0018791070906445384, 0.0018797959201037884, 0.0018774999771267176, 0.0019038189202547073, 0.0018938970752060413, 0.001884937984868884, 0.0018807549495249987, 0.0018826830200850964, 0.0018777590012177825, 0.0018805279396474361, 0.001877092057839036, 0.0022155609913170338, 0.0018816550727933645, 0.0018798209493979812, 0.0018930599326267838];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.005916515015996993;0.01996028597932309;;;3.37365593180356;;;[0.005951506085693836, 0.005929372971877456, 0.005927174002863467, 0.00593238091096282, 0.005936581059359014, 0.005927529069595039, 0.005926648969762027, 0.005931899067945778, 0.005931332008913159, 0.005929569015279412, 0.005925673060119152, 0.005922949058003724, 0.005920437979511917, 0.005934432032518089, 0.005929743987508118, 0.005932367988862097, 0.005922766984440386, 0.005940478062257171, 0.005925370962359011, 0.005928074941039085, 0.005920422030612826, 0.005923387943767011, 0.005940282018855214, 0.005922934040427208, 0.005920341936871409, 0.005916515015996993, 0.0059282040456309915, 0.005921979900449514, 0.005935022025369108, 0.005920247989706695, 0.005919771967455745, 0.005926982965320349, 0.005935534951277077, 0.00592437107115984, 0.005924980971030891, 0.005926411016844213, 0.005925156990997493, 0.005931230960413814, 0.005922434036619961, 0.005927763995714486, 0.005937683046795428, 0.005953536950983107, 0.0059282779693603516, 0.005934007000178099, 0.0059289089404046535, 0.005922839045524597, 0.005920045077800751, 0.005923851975239813, 0.0059267060132697225, 0.006013258942402899];[0.019985700957477093, 0.019995570997707546, 0.019997834926471114, 0.019984632963314652, 0.019972181995399296, 0.019988925894722342, 0.02000553102698177, 0.01999301090836525, 0.019992881920188665, 0.019992370042018592, 0.02000040898565203, 0.019967664033174515, 0.019984773942269385, 0.019983621896244586, 0.019997737021185458, 0.019996091024950147, 0.019960428006015718, 0.019989261985756457, 0.020006275037303567, 0.019980426994152367, 0.019992239074781537, 0.019979564007371664, 0.019995724083855748, 0.019997181021608412, 0.019983683014288545, 0.01999032497406006, 0.01997910102363676, 0.020004083984531462, 0.01996791793499142, 0.020013472996652126, 0.02001106389798224, 0.01999597903341055, 0.019985886989161372, 0.01996844995301217, 0.01996864506509155, 0.020007167011499405, 0.019975586095824838, 0.01998612203169614, 0.01997444301377982, 0.01999062905088067, 0.019991006003692746, 0.020013636094518006, 0.020022863056510687, 0.01997986005153507, 0.020000186981633306, 0.020004005986265838, 0.02000066009350121, 0.01996028597932309, 0.019996751099824905, 0.019998876028694212];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.005012209992855787;0.007768846000544727;;;1.5499841410511817;;;[0.005098144989460707, 0.0052339930552989244, 0.0051662379410117865, 0.005082973977550864, 0.005219931015744805, 0.0052436229307204485, 0.005183336907066405, 0.005130485980771482, 0.005211565992794931, 0.005078939022496343, 0.005097985966131091, 0.005111610982567072, 0.005076911998912692, 0.005182864959351718, 0.005140419001691043, 0.005075489985756576, 0.005125622032210231, 0.005057050031609833, 0.005100662005133927, 0.005099053028970957, 0.005160175962373614, 0.00517183996271342, 0.0051030650502070785, 0.005085518001578748, 0.005095777101814747, 0.005161082022823393, 0.005231447052210569, 0.005103438976220787, 0.005219805985689163, 0.005171300028450787, 0.005125451018102467, 0.005137752974405885, 0.005234265001490712, 0.005175020080059767, 0.005041670985519886, 0.005012209992855787, 0.005084289005026221, 0.005073020001873374, 0.005050173960626125, 0.005137509084306657, 0.005115690059028566, 0.005090049002319574, 0.005081692943349481, 0.00519179692491889, 0.005119730951264501, 0.005131634999997914, 0.005170115968212485, 0.005185922957025468, 0.005150187993422151, 0.005140443914569914];[0.007919877069070935, 0.008375636069104075, 0.007789461989887059, 0.007779831998050213, 0.007786581991240382, 0.007778779021464288, 0.007787256967276335, 0.007780550979077816, 0.00778188300319016, 0.007813527015969157, 0.007776089943945408, 0.007774281082674861, 0.00778128404635936, 0.007791275042109191, 0.007778258994221687, 0.007768846000544727, 0.007779391016811132, 0.007789337891153991, 0.007777287042699754, 0.007783177075907588, 0.007778548053465784, 0.00778424902819097, 0.007790526025928557, 0.007772254990413785, 0.007790045929141343, 0.0077976289903745055, 0.007784153101965785, 0.0077820399310439825, 0.007779340026900172, 0.007780986954458058, 0.0077806939370930195, 0.007781423046253622, 0.007788673974573612, 0.007786253001540899, 0.007770478026941419, 0.007792158983647823, 0.0077811520313844085, 0.0078044310212135315, 0.00779473502188921, 0.007786971982568502, 0.007782296976074576, 0.007779003004543483, 0.007774502970278263, 0.007779341074638069, 0.007779862964525819, 0.0077838709112256765, 0.00778390106279403, 0.007778604049235582, 0.007780491025187075, 0.007822529063560069];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0031038610031828284;0.008172868052497506;;;2.633129526134291;;;[0.0031385530019178987, 0.003123919013887644, 0.0031179649522528052, 0.0031178839271888137, 0.0031205760315060616, 0.0031216179486364126, 0.003121385001577437, 0.0031161269871518016, 0.0031179370125755668, 0.003125210991129279, 0.0031234900234267116, 0.003114774008281529, 0.003124625072814524, 0.0031216080533340573, 0.0031516299350187182, 0.0031134230084717274, 0.003124259994365275, 0.003114114049822092, 0.0031202040845528245, 0.0031099410261958838, 0.0031143539818003774, 0.003110856981948018, 0.0031119619961827993, 0.003107420983724296, 0.0031160429352894425, 0.0031084599904716015, 0.003111539059318602, 0.0031116200843825936, 0.0031151570146903396, 0.003109217039309442, 0.003114816965535283, 0.0031103689689189196, 0.0031102750217542052, 0.0031067320378497243, 0.003114015096798539, 0.003117837943136692, 0.003118240972980857, 0.0031038610031828284, 0.0031114459270611405, 0.003109519020654261, 0.00311551196500659, 0.0031081369379535317, 0.0031103319488465786, 0.0031059959437698126, 0.003122229012660682, 0.0031089759431779385, 0.003116896958090365, 0.0031102539505809546, 0.003113857936114073, 0.0031109530245885253];[0.008193301036953926, 0.008192530949600041, 0.008185122045688331, 0.008192781009711325, 0.008189237909391522, 0.008182354038581252, 0.00818177207838744, 0.008183088968507946, 0.008196949027478695, 0.008198534953407943, 0.00817648891825229, 0.008187162922695279, 0.00818383099976927, 0.008205008925870061, 0.008187652914784849, 0.008181903045624495, 0.008185471058823168, 0.008178230025805533, 0.008178720017895103, 0.008179564960300922, 0.00818396604154259, 0.008185217040590942, 0.008177305106073618, 0.008180033066309988, 0.008172868052497506, 0.008200897020287812, 0.008178845047950745, 0.008181779994629323, 0.008175416965968907, 0.008176323026418686, 0.008173435926437378, 0.00817762699443847, 0.008173088892363012, 0.008186589926481247, 0.008178432937711477, 0.008179710945114493, 0.008183515979908407, 0.008180741919204593, 0.008190040942281485, 0.008188722073100507, 0.008178389049135149, 0.008178968913853168, 0.008188163046725094, 0.008180852979421616, 0.008178945980034769, 0.008187951985746622, 0.008174055023118854, 0.008186283987015486, 0.008179646916687489, 0.008177926996722817];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.00436161202378571;0.015508710988797247;;;3.5557291442296344;;;[0.004392339964397252, 0.004380316007882357, 0.004377259989269078, 0.004381045000627637, 0.004380929982289672, 0.004378066980279982, 0.004380948026664555, 0.004380668979138136, 0.004371914081275463, 0.004374049953185022, 0.0043789519695565104, 0.004375420976430178, 0.004367566900327802, 0.004377034027129412, 0.0043899150332435966, 0.004378383979201317, 0.0043767549796029925, 0.004376825061626732, 0.004366603912785649, 0.004382570972666144, 0.004367160960100591, 0.0043665600242093205, 0.004369221045635641, 0.004373033996671438, 0.004367531044408679, 0.0043637099443003535, 0.004371849005110562, 0.004370176000520587, 0.004362893057987094, 0.004372235969640315, 0.004361838917247951, 0.0043724930146709085, 0.004384182975627482, 0.004372069961391389, 0.00436161202378571, 0.004371260991320014, 0.004379710997454822, 0.004368336056359112, 0.0043726039584726095, 0.00437540200073272, 0.00438097002916038, 0.004362427047453821, 0.004370980081148446, 0.004368620924651623, 0.004366096924059093, 0.0043727230513468385, 0.004371328977867961, 0.004367868998087943, 0.004369114991277456, 0.0043681570095941424];[0.015542587963864207, 0.015531098004430532, 0.015522786066867411, 0.015539380023255944, 0.015515140956267715, 0.015528387972153723, 0.015517257037572563, 0.015523014008067548, 0.015522069996222854, 0.015514219063334167, 0.015522153000347316, 0.015517523046582937, 0.015514263068325818, 0.015515259001404047, 0.015519422013312578, 0.01552664500195533, 0.01552520296536386, 0.01552059396635741, 0.015518903033807874, 0.015523017034865916, 0.015518318978138268, 0.015514454105868936, 0.015523885958828032, 0.015519354958087206, 0.015520147979259491, 0.015516335959546268, 0.015522005036473274, 0.015510997967794538, 0.015532676014117897, 0.015519037959165871, 0.015527675044722855, 0.015517090912908316, 0.015519903041422367, 0.015522668021731079, 0.015520700952038169, 0.015532237943261862, 0.015515677980147302, 0.015515597886405885, 0.015518788946792483, 0.015508710988797247, 0.01551237201783806, 0.015520898043178022, 0.015518932952545583, 0.015523998998105526, 0.015518845058977604, 0.015519033069722354, 0.015520995017141104, 0.015515211969614029, 0.015518396976403892, 0.015513449907302856];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.003963925992138684;0.004526506992988288;;;1.141925202933991;;;[0.004007375915534794, 0.003981456975452602, 0.0039745200192555785, 0.003975506988354027, 0.003985260962508619, 0.003988330950960517, 0.003984495066106319, 0.0039708910044282675, 0.003995312959887087, 0.00397765205707401, 0.003980514011345804, 0.003978871973231435, 0.003977366024628282, 0.003983017057180405, 0.004021622007712722, 0.0039773499593138695, 0.004017463070340455, 0.0039961140137165785, 0.003978825057856739, 0.0039843510603532195, 0.003976454026997089, 0.003980335080996156, 0.003965571988373995, 0.003970063989982009, 0.003980322973802686, 0.003988467040471733, 0.003971169935539365, 0.003974129096604884, 0.003991105011664331, 0.003963925992138684, 0.003980765002779663, 0.0039699949556961656, 0.003968975972384214, 0.003975031082518399, 0.004044348024763167, 0.0040181600488722324, 0.004013926023617387, 0.004015043028630316, 0.004023456014692783, 0.00402767991181463, 0.004023769986815751, 0.004014022066257894, 0.004017780069261789, 0.0040186039404943585, 0.004015717073343694, 0.00402449001558125, 0.004015689017251134, 0.004012782941572368, 0.004021058091893792, 0.004031491000205278];[0.004563258029520512, 0.004551928024739027, 0.004540128982625902, 0.004535887041129172, 0.004543871968053281, 0.004543312941677868, 0.004559505032375455, 0.004541039001196623, 0.004536170978099108, 0.0045309899142012, 0.004538527922704816, 0.00455046200659126, 0.004536099033430219, 0.0045521409483626485, 0.004536880063824356, 0.004538061912171543, 0.00453654897864908, 0.00453755003400147, 0.00452666194178164, 0.0045271150302141905, 0.00453659996856004, 0.004531756974756718, 0.004535629064776003, 0.004533514962531626, 0.004535543965175748, 0.004544594907201827, 0.00453362800180912, 0.004535162937827408, 0.004539184970781207, 0.004534213105216622, 0.004540431080386043, 0.004535221029073, 0.0045428379671648145, 0.004535290994681418, 0.004534264910034835, 0.0045341040240600705, 0.004537989036180079, 0.004551919992081821, 0.004530680016614497, 0.004529044963419437, 0.00453429704066366, 0.004530303063802421, 0.004543393035419285, 0.004536436055786908, 0.004531007958576083, 0.00453215092420578, 0.004531778045929968, 0.004531437996774912, 0.004526506992988288, 0.004540646099485457];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0008678589947521687;0.002809811965562403;;;3.237636508410898;;;[0.0008969409391283989, 0.0008835430489853024, 0.0008799959905445576, 0.0008788870181888342, 0.0008775499882176518, 0.000877751037478447, 0.0008804349927231669, 0.000877559999935329, 0.000877931946888566, 0.0008807589765638113, 0.0008780650096014142, 0.000880519044585526, 0.0008754769805818796, 0.0008797170594334602, 0.0008785469690337777, 0.0008832380408421159, 0.0008778300834819674, 0.0008777719922363758, 0.0008754610316827893, 0.0008759779157117009, 0.0008741619531065226, 0.0008717209566384554, 0.0008717610035091639, 0.0008700269972905517, 0.0008678589947521687, 0.0008716390002518892, 0.0008740300545468926, 0.0008714050054550171, 0.0008709990652278066, 0.000871925032697618, 0.0008738620672374964, 0.0008754999144002795, 0.000883435015566647, 0.0008724239887669683, 0.0008698749588802457, 0.0008713569259271026, 0.000871725962497294, 0.0008727010572329164, 0.0008711639093235135, 0.0008726239902898669, 0.0008716619340702891, 0.0008734969887882471, 0.0008708699606359005, 0.000870535965077579, 0.0008707370143383741, 0.0008699389873072505, 0.0008713050046935678, 0.0008710459806025028, 0.0008696409640833735, 0.0008722209604457021];[0.0028528510592877865, 0.0028217630460858345, 0.002832358004525304, 0.002823757939040661, 0.002816266962327063, 0.0028185310075059533, 0.0028192290337756276, 0.0028229670133441687, 0.0028193900361657143, 0.002819651970639825, 0.0028273470234125853, 0.0028141828952357173, 0.002818119013682008, 0.0028171290177851915, 0.002815954969264567, 0.002817395026795566, 0.0028266640147194266, 0.0028159390203654766, 0.002814567997120321, 0.0028108940459787846, 0.0028270221082493663, 0.0028239880921319127, 0.0028212129836902022, 0.0028172520687803626, 0.0028182449750602245, 0.00281820900272578, 0.0028201850363984704, 0.0028186619747430086, 0.0028173780301585793, 0.0028177909553050995, 0.002811626996845007, 0.0028110119746997952, 0.0028197839856147766, 0.0028294200310483575, 0.0028158839559182525, 0.0028184070251882076, 0.0028142990777269006, 0.0028154751053079963, 0.0028272989438846707, 0.0028130559949204326, 0.002812284044921398, 0.0028145459946244955, 0.002941171987913549, 0.002816873020492494, 0.0028252570191398263, 0.0028208489529788494, 0.002812730032019317, 0.0028157420456409454, 0.002809811965562403, 0.0028177560307085514];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0003323890268802643;0.0003468591021373868;;;1.0435335528159149;;;[0.00037708599120378494, 0.00036199588794261217, 0.00034668296575546265, 0.0003428810741752386, 0.000345175969414413, 0.00034537690225988626, 0.0003433539532124996, 0.0003437749110162258, 0.00033944309689104557, 0.0003385799936950207, 0.00034804397728294134, 0.0003401499707251787, 0.00034335709642618895, 0.0003402839647606015, 0.00034059304744005203, 0.00034798006527125835, 0.00034149899147450924, 0.0003420589491724968, 0.00034196407068520784, 0.00034087710082530975, 0.0003350679762661457, 0.00033497996628284454, 0.000333630945533514, 0.0003330620238557458, 0.0003389989724382758, 0.0003339259419590235, 0.0003339990507811308, 0.00033403607085347176, 0.0003332881024107337, 0.00033433607313781977, 0.000333267031237483, 0.00033402396366000175, 0.0003335030050948262, 0.0003348609898239374, 0.00033460394479334354, 0.000334382988512516, 0.00033380091190338135, 0.00033528602216392756, 0.00033310498110949993, 0.00033303210511803627, 0.00033535202965140343, 0.00033498508855700493, 0.00033418997190892696, 0.0003341089468449354, 0.0003343690186738968, 0.0003352080238983035, 0.0003323890268802643, 0.00033362500835210085, 0.00034513697028160095, 0.00033847999293357134];[0.0004113230388611555, 0.0003684289986267686, 0.00035298801958560944, 0.0003917809808626771, 0.000362333026714623, 0.0003509080270305276, 0.00035050709266215563, 0.00035509595181792974, 0.00034938903991132975, 0.00034917599987238646, 0.000349863083101809, 0.0003761280095204711, 0.0003608099650591612, 0.00038145610596984625, 0.00036117795389145613, 0.00035181897692382336, 0.0003573099384084344, 0.0003515450516715646, 0.00035730795934796333, 0.00035013200249522924, 0.0003473380347713828, 0.00034710403997451067, 0.00038858898915350437, 0.000359012046828866, 0.0003535859286785126, 0.0003492159303277731, 0.00034856004640460014, 0.0003557959571480751, 0.000348089961335063, 0.00034917599987238646, 0.00035029405262321234, 0.00037865503691136837, 0.00036063394509255886, 0.000351940980181098, 0.0003496459685266018, 0.00034904200583696365, 0.00034873594995588064, 0.0003582789795473218, 0.00034835399128496647, 0.0003541739424690604, 0.0003468591021373868, 0.0003482339670881629, 0.00035094795748591423, 0.00034820695873349905, 0.0003561270423233509, 0.0003483799519017339, 0.0003493119729682803, 0.00034858996514230967, 0.00034887297078967094, 0.0003477080026641488];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0002606740454211831;0.00028997997287660837;;;1.1124236492669393;;;[0.0003049280494451523, 0.00027977104764431715, 0.00027688604313880205, 0.0002782560186460614, 0.0002785769756883383, 0.00027204398065805435, 0.0002767000114545226, 0.0002714430447667837, 0.00027377100195735693, 0.0002719589974731207, 0.00027175399009138346, 0.00028973002918064594, 0.0002712899586185813, 0.0002680120524019003, 0.00027236295863986015, 0.0002680139150470495, 0.00026883999817073345, 0.000265803886577487, 0.00026891299057751894, 0.00027172197587788105, 0.0002616719575598836, 0.0002644989872351289, 0.0002638628939166665, 0.00026404508389532566, 0.000261755078099668, 0.00026287895161658525, 0.00026413798332214355, 0.0002644130727276206, 0.0002638270379975438, 0.0002621719613671303, 0.0002606740454211831, 0.00026202399749308825, 0.0002649360103532672, 0.00026323599740862846, 0.00026329001411795616, 0.0002710340777412057, 0.0002646750072017312, 0.0002641079481691122, 0.00026355194859206676, 0.0002637829165905714, 0.00026616593822836876, 0.0002637340221554041, 0.00026357907336205244, 0.0002626751083880663, 0.0002629479859024286, 0.0002629760419949889, 0.00026417593471705914, 0.0002643789630383253, 0.00032181094866245985, 0.00026355497539043427];[0.00034203799441456795, 0.00031627994030714035, 0.0003079269081354141, 0.0003065909259021282, 0.0003047509817406535, 0.000301870983093977, 0.00030276691541075706, 0.00030360801611095667, 0.00030577497091144323, 0.0003034720430150628, 0.00030210090335458517, 0.000301776104606688, 0.0003034620312973857, 0.0003022380406036973, 0.00030956894624978304, 0.0003030219813808799, 0.0003036669222638011, 0.00028997997287660837, 0.0002901620464399457, 0.00030451593920588493, 0.0003036769339814782, 0.000299302046187222, 0.0003030960215255618, 0.0003033130196854472, 0.0003016809932887554, 0.0003006159095093608, 0.0003019580617547035, 0.0003028820501640439, 0.00030036200769245625, 0.000301685999147594, 0.0003015110269188881, 0.00030103104654699564, 0.00030195305589586496, 0.0003002580488100648, 0.0002989190397784114, 0.0003017979906871915, 0.0002987440675497055, 0.00030425889417529106, 0.00030082196462899446, 0.00030179903842508793, 0.00030854297801852226, 0.0002990750363096595, 0.00030057597905397415, 0.0003020860021933913, 0.0002985660685226321, 0.00030018098186701536, 0.0003011159133166075, 0.0003009380307048559, 0.0003067780053243041, 0.0002996240509673953];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (128, 3, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.01729649000117206;0.02581449700301164;0.3301059029981843;0.26890916699994705;1.4924702642710963;1.2275740045643342;1.2157884239335728;[0.018521635996876284, 0.022862177997012623, 0.022741246000805404, 0.02233345599961467, 0.022746809001546353, 0.02226757000244106, 0.022544037998159183, 0.022101134996773908, 0.022032581000530627, 0.02216450000196346, 0.022263090002525132, 0.021992210000462364, 0.022176473001309205, 0.021976018000714248, 0.022252006001508562, 0.021239424000668805, 0.02251026999874739, 0.022097886998381, 0.022550272002263227, 0.022326405000058003, 0.022177206999913324, 0.0218837939974037, 0.021880444000998978, 0.02220235500135459, 0.0222195370006375, 0.022568289998162072, 0.022676846998365363, 0.022517036999488482, 0.022721625999110984, 0.02239840200127219, 0.022753084002033575, 0.02259005499945488, 0.022704289000103017, 0.02265118099967367, 0.021711342000344303, 0.02200710399847594, 0.021811978000187082, 0.021853722999367164, 0.02189106999867363, 0.02172799300024053, 0.022175982001499506, 0.02196588500009966, 0.01729649000117206, 0.021854758000699803, 0.022729971999069676, 0.022147939998831134, 0.022475503999885404, 0.02247489100045641, 0.02272470699972473, 0.022584299997106427];[0.02629552999860607, 0.02581449700301164, 0.026247939000313636, 0.02629541600254015, 0.026419915997394128, 0.02629125000021304, 0.026377998001407832, 0.026015735002147267, 0.026348670002334984, 0.026294601000699913, 0.026451595000253292, 0.026264570999046555, 0.02659127899823943, 0.026325611001084326, 0.02640647700172849, 0.025956413002859335, 0.026440420999279013, 0.026284911000402644, 0.026235811001242837, 0.02616997299992363, 0.026583618000586284, 0.026520039999013534, 0.026216563001071336, 0.026308880998840323, 0.02624367499811342, 0.026342952998675173, 0.026538699999946402, 0.02629152200097451, 0.02629327699833084, 0.0261422190014855, 0.026431487000081688, 0.026515309000387788, 0.026298728997062426, 0.026475962000404252, 0.026248797999869566, 0.025972142000682652, 0.02644816899919533, 0.02631022099740221, 0.026375729001301806, 0.026124578002054477, 0.026533135001955088, 0.026517407000937965, 0.02651508200142416, 0.026219318999210373, 0.02640839000014239, 0.026345296999352286, 0.026606631003232906, 0.02624568900137092, 0.02629553899896564, 0.02638778199980152];[0.3306870079941291, 0.3305754450047971, 0.33172887400360196, 0.3312957190028101, 0.33212780599933467, 0.3335488480006461, 0.33168503300112206, 0.33188734199939063, 0.3325748740026029, 0.33141187399451155, 0.3319440749983187, 0.3327524189990072, 0.3301059029981843, 0.33386124900425784, 0.3306522570019297, 0.3338041899987729, 0.3314955249952618, 0.33146596199730993, 0.3309388070010755, 0.3345290389988804, 0.33072834300037357, 0.3308557490017847, 0.3330403069994645, 0.3316773180013115, 0.332216693997907, 0.33918697900298866, 0.33139267200022005, 0.330408551995788, 0.3316547929935041, 0.3313718579993292, 0.3317772530026559, 0.33133695800279384, 0.3344568779975816, 0.33073310499821673, 0.3327093560001231, 0.3329234689990699, 0.33343791399965994, 0.33137552100015455, 0.3318995579975308, 0.33320081800047774, 0.33317197599899373, 0.33172898100019665, 0.3311428699962562, 0.3321660330038867, 0.3312588639964815, 0.3319441350031411, 0.33216554799946607, 0.3317846930040105, 0.33203933599725133, 0.33065359499596525];[0.2705072669996298, 0.27105825599937816, 0.27007949599283165, 0.27053655599593185, 0.27102486699732253, 0.2697235549931065, 0.269928229998186, 0.27000177699665073, 0.26986147000206984, 0.26890916699994705, 0.2701111659989692, 0.2698725110021769, 0.2730876850000641, 0.2695659790006175, 0.27019097000084, 0.27282223299334873, 0.2702019159987685, 0.26984999300475465, 0.27029071200013277, 0.2701585319955484, 0.2697915790013212, 0.2695650609966833, 0.27019689000371727, 0.2705495100017288, 0.27408909699806827, 0.2708801320004568, 0.2704003549988556, 0.2706992179992085, 0.27061130599759053, 0.2726559879993147, 0.26994543799810344, 0.26981101000274066, 0.27048878999994486, 0.2706135999978869, 0.27030027599903406, 0.27347856599953957, 0.2704793239972787, 0.2700302350021957, 0.2724609850010893, 0.27036231600141036, 0.27393105599912815, 0.2723774060032156, 0.27059537899913266, 0.27086287700149114, 0.26989538999987417, 0.26995510200140416, 0.2700940169997921, 0.2699971810034185, 0.2702954559936188, 0.27376744199864333]
conv2.0;0.00939373100118246;0.031397778999235015;0.6272069689985074;0.570310035996954;3.3424183634045663;1.0997649162917016;3.0392116659575485;[0.015199179997580359, 0.009633577999920817, 0.00939373100118246, 0.010028349999629427, 0.010359422998590162, 0.010669098999642301, 0.010528053000598447, 0.010820592997333733, 0.011200602999451803, 0.011017849999916507, 0.011241135998716345, 0.011350528999173548, 0.011103347002062947, 0.011578003999602515, 0.011420547998568509, 0.011759232002077624, 0.011567428999114782, 0.011799841999163618, 0.011440537997259526, 0.011618291999184294, 0.011444192998169456, 0.011574869000469334, 0.011744302999431966, 0.011610141998971812, 0.011421037001127843, 0.011751583002478583, 0.011543704000359867, 0.011764858998503769, 0.011437706001743209, 0.011473225997178815, 0.011654514997644583, 0.01171110599898384, 0.011460150002676528, 0.011580980000871932, 0.011442180999438278, 0.01175566600068123, 0.011583428000449203, 0.011592254999413854, 0.011768673000915442, 0.011646661998383934, 0.011692176998622017, 0.01173579299938865, 0.011736877997464035, 0.011674570003378903, 0.011558540998521494, 0.011473939001007238, 0.011594258998229634, 0.011442151997471228, 0.011761742000089725, 0.011459041998023167];[0.03177005499674124, 0.03338265100319404, 0.03190835799978231, 0.03142886700152303, 0.0317901879971032, 0.0316963110017241, 0.03145029400184285, 0.03169221400094102, 0.03173139900172828, 0.03150616999846534, 0.03157133200147655, 0.031810491000214824, 0.03164616099820705, 0.031558242000755854, 0.031729356000141706, 0.031397778999235015, 0.031634650000341935, 0.031650275999709265, 0.0316456919972552, 0.031492287998844404, 0.03177455700279097, 0.03169775800051866, 0.03161610600000131, 0.03174480799862067, 0.03172050200009835, 0.03146785700300825, 0.03166199499901268, 0.036457309000979876, 0.03202121699723648, 0.03151291600079276, 0.03176447299847496, 0.03149507700072718, 0.03614313000070979, 0.031658216001233086, 0.0315408730020863, 0.03160798600220005, 0.036313476997747784, 0.031731994000438135, 0.03161984700273024, 0.0314526760012086, 0.03167250199840055, 0.03144296600294183, 0.0315302460003295, 0.03161642200211645, 0.03140021500075818, 0.0315859910006111, 0.031601193000824424, 0.03169306199924904, 0.03140112199980649, 0.03151700200032792];[0.6288757859983889, 0.6285420829954091, 0.6285995070029458, 0.6288176069974725, 0.6280253439945227, 0.6300405559995852, 0.6272069689985074, 0.6278588209970621, 0.6377580579974165, 0.631663190000836, 0.6299450119986432, 0.6318132899978082, 0.6312975730033941, 0.6282648939959472, 0.6330711670016171, 0.6307522340030118, 0.6326733980022254, 0.6293495129975781, 0.6324368830028106, 0.6302799720033363, 0.6313303040005849, 0.6293582630023593, 0.6303332919960667, 0.6298707540008763, 0.6298875920037972, 0.6310529100010172, 0.6291147820011247, 0.6296316129955812, 0.634190901000693, 0.6298882789960771, 0.6288819779947517, 0.6350427690013021, 0.6313679519953439, 0.6308906269950967, 0.6319441039995581, 0.6293794450029964, 0.6285582609998528, 0.6327080520022719, 0.6343203370015544, 0.6314112279978872, 0.6303224690018396, 0.6272428350021073, 0.6279875640029786, 0.6275873299964587, 0.6315480160010338, 0.6301059130018984, 0.6310645070007013, 0.6291632140018919, 0.6293766750022769, 0.6279734060008195];[0.5727390229985758, 0.573658228997374, 0.5761764170019887, 0.5717121509987919, 0.5742012200025783, 0.5732242760059307, 0.5736091519975162, 0.5721046460021171, 0.5727234639998642, 0.570310035996954, 0.5744699889983167, 0.5737843610004347, 0.5747446969980956, 0.5728109540032165, 0.5745015809989127, 0.5722441440011607, 0.5729143199969258, 0.5745712129937601, 0.5754718360003608, 0.5730473039984645, 0.5721796260004339, 0.5714146219979739, 0.5708839590006392, 0.5709471680056595, 0.5725312250033312, 0.5711335419982788, 0.5782381810022343, 0.572556896997412, 0.5724988350048079, 0.5732962059992133, 0.5724244400007592, 0.573717711999052, 0.5718810699981987, 0.5952826790016843, 0.5718521299968415, 0.5733818240005348, 0.5737864229959087, 0.5726606759999413, 0.5728570820028835, 0.5712706160011294, 0.5733674889961549, 0.5747252500004834, 0.5713340910006082, 0.5717778150028607, 0.572651781996683, 0.5709286270030134, 0.5731323949949001, 0.5758891059995221, 0.5741421669990814, 0.5719351079969783]
conv3.1;0.005067249003332108;0.013862118001270574;0.5056624120006745;0.4890934899995045;2.7356299230914365;1.0338767993031082;2.64599217714858;[0.005212317002587952, 0.005133639002451673, 0.005067249003332108, 0.005128057997353608, 0.005145703002199298, 0.0053224539988150354, 0.005409336001321208, 0.00561301400011871, 0.005752776000008453, 0.00597139100136701, 0.0059801470015372615, 0.006199759001901839, 0.006158829000924015, 0.006485942998551764, 0.006358388000080595, 0.006408779001503717, 0.006446758998208679, 0.006420255002012709, 0.0066620270008570515, 0.006625908001296921, 0.006615537000470795, 0.006635777001065435, 0.006643909000558779, 0.006409432000509696, 0.006663812000624603, 0.006609620999370236, 0.006638956998358481, 0.006595455000933725, 0.006647706999501679, 0.006661816998530412, 0.006622794000577414, 0.006652174997725524, 0.006653768999967724, 0.006643557000643341, 0.00641337500201189, 0.006616014001338044, 0.006625615002121776, 0.006639605002419557, 0.006630525997024961, 0.006636671001615468, 0.006641698997555068, 0.006392503000824945, 0.0066299960017204285, 0.006631082000239985, 0.006624720001127571, 0.006645104000199353, 0.006604955997318029, 0.006413758001144743, 0.0066392679982527625, 0.0066201530025864486];[0.01426339200043003, 0.014263180000853026, 0.013908564997109352, 0.013875705997634213, 0.01388075300201308, 0.014052651000383776, 0.014205499002855504, 0.013879215002816636, 0.013863370000763098, 0.013937458999862429, 0.01414461999956984, 0.014222886002244195, 0.013892702998418827, 0.013912279002397554, 0.01387469800101826, 0.013951401000667829, 0.014233973000955302, 0.013923300000897143, 0.014132066000456689, 0.01394205899850931, 0.013865546003216878, 0.014224226000806084, 0.014225891998648876, 0.013883932999306126, 0.013874960997782182, 0.013928091000707354, 0.01402228400183958, 0.014248308001697296, 0.013884367999708047, 0.013919018998421961, 0.013900863003073027, 0.013872873001673725, 0.014086678998864954, 0.0141986070011626, 0.013909588000387885, 0.013872462001017993, 0.013924085000326158, 0.01386466400072095, 0.01405020600213902, 0.014218635998986429, 0.013883842002542224, 0.013885059001040645, 0.013862118001270574, 0.013912708996940637, 0.014015706998179667, 0.014407702998141758, 0.013897819000703748, 0.013873851999960607, 0.013883657000405947, 0.013884092997614061];[0.5061533429980045, 0.5109146580034576, 0.5084484689978126, 0.5271579810032563, 0.5079686720018799, 0.5081374820001656, 0.5074170340012643, 0.5077504600012617, 0.5078351810043387, 0.5111220280014095, 0.5094583859936392, 0.511409407001338, 0.5102994090011634, 0.5087563459965168, 0.5100137349982106, 0.5300025070027914, 0.5098341749944666, 0.5075006519982708, 0.5065828080005303, 0.5056624120006745, 0.5098312029986118, 0.5117400869967241, 0.5071479479993286, 0.5089072269984172, 0.5107197849974909, 0.5097674989956431, 0.5068417860020418, 0.5084792130037386, 0.5097431019967189, 0.5106406689992582, 0.5088070340061677, 0.5102607690023433, 0.5081505310008652, 0.5068670979962917, 0.5069714790006401, 0.5097288319993822, 0.5074134219976258, 0.5090393669997866, 0.5079907969993656, 0.5063982459978433, 0.506941084000573, 0.5069205499967211, 0.5111507949986844, 0.5077166210030555, 0.5077845029991295, 0.5083860980012105, 0.5072125500009861, 0.5104763729941624, 0.5071145549991343, 0.5073090350015264];[0.49600059499789495, 0.4900154949973512, 0.4909301109946682, 0.49297246000060113, 0.49339195100037614, 0.49068354700284544, 0.48990313800095464, 0.49351090300115175, 0.4923216079987469, 0.4906654569967941, 0.49263524200068787, 0.4907095609996759, 0.4890934899995045, 0.49075819500285434, 0.49062858799879905, 0.491828758000338, 0.49302746299872524, 0.48997823299941956, 0.49492746999749215, 0.4906238130024576, 0.48972180600321735, 0.4953007189978962, 0.4907059590041172, 0.49019004799993127, 0.49297345399827464, 0.4908982240012847, 0.4894891639960406, 0.4926778449989797, 0.4960726949975651, 0.49397902700002305, 0.49090595900270273, 0.4931123740025214, 0.4905792150020716, 0.4913283020032395, 0.4907037960001617, 0.48993385499488795, 0.4925219169963384, 0.4915890310003306, 0.4900141049984086, 0.49119813900324516, 0.4938908520016412, 0.49500234000151977, 0.4906905360003293, 0.49233706800077925, 0.4915458360046614, 0.49384825699962676, 0.4936080360021151, 0.49362477799877524, 0.49310041799981263, 0.4900996860014857]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (128, 3, 32, 32)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 8, 8)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.021523219998925924;0.02484275499591604;0.24800844996934757;0.24374910700134933;1.154230407771503;1.0174742915795572;1.1344074413709675;[0.02182766399346292, 0.022376365028321743, 0.0226290529826656, 0.023031467979308218, 0.022576251009013504, 0.02176240098197013, 0.022362305026035756, 0.022559011995326728, 0.022238616016693413, 0.02210414898581803, 0.022491772018838674, 0.022034796013031155, 0.02254834200721234, 0.022594690963160247, 0.022558738943189383, 0.022596048016566783, 0.021996908995788544, 0.022306553029920906, 0.021901644999161363, 0.022339307994116098, 0.022341013012919575, 0.02227288903668523, 0.02233856002567336, 0.022462676977738738, 0.021523219998925924, 0.021965783031191677, 0.02187615999719128, 0.02276211098069325, 0.022519431018736213, 0.021971451002173126, 0.022073358995839953, 0.02243786898907274, 0.024753031029831618, 0.02253625896992162, 0.021937268029432744, 0.02438564400654286, 0.022197714017238468, 0.05273137800395489, 0.022828446002677083, 0.022222076018806547, 0.022312023967970163, 0.02198546502040699, 0.021584999980404973, 0.022478120983578265, 0.02247340400936082, 0.02246376796392724, 0.02248433098429814, 0.02216074097668752, 0.021891964017413557, 0.022616959002334625];[0.025897925021126866, 0.02531881903996691, 0.03136392298620194, 0.025477644056081772, 0.025396051991265267, 0.025496014044620097, 0.025427130982279778, 0.025489031977485865, 0.02550972200697288, 0.025447899010032415, 0.02574032300617546, 0.02548243902856484, 0.02556944900425151, 0.02547087997663766, 0.02578466199338436, 0.02552110201213509, 0.02572821400826797, 0.0253625990008004, 0.025472696986980736, 0.025537859997712076, 0.025593044993001968, 0.025388801004737616, 0.02601055905688554, 0.02538396103773266, 0.02562051295535639, 0.025601655011996627, 0.025198174000252038, 0.025409125024452806, 0.0255554870236665, 0.02557935001095757, 0.02484275499591604, 0.02561609400436282, 0.025581837981007993, 0.025428535998798907, 0.02566005999688059, 0.025560369016602635, 0.025532157975248992, 0.025539341964758933, 0.025381232029758394, 0.025174184003844857, 0.02599847095552832, 0.025583989976439625, 0.025512958993203938, 0.02550493902526796, 0.025307068950496614, 0.025534623011481017, 0.02573523099999875, 0.025539262976963073, 0.025523279036860913, 0.02532883599633351];[0.2487243950017728, 0.251394170045387, 0.24851414503064007, 0.2489373499993235, 0.2510268030455336, 0.25046176405157894, 0.25018243689555675, 0.24889591801911592, 0.2507684179581702, 0.2536273840232752, 0.2500763490097597, 0.24968094995711, 0.2536165320780128, 0.2500451889936812, 0.24862862698500976, 0.2540504940552637, 0.2502020600368269, 0.25048927997704595, 0.25391044397838414, 0.25515968300169334, 0.24930858402512968, 0.24943584197899327, 0.2536340160295367, 0.2502609009970911, 0.24841184198157862, 0.2485475370194763, 0.24800844996934757, 0.2514678330044262, 0.24920994200510904, 0.2540061610052362, 0.25426618702476844, 0.2497329119942151, 0.2533680740161799, 0.2501389250392094, 0.24947293906006962, 0.25144714600173756, 0.24997124896617606, 0.25012986100045964, 0.2543898180592805, 0.2500222909729928, 0.2545470389886759, 0.24987271503778175, 0.24957975500728935, 0.2503582700737752, 0.250646680011414, 0.25027940998552367, 0.250300885993056, 0.25027062301523983, 0.2491370170027949, 0.25078152009518817];[0.24959743802901357, 0.24729394301539287, 0.24801349401241168, 0.2458165559801273, 0.2502832940663211, 0.24806994205573574, 0.24835457606241107, 0.24738291802350432, 0.24745673598954454, 0.2483467370038852, 0.24832937796600163, 0.24921225802972913, 0.24791693297447637, 0.24822982703335583, 0.250295851030387, 0.2468430710141547, 0.2503779760445468, 0.24374910700134933, 0.2478571049286984, 0.24844836903503165, 0.25254795904038474, 0.24723677698057145, 0.24822135601425543, 0.24864481505937874, 0.2477610229398124, 0.24758460494922474, 0.2477022650418803, 0.25088865496218204, 0.24822288000723347, 0.24858803598908707, 0.249030577018857, 0.2503280250239186, 0.24790954805212095, 0.24778406997211277, 0.24911033402895555, 0.24897101998794824, 0.2482141539803706, 0.24752140999771655, 0.2469199449988082, 0.24820777401328087, 0.24739959900034592, 0.24705993005773053, 0.24944176705321297, 0.25106424698606133, 0.24751347600249574, 0.2509076180285774, 0.24806223408086225, 0.24891845107777044, 0.24751486600143835, 0.24815818201750517]
conv2.0;0.009506796021014452;0.031181052036117762;0.5373403920675628;0.5381936080520973;3.279869681351435;0.9984146671908227;3.2850776226873752;[0.01048765704035759, 0.011024912004359066, 0.009506796021014452, 0.00967656698776409, 0.009868522000033408, 0.010298389010131359, 0.010521929012611508, 0.010779468982946128, 0.010787145991344005, 0.01117505197180435, 0.011040629004128277, 0.011138867994304746, 0.011398389004170895, 0.01153943600365892, 0.011440097994636744, 0.011507950024679303, 0.011451164958998561, 0.01156153401825577, 0.011455906962510198, 0.011503910005558282, 0.01144074200419709, 0.011551929987035692, 0.011488253017887473, 0.011514994024764746, 0.011461474990937859, 0.011608009051997215, 0.01143915398279205, 0.011491028999444097, 0.011504412977956235, 0.011566852976102382, 0.011431210034061223, 0.011549441958777606, 0.011455414991360158, 0.011529055016580969, 0.01145110500510782, 0.011508222029078752, 0.011437349021434784, 0.011595120013225824, 0.011413564963731915, 0.01149172498844564, 0.011478291009552777, 0.011522270971909165, 0.011406051984522492, 0.011492374003864825, 0.011437824985478073, 0.011525713023729622, 0.01143211399903521, 0.011493884027004242, 0.011448653996922076, 0.011564921995159239];[0.03158970200456679, 0.04318482696544379, 0.03744344104779884, 0.031922663969453424, 0.031916067004203796, 0.036310632014647126, 0.03177352395141497, 0.032525699003599584, 0.036282184009905905, 0.03168811200885102, 0.03149538702564314, 0.03605369699653238, 0.03166343900375068, 0.03259054402587935, 0.04222797299735248, 0.03172818903112784, 0.0318271919968538, 0.036491659993771464, 0.03215248603373766, 0.04927132895682007, 0.031181052036117762, 0.03547288104891777, 0.031251701002474874, 0.031566935998853296, 0.03604992100736126, 0.03145366697572172, 0.031365930975880474, 0.036252556019462645, 0.032302383973728865, 0.04189008905086666, 0.031428651011083275, 0.03628305997699499, 0.03151327703380957, 0.03619317297125235, 0.031876684981398284, 0.03625798597931862, 0.03170153102837503, 0.03193184302654117, 0.042950850969646126, 0.03168506600195542, 0.031571774976328015, 0.03611141303554177, 0.03163783304626122, 0.03167307801777497, 0.04201101796934381, 0.03146746300626546, 0.03627836803207174, 0.031453396019060165, 0.042248301033396274, 0.03189960797317326];[0.5432635169709101, 0.544200478005223, 0.5396293849917129, 0.5400604759925045, 0.5449137559626251, 0.5443867809954099, 0.5461749579408206, 0.5448234749492258, 0.5432027049828321, 0.5416061689611524, 0.5432553910068236, 0.5494542500237003, 0.5418646189500578, 0.544410225993488, 0.5453130340320058, 0.5422945710015483, 0.5375850620330311, 0.5385038190288469, 0.5433126399875619, 0.540814823936671, 0.5422738459310494, 0.54531512001995, 0.5424537939834408, 0.5427686999901198, 0.5402764929458499, 0.5457060299813747, 0.5425975549733266, 0.5419119549915195, 0.5395565430517308, 0.5471713650040329, 0.5373403920675628, 0.5459192109992728, 0.5451017320738174, 0.5393991769524291, 0.5418307339423336, 0.5418396009481512, 0.5421172820497304, 0.5434776709298603, 0.5449395820032805, 0.542959374957718, 0.5426460150047205, 0.5418818840407766, 0.5389690219890326, 0.5423895310377702, 0.5438123070052825, 0.5443227149662562, 0.5398286510026082, 0.5413208480458707, 0.5400055160280317, 0.5417614720645361];[0.5423482280457392, 0.5397898680530488, 0.5425754699972458, 0.5437403779360466, 0.5431210770620964, 0.5399690910708159, 0.5444133100099862, 0.5440539780538529, 0.5406298949965276, 0.541055224952288, 0.5418104169657454, 0.5414677070220932, 0.5430747460341081, 0.5435130749829113, 0.5440104079898447, 0.5430831299745478, 0.5461403889930807, 0.5456214869627729, 0.5429265690036118, 0.5393901829374954, 0.5425251420238055, 0.5429071329999715, 0.5447380329715088, 0.5405853649717756, 0.5402951630530879, 0.5422281100181863, 0.5418297479627654, 0.5409144779550843, 0.5452207018970512, 0.5441638330230489, 0.5419518090202473, 0.542965229076799, 0.5429917320143431, 0.5412472700118087, 0.5409786030068062, 0.5431925369775854, 0.5396959509234875, 0.5575728710391559, 0.5424020259524696, 0.5391791010042652, 0.5426300920080394, 0.5450673750019632, 0.5401475619873963, 0.542171691020485, 0.5425609149970114, 0.5405854969867505, 0.5441802540444769, 0.5472284788847901, 0.5381936080520973, 0.5439027340034954]
conv3.1;0.005102032970171422;0.01374799496261403;0.46306116005871445;0.46243539499118924;2.69461115657042;1.0013531945744272;2.6909697509035495;[0.006061516003683209, 0.0052039509755559266, 0.005284367012791336, 0.005102032970171422, 0.0051657199510373175, 0.005185251997318119, 0.005299784010276198, 0.005476568010635674, 0.005601322976872325, 0.005769555980805308, 0.005982353002764285, 0.00597694399766624, 0.006154563976451755, 0.006198677001520991, 0.006422361999284476, 0.006386986002326012, 0.00644526001997292, 0.006375420023687184, 0.006670342991128564, 0.006646708003245294, 0.0066578719997778535, 0.006661135004833341, 0.00663581897970289, 0.006654033029917628, 0.0067043519811704755, 0.006667761015705764, 0.0066750230034813285, 0.006716549978591502, 0.006649953953456134, 0.006624211964663118, 0.006643655011430383, 0.0066529010073281825, 0.006617366976570338, 0.006640324019826949, 0.006626048998441547, 0.00664478400722146, 0.006639541010372341, 0.006644470035098493, 0.006587575015146285, 0.0066564520238898695, 0.006611882010474801, 0.006630993040744215, 0.006658790982328355, 0.006646919006016105, 0.006657941034063697, 0.006620928994379938, 0.006665066001005471, 0.006393270974513143, 0.006839297013357282, 0.006633049983065575];[0.015042156970594078, 0.013810962962452322, 0.01374799496261403, 0.01394446799531579, 0.0141439339495264, 0.013769297976978123, 0.01378129597287625, 0.013979393988847733, 0.014586202974896878, 0.01382387598278001, 0.013867760018911213, 0.014038886001799256, 0.014106629008892924, 0.013811776996590197, 0.01377229200443253, 0.01403713203035295, 0.014110297022853047, 0.014096103026531637, 0.013749330944847316, 0.01390304701635614, 0.013947782048489898, 0.014124915993306786, 0.013778129999991506, 0.013772800972219557, 0.013996210996992886, 0.014296297973487526, 0.013786914001684636, 0.013789050979539752, 0.014131842995993793, 0.01410551299341023, 0.013767719967290759, 0.013779358996544033, 0.013940216973423958, 0.014230306027457118, 0.0137683330103755, 0.01380298100411892, 0.013989129045512527, 0.014109864016063511, 0.013795823033433408, 0.013787543983198702, 0.014019777008797973, 0.014151807001326233, 0.0137907630414702, 0.013776061998214573, 0.013821153028402478, 0.014323114999569952, 0.013777065032627434, 0.013823686982505023, 0.014129451010376215, 0.014130679017398506];[0.46350669499952346, 0.46342696889769286, 0.46315157995559275, 0.46465892798732966, 0.465892415959388, 0.46327415195992216, 0.47468942700652406, 0.4700734500074759, 0.46705072396434844, 0.4643528739688918, 0.4663707170402631, 0.46387664502253756, 0.4634859869838692, 0.4641761709935963, 0.46809920301893726, 0.46698554197791964, 0.4644708409323357, 0.46412245294777676, 0.4643980939872563, 0.4655810850090347, 0.4641842630226165, 0.4633197850198485, 0.4635355250793509, 0.46449552598642185, 0.4643592389766127, 0.4634907450526953, 0.4641644759103656, 0.46513939107535407, 0.4681181820924394, 0.46762897993903607, 0.46306116005871445, 0.46348231297452, 0.4671529110055417, 0.4643700590240769, 0.46460769104305655, 0.467182289052289, 0.46788312098942697, 0.47047389700310305, 0.46385739994002506, 0.46404387400252745, 0.4691588180139661, 0.46666174998972565, 0.47222706803586334, 0.46322939498350024, 0.4642686470178887, 0.4649770840187557, 0.4641811170731671, 0.4638286869158037, 0.46358724700985476, 0.4631985849700868];[0.46333368198247626, 0.46690619800938293, 0.464690716995392, 0.46269358304562047, 0.46249707898823544, 0.463813929061871, 0.46473600901663303, 0.46247438195860013, 0.46594514697790146, 0.4636020800098777, 0.4629884499590844, 0.4644134160480462, 0.46485406905412674, 0.4627176070353016, 0.4658361069741659, 0.462880956067238, 0.4632804120192304, 0.4632551470422186, 0.47728479403303936, 0.46450478001497686, 0.46243539499118924, 0.46382503292988986, 0.46280447399476543, 0.46426431293366477, 0.46314370102481917, 0.4642407020437531, 0.4658333590487018, 0.46355470101116225, 0.4634977519745007, 0.4626200589700602, 0.46393181104213, 0.46399364003445953, 0.46436958597041667, 0.4648975830641575, 0.4646678540157154, 0.4649675789405592, 0.46527236996917054, 0.4647907209582627, 0.46297144901473075, 0.46461526601342484, 0.4632371479528956, 0.46354416507529095, 0.46336442296160385, 0.46419134794268757, 0.46378643199568614, 0.4664243179722689, 0.4638572279945947, 0.4634531809715554, 0.4647502239677124, 0.46324121893849224]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (128, 3, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0013898789184167981;0.0022419040324166417;;;1.6130211076015022;;;[0.0014092880301177502, 0.0013898789184167981, 0.0014043740229681134, 0.001415511011146009, 0.0013978569768369198, 0.0013974059838801622, 0.0013992240419611335, 0.0014304450014606118, 0.0014193860115483403, 0.0013988780556246638, 0.001400665962137282, 0.0014135349774733186, 0.001415319973602891, 0.001404003007337451, 0.0013944330858066678, 0.0014002800453454256, 0.0014126469613984227, 0.0014200410805642605, 0.0013971960870549083, 0.0013921119971200824, 0.0014126740861684084, 0.0014069309690967202, 0.001424293965101242, 0.001415929989889264, 0.0014150469796732068, 0.0013975560432299972, 0.0014013730688020587, 0.0014041060348972678, 0.0013953049201518297, 0.001392264966852963, 0.0013906469102948904, 0.0014154009986668825, 0.0014201330486685038, 0.0014141600113362074, 0.0013954429887235165, 0.0014101479901000857, 0.0013993559405207634, 0.0014121480053290725, 0.0014115090016275644, 0.0014019220834597945, 0.001396722043864429, 0.001399449072778225, 0.0014050309546291828, 0.001429924974218011, 0.0014044709969311953, 0.0013967279810458422, 0.0014010240556672215, 0.0014096410013735294, 0.0013940659118816257, 0.0014026389690116048];[0.002267399919219315, 0.002253859071061015, 0.002249622019007802, 0.0022522800136357546, 0.002249556011520326, 0.0022577811032533646, 0.0022518279729411006, 0.0022514270385727286, 0.0022536099422723055, 0.0022661390248686075, 0.002260965993627906, 0.0022476690355688334, 0.002255856990814209, 0.0022419040324166417, 0.00224625994451344, 0.0022439899621531367, 0.002252147998660803, 0.0022463740315288305, 0.002251272089779377, 0.002252127043902874, 0.002250343095511198, 0.002248631906695664, 0.00261458707973361, 0.002252994920127094, 0.0022517680190503597, 0.0022434620186686516, 0.0022497819736599922, 0.0022471339907497168, 0.0022489490220323205, 0.002247783006168902, 0.0022458420135080814, 0.0022514279698953032, 0.0022522120270878077, 0.0022471719421446323, 0.002802861970849335, 0.002255683997645974, 0.0022642039693892, 0.0022521240171045065, 0.0022510699927806854, 0.0022491500712931156, 0.002256523002870381, 0.002246346091851592, 0.0022499309852719307, 0.0022466160589829087, 0.002252258942462504, 0.002252200967632234, 0.0026090890169143677, 0.002247596043162048, 0.0022497239988297224, 0.002243999973870814];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0008285120129585266;0.002606377936899662;;;3.1458541290096314;;;[0.0008553889347240329, 0.0008355480385944247, 0.0008348049595952034, 0.0008385430555790663, 0.0008392959134653211, 0.0008465989958494902, 0.0008410690352320671, 0.0008411710150539875, 0.0008346320828422904, 0.0008352759759873152, 0.0008423329563811421, 0.000838560052216053, 0.0008397909114137292, 0.0008402781095355749, 0.0008357389597222209, 0.0008381910156458616, 0.0008384690154343843, 0.0008319730404764414, 0.0008311340352520347, 0.0008303520735353231, 0.0008344140369445086, 0.0008342639775946736, 0.000838878913782537, 0.0008375110337510705, 0.0008307310054078698, 0.0008360750507563353, 0.0008326079696416855, 0.0008372350130230188, 0.0008326810784637928, 0.0008361049694940448, 0.0008349369745701551, 0.0008391099981963634, 0.0008285120129585266, 0.000831758021377027, 0.0008335200836881995, 0.0008344380185008049, 0.0008343099616467953, 0.0008366850670427084, 0.0008350949501618743, 0.0008346169488504529, 0.0008315209997817874, 0.0008331709541380405, 0.0008354249875992537, 0.0008490249747410417, 0.000839821994304657, 0.000835079001262784, 0.0008293740684166551, 0.0008360949577763677, 0.0008300880435854197, 0.0008294190047308803];[0.0026271198876202106, 0.002617333084344864, 0.002613379037939012, 0.0026184769812971354, 0.002617150079458952, 0.002617117017507553, 0.0026113169733434916, 0.002611569012515247, 0.0026076380163431168, 0.0026079120580106974, 0.0026222600135952234, 0.0026094429194927216, 0.0026112949708476663, 0.0026114799547940493, 0.002609390066936612, 0.0026144550647586584, 0.002612517913803458, 0.002606377936899662, 0.002618458936922252, 0.0026087750447914004, 0.0026145390002056956, 0.002611240022815764, 0.002614110941067338, 0.0026115979999303818, 0.002610754920169711, 0.0026072210166603327, 0.002609624993056059, 0.0026133490027859807, 0.002613682998344302, 0.002607756992802024, 0.0026180739514529705, 0.0026164459995925426, 0.0026157989632338285, 0.0026141060516238213, 0.0026164159644395113, 0.002618276048451662, 0.0026104400167241693, 0.0026081049581989646, 0.002627794980071485, 0.0026106489822268486, 0.0026082299882546067, 0.0026101600378751755, 0.0026426250115036964, 0.0026142479619011283, 0.0026101659750565886, 0.002613364951685071, 0.002610760973766446, 0.0026114769279956818, 0.002610199968330562, 0.002612791024148464];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0005043139681220055;0.0014624209143221378;;;2.899822346321258;;;[0.0005369710270315409, 0.0005192719399929047, 0.0005194239784032106, 0.0005154559621587396, 0.000511466059833765, 0.000510827056132257, 0.0005096939858049154, 0.0005125360330566764, 0.0005118140252307057, 0.0005154749378561974, 0.0005141469882801175, 0.0005133929662406445, 0.0005296729505062103, 0.0005097120301797986, 0.0005147019401192665, 0.0005163060268387198, 0.0005143709713593125, 0.0005070579936727881, 0.0005049209576100111, 0.0005077329697087407, 0.0005065719597041607, 0.0005061929114162922, 0.0005059390095993876, 0.0005102250725030899, 0.0005062529817223549, 0.0005069049075245857, 0.0005054030334576964, 0.0005095399683341384, 0.0005056110676378012, 0.0005064739380031824, 0.0005050329491496086, 0.0005074389046058059, 0.0005046610021963716, 0.0005052880151197314, 0.000506340991705656, 0.0005099530098959804, 0.0005063359858468175, 0.0005068810423836112, 0.0005065649747848511, 0.0005077989771962166, 0.0005058619426563382, 0.0005043309647589922, 0.0005067039746791124, 0.0005073779029771686, 0.0005055700894445181, 0.0005069359904155135, 0.0005043139681220055, 0.0005075180670246482, 0.000508093973621726, 0.0005052519263699651];[0.0015188540564849973, 0.001496144919656217, 0.0014858520589768887, 0.0014798700576648116, 0.0014739609323441982, 0.0014711240073665977, 0.0014784189406782389, 0.0014769310364499688, 0.0014757390599697828, 0.0014700399478897452, 0.0014726620865985751, 0.0014752739807590842, 0.0014696420403197408, 0.0014733760617673397, 0.0014902179827913642, 0.0014672039542347193, 0.0014669479569420218, 0.001468914095312357, 0.001466443995013833, 0.0014705050271004438, 0.0014676760183647275, 0.001468686037696898, 0.0014664119808003306, 0.0014919679379090667, 0.0014748789835721254, 0.001471585943363607, 0.0014730120310559869, 0.001468462054617703, 0.0014716869918629527, 0.0014695570571348071, 0.0014721719780936837, 0.0014680749736726284, 0.001482435967773199, 0.0014821439981460571, 0.0014734900323674083, 0.0014796489849686623, 0.0014637819258496165, 0.0014663219917565584, 0.0014723719796165824, 0.0014624209143221378, 0.0014641759917140007, 0.001467264024540782, 0.0014708989765495062, 0.0014790879795327783, 0.0014695629943162203, 0.0014641029993072152, 0.001468166010454297, 0.0014664889313280582, 0.001463262946344912, 0.0014667329378426075];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 3, 32, 32)
grad_output size: (128, 64, 28, 28)
Output size: (128, 3, 32, 32)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.973e+12
  Optimized FLOP count:  1.555e+9
   Theoretical speedup:  1.269e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 64, 14, 14)
grad_output size: (128, 96, 12, 12)
Output size: (128, 64, 14, 14)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.991e+11
  Optimized FLOP count:  2.451e+9
   Theoretical speedup:  3.260e+2
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (128, 96, 8, 8)
grad_output size: (128, 128, 6, 6)
Output size: (128, 96, 8, 8)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.305e+11
  Optimized FLOP count:  1.111e+9
   Theoretical speedup:  1.174e+2
  Largest intermediate:  3.981e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0013417510781437159;0.002193283988162875;;;1.6346429854911964;;;[0.0013948039850220084, 0.0013653329806402326, 0.0013781539164483547, 0.001371948979794979, 0.0013620610116049647, 0.0013553419848904014, 0.0013760729925706983, 0.0013614310882985592, 0.00137956696562469, 0.0013601880054920912, 0.0013596189673990011, 0.001356608932837844, 0.001386746997013688, 0.0013417510781437159, 0.0013645460130646825, 0.0013556049671024084, 0.0013646059669554234, 0.0013427289668470621, 0.001369817997328937, 0.0013593980111181736, 0.0013554719043895602, 0.001370523008517921, 0.0013696089154109359, 0.001350720995105803, 0.001358147943392396, 0.0013731130165979266, 0.0013573849573731422, 0.0013503979425877333, 0.0013672109926119447, 0.0013475620653480291, 0.001348698977380991, 0.0013631379697471857, 0.0013576350174844265, 0.0013808539370074868, 0.001358462031930685, 0.0013771370286121964, 0.001347354962490499, 0.001358569017611444, 0.0013546249829232693, 0.001389874960295856, 0.0013517269399017096, 0.0013679340481758118, 0.001354717998765409, 0.0013583250110968947, 0.0013634898932650685, 0.0013493630103766918, 0.0013609599554911256, 0.0013584679691120982, 0.0013669480103999376, 0.0013683000579476357];[0.002217830973677337, 0.0021994570270180702, 0.0022017110604792833, 0.002213484956882894, 0.0022019599564373493, 0.002201789990067482, 0.0021995819406583905, 0.0022036590380594134, 0.002201567986048758, 0.002193283988162875, 0.0022124110255390406, 0.002202088013291359, 0.002202663919888437, 0.0022039369214326143, 0.00220255006570369, 0.002199079026468098, 0.0022072819992899895, 0.0022025980288162827, 0.002203411073423922, 0.002199331996962428, 0.0022033379646018147, 0.002205930999480188, 0.002198795904405415, 0.0022070070262998343, 0.0021995321149006486, 0.0021972940303385258, 0.002207574900239706, 0.0022019220050424337, 0.0022473790450021625, 0.0022193180629983544, 0.0022033510031178594, 0.0022013180423527956, 0.00220194598659873, 0.002201005001552403, 0.0021964609622955322, 0.002199735026806593, 0.002205225988291204, 0.0021947900531813502, 0.002199586946517229, 0.002198469010181725, 0.00219778495375067, 0.0022040889598429203, 0.0021977850701659918, 0.002201964962296188, 0.002194190979935229, 0.0021967070642858744, 0.002202693955041468, 0.0021956859854981303, 0.0022216010838747025, 0.00220402202103287];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0007858619792386889;0.0025541610084474087;;;3.2501394340540255;;;[0.0008243999909609556, 0.0007995939813554287, 0.0008018999360501766, 0.0008006360149011016, 0.0008034789934754372, 0.0007998190121725202, 0.0007956218905746937, 0.0007972160819917917, 0.0007947389967739582, 0.0008010370656847954, 0.0007955390028655529, 0.0007946919649839401, 0.0008022029651328921, 0.0007969549624249339, 0.0007971270242705941, 0.0007974359905347228, 0.0007980620721355081, 0.0007912999717518687, 0.0007931049913167953, 0.0007964980322867632, 0.0007923159282654524, 0.0007874320726841688, 0.0007974010659381747, 0.0007919600466266274, 0.0007922489894554019, 0.0007928400300443172, 0.0007861780468374491, 0.0007948380662128329, 0.0007887359242886305, 0.0007904140511527658, 0.0007871959824115038, 0.0007937978953123093, 0.0007911560824140906, 0.0007891060085967183, 0.0007886079838499427, 0.0007952929008752108, 0.0007990259910002351, 0.0007909290725365281, 0.0007892029825598001, 0.0007929359562695026, 0.0007958629867061973, 0.0007933409651741385, 0.0007926549296826124, 0.0007907750550657511, 0.0007911670254543424, 0.0007964060641825199, 0.000794872990809381, 0.0007972280727699399, 0.0007976089837029576, 0.0007858619792386889];[0.002571024000644684, 0.0025600430089980364, 0.002562672016210854, 0.002558553940616548, 0.0025604490656405687, 0.002557752071879804, 0.002567947027273476, 0.0025638419901952147, 0.0029326319927349687, 0.0025597349740564823, 0.002561161993071437, 0.002554246922954917, 0.002558370935730636, 0.002571124001406133, 0.0025580519577488303, 0.002561363042332232, 0.002558712032623589, 0.002558697946369648, 0.0025684720603749156, 0.002569398027844727, 0.0025689209578558803, 0.002560890046879649, 0.0025552029255777597, 0.0025589719880372286, 0.0025573569582775235, 0.0025564279640093446, 0.002558044041506946, 0.0025674659991636872, 0.002561368979513645, 0.0025590709410607815, 0.0025583750102669, 0.0025608909782022238, 0.0025659010279923677, 0.002555167069658637, 0.00255805894266814, 0.0025586429983377457, 0.0025610150769352913, 0.002571071032434702, 0.0025541610084474087, 0.002563159097917378, 0.002564297989010811, 0.002561710076406598, 0.002563226968050003, 0.00256042811088264, 0.002566450973972678, 0.002560268039815128, 0.0025607090210542083, 0.0025708599714562297, 0.002561763976700604, 0.0025601700181141496];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.00046900799497962;0.0014175169635564089;;;3.0223727073522593;;;[0.0005017820512875915, 0.0004810200771316886, 0.0004817739827558398, 0.0004796599969267845, 0.00047938700299710035, 0.0004792410181835294, 0.0004854999715462327, 0.00048352102749049664, 0.0004784510238096118, 0.0004916770849376917, 0.0004756191046908498, 0.0004770600935444236, 0.0004807590739801526, 0.00048616400454193354, 0.0004867460811510682, 0.000489264028146863, 0.0004775329725816846, 0.00047148996964097023, 0.00047143595293164253, 0.00047115993220359087, 0.0004722119774669409, 0.00047200906556099653, 0.0004791870014742017, 0.00047364807687699795, 0.0004708799533545971, 0.0004699839046224952, 0.0004703099839389324, 0.00047401501797139645, 0.0004713209345936775, 0.0004722099984064698, 0.00046904198825359344, 0.00047337403520941734, 0.00046924001071602106, 0.0004694300005212426, 0.00047102896496653557, 0.00047037703916430473, 0.0004695069510489702, 0.00046960392501205206, 0.0004705039318650961, 0.00047466205433011055, 0.00047211593482643366, 0.00046900799497962, 0.00046903896145522594, 0.0004706720355898142, 0.00046918599400669336, 0.0004697969416156411, 0.0004697509575635195, 0.00047261500731110573, 0.00047009799163788557, 0.00047140801325440407];[0.0014620119472965598, 0.0014363420195877552, 0.001432709046639502, 0.001436591031961143, 0.0014292709529399872, 0.0014187260530889034, 0.001426357077434659, 0.0014222179306671023, 0.0014203969622030854, 0.0014234589179977775, 0.0014276180882006884, 0.0014334711013361812, 0.0014223720645532012, 0.0014210769440978765, 0.0014249959494918585, 0.0014271968975663185, 0.001430218922905624, 0.0014202400343492627, 0.0014238470466807485, 0.0014230909291654825, 0.0014175940304994583, 0.0014248279621824622, 0.0014200699515640736, 0.001422871951945126, 0.0014226039638742805, 0.0014209270011633635, 0.0014207069762051105, 0.0014231069944798946, 0.0014294539578258991, 0.0014232969842851162, 0.001420845976099372, 0.0014186929911375046, 0.0014175169635564089, 0.0014234851114451885, 0.0014215019764378667, 0.001426725066266954, 0.0014241519384086132, 0.0014210499357432127, 0.0014189949724823236, 0.001424257061444223, 0.0014322359347715974, 0.0014205609913915396, 0.0014234869740903378, 0.0014215089613571763, 0.0014187979977577925, 0.0014254349516704679, 0.0014270429965108633, 0.0014441029634326696, 0.0014348790282383561, 0.0014336550375446677];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0017887081485241652;0.0053567548748105764;;;2.9947618225088033;;;[0.002148994943127036, 0.0018104680348187685, 0.001819167984649539, 0.0018236401956528425, 0.001807618886232376, 0.0018204068765044212, 0.001812012167647481, 0.0018144340720027685, 0.0018221419304609299, 0.0018105809576809406, 0.0018336509820073843, 0.0018277820199728012, 0.0018046351615339518, 0.0018103260081261396, 0.0018040379509329796, 0.0018323969561606646, 0.0018431099597364664, 0.0018101120367646217, 0.0018116969149559736, 0.0018160410691052675, 0.0018056989647448063, 0.001797208096832037, 0.001822499092668295, 0.0017916909419000149, 0.0018038609996438026, 0.0017919191159307957, 0.0018265240360051394, 0.0018182368949055672, 0.001806539949029684, 0.00180856604129076, 0.0018103171605616808, 0.0018441518768668175, 0.0018003720324486494, 0.0018058919813483953, 0.0017887081485241652, 0.0017964020371437073, 0.0018162918277084827, 0.001813734881579876, 0.0018031129147857428, 0.0017897789366543293, 0.0017993748188018799, 0.001802454935386777, 0.0018115299753844738, 0.001796969911083579, 0.0018338190857321024, 0.001848096027970314, 0.0018559419550001621, 0.0018446778412908316, 0.0018318051006644964, 0.0018406829331070185];[0.005477293860167265, 0.005376363871619105, 0.005373738007619977, 0.005382421193644404, 0.005372300045564771, 0.005371141945943236, 0.005372873041778803, 0.005379679147154093, 0.005368384066969156, 0.005359424045309424, 0.005383071023970842, 0.005373895168304443, 0.005379247013479471, 0.00539409602060914, 0.0053869260009378195, 0.005373879102990031, 0.005363113945350051, 0.005390683887526393, 0.0053732371889054775, 0.005360502982512116, 0.005371947074308991, 0.005368659971281886, 0.005368353798985481, 0.005372104002162814, 0.0053736011032015085, 0.005373088177293539, 0.005378921050578356, 0.005377263063564897, 0.0053603139240294695, 0.0053638380486518145, 0.0053760160226374865, 0.0053645779844373465, 0.005365862976759672, 0.005364147946238518, 0.0053810840472579, 0.005358047084882855, 0.005379603942856193, 0.0053708849009126425, 0.005363089963793755, 0.005366608966141939, 0.005362896015867591, 0.005363000789657235, 0.0053567548748105764, 0.005365706980228424, 0.0053664150182157755, 0.005361173069104552, 0.005366133060306311, 0.005365698831155896, 0.00537102809175849, 0.0053684290032833815];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.008599655935540795;0.04625685210339725;;;5.378918930026746;;;[0.008624307112768292, 0.008607078110799193, 0.008606765884906054, 0.008612827863544226, 0.008603810099884868, 0.008606055052950978, 0.008611147990450263, 0.008607503958046436, 0.008609351934865117, 0.008609408978372812, 0.008608376141637564, 0.008609236916527152, 0.008606266928836703, 0.00860551605001092, 0.008607733994722366, 0.008604303933680058, 0.00860215607099235, 0.008610846940428019, 0.00860039796680212, 0.008623975096270442, 0.00861321110278368, 0.008606899995356798, 0.008616568986326456, 0.008599655935540795, 0.00860692304559052, 0.008601045003160834, 0.00860119005665183, 0.0086098019964993, 0.008600592846050858, 0.008608661126345396, 0.008619055850431323, 0.008604028029367328, 0.008610510034486651, 0.008608664153143764, 0.008606043877080083, 0.008607042022049427, 0.008611686062067747, 0.008600362809374928, 0.008601675974205136, 0.008608083939179778, 0.008605206152424216, 0.00861094007268548, 0.008602669928222895, 0.008606703951954842, 0.008611643919721246, 0.008601035922765732, 0.008609157986938953, 0.008632450830191374, 0.008606841089203954, 0.008604132104665041];[0.04638634994626045, 0.04631294496357441, 0.046278573805466294, 0.04630253603681922, 0.04636000492610037, 0.046301014022901654, 0.046300374902784824, 0.04630828509107232, 0.046313262078911066, 0.04628325090743601, 0.04628869309090078, 0.04631929099559784, 0.04630613699555397, 0.04630976915359497, 0.04631583602167666, 0.04630687879398465, 0.046323293121531606, 0.046306062024086714, 0.04629731387831271, 0.046290136175230145, 0.046288383891806006, 0.04628271283581853, 0.04630515119060874, 0.0462995870038867, 0.046279256930574775, 0.0463844679761678, 0.0462875219527632, 0.04625685210339725, 0.046280570793896914, 0.04631550097838044, 0.04629131802357733, 0.04629613901488483, 0.046291755978018045, 0.04629434482194483, 0.04630594793707132, 0.04628986096940935, 0.0463073740247637, 0.04629790596663952, 0.04656782699748874, 0.04629960795864463, 0.04626782308332622, 0.04632472922094166, 0.04629815020598471, 0.0463128830306232, 0.046283156145364046, 0.046314716106280684, 0.0462913759984076, 0.046297385124489665, 0.04627326410263777, 0.046292921993881464];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.005372241139411926;0.008845051983371377;;;1.6464361434713266;;;[0.005533869145438075, 0.005463147070258856, 0.005430865800008178, 0.005509277805685997, 0.005470212083309889, 0.005521351005882025, 0.005431592930108309, 0.005467604147270322, 0.005372241139411926, 0.00548624899238348, 0.005442493129521608, 0.005504515953361988, 0.0054252250120043755, 0.005382013972848654, 0.00548370205797255, 0.005476746940985322, 0.0054237861186265945, 0.0054652930703014135, 0.005452401004731655, 0.005398790817707777, 0.005492094904184341, 0.005481703206896782, 0.005487477174028754, 0.005532492883503437, 0.005601403070613742, 0.0056041700299829245, 0.005489747039973736, 0.005496450001373887, 0.005522185005247593, 0.005583925871178508, 0.005554105853661895, 0.005501447943970561, 0.005383912939578295, 0.005457211984321475, 0.005532597890123725, 0.005468987859785557, 0.005548086017370224, 0.00548670906573534, 0.005478342063724995, 0.0054886729922145605, 0.005424508824944496, 0.0054621100425720215, 0.005505288951098919, 0.005570793990045786, 0.005455991951748729, 0.0054944499861449, 0.005506836110725999, 0.00543566606938839, 0.005558869102969766, 0.005489810137078166];[0.00887180189602077, 0.008865379961207509, 0.008862348040565848, 0.00885754101909697, 0.008862707996740937, 0.008849120931699872, 0.008855626219883561, 0.008849440142512321, 0.008854327024891973, 0.008875580038875341, 0.008930816082283854, 0.008866989985108376, 0.008861639071255922, 0.008865452138707042, 0.00925951381213963, 0.008857097942382097, 0.008861504029482603, 0.008852926082909107, 0.008864636067301035, 0.008858499117195606, 0.008855781983584166, 0.00886695017106831, 0.008851219899952412, 0.008866437012329698, 0.009154821978881955, 0.008876412874087691, 0.00887828296981752, 0.008861817186698318, 0.008864167844876647, 0.008861651178449392, 0.008855210850015283, 0.008881489979103208, 0.008861931040883064, 0.008851190097630024, 0.009171766927465796, 0.008857863023877144, 0.00886434898711741, 0.00886005605570972, 0.008879543049260974, 0.008867210941389203, 0.008856510976329446, 0.008857255103066564, 0.008873144863173366, 0.00886796903796494, 0.009174027014523745, 0.008854697924107313, 0.008861114038154483, 0.008845051983371377, 0.008862742921337485, 0.008855483960360289];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.004212785046547651;0.021448622923344374;;;5.0913167147992455;;;[0.004222615854814649, 0.004212785046547651, 0.0042495569214224815, 0.004239209927618504, 0.004260239889845252, 0.004251610022038221, 0.0042367728892713785, 0.0042370459996163845, 0.004254437983036041, 0.004235775908455253, 0.004234866937622428, 0.00423631607554853, 0.00424643699079752, 0.004239930072799325, 0.004235904896631837, 0.004250133875757456, 0.004235862987115979, 0.004236693028360605, 0.00424889218993485, 0.004240540787577629, 0.004236036911606789, 0.004241925897076726, 0.0042423519771546125, 0.004238243913277984, 0.00423736497759819, 0.004251644015312195, 0.004235545173287392, 0.004215609049424529, 0.004225002834573388, 0.004228801932185888, 0.0042157520074397326, 0.0042131447698920965, 0.0042246379889547825, 0.004213203908875585, 0.004215897060930729, 0.004235121188685298, 0.0042136008851230145, 0.004237259970977902, 0.004240449983626604, 0.004246504977345467, 0.004234600113704801, 0.004235593136399984, 0.004248856101185083, 0.00423919502645731, 0.0042413161136209965, 0.004240947077050805, 0.004236611071974039, 0.004244246054440737, 0.004239561036229134, 0.00424270099028945];[0.021466124104335904, 0.021467786049470305, 0.021466664969921112, 0.021493316860869527, 0.021473388886079192, 0.02147198119200766, 0.0214701269287616, 0.021469793049618602, 0.02146002510562539, 0.021487916819751263, 0.02148526906967163, 0.021480470895767212, 0.021448622923344374, 0.021844955859705806, 0.02146429498679936, 0.02147904084995389, 0.021461738040670753, 0.021484195021912456, 0.021465630969032645, 0.021475147921591997, 0.021486642071977258, 0.021493548061698675, 0.021473397966474295, 0.02151178102940321, 0.021538703935220838, 0.021504397969692945, 0.02151980996131897, 0.0214896600227803, 0.02147401706315577, 0.02147085894830525, 0.021469101076945662, 0.021482020150870085, 0.02150051505304873, 0.02151079708710313, 0.022093316074460745, 0.021454480942338705, 0.02148865908384323, 0.021478128153830767, 0.021472798194736242, 0.02145741879940033, 0.02151986607350409, 0.02146605891175568, 0.021464744117110968, 0.02146577718667686, 0.02146336412988603, 0.021504220087081194, 0.02146216598339379, 0.021480513969436288, 0.021485216915607452, 0.021475540939718485];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.004434952978044748;0.0056382289621979;;;1.2713165145402834;;;[0.004497255897149444, 0.00448864814825356, 0.00447976915165782, 0.004483369179069996, 0.004491281928494573, 0.00449127983301878, 0.004511004080995917, 0.00447351997718215, 0.004491291008889675, 0.00452536391094327, 0.004485914018005133, 0.004498915979638696, 0.004517270950600505, 0.004488230915740132, 0.004495664034038782, 0.004494531080126762, 0.0045038380194455385, 0.004486961988732219, 0.004495976958423853, 0.0044738538563251495, 0.00450605689547956, 0.004488671198487282, 0.004457907052710652, 0.004488499136641622, 0.004488503094762564, 0.004487242083996534, 0.004488707985728979, 0.004487029043957591, 0.004480042960494757, 0.004505726974457502, 0.004492770880460739, 0.004480493953451514, 0.004508082987740636, 0.004506626864895225, 0.004494965774938464, 0.004501254064962268, 0.004487995989620686, 0.004486915888264775, 0.0044746920466423035, 0.0045171009842306376, 0.004434952978044748, 0.004474602872505784, 0.004456629976630211, 0.004441461991518736, 0.004469150910153985, 0.004439195152372122, 0.004450473003089428, 0.004473306005820632, 0.004448549123480916, 0.004440661985427141];[0.005663801915943623, 0.0056560959201306105, 0.00564917316660285, 0.005643620155751705, 0.00565170613117516, 0.005640311865136027, 0.005660120863467455, 0.005641910945996642, 0.005669133039191365, 0.005660366965457797, 0.005647356854751706, 0.005646686069667339, 0.005659629823639989, 0.005651732906699181, 0.006033716024830937, 0.005644266027957201, 0.005644005024805665, 0.005645150085911155, 0.005666728829964995, 0.005655560875311494, 0.005644402001053095, 0.005643401062116027, 0.005641976837068796, 0.005642980104312301, 0.005958832101896405, 0.005643546115607023, 0.005645225988700986, 0.005654864013195038, 0.0056382289621979, 0.005641055991873145, 0.005642096046358347, 0.0056473067961633205, 0.005644280929118395, 0.005648032994940877, 0.005988192046061158, 0.005641276016831398, 0.005646253935992718, 0.005643452983349562, 0.005647363141179085, 0.00564882205799222, 0.00570841389708221, 0.005668464116752148, 0.005642727017402649, 0.005645567085593939, 0.005995730869472027, 0.005647321930155158, 0.0056508181151002645, 0.005659268004819751, 0.005660834023728967, 0.005645676050335169];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0021628199610859156;0.010540873045101762;;;4.873671056655759;;;[0.002202495001256466, 0.0021921179722994566, 0.002191200852394104, 0.0021953131072223186, 0.0021898287814110518, 0.0021950090304017067, 0.002188128186389804, 0.002189856953918934, 0.00219586119055748, 0.0021911931689828634, 0.002197924070060253, 0.0022099551279097795, 0.002169477054849267, 0.002163117052987218, 0.002167406026273966, 0.0021664928644895554, 0.002178171882405877, 0.002175124129280448, 0.002170475898310542, 0.0021628199610859156, 0.0021695520263165236, 0.002166672144085169, 0.0021713930182158947, 0.002165893791243434, 0.0021812221966683865, 0.0021659608464688063, 0.002187978010624647, 0.002185818972066045, 0.002187322126701474, 0.0021874390076845884, 0.0021918241400271654, 0.0021888348273932934, 0.0021889021154493093, 0.0021879100240767, 0.002186171943321824, 0.0021881351713091135, 0.002187672071158886, 0.0021972069516777992, 0.002190719125792384, 0.002188310958445072, 0.002189195016399026, 0.0021860271226614714, 0.0021883388981223106, 0.0021877740509808064, 0.0021919000428169966, 0.002194172004237771, 0.0021935580298304558, 0.002190329134464264, 0.0021894238889217377, 0.002187992911785841];[0.010554113890975714, 0.01056325901299715, 0.01056477497331798, 0.010569544974714518, 0.010558506939560175, 0.01054707495495677, 0.010549568105489016, 0.010562631068751216, 0.010555856861174107, 0.010549624916166067, 0.010557261994108558, 0.010549969039857388, 0.01056829304434359, 0.0105615200009197, 0.010562722105532885, 0.010574917076155543, 0.01055031712166965, 0.010545774828642607, 0.010557385860010982, 0.010540873045101762, 0.010554702021181583, 0.01054739998653531, 0.010540992021560669, 0.010572948958724737, 0.010924868984147906, 0.010554868960753083, 0.010551606072112918, 0.010560378897935152, 0.01055872905999422, 0.01055679190903902, 0.010547024896368384, 0.010561535134911537, 0.010551240993663669, 0.010559884132817388, 0.010555146029219031, 0.010560282040387392, 0.010543423006311059, 0.010547954123467207, 0.010563775897026062, 0.010547606972977519, 0.010546826058998704, 0.010557192144915462, 0.010558041045442224, 0.010548825841397047, 0.01057306001894176, 0.010565390810370445, 0.010557573987171054, 0.010557261062785983, 0.01055048406124115, 0.010548903839662671];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.005495965946465731;0.004310416989028454;;;0.7842874266352281;;;[0.005513170966878533, 0.005517864134162664, 0.005560462828725576, 0.005506860790774226, 0.005525087937712669, 0.005525171989575028, 0.005532660987228155, 0.005536801880225539, 0.005495965946465731, 0.005505493143573403, 0.005515551194548607, 0.005546573083847761, 0.005570485023781657, 0.005528970155864954, 0.005551950074732304, 0.005571478046476841, 0.0055373781360685825, 0.0055198450572788715, 0.005552835995331407, 0.005556626012548804, 0.005536976037546992, 0.00553838605992496, 0.005553888855502009, 0.005517251091077924, 0.0055240190122276545, 0.005530152935534716, 0.005539310863241553, 0.005509788868948817, 0.005530324066057801, 0.0055258190259337425, 0.005525953834876418, 0.0055681581143289804, 0.00553162582218647, 0.005608574021607637, 0.005526840919628739, 0.005575008923187852, 0.005548897897824645, 0.0055470389779657125, 0.005535240983590484, 0.005534225841984153, 0.005528606008738279, 0.005567196989431977, 0.005530338967218995, 0.005558174103498459, 0.005520554957911372, 0.005548618966713548, 0.00552254100330174, 0.0055359769612550735, 0.005520629929378629, 0.005513188894838095];[0.004343742970377207, 0.00434062909334898, 0.0043235039338469505, 0.004323157947510481, 0.0043264690320938826, 0.004331456962972879, 0.004311379976570606, 0.004316044971346855, 0.004318672930821776, 0.0043208301067352295, 0.004326283931732178, 0.004323243163526058, 0.004322862951084971, 0.004314469872042537, 0.00432583992369473, 0.004664519103243947, 0.004321248037740588, 0.004320759093388915, 0.004319468978792429, 0.004319420084357262, 0.0043273079209029675, 0.004318350926041603, 0.004317478975281119, 0.004316353937610984, 0.0043229651637375355, 0.004648322006687522, 0.00431202887557447, 0.0043115029111504555, 0.004318743012845516, 0.00432065105997026, 0.00431855209171772, 0.004323223838582635, 0.0043419599533081055, 0.004315243102610111, 0.004322726977989078, 0.004631763091310859, 0.004316555103287101, 0.0043139830231666565, 0.00432477705180645, 0.004314864054322243, 0.004312384873628616, 0.004313003038987517, 0.004310416989028454, 0.004313102923333645, 0.004313797224313021, 0.00464377598837018, 0.0043157299514859915, 0.004312057979404926, 0.004320643842220306, 0.004315915051847696];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.0011717150919139385;0.0010942360386252403;;;0.9338755181840834;;;[0.0011824250686913729, 0.0011729770340025425, 0.0011761239729821682, 0.0011776969768106937, 0.0011816469486802816, 0.001175516052171588, 0.0011804678943008184, 0.00118042784743011, 0.001174291828647256, 0.0011744850780814886, 0.0011733670253306627, 0.0011762049980461597, 0.0011761579662561417, 0.0011746420059353113, 0.0011770660057663918, 0.0011870090384036303, 0.0011813780292868614, 0.001173773081973195, 0.0011910118628293276, 0.001181099098175764, 0.0011765409726649523, 0.0011842800304293633, 0.001177505822852254, 0.0011742871720343828, 0.0011739861220121384, 0.0011751230340451002, 0.0011789770796895027, 0.0011775470338761806, 0.0011796518228948116, 0.0011735949665307999, 0.001175805926322937, 0.0011783929076045752, 0.0011725649237632751, 0.001180480932816863, 0.0011759030167013407, 0.0011782459914684296, 0.0011775221209973097, 0.0011735099833458662, 0.0011717251036316156, 0.0011746841482818127, 0.0011768948752433062, 0.001173296943306923, 0.0011801610235124826, 0.001174061093479395, 0.0011717150919139385, 0.0011742948554456234, 0.0011806671973317862, 0.0011784888338297606, 0.0011798178311437368, 0.0011775491293519735];[0.0011283690109848976, 0.0011207300703972578, 0.0011293119750916958, 0.0011052638292312622, 0.0011013599578291178, 0.0011049620807170868, 0.0011208690702915192, 0.0011038929224014282, 0.0011076051741838455, 0.0011037869844585657, 0.0011021168902516365, 0.001096680061891675, 0.001103005139157176, 0.0010965729597955942, 0.0011164778843522072, 0.0011033958289772272, 0.0011141470167785883, 0.0010984728578478098, 0.0011004649568349123, 0.001110245008021593, 0.0010969447903335094, 0.001100432127714157, 0.0011349150445312262, 0.0010972889140248299, 0.0010982330422848463, 0.0011189240030944347, 0.0011066230945289135, 0.0011015681084245443, 0.0011099029798060656, 0.0011028740555047989, 0.001101918052881956, 0.001111065037548542, 0.001135597936809063, 0.0011066228616982698, 0.0011461360845714808, 0.001125341048464179, 0.0014817300252616405, 0.0011013839393854141, 0.0011022877879440784, 0.0011249920353293419, 0.0011060188990086317, 0.0011090291664004326, 0.0011074631474912167, 0.0010942360386252403, 0.0011079071555286646, 0.0011036619544029236, 0.0011047390289604664, 0.0011244108900427818, 0.001106930198147893, 0.0011018658988177776];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0017895610071718693;0.0015694850590080023;;;0.8770223829856106;;;[0.001822801074013114, 0.0018025878816843033, 0.0018422401044517756, 0.0018420279957354069, 0.0018368929158896208, 0.0018374009523540735, 0.0018518860451877117, 0.002712230896577239, 0.0018321438692510128, 0.0018613040447235107, 0.0018592460546642542, 0.0018617759924381971, 0.001850635977461934, 0.0018505589105188847, 0.0018336819484829903, 0.0018417080864310265, 0.0018571780528873205, 0.0018472298979759216, 0.0018407870084047318, 0.0018561901524662971, 0.0018512080423533916, 0.0018447109032422304, 0.0018511179368942976, 0.0018362950067967176, 0.0019011818803846836, 0.0017914790660142899, 0.0018148119561374187, 0.0018043748568743467, 0.0017943750135600567, 0.001802715938538313, 0.0018094249535351992, 0.0018591880798339844, 0.0018080980516970158, 0.0018131919205188751, 0.0018031171057373285, 0.0018079550936818123, 0.00180568709038198, 0.0018045611213892698, 0.0018008288461714983, 0.001801174832507968, 0.0017985389567911625, 0.001815863884985447, 0.0017955899238586426, 0.0018000518903136253, 0.0017895610071718693, 0.0017972630448639393, 0.001812509959563613, 0.001805942039936781, 0.0017975729424506426, 0.0017997829709202051];[0.001585247926414013, 0.0015748280566185713, 0.0015697809867560863, 0.0015764678828418255, 0.0015723190736025572, 0.0015751919709146023, 0.00157197006046772, 0.0015722790267318487, 0.0015742930117994547, 0.0015711160376667976, 0.0015730999875813723, 0.0015754909254610538, 0.0015716829802840948, 0.0015744180418550968, 0.0015729789156466722, 0.0015700419899076223, 0.0015701809898018837, 0.0015771049074828625, 0.0015714250039309263, 0.001583184115588665, 0.0015732869505882263, 0.001580402022227645, 0.001572940032929182, 0.0015713740140199661, 0.0015721980016678572, 0.0015755021013319492, 0.001571326982229948, 0.0015757710207253695, 0.0015746471472084522, 0.0015735148917883635, 0.0015716510824859142, 0.0015702659729868174, 0.0015738059300929308, 0.001570714870467782, 0.0015723821707069874, 0.0015731588937342167, 0.0015742580872029066, 0.0015718468930572271, 0.0015777770895510912, 0.0015737330541014671, 0.001572383102029562, 0.001574148889631033, 0.001573151908814907, 0.0015717139467597008, 0.0015694850590080023, 0.0015791228506714106, 0.0015729870647192001, 0.0015734168700873852, 0.001584101002663374, 0.0015737449284642935];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.00857531395740807;0.046317632077261806;;;5.401275371060762;;;[0.008588533150032163, 0.008592469850555062, 0.00857531395740807, 0.008585430914536119, 0.008583817863836884, 0.008585953852161765, 0.008590374840423465, 0.008580588968470693, 0.008583378978073597, 0.00859470502473414, 0.00860720593482256, 0.008608416887000203, 0.00860934006050229, 0.008605359122157097, 0.008606696967035532, 0.008608768926933408, 0.008600329980254173, 0.008606330957263708, 0.008600580971688032, 0.008613477926701307, 0.008598203072324395, 0.00860384595580399, 0.008607317926362157, 0.0086129498668015, 0.008605129085481167, 0.008583846036344767, 0.00859689712524414, 0.008582284208387136, 0.008577418979257345, 0.00862146308645606, 0.00857907603494823, 0.008595742983743548, 0.008588592056185007, 0.008604897884652019, 0.008601085050031543, 0.008610398974269629, 0.008598494110628963, 0.008605342824012041, 0.008602002868428826, 0.008611483965069056, 0.008612095844000578, 0.00864712311886251, 0.008602717891335487, 0.008618938038125634, 0.008599156979471445, 0.008601187029853463, 0.008608258096501231, 0.008604447124525905, 0.008611602941527963, 0.00862021604552865];[0.04638493596576154, 0.046367594972252846, 0.046384471002966166, 0.04638271778821945, 0.04637406696565449, 0.0463871608953923, 0.04636951186694205, 0.04636541800573468, 0.046423571882769465, 0.04640136403031647, 0.04634838714264333, 0.04636398493312299, 0.04636447108350694, 0.046374397817999125, 0.046367303002625704, 0.046389454044401646, 0.046317632077261806, 0.04637874593026936, 0.04639451811090112, 0.046382820000872016, 0.046349065843969584, 0.04636102286167443, 0.04638205096125603, 0.04634060291573405, 0.04637257196009159, 0.04635321907699108, 0.046349842101335526, 0.046382117085158825, 0.04635822516866028, 0.046364600071683526, 0.04635442094877362, 0.04638536600396037, 0.0463485480286181, 0.04636840312741697, 0.04639237094670534, 0.046350714983418584, 0.04636715794913471, 0.04637251701205969, 0.04635991691611707, 0.04637721995823085, 0.04635353898629546, 0.04634315404109657, 0.04636965901590884, 0.046381287975236773, 0.04637315194122493, 0.046335507882758975, 0.04636034183204174, 0.0463515508454293, 0.04635028098709881, 0.046325527131557465];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.00537757808342576;0.00354790803976357;;;0.6597594650830978;;;[0.005437693791463971, 0.005511385854333639, 0.005414167186245322, 0.005604580044746399, 0.005509159993380308, 0.005475073121488094, 0.005424055038020015, 0.005579061107710004, 0.005416687810793519, 0.0054300278425216675, 0.0055568700190633535, 0.005526194116100669, 0.005599618889391422, 0.005549713037908077, 0.005415946943685412, 0.005557997152209282, 0.0055884988978505135, 0.005516763078048825, 0.005605619167909026, 0.005471450975164771, 0.00546157406643033, 0.005458172177895904, 0.005545435938984156, 0.0054884550627321005, 0.00560567295178771, 0.005543036153540015, 0.005596288945525885, 0.00542115606367588, 0.005475471960380673, 0.005477193975821137, 0.005434080027043819, 0.005564749939367175, 0.005536857061088085, 0.005560100078582764, 0.00537757808342576, 0.0055338910315185785, 0.005481699947267771, 0.0056190588511526585, 0.005461231805384159, 0.005530707072466612, 0.005599067080765963, 0.005426060874015093, 0.005485119065269828, 0.00550764799118042, 0.005554598057642579, 0.005413113860413432, 0.005544471088796854, 0.00559299997985363, 0.005506613990291953, 0.005542028928175569];[0.0035603558644652367, 0.0035565809812396765, 0.0035540019161999226, 0.0035633558873087168, 0.0035536549985408783, 0.0035512889735400677, 0.003552537178620696, 0.0035576659720391035, 0.0035635230597108603, 0.0035535080824047327, 0.0035555290523916483, 0.003553647082298994, 0.003560056909918785, 0.003558492986485362, 0.0035542300902307034, 0.003555961884558201, 0.0035618070978671312, 0.003555858042091131, 0.003554093185812235, 0.00354790803976357, 0.003552790032699704, 0.0035508139990270138, 0.0035586210433393717, 0.0035652960650622845, 0.0035542231053113937, 0.003551847068592906, 0.003554536961019039, 0.003553746035322547, 0.0035545288119465113, 0.003554756985977292, 0.00355316698551178, 0.0035517150536179543, 0.0035548340529203415, 0.0035647039767354727, 0.0035543800331652164, 0.003553123911842704, 0.003556563053280115, 0.003554901108145714, 0.0035519830416888, 0.0035509990993887186, 0.0035545139107853174, 0.003565126098692417, 0.003551144152879715, 0.003549802117049694, 0.003552533918991685, 0.003558038966730237, 0.003550527151674032, 0.0035522531252354383, 0.0035627330653369427, 0.0035508398432284594];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.004208605038002133;0.021424992941319942;;;5.090758754470959;;;[0.004243462113663554, 0.004238223889842629, 0.004210926126688719, 0.00423139613121748, 0.004219651920720935, 0.004216776927933097, 0.0042105140164494514, 0.004212713101878762, 0.004223190015181899, 0.0042101480066776276, 0.00421180808916688, 0.004238184075802565, 0.004249213030561805, 0.004232693929225206, 0.004238113993778825, 0.0042396478820592165, 0.00423488998785615, 0.00423335493542254, 0.0042427831795066595, 0.0042338259518146515, 0.004234104184433818, 0.0042361130472272635, 0.004236921900883317, 0.004242083057761192, 0.004233078099787235, 0.004243780160322785, 0.004214401124045253, 0.004215160151943564, 0.004228925099596381, 0.004231542814522982, 0.004211322171613574, 0.004215029999613762, 0.004222805146127939, 0.004208605038002133, 0.004213043954223394, 0.004217946901917458, 0.004212258150801063, 0.004223094088956714, 0.004210054874420166, 0.004223625874146819, 0.004210002021864057, 0.004214277025312185, 0.004227927885949612, 0.004213477019220591, 0.004211571998894215, 0.0042148439679294825, 0.004215833032503724, 0.004212050000205636, 0.004210236947983503, 0.004224816104397178];[0.02146130404435098, 0.021446365164592862, 0.02145219501107931, 0.02147268899716437, 0.02149088215082884, 0.02143740584142506, 0.02147250692360103, 0.02146494504995644, 0.02145727095194161, 0.021482170093804598, 0.02146805007942021, 0.021445042919367552, 0.021459112875163555, 0.02146290405653417, 0.021424992941319942, 0.021502872928977013, 0.021457992028445005, 0.021465218858793378, 0.021444990998134017, 0.021446820115670562, 0.02145526302047074, 0.02178224897943437, 0.021450978005304933, 0.021460394840687513, 0.02146963495761156, 0.021470439853146672, 0.02145306603051722, 0.021492879139259458, 0.02142939087934792, 0.021454988047480583, 0.02145461388863623, 0.021474614972248673, 0.021471555111929774, 0.021441302029415965, 0.02146625705063343, 0.02145724487490952, 0.02144785295240581, 0.021474557928740978, 0.021446109050884843, 0.021468462888151407, 0.02145480108447373, 0.02145744883455336, 0.021802719915285707, 0.021457663038745522, 0.0214495409745723, 0.02145405299961567, 0.021428376901894808, 0.021465481026098132, 0.02146043605171144, 0.021529759978875518];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0044317059218883514;0.0033358680084347725;;;0.7527277457556024;;;[0.0044880390632897615, 0.004491803934797645, 0.004494355991482735, 0.004441268974915147, 0.004445836879312992, 0.0044317059218883514, 0.004530788864940405, 0.0044839028269052505, 0.00449090008623898, 0.004486963152885437, 0.004497019108384848, 0.004471579100936651, 0.004486571066081524, 0.004501465009525418, 0.004510927014052868, 0.004486838821321726, 0.004485419951379299, 0.004494667053222656, 0.004497290123254061, 0.004498243099078536, 0.004489970160648227, 0.004486985970288515, 0.004516551969572902, 0.004486375954002142, 0.004499768139794469, 0.004498725989833474, 0.004494956927374005, 0.004503512987866998, 0.004480632022023201, 0.004481269977986813, 0.004508543061092496, 0.004480350064113736, 0.004484057892113924, 0.004493422107771039, 0.004476073896512389, 0.0044857889879494905, 0.004490973893553019, 0.00449400907382369, 0.004520484944805503, 0.004486128222197294, 0.004491001134738326, 0.0044983928091824055, 0.004499007947742939, 0.004477232927456498, 0.00449250009842217, 0.00449209613725543, 0.00451920903287828, 0.004491033032536507, 0.0044913990423083305, 0.004488087957724929];[0.0033646728843450546, 0.003341102972626686, 0.003343024989590049, 0.003339200047776103, 0.003344586119055748, 0.003337993985041976, 0.0033429290633648634, 0.0033414459321647882, 0.00337044894695282, 0.0033380829263478518, 0.0033477910328656435, 0.0033419951796531677, 0.0033391378819942474, 0.0033388501033186913, 0.0033392771147191525, 0.003861101111397147, 0.0033429241739213467, 0.003338485024869442, 0.0033408880699425936, 0.0033412689808756113, 0.0033428920432925224, 0.003360406029969454, 0.0033392049372196198, 0.0033402061089873314, 0.003338867099955678, 0.0033434261567890644, 0.0033427299931645393, 0.0033378158695995808, 0.003340770024806261, 0.0033426848240196705, 0.0033451050985604525, 0.0033398158848285675, 0.0033418270759284496, 0.003340316005051136, 0.0033389078453183174, 0.0033358680084347725, 0.003338998882099986, 0.0033393341582268476, 0.0033430929761379957, 0.0033415858633816242, 0.003339936025440693, 0.003345140954479575, 0.0033413858618587255, 0.0033413099590688944, 0.003343045013025403, 0.003343479009345174, 0.0033413718920201063, 0.003339582122862339, 0.00334542291238904, 0.0033430990297347307];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.0021627270616590977;0.010519350180402398;;;4.863928679161514;;;[0.002177867107093334, 0.0021687669213861227, 0.002176922047510743, 0.002174289897084236, 0.0021628669928759336, 0.0021629068069159985, 0.002165287034586072, 0.0021663338411599398, 0.002164773875847459, 0.0021697119809687138, 0.0021828499156981707, 0.002166974125429988, 0.0021668949630111456, 0.0021668400149792433, 0.0021638390608131886, 0.0021770489402115345, 0.0021783048287034035, 0.0021654730662703514, 0.0021667061373591423, 0.002166719874367118, 0.002165737096220255, 0.0021645110100507736, 0.0021705850958824158, 0.002178983995690942, 0.002166691003367305, 0.0021663520019501448, 0.0021688570268452168, 0.0021627298556268215, 0.0021658670157194138, 0.0022276968229562044, 0.002180917887017131, 0.0021645380184054375, 0.002174871973693371, 0.00217693904414773, 0.002165028126910329, 0.002167477970942855, 0.00218716892413795, 0.0021778950467705727, 0.0021670321002602577, 0.0021627270616590977, 0.0021677850745618343, 0.0021656579338014126, 0.00219361181370914, 0.0022101150825619698, 0.002195692155510187, 0.002189574996009469, 0.002189157996326685, 0.002185853896662593, 0.0021883840672671795, 0.0022086750250309706];[0.010543308919295669, 0.010526203084737062, 0.010560076916590333, 0.010533055989071727, 0.01056349603459239, 0.01081187603995204, 0.010533574037253857, 0.01053492701612413, 0.010521227028220892, 0.010525221936404705, 0.010519350180402398, 0.010533568914979696, 0.010527231032028794, 0.01053479197435081, 0.010537029942497611, 0.010532276006415486, 0.01052609900943935, 0.010523912962526083, 0.010537547990679741, 0.010521081974729896, 0.010551149025559425, 0.010522247990593314, 0.010529601946473122, 0.010549634927883744, 0.010545384138822556, 0.010525868041440845, 0.010868533980101347, 0.010526747908443213, 0.010530384024605155, 0.010536578949540854, 0.010521251941099763, 0.010532211977988482, 0.010530747007578611, 0.010543573182076216, 0.010531549109145999, 0.010522536933422089, 0.010536290938034654, 0.010532904881983995, 0.010536520974710584, 0.010524102952331305, 0.010547301033511758, 0.010531103005632758, 0.010525400983169675, 0.010535537032410502, 0.010527611011639237, 0.010530087165534496, 0.010536290938034654, 0.010537117021158338, 0.010522491065785289, 0.01054092706181109];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.005500319181010127;0.0032514571212232113;;;0.5911397164820688;;;[0.0055628379341214895, 0.005527436966076493, 0.005520041100680828, 0.005507962079718709, 0.005523485131561756, 0.0055383178405463696, 0.005539330188184977, 0.005518569145351648, 0.0055319571401923895, 0.005596114089712501, 0.005528897978365421, 0.005512231960892677, 0.00555620389059186, 0.005533284042030573, 0.005542135797441006, 0.005544573068618774, 0.00554495700635016, 0.005541309015825391, 0.005519682075828314, 0.005531648173928261, 0.005539718084037304, 0.005535989999771118, 0.0055677630007267, 0.005510346964001656, 0.00552138895727694, 0.005541948135942221, 0.0055517039727419615, 0.00552702508866787, 0.005564865889027715, 0.005536860087886453, 0.005542605184018612, 0.005524733103811741, 0.005500319181010127, 0.005536183016374707, 0.005566200008615851, 0.005539333214983344, 0.005513673182576895, 0.005536683136597276, 0.00552542507648468, 0.005516286939382553, 0.005508252885192633, 0.0055162180215120316, 0.005523666040971875, 0.005523542175069451, 0.005521201062947512, 0.005564783932641149, 0.005566830979660153, 0.005540288984775543, 0.005551835987716913, 0.0055412480141967535];[0.0032856978941708803, 0.003258215030655265, 0.003264332888647914, 0.0032576920930296183, 0.003256735857576132, 0.0032609100453555584, 0.003253868082538247, 0.003272244008257985, 0.0032578930258750916, 0.003254299983382225, 0.003255471121519804, 0.0032592180650681257, 0.0032704470213502645, 0.0032563130371272564, 0.0032573030330240726, 0.003254655050113797, 0.003254595911130309, 0.003253442933782935, 0.003268582047894597, 0.0032761560287326574, 0.0032558038365095854, 0.0032552469056099653, 0.0032645801547914743, 0.003254468087106943, 0.0032585039734840393, 0.003257595933973789, 0.003255374962463975, 0.0032541349064558744, 0.003255567979067564, 0.0032698989380151033, 0.003257888136431575, 0.0032563109416514635, 0.0032543791458010674, 0.0032580578699707985, 0.0032562739215791225, 0.003256007097661495, 0.0032550019677728415, 0.003274753922596574, 0.0032544280402362347, 0.003254844108596444, 0.003257879987359047, 0.0032514571212232113, 0.0032569800969213247, 0.0032527458388358355, 0.0032583149150013924, 0.003256164025515318, 0.0032591659110039473, 0.0032556280493736267, 0.0032554198987782, 0.0032557290978729725];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.0011486250441521406;0.001058480003848672;;;0.921519175676681;;;[0.0011622379533946514, 0.0011530769988894463, 0.0011550551280379295, 0.0011538479011505842, 0.0011486250441521406, 0.0011486320290714502, 0.0011546069290488958, 0.0011615001130849123, 0.0011631089728325605, 0.0011692179832607508, 0.0011600698344409466, 0.0011500089894980192, 0.0011510851327329874, 0.0011505309958010912, 0.0011510171461850405, 0.0011527389287948608, 0.0011531210038810968, 0.0011495559010654688, 0.0011503049172461033, 0.0011783631052821875, 0.001176216872408986, 0.0011803279630839825, 0.0011753891594707966, 0.0011772429570555687, 0.001176103949546814, 0.0011757300235331059, 0.0011742899660021067, 0.0011754750739783049, 0.0011739078909158707, 0.0011797158513218164, 0.001172998920083046, 0.0011729891411960125, 0.0011760739143937826, 0.001173446886241436, 0.0011799391359090805, 0.0011736499145627022, 0.0011785149108618498, 0.0011779859196394682, 0.0011745630763471127, 0.0011752939317375422, 0.0011732648126780987, 0.0011720459442585707, 0.001180022954940796, 0.0011933969799429178, 0.0011795260943472385, 0.001174077158793807, 0.001174204982817173, 0.0011750098783522844, 0.0011786739341914654, 0.0011733230203390121];[0.0011198879219591618, 0.0011003969702869654, 0.0010949978604912758, 0.0011081071570515633, 0.001064026029780507, 0.0010610849130898714, 0.0010659648105502129, 0.0010793148539960384, 0.001058480003848672, 0.0010806310456246138, 0.0010692300274968147, 0.0010864289943128824, 0.0010668381582945585, 0.001069539925083518, 0.0010753250680863857, 0.0010841719340533018, 0.0010710509959608316, 0.001062521943822503, 0.0010714458767324686, 0.0010863770730793476, 0.0010669911280274391, 0.0010665049776434898, 0.0010629510506987572, 0.0010872308630496264, 0.0010680118575692177, 0.0010640271939337254, 0.0010614711791276932, 0.0010839039459824562, 0.0010653669014573097, 0.001073725987225771, 0.0010710519272834063, 0.0010769469663500786, 0.0010660539846867323, 0.0013939091004431248, 0.0010648490861058235, 0.0010768941137939692, 0.0010659790132194757, 0.001066987868398428, 0.001073571853339672, 0.0010811400134116411, 0.0010613161139190197, 0.0010667010210454464, 0.0010762829333543777, 0.0010671578347682953, 0.0010678470134735107, 0.0010655950754880905, 0.0010653580538928509, 0.0010658351238816977, 0.001062585972249508, 0.0010647329036146402];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (128, 1, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (128, 32, 18, 18)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0081677900016075;0.011957717999393935;0.058485805999225704;0.04186352099895885;1.4640089910539498;1.397058933496785;1.0479221426898517;[0.0081677900016075, 0.00885689900133002, 0.008720183999685105, 0.008874635001120623, 0.008716641999853891, 0.008950550998633844, 0.009706683000331395, 0.009226194999428117, 0.009044483998877695, 0.009041719999004272, 0.008847545999742579, 0.009185939999952097, 0.009132180000960943, 0.009129396001299028, 0.009085431000130484, 0.009137691000432824, 0.008873472999766818, 0.009129272999416571, 0.009578155000781408, 0.00884165900060907, 0.008752047999223578, 0.00913307499831717, 0.008889176999218762, 0.009166952999294153, 0.009085486000913079, 0.008850678999806405, 0.008869629000400892, 0.009492556999248336, 0.009039168000526843, 0.009005395000713179, 0.009043353999004466, 0.009007605000078911, 0.009073487999557983, 0.009129853999183979, 0.008832133000396425, 0.009100608000153443, 0.009255258000848698, 0.009275590000470402, 0.009113883001191425, 0.009106805999181233, 0.009083011000257102, 0.009257865000108723, 0.00916898899959051, 0.008790403000602964, 0.009058571000423399, 0.010791052000058698, 0.008910851000109687, 0.009167996000542189, 0.00911303099928773, 0.009328748999905656];[0.013727322999329772, 0.011992633999398095, 0.013486918000126025, 0.012123606000386644, 0.012205042999994475, 0.012035536999974283, 0.01224035800078127, 0.012092854000002262, 0.01204950099963753, 0.012100535999707063, 0.012110301999200601, 0.012040814001011313, 0.012145099999543163, 0.012018904000797193, 0.012045473000398488, 0.01208273300107976, 0.012060506000125315, 0.012105129999326891, 0.012993362000997877, 0.0120254350003961, 0.012105585999961477, 0.012016547001621802, 0.012217281999255647, 0.011976092999248067, 0.01348127599885629, 0.012083031000656774, 0.01215261799916334, 0.012129089000154636, 0.012149338001108845, 0.01212276400110568, 0.012739026999042835, 0.012088465000488213, 0.012042658001519158, 0.0121148340003856, 0.012088339000911219, 0.012157694000052288, 0.012826123000195366, 0.012308290000873967, 0.012105215999326902, 0.01197364200015727, 0.012308093999308767, 0.011957717999393935, 0.013011070999709773, 0.014148892001685454, 0.012716302999251639, 0.012375113999951282, 0.01248754900007043, 0.012372567000056733, 0.012872977998995339, 0.01236437300030957];[0.060610245000134455, 0.06473404900134483, 0.05986677100008819, 0.06004564499926346, 0.060151994999614544, 0.058485805999225704, 0.058644395001465455, 0.06261401300071157, 0.06211554400033492, 0.06165960300131701, 0.062465210001391824, 0.061690404001637944, 0.06300362999900244, 0.06257746899973426, 0.06269714300105989, 0.06195748100071796, 0.06249602199932269, 0.0617372639990208, 0.06169154699819046, 0.06189748099859571, 0.06168962499941699, 0.0629295649996493, 0.06235761500101944, 0.0620347469994158, 0.061935539000842255, 0.06217527399894607, 0.06253425299837545, 0.06208138699912524, 0.06177885200122546, 0.06196996299877355, 0.06224682500032941, 0.061478595998778474, 0.0617546189987479, 0.06168650500148942, 0.06236071500097751, 0.06192695900062972, 0.06199134999951639, 0.06198370700076339, 0.06227758100067149, 0.06293993299914291, 0.062264587000754545, 0.06226418799815292, 0.06227476699859835, 0.0625849259995448, 0.0626118519994634, 0.06213094099985028, 0.06195332299830625, 0.06222167700252612, 0.06194650100223953, 0.06183096899985685];[0.042140293000556994, 0.04256219200033229, 0.04222442000173032, 0.04254883000066911, 0.04214244699869596, 0.042780219999258406, 0.04264152999894577, 0.042647090998798376, 0.04240543500054628, 0.042535586000667536, 0.04243813999892154, 0.041996654001195566, 0.04280485000163026, 0.04224834099841246, 0.04241669199836906, 0.0420061450022331, 0.04212927799744648, 0.042369407001388026, 0.04224385300040012, 0.042193494000457576, 0.042465489999813144, 0.042066744001203915, 0.042265701998985605, 0.042295970999475685, 0.042134038001677254, 0.04231667999920319, 0.04229759200279659, 0.041916701000445755, 0.04186352099895885, 0.0422951490018022, 0.042257453000274836, 0.04208666500198888, 0.04186677199868427, 0.042374907001430984, 0.04228050600067945, 0.04219887799990829, 0.04221915500056639, 0.04208386000027531, 0.04200084100011736, 0.04212669699882099, 0.042283475000658655, 0.04219781699794112, 0.042206629001157125, 0.04443727700163436, 0.041898345998561126, 0.042325295999035006, 0.04224218600029417, 0.04229831300108344, 0.042154882998147514, 0.042125783998926636]
conv2.1;0.011513999999806401;0.07026815800054464;0.9157160300001124;0.777868943001522;6.1028450583399465;1.177211197642995;5.184154780857526;[0.011513999999806401, 0.011946241998884943, 0.012136864999774843, 0.013209921000452596, 0.01420776300074067, 0.014577419999113772, 0.014626452999436879, 0.014858021000691224, 0.014636775998951634, 0.015465579999727197, 0.015551173000858398, 0.015457004001291352, 0.015162789000896737, 0.015993594000974554, 0.015901303999271477, 0.015438815000379691, 0.01526181900044321, 0.015345154999522492, 0.01561879300061264, 0.015623441999196075, 0.01571687099931296, 0.015628409999408177, 0.0153385409994371, 0.015481538999665645, 0.016161124998689047, 0.015785976000188384, 0.016000399000404286, 0.015490539000893477, 0.015132895998249296, 0.015235902001222712, 0.015678403000492835, 0.015602199000568362, 0.01513911500114773, 0.015104296000572504, 0.015357635000327718, 0.015850220999709563, 0.015655801998946117, 0.01514829000007012, 0.015277436001269962, 0.015874556000198936, 0.015456391000043368, 0.015143590000661789, 0.016025748000174644, 0.015209016000881093, 0.015153798000028473, 0.01557962500010035, 0.015632218000973808, 0.015144871000302373, 0.015828493000299204, 0.015495657000428764];[0.07146707599895308, 0.07026815800054464, 0.07670951799991599, 0.09156491300018388, 0.0703799919992889, 0.07088352199934889, 0.0719130680008675, 0.07230987500042829, 0.07159650900030101, 0.07116312600010133, 0.0711516669998673, 0.0728061030004028, 0.07201091199931398, 0.07199116499941738, 0.07162702999994508, 0.07169883899950946, 0.07207423100044252, 0.09856097100055194, 0.09922077900046133, 0.07475848799913365, 0.07231649300047138, 0.07265186900076515, 0.07766172700030438, 0.07325506800043513, 0.07188384499931999, 0.0718144989987195, 0.07193721300063771, 0.07149750600001425, 0.07218392499999027, 0.07233683000049496, 0.07378560200049833, 0.0721627240000089, 0.07224161199883383, 0.07225308700071764, 0.07284403199992084, 0.07203805900098814, 0.07447400800083415, 0.07292533600048046, 0.07193647399981273, 0.10222095999961311, 0.09443529199961631, 0.1048990170002071, 0.10077780400024494, 0.09683509600108664, 0.10206524699970032, 0.10816708900165395, 0.10620657199979178, 0.10527130700029375, 0.10425956399922143, 0.10333029899993562];[0.9201164709993463, 0.9182264110004326, 0.9204575610001484, 0.9193143669999699, 0.9217265230017802, 0.9218870960012282, 0.9214164949989936, 0.919316612998955, 0.9190738430006604, 0.9231514769999194, 0.9187783610032056, 0.9178657129978092, 0.9198893050015613, 0.9174310479993437, 0.9168062799999461, 0.916736975999811, 0.9167361189975054, 0.9169267209999816, 0.9178988469993783, 0.9158779400022468, 0.9163881570002559, 0.9193220699999074, 0.9180929669983016, 0.9163043180014938, 0.9166248920009821, 0.9158261499997025, 0.9182205419983802, 0.9178608009988238, 0.919625909999013, 0.9173153219999222, 0.9186845079984778, 0.9212652419992082, 0.9217924950007728, 0.9184367969992309, 0.9183833239985688, 0.9170918019990495, 0.9167116609987715, 0.9157160300001124, 0.9158234360002098, 0.9193824369976937, 0.916000080998856, 0.9162387319993286, 0.9161947539996618, 0.9198927630004619, 0.916026826002053, 0.9181603090019053, 0.9177223099977709, 0.9173093700010213, 0.9194755140015332, 0.9167678699996031];[0.782879854001294, 0.7812458050011628, 0.7839491289996658, 0.7815904220005905, 0.782362596000894, 0.7807873620004102, 0.7816700890016364, 0.7822224450010253, 0.7816777019979781, 0.7817596679997223, 0.7816449730016757, 0.7853019370031689, 0.7829151149999234, 0.7848304169983749, 0.7945395739989181, 0.7796877449982276, 0.777868943001522, 0.7792653100004827, 0.7817385749985988, 0.7792786469999555, 0.7802785740004765, 0.780460784002571, 0.7791136359992379, 0.7819461389990465, 0.7815790129989182, 0.7811017649983114, 0.7805600440005946, 0.7790650209990417, 0.7869340800025384, 0.7819283410026401, 0.7813070999982301, 0.7812658189996, 0.7825236179996864, 0.7792722450012661, 0.7802191260016116, 0.7793221209976764, 0.7791716579995409, 0.7797363760018925, 0.7794706469994708, 0.7848322020017804, 0.7795718400011538, 0.7814104529970791, 0.780107822998616, 0.7800273259981623, 0.7793252880001091, 0.7797494370024651, 0.7789026890004607, 0.7815485020018968, 0.7787944560004689, 0.7836284940003679]


==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (128, 1, 32, 32)
---
  Complete contraction:  fncl,mcj,elx,nme->fjx
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        nme,fncl->mefcl                    mcj,elx,mefcl->fjx
   6           TDOT        mefcl,mcj->eflj                         elx,eflj->fjx
   5           TDOT          eflj,elx->fjx                              fjx->fjx

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (128, 32, 18, 18)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.008810137980617583;0.011375733010936528;0.0568932699970901;0.0555260349647142;1.2912094039801973;1.024623314689132;1.2601796050014213;[0.009028817003127187, 0.008810137980617583, 0.009021022007800639, 0.008931250020395964, 0.009144510957412422, 0.00906325102550909, 0.009123969008214772, 0.00908615003572777, 0.009077263996005058, 0.00886380102019757, 0.008984971966128796, 0.008962835010606796, 0.009085425001103431, 0.009058443014509976, 0.009312767011579126, 0.009193156962282956, 0.009312028007116169, 0.009205475973431021, 0.009305308980401605, 0.009214390011038631, 0.009549942973535508, 0.009435651008971035, 0.00931539898738265, 0.009335443959571421, 0.009569442016072571, 0.009442034002859145, 0.009604352992027998, 0.009193617035634816, 0.009454354993067682, 0.009476409992203116, 0.009556217002682388, 0.009498358995188028, 0.009299571043811738, 0.00932621699757874, 0.00954784796340391, 0.009448010008782148, 0.009554577001836151, 0.00918406603159383, 0.009448269032873213, 0.009464361995924264, 0.009655184985604137, 0.009450064040720463, 0.009561948012560606, 0.009178813023027033, 0.009418356989044696, 0.009470864955801517, 0.00993598101194948, 0.009432441962417215, 0.009300847013946623, 0.009340894990600646];[0.011375733010936528, 0.011591088026762009, 0.011556047014892101, 0.011513080971781164, 0.011477603984531015, 0.01146966201486066, 0.011442065995652229, 0.011449198005720973, 0.011500803986564279, 0.011682050011586398, 0.011505211994517595, 0.011563399981241673, 0.011470080993603915, 0.01145914098015055, 0.011542013031430542, 0.01143422001041472, 0.011514657002408057, 0.011469767952803522, 0.01151741499779746, 0.011443615017924458, 0.011470219993498176, 0.01152890402590856, 0.011519971012603492, 0.011502550973091274, 0.011476551997475326, 0.01146058802260086, 0.011512383993249387, 0.011447628028690815, 0.011576880002394319, 0.01143865700578317, 0.011527136957738549, 0.011569948983378708, 0.011552597978152335, 0.011493408004753292, 0.011512233002576977, 0.01143150997813791, 0.011492276040371507, 0.011441926006227732, 0.011547544039785862, 0.011432278028223664, 0.011438306013587862, 0.011475016013719141, 0.011552545009180903, 0.011413617001380771, 0.0116226079990156, 0.01146008400246501, 0.011567246983759105, 0.011529452982358634, 0.011471481004264206, 0.011466329044196755];[0.0573172279400751, 0.057112624985165894, 0.057605956972111017, 0.05789281503530219, 0.05771158396964893, 0.05734363803640008, 0.05766701803077012, 0.05764078092761338, 0.0570619769860059, 0.057862550020217896, 0.05849331902572885, 0.057589872973039746, 0.05714978004107252, 0.05806282296543941, 0.057453903020359576, 0.057212783955037594, 0.05766232596943155, 0.05786060600075871, 0.0568932699970901, 0.05715472699375823, 0.05741867393953726, 0.058449863048736006, 0.057665054977405816, 0.057864151953253895, 0.05795480206143111, 0.05770709604257718, 0.0579781400738284, 0.057002347020898014, 0.05738477798877284, 0.05720246897544712, 0.057354551972821355, 0.057681936013977975, 0.05797298194374889, 0.05829174496466294, 0.05757603404344991, 0.05822213302599266, 0.058283465972635895, 0.05757580994395539, 0.057670743903145194, 0.05730901297647506, 0.057573557016439736, 0.05696701299166307, 0.057356917997822165, 0.0571876140893437, 0.05778544198255986, 0.05796432902570814, 0.05774668313097209, 0.058017435017973185, 0.05750178702874109, 0.05763510393444449];[0.05570452002575621, 0.05619913199916482, 0.05570151994470507, 0.056537033000495285, 0.055976853996980935, 0.05582037096610293, 0.055802378978114575, 0.055840418965090066, 0.05606380308745429, 0.056125033006537706, 0.055993775953538716, 0.05578969797352329, 0.056338050053454936, 0.056139513035304844, 0.05573687393916771, 0.055984193983022124, 0.056044274009764194, 0.0560985870542936, 0.056035005021840334, 0.056610217958223075, 0.05773822299670428, 0.05553188896737993, 0.055948330962564796, 0.055776116088964045, 0.05599712498951703, 0.05670735298190266, 0.055907414003740996, 0.05672083207173273, 0.05644601705716923, 0.05566754803294316, 0.05593215598491952, 0.05622580705676228, 0.05634400394046679, 0.05591270001605153, 0.055688694992568344, 0.056097212014719844, 0.05631043197354302, 0.05587131209904328, 0.05623489199206233, 0.056018850998952985, 0.05580399098107591, 0.05650858499575406, 0.055697388015687466, 0.05626767501235008, 0.056318563991226256, 0.0555260349647142, 0.056350931990891695, 0.056603748933412135, 0.056017582945059985, 0.05592590698506683]
conv2.1;0.011463358998298645;0.05782305798493326;0.7720451800269075;0.7712395170237869;5.044163581853728;1.0010446339760048;5.038899775946091;[0.011921409983187914, 0.011463358998298645, 0.01215567096369341, 0.012969001953024417, 0.013677424984052777, 0.014453961979597807, 0.014970568008720875, 0.01490771904354915, 0.01550758897792548, 0.01581124000949785, 0.015517817984800786, 0.015511351986788213, 0.015498582972213626, 0.015477337990887463, 0.01548997504869476, 0.015815366990864277, 0.01549377798801288, 0.015496701991651207, 0.015505174989812076, 0.01517920900369063, 0.015463661984540522, 0.015833703975658864, 0.015149865997955203, 0.015521824010647833, 0.015471012971829623, 0.015651084017008543, 0.015468719997443259, 0.015941657999064773, 0.01516061695292592, 0.015466409036889672, 0.015614157950039953, 0.01560311601497233, 0.015844760986510664, 0.01578906999202445, 0.015338137978687882, 0.015911908994894475, 0.015505411953199655, 0.015176529006566852, 0.015482704970054328, 0.015486447024159133, 0.015134140965528786, 0.01547306403517723, 0.015479083987884223, 0.01563602697569877, 0.015646731946617365, 0.01588579296367243, 0.015646169951651245, 0.015485451964195818, 0.015492899983655661, 0.015127659018617123];[0.058558285003528, 0.059189913037698716, 0.05800532904686406, 0.05961727199610323, 0.05782305798493326, 0.05947088997345418, 0.05817226500948891, 0.05901298800017685, 0.05876419099513441, 0.05949635396245867, 0.05834304995369166, 0.05872286198427901, 0.05795785301597789, 0.05908631003694609, 0.05836741300299764, 0.05930794699816033, 0.05797769402852282, 0.059480794006958604, 0.058145270973909646, 0.0593694900162518, 0.058348708029370755, 0.05934671399882063, 0.05788323702290654, 0.05976446403656155, 0.05878713703714311, 0.05863494297955185, 0.05851097498089075, 0.058786020963452756, 0.0582185719977133, 0.05941436695866287, 0.05885458900593221, 0.058966131997294724, 0.05869589699432254, 0.05902833299478516, 0.058201554988045245, 0.058760680025443435, 0.058165132999420166, 0.05892099504126236, 0.058159477019216865, 0.05931209697155282, 0.058710294018965214, 0.05957826104713604, 0.05876788299065083, 0.05996495299041271, 0.058843264007009566, 0.05856200301786885, 0.05945649795467034, 0.05880597297800705, 0.0593190339859575, 0.059002865047659725];[0.779580537986476, 0.7841267310432158, 0.786093525995966, 0.7777912739547901, 0.7752022750210017, 0.7854269080562517, 0.7884961449890397, 0.7771194570232183, 0.7837215680046938, 0.7831376140238717, 0.7843954780255444, 0.7747521098935977, 0.7770984049420804, 0.7742254709592089, 0.7800882699666545, 0.7825786500470713, 0.7810253529460169, 0.7790650500101037, 0.7850028450484388, 0.7871467850054614, 0.7752777499845251, 0.7859725909656845, 0.7767641490208916, 0.7959745829575695, 0.7806668910197914, 0.7761172249447554, 0.7841617669910192, 0.7747316689928994, 0.7902061810018495, 0.7807244829600677, 0.7883383919834159, 0.7852706739795394, 0.7886626600520685, 0.7750086009618826, 0.7865881890174933, 0.7905525660025887, 0.78583589597838, 0.7789368139929138, 0.7720451800269075, 0.7816607560380362, 0.7831019519944675, 0.7721453050035052, 0.7921945980633609, 0.7754318380029872, 0.7867154870182276, 0.781442318984773, 0.7894550139317289, 0.7836162049788982, 0.7876148069626652, 0.7775341150118038];[0.7772510319482535, 0.7896574219921604, 0.7814657989656553, 0.7802217259886675, 0.7749770780210383, 0.7877301920671016, 0.7902410520473495, 0.790126008039806, 0.7898070280207321, 0.7968073809752241, 0.7840241169906221, 0.7853347380296327, 0.7892298990045674, 0.7855020229471847, 0.7917753870133311, 0.7830324179376476, 0.7712395170237869, 0.7889264789992012, 0.7897716920124367, 0.7914588020066731, 0.7795865029911511, 0.782972824992612, 0.7860956479562446, 0.7820047929999419, 0.7777894209139049, 0.7907444689190015, 0.7724467410007492, 0.7836933149956167, 0.7822237319778651, 0.7845892730401829, 0.7769121539895423, 0.781742688966915, 0.784794811042957, 0.7786630489863455, 0.7764143979293294, 0.7777474150061607, 0.7781727088731714, 0.7870012510102242, 0.7769627069937997, 0.77954173006583, 0.815990410046652, 0.7857831479632296, 0.7897350759012625, 0.7813293740036897, 0.7768095229985192, 0.7869436499895528, 0.7822255079518072, 0.7876956329564564, 0.7781106019974686, 0.7829718129360117]


==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (128, 1, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (128, 32, 18, 18)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0004357350990176201;0.0009465949842706323;;;2.1724093064909473;;;[0.0004684240557253361, 0.00045592000242322683, 0.000466356985270977, 0.00046977296005934477, 0.0004620170220732689, 0.0004432310815900564, 0.00045164593029767275, 0.0004509900463744998, 0.00045724003575742245, 0.00045729195699095726, 0.0004588330630213022, 0.00045474700164049864, 0.0004546940326690674, 0.0004466769751161337, 0.00045796402264386415, 0.0004633270436897874, 0.00046011002268642187, 0.0004482680233195424, 0.0004573879996314645, 0.0004357350990176201, 0.00045648100785911083, 0.00045968801714479923, 0.0004527479177340865, 0.0004449780099093914, 0.00044725602492690086, 0.00044008903205394745, 0.00044330896344035864, 0.00045434990897774696, 0.0004513099556788802, 0.00045810500159859657, 0.00044805905781686306, 0.00044609408359974623, 0.00046536000445485115, 0.00044166704174131155, 0.0004419910255819559, 0.0004531519953161478, 0.00044420897029340267, 0.00045546400360763073, 0.00045381998643279076, 0.0004517229972407222, 0.0004523950628936291, 0.00045899394899606705, 0.0004461839562281966, 0.00045509496703743935, 0.0004602710250765085, 0.00045777205377817154, 0.0004404740175232291, 0.0004518890054896474, 0.0004501079674810171, 0.0004458159673959017];[0.00099062395747751, 0.0009547510417178273, 0.0009657620685175061, 0.0009526279754936695, 0.0009465949842706323, 0.000961864017881453, 0.0009600999765098095, 0.0009520839666947722, 0.0009561160113662481, 0.000964247970841825, 0.00095957494340837, 0.000965824001468718, 0.0009558279998600483, 0.0009515699930489063, 0.0009565880754962564, 0.0009545170469209552, 0.0009594080038368702, 0.0009647159604355693, 0.000959178083576262, 0.0009651749860495329, 0.0009650399442762136, 0.0009572630515322089, 0.0013073679292574525, 0.000956169911660254, 0.0009591790148988366, 0.0009668359998613596, 0.0009539809543639421, 0.0009609248954802752, 0.0009608499240130186, 0.0009576500160619617, 0.0009659870993345976, 0.0009655270259827375, 0.0009627080289646983, 0.0009648160776123405, 0.0009751149918884039, 0.0009811040945351124, 0.0009555830620229244, 0.0009650149149820209, 0.0009620300261303782, 0.0009543000487610698, 0.0009645740501582623, 0.0009532149415463209, 0.0009523660410195589, 0.0009541889885440469, 0.000953522976487875, 0.0009557460434734821, 0.0009536360157653689, 0.0009555750293657184, 0.0009805959416553378, 0.0009549190290272236];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0009832419455051422;0.003674991079606116;;;3.7376264269503707;;;[0.0010068690171465278, 0.0009960309835150838, 0.000994740054011345, 0.000988056999631226, 0.000994859030470252, 0.0009930080268532038, 0.0009934590198099613, 0.0009916849667206407, 0.0009926070924848318, 0.000993605935946107, 0.000990257947705686, 0.0009927769424393773, 0.0009975150460377336, 0.000987790059298277, 0.00099024991504848, 0.000992421992123127, 0.0009995410218834877, 0.0009876299882307649, 0.0009870120557025075, 0.0009877299889922142, 0.0009902629535645247, 0.0009885549079626799, 0.0009869340574368834, 0.0009886400075629354, 0.0009901280282065272, 0.000984105048701167, 0.0009936379501596093, 0.0009859770070761442, 0.0009969270322471857, 0.000986446044407785, 0.0009832620853558183, 0.0009832419455051422, 0.000986407045274973, 0.0009853739757090807, 0.000985747086815536, 0.000985324033536017, 0.0009883890161290765, 0.0009868079796433449, 0.0009850069181993604, 0.0009865380125120282, 0.0009897570125758648, 0.000987781910225749, 0.0009862850420176983, 0.0009849159978330135, 0.0009906749473884702, 0.0009868700290098786, 0.0009850729256868362, 0.0009872060036286712, 0.0009855550015345216, 0.0009847700130194426];[0.003707739058881998, 0.003698581946082413, 0.0036877099191769958, 0.003681351081468165, 0.0036915329983457923, 0.003682565991766751, 0.0036881950218230486, 0.0036795010091736913, 0.004102236940525472, 0.0036792929749935865, 0.0036883039865642786, 0.003692526021040976, 0.003684651921503246, 0.003688592929393053, 0.0037201900267973542, 0.003682164940983057, 0.003681365051306784, 0.0036805500276386738, 0.0036824019625782967, 0.0036781459348276258, 0.004081525024957955, 0.003677921020425856, 0.0036756619811058044, 0.0036859390093013644, 0.003678907989524305, 0.0036769519792869687, 0.0036817339714616537, 0.003692628932185471, 0.003688219003379345, 0.0043092010309919715, 0.00368348800111562, 0.003674991079606116, 0.00410845095757395, 0.003684628987684846, 0.003683503018692136, 0.003679245011880994, 0.003682247013784945, 0.0036779630463570356, 0.0036816609790548682, 0.003681379952467978, 0.003699301043525338, 0.003676794935017824, 0.0036892950301989913, 0.0036821779794991016, 0.00407072389498353, 0.003679029061459005, 0.003688338096253574, 0.003692429978400469, 0.0036846529692411423, 0.0036785369738936424];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 1, 32, 32)
grad_output size: (128, 32, 28, 28)
Output size: (128, 1, 32, 32)
---
  Complete contraction:  rycu,dcb,aun,yda->rbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  3.288e+11
  Optimized FLOP count:  3.578e+8
   Theoretical speedup:  9.190e+2
  Largest intermediate:  2.509e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        yda,rycu->darcu                    dcb,aun,darcu->rbn
   6           TDOT        darcu,dcb->arub                         aun,arub->rbn
   5           TDOT          arub,aun->rbn                              rbn->rbn

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (128, 32, 18, 18)
grad_output size: (128, 64, 14, 14)
Output size: (128, 32, 18, 18)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.665e+12
  Optimized FLOP count:  3.477e+9
   Theoretical speedup:  4.787e+2
  Largest intermediate:  2.007e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0004395589930936694;0.0008864739211276174;;;2.0167348070585622;;;[0.0004750079242512584, 0.0004596209619194269, 0.0004576559877023101, 0.00045538495760411024, 0.0004600019892677665, 0.00044848700053989887, 0.00045567192137241364, 0.00045774190220981836, 0.0004574880003929138, 0.00045688997488468885, 0.00044964998960494995, 0.00044443795923143625, 0.00045749195851385593, 0.0004553869366645813, 0.0004507959820330143, 0.00044806289952248335, 0.00044449896086007357, 0.00046120991464704275, 0.00046154309529811144, 0.000468001002445817, 0.000451608095318079, 0.00045011809561401606, 0.00045284710358828306, 0.00045102101285010576, 0.00046224507968872786, 0.00044798001181334257, 0.0004432509886100888, 0.00044054898899048567, 0.0004538119537755847, 0.0004542990354821086, 0.0004564579576253891, 0.0004592739278450608, 0.00045658298768103123, 0.00045708497054874897, 0.0004569550510495901, 0.00046150805428624153, 0.0004528849385678768, 0.0004530430305749178, 0.00045331602450460196, 0.00045985099859535694, 0.00045698194298893213, 0.0004441940691322088, 0.0004395589930936694, 0.0004572550533339381, 0.00045041192788630724, 0.00044891005381941795, 0.00045243895146995783, 0.0004423679783940315, 0.0004509000573307276, 0.0004478790797293186];[0.0009045200422406197, 0.0008994900854304433, 0.0008899719687178731, 0.0009020270081236959, 0.0008936600061133504, 0.0008949979674071074, 0.0009830319322645664, 0.0008864739211276174, 0.0008943269494920969, 0.0008994170930236578, 0.0008950430201366544, 0.0009110260289162397, 0.0008909939788281918, 0.0009091109968721867, 0.0008929671021178365, 0.0008930539479479194, 0.0008920120308175683, 0.0008952689822763205, 0.0008986128959804773, 0.0008891680045053363, 0.0008905139984562993, 0.0008918710518628359, 0.000893634045496583, 0.0008891189936548471, 0.0008892760379239917, 0.0008949760813266039, 0.0008919480023905635, 0.0008918879320845008, 0.0008937750244513154, 0.0009030139772221446, 0.0009144550422206521, 0.00089785095769912, 0.0008902499685063958, 0.0008914589416235685, 0.0008929929463192821, 0.0008911479962989688, 0.0008916039951145649, 0.000891207018867135, 0.0008915850194171071, 0.0008950789924710989, 0.0009078519651666284, 0.0008929739706218243, 0.0008942649001255631, 0.0009012969676405191, 0.0008990110363811255, 0.000892244977876544, 0.0008925619767978787, 0.0008930040057748556, 0.0008887849980965257, 0.000894156051799655];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0009828429901972413;0.0036229969700798392;;;3.68624185776892;;;[0.0010117460042238235, 0.0009950289968401194, 0.0009942080359905958, 0.000993248075246811, 0.0009943320183083415, 0.0009919180301949382, 0.0009932559914886951, 0.000995613052509725, 0.00099083106033504, 0.0009966730140149593, 0.0009890659712255, 0.0009885219624266028, 0.0009981710463762283, 0.000991230015642941, 0.0009948289953172207, 0.0009905770421028137, 0.000987489940598607, 0.0009902020683512092, 0.0009842460276558995, 0.0009840260026976466, 0.000988961081020534, 0.0009888849454000592, 0.0009829329792410135, 0.0009852329967543483, 0.0009883890161290765, 0.0009862249717116356, 0.0009869339410215616, 0.0009895460680127144, 0.0009892599191516638, 0.0009872580412775278, 0.0009842379949986935, 0.0009866260224953294, 0.000987224979326129, 0.000985535909421742, 0.0009828429901972413, 0.000987195991910994, 0.0009965948993340135, 0.000989760970696807, 0.0009851549984887242, 0.0009946259669959545, 0.000999524025246501, 0.0009877400007098913, 0.000986256985925138, 0.0009846159955486655, 0.0009898199932649732, 0.0009860029676929116, 0.0009928159415721893, 0.0009863980812951922, 0.0009892720263451338, 0.0009889539796859026];[0.003646297031082213, 0.003641227027401328, 0.0036413409980013967, 0.003638961003161967, 0.0036423009587451816, 0.003628157894127071, 0.0036350410664454103, 0.0036310349823907018, 0.0036616469733417034, 0.003637823974713683, 0.0036320770159363747, 0.00363693805411458, 0.0036281670909374952, 0.003630975028499961, 0.003634998924098909, 0.003631324041634798, 0.0036426730221137404, 0.00362925895024091, 0.003626922029070556, 0.003661126014776528, 0.003627358004450798, 0.00362969096750021, 0.0036284950328990817, 0.003628875012509525, 0.003631029976531863, 0.003626954974606633, 0.0036311359144747257, 0.0036244021030142903, 0.0036446580197662115, 0.0036510779755190015, 0.0036331440787762403, 0.0036229969700798392, 0.0036322230007499456, 0.00362632202450186, 0.0036266030510887504, 0.003630005056038499, 0.003639050992205739, 0.003626788966357708, 0.0036279030609875917, 0.00362312700599432, 0.0036400529788807034, 0.003628179896622896, 0.0036250819684937596, 0.0036362060345709324, 0.003632534062489867, 0.003629065933637321, 0.0036307380069047213, 0.003636053064838052, 0.003627446945756674, 0.0036260989727452397];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (32, 768, 5, 5)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 299, 299)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (32, 64, 73, 73)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,krc->ojgetc                     gtd,ojgetc->eojdc
   7           TDOT      ojgetc,gtd->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,krc->ojgetc                     gtd,ojgetc->eojdc
   7           TDOT      ojgetc,gtd->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.057621316984295845;0.18642798502696678;2.063130237918813;2.067603932984639;3.235399584458925;0.9978362901160822;3.2424152303405784;[0.05810916604241356, 0.05803689901949838, 0.05857819097582251, 0.05794238194357604, 0.05853487300919369, 0.05863142799353227, 0.05848083598539233, 0.05842716200277209, 0.058417530031874776, 0.05798670498188585, 0.05849607597338036, 0.05801868898561224, 0.05804603599244729, 0.05873009597416967, 0.058289825974497944, 0.057924993976484984, 0.058496973011642694, 0.058025433041621, 0.05830313201295212, 0.058410815021488816, 0.0581960619892925, 0.05785343702882528, 0.058454393001738936, 0.0614912019809708, 0.0584333689766936, 0.05861335701774806, 0.05850134900538251, 0.05794064101064578, 0.05834021797636524, 0.057866271992679685, 0.057856996019836515, 0.057973838003817946, 0.05785785900661722, 0.05793230899143964, 0.05779750499641523, 0.057709957007318735, 0.05780311400303617, 0.05773367395158857, 0.057621316984295845, 0.057961612998042256, 0.058373483014293015, 0.057887383038178086, 0.05773978203069419, 0.057727359991986305, 0.05841217300621793, 0.057775683992076665, 0.10228427598485723, 0.05762337101623416, 0.058412127022165805, 0.05783083598362282];[0.18642798502696678, 0.19134583103004843, 0.18961158202728257, 0.19063262303825468, 0.1905340810189955, 0.19083316199248657, 0.19241050799610093, 0.18959805998019874, 0.19250569597352296, 0.18926346400985494, 0.18969035003101453, 0.19031427899608389, 0.18897255702177063, 0.1899281819933094, 0.18788891501026228, 0.19003584003075957, 0.19304372399346903, 0.19086384703405201, 0.1889410619623959, 0.19044657394988462, 0.19040522602153942, 0.18986102403141558, 0.18856809404678643, 0.19054581504315138, 0.18976308696437627, 0.1896491869702004, 0.1882189610041678, 0.18936709105037153, 0.18897154898149893, 0.19013709097635, 0.19042509200517088, 0.18896545801544562, 0.19029241299722344, 0.1896186309750192, 0.19014156196499243, 0.19025740498909727, 0.18800764303887263, 0.1896145119681023, 0.19069176400080323, 0.1913022849475965, 0.19028641399927437, 0.19063722697319463, 0.19075780297862366, 0.18745934101752937, 0.1886890059686266, 0.19030367000959814, 0.19042108696885407, 0.19177539797965437, 0.19178895402001217, 0.18938737199641764];[2.074334971024655, 2.0798348758835346, 2.06992334703682, 2.0687777849962004, 2.107152468932327, 2.075109757948667, 2.072879077983089, 2.07785476493882, 2.0702134700259194, 2.0730750850052573, 2.070559909043368, 2.0783806980471127, 2.0684038089821115, 2.074742656957824, 2.0877404200145975, 2.066389108018484, 2.0783312079729512, 2.078931809985079, 2.0714188310084864, 2.080625069036614, 2.092363712959923, 2.0943612759001553, 2.0831096640904434, 2.092038632952608, 2.0692310000304133, 2.0665318380342796, 2.0709769270033576, 2.091899053019006, 2.0688491929904558, 2.081578654004261, 2.083632198977284, 2.116935770958662, 2.077403935021721, 2.080991123977583, 2.0709080979577266, 2.069061909976881, 2.075518016994465, 2.0721202230779454, 2.0746502549154684, 2.06491511099739, 2.073347118042875, 2.0909798439824954, 2.063130237918813, 2.0701230279519223, 2.070956676034257, 2.086934984952677, 2.068195216008462, 2.0868203960126266, 2.0741591470432468, 2.0821479549631476];[2.0890432170126587, 2.072561761015095, 2.0778636219911277, 2.089982204081025, 2.087357063021045, 2.0875812949961983, 2.076120567973703, 2.0767111890017986, 2.0875632800743915, 2.0705843140603974, 2.0787012559594586, 2.093689185974654, 2.074114068003837, 2.1326350290328264, 2.082157449971419, 2.0864254429470748, 2.0842709410353564, 2.087335607036948, 2.0853800550103188, 2.074983610014897, 2.07877814094536, 2.0895972099970095, 2.07980896695517, 2.077090823033359, 2.080149320070632, 2.067603932984639, 2.0908837700262666, 2.0716366310371086, 2.069900989998132, 2.0790399980032817, 2.0698009329498746, 2.0863104399759322, 2.080910117016174, 2.075479863968212, 2.0976476659998298, 2.0786124549922533, 2.0761821978958324, 2.0765232190024108, 2.089436865062453, 2.075115605024621, 2.0891361249960028, 2.0794883090420626, 2.0907053030095994, 2.0905287899659015, 2.1261557380785234, 2.0826994769158773, 2.0842977759893984, 2.0896108509623446, 2.0810731549863704, 2.0860106949694455]
Conv2d\_2a\_3x3.conv;0.09482777304947376;0.5136830569826998;14.339416151924524;14.337650548026431;5.417010654828938;1.0001231445760363;5.416343661485078;[0.09714584704488516, 0.09717715997248888, 0.09730421099811792, 0.09683666995260864, 0.09630503400694579, 0.10179629002232105, 0.09584950201679021, 0.0973162820446305, 0.09648273995844647, 0.09673496300820261, 0.09693702403455973, 0.09690915403189138, 0.09730811801273376, 0.0970326240058057, 0.0967911159968935, 0.09722075704485178, 0.09745386202121153, 0.09684111800743267, 0.09636829094961286, 0.09721206198446453, 0.09653341997181997, 0.09982013801345602, 0.09688467101659626, 0.09707464801613241, 0.09598158800508827, 0.09654627303825691, 0.09698548895539716, 0.09670397103764117, 0.09787531901383772, 0.09674618497956544, 0.09720570303034037, 0.09714695397997275, 0.09499511204194278, 0.09630591998575255, 0.09638171800179407, 0.09501946700038388, 0.0970510040060617, 0.09697019000304863, 0.09552630898542702, 0.09642382501624525, 0.09599368600174785, 0.09494459501001984, 0.09710100101074204, 0.0963905859971419, 0.09694738197140396, 0.09686048497678712, 0.09694538702024147, 0.09603072103345767, 0.09482777304947376, 0.09663616598118097];[0.5324659970356151, 0.5349027159973048, 0.533713371027261, 0.5380373089574277, 0.5346175520098768, 0.533104069007095, 0.517633234965615, 0.5332343130139634, 0.530359763011802, 0.5245701980311424, 0.5344384459895082, 0.5341652060160413, 0.5325335379457101, 0.5315654780133627, 0.5335554420016706, 0.5341428269748576, 0.5199665810214356, 0.5329590699984692, 0.5319727809983306, 0.532577203004621, 0.5325027980143204, 0.5308999809785746, 0.5334394039819017, 0.5346595839946531, 0.5356962520163506, 0.5290812180028297, 0.5320266979979351, 0.5185855960007757, 0.5303443860029802, 0.5362158929929137, 0.5136830569826998, 0.5347257910179906, 0.5319689430180006, 0.5315105490153655, 0.5371146810357459, 0.5322672569891438, 0.5434685759828426, 0.533706207992509, 0.5186409370508045, 0.5344285639584996, 0.5308951300103217, 0.5138088820385747, 0.532587525958661, 0.5334352909703739, 0.5316497309831902, 0.5337127110105939, 0.5324094739626162, 0.5181311769993044, 0.5338619459653273, 0.5605730729876086];[14.405439010995906, 14.39042795804562, 14.438875961990561, 14.434770154941361, 14.450727726973128, 14.419549682061188, 14.4282174949185, 14.366482589044608, 14.372913047031034, 14.439310404937714, 14.42657169298036, 14.376737797050737, 14.4182291070465, 14.340390186058357, 14.358857916027773, 14.36085159907816, 14.341376230004244, 14.414609840023331, 14.413715937000234, 14.42468395101605, 14.34151751891477, 14.381613000063226, 14.418581958976574, 14.422871972958092, 14.421969052986242, 14.442128262948245, 14.472294098988641, 14.413842326030135, 14.425202547980007, 14.389288540987764, 14.406995206023566, 14.387162737955805, 14.352344670100138, 14.375850509968586, 14.410035917011555, 14.371378053037915, 14.384399048925843, 14.434337135055102, 14.374617459019646, 14.36857706005685, 14.470854336046614, 14.422402784926817, 14.4268106269883, 14.358144327008631, 14.381716959003825, 14.339416151924524, 14.443877029931173, 14.401078396011144, 14.427310117986053, 14.35750252311118];[14.452715308987536, 14.410985007009003, 14.378152628953103, 14.443125935969874, 14.410849687061273, 14.444789524015505, 14.356315036013257, 14.433055426052306, 14.411868701979984, 14.415625681984238, 14.422455298015848, 14.402477038034704, 14.40542297391221, 14.418076664034743, 14.374480909958947, 14.354402356955688, 14.40680659993086, 14.39876539609395, 14.395688720978796, 14.431636806984898, 14.444428617018275, 14.461477751086932, 14.36644874396734, 14.357038611080498, 14.395910273015033, 14.34739474003436, 14.355063249939121, 14.34245222795289, 14.442015258944593, 14.387633741891477, 14.41636080504395, 14.369581828010269, 14.337650548026431, 14.405154075066093, 14.422140098991804, 14.353881195012946, 14.349768715095706, 14.414552924048621, 14.340195007971488, 14.41071732295677, 14.41061898204498, 14.458909768029116, 14.43582812108798, 14.375556425016839, 14.42931244004285, 14.420451785030309, 14.382553233997896, 14.348454074002802, 14.369697061076295, 14.410040695976932]
Conv2d\_2b\_3x3.conv;0.1544655329780653;0.8117209490155801;26.560683735006023;26.60175207996508;5.255029606707456;0.9984561789450708;5.263154976175031;[0.17309775500325486, 0.15796405100263655, 0.17169984697829932, 0.15606695698807016, 0.17147060303250328, 0.15654045098926872, 0.17098869796609506, 0.1553384879953228, 0.17103510996093974, 0.15584094898076728, 0.1706743779941462, 0.1551406309590675, 0.17047086998354644, 0.15570127399405465, 0.17134691996034235, 0.15532887098379433, 0.17024608195060864, 0.15656454605050385, 0.17037651099963114, 0.15614506899146363, 0.17078298097476363, 0.15602614602539688, 0.17123297101352364, 0.1544655329780653, 0.1711761430487968, 0.15517462498974055, 0.17071750899776816, 0.15522037300979719, 0.17028845200547948, 0.15605057100765407, 0.17070063203573227, 0.15547884401166812, 0.17167512397281826, 0.1561211399966851, 0.1702304640202783, 0.15489401697413996, 0.17117335100192577, 0.1553540860186331, 0.17129176401067525, 0.15457822399912402, 0.17075605201534927, 0.15602551097981632, 0.1707254970096983, 0.15482557303039357, 0.1708579559926875, 0.15545049600768834, 0.1704433480044827, 0.1691747639561072, 0.15569911705097184, 0.1566089010448195];[0.8281541179749183, 0.8221892729634419, 0.8316561190295033, 0.8285613470361568, 0.8222247489611618, 0.8321775220101699, 0.8292046529822983, 0.819465025968384, 0.8327124189818278, 0.8618852949584834, 0.8117209490155801, 0.8357908630277961, 0.8277258169837296, 0.8189350690227002, 0.832298589986749, 0.8297816299600527, 0.8224412819836289, 0.8350333399721421, 0.8377144639962353, 0.8234587340266444, 0.8350729079684243, 0.8286140119889751, 0.8229220210341737, 0.8321451480151154, 0.8276708740158938, 0.8216760390205309, 0.8341350810369477, 0.8285072080325335, 0.820703671022784, 0.8627972349640913, 0.8324213710147887, 0.8210800610249862, 0.8319828230305575, 0.8296044449671172, 0.819056720007211, 0.8308405550196767, 0.8272588570252992, 0.8197081679827534, 0.8331193919875659, 0.8294799370341934, 0.8221847089589573, 0.8333888010238297, 0.8285091429715976, 0.8220506809884682, 0.8695031510433182, 0.8310227830079384, 0.8248074759612791, 0.8305248150136322, 0.8298644290189259, 0.8228532749926671];[26.616777740069665, 26.669761975994334, 26.748846263915766, 26.658016108965967, 26.621864308952354, 26.738533655938227, 26.719877430005, 26.671137246012222, 26.619461852067616, 26.742790449003223, 26.63113097497262, 26.61940011603292, 26.695533526013605, 26.60280905093532, 26.571849001047667, 26.747702573018614, 26.624614069005474, 26.656959910993464, 26.59697757201502, 26.776420577953104, 26.79674476495711, 26.75206284003798, 26.64637773297727, 26.724411357019562, 26.567116203950718, 26.560683735006023, 26.584774086019024, 26.618339361972176, 26.708398595044855, 26.69617496302817, 26.72442735004006, 26.729700106021482, 26.732702560024336, 26.7759864309337, 26.701926347974222, 26.712716626003385, 26.697091736015864, 26.705508708080743, 26.722280852030963, 26.685897640010808, 26.70010304398602, 26.72465554397786, 26.718808716046624, 26.628453841956798, 26.72993663896341, 26.62198574002832, 26.64958155003842, 26.64426339493366, 26.66197271097917, 26.691840348998085];[26.664934451982845, 26.68754946498666, 26.759727039025165, 26.777808810060378, 26.75950584799284, 26.754486385034397, 26.765276334015653, 26.72576088900678, 26.6801737100468, 26.769968560081907, 26.804989823896904, 26.711381641973276, 26.67678486398654, 26.70401020598365, 26.72742794296937, 26.767173194966745, 26.7244067399879, 26.60175207996508, 26.73694854893256, 26.674363521975465, 26.756445125036407, 26.75647264602594, 26.791314302070532, 26.784714776964393, 26.75190232199384, 26.7613225459354, 26.75246315600816, 26.734738364932127, 26.75077732099453, 26.75200340093579, 26.81413607794093, 26.799722433963325, 26.754383750958368, 26.781099832965992, 26.770674022031017, 26.773196924012154, 26.78432250098558, 26.793338105024304, 26.751276647031773, 26.795664777979255, 26.7606333969743, 26.729184866999276, 26.740324153041, 26.755323223071173, 26.75463098398177, 26.81639619503403, 26.779833943932317, 26.637026159034576, 26.736398289969657, 26.723032472014893]
Conv2d\_3b\_1x1.conv;0.02873766201082617;0.10153675102628767;0.7921731809619814;0.7891732360003516;3.533229355541739;1.003801376966145;3.519849082315917;[0.02906354103470221, 0.03164524299791083, 0.03496049396926537, 0.031232996028847992, 0.03434050100622699, 0.031552329019177705, 0.035205097985453904, 0.031536267953924835, 0.03142834402387962, 0.031821120996028185, 0.028888439992442727, 0.03124549298081547, 0.028859554964583367, 0.03146866895258427, 0.03403332503512502, 0.031536447000689805, 0.028789904026780277, 0.03130944003351033, 0.031566131045110524, 0.03139060502871871, 0.035850003012456, 0.030936211987864226, 0.029142490006051958, 0.03135683899745345, 0.03360931598581374, 0.03138741198927164, 0.028922873956616968, 0.031313481042161584, 0.031459428020752966, 0.03146329597802833, 0.028813811019062996, 0.031075481965672225, 0.03386581898666918, 0.031126055982895195, 0.02873766201082617, 0.031135121011175215, 0.029082262015435845, 0.031144871027208865, 0.028866824985016137, 0.03165384300518781, 0.029238260991405696, 0.031412922020535916, 0.02909220301080495, 0.031192070979159325, 0.034499533008784056, 0.028903252037707716, 0.031303818977903575, 0.028876529016997665, 0.03105513204354793, 0.03498945297906175];[0.10293114796513692, 0.11529467499349266, 0.10215430799871683, 0.10986865899758413, 0.10237547004362568, 0.10168868402251974, 0.10295378399314359, 0.10160477802855894, 0.1029715480399318, 0.10513875499600545, 0.1033722740248777, 0.10189247195376083, 0.1034733530250378, 0.10192316398024559, 0.10341354901902378, 0.10231085499981418, 0.10353741201106459, 0.1015615199576132, 0.10348529502516612, 0.10228118498343974, 0.10329931898741052, 0.10240142198745161, 0.10286372498376295, 0.10218314098892733, 0.10334101400803775, 0.10153675102628767, 0.10324382100952789, 0.10186860203975812, 0.10282962501514703, 0.10230580798815936, 0.10379616200225428, 0.10197003197390586, 0.10346868995111436, 0.10210376098984852, 0.10354703798657283, 0.10175802698358893, 0.10311953898053616, 0.10245876997942105, 0.10313812998356298, 0.10206710395868868, 0.1035916599794291, 0.10190811200300232, 0.10322081902995706, 0.1025706380023621, 0.10289381101028994, 0.10185540496604517, 0.10360864299582317, 0.10183572204550728, 0.10352531098760664, 0.10262138897087425];[0.7928500610287301, 0.7925077360123396, 0.79712873196695, 0.7942510260618292, 0.7947281509405002, 0.7992082490236498, 0.7977345549734309, 0.7970943079562858, 0.7950160449254327, 0.7934995939140208, 0.7992508450406604, 0.8007750899996608, 0.7979864339577034, 0.7997874490683898, 0.7995170630165376, 0.7971610980457626, 0.8015953869908117, 0.7995953551144339, 0.8010014740284532, 0.7933417070307769, 0.7973880849895068, 0.7985200130497105, 0.7985227719764225, 0.8009585879626684, 0.8009071680135094, 0.7947789239697158, 0.7985001589986496, 0.7921731809619814, 0.7952866279520094, 0.8130464459536597, 0.8019682050216943, 0.7991669189650565, 0.7983307130634785, 0.8023413370246999, 0.7996178589528427, 0.7980338330380619, 0.798669605050236, 0.8002589800162241, 0.7989555349922739, 0.796045633032918, 0.7957166009582579, 0.8007915489142761, 0.8010008340352215, 0.8022248289780691, 0.7997380419983529, 0.803475218010135, 0.7991005129297264, 0.7922992940293625, 0.7999174789292738, 0.8006136639742181];[0.7944554220302962, 0.8022295550326817, 0.7965343700489029, 0.7966511049889959, 0.7976607829914428, 0.7960585129912943, 0.7937505759182386, 0.7952836050535552, 0.7998617009143345, 0.7968287190888077, 0.7962304169195704, 0.7973646729369648, 0.7927151959738694, 0.7902776370174251, 0.7975272499606945, 0.7933314240653999, 0.821457079029642, 0.7891732360003516, 0.8026361580123194, 0.7954287290922366, 0.7975230059819296, 0.7913856930099428, 0.7983189640217461, 0.7968539960565977, 0.8009035299764946, 0.7910005720332265, 0.7938344919821247, 0.8012745309970342, 0.7964631160139106, 0.798821033036802, 0.7981341530103236, 0.7975958980387077, 0.7932441800367087, 0.8039712480385788, 0.8446369059965946, 0.8014068980119191, 0.799446095013991, 0.801168262027204, 0.799832527001854, 0.7957617060164921, 0.7972682910040021, 0.7985857170424424, 0.7993871080689132, 0.8002286679111421, 0.7995228649815544, 0.7943200109293684, 0.8033520330791362, 0.800600701069925, 0.7926691229804419, 0.7990821929997765]
Conv2d\_4a\_3x3.conv;0.2510757789714262;0.6031033570179716;34.9312425039825;34.91660496906843;2.4020770123214796;1.0004192141511765;2.401070449611031;[0.2639101560343988, 0.2524240320199169, 0.2631151130190119, 0.25245433097006753, 0.2622971850214526, 0.25195904599968344, 0.26178901601815596, 0.2523997839889489, 0.2616976400022395, 0.25161315203877166, 0.26166668703081086, 0.25184316298691556, 0.2619903050363064, 0.251807741005905, 0.26294501300435513, 0.25210778595646843, 0.2583098689792678, 0.25262450601439923, 0.26143751002382487, 0.2518979429733008, 0.26202586002182215, 0.25185935804620385, 0.26178169500781223, 0.25161145301535726, 0.26158763497369364, 0.2511087220045738, 0.2618313019629568, 0.25130646699108183, 0.26159823598572984, 0.2510757789714262, 0.26108623103937134, 0.2510855750297196, 0.2621814379817806, 0.2512887000339106, 0.2619479240383953, 0.2514987160102464, 0.26181856502080336, 0.252027892973274, 0.2610469289938919, 0.25170902302488685, 0.26148497697431594, 0.251448419992812, 0.2616584069910459, 0.2514460099628195, 0.26134687394369394, 0.252080442965962, 0.26202782097971067, 0.25167314300779253, 0.2617493169964291, 0.2522070650011301];[0.6153997549554333, 0.6049477999913506, 0.6134194590267725, 0.6121454979875125, 0.6075280950171873, 0.6135489250300452, 0.6109275600174442, 0.6050996639532968, 0.6137697770027444, 0.6116298799752258, 0.6031033570179716, 0.616647679999005, 0.613895938033238, 0.6071295750443824, 0.6123012410243973, 0.6102912370115519, 0.6129634929820895, 0.6133096379926428, 0.6117521100095473, 0.6081573599949479, 0.6136235689627938, 0.6094857570133172, 0.6066112879780121, 0.6164521609898657, 0.61140275496291, 0.6053860919782892, 0.6156235039816238, 0.6156829040264711, 0.6094856970012188, 0.6168296650284901, 0.6108382359961979, 0.612010687997099, 0.6133790269959718, 0.6121852300129831, 0.6042920940089971, 0.6133205110090785, 0.6127554809791036, 0.6119278929545544, 0.614572333986871, 0.6105968129704706, 0.6076882769702934, 0.6123640410369262, 0.6128845929633826, 0.6077732470002957, 0.6122300060233101, 0.6137044790084474, 0.6081530210212804, 0.6147814390133135, 0.6102699289913289, 0.6040028919815086];[35.16818586800946, 35.171757474017795, 35.16334790206747, 35.16855268902145, 35.08302463503787, 35.1148863779963, 35.19765908096451, 35.052810842054896, 35.15980862098513, 35.10745965997921, 35.031700988009106, 35.01925526798004, 34.99004950688686, 35.13029548898339, 35.13423307595076, 35.05130947404541, 35.05001997598447, 34.976643205969594, 35.06930435902905, 35.07042608503252, 34.9312425039825, 35.032562136941124, 35.05273325799499, 34.93452524609165, 35.18752413097536, 35.077577456017025, 35.0902053170139, 35.138101552962326, 35.07925880100811, 35.08074349898379, 35.1542848990066, 35.198400593944825, 35.16103271301836, 35.17181545001222, 35.10743380500935, 35.079345376987476, 35.1844439690467, 35.06189699098468, 35.03918177605374, 35.122884774929844, 35.153389657964, 35.10740450298181, 35.04739904694725, 35.118695987039246, 35.07850188901648, 35.11082287901081, 35.10579888400389, 35.03370787599124, 35.06786389404442, 35.05783366103424];[34.973942508979235, 34.984752071031835, 34.95807340904139, 34.964037636935245, 35.077869948989246, 35.00998717703624, 35.050005428958684, 35.12282507499913, 35.121150432911236, 34.91660496906843, 35.07746631593909, 35.07690583099611, 35.07159238803433, 35.12420026300242, 35.193162581010256, 35.02523982099956, 35.14734251896152, 35.1471607349813, 35.11590833298396, 35.049561524007004, 35.164962152950466, 35.1591959259822, 35.17336343892384, 35.17556488903938, 35.14034326700494, 35.11819208797533, 35.16773705498781, 35.10649488901254, 35.20672416302841, 35.14822352601914, 35.193912899063434, 35.0530379890115, 35.042033042002004, 35.179440626932774, 35.076182196091395, 35.13485859998036, 35.129819442052394, 35.25118671299424, 35.15645865694387, 35.217859656899236, 35.13968223601114, 35.21394372504437, 35.215966397023294, 35.19222648796858, 35.1715319660143, 35.17739527596859, 35.188032970996574, 35.19635007798206, 35.14621880999766, 35.173000674985815]
Mixed\_5b.branch1x1.conv;0.012587370991241187;0.01652744901366532;0.25556566898012534;0.28204998397268355;1.3130183439548895;0.9061006328753303;1.4490866646768437;[0.012824533972889185, 0.013925883977208287, 0.014183598977979273, 0.014346426003612578, 0.012622847047168761, 0.014089136966504157, 0.013990849955007434, 0.01276184996822849, 0.01391876902198419, 0.014212517999112606, 0.01436590898083523, 0.012659668980631977, 0.014180710015352815, 0.013998103968333453, 0.012897438020445406, 0.014148710004519671, 0.014143156993668526, 0.014214029011782259, 0.014136290992610157, 0.014265740988776088, 0.014005773002281785, 0.014162451960146427, 0.012710412964224815, 0.014204923005308956, 0.014079009997658432, 0.014188936038408428, 0.01424758299253881, 0.014084252004977316, 0.014389600022695959, 0.01428778498666361, 0.014120795007329434, 0.01410186302382499, 0.014102745975833386, 0.014066708972677588, 0.014113626966718584, 0.014367099036462605, 0.013650893000885844, 0.014161755971144885, 0.014126996975392103, 0.01348790997872129, 0.013944673002697527, 0.01417421002406627, 0.014216545969247818, 0.014225677005015314, 0.014568832993973047, 0.014112620032392442, 0.014380463981069624, 0.014052230981178582, 0.012587370991241187, 0.014309136022347957];[0.017117435985710472, 0.017073521041311324, 0.017136217036750168, 0.01714214897947386, 0.01702237396966666, 0.017105086997617036, 0.016644827963318676, 0.01664124696981162, 0.01652744901366532, 0.01707159000216052, 0.01704272802453488, 0.017796087020542473, 0.01711010601138696, 0.01704413496190682, 0.017124576959758997, 0.01707931002601981, 0.01699596899561584, 0.017117962997872382, 0.017078945005778223, 0.017211027967277914, 0.01698389498051256, 0.017117089009843767, 0.017384875973220915, 0.017900390026625246, 0.01712046400643885, 0.017084058024920523, 0.017102507990784943, 0.017134141002316028, 0.017136895970907062, 0.019130486994981766, 0.01714800699846819, 0.0208165860385634, 0.017115110997110605, 0.016748617053963244, 0.021337577956728637, 0.017020303988829255, 0.020032646018080413, 0.01707208203151822, 0.017061283986549824, 0.01712279999628663, 0.018262470024637878, 0.017210751015227288, 0.017103817022871226, 0.016590390005148947, 0.017384734994266182, 0.017203017021529377, 0.02106973697664216, 0.016543704026844352, 0.01706843002466485, 0.01703332900069654];[0.25556566898012534, 0.28028379299212247, 0.2881002869689837, 0.28682438004761934, 0.28589484200347215, 0.2857745890505612, 0.28530000400496647, 0.2844910389976576, 0.28846292896196246, 0.2894572770455852, 0.2878255970426835, 0.2842163600726053, 0.28369958396069705, 0.28589854697929695, 0.2838977979263291, 0.28378200001316145, 0.28566322900587693, 0.288114053895697, 0.28293416497763246, 0.2842232080292888, 0.28569414000958204, 0.28672195092076436, 0.28484970901627094, 0.28935756301507354, 0.28210801497334614, 0.2837469069636427, 0.2856132680317387, 0.2858574840356596, 0.2851908940356225, 0.28858786495402455, 0.2861642370116897, 0.2891908949823119, 0.28693048597779125, 0.28741345304297283, 0.28491393802687526, 0.28507232398260385, 0.2888064079452306, 0.2853382689645514, 0.2842158079147339, 0.2829134900239296, 0.2885146619519219, 0.2838959319633432, 0.28672162094153464, 0.2888536539976485, 0.28324294596677646, 0.28735256602521986, 0.283391893026419, 0.28563881397712976, 0.2857956609223038, 0.2863363250507973];[0.2855647059623152, 0.28634811501251534, 0.2844385600183159, 0.2870857398957014, 0.2887571739847772, 0.2886866129701957, 0.2851680020103231, 0.284231289930176, 0.2856804879847914, 0.28610942797968164, 0.28438258107053116, 0.28434341499814764, 0.28455562895396724, 0.2840095209539868, 0.2832780519966036, 0.28760292899096385, 0.28731707198312506, 0.28887247206876054, 0.28380039404146373, 0.2869895870680921, 0.28715116798412055, 0.28502277203369886, 0.2864370210445486, 0.28546180395642295, 0.28472968901041895, 0.2848672940162942, 0.28469185798894614, 0.28558263403829187, 0.28370133793214336, 0.28204998397268355, 0.2897523790015839, 0.2892556049628183, 0.2862130489666015, 0.2847970969742164, 0.2894410870503634, 0.28844180499436334, 0.28464898304082453, 0.28399789799004793, 0.29015633498784155, 0.28344294195994735, 0.2895446369657293, 0.2842865539714694, 0.2842684789793566, 0.28686208999715745, 0.28510551707586274, 0.28332729497924447, 0.285971236997284, 0.28526780294487253, 0.2828588500851765, 0.28381622600136325]
Mixed\_5b.branch5x5\_1.conv;0.01162136800121516;0.01332646794617176;0.17689857305958867;0.1959221549332142;1.1467211041572998;0.9029023446577021;1.2700389039215878;[0.012807200022507459, 0.013206889037974179, 0.013084282050840557, 0.013221514003816992, 0.013092672976199538, 0.012666388996876776, 0.013421203999314457, 0.011733907042071223, 0.013319090998265892, 0.01162136800121516, 0.01339536695741117, 0.012883940013125539, 0.013246301969047636, 0.01183306600432843, 0.013571250019595027, 0.013027984998188913, 0.013154720945749432, 0.01317400496918708, 0.013050128007307649, 0.011921858007553965, 0.013230405049398541, 0.012570068007335067, 0.013172948034480214, 0.0130930439918302, 0.011749942030292004, 0.013310508977156132, 0.013146934972610325, 0.013105539022944868, 0.012358722975477576, 0.013041067053563893, 0.013103751000016928, 0.013185265997890383, 0.013298965990543365, 0.013110658037476242, 0.013149941980373114, 0.013202076952438802, 0.01334422396030277, 0.013087530038319528, 0.013215938000939786, 0.01324666803702712, 0.012382662040181458, 0.013253825018182397, 0.013102948956657201, 0.01323176099685952, 0.011767300020437688, 0.013221395027358085, 0.01307998999254778, 0.013215595972724259, 0.01176982995821163, 0.01318936498137191];[0.013728409016039222, 0.013394128007348627, 0.01364739501150325, 0.014188293018378317, 0.01373201300157234, 0.013526958005968481, 0.013731205952353776, 0.013574518030509353, 0.013464624993503094, 0.013732163002714515, 0.014270617975853384, 0.013680656033102423, 0.014153625990729779, 0.01370416401186958, 0.01375255297170952, 0.013455500011332333, 0.013932469999417663, 0.013679335999768227, 0.013735933986026794, 0.013391634973231703, 0.013693229004275054, 0.013716297980863601, 0.013729450001846999, 0.014120046980679035, 0.013737901987042278, 0.013757499982602894, 0.013791926030535251, 0.013807032024487853, 0.013746484008152038, 0.0136406589881517, 0.013727456971537322, 0.013473689032252878, 0.013484271999914199, 0.013416301982942969, 0.013739289017394185, 0.013368191022891551, 0.01351518597221002, 0.014232885965611786, 0.01374946697615087, 0.013671374996192753, 0.014415093988645822, 0.013414903020020574, 0.016004138975404203, 0.013530050055123866, 0.01332646794617176, 0.013793038029689342, 0.013350451015867293, 0.013493948965333402, 0.014340732945129275, 0.013775028986856341];[0.17689857305958867, 0.19125325995264575, 0.19863619899842888, 0.19832729297922924, 0.199542896123603, 0.199322301952634, 0.1988884700112976, 0.19965234398841858, 0.19804159901104867, 0.19937144097639248, 0.20101048605283722, 0.19805967895081267, 0.1995040689362213, 0.19914526998763904, 0.19836880901129916, 0.1995433120173402, 0.19832226797007024, 0.1995651749894023, 0.1981669949600473, 0.19960803404683247, 0.1994115279521793, 0.19954852404771373, 0.1980297160334885, 0.1993524759891443, 0.2004541150527075, 0.1981817049672827, 0.19982096093008295, 0.19813640997745097, 0.19948013802058995, 0.19932315294863656, 0.19832589599536732, 0.19876220700098202, 0.19942903402261436, 0.19856550003169104, 0.2046166980289854, 0.19886199297616258, 0.1990132980281487, 0.1985551050165668, 0.19893186393892393, 0.19822362606646493, 0.198238923039753, 0.1983041699277237, 0.19891827896935865, 0.19820244400762022, 0.198627200035844, 0.19886500900611281, 0.1997355180210434, 0.19938577600987628, 0.1989822869654745, 0.19895417999941856];[0.19983395608142018, 0.19830268796067685, 0.1998929259716533, 0.19782880105776712, 0.197441391996108, 0.19816043297760189, 0.1965429789852351, 0.1993386800168082, 0.19842962606344372, 0.19831153296399862, 0.19892249803524464, 0.1997829280444421, 0.19834015204105526, 0.198000819014851, 0.19842420291388407, 0.19818868901347741, 0.1981103359721601, 0.20108313305536285, 0.19956184702459723, 0.1993691770476289, 0.19950370502192527, 0.19956569001078606, 0.19865035702241585, 0.19830616400577128, 0.19831606198567897, 0.1996194619568996, 0.1996722929761745, 0.19922581099672243, 0.19790949393063784, 0.2178220899659209, 0.19855927006574348, 0.19831893703667447, 0.19820494501618668, 0.19946976500796154, 0.1959221549332142, 0.19932554895058274, 0.19831557001452893, 0.19809616007842124, 0.19850442302413285, 0.19793490902520716, 0.1986656520748511, 0.1992675670189783, 0.19877061899751425, 0.19795336201786995, 0.19824939995305613, 0.2021494050277397, 0.1982408309704624, 0.19789165997644886, 0.19828005402814597, 0.19932036491809413]
Mixed\_5b.branch5x5\_2.conv;0.021509002021048218;0.06518219696590677;2.5245008630445227;2.532562753011007;3.0304612413965537;0.9968167067304061;3.040138895079892;[0.021509002021048218, 0.02349403698462993, 0.025311181030701846, 0.02624957199441269, 0.027304864954203367, 0.02702981501352042, 0.026959187001921237, 0.027222269971389323, 0.026945871009957045, 0.026996470987796783, 0.027339374006260186, 0.02737316704588011, 0.027800106967333704, 0.027050497010350227, 0.027020725014153868, 0.026985770964529365, 0.02695137105183676, 0.02723718498600647, 0.027344728994648904, 0.02699136099545285, 0.027034955972339958, 0.026810145995114, 0.027000125031918287, 0.027164931991137564, 0.02705311996396631, 0.02698959200643003, 0.02711733098840341, 0.027052050980273634, 0.026931904023513198, 0.027367739006876945, 0.026950275991111994, 0.02728919603396207, 0.026949156017508358, 0.027115900011267513, 0.02706040599150583, 0.026806096953805536, 0.027041341993026435, 0.02695981098804623, 0.027057002007495612, 0.027368809969630092, 0.027081070002168417, 0.026959863025695086, 0.027357406041119248, 0.02732572500826791, 0.02706809196388349, 0.027187106024939567, 0.026956894027534872, 0.026880546007305384, 0.02724549500271678, 0.02695069304900244];[0.0665641519590281, 0.06655992899322882, 0.06571881304262206, 0.06622376100858673, 0.06574603798799217, 0.06619646400213242, 0.06603831797838211, 0.06571666797390208, 0.06643188901944086, 0.0669767580111511, 0.06800242100143805, 0.06603009899845347, 0.06651185400551185, 0.06604944000719115, 0.06551629403838888, 0.06518219696590677, 0.06579090800369158, 0.06542492797598243, 0.06528500095009804, 0.06729443598305807, 0.065881663991604, 0.0655555420089513, 0.06572297896491364, 0.06536350300302729, 0.06610167102189735, 0.06564292300026864, 0.06622699397848919, 0.06582092901226133, 0.06644148303894326, 0.06580753601156175, 0.06639241694938391, 0.06577217299491167, 0.06612065405352041, 0.06540751300053671, 0.0658206989755854, 0.0662426280323416, 0.06550178700126708, 0.06556908396305516, 0.06574283499503508, 0.06531237298622727, 0.0657324320054613, 0.06563041202025488, 0.06563240999821573, 0.06625857896870002, 0.06554186902940273, 0.06599460996221751, 0.06602988403756171, 0.06568589300150052, 0.06565666699316353, 0.06614935299148783];[2.532433747954201, 2.537654339976143, 2.54938595200656, 2.5491193879861385, 2.546137514000293, 2.538995864975732, 2.538817207911052, 2.546810969011858, 2.532565812987741, 2.54217766597867, 2.5409724460332654, 2.5412720780004747, 2.54373940610094, 2.535519674012903, 2.538085494947154, 2.5379459629766643, 2.5552196159842424, 2.5359304189914837, 2.537178440950811, 2.5385363109526224, 2.5587541370186955, 2.5245008630445227, 2.53909096296411, 2.537234089046251, 2.5442426300724037, 2.5592413659906015, 2.5451677230303176, 2.536857547936961, 2.5378663210431114, 2.539938787056599, 2.5339080399717204, 2.5329509289585985, 2.5336659760796465, 2.543836933968123, 2.5333530550124124, 2.5399788490030915, 2.541541929007508, 2.5350326520274393, 2.5384392730193213, 2.5390688069164753, 2.538420799013693, 2.537997896957677, 2.538204248994589, 2.541905171936378, 2.532135894987732, 2.534412773035001, 2.534149900020566, 2.5543898359755985, 2.5347178080119193, 2.5356244510039687];[2.5418089280137792, 2.5857934170635417, 2.5392483260366134, 2.5411292109638453, 2.5383966750232503, 2.5372554089990444, 2.539700602006633, 2.541203302971553, 2.547781189030502, 2.5459793199552223, 2.5412547549931332, 2.5504353800206445, 2.5350465510273352, 2.536397593037691, 2.557523910072632, 2.547424307966139, 2.5367275419994257, 2.5378491290612146, 2.5625406479812227, 2.5433156109647825, 2.536270821990911, 2.53556320205098, 2.5440835430053994, 2.553143120079767, 2.54263845999958, 2.5458671249216422, 2.547475056955591, 2.5414983819355257, 2.5406885020202026, 2.5396295379614457, 2.538904027955141, 2.5403060630196705, 2.5498932109912857, 2.5431848209700547, 2.533679896965623, 2.536456289992202, 2.5561476739821956, 2.5405393979744986, 2.5378343750489876, 2.532562753011007, 2.55165397899691, 2.5330780709628016, 2.5366892209858634, 2.5447305280249566, 2.5441733619663864, 2.540739757940173, 2.534592242038343, 2.5352413009968586, 2.5393808410153724, 2.5551662459620275]
Mixed\_5b.branch3x3dbl\_2.conv;0.017140660027507693;0.05828159797238186;3.271737169008702;3.2725854769232683;3.4001956680110523;0.9997407835729432;3.401077283112525;[0.01779620401794091, 0.017140660027507693, 0.01889939501415938, 0.01959627994801849, 0.02017557097133249, 0.020643542986363173, 0.02093073498690501, 0.021085101005155593, 0.021010925993323326, 0.02100356703158468, 0.020919986010994762, 0.021284954040311277, 0.021482715965248644, 0.021369316964410245, 0.02111421595327556, 0.021004210982937366, 0.021162388031370938, 0.021000621025450528, 0.020993295998778194, 0.020951184967998415, 0.02107706101378426, 0.020905752026010305, 0.0210084340069443, 0.021067637018859386, 0.02095808001467958, 0.021071786002721637, 0.02084598201327026, 0.02095158997690305, 0.020913838990963995, 0.020990649005398154, 0.020963743038009852, 0.02094107196899131, 0.020902491989545524, 0.021067319030407816, 0.020996503997594118, 0.020987392985261977, 0.02104964799946174, 0.021031968004535884, 0.020956321037374437, 0.020991469966247678, 0.021098110999446362, 0.02078171499306336, 0.02115386800142005, 0.0210874030017294, 0.02090764098102227, 0.02084695000667125, 0.020883908960968256, 0.021064811968244612, 0.0210329300025478, 0.021024238027166575];[0.059769838000647724, 0.06032224901719019, 0.05926613695919514, 0.05925868300255388, 0.05927607498597354, 0.05906617298023775, 0.05863824702100828, 0.058500009996350855, 0.05911011400166899, 0.05840261303819716, 0.05879596003796905, 0.05883534101303667, 0.05831344099715352, 0.05870825395686552, 0.06008160702185705, 0.05889777798438445, 0.058447473973501474, 0.05849969602422789, 0.05873051600065082, 0.058640956005547196, 0.05842022295109928, 0.05903408699668944, 0.058429119002539665, 0.05916244501713663, 0.05882053798995912, 0.05917937803314999, 0.058602218981832266, 0.05875641299644485, 0.05873467097990215, 0.059096281009260565, 0.0586665429873392, 0.05852533702272922, 0.05828159797238186, 0.05940820596879348, 0.05867843801388517, 0.05925184302031994, 0.05906358297215775, 0.05828819400630891, 0.05857713898876682, 0.05891879403498024, 0.05879621999338269, 0.058797745034098625, 0.0589951709844172, 0.059200896008405834, 0.05895813798997551, 0.05863584502367303, 0.0590348860132508, 0.05918950802879408, 0.058849580003879964, 0.05914783803746104];[3.275944253022317, 3.292302939982619, 3.2885872809565626, 3.288787302968558, 3.2871398309944198, 3.307600090978667, 3.289375267981086, 3.290522976021748, 3.3018526419764385, 3.2943241549655795, 3.2876673150458373, 3.2853633160702884, 3.302197935001459, 3.289515655953437, 3.285477804078255, 3.2889017509296536, 3.2905162340030074, 3.289147529983893, 3.2986349610146135, 3.284808918950148, 3.288889157003723, 3.3085462320013903, 3.2786799509776756, 3.2910442530410364, 3.2857533729984425, 3.2969077799352817, 3.286880165047478, 3.2805419960059226, 3.2875839769258164, 3.285190412949305, 3.288638186000753, 3.2881583310081623, 3.2921012120204978, 3.283067303011194, 3.271737169008702, 3.2879504609736614, 3.3048010769998655, 3.288196092005819, 3.2874052050174214, 3.292495771020185, 3.2836115179234184, 3.2867999800364487, 3.2866583399591036, 3.288393214927055, 3.28070776903769, 3.277372027048841, 3.2774958329973742, 3.2887962699169293, 3.293813467025757, 3.2855178040335886];[3.293474442034494, 3.2866843590745702, 3.2811337780440226, 3.3055698669631965, 3.280105907993857, 3.2774281979654916, 3.2761683689896017, 3.288238376029767, 3.279812593013048, 3.286345686938148, 3.292766378086526, 3.2731292160460725, 3.2881864910013974, 3.2748598330072127, 3.284714470966719, 3.2817360289627686, 3.2839439009549096, 3.2872003689408302, 3.295005775988102, 3.2814466350828297, 3.28900136903394, 3.303899073973298, 3.285443414992187, 3.295048406929709, 3.2834686250425875, 3.2850405240315013, 3.282227297022473, 3.2876477230456658, 3.2739283950068057, 3.2774457330233417, 3.293805802008137, 3.2805598480044864, 3.2937922229757532, 3.2725854769232683, 3.2923225040431134, 3.2816692730411887, 3.287203693005722, 3.2847855229629204, 3.2818025620654225, 3.2940290170372464, 3.2808976400410756, 3.280025426938664, 3.292114010080695, 3.2852903620223515, 3.2860298070590943, 3.2859856570139527, 3.2922453219653107, 3.282480941095855, 3.2849658000050113, 3.2947431699722074]
Mixed\_5b.branch3x3dbl\_3.conv;0.024422284972388297;0.07114683598047122;4.824731477012392;4.832323615963105;2.9131932602092494;0.9984288844137771;2.917777425800053;[0.024422284972388297, 0.026252907991874963, 0.028241408988833427, 0.029584170028101653, 0.02997443894855678, 0.030410887964535505, 0.03044340299675241, 0.03383193304762244, 0.030425729986745864, 0.03026620199671015, 0.03080332902027294, 0.03056228900095448, 0.03064721601549536, 0.03041202900931239, 0.030537806975189596, 0.030633845017291605, 0.030644626007415354, 0.030712959996890277, 0.030282886989880353, 0.030683102959301323, 0.030590315000154078, 0.03093965002335608, 0.03049727703910321, 0.030680717958603054, 0.030500731023494154, 0.030216877989005297, 0.029380556021351367, 0.029553011991083622, 0.030070759006775916, 0.030137259978801012, 0.03046311199432239, 0.03070071601541713, 0.03078084799926728, 0.030459264002274722, 0.030590288050007075, 0.031124775006901473, 0.03071712504606694, 0.030840243969578296, 0.03025660099228844, 0.030766543000936508, 0.03052109101554379, 0.030402511009015143, 0.03033292799955234, 0.0306715129991062, 0.030711512954439968, 0.030551993055269122, 0.030508177005685866, 0.030471211997792125, 0.030465869000181556, 0.03080133197363466];[0.07660817296709865, 0.07296079298248515, 0.07647631998406723, 0.07211871398612857, 0.07179951400030404, 0.07174666202627122, 0.07193215400911868, 0.07242842600680888, 0.07122827001148835, 0.07151293300557882, 0.07201124995481223, 0.0717404069728218, 0.07185529300477356, 0.07145872403634712, 0.07225599902449176, 0.07116715499432757, 0.07139989803545177, 0.07127408601809293, 0.07177213596878573, 0.07176966703264043, 0.07215084799099714, 0.07143227296182886, 0.07160563400248066, 0.0720206190017052, 0.07195282401517034, 0.071430446987506, 0.07170409703394398, 0.0720339150284417, 0.07184085599146783, 0.07204152998747304, 0.07171652297256514, 0.07168947701575235, 0.07204259204445407, 0.07201107201399282, 0.07220220594899729, 0.07114683598047122, 0.07149101700633764, 0.07198393699945882, 0.07202861801488325, 0.07188082201173529, 0.07174271100666374, 0.07143359002657235, 0.07176950899884105, 0.07164636300876737, 0.07167643599677831, 0.07196788099827245, 0.07184178702300414, 0.071969420008827, 0.0714421069715172, 0.07181469799252227];[4.828906480921432, 4.838959734945092, 4.866374971927144, 4.849106879031751, 4.85333857598016, 4.847168017004151, 4.849517140944954, 4.836492626986001, 4.841243459959514, 4.8354728880221955, 4.860762501950376, 4.837506575975567, 4.8415030160103925, 4.84544637898216, 4.846455501043238, 4.835227237956133, 4.84431880293414, 4.837548049108591, 4.852385248988867, 4.843842673057225, 4.837922525999602, 4.839172498963308, 4.845568005985115, 4.871785991010256, 4.839137926057447, 4.8450978029868565, 4.842235916061327, 4.844875231967308, 4.848254650074523, 4.845868359028827, 4.842233343922999, 4.843783629941754, 4.844602483033668, 4.88405211007921, 4.855286984995473, 4.824731477012392, 4.886435927008279, 4.84629346098518, 4.835201760928612, 4.889605063013732, 4.848218217026442, 4.85533257201314, 4.839428079023492, 4.832684888970107, 4.8417806959478185, 4.84795241599204, 4.852093238965608, 4.842279993987177, 4.843444906058721, 4.834897740045562];[4.845521357958205, 4.832768012012821, 4.839422038989142, 4.8460847249371, 4.849427253997419, 4.842073378968053, 4.839398326992523, 4.845261815935373, 4.8396220449358225, 4.8515571729512885, 4.832323615963105, 4.836139684950467, 4.879255200969055, 4.846717211941723, 4.843322706990875, 4.843686720007099, 4.841547496034764, 4.839635102020111, 4.845425368053839, 4.837260403030086, 4.853782773017883, 4.839799756009597, 4.852397465961985, 4.845600192027632, 4.846539605001453, 4.848588986031245, 4.8423272590735, 4.8445814930601045, 4.8413406910258345, 4.841422681056429, 4.846818969002925, 4.834866424032953, 4.857133437995799, 4.843344417051412, 4.835654208029155, 4.838044320989866, 4.850097339949571, 4.839920625963714, 4.845788433915004, 4.851449990062974, 4.843746346014086, 4.843276928993873, 4.845648512011394, 4.846772691060323, 4.846874220005702, 4.85052531393012, 4.8421638529980555, 4.838774996926077, 4.841061156010255, 4.847099024977069]
Mixed\_5b.branch\_pool.conv;0.010780212993267924;0.010134644981008023;0.12159069499466568;0.13344672601670027;0.9401154677868565;0.9111553248556218;1.0317839803392728;[0.012460876954719424, 0.012095544021576643, 0.012408781971316785, 0.012456822965759784, 0.012446582957636565, 0.012387265043798834, 0.012785719998646528, 0.012167112960014492, 0.01228944503236562, 0.012241059972438961, 0.012422896979842335, 0.012278205016627908, 0.012215312977787107, 0.012132185976952314, 0.010780212993267924, 0.012342521047685295, 0.012291991035453975, 0.012254985980689526, 0.012218448973726481, 0.01225662900833413, 0.012342901958618313, 0.011716795968823135, 0.012297096021939069, 0.012326499971095473, 0.012406052963342518, 0.012235977977979928, 0.012288250029087067, 0.012458537996280938, 0.012230387015733868, 0.012231426022481173, 0.012417333025950938, 0.012360663968138397, 0.011846343986690044, 0.012442186998669058, 0.01221561199054122, 0.012224040983710438, 0.012340965971816331, 0.012330958968959749, 0.012562435993459076, 0.012342093978077173, 0.012369457050226629, 0.012130360002629459, 0.01144584099529311, 0.01244156900793314, 0.012368245981633663, 0.01186214800691232, 0.012230520020239055, 0.012422996980603784, 0.01220219599781558, 0.012217821029480547];[0.010346569993998855, 0.010219950985629112, 0.010283824987709522, 0.01036840199958533, 0.010271440027281642, 0.010148292989470065, 0.01028558798134327, 0.010291367012541741, 0.01035569200757891, 0.010400681989267468, 0.010526270023547113, 0.010406523011624813, 0.010257133981212974, 0.010380551975686103, 0.010345923015847802, 0.010351749951951206, 0.010258696973323822, 0.010344568989239633, 0.010296174965333194, 0.01021083100931719, 0.010313394013792276, 0.01024935400346294, 0.010357520019169897, 0.010269469988998026, 0.0101381010026671, 0.010298579989466816, 0.010134644981008023, 0.010352540004532784, 0.01025872997706756, 0.010389971954282373, 0.010294297011569142, 0.010327873984351754, 0.010240585019346327, 0.01028487499570474, 0.010256859008222818, 0.010269134014379233, 0.010310798010323197, 0.010376509046182036, 0.01029510999796912, 0.010626250004861504, 0.010309772042091936, 0.010305183997843415, 0.01027983200037852, 0.010284952004440129, 0.010377260041423142, 0.010341638000681996, 0.010265816003084183, 0.010156981006730348, 0.010271806037053466, 0.010580801987089217];[0.12267700204392895, 0.12164218601537868, 0.12159069499466568, 0.1295440619578585, 0.1370011730468832, 0.13771056901896372, 0.13758397399215028, 0.13641839899355546, 0.13653210195479915, 0.1358648010645993, 0.13682384497951716, 0.13684654800454155, 0.1366690129507333, 0.1363414810039103, 0.13629512599436566, 0.13622583204414696, 0.1362719609751366, 0.13703097304096445, 0.135641856060829, 0.136441893002484, 0.1367865489446558, 0.1373825260088779, 0.13639344001421705, 0.13663402100792155, 0.13697495101951063, 0.13697349501308054, 0.13685531204100698, 0.1371792350546457, 0.1375423159915954, 0.13724217499839142, 0.1375049839843996, 0.13739578699460253, 0.13756765896687284, 0.13605659001041204, 0.13655470695812255, 0.1361744700698182, 0.1363814070355147, 0.13747423194581643, 0.13705915596801788, 0.137458995974157, 0.13652642397210002, 0.1359908299637027, 0.13557802606374025, 0.13690054102335125, 0.13739041605731472, 0.13754207495367154, 0.13629852602025494, 0.1370719489059411, 0.13621815899387002, 0.1381757630733773];[0.13704385195160285, 0.13554812903748825, 0.13646504597272724, 0.135889440018218, 0.13653246499598026, 0.1360003820154816, 0.13656920904759318, 0.13623629399808124, 0.13485313806449994, 0.13344672601670027, 0.13669409696012735, 0.13645430497126654, 0.1355506330728531, 0.13701851095538586, 0.13500925997504964, 0.13586297899018973, 0.13662252901121974, 0.13592104794224724, 0.135740761004854, 0.13640621601371095, 0.13576184201519936, 0.13661641004728153, 0.13690748310182244, 0.1411556139937602, 0.13754383201012388, 0.13631098193582147, 0.13593464193399996, 0.13658380799461156, 0.1365813669981435, 0.13695804303279147, 0.13630815397482365, 0.1365688270307146, 0.13610826298827305, 0.13629959104582667, 0.1355789890512824, 0.13716481399023905, 0.136612290982157, 0.1365762420464307, 0.13834649295313284, 0.13585577899357304, 0.13620087399613112, 0.13647553499322385, 0.1367132319137454, 0.1370586059638299, 0.13535927201155573, 0.13637079298496246, 0.13648578996071592, 0.13659015897428617, 0.13718547800090164, 0.13585978205082938]
Mixed\_5c.branch1x1.conv;0.017237196036148816;0.017799919995013624;0.3304970959434286;0.3552075710031204;1.032645910488266;0.93043370390471;1.1098543680808277;[0.018567400984466076, 0.018396884959656745, 0.021825899952091277, 0.01832954998826608, 0.018384020018856972, 0.018304982979316264, 0.018465981003828347, 0.017828756012022495, 0.018315356981474906, 0.018307388992980123, 0.017686136008705944, 0.0183946990291588, 0.018503522034734488, 0.017661756952293217, 0.018371054029557854, 0.01835917797870934, 0.017773256986401975, 0.018333597981836647, 0.018415121012367308, 0.017659585981164128, 0.0184184709796682, 0.01840611599618569, 0.01769498595967889, 0.017237196036148816, 0.01838164502987638, 0.018094528990332037, 0.018414304009638727, 0.02192557300440967, 0.018176031997427344, 0.017696061986498535, 0.01825631596148014, 0.018424832029268146, 0.017295525001827627, 0.01835419499548152, 0.018342598981689662, 0.01771068898960948, 0.017349892994388938, 0.018375904008280486, 0.01874356297776103, 0.018441619002260268, 0.018358415982220322, 0.018372690014075488, 0.018463329004589468, 0.017730886000208557, 0.01829147298121825, 0.018156711012125015, 0.017747948004398495, 0.017239503969904035, 0.018361641035880893, 0.017709502018988132];[0.018790510017424822, 0.02329697198001668, 0.018210723996162415, 0.019193791027646512, 0.018258286989293993, 0.018712516000960022, 0.018120580003596842, 0.018820304016117007, 0.01840953400824219, 0.01877865003189072, 0.018177939986344427, 0.01873704802710563, 0.01840506203006953, 0.01899229799164459, 0.017799919995013624, 0.018708897987380624, 0.01805636700009927, 0.018823963997419924, 0.018211700953543186, 0.018711983982939273, 0.018031298997811973, 0.01876626198645681, 0.018013351946137846, 0.018788472982123494, 0.018417342973407358, 0.01873060001526028, 0.01829004898900166, 0.018893489963375032, 0.01819252804853022, 0.01883570902282372, 0.01834605901967734, 0.018817538977600634, 0.018404205970000476, 0.018721738015301526, 0.018121714994776994, 0.018867227947339416, 0.01819629198871553, 0.018788365996442735, 0.01830539695220068, 0.01871221698820591, 0.018148104019928724, 0.01878248795401305, 0.018109082942828536, 0.01876131899189204, 0.018111546989530325, 0.018758704012725502, 0.018119747983291745, 0.018759350990876555, 0.018137148988898844, 0.018715228012297302];[0.3304970959434286, 0.36215037904912606, 0.36036568792769685, 0.35929891210980713, 0.3639777849894017, 0.3592185769812204, 0.35911571397446096, 0.35813044098904356, 0.3563480580342002, 0.35693964501842856, 0.3601599260000512, 0.35846372094238177, 0.3591357110417448, 0.3582899509347044, 0.364514265966136, 0.35849711403716356, 0.35965263994876295, 0.3628374539548531, 0.3645242180209607, 0.3627550919773057, 0.35996988095575944, 0.3576190510066226, 0.3604775569983758, 0.35868171689799055, 0.3552053809980862, 0.36109330400358886, 0.3590378590160981, 0.35985666495980695, 0.36061263899318874, 0.3653083789977245, 0.3596488719340414, 0.3626490199822001, 0.3659893239964731, 0.3598621829296462, 0.36128339398419484, 0.36531453602947295, 0.3627098680008203, 0.3637074559228495, 0.35708974598674104, 0.35892489802790806, 0.36641705594956875, 0.36000862199580297, 0.35790848202304915, 0.3586419489583932, 0.3620113699580543, 0.36433775804471225, 0.35638046107487753, 0.36246667202794924, 0.35866148897912353, 0.3574929069727659];[0.3640229729935527, 0.35805849893949926, 0.35932576103368774, 0.3564561640378088, 0.3565228130319156, 0.36177982698427513, 0.35829877195646986, 0.36005537101300433, 0.3580626080511138, 0.35921808501007035, 0.3582975639728829, 0.3606328800669871, 0.35542696103220806, 0.3587608329835348, 0.3595532089821063, 0.35983990505337715, 0.3601971530006267, 0.3566924990154803, 0.35881535697262734, 0.36544321198016405, 0.35596288490341976, 0.36113888601539657, 0.36236480093793944, 0.3552075710031204, 0.3638490100274794, 0.35777452000183985, 0.36288574401987717, 0.35720905498601496, 0.36239303305046633, 0.35841252602403983, 0.36420526006259024, 0.3616779060102999, 0.36084789904998615, 0.35626690596109256, 0.35783283301861957, 0.363045652047731, 0.36527520400704816, 0.3576646010042168, 0.3635014499886893, 0.3625596539932303, 0.3580401979852468, 0.3584589770180173, 0.3635448930435814, 0.35649576294235885, 0.36486591602442786, 0.3575728579889983, 0.3570197349181399, 0.3564792230608873, 0.3581633710418828, 0.3592283300240524]
Mixed\_5c.branch5x5\_1.conv;0.015269480994902551;0.014779173012357205;0.2489210079656914;0.24740515305893496;0.9678896759680944;1.0061270142841177;0.9619955157021303;[0.015484736009966582, 0.016347000026144087, 0.01717457897029817, 0.01716812397353351, 0.01637294201646, 0.019913372001610696, 0.01716652198228985, 0.015269480994902551, 0.016201969992835075, 0.017174554988741875, 0.019722526019904763, 0.01716399099677801, 0.015472539002075791, 0.01716821303125471, 0.017172381980344653, 0.015411372005473822, 0.0164513680501841, 0.01713429798837751, 0.017129463027231395, 0.015403385972604156, 0.019632702984381467, 0.017119718017056584, 0.016183523985091597, 0.016494604002218693, 0.0172525990055874, 0.01713617698987946, 0.01611035398673266, 0.01702470501186326, 0.017171907995361835, 0.016044724034145474, 0.016529713990166783, 0.01716051099356264, 0.01962592697236687, 0.01715252798749134, 0.016322544019203633, 0.01636205497197807, 0.017115975031629205, 0.018481043982319534, 0.015428229991812259, 0.01717565697617829, 0.019724275975022465, 0.017132188950199634, 0.01630567800020799, 0.017173218948300928, 0.017187895020470023, 0.019476261048112065, 0.017159483046270907, 0.01531726197572425, 0.017053899995516986, 0.017152870015706867];[0.015430631989147514, 0.014904467039741576, 0.014779173012357205, 0.015257648017723113, 0.014836684975307435, 0.015233305981382728, 0.014891821017954499, 0.014987269008997828, 0.014871989958919585, 0.01490062300581485, 0.015227497031446546, 0.014920566987711936, 0.014890341961290687, 0.014976745995227247, 0.014910161960870028, 0.014987926988396794, 0.014895920001436025, 0.014970768010243773, 0.014898166991770267, 0.015014346048701555, 0.014866340963635594, 0.015052252041641623, 0.014890378981363028, 0.015002898988313973, 0.01534324197564274, 0.014826480008196086, 0.015002291998825967, 0.014892332023009658, 0.015041575010400265, 0.014939205022528768, 0.015050373040139675, 0.014842040021903813, 0.015011645038612187, 0.014849012019112706, 0.014969707990530878, 0.01478479104116559, 0.01867241901345551, 0.015063148981425911, 0.01858096703654155, 0.014981835032813251, 0.015050080022774637, 0.01492365903686732, 0.01505787402857095, 0.014885861019138247, 0.015003598004113883, 0.014820448006503284, 0.01499693002551794, 0.01483195397304371, 0.016414897982031107, 0.014888075995258987];[0.24970262398710474, 0.2501196740195155, 0.24900964793050662, 0.24995472794398665, 0.24941622198093683, 0.2503147241077386, 0.2506019849679433, 0.24899390706559643, 0.24925105297006667, 0.25049568398389965, 0.25054243294289336, 0.25065373204415664, 0.2507798070437275, 0.25015358708333224, 0.25037768005859107, 0.25048787298146635, 0.25110709806904197, 0.2505354940658435, 0.25066898099612445, 0.24934826605021954, 0.2507286120671779, 0.2494523909408599, 0.24932640802580863, 0.24954015505500138, 0.25116481201257557, 0.2512551060062833, 0.24929920997237787, 0.2502851619501598, 0.2504109609872103, 0.2503877750132233, 0.2511535279918462, 0.25280176097294316, 0.24982494895812124, 0.2489889479475096, 0.2507415169966407, 0.25003801699494943, 0.2491003909963183, 0.2494054549606517, 0.2491091029951349, 0.2489210079656914, 0.25029775401344523, 0.2497482430189848, 0.2518099409644492, 0.2509600829798728, 0.24950718000764027, 0.2506324030109681, 0.24904830096056685, 0.24940703908214346, 0.2492619879776612, 0.2496978721464984];[0.2504365660715848, 0.25073738797800615, 0.24873285298235714, 0.24916880100499839, 0.24859607499092817, 0.2504624169669114, 0.250471610983368, 0.24941862700507045, 0.24912355397827923, 0.2541596420924179, 0.25119342195102945, 0.2491235300549306, 0.250008006056305, 0.2493971930234693, 0.25088549306383356, 0.2516372360987589, 0.2490697429748252, 0.25207797600887716, 0.24884450196987018, 0.24943640001583844, 0.2491133010480553, 0.24843727401457727, 0.25067077996209264, 0.24740515305893496, 0.2494991240091622, 0.24998340499587357, 0.24941156199201941, 0.2493164479965344, 0.24945743498392403, 0.2502994110691361, 0.2491222649696283, 0.24912607506848872, 0.2508787789847702, 0.2504559860099107, 0.2948551480076276, 0.2494765499723144, 0.24776966200442985, 0.24997070897370577, 0.2490796830970794, 0.24928719300078228, 0.2485336759709753, 0.24781236599665135, 0.24895372102037072, 0.24751167598878965, 0.24874922796152532, 0.24940319603774697, 0.25012399500701576, 0.2501931290025823, 0.24908029299695045, 0.2501584410201758]
Mixed\_5d.branch1x1.conv;0.017853940022177994;0.0187218880164437;0.3933924660086632;0.39013616397278383;1.0486138069909245;1.0083465782887702;1.0399339171363982;[0.02094734599813819, 0.01910868799313903, 0.019873623037710786, 0.019207434030249715, 0.020312578009907156, 0.018952305952552706, 0.020359641988761723, 0.01860991498688236, 0.020628090016543865, 0.019033410004340112, 0.020526633015833795, 0.018670619989279658, 0.020508289977442473, 0.019193050044123083, 0.02049536700360477, 0.01907664496684447, 0.020403873990289867, 0.019239890039898455, 0.020840041048359126, 0.019098690012469888, 0.020383321039844304, 0.019000946020241827, 0.020416277984622866, 0.018989164964295924, 0.020540663972496986, 0.019082044018432498, 0.02045483299298212, 0.019013311015442014, 0.02053507202072069, 0.02048569597536698, 0.020415680017322302, 0.018988256982993335, 0.020582642988301814, 0.017853940022177994, 0.02061009599128738, 0.019065018044784665, 0.020499102014582604, 0.017876019002869725, 0.020646616991143674, 0.019033802032936364, 0.020476755977142602, 0.017860729014500976, 0.020677221997175366, 0.019204461947083473, 0.020537418022286147, 0.018906890996731818, 0.020474396005738527, 0.019053989031817764, 0.02044135902542621, 0.019083625986240804];[0.02006308501586318, 0.018856801965739578, 0.020494362979661673, 0.02028221997898072, 0.018790115020237863, 0.020312261942308396, 0.020047301019076258, 0.018830763001460582, 0.02040831500198692, 0.02038464299403131, 0.01881962298648432, 0.020610832958482206, 0.020387660013511777, 0.018745403038337827, 0.02038777497364208, 0.020255789975635707, 0.0187218880164437, 0.02061843901174143, 0.020154114987235516, 0.0188493529567495, 0.020246054977178574, 0.020205254026222974, 0.018794804986100644, 0.02024485496804118, 0.020221273007337004, 0.018788940040394664, 0.020283384015783668, 0.0201580380089581, 0.01905383402481675, 0.02017183502903208, 0.020164919027592987, 0.01877395698102191, 0.020434001984540373, 0.020067913050297648, 0.01879394700517878, 0.020308676990680397, 0.020277996023651212, 0.018745992972981185, 0.020352737978100777, 0.020282757002860308, 0.018859443021938205, 0.020243741979356855, 0.020270901964977384, 0.018802757957018912, 0.020260074001271278, 0.0202121949987486, 0.01881755900103599, 0.020456072001252323, 0.020245310966856778, 0.01876701501896605];[0.39626908709760755, 0.4030897289630957, 0.39416361798066646, 0.40192862099502236, 0.3935914409230463, 0.3933924660086632, 0.3943628989509307, 0.39799200103152543, 0.39822116697905585, 0.3979876119992696, 0.4010714719770476, 0.3983198350179009, 0.398955847020261, 0.39726074499776587, 0.396023576031439, 0.3978529460146092, 0.40014400088693947, 0.3997114829835482, 0.4004079050500877, 0.3987781930482015, 0.3961055110557936, 0.40261693502543494, 0.3960566440364346, 0.3968372470117174, 0.3967545990017243, 0.3973431260092184, 0.3960392020526342, 0.3964058239944279, 0.4040947100147605, 0.39461305999429896, 0.4004511109669693, 0.3936353720491752, 0.40102202200796455, 0.3947798399021849, 0.3977379610296339, 0.3973824059939943, 0.4023036190774292, 0.4003623949829489, 0.3981549700256437, 0.39732889900915325, 0.3969281149911694, 0.3950343399774283, 0.40372742008185014, 0.4000892050098628, 0.4018901028903201, 0.3941831399570219, 0.4015732379630208, 0.3964789120364003, 0.3946374269435182, 0.39969009399646893];[0.39355725300265476, 0.3974366289912723, 0.39490511995973065, 0.39355749293463305, 0.3926045080879703, 0.3959431039984338, 0.39778644405305386, 0.3935857030446641, 0.3928224860574119, 0.39363421592861414, 0.3945660450262949, 0.39013616397278383, 0.3951990389614366, 0.3936053810175508, 0.40299851004965603, 0.3950165780261159, 0.3960027829161845, 0.3946583210490644, 0.395726257993374, 0.39799768500961363, 0.3942024150164798, 0.3943631869624369, 0.39422489394200966, 0.39363156602485105, 0.39703761803684756, 0.3945075520314276, 0.3968262540292926, 0.3947710710344836, 0.39811803598422557, 0.39207639696542174, 0.40024224802618846, 0.39990675903391093, 0.39632388099562377, 0.39469934499356896, 0.3939922529971227, 0.39442397002130747, 0.39291695499559864, 0.3940904859919101, 0.3977000349550508, 0.3938763939659111, 0.3969737269799225, 0.3943300190730952, 0.39095124299637973, 0.39614541694754735, 0.39394477900350466, 0.39399396994849667, 0.3941314739640802, 0.3934412990347482, 0.3966227690107189, 0.40061009192140773]
Mixed\_5d.branch5x5\_1.conv;0.016755065007600933;0.015611403970979154;0.2746760150184855;0.27274835406569764;0.9317423694803358;1.0070675438515149;0.9252034535011435;[0.018160009989514947, 0.017851427022833377, 0.018681665998883545, 0.016755065007600933, 0.019047784968279302, 0.017997397982981056, 0.018962032976560295, 0.017890173010528088, 0.019036726967897266, 0.016857905022334307, 0.019801134010776877, 0.017518770007882267, 0.019005406997166574, 0.01772698201239109, 0.018807434011250734, 0.01788783899974078, 0.018724922963883728, 0.017831500968895853, 0.01890457095578313, 0.01783511700341478, 0.01871748798293993, 0.017831781995482743, 0.018914777028840035, 0.01781837100861594, 0.018826204992365092, 0.017854255042038858, 0.018640114984009415, 0.017906865978147835, 0.018836000992450863, 0.017621842969674617, 0.019015552010387182, 0.01785711001139134, 0.01878559304168448, 0.017581126012373716, 0.018772688985336572, 0.017006885027512908, 0.018833548994734883, 0.017759177018888295, 0.018865207966882735, 0.017829363991040736, 0.018881712981965393, 0.017884886998217553, 0.018679897009860724, 0.01749826699960977, 0.01892237301217392, 0.01784413802670315, 0.01886856195051223, 0.016758966958150268, 0.019055700046010315, 0.017881373991258442];[0.015940735989715904, 0.01572276995284483, 0.016242233978118747, 0.016070609039161354, 0.015769055986311287, 0.016376708052121103, 0.016219204990193248, 0.015723675023764372, 0.016490946989506483, 0.01611270703142509, 0.01575895701535046, 0.016309875005390495, 0.015975907968822867, 0.015694011992309242, 0.016517436015419662, 0.016066454001702368, 0.015699971991125494, 0.016323712014127523, 0.016125896014273167, 0.015737406036350876, 0.016270613996312022, 0.016060437017586082, 0.015611403970979154, 0.016373857972212136, 0.01600089098792523, 0.015698101022280753, 0.016433075012173504, 0.016213413968216628, 0.015700308955274522, 0.016424645960796624, 0.016053522005677223, 0.01574665098451078, 0.01640646596206352, 0.01611528400098905, 0.015642383019439876, 0.01640132599277422, 0.016119723964948207, 0.01571581297321245, 0.016357688000425696, 0.016100049018859863, 0.01564898603828624, 0.01657876803074032, 0.01603818900184706, 0.01571055897511542, 0.016313744010403752, 0.01614250399870798, 0.01565565401688218, 0.016358149994630367, 0.016049183963332325, 0.01580685400404036];[0.27601357299136, 0.2752196989604272, 0.27598829596536234, 0.27625440299743786, 0.2756256259744987, 0.27596827200613916, 0.27546149399131536, 0.2765271110110916, 0.2768525170395151, 0.2750409430009313, 0.2759411010192707, 0.2750966450548731, 0.2750712279812433, 0.27605188998859376, 0.2748769010649994, 0.27822793496306986, 0.2748323919950053, 0.27621703408658504, 0.2746760150184855, 0.27603405399713665, 0.27483355795266107, 0.2768623110023327, 0.27576353697804734, 0.2762033179169521, 0.2748187080142088, 0.27483344601932913, 0.2763759089866653, 0.275212628999725, 0.2756557799875736, 0.2748558390303515, 0.2754615579615347, 0.274846222018823, 0.275463305064477, 0.2763613599236123, 0.2749536340124905, 0.27597284805960953, 0.2768047529971227, 0.2751007620245218, 0.27660313597880304, 0.27487108804052696, 0.27598896401468664, 0.27472800202667713, 0.27529942092951387, 0.27594623604090884, 0.2749699809355661, 0.27669935300946236, 0.2760210779379122, 0.27481960598379374, 0.27517383301164955, 0.2750376929761842];[0.3006363539607264, 0.27612584800226614, 0.27513695595553145, 0.27327012695604935, 0.27533738693455234, 0.27508389990543947, 0.27469451702199876, 0.27608590404270217, 0.27480506704887375, 0.2749975540791638, 0.27499375405022874, 0.2743474440067075, 0.27323554299073294, 0.2749886640231125, 0.2734273839741945, 0.274936263973359, 0.2738453639904037, 0.27351140504470095, 0.27340377995278686, 0.27532609400805086, 0.27485323493601754, 0.27508082101121545, 0.2740017650066875, 0.2733572200522758, 0.2750818600761704, 0.27420380199328065, 0.2746180029353127, 0.27489145199069753, 0.2745524680358358, 0.274527050962206, 0.2759113989886828, 0.27625547302886844, 0.27759840997168794, 0.2768039400689304, 0.2753960289992392, 0.2737039069761522, 0.27450087101897225, 0.27676751505350694, 0.2751094999839552, 0.2751667240518145, 0.27274835406569764, 0.27425841108197346, 0.2743389999959618, 0.274249225971289, 0.27417507604695857, 0.27449895499739796, 0.2755852349800989, 0.27520753297721967, 0.2763126430218108, 0.2750309610273689]
Mixed\_6a.branch3x3.conv;0.11694486200576648;0.17981289798626676;5.433833218063228;5.439272218034603;1.5375869867408138;0.999000050052038;1.5391260357401593;[0.1193792840349488, 0.1176055260002613, 0.12388444400858134, 0.11752357700606808, 0.12372433801647276, 0.11761040199780837, 0.1237002779962495, 0.11759225802961737, 0.12370475503848866, 0.1172415449982509, 0.12325721699744463, 0.11754928098525852, 0.1237241710186936, 0.1175641369773075, 0.12366273498628289, 0.11765324999578297, 0.1235959860496223, 0.11762801196891814, 0.123678135976661, 0.11768642504466698, 0.12366532499436289, 0.11767740902723745, 0.12366004002979025, 0.11694486200576648, 0.12338135397294536, 0.11756303603760898, 0.12354217801475897, 0.11747263796860352, 0.12360418902244419, 0.11786980903707445, 0.12361286301165819, 0.11790895595913753, 0.12330705701606348, 0.11718466196907684, 0.1234745790134184, 0.11756253696512431, 0.12375057098688558, 0.11786182899959385, 0.12362826202297583, 0.11754326499067247, 0.12354923301609233, 0.11756964900996536, 0.12337238999316469, 0.11763331398833543, 0.12397061003139243, 0.11797626398038119, 0.12336839601630345, 0.11746169399702922, 0.12406825902871788, 0.11745748401153833];[0.1827441049972549, 0.18048459105193615, 0.18163714895490557, 0.18063516402617097, 0.18002610601251945, 0.18113063497003168, 0.18156944500515237, 0.18070722999982536, 0.18164051801431924, 0.18171927897492424, 0.18067357095424086, 0.18148038996150717, 0.181101625028532, 0.18009096500463784, 0.18174970004474744, 0.18149034801172093, 0.18051663500955328, 0.18176785501418635, 0.18154942797264084, 0.18099137098761275, 0.20435853803064674, 0.18010119203245267, 0.18042118404991925, 0.18191106000449508, 0.18179957097163424, 0.18091923202155158, 0.18244738195789978, 0.18101067596580833, 0.1809362079948187, 0.18158632301492617, 0.1813986170454882, 0.18088374997023493, 0.18156848201761022, 0.18086302594747394, 0.17981289798626676, 0.18215591402258724, 0.18134105601347983, 0.18061670701717958, 0.18182628200156614, 0.18124036997323856, 0.1804873920045793, 0.18233234499348328, 0.1815146569861099, 0.18040244799340144, 0.18202370504150167, 0.18179409200092778, 0.180508570978418, 0.18165097996825352, 0.18163030501455069, 0.1867615639930591];[5.46115158603061, 5.436139814963099, 5.452924386947416, 5.4501735040103085, 5.4440072219586, 5.44906918797642, 5.44324366399087, 5.459109923976939, 5.469075140950736, 5.449761213967577, 5.45486873498885, 5.451250536018051, 5.448092634032946, 5.445275712932926, 5.454042898956686, 5.453267855977174, 5.455997147015296, 5.443067567015532, 5.46200731798308, 5.433833218063228, 5.448312297055963, 5.445850854972377, 5.454078831942752, 5.4548961609834805, 5.45680451503722, 5.459520870004781, 5.4428778100409545, 5.4721060959855095, 5.447323018044699, 5.446571965934709, 5.4488485169713385, 5.448572554043494, 5.453626922040712, 5.434449995053001, 5.441059399978258, 5.439194575010333, 5.43610767897917, 5.455664527020417, 5.448679469001945, 5.445794504019432, 5.4980837619514205, 5.453149737033527, 5.450999262975529, 5.4508126840228215, 5.460683800978586, 5.459782175952569, 5.471542175975628, 5.448303574055899, 5.467776370001957, 5.460028168919962];[5.449524235911667, 5.446631586004514, 5.461559057992417, 5.4419878339977, 5.4541402700706385, 5.487395875912625, 5.476306960918009, 5.47172920696903, 5.4597871759324335, 5.456025666964706, 5.456061425094958, 5.466049379028846, 5.439272218034603, 5.465878115966916, 5.453674067975953, 5.4521085499436595, 5.440958956955001, 5.4519446060294285, 5.458587584027555, 5.458911806053948, 5.459739780053496, 5.459030197001994, 5.501406222931109, 5.454249189002439, 5.495514509035274, 5.46369478199631, 5.517108395986725, 5.446337149012834, 5.455661327927373, 5.453554730978794, 5.462405372993089, 5.469034258974716, 5.450954606058076, 5.504152450012043, 5.4693976460257545, 5.459776352043264, 5.459094951977022, 5.468820218986366, 5.4680599750136025, 5.467593706038315, 5.474553369975183, 5.454466908064205, 5.4597438320633955, 5.446397140040062, 5.474263370037079, 5.457366056041792, 5.473252899944782, 5.461159577011131, 5.464935576019343, 5.485945131978951]
Mixed\_6a.branch3x3dbl\_3.conv;0.010168373002670705;0.028156717016827315;0.5446059719542973;0.5442719119600952;2.7690484022794997;1.000613774083985;2.767349874645123;[0.010292343969922513, 0.010304594994522631, 0.010423451021779329, 0.01037637295667082, 0.010168373002670705, 0.010289089987054467, 0.01034328097011894, 0.010323103982955217, 0.010513099026866257, 0.010539438982959837, 0.01048685796558857, 0.010560098045971245, 0.010680610954295844, 0.01066526403883472, 0.010757782962173223, 0.010765863000415266, 0.010642849025316536, 0.010677967977244407, 0.010712007991969585, 0.010753335955087095, 0.01083044899860397, 0.010857957997359335, 0.010694101045373827, 0.010924348956905305, 0.010940706997644156, 0.010758757998701185, 0.010911986988503486, 0.010992628987878561, 0.01082054799189791, 0.01079591503366828, 0.010846095043234527, 0.010763794998638332, 0.01076782401651144, 0.010897825995925814, 0.010652387980371714, 0.010782375000417233, 0.010778093012049794, 0.010724587016738951, 0.010765924991574138, 0.010828391998074949, 0.010803971032146364, 0.010752343980129808, 0.010717145982198417, 0.010768583975732327, 0.010808482009451836, 0.010818195005413145, 0.010758502990938723, 0.010770489985588938, 0.010760842997115105, 0.010642845998518169];[0.028826199006289244, 0.02861264703096822, 0.028675617009866983, 0.02852520497981459, 0.028979438997339457, 0.02827928599435836, 0.028485874994657934, 0.028467928001191467, 0.028543289052322507, 0.02843064203625545, 0.028281090955715626, 0.028158145025372505, 0.02863133401842788, 0.028706720971968025, 0.028633330017328262, 0.02854233596008271, 0.028578621975611895, 0.028702338982839137, 0.028607367945369333, 0.028241551015526056, 0.028360060998238623, 0.028303182974923402, 0.028407374978996813, 0.028331399022135884, 0.0285799769917503, 0.028576469980180264, 0.028524421039037406, 0.028352560999337584, 0.02868885500356555, 0.028225112007930875, 0.028291102964431047, 0.028654096007812768, 0.028445008967537433, 0.028712116996757686, 0.028470724006183445, 0.028584245999809355, 0.028492563986219466, 0.028633511974476278, 0.028473782003857195, 0.028582893020939082, 0.028463732975069433, 0.028156717016827315, 0.028593704977538437, 0.028386513993609697, 0.02823604899458587, 0.02837046404602006, 0.028354996000416577, 0.028392078005708754, 0.028317919000983238, 0.028295089956372976];[0.5458959250245243, 0.5457555869943462, 0.5468771370360628, 0.5467921249219216, 0.5476604659925215, 0.5451692349743098, 0.5500377729767933, 0.5464189709746279, 0.5469141110079363, 0.5506450550165027, 0.5478975099977106, 0.5474090639036149, 0.5450916590634733, 0.5462565290508792, 0.5449432070599869, 0.5457525069941767, 0.5465895559755154, 0.5461105809663422, 0.5446059719542973, 0.5456835169461556, 0.5472727300366387, 0.5476096070487984, 0.5470728049986064, 0.5479295699624345, 0.5454209159943275, 0.5467754309647717, 0.5489185470505618, 0.5479613279458135, 0.5478161349892616, 0.5451295250095427, 0.5471458709798753, 0.5463740350096487, 0.5469370320206508, 0.5462981939781457, 0.5484488559886813, 0.5467195499804802, 0.5498519780812785, 0.5467942660325207, 0.5457161209196784, 0.5516197780380026, 0.5475271500181407, 0.5469164059613831, 0.5476515630143695, 0.5464544399874285, 0.5502176239388064, 0.5455334599828348, 0.5476779360906221, 0.5463975730817765, 0.5459700290230103, 0.5454402029281482];[0.5468258170294575, 0.5465753659955226, 0.5455908579169773, 0.5516451339935884, 0.5465016880771145, 0.5465275900205597, 0.5461733729462139, 0.5453772500623018, 0.5464640679419972, 0.5465081980219111, 0.5454364639590494, 0.5472242230316624, 0.546126687026117, 0.5486830300069414, 0.5456356170470826, 0.5483465899596922, 0.5477015470969491, 0.546217333059758, 0.5533426739857532, 0.5478335139923729, 0.5451187220169231, 0.5474632430123165, 0.5473480869550258, 0.5477766809635796, 0.5469514959841035, 0.5485170770552941, 0.5478923969785683, 0.546479009964969, 0.5469100630725734, 0.5452972109778784, 0.5450406919699162, 0.544513855013065, 0.5455120769911446, 0.5460124030360021, 0.5499099030275829, 0.5497044040821493, 0.5462844800204039, 0.5479746799101122, 0.5479783629998565, 0.5458828780101612, 0.546602139074821, 0.5466273209895007, 0.546442871040199, 0.5466584719833918, 0.5462344670086168, 0.5442719119600952, 0.5466767210164107, 0.5451840279856697, 0.5466799340210855, 0.545784778019879]
Mixed\_6b.branch1x1.conv;0.017003711021970958;0.015608126996085048;0.728357893996872;0.725669695995748;0.9179247386595409;1.0037044374540613;0.9145368939365216;[0.017184960015583783, 0.01984806399559602, 0.020042114017996937, 0.019958229968324304, 0.01862733904272318, 0.019813878985587507, 0.01725274499040097, 0.01986442896304652, 0.019830152974464, 0.019936900003813207, 0.018685404036659747, 0.019825129013042897, 0.019876078004017472, 0.020537481002975255, 0.019995379028841853, 0.019836860010400414, 0.018677166022825986, 0.019726275000721216, 0.01981064397841692, 0.018740132043603808, 0.019714279973413795, 0.019940745027270168, 0.018750502029433846, 0.019931524991989136, 0.019840291002765298, 0.018705795984715223, 0.019846551993396133, 0.02000462298747152, 0.01897152402671054, 0.019997174036689103, 0.017003711021970958, 0.01976787904277444, 0.02008070796728134, 0.020040166040416807, 0.01897435204591602, 0.020098873996175826, 0.019949305045884103, 0.018736170954070985, 0.019888770999386907, 0.019858001032844186, 0.01858365401858464, 0.019880831008777022, 0.01975359598873183, 0.018646908982191235, 0.019884979992639273, 0.01990057498915121, 0.018916497996542603, 0.01980358100263402, 0.01704111002618447, 0.019850017968565226];[0.01939710701117292, 0.01924740703543648, 0.016156423022039235, 0.01936617202591151, 0.01639583898941055, 0.01928870298434049, 0.01632675901055336, 0.019294992031063884, 0.0161550699849613, 0.01934736198745668, 0.01625794096617028, 0.016183422005269676, 0.019538797030691057, 0.015608126996085048, 0.019180069968570024, 0.015624232997652143, 0.019462503027170897, 0.019292776996735483, 0.01631838601315394, 0.01928324199980125, 0.01630976499291137, 0.015640578989405185, 0.019423653022386134, 0.019332693016622216, 0.01618748198961839, 0.015858890023082495, 0.01927536999573931, 0.01922871300484985, 0.016268525971099734, 0.019346631015650928, 0.016201036982238293, 0.0192821059608832, 0.016333432984538376, 0.019200526003260165, 0.01637135201599449, 0.01581951102707535, 0.01911073102382943, 0.019368115987163037, 0.016440496023278683, 0.015695056004915386, 0.019325991976074874, 0.019231585960369557, 0.01616388896945864, 0.015633169969078153, 0.019273695012088865, 0.019166929996572435, 0.016327943012584, 0.019158579991199076, 0.016151216987054795, 0.015756165026687086];[0.7446639169938862, 0.7434615140082315, 0.7413374300231226, 0.7385802089702338, 0.748749761027284, 0.7521017509279773, 0.7336908649886027, 0.7352168629877269, 0.7590831900015473, 0.7388977899681777, 0.741436465003062, 0.7406921529327519, 0.7431589349871501, 0.7520518460078165, 0.7477721709874459, 0.7396204550750554, 0.758480551012326, 0.7452431420097128, 0.7600435460335575, 0.7410321200150065, 0.7300677010207437, 0.745016279979609, 0.730837662005797, 0.7423419180558994, 0.7366627230658196, 0.739806615980342, 0.7391303280019201, 0.7448041469906457, 0.7374141169711947, 0.74621571903117, 0.728357893996872, 0.7299047119449824, 0.7370581050636247, 0.7354147050064057, 0.7602770089870319, 0.7438455520314164, 0.7344112580176443, 0.7423475210671313, 0.7584960969979875, 0.7500651170266792, 0.737604341993574, 0.7463340909453109, 0.7297780350199901, 0.7370333669823594, 0.7491016829153523, 0.7591251130215824, 0.7455959239741787, 0.7394337090663612, 0.7437158409738913, 0.7505526800523512];[0.7442192180315033, 0.7306262550409883, 0.7321450950112194, 0.7347642999957316, 0.7302786210202612, 0.7415076429606415, 0.7413208640064113, 0.7394593589706346, 0.7550645780283958, 0.7458501220098697, 0.7358126549515873, 0.7413320949417539, 0.7407483630231582, 0.754812603991013, 0.7330172590445727, 0.7408805690938607, 0.7380502679734491, 0.7419372300500982, 0.725669695995748, 0.7398071380448528, 0.7490860329708084, 0.7353292170446366, 0.7346644609351642, 0.7440364709473215, 0.7434074719785713, 0.7490493570221588, 0.737910689029377, 0.73222834803164, 0.7544314660481177, 0.7302775210118853, 0.731268281058874, 0.7459412640309893, 0.745804415026214, 0.7443255849648267, 0.7409170439932495, 0.7455087419948541, 0.7406710900249891, 0.7347533939755522, 0.7326212829793803, 0.7429960750741884, 0.7532101820688695, 0.7460211029974744, 0.7473029989632778, 0.7347843879251741, 0.7515809520264156, 0.7378483559587039, 0.7344413639511913, 0.7324531549820676, 0.7426784499548376, 0.7353446110500954]
Mixed\_6b.branch7x7\_1.conv;0.012086352973710746;0.010540261981077492;0.4977853380260058;0.5671372740180232;0.872079609457362;0.8777157856321511;0.9935785862951868;[0.012494203983806074, 0.013741916976869106, 0.015824434987735003, 0.014631710015237331, 0.01562704105162993, 0.01477832900127396, 0.015656330971978605, 0.01580944104352966, 0.012690672010648996, 0.01577039499534294, 0.013768583012279123, 0.013758744986262172, 0.014548564970027655, 0.013864643988199532, 0.01469597895629704, 0.015811935998499393, 0.015656857984140515, 0.012631043966393918, 0.01568354497430846, 0.013759294000919908, 0.013840076979249716, 0.015024763997644186, 0.013780207023955882, 0.014625723008066416, 0.015814143989700824, 0.015605874010361731, 0.012617045023944229, 0.015632205992005765, 0.015389208041597158, 0.01380685402546078, 0.014709223993122578, 0.01370729401241988, 0.014652714016847312, 0.01573179103434086, 0.01591872499557212, 0.012638001004233956, 0.015611576032824814, 0.013839456019923091, 0.015656968986149877, 0.01460862800013274, 0.013923382968641818, 0.012086352973710746, 0.015593273041304201, 0.015631243004463613, 0.014484994986560196, 0.0157100020442158, 0.01537268195534125, 0.013952027016784996, 0.014631287020165473, 0.013854406017344445];[0.010938154999166727, 0.010901415022090077, 0.011236799007747322, 0.011427451041527092, 0.011375890986528248, 0.010726088017690927, 0.0109707799856551, 0.011544913984835148, 0.011392622021958232, 0.011171635997015983, 0.010771996981929988, 0.010767176980152726, 0.011071886983700097, 0.010879492969252169, 0.010551864979788661, 0.011141782975755632, 0.010696040990296751, 0.010872585990000516, 0.01091651403112337, 0.010851286991965026, 0.010540261981077492, 0.01120987394824624, 0.010705542983487248, 0.010790230007842183, 0.011099353956524283, 0.010933654033578932, 0.011212408018764108, 0.011070684995502234, 0.011381797026842833, 0.010758616030216217, 0.011057721974793822, 0.011449403944425285, 0.01125129999127239, 0.011060872988309711, 0.01129999099066481, 0.010763230035081506, 0.01112688600551337, 0.010857991990633309, 0.011244834982790053, 0.011120570008642972, 0.011398724978789687, 0.010731164016760886, 0.011034723022021353, 0.01091545500094071, 0.01079383899923414, 0.010962368047330528, 0.01087190501857549, 0.011166651966050267, 0.011133936000987887, 0.011346479994244874];[0.5847209760686383, 0.5721523860120215, 0.5791450989781879, 0.5764553099870682, 0.5722457990632392, 0.5355397789389826, 0.574746205995325, 0.5798334460123442, 0.5892195629421622, 0.5724559119553305, 0.5677953900303692, 0.5689662430086173, 0.5770054940367118, 0.5777861379901879, 0.5825520749785937, 0.5756903780275024, 0.5733195159700699, 0.5744081459706649, 0.5767858509789221, 0.5786925079301, 0.5751290949992836, 0.5806662579998374, 0.4977853380260058, 0.5741434619412757, 0.5801211870275438, 0.5872512760106474, 0.5762474371003918, 0.5763805830501951, 0.5782982450327836, 0.5726921049645171, 0.5698808720335364, 0.5719317849725485, 0.5793414909858257, 0.5710305249667726, 0.5705120180500671, 0.5809316249797121, 0.5762349470169283, 0.5779385479982011, 0.5699729999760166, 0.5728021809482016, 0.5690783289610408, 0.5760883769253269, 0.5762726960820146, 0.5738102489849553, 0.5810558899538592, 0.5826226670178585, 0.5741199709591456, 0.5691421889932826, 0.5773354439879768, 0.5732645970419981];[0.577277934004087, 0.5733357340213843, 0.5733599299564958, 0.5719395249616355, 0.5775540999602526, 0.5730639490648173, 0.5762232589768246, 0.5791082010837272, 0.5743099559913389, 0.5789097279775888, 0.5705600770306773, 0.5704901060089469, 0.5768021929543465, 0.573292855930049, 0.5712299309670925, 0.572228980017826, 0.5688132630893961, 0.5740800650091842, 0.5787680419743992, 0.5714502949849702, 0.5780643949983642, 0.5771957639371976, 0.5705530909472145, 0.5748999888892286, 0.5697299219900742, 0.5813853469444439, 0.5748094069422223, 0.5879427340114489, 0.5682665649801493, 0.5712912269518711, 0.5748256900114939, 0.5715923100360669, 0.5701228718971834, 0.5767812619451433, 0.5789471740135923, 0.5766993639990687, 0.5822194859501906, 0.5754550860146992, 0.5704320149961859, 0.5784790380857885, 0.5775901910383254, 0.5794167539570481, 0.5671372740180232, 0.5843666080036201, 0.5739833419793285, 0.5762545720208436, 0.5770776010467671, 0.5751544300583191, 0.5735933000105433, 0.5742142149829306]
Mixed\_6b.branch7x7\_2.conv;0.008471206994727254;0.025278758956119418;0.433765223948285;0.43261207098839805;2.984079951281289;1.0026655589088218;2.976146856513946;[0.009065717982593924, 0.008788776001892984, 0.009173395985271782, 0.008471206994727254, 0.008863122027833015, 0.009415954991709441, 0.009705222968477756, 0.010046781972050667, 0.010406700021121651, 0.010737031989265233, 0.010748904023785144, 0.010756000992842019, 0.011127252015285194, 0.01117601798614487, 0.011139050009660423, 0.011126054974738508, 0.011124797980301082, 0.01115041901357472, 0.01115111302351579, 0.011148907011374831, 0.011146264965645969, 0.011165881995111704, 0.011213584977667779, 0.011148296995088458, 0.011171748978085816, 0.011132504034321755, 0.011428365018218756, 0.011195191007573158, 0.01134824298787862, 0.011158645967952907, 0.011150805046781898, 0.011159437010064721, 0.011351253953762352, 0.011130782018881291, 0.011128124955575913, 0.011539189028553665, 0.011152566992677748, 0.011129866994451731, 0.011135506967548281, 0.011250323965214193, 0.011155545013025403, 0.011139443959109485, 0.01113578595686704, 0.011164569004904479, 0.011141536990180612, 0.011141302005853504, 0.011135752021800727, 0.011148936988320202, 0.01114680600585416, 0.011125607998110354];[0.026297464966773987, 0.025642425986006856, 0.026098923990502954, 0.025808255013544112, 0.026353927969466895, 0.02587969700107351, 0.025730160996317863, 0.02601953799603507, 0.025902187975589186, 0.025885233015287668, 0.026318987016566098, 0.02589818398701027, 0.026018166972789913, 0.026021386962383986, 0.026068171951919794, 0.025735295028425753, 0.025978044024668634, 0.02571001002797857, 0.025278758956119418, 0.025859033048618585, 0.026087613019626588, 0.026489897980354726, 0.025740303040947765, 0.025720007019117475, 0.025878274987917393, 0.026005788007751107, 0.025818324007559568, 0.02587433299049735, 0.025765608996152878, 0.026248262031003833, 0.025858185021206737, 0.02612861996749416, 0.025540226022712886, 0.025888802018016577, 0.025960130034945905, 0.025849979021586478, 0.02600178401917219, 0.026085510035045445, 0.02569653803948313, 0.026094675005879253, 0.02570652699796483, 0.026129466015845537, 0.025842744973488152, 0.025806401972658932, 0.02618247998179868, 0.02587253402452916, 0.025601904024370015, 0.025993498973548412, 0.02588481199927628, 0.025871498975902796];[0.43963623902527615, 0.437094358028844, 0.43594594596652314, 0.44076181994751096, 0.433765223948285, 0.4358792750281282, 0.4370197039679624, 0.44519347097957507, 0.43917708296794444, 0.437836621014867, 0.43550700397463515, 0.4346125979209319, 0.4501922369818203, 0.4422660290147178, 0.43872631900012493, 0.4359818780212663, 0.4391479939222336, 0.4377027749433182, 0.43747815798269585, 0.43501622293842956, 0.43854370003100485, 0.4400214250199497, 0.4396625380613841, 0.4393875809619203, 0.4444194309762679, 0.4384371390333399, 0.43980346800526604, 0.4356189430109225, 0.43613115506013855, 0.43649250705493614, 0.4350894559174776, 0.4401588090113364, 0.4376331310486421, 0.4365104269818403, 0.4377643539919518, 0.4414059749688022, 0.43828214291715994, 0.4433839700068347, 0.4408550660009496, 0.44170220202067867, 0.43524536601034924, 0.4360720370314084, 0.43661941698519513, 0.4377156039699912, 0.4459446610417217, 0.4428527189884335, 0.4356139819137752, 0.4371215020073578, 0.4390413140063174, 0.43871722993208095];[0.43274147604824975, 0.43446340796072036, 0.43278984405333176, 0.4346385969547555, 0.4383894719649106, 0.43261207098839805, 0.4339617420337163, 0.4346240930026397, 0.4356667149695568, 0.4390242910012603, 0.43904942396329716, 0.4376791249960661, 0.4397835729760118, 0.43835738801863045, 0.43575287907151505, 0.43336365901632234, 0.4467530669644475, 0.44046356092439964, 0.43698593106819317, 0.4326699979719706, 0.4370705870096572, 0.44045000203186646, 0.4350640309858136, 0.43630908499471843, 0.4364761699689552, 0.43583115591900423, 0.43491319700842723, 0.434126420004759, 0.43674693000502884, 0.43575428996700794, 0.4336989460280165, 0.4359525090549141, 0.4326464620535262, 0.43642973800888285, 0.43716796301305294, 0.43656813900452107, 0.43410746596055105, 0.43589626799803227, 0.43373562389751896, 0.4363983240327798, 0.4367896639741957, 0.4355381299974397, 0.43496683600824326, 0.44550915103172883, 0.4442589710233733, 0.43530967901460826, 0.4357962060603313, 0.43510521796997637, 0.441856873978395, 0.4341729040024802]
Mixed\_6b.branch7x7\_3.conv;0.01099077402614057;0.027595492952968925;0.8799631949514151;0.8807093399809673;2.5107870371400156;0.9991527908293009;2.5129160026226343;[0.011102260032203048, 0.01099077402614057, 0.011237313970923424, 0.01195333496434614, 0.013130014995113015, 0.0137117889826186, 0.014150945004075766, 0.014063837006688118, 0.014290222025010735, 0.01467465003952384, 0.014717106998432428, 0.014686928014270961, 0.014697070990223438, 0.014682070992421359, 0.014681975997518748, 0.01455397199606523, 0.014570634986739606, 0.014699151972308755, 0.014777143020182848, 0.014761423983145505, 0.01473733299644664, 0.014673785015475005, 0.0146872159675695, 0.014593196974601597, 0.014597473025787622, 0.014691741962451488, 0.014663451991509646, 0.01468406297499314, 0.014691638993099332, 0.014728969952557236, 0.01475322199985385, 0.0147205590037629, 0.014630450983531773, 0.014692233002278954, 0.01471763598965481, 0.014682534034363925, 0.014727464003954083, 0.014668777002952993, 0.014672329009044915, 0.014667542011011392, 0.014686336042359471, 0.014815143018495291, 0.014696964004542679, 0.014668650983367115, 0.014581213996279985, 0.014590421982575208, 0.014759182988200337, 0.014997679041698575, 0.014650312019512057, 0.01470194204011932];[0.02876951004145667, 0.02840634703170508, 0.02800707402639091, 0.028758033993653953, 0.027812807995360345, 0.028051532979588956, 0.02772966696647927, 0.02816475898725912, 0.027622241992503405, 0.02820154296932742, 0.027927847986575216, 0.02806295600021258, 0.028287130990065634, 0.027595492952968925, 0.02856202598195523, 0.027936982980463654, 0.028658713970799, 0.027873580052983016, 0.02783570298925042, 0.028004052001051605, 0.02841009496478364, 0.027952820004429668, 0.028161041031125933, 0.02820336795412004, 0.02796210499946028, 0.0278789330041036, 0.02874794596573338, 0.028000992024317384, 0.028042599966283888, 0.028353262052405626, 0.027949182025622576, 0.02815915399696678, 0.044694748998153955, 0.027657297032419592, 0.02810251503251493, 0.028078470029868186, 0.028109126025810838, 0.0299350920249708, 0.02765139495022595, 0.02825950301485136, 0.028341347991954535, 0.028031267982441932, 0.028170821024104953, 0.028076901042368263, 0.028138672991190106, 0.028403200034517795, 0.02884662797441706, 0.028498018044047058, 0.028352077992167324, 0.028053786954842508];[0.8834081330569461, 0.8823856370290741, 0.8841050900518894, 0.8843611379852518, 0.8835086709586903, 0.8849778510048054, 0.8817365730064921, 0.8858317059348337, 0.8800720400176942, 0.89862940099556, 0.8871807149844244, 0.8839834140380844, 0.8843707699561492, 0.8799631949514151, 0.8947751959203742, 0.8848429830395617, 0.881842969043646, 0.893014312023297, 0.8893187289941125, 0.8838848310988396, 0.8891705309506506, 0.8943505470524542, 0.8882611680892296, 0.8866366680013016, 0.8859590669744648, 0.8883511120220646, 0.8974756519892253, 0.884647402970586, 0.8877947319997475, 0.8827808439964429, 0.8848522970220074, 0.8865148290060461, 0.881225042976439, 0.8837081110104918, 0.8826523239840753, 0.8865973039646633, 0.8842999619664624, 0.8852335349656641, 0.8816116219968535, 0.8886456189793535, 0.883419559977483, 0.8828355769510381, 0.8842371330247261, 0.8872217209427617, 0.8870994680328295, 0.8842146989773028, 0.8851339989923872, 0.8823485210887156, 0.9000063900602981, 0.8814597509335726];[0.8820316139608622, 0.8846574990311638, 0.8876841720775701, 0.8871325030340813, 0.8836039089947008, 0.8854857059777714, 0.8855329020298086, 0.8950956999906339, 0.8810048879822716, 0.8807093399809673, 0.8852610110188834, 0.8835750169819221, 0.8825250139925629, 0.8843209939659573, 0.8864899670006707, 0.8833690479514189, 0.883196636044886, 0.8840834980364889, 0.8878209040267393, 0.8876681529800408, 0.886915504001081, 0.884638347022701, 0.8955631090211682, 0.8951485569123179, 0.8833104220102541, 0.8838225730578415, 0.8881957060075365, 0.8897558469325304, 0.8857682680245489, 0.8872061680303887, 0.8868820140487514, 0.8881016469676979, 0.8859749080147594, 0.8870770329958759, 0.8840212469804101, 0.88623322697822, 0.8847698449972086, 0.887476988020353, 0.8870214380440302, 0.898897975042928, 0.883054523030296, 0.883667167974636, 0.8845680140075274, 0.8839541239431128, 0.8832280320348218, 0.8846002069767565, 0.8879463149351068, 0.8857627490069717, 0.8888088100356981, 0.8869556661229581]
Mixed\_6b.branch7x7dbl\_2.conv;0.007307559018954635;0.029857303947210312;2.970384456915781;2.954129602992907;4.0858108528121715;1.0055024173301015;4.063452043865967;[0.012454091978725046, 0.00737933098571375, 0.007307559018954635, 0.00761544902343303, 0.008072475029621273, 0.008536331995856017, 0.008549479010980576, 0.009086910984478891, 0.008842918032314628, 0.009140681999269873, 0.009376353991683573, 0.00913394702365622, 0.009538251033518463, 0.009455691033508629, 0.009461302019190043, 0.009451523015741259, 0.009487525967415422, 0.009449150005821139, 0.009449290984775871, 0.009500432992354035, 0.009690747014246881, 0.009671339998021722, 0.009722315997350961, 0.009427065029740334, 0.009675587003584951, 0.009458452987018973, 0.009681934025138617, 0.009747633012011647, 0.009456656989641488, 0.009433208964765072, 0.00951210199855268, 0.009468241012655199, 0.009485944989137352, 0.009458676970098168, 0.009475847007706761, 0.009444405033718795, 0.009469943994190544, 0.009364591969642788, 0.009449726028833538, 0.009693041036371142, 0.009457161009777337, 0.00947806000476703, 0.009506720991339535, 0.009452647995203733, 0.009452849975787103, 0.009451122023165226, 0.009481083019636571, 0.009433658968191594, 0.009452989033889025, 0.009435727028176188];[0.029858838010113686, 0.03057116304989904, 0.030142756993882358, 0.029857303947210312, 0.030151006998494267, 0.03053823800291866, 0.030089029984083027, 0.030130545026622713, 0.030587179004214704, 0.03084189200308174, 0.030180455010849983, 0.030394967005122453, 0.03009330399800092, 0.030127986043225974, 0.030422818032093346, 0.030123308999463916, 0.030068930995184928, 0.030066117004025728, 0.030322493985295296, 0.03025697701377794, 0.029858956986572593, 0.03040156199131161, 0.030104754958301783, 0.029941167042125016, 0.030024592007976025, 0.030572168005164713, 0.030101451964583248, 0.030338407959789038, 0.030105987039860338, 0.030353058013133705, 0.030242631037253886, 0.03029210795648396, 0.030290798982605338, 0.030326734005939215, 0.03029017202788964, 0.030723114032298326, 0.030389599036425352, 0.03039602399803698, 0.030556409968994558, 0.030546911992132664, 0.03047132003121078, 0.030490286997519433, 0.029947162023745477, 0.030305122025310993, 0.03061266796430573, 0.030616919975727797, 0.03043674398213625, 0.030536605045199394, 0.030157773988321424, 0.030261313018854707];[2.9707168309832923, 2.980845540005248, 2.970384456915781, 2.981631052971352, 2.9898548519122414, 2.986499093938619, 2.981187627010513, 2.9820836760336533, 2.9807590130367316, 2.9809496659436263, 2.9835255699581467, 2.980093165067956, 2.9956427679862827, 2.9804912739782594, 2.991152257018257, 2.979659528005868, 2.980009470018558, 2.978945449052844, 2.9775727639789693, 2.978688008035533, 2.9909989449661225, 2.9825429930351675, 2.979425525991246, 2.9793152310303412, 2.9978169230162166, 2.980487480002921, 2.9820477460161783, 2.997320819005836, 2.982051188009791, 2.986144564987626, 2.9755634169559926, 2.985207000048831, 2.986218960955739, 2.981693947047461, 2.986433907994069, 3.00011083309073, 2.9889061239664443, 2.9749682710389607, 2.9770677909837104, 2.980922613060102, 2.989419661986176, 2.982953702972736, 2.9864117309916764, 2.991913702979218, 2.980583911994472, 2.9792926770751365, 2.982141375017818, 2.975821267988067, 2.9821905979770236, 2.9803585260524414];[2.9806531510548666, 2.9902332050842233, 2.974799920048099, 2.976249940053094, 2.990685286000371, 2.976479605946224, 2.9740370829822496, 2.9800971249933355, 3.012607968004886, 2.976742230937816, 2.9783563129603863, 2.974055396975018, 2.980118869920261, 2.9846346299746074, 2.969414772989694, 2.9795873090042733, 2.980557677044999, 2.9720592969679274, 2.979519256972708, 2.994009575981181, 2.9805417290190235, 2.9766025310382247, 2.9806712820427492, 2.9878963309456594, 2.969847592001315, 2.9747454450116493, 2.976572005019989, 2.9828961720340885, 2.982504734012764, 2.9791525899781846, 2.9753342189942487, 2.980630052043125, 2.9654309090110473, 2.974544723983854, 2.9952017099712975, 2.97622928902274, 2.9807405079482123, 2.964975821960252, 2.9664653599611484, 2.979931748996023, 2.9657190450816415, 2.9730860000126995, 2.98957688792143, 2.97119550203206, 2.954129602992907, 2.961068093951326, 2.965929241036065, 2.9647861850098707, 2.970288277952932, 2.9894365369691513]
Mixed\_6b.branch7x7dbl\_5.conv;0.01306688302429393;0.02777229604544118;0.881091756047681;0.8815667259623297;2.125395627542312;0.9994612206873732;2.1265413640367004;[0.01306688302429393, 0.013092411973048002, 0.01345615298487246, 0.014502951002214104, 0.015398257004562765, 0.015975208021700382, 0.016479032987263054, 0.01650935399811715, 0.017092826950829476, 0.017108811007346958, 0.017087828018702567, 0.017070953035727143, 0.01707327796611935, 0.017082885024137795, 0.01710923999780789, 0.0170746780349873, 0.0170563529827632, 0.017111810971982777, 0.01707250502659008, 0.016846335027366877, 0.01709158398443833, 0.017092633002903312, 0.017062200990039855, 0.017094987037125975, 0.017075562966056168, 0.01689697301480919, 0.017146915022749454, 0.01706568995723501, 0.0170753929996863, 0.01708837499609217, 0.017064137966372073, 0.017137933988124132, 0.017116772010922432, 0.017084905004594475, 0.016843155957758427, 0.017095518007408828, 0.01712125400081277, 0.01685421698493883, 0.017087371030356735, 0.01710698497481644, 0.017053185030817986, 0.017091748013626784, 0.01708510797470808, 0.01706465898314491, 0.01708178798435256, 0.017117833020165563, 0.017096142983064055, 0.017102384997997433, 0.017065047984942794, 0.01710543897934258];[0.028524654975626618, 0.02870854700449854, 0.028255659039132297, 0.028231246978975832, 0.02807036804733798, 0.02848159900167957, 0.02835850400151685, 0.028180407010950148, 0.028391039988491684, 0.02823901898227632, 0.028269761009141803, 0.028356810042168945, 0.028374426998198032, 0.02817053400212899, 0.028028096945490688, 0.028231149015482515, 0.02845981199061498, 0.02812339598312974, 0.02822356700198725, 0.027919901011046022, 0.028302540013100952, 0.028219113999512047, 0.02848905697464943, 0.02857078198576346, 0.028387865982949734, 0.028100311988964677, 0.027861816983204335, 0.027842517010867596, 0.02835141302784905, 0.02831528999377042, 0.028377701994031668, 0.028194701997563243, 0.02814937400398776, 0.028132834006100893, 0.02845694898860529, 0.028036067029461265, 0.027997357014101, 0.028358011972159147, 0.028186333016492426, 0.0284415710484609, 0.02794271701714024, 0.028088131977710873, 0.028320899000391364, 0.028059787990059704, 0.028003096987958997, 0.028077740978915244, 0.02805469901068136, 0.028478520980570465, 0.02777229604544118, 0.02821792900795117];[0.8895200409460813, 0.8848139839828946, 0.8858225320000201, 0.8853341119829565, 0.8846118180081248, 0.8880461549852043, 0.8826042709988542, 0.8833781190332957, 0.8816857510246336, 0.8877250920631923, 0.8840961349778809, 0.8861870550899766, 0.8891021879389882, 0.8855283110169694, 0.8880182330030948, 0.8820191849954426, 0.8858602940454148, 0.8835616550641134, 0.8855528049753048, 0.8842111229896545, 0.884858532983344, 0.8849769279477187, 0.8815764170140028, 0.8859533729846589, 0.8831223670276813, 0.8840166099835187, 0.8857419240521267, 0.8843604769790545, 0.8834588769823313, 0.8825611840002239, 0.8924083790043369, 0.9176776880049147, 0.8837620540289208, 0.881091756047681, 0.8856314600561745, 0.8868436870398, 0.881651775969658, 0.8859858880168758, 0.8843672520015389, 0.8835876790108159, 0.8831889750435948, 0.8849254369852133, 0.8872569989762269, 0.8870283369906247, 0.8921589489327744, 0.8870204800623469, 0.8889958770014346, 0.8902402978856117, 0.8861479780171067, 0.8881007429445162];[0.8851485489867628, 0.8864644749555737, 0.8866286710253917, 0.8839855760452338, 0.8851979790488258, 0.8838198420708068, 0.8859701759647578, 0.8852574390475638, 0.8883717640419491, 0.8862876259954646, 0.8868461140082218, 0.8864293950027786, 0.8875157660222612, 0.8833733709761873, 0.8877745359786786, 0.8826146869687364, 0.885470929031726, 0.8850618900032714, 0.8879222470568493, 0.884123504976742, 0.8866557760047726, 0.8838412409531884, 0.8865057440125383, 0.8873309960472398, 0.8874192780349404, 0.8837178290705197, 0.886684563010931, 0.8845677520148456, 0.8833356329705566, 0.8868624059250578, 0.8857653259765357, 0.8815667259623297, 0.8910682289861143, 0.885779065079987, 0.885749614040833, 0.8878754340112209, 0.8859683139016852, 0.8879785120370798, 0.8910793820396066, 0.8868202319717966, 0.8862824569805525, 0.8872914150124416, 0.8866543250042014, 0.8888834320241585, 0.884367263992317, 0.8846382490010001, 0.8873302189749666, 0.8883507230202667, 0.8952994679566473, 0.8897844300372526]
Mixed\_6c.branch7x7\_1.conv;0.013674614951014519;0.013065958977676928;0.5946896739769727;0.5904620310175233;0.9554900832295512;1.0071598896074048;0.9486975137602087;[0.015316185948904604, 0.017675263981800526, 0.013674614951014519, 0.01549417502246797, 0.016671486024279147, 0.01793157000793144, 0.016710505005903542, 0.017830433964263648, 0.01653693401021883, 0.01746838999679312, 0.01673119404586032, 0.015505763003602624, 0.0214370209723711, 0.015640737023204565, 0.016742769978009164, 0.015373131958767772, 0.01689569599693641, 0.01550683897221461, 0.016695703961886466, 0.015435322013217956, 0.016673976031597704, 0.015523270005360246, 0.016748305992223322, 0.015528768999502063, 0.016704478999599814, 0.01535298302769661, 0.016753877978771925, 0.015344824001658708, 0.016668897995259613, 0.01544852601364255, 0.01873870298732072, 0.017751369974575937, 0.016543625039048493, 0.017876227968372405, 0.016523859987501055, 0.017884139029774815, 0.01678270596312359, 0.015384139958769083, 0.01676065701758489, 0.015430398983880877, 0.01675651897676289, 0.015597908000927418, 0.016635302978102118, 0.015513819991610944, 0.016776778968051076, 0.015448118967469782, 0.016645819996483624, 0.015382890007458627, 0.01655715302331373, 0.015372569032479078];[0.013423807977233082, 0.013257017999421805, 0.01791582303121686, 0.013065958977676928, 0.016419006045907736, 0.017664722981862724, 0.013109112973324955, 0.016476451011840254, 0.013761008041910827, 0.013574194977991283, 0.013139298011083156, 0.017633470008149743, 0.013090762018691748, 0.01397753698984161, 0.015858288039453328, 0.013714605011045933, 0.013194711995311081, 0.01773363002575934, 0.013259719999041408, 0.01371823699446395, 0.013140788010787219, 0.013589982001576573, 0.013998089008964598, 0.017534801037982106, 0.01330337201943621, 0.013789953023660928, 0.013329859997611493, 0.01364324800670147, 0.013431610947009176, 0.0177153050317429, 0.013350344030186534, 0.015717860020231456, 0.013876112992875278, 0.013273820979520679, 0.014005017990712076, 0.013872309005819261, 0.013118846982251853, 0.014033510000444949, 0.017630870977882296, 0.013155196036677808, 0.013525813992600888, 0.013343035010620952, 0.013669662992469966, 0.013450733968056738, 0.017851545999292284, 0.013553451979532838, 0.016168566013220698, 0.013391229033004493, 0.01344189397059381, 0.014697087986860424];[0.6008043420733884, 0.5998654940049164, 0.5953428339562379, 0.6056994009413756, 0.6036776679684408, 0.6015474330051802, 0.6036826139898039, 0.6001075049862266, 0.5955753360758536, 0.6014980400213972, 0.5971102190669626, 0.5968861890141852, 0.5977343830163591, 0.6000952040194534, 0.5979683340410702, 0.6015703681041487, 0.6014060489833355, 0.5995614410494454, 0.605179161997512, 0.6006931940210052, 0.6004183379700407, 0.6027900169719942, 0.5984120359644294, 0.5956773959915154, 0.6038596529979259, 0.601913542021066, 0.6010935900267214, 0.6039537130272947, 0.5986266869003884, 0.5965558440075256, 0.5960191889316775, 0.6010362490196712, 0.5983548360527493, 0.6033688770839944, 0.5951159979449585, 0.5954685390461236, 0.5973476440412924, 0.5989959639846347, 0.6073429589741863, 0.6000141300610267, 0.5993132839794271, 0.600469631026499, 0.5974564100033604, 0.599285337026231, 0.5946896739769727, 0.600167149968911, 0.60174148803344, 0.5991314909770153, 0.5968845439492725, 0.5999637429486029];[0.5996601670049131, 0.5942165679880418, 0.5997249719803222, 0.6017157519818284, 0.5923121650703251, 0.5970462550176308, 0.5947198060457595, 0.5939018499921076, 0.6040853849845007, 0.5980906710028648, 0.6006728350184858, 0.5933231050148606, 0.5946620839531533, 0.5904620310175233, 0.5961810640874319, 0.5965603159856983, 0.5963308559730649, 0.6019311319687404, 0.5992668140679598, 0.6004918320686556, 0.5984546799445525, 0.5937404069700278, 0.5996935949660838, 0.5957658510305919, 0.5986755129997618, 0.5985657939454541, 0.5994197420077398, 0.5950103459763341, 0.6023936189594679, 0.5996643569669686, 0.5965290509629995, 0.6026508969953284, 0.5983934699324891, 0.5989830140024424, 0.5988382590003312, 0.592457810009364, 0.5993760920828208, 0.5967597640119493, 0.599509950960055, 0.5943649490363896, 0.5949270660057664, 0.6010494689689949, 0.5933129429467954, 0.5953961889608763, 0.5941181829548441, 0.596678406058345, 0.591686315019615, 0.5952805660199374, 0.5991641010041349, 0.5961863969569094]
Mixed\_6c.branch7x7\_2.conv;0.013484650989994407;0.03437746100826189;0.6153148519806564;0.614785089972429;2.5493771424836966;1.0008617027590099;2.5471822285296715;[0.014349563978612423, 0.013484650989994407, 0.013722717005293816, 0.01507286902051419, 0.015656032017432153, 0.01629300299100578, 0.016874975990504026, 0.017296469013672322, 0.01761718699708581, 0.017653982038609684, 0.01791649399092421, 0.01772607897873968, 0.01778628001920879, 0.01761830598115921, 0.017738224007189274, 0.017635196971241385, 0.017671932990197092, 0.017653051996603608, 0.01763706700876355, 0.0176020500366576, 0.017702873970847577, 0.01779930799966678, 0.01784842601045966, 0.01772613701177761, 0.017714874004013836, 0.017696990980766714, 0.017736567999236286, 0.01783656800398603, 0.017588595976121724, 0.017742563970386982, 0.0177560179727152, 0.01794314302969724, 0.017712264030706137, 0.01776601397432387, 0.01758700399659574, 0.01777159998891875, 0.01780543295899406, 0.017699251999147236, 0.017711270018480718, 0.017790425976272672, 0.01780452497769147, 0.017719278985168785, 0.017769115045666695, 0.017613160016480833, 0.017738068010658026, 0.017688249994535, 0.017772128980141133, 0.017596024030353874, 0.017768464982509613, 0.017627511988393962];[0.035101513960398734, 0.03542707895394415, 0.035037071036640555, 0.03486207901732996, 0.03447186999255791, 0.03471115999855101, 0.03486798098310828, 0.03519523795694113, 0.03487717098323628, 0.03509655798552558, 0.036064924963284284, 0.03439628996420652, 0.034765119024086744, 0.03497448895359412, 0.03499402297893539, 0.034635441028513014, 0.03506209695478901, 0.03519561397843063, 0.03455797000788152, 0.03529338299995288, 0.03437746100826189, 0.034791757992934436, 0.03527590801240876, 0.03570635395590216, 0.03491662099258974, 0.03534267097711563, 0.0347769110230729, 0.03532377601368353, 0.034393568988889456, 0.044179143966175616, 0.03813099698163569, 0.03522176097612828, 0.03478421596810222, 0.03543085802812129, 0.03531150403432548, 0.034506766009144485, 0.03469923295779154, 0.034579861036036164, 0.0351343359798193, 0.03531368001131341, 0.03481249796459451, 0.03533406602218747, 0.034985516977030784, 0.034736517001874745, 0.035185582004487514, 0.034731396997813135, 0.03505975700682029, 0.034761902992613614, 0.03486365400021896, 0.03495634801220149];[0.6160431759199128, 0.617595478950534, 0.6163146671024151, 0.6199370339745656, 0.6160507629974745, 0.6182920580613427, 0.6193928319844417, 0.6165665159933269, 0.6158094510319643, 0.6231109729851596, 0.6189841820159927, 0.6180303550790995, 0.6183196529163979, 0.6190263310563751, 0.6204876399715431, 0.6185112969833426, 0.6226731769856997, 0.620616229949519, 0.6183451939723454, 0.618058897962328, 0.6386514469631948, 0.6256178749608807, 0.6164430359494872, 0.6173825119622052, 0.6198132749996148, 0.6169496530783363, 0.6201345590525307, 0.618552022962831, 0.619726121018175, 0.6164891879889183, 0.6228779120137915, 0.6203789849532768, 0.6153148519806564, 0.6182461210410111, 0.6163761070347391, 0.6194897470413707, 0.6182479159906507, 0.6195883709588088, 0.6181366320233792, 0.6181982390698977, 0.6225477789994329, 0.6176699980278499, 0.6186038580490276, 0.6177013069973327, 0.622086086019408, 0.6193633130169474, 0.6186268089804798, 0.6177392159588635, 0.6183109119883738, 0.6171858080197126];[0.6211000859620981, 0.6189389159553684, 0.6207030059886165, 0.6175608669873327, 0.617629385960754, 0.6181125030270778, 0.6179804690764286, 0.6213300580275245, 0.6189157040789723, 0.625774557935074, 0.620998898986727, 0.6236256040865555, 0.6201955490396358, 0.6172383370576426, 0.6188044089940377, 0.6230026160483249, 0.6198868500068784, 0.6202265740721487, 0.6161395949311554, 0.6197195939603262, 0.6220228220918216, 0.6169737229938619, 0.6189842449966818, 0.6212785360403359, 0.6181976710213348, 0.6218862670939416, 0.6178424870013259, 0.6217919299961068, 0.6178227489581332, 0.6162788070505485, 0.6187694269465283, 0.6194326560362242, 0.614785089972429, 0.6274399830726907, 0.6212439690716565, 0.6207299740053713, 0.6206915999646299, 0.6204563879873604, 0.6177079930785112, 0.6149899829761125, 0.6157431869651191, 0.6178802520153113, 0.6171552689629607, 0.618943247012794, 0.6196920000365935, 0.6230925139971077, 0.6236302789766341, 0.6223806640482508, 0.616947959002573, 0.6166615890106186]
Mixed\_6c.branch7x7\_3.conv;0.013684669975191355;0.033817851974163204;1.12201296701096;1.1197198210284114;2.4712215958054427;1.0020479640884115;2.466170966230719;[0.014483086008112878, 0.013684669975191355, 0.014812350971624255, 0.015520963002927601, 0.016102366033010185, 0.016543429985176772, 0.01767534896498546, 0.01702460297383368, 0.017794773972127587, 0.017687143001239747, 0.0178166109835729, 0.01750847202492878, 0.017786935030017048, 0.017495943000540137, 0.017761381983291358, 0.017701530014164746, 0.017578626982867718, 0.01772273803362623, 0.017818805994465947, 0.017728312988765538, 0.017824849986936897, 0.017714818997774273, 0.017886443994939327, 0.017630841000936925, 0.017817696032579988, 0.01759599201614037, 0.017664510989561677, 0.0176991909975186, 0.01787696499377489, 0.01767291099531576, 0.017829036980401725, 0.017683053039945662, 0.017795838008169085, 0.01812956901267171, 0.017771928978618234, 0.017654798983130604, 0.017749945051036775, 0.017644594016019255, 0.017889412003569305, 0.01770918897818774, 0.017943945014849305, 0.01768649398582056, 0.01762190501904115, 0.017710250976961106, 0.017604786960873753, 0.01763342402409762, 0.017692849971354008, 0.017658665019553155, 0.01761948794592172, 0.0176665440085344];[0.0350734920357354, 0.034596225945279, 0.034589197020977736, 0.03505601698998362, 0.03436178504489362, 0.03444226901046932, 0.034214123035781085, 0.0340030129882507, 0.0341699660057202, 0.03410428500501439, 0.03433968999888748, 0.03453046100912616, 0.034456075984053314, 0.03439390700077638, 0.033817851974163204, 0.03514251398155466, 0.03387160203419626, 0.034048260014969856, 0.0339002309483476, 0.039095178013667464, 0.034402069984935224, 0.033912029990460724, 0.03452635096618906, 0.0341887780232355, 0.03446850198088214, 0.034194557985756546, 0.03413005702896044, 0.03450933698331937, 0.03443326102569699, 0.034416301001328975, 0.03445927705615759, 0.03441183996619657, 0.03446011000778526, 0.03504483198048547, 0.03439324494684115, 0.034104914986528456, 0.033984992012847215, 0.03423177998047322, 0.03471633396111429, 0.034201104019302875, 0.03428805200383067, 0.03415140899596736, 0.033912493963725865, 0.03438807697966695, 0.03413265501148999, 0.034320881008170545, 0.034461272007320076, 0.03426215599756688, 0.034722712996881455, 0.03421268198871985];[1.1262765359715559, 1.1251374909770675, 1.1309604090638459, 1.127618192054797, 1.1253653800231405, 1.1239573379280046, 1.1309921559295617, 1.1301444880664349, 1.1257843900239095, 1.1311618180479854, 1.1245885939570144, 1.1283931210637093, 1.1282209450146183, 1.1239719110308215, 1.1251519209472463, 1.1249395480263047, 1.1240776930353604, 1.1319429239374585, 1.128329683037009, 1.1259080289164558, 1.12201296701096, 1.1281532109132968, 1.1364206579746678, 1.1231731179868802, 1.1245383079512976, 1.1245592400082387, 1.129167559032794, 1.1227686280035414, 1.1223989659920335, 1.1265286480775103, 1.1298051600460894, 1.139514152018819, 1.1344472750206478, 1.1260195010108873, 1.127907268004492, 1.1220941779320128, 1.1260058209300041, 1.1360570930410177, 1.1276191090000793, 1.1276222740416415, 1.123051973991096, 1.1273353579454124, 1.1245396300219, 1.1538592359866016, 1.1261914939968847, 1.126863544981461, 1.1261726879165508, 1.1281191040179692, 1.127868092036806, 1.127265140064992];[1.128107083030045, 1.1257640589610673, 1.1290141280042008, 1.1327295119408518, 1.131133179005701, 1.1253853439702652, 1.1242982849944383, 1.1298083070432767, 1.1264214160037227, 1.1269502739887685, 1.1278333109803498, 1.1262100010644644, 1.1215858830255456, 1.1244308019522578, 1.1258796040783636, 1.1293744500144385, 1.132408073055558, 1.1279545180732384, 1.144707415951416, 1.1304887960432097, 1.1290894949925132, 1.1277992639807053, 1.1263570149894804, 1.1232272069319151, 1.1264454000629485, 1.1223371260566637, 1.1241646840935573, 1.1239127290900797, 1.1282868250273168, 1.1250216969638132, 1.1300153249758296, 1.1197198210284114, 1.1273084690328687, 1.124190308037214, 1.1322909540031105, 1.125779979978688, 1.1299756719963625, 1.1383780980249867, 1.1296721300459467, 1.1266948450356722, 1.128557613992598, 1.1275573060265742, 1.1337403250508942, 1.1267143469885923, 1.1399371610023081, 1.1248126918799244, 1.1253185630193911, 1.12715286295861, 1.124701492022723, 1.1276833709562197]
Mixed\_6c.branch7x7dbl\_2.conv;0.011153228988405317;0.03952688199933618;4.614356084086467;4.600327824999113;3.543985516699027;1.0030494042209603;3.5332113271644268;[0.011489125026855618, 0.011153228988405317, 0.011270893970504403, 0.012349204043857753, 0.013735377986449748, 0.014047246950212866, 0.014428474998567253, 0.014685184985864908, 0.014848788967356086, 0.014800480974372476, 0.01468461996410042, 0.015419113042298704, 0.015249539981596172, 0.015300069004297256, 0.01568603899795562, 0.015333890973124653, 0.015256354992743582, 0.015647949010599405, 0.015272554999683052, 0.015220260014757514, 0.015155768021941185, 0.015600804006680846, 0.0152901720139198, 0.015309904993046075, 0.015384981001261622, 0.015321889019105583, 0.01531682297354564, 0.015647332009393722, 0.015733065956737846, 0.015326467051636428, 0.015699838986620307, 0.015394650981761515, 0.01510527398204431, 0.015271378040779382, 0.01572099101031199, 0.015368424006737769, 0.015292404976207763, 0.015582046005874872, 0.015418166993185878, 0.015170514991041273, 0.015577376005239785, 0.015450245002284646, 0.015116788970772177, 0.015402004006318748, 0.015212211990728974, 0.01539149199379608, 0.015121712000109255, 0.015444599965121597, 0.015242213034071028, 0.015107996005099267];[0.04006496199872345, 0.040990396053530276, 0.04070875799516216, 0.04013228899566457, 0.04051927803084254, 0.040236967033706605, 0.040618494036607444, 0.04053460800787434, 0.041032509005162865, 0.0404261969961226, 0.040065434004645795, 0.04014316399116069, 0.04097355902194977, 0.04048621898982674, 0.0401315990020521, 0.04009500896790996, 0.04063775803660974, 0.04041190701536834, 0.03980590699939057, 0.04093007399933413, 0.03977786505129188, 0.04081938602030277, 0.039943957002833486, 0.04006432101596147, 0.039939269016031176, 0.041155713028274477, 0.039936888962984085, 0.04026306903688237, 0.03959601296810433, 0.040501710027456284, 0.04011135204927996, 0.04001777496887371, 0.04054291400825605, 0.04042498901253566, 0.04020032996777445, 0.04007009096676484, 0.040272277023177594, 0.04028452397324145, 0.04032713599735871, 0.040515450993552804, 0.04075125901727006, 0.039707880991045386, 0.03957507200539112, 0.04091050801798701, 0.03952688199933618, 0.03968427696963772, 0.04023867298383266, 0.040654752985574305, 0.039986961986869574, 0.040114436007570475];[4.621531188022345, 4.6320581889594905, 5.089336505974643, 4.651129657984711, 4.637684817018453, 4.637630109034944, 4.636901409015991, 4.645897895039525, 4.6411648520152085, 4.630653482978232, 4.663177653041203, 4.637892593047582, 4.633923886984121, 4.636008205998223, 4.633604534028564, 4.628251184942201, 4.640450752980541, 4.614356084086467, 4.629660614067689, 4.628683867980726, 4.627642364008352, 4.652296961110551, 4.6370734589290805, 4.629673340008594, 4.636353372072335, 4.6335317470366135, 4.631330333999358, 4.635829031933099, 4.614754959999118, 4.6500478879897855, 4.635852201899979, 4.6488722079084255, 4.639512948109768, 4.6356387310661376, 4.630153855949175, 4.646021683001891, 4.632795225072186, 4.63952570798574, 4.633095038996544, 4.629662868974265, 4.63628829701338, 4.624280548014212, 4.625293323013466, 4.6267384509555995, 4.63467550999485, 4.6480662890244275, 4.625264408998191, 4.623926403000951, 4.674135627050418, 4.626484603912104];[4.665034650010057, 4.628396952000912, 4.637120018014684, 4.645785132073797, 4.637465196021367, 4.635530201019719, 4.610388161090668, 4.6166761060012504, 4.627708153042477, 4.629177038965281, 4.635327669035178, 4.642772125953343, 4.631684614985716, 4.600327824999113, 4.677793619921431, 4.639501928933896, 4.6361967460252345, 4.631654869997874, 4.643428419018164, 4.612512410036288, 4.640047891007271, 4.61670861201128, 4.632964732067194, 4.635308255034033, 4.607146369002294, 4.6448041360708885, 4.619837193924468, 4.63524261204293, 4.610532133025117, 4.62678628298454, 4.646661181002855, 4.635171155969147, 4.630421479989309, 4.625850447046105, 4.635638926993124, 4.629674684023485, 4.652936703991145, 4.608935315976851, 4.631702454993501, 4.6314483640599065, 4.626685291936155, 4.649596966046374, 4.635456154064741, 4.649943206983153, 4.644069044035859, 4.629857608000748, 4.610867440060247, 4.6353489010361955, 4.630425289971754, 4.692793772032019]
Mixed\_6c.branch7x7dbl\_5.conv;0.016186991007998586;0.034097413008566946;1.114195075002499;1.114906661969144;2.106470127259487;0.9993617519825487;2.1078154362828476;[0.01686411799164489, 0.016186991007998586, 0.017564258014317602, 0.0186366539564915, 0.019462828000541776, 0.020158308965619653, 0.020173548022285104, 0.021053481963463128, 0.020784198015462607, 0.021248710982035846, 0.020849636988714337, 0.02100854500895366, 0.020762098021805286, 0.021195970010012388, 0.020995628961827606, 0.020691064011771232, 0.0207256959984079, 0.02070446399739012, 0.021040142979472876, 0.020927420002408326, 0.021072503994219005, 0.020761416002642363, 0.02107284200610593, 0.020938711997587234, 0.02094881801167503, 0.021431439032312483, 0.020987196010537446, 0.020737319951876998, 0.02084016101434827, 0.02074154297588393, 0.02100549201713875, 0.02068599802441895, 0.020992319041397423, 0.02075839601457119, 0.021041287982370704, 0.0210559029947035, 0.02084135898621753, 0.020804860978387296, 0.020822230027988553, 0.021036266000010073, 0.020685049996245652, 0.021048482973128557, 0.020931791979819536, 0.02082109998445958, 0.020671299018431455, 0.02076993597438559, 0.02085515297949314, 0.02101333299651742, 0.020731044991407543, 0.021036062971688807];[0.03504368895664811, 0.03479921002872288, 0.03435146500123665, 0.0352513279649429, 0.03473060799296945, 0.03510989196365699, 0.03468216100009158, 0.034814483020454645, 0.03461050696205348, 0.03470692300470546, 0.035134361998643726, 0.03469792497344315, 0.034772579034324735, 0.03460700798314065, 0.034253749006893486, 0.03488314402056858, 0.03473718703025952, 0.03475704701850191, 0.03533471003174782, 0.03431213600561023, 0.03487468097591773, 0.034772075014188886, 0.034844898036681116, 0.034934265015181154, 0.034829774987883866, 0.03441680397372693, 0.03464619495207444, 0.035057533998042345, 0.03467409999575466, 0.03443495702231303, 0.034654885006602854, 0.036906553024891764, 0.03466014302102849, 0.034097413008566946, 0.03465051797684282, 0.03462508996017277, 0.03460469102719799, 0.034815730003174394, 0.03417070099385455, 0.03466190997278318, 0.034587596950586885, 0.03500891703879461, 0.034549760981462896, 0.03473466000286862, 0.03455701400525868, 0.034459857968613505, 0.034383188001811504, 0.0345616260310635, 0.034171030041761696, 0.03461887803860009];[1.1177677109953947, 1.1162038659094833, 1.1190476060728543, 1.120038316003047, 1.126574022055138, 1.1216664389939979, 1.1187914740294218, 1.1209166130283847, 1.121233496000059, 1.1180029790848494, 1.1219867350300774, 1.1269727519829758, 1.1176274799508974, 1.1194758889032528, 1.121211817022413, 1.1219408949255012, 1.1187188999610953, 1.1203626689384691, 1.118907252966892, 1.1210408629849553, 1.1192960470216349, 1.1195092460257001, 1.127640104969032, 1.1182921910076402, 1.1202933480381034, 1.1304967910400592, 1.1235625899862498, 1.1202426120289601, 1.1222014259546995, 1.114195075002499, 1.120459816942457, 1.1219429090269841, 1.122816092974972, 1.128926407021936, 1.123951020941604, 1.1240306320250966, 1.117420080001466, 1.1199514539912343, 1.1169801389914937, 1.1173359379172325, 1.1236197469406761, 1.121669546002522, 1.11746947694337, 1.1181206139735878, 1.1177225490100682, 1.1174076570314355, 1.117250562994741, 1.117476783983875, 1.120844141987618, 1.118687422014773];[1.1221780109917745, 1.1249677259474993, 1.121541541069746, 1.1198382299626246, 1.1219543540501036, 1.1251338229631074, 1.1174836719874293, 1.1217047160025686, 1.1205351059907116, 1.1160108409821987, 1.1161861629225314, 1.117459831002634, 1.131126060965471, 1.1200495410012081, 1.1162354130647145, 1.1179602430202067, 1.118575258005876, 1.121747444034554, 1.1202500690123998, 1.1190634589875117, 1.1240806200075895, 1.1224666829803027, 1.1202000540215522, 1.1193106339778751, 1.1203022959525697, 1.1238519390462898, 1.127195795008447, 1.1232651770114899, 1.1175189429777674, 1.1212561579886824, 1.1195104300277308, 1.1196377120213583, 1.1186494010617025, 1.1196097770589404, 1.1210911700618453, 1.122447413043119, 1.1203243769705296, 1.1206749419798143, 1.114906661969144, 1.1174913740251213, 1.11698044691002, 1.1180116119794548, 1.1181111650075763, 1.1194881809642538, 1.1195510169491172, 1.1164650858845562, 1.1208141410024837, 1.119947501050774, 1.1193484920077026, 1.1217882300261408]
Mixed\_6e.branch7x7\_2.conv;0.01984242902835831;0.044050702010281384;0.8806523670209572;0.8776079809758812;2.220025680692883;1.0034689589327694;2.2123511254936794;[0.01984242902835831, 0.019904036016669124, 0.021763433003798127, 0.0233719150419347, 0.024042392033152282, 0.024973181018140167, 0.025011662975884974, 0.02473480999469757, 0.025068305956665426, 0.025110038986895233, 0.025117372977547348, 0.024893274006899446, 0.024993147992063314, 0.025046182970982045, 0.025068028015084565, 0.025140715995803475, 0.02493492903886363, 0.025044125970453024, 0.025088052032515407, 0.025135158968623728, 0.024917108996305615, 0.025104833010118455, 0.02510246797464788, 0.024733241996727884, 0.024946124001871794, 0.02482648700242862, 0.024958357971627265, 0.025067848968319595, 0.02503364800941199, 0.024976405024062842, 0.025094046955928206, 0.024939847993664443, 0.02496317500481382, 0.025013795006088912, 0.0251016549882479, 0.02507131197489798, 0.02497671701712534, 0.025140137993730605, 0.02502225904027, 0.025026555988006294, 0.02511506900191307, 0.025000000023283064, 0.025084852008149028, 0.025192959990818053, 0.02501949801808223, 0.02506975398864597, 0.02502261905465275, 0.02521181700285524, 0.024992526974529028, 0.02494448801735416];[0.044671584968455136, 0.04497199197066948, 0.0444127680384554, 0.04519631701987237, 0.04411492799408734, 0.04527524096192792, 0.04621482302900404, 0.0451070640119724, 0.04472091904608533, 0.04497731302399188, 0.04476114403223619, 0.04586487798951566, 0.04480083903763443, 0.04533012397587299, 0.04613763897214085, 0.045060005970299244, 0.04448911303188652, 0.04452942998614162, 0.04538169002626091, 0.04453154600923881, 0.04520006995880976, 0.04435510403709486, 0.0444849610212259, 0.04473947599763051, 0.04473517200676724, 0.04585628799395636, 0.045651885971892625, 0.04451133799739182, 0.04512706300010905, 0.04455530800623819, 0.045214076002594084, 0.045430261990986764, 0.044304046023171395, 0.04562498698942363, 0.046042481961194426, 0.04702941997675225, 0.04528319102246314, 0.044050702010281384, 0.04541379801230505, 0.044293624989222735, 0.045089770981576294, 0.045983970048837364, 0.04482340003596619, 0.04431622999254614, 0.04531541600590572, 0.04436327703297138, 0.044395592994987965, 0.046568770019803196, 0.04448204900836572, 0.04488554800627753];[0.8902248779777437, 0.8856380669749342, 0.8865910410531797, 0.8879162420635112, 0.8831815680023283, 0.8829379730159417, 0.8843880500062369, 0.8823824619757943, 0.8880247459746897, 0.8946121929911897, 0.893630288017448, 0.882583633007016, 0.8819078510277905, 0.8897474409895949, 0.8820556199643761, 0.8877344680367969, 0.8856022509280592, 0.8877045799745247, 0.8881606630166061, 0.885526398953516, 0.8848547280067578, 0.8851253439788707, 0.8870662989793345, 0.8838795559713617, 0.9239507120219059, 0.8826098319841549, 0.8880205109599046, 0.8806523670209572, 0.8899339249473996, 0.8860701049561612, 0.8877059730002657, 0.8919819769798778, 0.8826933590462431, 0.881039448955562, 0.8845825999742374, 0.8885484240017831, 0.8865477810613811, 0.892477995948866, 0.8826815569773316, 0.8895903520169668, 0.8857832009671256, 0.8875832219491713, 0.8854451719671488, 0.8872525020269677, 0.8880936850910075, 0.8848080709576607, 0.88820806494914, 0.8810462629771791, 0.8820361190009862, 0.8859937690431252];[0.882216258905828, 0.8857835790258832, 0.8868327389354818, 0.8814415509696119, 0.8878094230312854, 0.8830907949595712, 0.8815080559579656, 0.8893423870322295, 0.8864512600121088, 0.8820105789927766, 0.889335254963953, 0.8856842760578729, 0.8871254260302521, 0.8827540779602714, 0.8807493110070936, 0.8854496540734544, 0.8860998649615794, 0.8924245799425989, 0.8875427349703386, 0.8876135480240919, 0.885747249936685, 0.8792515279492363, 0.8776079809758812, 0.8894268249860033, 0.8860359460231848, 0.8841138929710723, 0.8826203120406717, 0.8881999720470048, 0.8826174829737283, 0.8788328769733198, 0.8788165299920365, 0.8840615900116973, 0.8814690839499235, 0.8897046759957448, 0.8864087189431302, 0.8858206759905443, 0.8818002829793841, 0.8791820729966275, 0.8872092210222036, 0.8793079049792141, 0.8878516210243106, 0.8844404590199701, 0.8784858169965446, 0.8870204929844476, 0.8818452810519375, 0.8782302649342455, 0.8948900860268623, 0.8833601759979501, 0.8834363750647753, 0.8894500169553794]
Mixed\_6e.branch7x7\_3.conv;0.016758358979132026;0.0504056159988977;6.635785276943352;6.625534295046236;3.007789489511722;1.0015471932436875;3.003143046879763;[0.01723998796660453, 0.016758358979132026, 0.01865552505478263, 0.019196742970962077, 0.020279319025576115, 0.020306817023083568, 0.02090498397592455, 0.02094418799970299, 0.021165315993130207, 0.021211637009400874, 0.02099789696512744, 0.02108072303235531, 0.021349376998841763, 0.021113164024427533, 0.02130432496778667, 0.02107358002103865, 0.021062438027001917, 0.021357769961468875, 0.021464870020281523, 0.021101667953189462, 0.02130709297489375, 0.021325550973415375, 0.02131615998223424, 0.02108932100236416, 0.02113264094805345, 0.02088626497425139, 0.02102746901800856, 0.021357093006372452, 0.02127613895572722, 0.021118163014762104, 0.021318016981240362, 0.021386864013038576, 0.021233574021607637, 0.02113328903215006, 0.021152139001060277, 0.021238105953671038, 0.021239427966065705, 0.021153701993171126, 0.021268388023599982, 0.02118645200971514, 0.02144251804566011, 0.0210811150027439, 0.021091661998070776, 0.0212969160056673, 0.021485222037881613, 0.021092832030262798, 0.02150339900981635, 0.020913203014060855, 0.021494020998943597, 0.021472580963745713];[0.05265706998761743, 0.05052532203262672, 0.05115239298902452, 0.0504056159988977, 0.05118501000106335, 0.05123880802420899, 0.050760357989929616, 0.05078800400951877, 0.05170389299746603, 0.051572520984336734, 0.05087754601845518, 0.05159528099466115, 0.05100144899915904, 0.05230133299482986, 0.0512578550260514, 0.05177648400422186, 0.05224897398147732, 0.050826077000238, 0.05239280697423965, 0.05102538998471573, 0.05106709903338924, 0.0521078190067783, 0.051965488004498184, 0.051084228965919465, 0.05107097595464438, 0.0512412540265359, 0.05075155396480113, 0.0514528650091961, 0.05123202997492626, 0.0507869059802033, 0.05170512100448832, 0.05112949601607397, 0.050921335991006345, 0.051066918997094035, 0.051948272972367704, 0.050888592028059065, 0.05143492203205824, 0.050770539965014905, 0.05107717798091471, 0.05065582494717091, 0.051046276988927275, 0.05105791601818055, 0.05080292298225686, 0.05071580200456083, 0.0511634040158242, 0.050684317015111446, 0.051478384993970394, 0.050806053972337395, 0.05109755200101063, 0.05116020201239735];[6.653138662979472, 6.647810475027654, 6.655728710000403, 6.6575156730250455, 6.66005505801877, 6.649118187022395, 6.675047146040015, 6.648123814957216, 6.676769651006907, 6.659524101007264, 6.661922456987668, 6.635785276943352, 6.676988571998663, 6.648136532050557, 6.679948617063928, 6.65133441798389, 6.67811968998285, 6.642292289005127, 6.681031565996818, 6.647873908979818, 6.680260877939872, 6.652499414922204, 6.6614150710520335, 6.655097372015007, 6.6473737639025785, 6.649287461012136, 6.679851449967828, 6.641527699015569, 6.666680041933432, 6.6520446999929845, 6.657799020933453, 6.639580311020836, 6.651928449049592, 6.651362159056589, 6.66907949000597, 6.655218080966733, 6.665090739086736, 6.651192963065114, 6.66198713198537, 6.658196554053575, 6.664798877958674, 6.6745705279754475, 6.672778483014554, 6.662974886014126, 6.663952434028033, 6.670651396969333, 6.656263805984054, 6.649655711022206, 6.660849962965585, 6.6614045450114645];[6.654964747023769, 6.641102860972751, 6.656794599082787, 6.644164384983014, 6.652835524932016, 6.625534295046236, 6.6516580489696935, 6.651198218984064, 6.651305708044674, 6.69224225403741, 6.645464083994739, 6.64272071106825, 6.649946766032372, 6.6872335619991645, 6.648328643990681, 6.655392209009733, 6.639909635938238, 6.646822679089382, 6.648904598958325, 6.649771130993031, 6.635481500008609, 6.654684889072087, 6.654278972011525, 6.665724187041633, 6.636799466970842, 6.70730208203895, 6.648223686905112, 6.6723303780308925, 6.6495116939768195, 6.678141979966313, 6.656050598016009, 6.67731956805801, 6.654236404923722, 6.663850637094583, 6.654949309013318, 6.662679782952182, 6.654921454959549, 6.660751775023527, 6.649233842967078, 6.67007086891681, 6.648600735061336, 6.650670939940028, 6.652975255972706, 6.660951826022938, 6.6552617640118115, 6.6533116229693405, 6.650978107005358, 6.666704783972818, 6.679766635003034, 6.6530933390022255]
AuxLogits.conv0.conv;0.0009442699956707656;0.0012192610302008688;0.11506799206836149;0.1119324800092727;1.2912207692618278;1.028012530936767;1.256036021355902;[0.0010295530082657933, 0.000954503018874675, 0.0009442699956707656, 0.0009598000324331224, 0.0010055109742097557, 0.0009828280308283865, 0.001003935991320759, 0.0010112400050275028, 0.001003853976726532, 0.0009882079903036356, 0.0009731099708005786, 0.0009808290051296353, 0.0009815230150707066, 0.001009163970593363, 0.0009831069619394839, 0.0009661249932833016, 0.000981172954197973, 0.000990293046925217, 0.001002468983642757, 0.0009774920181371272, 0.0009692110470496118, 0.0009780619875527918, 0.0010212030028924346, 0.0009674539905972779, 0.0010037249885499477, 0.0009959560120478272, 0.001016864029224962, 0.0010220669792033732, 0.0010233980137854815, 0.0010001760092563927, 0.0010370430536568165, 0.0010653649806044996, 0.0010313339880667627, 0.0010363950277678668, 0.0010620180401019752, 0.0010705399909056723, 0.0010629650205373764, 0.0010441229678690434, 0.0010880400077439845, 0.0010804880294017494, 0.0010810740059241652, 0.0011045309947803617, 0.0010799779556691647, 0.0010771480156108737, 0.0010681819985620677, 0.0010802659671753645, 0.0011189099750481546, 0.0010953450109809637, 0.001126719987951219, 0.0011116330279037356];[0.0016238130046986043, 0.0012924529728479683, 0.0012707440182566643, 0.001290869025979191, 0.0012192610302008688, 0.0012658790219575167, 0.0012694490142166615, 0.0016930290148593485, 0.0012818200048059225, 0.001241173013113439, 0.0013065730454400182, 0.0013026199885644019, 0.001295867026783526, 0.0013017099699936807, 0.0017742000054568052, 0.0013177359942346811, 0.0012851199717260897, 0.0013533829478546977, 0.0013049319968558848, 0.0012788460007868707, 0.0012904760078527033, 0.0017784259980544448, 0.001286979008000344, 0.0016609849990345538, 0.0013067970285192132, 0.0012802460114471614, 0.0013319810386747122, 0.001285923004616052, 0.0018209079862572253, 0.0013000070466659963, 0.001280506025068462, 0.001297704002354294, 0.0012916279956698418, 0.0012880150461569428, 0.0012917799758724868, 0.002211122016888112, 0.0013153260224498808, 0.0012604300281964242, 0.001341608993243426, 0.0012770619941875339, 0.0012885659816674888, 0.0012977320002391934, 0.001769960974343121, 0.0013379569863900542, 0.0012951800017617643, 0.001335814013145864, 0.0012945450143888593, 0.0016971569857560098, 0.0012734310002997518, 0.00182603596476838];[0.11541144002694637, 0.11533025495009497, 0.11531592096434906, 0.11517224204726517, 0.11520809697685763, 0.11525984294712543, 0.11510426097083837, 0.11514644493581727, 0.11516933393431827, 0.11655535100726411, 0.11517550994176418, 0.11516924807801843, 0.11542159196687862, 0.11518865101970732, 0.11538344994187355, 0.11516645998926833, 0.11506799206836149, 0.11513702000956982, 0.11516247905092314, 0.11518161202548072, 0.11528328695567325, 0.11540297203464434, 0.11517972103320062, 0.11513496690895408, 0.11508749704807997, 0.11520179803483188, 0.11512783303624019, 0.11516035697422922, 0.11520721501437947, 0.11514635098865256, 0.11519600101746619, 0.11517334391828626, 0.11522948200581595, 0.1151977030094713, 0.1151222379412502, 0.11534833704354241, 0.11589612497482449, 0.11588589497841895, 0.11517799901776016, 0.11537008394952863, 0.11512863601092249, 0.11521346401423216, 0.11513506202027202, 0.11510456795804203, 0.11549813603051007, 0.11511923698708415, 0.11518864997196943, 0.1151446450385265, 0.11530934902839363, 0.11513916600961238];[0.11201479902956635, 0.11207097792066634, 0.1121725290431641, 0.1139535559923388, 0.11524615692906082, 0.11292916600359604, 0.11273802106734365, 0.1124852309585549, 0.11317076598061249, 0.1130115800187923, 0.11289591499371454, 0.11319031397579238, 0.11197095992974937, 0.11200748907867819, 0.11207688105059788, 0.11204847402404994, 0.11232040298637003, 0.11209879704983905, 0.1119324800092727, 0.11272242601262406, 0.1155909140361473, 0.11208560492377728, 0.11304493993520737, 0.11290576803730801, 0.1128158459905535, 0.1122483589570038, 0.11204285494750366, 0.11202967690769583, 0.11291480099316686, 0.11216490494553, 0.11262964503839612, 0.11200965300668031, 0.11198953801067546, 0.11278025101637468, 0.1120988120092079, 0.11294148495653644, 0.1128782739979215, 0.11216527706710622, 0.11227585503365844, 0.1122373549733311, 0.11222335998900235, 0.1120251779211685, 0.11257887398824096, 0.11312427103985101, 0.11293239402584732, 0.11270512902410701, 0.11273072997573763, 0.11202119605150074, 0.11206364294048399, 0.11296719202073291]
AuxLogits.conv1.conv;0.00717128801625222;0.002480830007698387;0.38642653200076893;0.3847260820912197;0.34593925136964326;1.0044198976588907;0.34441696363837576;[0.007278961013071239, 0.007253428979311138, 0.0071922329952940345, 0.0071856980212032795, 0.007211213989648968, 0.007188134011812508, 0.007242012012284249, 0.007201186032034457, 0.007204352994449437, 0.007194988953415304, 0.007208084978628904, 0.007192966993898153, 0.007207095972262323, 0.00719212502008304, 0.00717128801625222, 0.007280470046680421, 0.007268497021868825, 0.007343798992224038, 0.007452132005710155, 0.007464198977686465, 0.007441424997523427, 0.00750119099393487, 0.0075049109873361886, 0.007532057992648333, 0.0076778719667345285, 0.007621777011081576, 0.007647970982361585, 0.00759918597759679, 0.007631658983882517, 0.008275978965684772, 0.007749270007479936, 0.007713993021752685, 0.007793008000589907, 0.007744063041172922, 0.007744377013295889, 0.007737271022051573, 0.007744059956166893, 0.007746765040792525, 0.00781531201209873, 0.007786475995089859, 0.007815762015525252, 0.008351272030267864, 0.00772890099324286, 0.007729598029982299, 0.007761616026982665, 0.007861734018661082, 0.00784894498065114, 0.007857025018893182, 0.007861377962399274, 0.007872310990933329];[0.0026801349595189095, 0.0026337640010751784, 0.0026081320247612894, 0.002635674027260393, 0.0026278040022589266, 0.0025950599811039865, 0.0026114709908142686, 0.002556256018579006, 0.0026076060021296144, 0.0024957270361483097, 0.0025709840119816363, 0.0025714790099300444, 0.0025892260018736124, 0.002566701965406537, 0.0025869139935821295, 0.0025608260184526443, 0.0025697789969854057, 0.002922602987382561, 0.0025304770097136497, 0.0025179960066452622, 0.0025237170048058033, 0.0025060090119950473, 0.002520253008697182, 0.0025278429966419935, 0.002556153980549425, 0.0025300749693997204, 0.002590437012258917, 0.0025294090155512094, 0.0024836889933794737, 0.002836922009009868, 0.002511654980480671, 0.002507510012947023, 0.002594942052382976, 0.0025724020088091493, 0.0025665920111350715, 0.002526244963519275, 0.002513711981009692, 0.002480830007698387, 0.0025287549942731857, 0.002538226020988077, 0.0025458179879933596, 0.0029176740208640695, 0.002540619985666126, 0.002513004990760237, 0.0025119060301221907, 0.0025140229845419526, 0.0025232459884136915, 0.0025705439620651305, 0.002574549987912178, 0.0025269060279242694];[0.3947803399641998, 0.39404438697965816, 0.39430678001372144, 0.38642653200076893, 0.3944300179136917, 0.3973008370376192, 0.39531207096297294, 0.3974961859639734, 0.39658295904519036, 0.3952257949858904, 0.39739996299613267, 0.3966366670210846, 0.396820338035468, 0.402547032921575, 0.3878460180130787, 0.3944372740224935, 0.39612498006317765, 0.398256053973455, 0.3892934180330485, 0.39918222901178524, 0.3968880199827254, 0.39735699497396126, 0.3954019979573786, 0.3962263119756244, 0.39259850495727733, 0.39835592691088095, 0.39362034399528056, 0.3946678970823996, 0.39796309103257954, 0.39697119599441066, 0.3965463319909759, 0.38727149000624195, 0.39409414294641465, 0.39345001499168575, 0.3965029050013982, 0.3975513440091163, 0.3953393980045803, 0.3948905519791879, 0.3955591270350851, 0.39773269701981917, 0.39331523299915716, 0.39791730599245057, 0.39861229195958003, 0.39832685596775264, 0.395779044018127, 0.39354081999044865, 0.3975761080509983, 0.395699582004454, 0.3940555300214328, 0.3955745269777253];[0.3938126650173217, 0.3959034339059144, 0.39453516103094444, 0.39420065900776535, 0.39545087999431416, 0.3880700890440494, 0.3958477939013392, 0.3948439499363303, 0.405118306982331, 0.3943776479572989, 0.39295728493016213, 0.3951880079694092, 0.3966184660093859, 0.3966383959632367, 0.3962376000126824, 0.3963829080457799, 0.39389558299444616, 0.39154075796250254, 0.3940993150463328, 0.39652833802392706, 0.391498668002896, 0.39508478000061586, 0.39429167297203094, 0.39394088194239885, 0.3940488120424561, 0.39528609602712095, 0.3950793080730364, 0.3902522559510544, 0.39349263097392395, 0.39734609093284234, 0.3926974239293486, 0.39526914100861177, 0.3950081240036525, 0.39313508302439004, 0.3943353030481376, 0.39399619796313345, 0.3963555099326186, 0.3930723819648847, 0.39732260402524844, 0.39566028001718223, 0.3953768859500997, 0.3945785950636491, 0.39497162197949365, 0.39307152200490236, 0.39293977798661217, 0.3847260820912197, 0.39436091302195564, 0.39339793095132336, 0.39623685798142105, 0.39300148602342233]
Mixed\_7a.branch3x3\_2.conv;0.011429941980168223;0.020237710035871714;0.7936261880677193;0.7958326190127991;1.770587293530064;0.997227518837043;1.7755098611748155;[0.011591802991461009, 0.011488372983876616, 0.011429941980168223, 0.011852573021315038, 0.013442833966109902, 0.01380879495991394, 0.014273841981776059, 0.014599370013456792, 0.018531914975028485, 0.023675211996305734, 0.015020537015516311, 0.015207775984890759, 0.01562844100408256, 0.015366362000349909, 0.015503594011534005, 0.016156969009898603, 0.01607860700460151, 0.016388024028856307, 0.01615467300871387, 0.016287493985146284, 0.016281364019960165, 0.016271674016024917, 0.017470735008828342, 0.016302297997754067, 0.016298730042763054, 0.016325783042702824, 0.016330204030964524, 0.016266805003397167, 0.01636115397559479, 0.01612459501484409, 0.015579681028611958, 0.01629243599018082, 0.016066395968664438, 0.016293902008328587, 0.016298020025715232, 0.016138248960487545, 0.016315238957758993, 0.016280012961942703, 0.016365453018806875, 0.01630986703094095, 0.016280042997095734, 0.016184434003662318, 0.016300940013024956, 0.016151386022102088, 0.01628814497962594, 0.01552981900749728, 0.016333616978954524, 0.016285379009786993, 0.016272153006866574, 0.01627056999132037];[0.020593311986885965, 0.02035010902909562, 0.02046111098024994, 0.020554126997012645, 0.020550941000692546, 0.020538626005873084, 0.02077515103155747, 0.020420254033524543, 0.020481254963669926, 0.0205131089896895, 0.020440968975890428, 0.02054901298834011, 0.021005817980039865, 0.020351900020614266, 0.020396052044816315, 0.02056990802520886, 0.02024685899959877, 0.020413106016349047, 0.020395305997226387, 0.02054081903770566, 0.020499652018770576, 0.020677288994193077, 0.020250105008017272, 0.021084319974761456, 0.020255565003026277, 0.020345908007584512, 0.0204955359804444, 0.020363533054478467, 0.020391630998346955, 0.02039287699153647, 0.020382164046168327, 0.020580369979143143, 0.020437643979676068, 0.02056936896406114, 0.020302741962950677, 0.02125037700170651, 0.02049114799592644, 0.020609349012374878, 0.020470524032134563, 0.02057040302315727, 0.020404317998327315, 0.020584419020451605, 0.020460607018321753, 0.020237710035871714, 0.02046975598204881, 0.020368992001749575, 0.020596777962055057, 0.02073486300650984, 0.020383480994496495, 0.020531515998300165];[0.7955635590478778, 0.7936261880677193, 0.7956404199358076, 0.7946533940266818, 0.7967160370317288, 0.7980468420428224, 0.7991454500006512, 0.8016879889182746, 0.8070142289507203, 0.8061210429295897, 0.8051321450038813, 0.7981334860087372, 0.7993831469793804, 0.8017759170033969, 0.7978095359867439, 0.7988580109085888, 0.8016917410423048, 0.8065194390364923, 0.7965963959577493, 0.8006345499888994, 0.7990329019376077, 0.8017242699861526, 0.8011526580667123, 0.8009014479466714, 0.803436285990756, 0.7988517780322582, 0.8081189160002396, 0.7970833189901896, 0.8005817700177431, 0.8019521290552802, 0.7940093289944343, 0.8027073540142737, 0.7994787139468826, 0.8079720480018295, 0.8010844819364138, 0.801117459021043, 0.8018993040313944, 0.7994214790523984, 0.7976290790247731, 0.7999535559793003, 0.7990384809672832, 0.8012113230070099, 0.8046625319984742, 0.8087404470425099, 0.8011588729568757, 0.799345479987096, 0.7984437930281274, 0.7968828249722719, 0.7987571088597178, 0.7967642380390316];[0.7975383579032496, 0.8031960930093192, 0.8003868609084748, 0.8038545710151084, 0.799971206986811, 0.8027624569367617, 0.803477227978874, 0.8015047480002977, 0.805291376018431, 0.8038350200513378, 0.8061063319910318, 0.8063085559988394, 0.8022944729891606, 0.7994712400250137, 0.7994815810234286, 0.8004874209873378, 0.8032541869906709, 0.8054128210642375, 0.8004694840637967, 0.8075109010096639, 0.8044595299870707, 0.8039395410451107, 0.8027686440036632, 0.8041358650079928, 0.8028174240025692, 0.7978683470282704, 0.7990583979990333, 0.8114210860221647, 0.8079678069916554, 0.8036301109241322, 0.800569144950714, 0.7988204159773886, 0.7994285790482536, 0.7968253049184568, 0.8036558919702657, 0.8030305689899251, 0.8031909660203382, 0.8035749879782088, 0.8019021489890292, 0.8024449630174786, 0.8047572940122336, 0.7988266320317052, 0.8030855390243232, 0.8001457240316086, 0.811115108022932, 0.8070775009691715, 0.8010433020535856, 0.79957569896942, 0.8021494370186701, 0.7958326190127991]
Mixed\_7a.branch7x7x3\_4.conv;0.007309021952096373;0.015490230987779796;0.49537184298969805;0.4943513609468937;2.11933020441085;1.002064284886057;2.1149643155397317;[0.0075979119865223765, 0.007340070034842938, 0.007319772033952177, 0.007309021952096373, 0.007332919980399311, 0.0073396420339122415, 0.007441670051775873, 0.007631051994394511, 0.00783946004230529, 0.008089111011940986, 0.008240444993134588, 0.008277068962343037, 0.008546606986783445, 0.008523327996954322, 0.008586907002609223, 0.008802406024187803, 0.008810676052235067, 0.008815618988592178, 0.008798300987109542, 0.008930243027862161, 0.009736887994222343, 0.009103185031563044, 0.009122001007199287, 0.009102256037294865, 0.009110186016187072, 0.0090990110184066, 0.009120438015088439, 0.009108598984312266, 0.009119551978074014, 0.009100750961806625, 0.009086791018489748, 0.00911997095681727, 0.009189364966005087, 0.00909200997557491, 0.009114690008573234, 0.009102612966671586, 0.009112731029745191, 0.009096362977288663, 0.009099279996007681, 0.009095454995986074, 0.00912079302361235, 0.009113605017773807, 0.0091043789871037, 0.009099007991608232, 0.009116891014855355, 0.009100780996959656, 0.00911850796546787, 0.0090971720055677, 0.009115650958847255, 0.009172202029731125];[0.015925342973787338, 0.016362219990696758, 0.015591056959237903, 0.015942886006087065, 0.016117070976179093, 0.015759870992042124, 0.015945272985845804, 0.01551806298084557, 0.01551871100673452, 0.015816421946510673, 0.01573730999371037, 0.015686021011788398, 0.01575152500299737, 0.015567019989248365, 0.015519512991886586, 0.015853371005505323, 0.016107043018564582, 0.015675640024710447, 0.015705723024439067, 0.015845457965042442, 0.015661012032069266, 0.015837309998460114, 0.015522933972533792, 0.015535752987489104, 0.015740255010314286, 0.015560634026769549, 0.015496561012696475, 0.01577814796473831, 0.015879907994531095, 0.015545292000751942, 0.015684796031564474, 0.01549991697538644, 0.015500357956625521, 0.01577677100431174, 0.01575789402704686, 0.01572044100612402, 0.015518085041549057, 0.015516873041633517, 0.01574384799459949, 0.015820697008166462, 0.015977430040948093, 0.015490230987779796, 0.015728354977909476, 0.015840657986700535, 0.01562977599678561, 0.015827993978746235, 0.015713146945927292, 0.015739402966573834, 0.015723553020507097, 0.015495835046749562];[0.4977220239234157, 0.5012919650180265, 0.49843437096569687, 0.4991634520702064, 0.49783057102467865, 0.49537184298969805, 0.4970511950086802, 0.49667590396711603, 0.49708580499282107, 0.49768529599532485, 0.4985231479513459, 0.4977220749715343, 0.4970279670669697, 0.4971856080228463, 0.4964245379669592, 0.4959028380108066, 0.49764622101793066, 0.4964748940546997, 0.49657041201135144, 0.49879089201567695, 0.4987057810067199, 0.4974184269667603, 0.4962125680176541, 0.49860826396616176, 0.4972823819844052, 0.4980647910851985, 0.4975516429403797, 0.49662284192163497, 0.4981806970317848, 0.49793571792542934, 0.49806407606229186, 0.49760071601485834, 0.5067314739571884, 0.500249604054261, 0.5034987569670193, 0.49748695094604045, 0.49608796305255964, 0.4988274610368535, 0.49758807197213173, 0.4972634420846589, 0.4979050290421583, 0.49761046399362385, 0.49677113798679784, 0.4989137909724377, 0.5045417820219882, 0.4974729370442219, 0.49692409904673696, 0.49772819608915597, 0.4975098069990054, 0.4978144180495292];[0.4964107509586029, 0.49777221208205447, 0.5045576100237668, 0.49587974208407104, 0.4958825840149075, 0.49516889097867534, 0.4955818750313483, 0.49648723303107545, 0.4970009329263121, 0.4955884219962172, 0.4971085310098715, 0.4943513609468937, 0.49662835197523236, 0.49830915295751765, 0.4973017550073564, 0.5007894620066509, 0.4964983300305903, 0.4976822290336713, 0.4986038659699261, 0.49699575296835974, 0.4972087279893458, 0.49771805602358654, 0.4979061449994333, 0.4980778999160975, 0.4968579759588465, 0.49776382197160274, 0.4960894049727358, 0.4961898750043474, 0.4969254669849761, 0.4971549090696499, 0.4974701530300081, 0.4969846809981391, 0.4993966930778697, 0.497752409952227, 0.49620381102431566, 0.49699433700880036, 0.49643612100044265, 0.4987420180696063, 0.4971312419511378, 0.49646493000909686, 0.4965089400066063, 0.4956110520870425, 0.4968469579471275, 0.4980691169621423, 0.49920080398442224, 0.4974960729596205, 0.4963857889524661, 0.4971358800539747, 0.4964090170687996, 0.4957776010269299]
Mixed\_7b.branch1x1.conv;0.00804459402570501;0.00819359696470201;0.6100214219186455;0.6120127110043541;1.018522120385552;0.9967463272414053;1.021846875728565;[0.00804459402570501, 0.008538807975128293, 0.008390907023567706, 0.008491718035656959, 0.008377212972845882, 0.00856751500396058, 0.0085318359779194, 0.00860408297739923, 0.008504500961862504, 0.008621434040833265, 0.008512774016708136, 0.008669841976370662, 0.008489773026667535, 0.008572389022447169, 0.008549967024009675, 0.008631816017441452, 0.008574928040616214, 0.008652772987261415, 0.008453126007225364, 0.008608383010141551, 0.008464462996926159, 0.008485101046971977, 0.008496893977280706, 0.008572392049245536, 0.008548496989533305, 0.008568669960368425, 0.00848587095970288, 0.008551497012376785, 0.008342566026840359, 0.008547196979634464, 0.00856410403503105, 0.008526325051207095, 0.008467344974633306, 0.008581453992519528, 0.00851437501842156, 0.008546256984118372, 0.008490503998473287, 0.008574563020374626, 0.008468847954645753, 0.008610587974544615, 0.008546747965738177, 0.008554160012863576, 0.008512196014635265, 0.00855005398625508, 0.00848347699502483, 0.00852223701076582, 0.008566452015656978, 0.00861388398334384, 0.00852620298974216, 0.008653925033286214];[0.00826723501086235, 0.00819359696470201, 0.008302457048557699, 0.008293249004054815, 0.00828082300722599, 0.008381016028579324, 0.008436078031081706, 0.008397442987188697, 0.008582911046687514, 0.008607151976320893, 0.00852821400621906, 0.008619325002655387, 0.00873712298925966, 0.008730177010875195, 0.008725122024770826, 0.008775122987572104, 0.00866035302169621, 0.008748744963668287, 0.008781698998063803, 0.008789332991000265, 0.008757664007134736, 0.008869140001479536, 0.008846645010635257, 0.009293758950661868, 0.008964559994637966, 0.008894196012988687, 0.009008535009343177, 0.008915286976844072, 0.008916712016798556, 0.008880608016625047, 0.008958746970165521, 0.008858526998665184, 0.00891567301005125, 0.00900196802103892, 0.008899273991119117, 0.009231759991962463, 0.00901554396841675, 0.00884751498233527, 0.008951388008426875, 0.008924528956413269, 0.008897284045815468, 0.008830930979456753, 0.008909664989914745, 0.008882960944902152, 0.00895308202598244, 0.008912884979508817, 0.008858942019287497, 0.009170553006697446, 0.008900909044314176, 0.008935163961723447];[0.6149098769528791, 0.6123994819936343, 0.6165918679907918, 0.6169857250060886, 0.6149131600395776, 0.6146323349676095, 0.6217403179616667, 0.6158898869762197, 0.6192867389763705, 0.6169856989290565, 0.6165017369785346, 0.6161941139725968, 0.6171344619942829, 0.6156024349620566, 0.6145919560221955, 0.6164294650661759, 0.6118595929583535, 0.6157735839951783, 0.6149491129908711, 0.6148712810245343, 0.6115803989814594, 0.6150075710611418, 0.6156769349472597, 0.6154342209920287, 0.6152040980523452, 0.6147541220416315, 0.6172982629504986, 0.6168243840220384, 0.6156691280775703, 0.6143294179928489, 0.6157069880282506, 0.6159602680127136, 0.6148771060397848, 0.6158514770213515, 0.6163487960002385, 0.6144615120138042, 0.6151012890040874, 0.6164006530307233, 0.6163828199496493, 0.6163060130784288, 0.6144333700067364, 0.6591097660711966, 0.6153750959783792, 0.618259413051419, 0.615783664979972, 0.6145268161199056, 0.6100214219186455, 0.6150846489472315, 0.6147425299859606, 0.6137270940234885];[0.612585126014892, 0.6148069070186466, 0.6140752640203573, 0.6149131049751304, 0.6141796739539132, 0.6120127110043541, 0.6137478880118579, 0.6161448689526878, 0.6142724540550262, 0.6152356699458323, 0.6159352560061961, 0.6164389670011587, 0.6148421760299243, 0.6163780080387369, 0.615548666974064, 0.615496595040895, 0.6157292290008627, 0.6159596050274558, 0.6168098639464006, 0.6121751280152239, 0.6177013639826328, 0.6153405139921233, 0.6147389489924535, 0.6159544179681689, 0.619329100009054, 0.6158503270125948, 0.6158159229671583, 0.6155733889900148, 0.6150102760293521, 0.6165632190532051, 0.6160390919540077, 0.6183861460303888, 0.6169012390309945, 0.6158454530523159, 0.6138571120100096, 0.6138811330893077, 0.6120866810088046, 0.6161130149848759, 0.6146739050745964, 0.6173448730260134, 0.6143802290316671, 0.6152314760256559, 0.6173972639953718, 0.6164835939998738, 0.6163418740034103, 0.6164080030284822, 0.6155207209521905, 0.6156146780122072, 0.6167389529873617, 0.6194691290147603]
Mixed\_7b.branch3x3\_1.conv;0.009435393032617867;0.01042177202180028;0.7324760139454156;0.7314166009891778;1.1045403181163234;1.0014484398560342;1.1029427718466558;[0.009435393032617867, 0.009730260993819684, 0.009691860992461443, 0.009706843993626535, 0.009700094989966601, 0.009805781999602914, 0.009797767968848348, 0.009798137005418539, 0.009767459006980062, 0.00971048598876223, 0.009782305976841599, 0.009740820969454944, 0.009682289964985102, 0.009844593005254865, 0.009767216979525983, 0.009755832958035171, 0.009602979000192136, 0.009768515010364354, 0.009880796016659588, 0.009815234981942922, 0.009953878994565457, 0.009965542005375028, 0.010022944014053792, 0.00997691199881956, 0.009987888974137604, 0.01024662097916007, 0.010293281986378133, 0.010217618953902274, 0.010240888979751617, 0.011665445985272527, 0.010287079960107803, 0.010281854018103331, 0.010342229041270912, 0.010305450996384025, 0.01027332799276337, 0.01036491198465228, 0.010470083972904831, 0.01042597001651302, 0.010374752979259938, 0.010407122026663274, 0.010325248003937304, 0.01040715299313888, 0.010333569021895528, 0.011088720988482237, 0.010439237987156957, 0.010350333992391825, 0.010344208974856883, 0.010319259017705917, 0.010316333966329694, 0.01029447204200551];[0.010483686986844987, 0.01042177202180028, 0.010632760007865727, 0.010447831999044865, 0.010829630016814917, 0.0105009870021604, 0.01047039998229593, 0.010568319994490594, 0.010614570986945182, 0.010449869965668768, 0.010511650005355477, 0.010573657986242324, 0.010498899035155773, 0.010486154002137482, 0.010543107986450195, 0.010563818970695138, 0.010861269023735076, 0.010580170957837254, 0.01050470198970288, 0.010506977967452258, 0.01068090699845925, 0.010549763042945415, 0.010527818987611681, 0.010531006031669676, 0.010485952021554112, 0.010457659023813903, 0.010547567042522132, 0.010451630980242044, 0.01090000499971211, 0.010570548998657614, 0.010522124008275568, 0.010497605020646006, 0.011437313980422914, 0.010427597037050873, 0.010514897992834449, 0.010509104002267122, 0.01047854998614639, 0.010573826031759381, 0.010581812995951623, 0.01048113196156919, 0.01086700998712331, 0.01053184800548479, 0.0106308109825477, 0.010442941973451525, 0.010515337984543294, 0.01044416701188311, 0.010585334966890514, 0.01063356501981616, 0.01053347799461335, 0.010474583017639816];[0.7360967900021933, 0.738775069010444, 0.7329606330022216, 0.7383289849967696, 0.7392670790432021, 0.7379892579629086, 0.7387165840482339, 0.7363255430827849, 0.7391578390379436, 0.7385112390038557, 0.7383418090175837, 0.7372927920077927, 0.736561489989981, 0.7385776550509036, 0.7325728819705546, 0.7399242679239251, 0.7383503220044076, 0.7367138720001094, 0.7381346389884129, 0.7374424320296384, 0.7375626700813882, 0.7324760139454156, 0.7368954790290445, 0.7413465980207548, 0.7382395739550702, 0.7364915680373088, 0.7372304989839904, 0.7360490960418247, 0.7385381440399215, 0.7418234789511189, 0.7377921029692516, 0.7404643590562046, 0.7393283109995537, 0.7374314719927497, 0.7383773640613072, 0.7391834269510582, 0.7392310959403403, 0.7398148520151153, 0.736698498018086, 0.7405637520132586, 0.7399791560601443, 0.7369954360183328, 0.7379152449429967, 0.7346629070234485, 0.7388924370170571, 0.7397010001004674, 0.7392792940372601, 0.7369136759662069, 0.7402128289686516, 0.7378305069869384];[0.7392494210507721, 0.7433165350230411, 0.7371446239994839, 0.740636375034228, 0.7356914400588721, 0.7374094249680638, 0.739489397034049, 0.7391483740066178, 0.7381434820126742, 0.7381159109645523, 0.7394183879951015, 0.7439479798777029, 0.7372460299520753, 0.7368493470130488, 0.7324495241045952, 0.7392497420078143, 0.7375750769861042, 0.7403440949856304, 0.7394205160089768, 0.7400741039309651, 0.7359166080132127, 0.7374252899317071, 0.7395268090185709, 0.7355927339522168, 0.739397032011766, 0.7314166009891778, 0.7371904100291431, 0.7387435210985132, 0.7372125969850458, 0.7334448050823994, 0.7366332560195588, 0.7387322189752012, 0.7365511039970443, 0.738601254997775, 0.73476700700121, 0.7387334580416791, 0.7390288459719159, 0.7372102120425552, 0.7369870569673367, 0.7354430469567887, 0.7335860900930129, 0.7393666140269488, 0.7350169529672712, 0.7383616439765319, 0.7390851329546422, 0.7376065800781362, 0.73768879607087, 0.7386254360317253, 0.7391483518877067, 0.7399707200238481]
Mixed\_7b.branch3x3\_2a.conv;0.00760753097711131;0.013989783998113126;0.4964692410430871;0.497569486964494;1.8389388147355596;0.9977887592582915;1.8430141627397556;[0.008531901985406876, 0.007687189965508878, 0.0076834060018882155, 0.00760753097711131, 0.008026770025026053, 0.008552168030291796, 0.008968751004431397, 0.009459185996092856, 0.010051000979728997, 0.01031301700277254, 0.010318096028640866, 0.010696356010157615, 0.010742700018454343, 0.010762043006252497, 0.010701316990889609, 0.010698130005039275, 0.010682011023163795, 0.010729801026172936, 0.010645789036061615, 0.010669459006749094, 0.010684386012144387, 0.010730639973189682, 0.010659541992936283, 0.010799473966471851, 0.010944920009933412, 0.010723240964580327, 0.01064678601687774, 0.010752276983112097, 0.010678994003683329, 0.010851720988284796, 0.011063125974033028, 0.010691457020584494, 0.010667696013115346, 0.01067410595715046, 0.01064730400685221, 0.010696892975829542, 0.010704763000831008, 0.010695424978621304, 0.010865379008464515, 0.010726851993240416, 0.010730980022344738, 0.010706125001888722, 0.010694451979361475, 0.010683745960704982, 0.011385607998818159, 0.010709106980357319, 0.010787458042614162, 0.01066211803117767, 0.01079815800767392, 0.01077459001680836];[0.014570230967365205, 0.014479096978902817, 0.01444578799419105, 0.014397447986993939, 0.014482034021057189, 0.014375555037986487, 0.014083463000133634, 0.014095149002969265, 0.014407346025109291, 0.014502408041153103, 0.014104657981079072, 0.014062074013054371, 0.01440304605057463, 0.01443993899738416, 0.014061304973438382, 0.014093589968979359, 0.014443719002883881, 0.014399442006833851, 0.014075015962589532, 0.0142082049860619, 0.014401342021301389, 0.014391470002010465, 0.014099254040047526, 0.014488075976260006, 0.014100104046519846, 0.014449336042162031, 0.014317627006676048, 0.01403721800306812, 0.014131669013295323, 0.014050781028345227, 0.014457201003096998, 0.014227377017959952, 0.013989783998113126, 0.014125971007160842, 0.014484434970654547, 0.014425929985009134, 0.014076095016207546, 0.014151750016026199, 0.014399205974768847, 0.014037913002539426, 0.01411169400671497, 0.014410976029466838, 0.014429031987674534, 0.014125846035312861, 0.014063633978366852, 0.014121987973339856, 0.014457510027568787, 0.014583177980966866, 0.014079843007493764, 0.014421163010410964];[0.4964692410430871, 0.5072040840168484, 0.5024181540356949, 0.5014349050470628, 0.5050309280049987, 0.5014814869500697, 0.5019858899177052, 0.5022043029312044, 0.5002404660335742, 0.5024502630112693, 0.5019676410011016, 0.5029694719705731, 0.5046507780207321, 0.5020902479882352, 0.5034971959539689, 0.5016164799453691, 0.5011287599918433, 0.5023318520397879, 0.49722084304085, 0.5025502960779704, 0.5034039099700749, 0.5039913590298966, 0.5013162919785827, 0.4982627319986932, 0.5022355310502462, 0.5025511900894344, 0.5098377359681763, 0.5024506570771337, 0.5028985950630158, 0.5016403300105594, 0.5034106540260836, 0.5032047430286184, 0.5013838119339198, 0.5026415609754622, 0.5023999680415727, 0.5062633250490762, 0.5038359469617717, 0.5053616499644704, 0.504857569001615, 0.49842625396559015, 0.503536161093507, 0.5016367880161852, 0.501332895073574, 0.503212971962057, 0.5062380579765886, 0.5049205970717594, 0.49988345499150455, 0.5009869110072032, 0.5000292790937237, 0.5013675199588761];[0.5007608510204591, 0.5007961880182847, 0.4998993649496697, 0.5043497090809979, 0.5003824869636446, 0.5017546869930811, 0.5031848630751483, 0.503015914990101, 0.49989577202359214, 0.4994025559280999, 0.5008278430323116, 0.497569486964494, 0.5006731190369464, 0.5032191199716181, 0.50249448599061, 0.5035944220144302, 0.5013139420188963, 0.5020529139437713, 0.5028608359862119, 0.503004465077538, 0.5010181899997406, 0.49880658596521243, 0.5001054800814018, 0.5027652700082399, 0.5012382689747028, 0.502550478966441, 0.4994131510029547, 0.5028095650486648, 0.50194448500406, 0.5445800750167109, 0.5048868000158109, 0.5011332610156387, 0.5023013700265437, 0.5022604530095123, 0.501750442024786, 0.500020962965209, 0.5036684739752673, 0.5002492740168236, 0.503118084918242, 0.5032664579339325, 0.49982518202159554, 0.5009344189311378, 0.5023493620683439, 0.5013457440072671, 0.5042884150170721, 0.5032128439634107, 0.5023459540097974, 0.5021305099944584, 0.5023586129536852, 0.499973027035594]
Mixed\_7b.branch3x3\_2b.conv;0.006829956022556871;0.016041158989537507;2.714442835014779;2.7164351470419206;2.348647478337982;0.9992665711054023;2.3503713085687195;[0.00749349599936977, 0.007074524008203298, 0.006897195999044925, 0.006829956022556871, 0.007152164995204657, 0.007618590956553817, 0.007827051042113453, 0.008029682037886232, 0.008325141970999539, 0.00863063702126965, 0.0086221219971776, 0.00895367399789393, 0.009462261048611253, 0.008987138979136944, 0.009481081971898675, 0.009490726981312037, 0.009435706015210599, 0.00896527199074626, 0.009562462975736707, 0.008945339010097086, 0.009486604947596788, 0.008970042981673032, 0.0095340579864569, 0.009469827986322343, 0.008906028990168124, 0.009636635018978268, 0.009888476983178407, 0.009469376993365586, 0.009451291000004858, 0.008984468004200608, 0.01013425801647827, 0.009010487992782146, 0.009805503010284156, 0.00958640401950106, 0.009581273014191538, 0.008971231989562511, 0.00944652798352763, 0.008954297984018922, 0.009818463993724436, 0.009834989963565022, 0.008914043952245265, 0.009463460010010749, 0.009532446973025799, 0.008975526026915759, 0.009510045987553895, 0.009484050970058888, 0.009591843001544476, 0.008942896965891123, 0.009472792036831379, 0.00952950498322025];[0.016436334000900388, 0.016407060029450804, 0.01639030099613592, 0.016433570010121912, 0.01686416898155585, 0.01641058805398643, 0.0160866990336217, 0.016159743012394756, 0.016426588990725577, 0.016105380025692284, 0.016058360051829368, 0.01640426303492859, 0.016041808994486928, 0.016041158989537507, 0.016362189024221152, 0.01640802196925506, 0.016460120968986303, 0.01608025102177635, 0.016350171994417906, 0.01639707002323121, 0.016048891004174948, 0.016489037952851504, 0.016364076000172645, 0.016405671951361, 0.016043481999076903, 0.016043710988014936, 0.01638913998613134, 0.016380715009290725, 0.01644497603410855, 0.01606137095950544, 0.016362202004529536, 0.016391920973546803, 0.016100694017950445, 0.01609635096974671, 0.016393386002164334, 0.01639355201041326, 0.016054065024945885, 0.016041636001318693, 0.0164472300093621, 0.016368206997867674, 0.01642143802018836, 0.01606648799497634, 0.01640692097134888, 0.01635336800245568, 0.016053337953053415, 0.01605591201223433, 0.01640376797877252, 0.016363455972168595, 0.01607614295789972, 0.016067556047346443];[2.737884661939461, 2.740173629950732, 2.749975817045197, 2.7503800140111707, 2.730316904024221, 2.7206228729337454, 2.735358632984571, 2.730751579045318, 2.7365658509661444, 2.735756337060593, 2.736473063006997, 2.7325437589897774, 2.7288673049770296, 2.7214686710503884, 2.7288399689714424, 2.729827895993367, 2.7368658891064115, 2.715324413962662, 2.739201907941606, 2.7361137580592185, 2.732144256995525, 2.7314982819953, 2.7354455369641073, 2.724592929065693, 2.714442835014779, 2.732863936049398, 2.738905941019766, 2.7393987120012753, 2.7329543600208126, 2.7332151329610497, 2.73252078902442, 2.7333742639166303, 2.719505267974455, 2.7181529059889726, 2.753009452018887, 2.73394626902882, 2.7370748250978068, 2.7495236979448237, 2.7489300849847496, 2.735199865011964, 2.7300894539803267, 2.7270570139517076, 2.7245933240046725, 2.737456694012508, 2.720347641967237, 2.7335938019677997, 2.7608587610302493, 2.724509699095506, 2.7205910809570923, 2.7255741669796407];[2.767888485977892, 2.7205737470067106, 2.7223095620283857, 2.7176592930336483, 2.7302561609540135, 2.733441375021357, 2.7302440829807892, 2.72097520402167, 2.7389811579487287, 2.7266191309900023, 2.72986519895494, 2.721429972036276, 2.728572406922467, 2.7325757719227113, 2.7311782139586285, 2.7210803540656343, 2.7231567780836485, 2.729655888979323, 2.729837687977124, 2.721308912965469, 2.7272764889639802, 2.727193968021311, 2.7416746980161406, 2.7361789290443994, 2.7217138349660672, 2.721719709050376, 2.743454831012059, 2.7329866269719787, 2.7323885210207663, 2.7243891789694317, 2.7268714800593443, 2.739464205922559, 2.748365460021887, 2.7587516020867042, 2.726258913986385, 2.7330507549922913, 2.7336395190213807, 2.7275476770009845, 2.726716527948156, 2.7223011780297384, 2.7343253900762647, 2.737839914043434, 2.728654042992275, 2.7321581919677556, 2.7164351470419206, 2.7353880719747394, 2.7392855460057035, 2.73252987297019, 2.7281812190194614, 2.7389799259253778]
Mixed\_7b.branch3x3dbl\_1.conv;0.010588017001282424;0.013047196960542351;0.8534971510525793;0.8520536889554933;1.2322606734539687;1.0016940975853945;1.2301766341883815;[0.010642851004377007, 0.010588017001282424, 0.010757998039480299, 0.010975009994581342, 0.01091249898308888, 0.010708027984946966, 0.010871780978050083, 0.010970041039399803, 0.010687963047530502, 0.01712072198279202, 0.0175019099842757, 0.01116282498696819, 0.0110146600054577, 0.011344408965669572, 0.011254373996052891, 0.013280596991535276, 0.011464494979009032, 0.01191395497880876, 0.011819567997008562, 0.011997825000435114, 0.011789413983933628, 0.012005930999293923, 0.01182121696183458, 0.011938940966501832, 0.012025372998323292, 0.011983909993432462, 0.011927515966817737, 0.012006145960185677, 0.011776593048125505, 0.011961372976657003, 0.012014701962471008, 0.012006479024421424, 0.012018973007798195, 0.011755215004086494, 0.012040939996950328, 0.011947561986744404, 0.012015333049930632, 0.011951694963499904, 0.011765907984226942, 0.011970383988227695, 0.011762303009163588, 0.011768313008360565, 0.011998185014817864, 0.01192092103883624, 0.012083970999810845, 0.01194796897470951, 0.012015940970741212, 0.011960485018789768, 0.01179907302139327, 0.0120083560468629];[0.013256262987852097, 0.013149495993275195, 0.013164451986085624, 0.013327671040315181, 0.013149955018889159, 0.013203152979258448, 0.013341228011995554, 0.01315870601683855, 0.01319820899516344, 0.013237858947832137, 0.0131288529955782, 0.013098304974846542, 0.013268487993627787, 0.013173982966691256, 0.013163297029677778, 0.01331580604892224, 0.013115130015648901, 0.013124752033036202, 0.013275555043946952, 0.013188425975386053, 0.013409738021437079, 0.013189783960115165, 0.013233065023086965, 0.013644182006828487, 0.013236878963652998, 0.013141451054252684, 0.013260036997962743, 0.013271805015392601, 0.013047196960542351, 0.013229767035227269, 0.013259507017210126, 0.013143836986273527, 0.013160171045456082, 0.013276196958031505, 0.013109219959005713, 0.013563470973167568, 0.013471601996570826, 0.0130906340200454, 0.013195843959692866, 0.01332466199528426, 0.013152722036466002, 0.013174801017157733, 0.013257721962872893, 0.013116243004333228, 0.013120582967530936, 0.013276266981847584, 0.013069689041003585, 0.013540469983126968, 0.013291318027768284, 0.013137898000422865];[0.8586213421076536, 0.857569208019413, 0.8553086110041477, 0.862232172046788, 0.8560039839940146, 0.8582778099807911, 0.8570675750379451, 0.8555160299874842, 0.8600017750286497, 0.8536803390015848, 0.8617648730287328, 0.8600958539755084, 0.8614587739575654, 0.8593063949956559, 0.8629568239557557, 0.8637262140400708, 0.8564381789765321, 0.8610676779062487, 0.8576112390146591, 0.8584866930614226, 0.8615355870570056, 0.8610566349816509, 0.8534971510525793, 0.8589670160436071, 0.8641855909954756, 0.8613339130533859, 0.8616033440339379, 0.859761800034903, 0.858018854924012, 0.8611260379548185, 0.862108837987762, 0.8535139129380696, 0.8618915450642817, 0.8583308760426007, 0.8614014640334062, 0.8616338439751416, 0.8618540760362521, 0.8578798469970934, 0.8632016030023806, 0.8569241509540007, 0.8605706029920839, 0.8596187680377625, 0.8550086509785615, 0.860968406079337, 0.8590073269442655, 0.8561715570976958, 0.8564787359791808, 0.8562656059511937, 0.90897284692619, 0.860894784971606];[0.8603013581014238, 0.8609493090189062, 0.8615298330551013, 0.8577890410088003, 0.8550936589599587, 0.8562298750621267, 0.859168324037455, 0.8588128910050727, 0.8608392549795099, 0.8631934549775906, 0.8520536889554933, 0.8611866580904461, 0.8640960690099746, 0.858046371024102, 0.8580305820214562, 0.8584833429194987, 0.8602366499835625, 0.85487883904716, 0.8557946180226281, 0.8618589510442689, 0.8610667170141824, 0.8594557858887129, 0.8611784699605778, 0.8615289180306718, 0.8634448010125197, 0.8568895580247045, 0.8628270070184954, 0.8595508340513334, 0.8595354189164937, 0.8606846519978717, 0.8602854600176215, 0.8586644669994712, 0.8582088440307416, 0.8532707209815271, 0.8576476449961774, 0.8580297660664655, 0.859551226021722, 0.8561395300203003, 0.8612358579412103, 0.8614321020431817, 0.8617462670081295, 0.8609418130363338, 0.8631425500498153, 0.8612137379823253, 0.860730285057798, 0.8578295829938725, 0.857325499993749, 0.8617025630082935, 0.8615350750042126, 0.8575391140184365]
Mixed\_7b.branch3x3dbl\_2.conv;0.02423191803973168;0.037895871966611594;4.469756998005323;4.473068732011598;1.5638824753565077;0.9992596281871159;1.5650411877379116;[0.02423191803973168, 0.02483954100171104, 0.028443563962355256, 0.03021577198524028, 0.03133371699368581, 0.03282116801710799, 0.03279286599718034, 0.032681309967301786, 0.03293583600316197, 0.032939677010290325, 0.03287538298172876, 0.03268900001421571, 0.032759346999228, 0.032702215015888214, 0.03276735299732536, 0.03287583199562505, 0.03276933199958876, 0.032947558036539704, 0.03293536801356822, 0.03284092299873009, 0.03284172201529145, 0.032885690045077354, 0.03279408102389425, 0.032705216959584504, 0.032805469003506005, 0.032947950006928295, 0.03332625899929553, 0.03287549101514742, 0.03285916202003136, 0.0326693769893609, 0.03267847798997536, 0.032911980990320444, 0.03277477098163217, 0.03277977503603324, 0.03261070296866819, 0.03258972300682217, 0.03272956900764257, 0.032882564002647996, 0.03274590405635536, 0.03303157998016104, 0.03294004901545122, 0.03266000997973606, 0.032641654019244015, 0.032665014965459704, 0.03275038202991709, 0.032948984997347, 0.03288428101222962, 0.03287270700093359, 0.03287246898980811, 0.03281348600285128];[0.03919775102986023, 0.039189033035654575, 0.039385032025165856, 0.03918716398766264, 0.0395962200127542, 0.0392299719969742, 0.0391291769919917, 0.03916262398706749, 0.03917456796625629, 0.03915452101500705, 0.039194730983581394, 0.03914033301407471, 0.039184382010716945, 0.039155798964202404, 0.039247837965376675, 0.03916282701538876, 0.039200068975333124, 0.037895871966611594, 0.037958287983201444, 0.03915104398038238, 0.03920547099551186, 0.03925315401284024, 0.039172296004835516, 0.03920163703151047, 0.0391779929632321, 0.039240359037648886, 0.03917439200449735, 0.039151357021182775, 0.039217803976498544, 0.03919731598580256, 0.039233875984791666, 0.039171873999293894, 0.039224223990458995, 0.039161655004136264, 0.039201974985189736, 0.03919870196841657, 0.039173728961031884, 0.03933300398057327, 0.039141618995927274, 0.03912205499364063, 0.03920920402742922, 0.03918776800855994, 0.039207403955515474, 0.03919431404210627, 0.03916396200656891, 0.039133245998527855, 0.03914054197957739, 0.039135866973083466, 0.03916077298345044, 0.039105896023102105];[4.469756998005323, 4.490154254017398, 4.49122491205344, 4.493027742020786, 4.499268757062964, 4.49064177996479, 4.49465168901952, 4.49055662896717, 4.497568057966419, 4.500206323049497, 4.491510410967749, 4.4960177760221995, 4.5017510170000605, 4.501041169976816, 4.494320205994882, 4.5022190019954, 4.5091735440073535, 4.512788717984222, 4.497377154009882, 4.4945422589662485, 4.505407856020611, 4.500593107019085, 4.496803535032086, 4.493497641000431, 4.482754369964823, 4.498678305069916, 4.4918318670243025, 4.493709930975456, 4.511209303978831, 4.490762863948476, 4.490028259984683, 4.497414681012742, 4.490009427943733, 4.489543566014618, 4.4894571279291995, 4.480699846055359, 4.485226698976476, 4.499248780019116, 4.491227474005427, 4.506936183955986, 4.49565833498491, 4.486286673985887, 4.484557263960596, 4.486892062064726, 4.487755396985449, 4.4933285230072215, 4.4884343550074846, 4.487225750053767, 4.492707532946952, 4.494913885020651];[4.491621419030707, 4.484763118030969, 4.473068732011598, 4.4926028329646215, 4.479654069931712, 4.490524346998427, 4.493417572055478, 4.508804240031168, 4.48653077497147, 4.510740486031864, 4.4864036500803195, 4.487297234940343, 4.481687581923325, 4.489012552017812, 4.495962676999625, 4.492263822001405, 4.479125866026152, 4.492851513961796, 4.479935195995495, 4.476215391943697, 4.497379546053708, 4.496554195997305, 4.487341361993458, 4.495148470043205, 4.489602200919762, 4.494542247033678, 4.497581328963861, 4.486804434971418, 4.497028807003517, 4.4866673510405235, 4.605195223994087, 4.497617896995507, 4.491029299970251, 4.478346677962691, 4.478415034012869, 4.485159798990935, 4.494687359023374, 4.491680019011255, 4.480915616964921, 4.486145434086211, 4.48446068901103, 4.507349516963586, 4.493356757971924, 4.483130660955794, 4.4770885760081, 4.4871270839939825, 4.498285346955527, 4.503874801041093, 4.476739963050932, 4.4823585949488916]
Mixed\_7b.branch\_pool.conv;0.005677192006260157;0.00483234302373603;0.3335190669167787;0.36399277998134494;0.8511854132126367;0.9162793474471442;0.9289584181768732;[0.005677192006260157, 0.0061333319754339755, 0.0073915039538405836, 0.0073762290412560105, 0.007361306983511895, 0.007362776959780604, 0.0073797390214167535, 0.007346611993853003, 0.00743553094798699, 0.00737257901346311, 0.007374567969236523, 0.007378992042504251, 0.007352992019150406, 0.007306397019419819, 0.006140912999399006, 0.006124633946456015, 0.007352207030635327, 0.007294008042663336, 0.00736437295563519, 0.007298369018826634, 0.007284473977051675, 0.0072692109970375896, 0.007342044031247497, 0.007329647021833807, 0.007332995999604464, 0.007274580013472587, 0.007314019021578133, 0.006120159989222884, 0.007363966025877744, 0.007301924983039498, 0.00736823194893077, 0.007327615981921554, 0.007347056991420686, 0.007326708000618964, 0.007316314033232629, 0.007349374995101243, 0.007294337032362819, 0.007407305005472153, 0.0074343259911984205, 0.00742618297226727, 0.007391899998765439, 0.007365428959019482, 0.007386762008536607, 0.007196992984972894, 0.007326994033064693, 0.007415366009809077, 0.007410457998048514, 0.007332196983043104, 0.007342753000557423, 0.007342494965996593];[0.0048846629797481, 0.004925941990222782, 0.004955759970471263, 0.004992860020138323, 0.004985515959560871, 0.005000369972549379, 0.004932494950480759, 0.0050166790024377406, 0.005002964986488223, 0.004934719996526837, 0.004853866004850715, 0.004948290006723255, 0.004963880986906588, 0.005032918008510023, 0.005027524952311069, 0.004960367979947478, 0.00493561098119244, 0.004977359028998762, 0.00499310897430405, 0.005024437967222184, 0.004948394023813307, 0.00505132699618116, 0.004970962996594608, 0.0053512820159085095, 0.004894608980976045, 0.004905384965240955, 0.005007706000469625, 0.004998071992304176, 0.004919258994050324, 0.005016894021537155, 0.0050029639969579875, 0.005105010000988841, 0.005029262974858284, 0.00491937599144876, 0.004992847971152514, 0.005215131968725473, 0.004911553056444973, 0.00483234302373603, 0.004890520009212196, 0.004875858023297042, 0.005034403002355248, 0.0050359469605609775, 0.00497283402364701, 0.0049468399956822395, 0.004977877018973231, 0.004987623950000852, 0.004979619989171624, 0.005291746987495571, 0.0048907469608820975, 0.004951749986503273];[0.3335190669167787, 0.3668875609873794, 0.3723978929920122, 0.3708485378883779, 0.3697989910142496, 0.3708630269393325, 0.3693724460317753, 0.3689425170305185, 0.36773075797827914, 0.36718145408667624, 0.37209748703753576, 0.3723643480334431, 0.3661951500107534, 0.36734880408039317, 0.3724314729333855, 0.3671609230223112, 0.3696212090435438, 0.3666837580385618, 0.3669663490145467, 0.36689253203803673, 0.37123347201850265, 0.3668528410489671, 0.36784655903466046, 0.36751250596717, 0.36958371894434094, 0.3711841609911062, 0.36674059904180467, 0.3689026980428025, 0.3670108199585229, 0.36636234796606004, 0.3687649850617163, 0.3698804249870591, 0.3660405999980867, 0.3661612479481846, 0.37086682103108615, 0.3686556749162264, 0.36535650701262057, 0.3660751860588789, 0.3686963880318217, 0.3676686590188183, 0.3650868510012515, 0.36737866193288937, 0.36457875597989187, 0.3672477010404691, 0.3650460579665378, 0.36646189691964537, 0.36508818302536383, 0.3688245239900425, 0.366208758961875, 0.36836944305105135];[0.36603360006120056, 0.37171377905178815, 0.3699595010257326, 0.37057840602938086, 0.3660037939553149, 0.37096485996153206, 0.36566079198382795, 0.3721551629714668, 0.36788357299519703, 0.37034936994314194, 0.3659406429505907, 0.3718001570086926, 0.37069391703698784, 0.37178264994872734, 0.37037612905260175, 0.37010619102511555, 0.3704760350519791, 0.37209560396149755, 0.3722805039724335, 0.37069924600655213, 0.37072485394310206, 0.3651485500158742, 0.3658595780143514, 0.3717563499812968, 0.3672743189963512, 0.36742351396242157, 0.3650968359434046, 0.37078712694346905, 0.3702311039669439, 0.3705235119559802, 0.36399277998134494, 0.36609857995063066, 0.371050571964588, 0.36642969894455746, 0.3704899069853127, 0.3681980710243806, 0.3700621830066666, 0.37063253996893764, 0.3702774630510248, 0.3699383619823493, 0.3703032369958237, 0.37129300500964746, 0.36659788904944435, 0.369349404994864, 0.36571430799085647, 0.37264966004295275, 0.3663988119806163, 0.36503645800985396, 0.371261062042322, 0.3664317049551755]
Mixed\_7c.branch1x1.conv;0.012282500974833965;0.013022250030189753;0.9740171119919978;0.9777217130176723;1.060227884929257;0.9962109862383638;1.0642603821632377;[0.012908201024401933, 0.013260817038826644, 0.017116445989813656, 0.018282305041793734, 0.012282500974833965, 0.013346030027605593, 0.015710617997683585, 0.013282102008815855, 0.01330048602540046, 0.015776587009895593, 0.013218225969467312, 0.01239127601729706, 0.013320924015715718, 0.012467127002310008, 0.013572970987297595, 0.016836871043778956, 0.012840068025980145, 0.013625330000650138, 0.0173981889965944, 0.0137551489751786, 0.014069799974095076, 0.015594732016324997, 0.015609653026331216, 0.013732830993831158, 0.013173651997931302, 0.014028085046447814, 0.014004286960698664, 0.014077547006309032, 0.017032773001119494, 0.018000715994276106, 0.01375973701942712, 0.01366316300118342, 0.013945331040304154, 0.018268816987983882, 0.012922364985570312, 0.01371724798809737, 0.018349819991271943, 0.012942197965458035, 0.013806478993501514, 0.013938974007032812, 0.013119396986439824, 0.014124910987447947, 0.018087127013131976, 0.018266529019456357, 0.012954225996509194, 0.013804789981804788, 0.013168205972760916, 0.0141002630116418, 0.017104725004173815, 0.014002129959408194];[0.013365624006837606, 0.013376427988987416, 0.013670632033608854, 0.013091513013932854, 0.013958451978396624, 0.01317416998790577, 0.016283473989460617, 0.013477630040142685, 0.01327482599299401, 0.013512732984963804, 0.013531678996514529, 0.013591324968729168, 0.013413515000138432, 0.01345577702159062, 0.013571796007454395, 0.013103128003422171, 0.01383033994352445, 0.013339012977667153, 0.013461026013828814, 0.013080374978017062, 0.013302706996910274, 0.013650781998876482, 0.013138678041286767, 0.01331385801313445, 0.016263439028989524, 0.013433487969450653, 0.013407769030891359, 0.013166324992198497, 0.02173451002454385, 0.01346047199331224, 0.013207721000071615, 0.013318864977918565, 0.013022250030189753, 0.013372003973927349, 0.013288013986311853, 0.013532175973523408, 0.013303308980539441, 0.013337193988263607, 0.013690982013940811, 0.013457291992381215, 0.013876682030968368, 0.01627781003480777, 0.013355879986193031, 0.013407616002950817, 0.016700731997843832, 0.013710479019209743, 0.013435953995212913, 0.013621030026115477, 0.01633608795236796, 0.01368581602582708];[0.9825229700072668, 0.9813174440641887, 0.9848425399977714, 0.9804959089960903, 0.9826610930031165, 0.9777578150387853, 0.9833074730122462, 0.9772182710003108, 0.9835069981054403, 0.9833524749847129, 0.9853055459680036, 0.9779651070712134, 0.9785451319767162, 0.9805341269820929, 0.9793971240287647, 0.980448538903147, 0.9841971940477379, 0.9819858910050243, 0.976255186018534, 0.9772861989913508, 0.9797679759794846, 0.978693945100531, 0.9806647750083357, 0.9792176460032351, 0.9809784280369058, 0.9799291169038042, 0.9773796779336408, 0.976509295986034, 0.9788419069955125, 0.979089571046643, 0.9827402529772371, 0.9848885739920661, 0.9868905849871226, 0.9792579440400004, 0.9864899660460651, 0.9862183890072629, 0.9815475679934025, 0.9740171119919978, 0.9821227599750273, 0.9817635180661455, 0.983983269019518, 0.9814079980133101, 0.9781688129878603, 0.9851814029971138, 1.0100057250238024, 0.9875538420164958, 0.9821530989720486, 0.9819687680574134, 0.9839879310457036, 0.980118093022611];[0.979040827951394, 0.979813861020375, 0.9819069380755536, 0.981327981047798, 0.9923758919467218, 0.9840524540049955, 0.9823223311104812, 0.9832693720236421, 0.9858393030008301, 0.9858858029474504, 0.984581172990147, 1.027677578967996, 0.9820008470560424, 0.9805722290184349, 0.9795887070358731, 0.9834748560097069, 0.9815109329065308, 0.9823611179599538, 0.9899611650616862, 0.9841812189552002, 0.985168858023826, 0.9815403009997681, 0.9815262200427242, 0.9818239450687543, 0.9830530759645626, 0.9777217130176723, 0.9910744410590269, 0.9805826900410466, 0.9818457090877928, 0.9831671050633304, 0.9847563219373114, 0.9823029019753449, 0.9858265310176648, 0.9830547790043056, 0.9856062970357016, 0.9784816119936295, 0.9828914839890786, 0.9822421200224198, 0.9787499379599467, 0.9795527059468441, 0.9824255909770727, 1.0280881559592672, 0.9849323480157182, 0.9833250080118887, 0.9870004310505465, 0.9835404019686393, 0.9838239550008439, 0.9820095300092362, 0.9831410860060714, 0.9819271410233341]
Mixed\_7c.branch3x3\_1.conv;0.0142654639785178;0.015156626992393285;1.1722123639774509;1.1677530319429934;1.0624699634878667;1.003818728714442;1.058428113658068;[0.0142654639785178, 0.014947245013900101, 0.015042516053654253, 0.015258752973750234, 0.014592399005778134, 0.016018504044041038, 0.015698079019784927, 0.016383161942940205, 0.017090814013499767, 0.019441790995188057, 0.017324298969469965, 0.017884894972667098, 0.016862398013472557, 0.01684179500443861, 0.01727457804372534, 0.01820206199772656, 0.016168861999176443, 0.018194261996541172, 0.016017203975934535, 0.020290243963245302, 0.017130827996879816, 0.016729663009755313, 0.017198156972881407, 0.01800405199173838, 0.017215842031873763, 0.01701038097962737, 0.01587843499146402, 0.017988980980589986, 0.018922826973721385, 0.020707290968857706, 0.015671805012971163, 0.017801604000851512, 0.015910246002022177, 0.016795944015029818, 0.016851683030836284, 0.018049466016236693, 0.017071613983716816, 0.017932578979525715, 0.017207694007083774, 0.016825207974761724, 0.017203429015353322, 0.017772611987311393, 0.017183906049467623, 0.016544898971915245, 0.016148722963407636, 0.016817428055219352, 0.015960197953972965, 0.018057290988508612, 0.017053189978469163, 0.016694255988113582];[0.015390699030831456, 0.016109797987155616, 0.016016106004826725, 0.015661901037674397, 0.015604307991452515, 0.015785218973178416, 0.015348453947808594, 0.015726542042102665, 0.015896314987912774, 0.015493543993216008, 0.015475102001801133, 0.015807446965482086, 0.015759838046506047, 0.015696518996264786, 0.019192097010090947, 0.015651272027753294, 0.01576543797273189, 0.0156407940085046, 0.015330911031924188, 0.015447248995769769, 0.0185421560308896, 0.015515978971961886, 0.015504588023759425, 0.015839938016142696, 0.015156626992393285, 0.015306194021832198, 0.015559704974293709, 0.01528709998819977, 0.01532010396476835, 0.015684226993471384, 0.015339025005232543, 0.01579494698671624, 0.015968968044035137, 0.015528624004218727, 0.015521268011070788, 0.01897997100604698, 0.015535489015746862, 0.01544735103379935, 0.018564713012892753, 0.01547340297838673, 0.015453502011951059, 0.015492662030737847, 0.015195113024674356, 0.015338859986513853, 0.015560441999696195, 0.015221121022477746, 0.015374170965515077, 0.015830787015147507, 0.01542510703438893, 0.015445065044332296];[1.1722123639774509, 1.1789285040576942, 1.1780462740571238, 1.178688340994995, 1.1767724130186252, 1.1826663310057484, 1.1764825700083748, 1.1789390899939463, 1.1803404029924423, 1.1792246869881637, 1.187310494016856, 1.178079052013345, 1.1775211989879608, 1.1805060949991457, 1.177391119999811, 1.1783286550198682, 1.1798734629992396, 1.1800522539415397, 1.1740364729776047, 1.1788420470547862, 1.1810543169849552, 1.1763246770133264, 1.1792348580202088, 1.1737298999796622, 1.1774349680054002, 1.1779653969570063, 1.1787507919361815, 1.1764594709384255, 1.1795780810061842, 1.1792985550127923, 1.1738206569571048, 1.1765402920427732, 1.1762522468925454, 1.1751737630111165, 1.1766473860479891, 1.1807779919472523, 1.1807518659625202, 1.1783667179988697, 1.1784169350285083, 1.190750508045312, 1.1723849009140395, 1.176371175039094, 1.1769743039621972, 1.1755313479225151, 1.1765721470001154, 1.176844219036866, 1.1805370999500155, 1.1810339350486174, 1.1745572640211321, 1.1764913609367795];[1.1767008189344779, 1.175958444015123, 1.1795936769922264, 1.1807626099907793, 1.1748802560032345, 1.1783888569916598, 1.1726082529057749, 1.1788858430809341, 1.180259879969526, 1.1793453029822558, 1.1781711550429463, 1.1735050459974445, 1.1761658180039376, 1.179179881059099, 1.176432295003906, 1.1766700770240277, 1.184958872036077, 1.1730575040564872, 1.1810139519511722, 1.1806424609967507, 1.1760314319981262, 1.175056826963555, 1.1839519119821489, 1.176674511982128, 1.179222286969889, 1.1790142870740965, 1.1809712409740314, 1.1677530319429934, 1.1765960999764502, 1.1756758150295354, 1.1760911089950241, 1.1766140179825015, 1.180455758003518, 1.1802386390045285, 1.1741272599902004, 1.1767959439894184, 1.174641217046883, 1.1763922160025686, 1.1736451479955576, 1.1777957230224274, 1.1752215109881945, 1.178549172997009, 1.1766882729134522, 1.1770206880173646, 1.1775790689862333, 1.1780541249900125, 1.1767847960582003, 1.1783402459695935, 1.1750123788951896, 1.1758405499276705]
Mixed\_7c.branch3x3dbl\_1.conv;0.016709872987121344;0.020110843004658818;1.3631180419470184;1.368168132030405;1.2035305726236625;0.9963088673349727;1.2079894218376148;[0.016936920990701765, 0.016709872987121344, 0.016743191983550787, 0.017677596013527364, 0.018503097002394497, 0.018315703026019037, 0.019139195966999978, 0.0202215290046297, 0.019692557980306447, 0.01843612501397729, 0.020522766979411244, 0.01926679298048839, 0.01969314500456676, 0.02031625498784706, 0.01914305501850322, 0.020498011028394103, 0.02050493302522227, 0.020248897024430335, 0.019634780997876078, 0.020445787988137454, 0.02019166201353073, 0.019783334049861878, 0.020510156988166273, 0.020065231015905738, 0.020415492996107787, 0.019184695032890886, 0.02013029297813773, 0.019316677004098892, 0.01944775099400431, 0.020058968977537006, 0.01856078498531133, 0.020671931968536228, 0.01860274700447917, 0.019757675006985664, 0.019911494047846645, 0.020035659021232277, 0.019053916970733553, 0.019466097990516573, 0.019615375029388815, 0.019725821039173752, 0.020985028997529298, 0.02045665099285543, 0.019070863025262952, 0.020271548011805862, 0.019526133954059333, 0.019447009020950645, 0.020887770981062204, 0.01919592497870326, 0.01943635701900348, 0.02068493899423629];[0.02341768197948113, 0.02844903100049123, 0.027779499941971153, 0.0205498929717578, 0.020726390997879207, 0.02020836598239839, 0.024072252970654517, 0.020553063019178808, 0.02064042101847008, 0.024951645988039672, 0.02046396501827985, 0.027429731970187277, 0.020954428997356445, 0.02045910101151094, 0.020504102983977646, 0.023204266966786236, 0.020735907019115984, 0.02019206201657653, 0.023825528973247856, 0.020123727968893945, 0.020246086991392076, 0.020617878006305546, 0.02044115704484284, 0.02015949203632772, 0.020242138009052724, 0.020110843004658818, 0.0201213100226596, 0.020723983994685113, 0.020589089952409267, 0.020245115971192718, 0.0205701679806225, 0.020250763976946473, 0.02065015200059861, 0.020197189005557448, 0.02043861901620403, 0.02028325095307082, 0.020176424994133413, 0.020254020986612886, 0.020503736974205822, 0.0206923300283961, 0.02107139502186328, 0.0203974440228194, 0.02023184997960925, 0.020325569959823042, 0.02052693604491651, 0.020218572986777872, 0.02048091997858137, 0.020377277047373354, 0.02012272202409804, 0.02028003300074488];[1.3695596419856884, 1.3720213539199904, 1.3743327329866588, 1.3728497360134497, 1.3735308730392717, 1.3782870740396902, 1.3752093680086546, 1.37401985906763, 1.376640721980948, 1.376225404033903, 1.3728795440401882, 1.3706267000525258, 1.3631180419470184, 1.3684028260177001, 1.3754908529808745, 1.3754588309675455, 1.3735856409766711, 1.3704058380099013, 1.3713174280128442, 1.3760373570257798, 1.3735205000266433, 1.3771018749685027, 1.37019288999727, 1.378943397954572, 1.3775240559480153, 1.3806597259244882, 1.3737213350250386, 1.3762973810080439, 1.3736824099323712, 1.3768342879484408, 1.3889638780383393, 1.3748313400428742, 1.3730404429952614, 1.3741191829903983, 1.3784920370671898, 1.3683541039936244, 1.4129570839577354, 1.3774474639212713, 1.3760298380511813, 1.380960279959254, 1.3749929569894448, 1.3705302120069973, 1.3822650269721635, 1.3797200859407894, 1.3766122680390254, 1.3763372809626162, 1.3740965189645067, 1.3748739809379913, 1.3742554049822502, 1.3779206280014478];[1.3793181729852222, 1.3743788150022738, 1.3773666379856877, 1.3716303479741327, 1.3726416809367947, 1.3746867620502599, 1.378610389016103, 1.378611913009081, 1.374724282999523, 1.3708058249903843, 1.3727863589301705, 1.3693034480675124, 1.3812734349630773, 1.3759225880494341, 1.3778442019829527, 1.3730600550188683, 1.3699874519952573, 1.3736136850202456, 1.375257498002611, 1.3775289140176028, 1.374420584004838, 1.3748728740029037, 1.3740474680089392, 1.3725652439752594, 1.368168132030405, 1.3751157270162366, 1.3770902270334773, 1.3781131919822656, 1.3736644949531183, 1.371215906983707, 1.374841771030333, 1.380587870022282, 1.3764477689401247, 1.3762648389674723, 1.3751255149836652, 1.369159055990167, 1.3717249530018307, 1.3763176000211388, 1.3719829329638742, 1.3803274690872058, 1.3740198820014484, 1.37275151303038, 1.373358869983349, 1.3765807849704288, 1.3798680740292184, 1.3710742050316185, 1.3796667290152982, 1.375479127978906, 1.371182129951194, 1.3763110380386934]
Mixed\_7c.branch\_pool.conv;0.008262716990429908;0.006973033945541829;0.5865727880154736;0.585915291972924;0.8439153796043332;1.0011221691114012;0.8429694253533461;[0.008311462006531656, 0.011392191983759403, 0.011663938988931477, 0.011502924957312644, 0.010686016001272947, 0.011273842013906687, 0.011611565947532654, 0.011405308963730931, 0.0114958580234088, 0.011446081043686718, 0.013217727944720536, 0.012025489006191492, 0.008951275027357042, 0.011329141969326884, 0.011619014025200158, 0.011455785017460585, 0.011611305002588779, 0.011479860986582935, 0.01150991499889642, 0.011271646013483405, 0.011366738006472588, 0.011260277999099344, 0.011546335008461028, 0.011320239980705082, 0.008262716990429908, 0.011344072001520544, 0.008289633027743548, 0.011305516993161291, 0.00886696099769324, 0.011365618032868952, 0.011570386996027082, 0.011247005022596568, 0.011585446016397327, 0.011388485028874129, 0.010673912009224296, 0.011284378007985651, 0.01163990399800241, 0.011331441986840218, 0.011499307001940906, 0.011287775007076561, 0.011476222018245608, 0.011453659972175956, 0.010640499007422477, 0.011250275012571365, 0.011538557009771466, 0.011341445031575859, 0.01155308197485283, 0.011519145977217704, 0.011593000963330269, 0.011426116980146617];[0.009149466990493238, 0.007539134006947279, 0.00900188199011609, 0.007088852988090366, 0.007155970961321145, 0.00704582198522985, 0.007396571978460997, 0.0073311940068379045, 0.00712790695251897, 0.007259636011440307, 0.007184921996667981, 0.007151748985052109, 0.008965158020146191, 0.007201077009085566, 0.009108024998567998, 0.007043920981232077, 0.006973033945541829, 0.007083680015057325, 0.009130158985499293, 0.007109707978088409, 0.007235926052089781, 0.008940348983742297, 0.007200138992629945, 0.007534873962868005, 0.007079118979163468, 0.009076723945327103, 0.007085812045261264, 0.007070171996019781, 0.00728582899319008, 0.007038893993012607, 0.007146363030187786, 0.007149653043597937, 0.00712626101449132, 0.007159675005823374, 0.007183407025877386, 0.007337344984989613, 0.0072088009910658, 0.007013725000433624, 0.007151143974624574, 0.007107051031198353, 0.00910039502196014, 0.0071500809863209724, 0.0091726069804281, 0.007170127995777875, 0.006993882008828223, 0.007484788016881794, 0.009680630988441408, 0.007659288006834686, 0.007315775030292571, 0.007240986975375563];[0.592743405897636, 0.590841444034595, 0.5899662740412168, 0.5866902010166086, 0.5903494859812781, 0.5905465630348772, 0.592177655082196, 0.5941679969546385, 0.5865727880154736, 0.591741269978229, 0.5918785249232315, 0.589100087992847, 0.5915236750151962, 0.5911664780578576, 0.5927540670381859, 0.5912958990084007, 0.5906212659901939, 0.5923035880550742, 0.5984881430049427, 0.5914214529911987, 0.5928540060995147, 0.5923726230394095, 0.5894851399934851, 0.5899583210120909, 0.587346280051861, 0.5888416889938526, 0.591632544004824, 0.5912334700115025, 0.5909913760260679, 0.5899910429725423, 0.5916395690874197, 0.5906119260471314, 0.5907288921298459, 0.5886655051144771, 0.5936973029747605, 0.5877760850125924, 0.5915903330314904, 0.590209471876733, 0.5906501719728112, 0.5912530590430833, 0.591653587995097, 0.5912874549394473, 0.5908331120153889, 0.590316198009532, 0.5928033359814435, 0.5914228309411556, 0.5868830740218982, 0.5904463660554029, 0.5882544359774329, 0.5916812100331299];[0.5930982760037296, 0.5897360109374858, 0.5924123289296404, 0.5947987550753169, 0.5908170830225572, 0.5907736429944634, 0.5883876859443262, 0.5878309939871542, 0.5883265470038168, 0.5942619389970787, 0.5905599129619077, 0.5892001659376547, 0.591345168009866, 0.5920805619680323, 0.5919339119573124, 0.5938310870551504, 0.5901622509700246, 0.5896986210136674, 0.589493747043889, 0.5909290879499167, 0.5925192669965327, 0.590782445971854, 0.5924461429822259, 0.5931488740025088, 0.589672624017112, 0.585915291972924, 0.5933430820587091, 0.5906464100116864, 0.5916878680000082, 0.5943185820360668, 0.5896398680051789, 0.5974189430125989, 0.5923405980574898, 0.5895150559954345, 0.5929001879412681, 0.5916054410045035, 0.592865623999387, 0.5937326310668141, 0.5947984009981155, 0.5911581500549801, 0.592121485969983, 0.5940793329500593, 0.5923705929308198, 0.590643705916591, 0.5893844729871489, 0.5916947040241212, 0.5919700119411573, 0.5936949820024893, 0.5912543199956417, 0.5936276480206288]


==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (32, 768, 5, 5)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  ef,gd,kc,fjgk->ejdc
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           GEMM          fjgk,ef->jgke                      gd,kc,jgke->ejdc
   5           TDOT          jgke,gd->jked                         kc,jked->ejdc
   5           TDOT          jked,kc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 299, 299)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (32, 64, 73, 73)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        krc,efdr->kcefd                       fjk,kcefd->ejdc
   6           TDOT        kcefd,fjk->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fjg,eftc->jgetc                       gtd,jgetc->ejdc
   6           TDOT        jgetc,gtd->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftc->gdefc                       fjg,gdefc->ejdc
   6           TDOT        gdefc,fjg->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fjk,efdr->jkedr                       krc,jkedr->ejdc
   6           TDOT        jkedr,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        krc,efdr->kcefd                       fjk,kcefd->ejdc
   6           TDOT        kcefd,fjk->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fjg,eftc->jgetc                       gtd,jgetc->ejdc
   6           TDOT        jgetc,gtd->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftc->gdefc                       fjg,gdefc->ejdc
   6           TDOT        gdefc,fjg->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        fjk,efdr->jkedr                       krc,jkedr->ejdc
   6           TDOT        jkedr,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        krc,efdr->kcefd                       fjk,kcefd->ejdc
   6           TDOT        kcefd,fjk->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftc->gdefc                       fjg,gdefc->ejdc
   6           TDOT        gdefc,fjg->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  efdr,krc,fjk->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        krc,efdr->kcefd                       fjk,kcefd->ejdc
   6           TDOT        kcefd,fjk->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  eftc,gtd,fjg->ejdc
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftc->gdefc                       fjg,gdefc->ejdc
   6           TDOT        gdefc,fjg->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.05729342601262033;0.18398962798528373;1.9268895400455222;1.9313336579944007;3.2113567086170645;0.9976989382800414;3.2187632815899394;[0.05801172199426219, 0.05802978901192546, 0.05882069596555084, 0.0584515169612132, 0.05729342601262033, 0.05848825100110844, 0.059464292018674314, 0.0581380560179241, 0.05755448597483337, 0.05843648797599599, 0.05893783300416544, 0.057659347949083894, 0.05742924701189622, 0.05829403502866626, 0.058863040001597255, 0.05824213498272002, 0.06268510897643864, 0.05846741300774738, 0.059003126982133836, 0.05831491103162989, 0.0575233320123516, 0.05848983395844698, 0.059003241010941565, 0.058328839018940926, 0.05810586496954784, 0.05851561896270141, 0.059043341025244445, 0.05815961101325229, 0.05754794197855517, 0.05843301996355876, 0.05895403999602422, 0.05820259504253045, 0.057589042000472546, 0.05837772699305788, 0.059040550026111305, 0.0580423449864611, 0.05754957505268976, 0.05821637896588072, 0.059045548958238214, 0.05760173499584198, 0.05732790002366528, 0.057841978035867214, 0.05953849497018382, 0.05756390996975824, 0.057481022959109396, 0.0579809210030362, 0.05914521304657683, 0.05750944901956245, 0.057669655012432486, 0.058482341992203146];[0.1876962780370377, 0.19347558199660853, 0.20447858498664573, 0.19077387399738654, 0.18886128399753943, 0.18993870000122115, 0.18565367598785087, 0.19111400295514613, 0.18927120498847216, 0.1957481899880804, 0.18515778298024088, 0.1910750949755311, 0.18861693696817383, 0.19005972595186904, 0.185205735033378, 0.19079153204802424, 0.18951650097733364, 0.1896389210014604, 0.19195518700871617, 0.18970271496800706, 0.19091022299835458, 0.19345153402537107, 0.1856623840285465, 0.19390653201844543, 0.1882280500140041, 0.1895422670058906, 0.1861906319973059, 0.19090189901180565, 0.18988125800387934, 0.19163668603869155, 0.18398962798528373, 0.18969509797170758, 0.18662544299149886, 0.19316822302062064, 0.18489636603044346, 0.18989568098913878, 0.18789644696516916, 0.1904133830103092, 0.19522203295491636, 0.19313689303817227, 0.19178775802720338, 0.19274583703372627, 0.18839440098963678, 0.19098597095580772, 0.19194183201761916, 0.19166861299891025, 0.1843050590250641, 0.1901615770184435, 0.1895814219606109, 0.19124441698659211];[1.9434352410025895, 1.9342923440854065, 1.9428810880053788, 1.938222198979929, 1.9456811159616336, 1.9469995920080692, 1.9403861769824289, 1.936932326934766, 1.9621045709354803, 1.9413584810099564, 1.9444498430239037, 1.9582776699680835, 1.9348889690008946, 1.9378800260019489, 1.9368413159972988, 1.937258271034807, 1.932478444010485, 1.9360067650559358, 1.9373356160358526, 1.9502947080181912, 1.936999448982533, 1.9354381579905748, 1.9384190890123136, 1.9421165739186108, 1.9444873569300398, 1.9465609000180848, 1.9268895400455222, 1.9405125439516269, 1.9379733209498227, 1.9346647870261222, 1.9499514499912038, 1.9470623640227132, 1.936506232013926, 1.9704454930033535, 1.9389276669826359, 1.9467355809756555, 1.9322390029556118, 1.9399915670510381, 1.9347867770702578, 1.9306560269906186, 1.9486379410373047, 1.9430329340393655, 1.942215723975096, 1.9422318190336227, 1.9397205409477465, 1.982190293027088, 1.938749994034879, 1.9383121309801936, 1.9396898429258727, 1.9442619979963638];[1.9615452820435166, 1.9372771040070802, 1.9313336579944007, 1.9330073180026375, 1.9347667289548554, 1.9471813619602472, 1.935589255997911, 1.9424320390098728, 1.9446948789991438, 1.9498360049910843, 1.943058853968978, 1.945775555970613, 1.9410376648884267, 1.9408241049968638, 1.942007624951657, 1.9831146470387466, 1.9413871761062182, 1.9440278119873255, 1.953638870967552, 1.9418642079108395, 1.944482683960814, 1.9410987359588034, 1.9397125139948912, 1.9390850090421736, 1.947966583946254, 1.942348982032854, 1.935258644982241, 1.9437852109549567, 1.9411598760052584, 1.949835886945948, 1.9399333969922736, 1.9413739630253986, 1.9704615160590038, 1.9385342069435865, 1.945518067048397, 1.9400962299550883, 1.9368464769795537, 1.94231850997312, 1.9469571539084427, 1.9381355170044117, 1.9402686930261552, 1.948236913944129, 1.946984941023402, 1.9484508950263262, 1.95283519604709, 1.9373876579338685, 1.93728807894513, 1.9768739720457233, 1.942748311033938, 1.937467907962855]
Conv2d\_2a\_3x3.conv;0.09456001297803596;0.5084781189798377;13.90591339301318;13.968478871975094;5.37730593478181;0.9955209526008276;5.40149950710072;[0.0969860500190407, 0.09684857999673113, 0.09723051503533497, 0.09789726097369567, 0.09681985201314092, 0.09639819897711277, 0.09620335098588839, 0.09706888400251046, 0.09667155402712524, 0.13786403503036126, 0.09700373001396656, 0.09980211203219369, 0.09646653500385582, 0.09689048997825012, 0.09670822200132534, 0.09675828099716455, 0.09588280896423385, 0.09652166697196662, 0.09674613899551332, 0.09676291001960635, 0.09624799498124048, 0.09673480101628229, 0.09672764001879841, 0.09618972497992218, 0.09616608399664983, 0.09791450802003965, 0.09719223499996588, 0.09630118199856952, 0.0964003829867579, 0.09640631300862879, 0.09592147002695128, 0.09669376502279192, 0.09656124503817409, 0.0963346540229395, 0.09456001297803596, 0.10146641498431563, 0.10350546601694077, 0.0962155579472892, 0.09580548899248242, 0.09617545100627467, 0.09612795797875151, 0.09653599397279322, 0.09612420003395528, 0.09663255698978901, 0.0964168049977161, 0.09665125200990587, 0.09597918798681349, 0.09613920497940853, 0.09605351398931816, 0.096603321027942];[0.5218275119550526, 0.5258108529960737, 0.5217928210040554, 0.5307973580202088, 0.5252867880044505, 0.5247043879935518, 0.5248004200402647, 0.5251622230280191, 0.5224549699923955, 0.5279369510244578, 0.5230607250123285, 0.5275815480272286, 0.5084781189798377, 0.5238697570166551, 0.5247895680367947, 0.5211372759658843, 0.5214617830351926, 0.5231214910163544, 0.522834746981971, 0.5250801889924332, 0.509311624977272, 0.5229808219592087, 0.525253948988393, 0.5257966019562446, 0.5207437030039728, 0.5263256109901704, 0.5218613909673877, 0.5281599879963323, 0.5228514790069312, 0.5280932860332541, 0.5269050700007938, 0.5246559820370749, 0.5229488810291514, 0.5271030940348282, 0.5242291140020825, 0.5227012349641882, 0.5239275700296275, 0.5257368510356173, 0.5244337730109692, 0.5291697339853272, 0.5264319169800729, 0.5270940979826264, 0.523139001976233, 0.5260763589758426, 0.5236316139926203, 0.5228965629939921, 0.523522094998043, 0.5231049800058827, 0.5226100530126132, 0.5289576820214279];[14.000513314909767, 14.136703778989613, 14.032876982935704, 14.19701966107823, 14.028387599042617, 14.020106638025027, 14.230203434999567, 14.115874031034764, 13.974689117982052, 14.01742888300214, 14.174920415040106, 14.039787258952856, 14.013604168081656, 14.083476781961508, 14.019970541936345, 14.032746341021266, 14.123551058059093, 14.118736840959173, 14.150188444007654, 14.101503207988571, 13.97872055193875, 14.120061924972106, 14.233343040046748, 13.986820466001518, 14.01295051194029, 14.19960269605508, 13.959199366974644, 14.081216563005, 13.999551228946075, 14.197821247042157, 13.993550737970509, 13.984866995015182, 14.119144372991286, 14.113651640946046, 14.089966196974274, 14.174435737018939, 14.091047849971801, 14.062903127982281, 14.150716518983245, 14.0823964769952, 14.144876624981407, 14.025317113962956, 14.02127855195431, 14.012754988041706, 14.018640102003701, 14.123998391034547, 14.11370089900447, 14.003874719026498, 14.035610453982372, 13.90591339301318];[14.16949726297753, 14.045399123977404, 14.195805939030834, 14.02483127801679, 14.011691098974552, 14.072130461921915, 13.968478871975094, 14.023817999055609, 14.117305187974125, 14.037943934032228, 14.143092252954375, 14.03206861804938, 14.028627805993892, 14.04015423299279, 14.07988299796125, 13.996728658035863, 14.078260556038003, 14.051313736010343, 14.044577509979717, 14.037638333975337, 14.036181227013003, 14.068836017977446, 14.197470581973903, 14.00226512295194, 14.01140995300375, 14.010075430967845, 14.077685465919785, 14.005879934004042, 14.017740897019394, 14.100777641055174, 14.117851409013383, 14.02201694296673, 14.066269700997509, 14.145829668967053, 14.066886282002088, 14.192922471032944, 14.167421912017744, 14.10621474502841, 14.026548254012596, 14.043868251901586, 14.138080286036711, 14.051617722958326, 14.24421043501934, 14.042463096964639, 14.012055581086315, 14.004006162052974, 14.021394004987087, 14.036005242029205, 14.02379478997318, 13.973518783983309]
Conv2d\_2b\_3x3.conv;0.15559847303666174;0.8210197829757817;25.654964215005748;25.598750805016607;5.276528534970487;1.0021959434824501;5.264966965078209;[0.17228154599433765, 0.1716994679882191, 0.17184018000261858, 0.17180049000307918, 0.17028384300647303, 0.17120736499782652, 0.17074754799250513, 0.17111978499451652, 0.17125092400237918, 0.17049609299283475, 0.1709405709989369, 0.16990162600995973, 0.17012782499659806, 0.1693460469832644, 0.1697180400369689, 0.169524950964842, 0.16971337102586403, 0.1697843800066039, 0.16962303698528558, 0.16917728004045784, 0.17033077200176194, 0.16971079196082428, 0.16950329096289352, 0.16967550199478865, 0.1698738019913435, 0.17062530299881473, 0.17055022000567988, 0.16991924901958555, 0.170705389988143, 0.17003655497683212, 0.16949773801025003, 0.170111857005395, 0.16989924700465053, 0.16919606603914872, 0.17075245396699756, 0.16963692900026217, 0.1697283560060896, 0.15559847303666174, 0.1778382919728756, 0.16968403302598745, 0.17014668602496386, 0.16931126703275368, 0.1702693279949017, 0.16889968002215028, 0.16955511301057413, 0.1699696810101159, 0.1697215000167489, 0.17019296501530334, 0.17070402996614575, 0.16958905704086646];[0.8469553600298241, 0.8273515310138464, 0.8233010229887441, 0.8258106739958748, 0.8215954100014642, 0.8242012889822945, 0.8249011089792475, 0.825702018046286, 0.8217014590045437, 0.8255937820067629, 0.8239882439957, 0.8229389140033163, 0.822730356012471, 0.8247551589738578, 0.8285468590329401, 0.8633709180285223, 0.824296056991443, 0.8240687599754892, 0.8252713829861023, 0.8245426199864596, 0.8249190589995123, 0.8284949900116771, 0.8237392810406163, 0.8227207509917207, 0.8241751969908364, 0.823219743964728, 0.8249733799602836, 0.8227727939956822, 0.8249249400105327, 0.8210197829757817, 0.8255616939859465, 0.8232185550150461, 0.8266384889720939, 0.823372324986849, 0.8266204529791139, 0.8237043870030902, 0.9105736900237389, 0.8250163089833222, 0.8292436629999429, 0.8281251259613782, 0.8265114690293558, 0.8244745300034992, 0.8241168669774197, 0.8278168450342491, 0.8242682099808007, 0.8250375390052795, 0.8236005930230021, 0.8256708899862133, 0.8243130999617279, 0.861886627972126];[25.674415125977248, 25.686038761981763, 25.91225749399746, 25.82166109798709, 26.01734649698483, 26.00886861595791, 25.731525665032677, 26.037120509019587, 25.9391667850432, 25.97182926296955, 25.732356792956125, 25.73492159199668, 25.702910839987453, 25.770407746953424, 25.96384953992674, 25.654964215005748, 25.787019724026322, 25.930470398976468, 25.991749162960332, 25.981811041012406, 25.773048451927025, 25.993312756996602, 25.731954625982326, 25.81534911802737, 25.964163058029953, 25.96388468600344, 25.987687090062536, 25.726749825000297, 25.713003121956717, 25.954157095053233, 25.964589829964098, 25.676133047032636, 25.908293419051915, 25.920392836036626, 25.69632124598138, 25.67775856697699, 25.788575913000386, 25.98863130999962, 25.921743932936806, 25.74722549004946, 25.749195343989413, 26.0239345979644, 25.77268818707671, 25.746657541021705, 25.936005884956103, 26.014854969922453, 26.001829624932725, 25.77084519196069, 25.733648016990628, 25.692064169910736];[25.726436619006563, 25.788521755021065, 25.641185502987355, 25.677908588026185, 25.784079054021277, 25.69977398304036, 25.97140215797117, 25.670427997014485, 25.963878822047263, 25.997977905033622, 26.07893924898235, 26.052955596067477, 25.69525834498927, 25.709140543069225, 26.015391928027384, 25.66644430992892, 25.679547048988752, 25.654709897993598, 25.929753132979386, 25.6928843120113, 25.963949305936694, 25.9535699080443, 26.000508364930283, 26.008319690998178, 25.91030861501349, 25.936796928057447, 25.943541906948667, 25.695890551025514, 25.899047559010796, 25.94250836491119, 25.702219013066497, 25.728530794964172, 25.691204620990902, 26.15020748297684, 25.99127573298756, 25.7992768160766, 25.933788056951016, 25.96667985600652, 25.598750805016607, 25.63436244300101, 25.726622895046603, 25.730960230983328, 26.098885141022038, 25.990536824974697, 25.909715251007583, 25.70150308398297, 26.052319630107377, 25.86352777504362, 26.021709655993618, 25.947322460997384]
Conv2d\_3b\_1x1.conv;0.030136783025227487;0.024250583024695516;0.22111127199605107;0.2229723060154356;0.8046838643791331;0.9916535194318898;0.8114566717215201;[0.030136783025227487, 0.030324271006975323, 0.030953317997045815, 0.031711412011645734, 0.03220252599567175, 0.0323115149512887, 0.03253873798530549, 0.03186905104666948, 0.03228493197821081, 0.032507007010281086, 0.032374566013459116, 0.03190776897827163, 0.03251561796059832, 0.03215358703164384, 0.03220820002024993, 0.03204692801227793, 0.03240383602678776, 0.032327424036338925, 0.03214081801706925, 0.03179555002134293, 0.03195745497941971, 0.03193042799830437, 0.032355031988117844, 0.032193007005844265, 0.0318687129765749, 0.03617384599056095, 0.032217925996519625, 0.031815085967537016, 0.03226682299282402, 0.031984411005396396, 0.032209076976869255, 0.03217238397337496, 0.03201702202204615, 0.03223755402723327, 0.03189256601035595, 0.032145947974640876, 0.03210918605327606, 0.03193175495835021, 0.03216170199448243, 0.03211291303159669, 0.032273091026581824, 0.03231644199695438, 0.0322762550204061, 0.03205264901043847, 0.03224532102467492, 0.03221062204102054, 0.031933808990288526, 0.03218675300013274, 0.03737118002027273, 0.032047920976765454];[0.024468289979267865, 0.025647620030213147, 0.02440081804525107, 0.024368821003008634, 0.024297860043589026, 0.024367087986320257, 0.024285745981615037, 0.025609264965169132, 0.02440044400282204, 0.02449009899282828, 0.025565759977325797, 0.02436531404964626, 0.025357516016811132, 0.024369287013541907, 0.024325934005901217, 0.024343814002349973, 0.02444810001179576, 0.024387844023294747, 0.02444862696575001, 0.02453770098509267, 0.024286869971547276, 0.02436003996990621, 0.024286564032081515, 0.02429128298535943, 0.02434766897931695, 0.024381018010899425, 0.024376956978812814, 0.025645378977060318, 0.02436790696810931, 0.024271113972645253, 0.02431874698959291, 0.02556658600224182, 0.024375704990234226, 0.02431527100270614, 0.024348033010028303, 0.024521126004401594, 0.024332839995622635, 0.024379360023885965, 0.024250583024695516, 0.024451697943732142, 0.02442776900716126, 0.024474358011502773, 0.024271989008411765, 0.024271328002214432, 0.024328371975570917, 0.024453653022646904, 0.02438014402287081, 0.024371097038965672, 0.0244013870251365, 0.024379767011851072];[0.22398341301595792, 0.22384864301420748, 0.22374405700247735, 0.23338046198477969, 0.2238567600143142, 0.23354149999795482, 0.22465583798475564, 0.2329155260231346, 0.22930523502873257, 0.2242152850376442, 0.22449008299736306, 0.22480675403494388, 0.22408721904503182, 0.22444924397859722, 0.2244855900062248, 0.22465008799917996, 0.2225089929997921, 0.22521776997018605, 0.22485501400660723, 0.22436429205117747, 0.22368011000799015, 0.2236193370190449, 0.22303365700645372, 0.22290577401872724, 0.22430139599600807, 0.22380056598922238, 0.22436835197731853, 0.2285562269971706, 0.22450003999983892, 0.23170474596554413, 0.2243459529709071, 0.22439770901110023, 0.23049112799344584, 0.22426091402303427, 0.22345055401092395, 0.22532629902707413, 0.22512247395934537, 0.22380322800017893, 0.22457652300363407, 0.22463516698917374, 0.22505219501908869, 0.22425702202599496, 0.22470005502691492, 0.224802678974811, 0.2255576850147918, 0.233939026016742, 0.22111127199605107, 0.2246066420339048, 0.22406711196526885, 0.22394185699522495];[0.22468811203725636, 0.22493754397146404, 0.2240274489740841, 0.22469888802152127, 0.22505104495212436, 0.22330890997545794, 0.22417156398296356, 0.22513759095454589, 0.23064080899348482, 0.2246287469752133, 0.22389506601030007, 0.224310343968682, 0.2337688379921019, 0.2229723060154356, 0.23275252396706492, 0.22359203599626198, 0.22427506401436403, 0.2290995130315423, 0.22491989203263074, 0.22461604798445478, 0.22344828996574506, 0.22558961401227862, 0.22941369301406667, 0.22397551097674295, 0.23387531703338027, 0.2239749560249038, 0.2313693239702843, 0.22470254503423348, 0.22468119696713984, 0.2301457430003211, 0.2286689630127512, 0.22321533202193677, 0.22362070699455217, 0.2245704989763908, 0.22482516197487712, 0.22389698098413646, 0.22338896099245176, 0.22405643603997305, 0.2244610310299322, 0.22482504602521658, 0.22431929199956357, 0.23307099798694253, 0.22414705000119284, 0.22427264403086156, 0.22380618302850053, 0.2235446340055205, 0.22873546497430652, 0.22505695599829778, 0.2242290250142105, 0.26519769604783505]
Conv2d\_4a\_3x3.conv;0.26116991898743436;0.6147046239930205;33.58514396799728;33.34312826406676;2.353657826966649;1.0072583382702978;2.3366972876178314;[0.26387917902320623, 0.2651705759926699, 0.2630846949759871, 0.26213084801565856, 0.2629464599885978, 0.2636975710047409, 0.262585301999934, 0.26215138501720503, 0.2620974779711105, 0.26290760800475255, 0.2633624100126326, 0.26201083400519565, 0.2622918079723604, 0.26275894400896505, 0.2827504089800641, 0.2619722100207582, 0.26237592101097107, 0.2632844540057704, 0.26203275099396706, 0.26234968804055825, 0.26194612501421943, 0.262350837001577, 0.26173071801895276, 0.26194522803416476, 0.26116991898743436, 0.2614900699700229, 0.26207236503250897, 0.2612748120445758, 0.2632154509774409, 0.26216043095337227, 0.26216595398727804, 0.261262405954767, 0.26160708599491045, 0.26390472101047635, 0.262055772007443, 0.2618428129935637, 0.2612746019731276, 0.26145968900527805, 0.26134833798278123, 0.26300787803484127, 0.26184542500413954, 0.26176719402428716, 0.26288068102439865, 0.26218662300379947, 0.26324647502042353, 0.26193682599114254, 0.2629790600039996, 0.26376583601813763, 0.2622522879973985, 0.26279948599403724];[0.6168620839598589, 0.6188742719823495, 0.615958740003407, 0.6486294540227391, 0.6204872000380419, 0.6212173440144397, 0.6159287469927222, 0.6153039030032232, 0.6182410879991949, 0.6173593520070426, 0.6181367210228927, 0.6165045620291494, 0.6188695759628899, 0.6174838150036521, 0.6212611299706623, 0.6186519439797848, 0.6179881380521692, 0.6159964880207554, 0.6165437850286253, 0.6158533520065248, 0.61628754704725, 0.6172296889708377, 0.615641793992836, 0.6179525149636902, 0.6154681569896638, 0.6160996099933982, 0.6160249439999461, 0.6150042779627256, 0.6156199380056933, 0.6147628589533269, 0.6198367619654164, 0.6171946340473369, 0.6152061680331826, 0.6181104719871655, 0.6190301619935781, 0.6165402720216662, 0.6188412560150027, 0.6163504179567099, 0.6888911830028519, 0.6185622400371358, 0.6178030280279927, 0.6147046239930205, 0.6174698499962687, 0.6165580680244602, 0.6174603260005824, 0.6158099150052294, 0.6163440250093117, 0.6183923509670421, 0.6178438719944097, 0.6173057219712064];[34.631125395942945, 34.10942825302482, 33.80381169897737, 34.72768148302566, 33.77924840897322, 34.67649478506064, 34.62642041099025, 33.98006585100666, 34.62446237000404, 33.747930884943344, 33.99473474599654, 34.62826930597657, 34.62917271000333, 34.0530896410346, 33.689404346980155, 34.01490152894985, 34.42186409101123, 34.62913146795472, 33.84250861307373, 34.37163546105148, 34.44655794900609, 33.985594448051415, 33.855872286017984, 33.8200218420825, 33.84989807003876, 33.58514396799728, 33.965456559031736, 34.6508943340159, 33.83159396704286, 33.697864189976826, 33.68401855806587, 34.13846423395444, 33.65014758298639, 33.73237476905342, 34.370774723996874, 34.35876483999891, 34.69747884897515, 33.961971755023114, 34.330845749005675, 33.75717049406376, 34.63497264700709, 34.32672554499004, 34.38208397402195, 34.63055119902128, 33.9529322499875, 34.339649337984156, 34.63046936597675, 33.75315674900776, 34.33152348204749, 34.628901358053554];[33.64227824402042, 33.6710833570105, 33.34312826406676, 33.692197955038864, 34.0482855149894, 33.69299092196161, 33.80434432905167, 33.59168813796714, 34.696547531930264, 33.8169060240034, 33.76759865996428, 33.717322860029526, 33.79453564196592, 33.841522275994066, 34.63711858598981, 33.88620729802642, 34.37324292206904, 33.68001382309012, 34.382424414972775, 34.04683743597707, 33.99810683703981, 33.76906488108216, 33.63670915499097, 34.62948938301997, 33.99341202399228, 33.85174766700948, 34.345643733104225, 33.83365569199668, 34.012934533995576, 33.78692780400161, 34.358528960030526, 34.652493631932884, 34.596678657922894, 34.69733638793696, 34.08075031894259, 33.94753965194104, 33.98741701699328, 34.637219374009874, 34.36177576187765, 34.42419002199313, 34.63087453704793, 34.61903264396824, 33.96189413196407, 33.711799147946294, 33.96624741400592, 33.80778204603121, 34.43802398099797, 33.953297277970705, 34.678898377052974, 34.451533671002835]
Mixed\_5b.branch1x1.conv;0.0127182140131481;0.008160819008480757;0.12944784498540685;0.15263830701587722;0.6416639160218641;0.8480691873236111;0.7566174147263462;[0.01420255796983838, 0.014360905042849481, 0.014425617002416402, 0.014345791016239673, 0.014288701000623405, 0.01442117296392098, 0.014263215998653322, 0.012837210029829293, 0.01435414596926421, 0.014315421984065324, 0.01425117498729378, 0.014326235046610236, 0.01438841997878626, 0.012794353999197483, 0.014345655043143779, 0.014206852996721864, 0.014351076039019972, 0.01433043705765158, 0.014323303999844939, 0.014387648028787225, 0.014225343998987228, 0.013754982966929674, 0.014323541021440178, 0.0127182140131481, 0.01445284899091348, 0.012799603980965912, 0.0143335199682042, 0.01431059103924781, 0.01431852497626096, 0.014194265007972717, 0.013716218003537506, 0.014309381018392742, 0.014348071010317653, 0.013565165980253369, 0.014390023949090391, 0.014153330004774034, 0.014419631042983383, 0.014262235956266522, 0.014304174983408302, 0.012866039003711194, 0.014286510995589197, 0.01286526897456497, 0.014321310969535261, 0.013775912986602634, 0.014341100002638996, 0.014473992981947958, 0.014326249016448855, 0.014309763035271317, 0.014234632020816207, 0.014217009011190385];[0.010320095985662192, 0.008282463997602463, 0.008550893049687147, 0.008430085028521717, 0.008205389021895826, 0.008264990989118814, 0.009025402017869055, 0.008160819008480757, 0.010177196003496647, 0.008330398995894939, 0.010293848987203091, 0.008257820969447494, 0.010498563991859555, 0.008361838001292199, 0.008481134020257741, 0.008255706983618438, 0.008586569980252534, 0.008270210993941873, 0.008196072012651712, 0.008523333992343396, 0.0084999930113554, 0.008211174979805946, 0.008465925988275558, 0.008206108002923429, 0.008602595014963299, 0.008514549990650266, 0.009265967993997037, 0.008441996993497014, 0.00845798896625638, 0.008493528992403299, 0.008319351996760815, 0.00816847599344328, 0.008513865992426872, 0.008444383973255754, 0.008169163018465042, 0.008519319992046803, 0.008234614972025156, 0.008522945980075747, 0.010139539954252541, 0.008464851009193808, 0.008501784002874047, 0.009083671029657125, 0.00825255800737068, 0.010521590011194348, 0.008247585035860538, 0.010406499961391091, 0.008241779054515064, 0.010440338985063136, 0.008204253972508013, 0.010333087004255503];[0.12944784498540685, 0.1305396169773303, 0.13060728297568858, 0.15616862598108128, 0.1535354619845748, 0.1558882929966785, 0.15472607698757201, 0.15401176002342254, 0.15271615399979055, 0.15588049800135195, 0.15371347399195656, 0.15306448901537806, 0.15460839599836618, 0.1531000069808215, 0.15688462898833677, 0.1566580639919266, 0.15595661400584504, 0.1564074550406076, 0.15618138300487772, 0.15303975803544745, 0.15634191199205816, 0.1532161469804123, 0.15343479998409748, 0.15338281099684536, 0.15624504099832848, 0.15305118699325249, 0.15336851897882298, 0.15388224105117843, 0.157263733970467, 0.15434857399668545, 0.15349267702549696, 0.15430362900951877, 0.15386588301043957, 0.15629805997014046, 0.15695778199005872, 0.15364330500597134, 0.15313687099842355, 0.1531315710162744, 0.15316477901069447, 0.15601242799311876, 0.15598701901035383, 0.15266058797715232, 0.15278135699918494, 0.15278428798774257, 0.1529279809910804, 0.15318884496809915, 0.15315636503510177, 0.15347900602500886, 0.15591197600588202, 0.15272573998663574];[0.15287302900105715, 0.15264288597973064, 0.15277909900760278, 0.15383537602610886, 0.15392709901789203, 0.15310907195089385, 0.15342776995385066, 0.15625720599200577, 0.15289185097208247, 0.15310168598080054, 0.1533352299593389, 0.15286585199646652, 0.15338363399496302, 0.15331109502585605, 0.15297872998053208, 0.1530493199825287, 0.15410086896736175, 0.15366853901650757, 0.1532006619963795, 0.15333232696866617, 0.15314838098129258, 0.15293636603746563, 0.15412774798460305, 0.15316011698450893, 0.15396937099285424, 0.15352933603571728, 0.15322676696814597, 0.15358371700858697, 0.15668591897701845, 0.15345708100358024, 0.15355414000805467, 0.15341271297074854, 0.15357046102872118, 0.1534758969792165, 0.15660747996298596, 0.1540242699556984, 0.15323355898726732, 0.15305917203659192, 0.15366346697555855, 0.15358045301400125, 0.15351758000906557, 0.1531852079788223, 0.15263830701587722, 0.15680845396127552, 0.15595798299182206, 0.15307853498961776, 0.1541284759878181, 0.15295912901638076, 0.15326969104353338, 0.1532352330395952]
Mixed\_5b.branch5x5\_1.conv;0.011731175007298589;0.007361732015851885;0.10038646904285997;0.11872482002945617;0.6275357763627053;0.8455390289743427;0.7421724543264666;[0.011731175007298589, 0.013253815995994955, 0.013356699026189744, 0.012658105988521129, 0.013286033004987985, 0.013433286978397518, 0.013274829019792378, 0.012698061997070909, 0.013344013947062194, 0.01296637300401926, 0.013293630036059767, 0.013252918026410043, 0.013296997989527881, 0.013273285992909223, 0.013300895981956273, 0.012688899005297571, 0.013312607014086097, 0.013165304029826075, 0.01187235297402367, 0.013396414986345917, 0.011846991023048759, 0.01339360501151532, 0.013571601011790335, 0.012708480993751436, 0.013300619029905647, 0.013313084025867283, 0.013280590996146202, 0.013254949008114636, 0.013245568028651178, 0.012738539022393525, 0.013326699961908162, 0.013269795977976173, 0.013280273007694632, 0.011865979991853237, 0.013285488996189088, 0.012427459005266428, 0.013258618011604995, 0.012801849050447345, 0.013358803000301123, 0.012477816024329513, 0.013277459947858006, 0.012417474004905671, 0.013326699030585587, 0.012771452951710671, 0.01333838701248169, 0.011824112967588007, 0.013315699005033821, 0.01266092696459964, 0.013423782016616315, 0.012726028973702341];[0.010672251984942704, 0.00782435800647363, 0.007511687988881022, 0.007490842021070421, 0.007552164024673402, 0.007424503972288221, 0.0075939110247418284, 0.007497420010622591, 0.00746471801539883, 0.007491098949685693, 0.008552458020858467, 0.00750011601485312, 0.01048891997197643, 0.007415140978991985, 0.007893540023360401, 0.008522642019670457, 0.007557658012956381, 0.007418196008075029, 0.007537422992754728, 0.00747569598024711, 0.007404006028082222, 0.0074775560060516, 0.007500076026190072, 0.007483778987079859, 0.007550506968982518, 0.0074366359622217715, 0.007556775992270559, 0.007522956992033869, 0.0075033779721707106, 0.008411066024564207, 0.0074501330382190645, 0.008861444017384201, 0.007376210007350892, 0.0073701979708857834, 0.00775099394377321, 0.007491669035516679, 0.007513331016525626, 0.00764205603627488, 0.007806761015672237, 0.007537210010923445, 0.007486099028028548, 0.007361732015851885, 0.008555134991183877, 0.00751600501826033, 0.008425740990787745, 0.007462241977918893, 0.0077625039848499, 0.007518737984355539, 0.012588534969836473, 0.007462411012966186];[0.10038646904285997, 0.10142515902407467, 0.10164210700895637, 0.1094967609969899, 0.12046818801900372, 0.11961456597782671, 0.12358624400803819, 0.1207978570018895, 0.12065057299332693, 0.12002410105196759, 0.12139227305306122, 0.11859323002863675, 0.11948506598128006, 0.1219309099833481, 0.119433788000606, 0.11984258296433836, 0.12248680897755548, 0.12198774103308097, 0.12003797199577093, 0.11989954998716712, 0.11912266496801749, 0.12139973003650084, 0.12134302000049502, 0.11982767900917679, 0.12203841097652912, 0.11906632798491046, 0.12202060996787623, 0.11952075298177078, 0.12217583000892773, 0.12071988900424913, 0.11973974399734288, 0.12130100501235574, 0.11970820702845231, 0.12198864400852472, 0.1199310320080258, 0.12167809304082766, 0.12166452500969172, 0.12181821296690032, 0.11991597100859508, 0.12056002096505836, 0.12237235700013116, 0.1193497140193358, 0.11966025200672448, 0.12202062696451321, 0.11961295298533514, 0.12034323497209698, 0.12107988697243854, 0.12176301900763065, 0.11978224496124312, 0.11919081496307626];[0.12145275302464142, 0.11872482002945617, 0.11922647501341999, 0.12079901696415618, 0.12022085301578045, 0.12005076999776065, 0.11930082901380956, 0.11983079998753965, 0.12022440601140261, 0.12005846900865436, 0.12065247498685494, 0.11945832998026162, 0.12122770899441093, 0.11908062204020098, 0.12149539199890569, 0.1219873140216805, 0.11910362902563065, 0.12233339698286727, 0.11899084696779028, 0.12014815100701526, 0.1200338689959608, 0.11973464500624686, 0.12046879500849172, 0.11958335700910538, 0.11974022298818454, 0.11908995202975348, 0.11968875699676573, 0.12196274101734161, 0.12189953797496855, 0.11963681597262621, 0.11970316199585795, 0.12216759898001328, 0.12026784202316776, 0.119692953012418, 0.11983319296268746, 0.12011309200897813, 0.11996956402435899, 0.11960738099878654, 0.12196569796651602, 0.11980032495921478, 0.11951044999295846, 0.12179492204450071, 0.12000082799931988, 0.12216261599678546, 0.11952324095182121, 0.12198505800915882, 0.12007123400690034, 0.12051884800894186, 0.119543026026804, 0.11923856101930141]
Mixed\_5b.branch5x5\_2.conv;0.020987001014873385;0.06492839299608022;2.9493453110335395;2.95134157105349;3.0937432627970898;0.999323609290253;3.0958372583575313;[0.020987001014873385, 0.023022745037451386, 0.024636907037347555, 0.026081792952027172, 0.02720657200552523, 0.02694786700885743, 0.026914779969956726, 0.027212227985728532, 0.027048761025071144, 0.02696279197698459, 0.027215690002776682, 0.026908632018603384, 0.026865680003538728, 0.027166633983142674, 0.026859505975153297, 0.027008379984181374, 0.027231635991483927, 0.02697926200926304, 0.027139130979776382, 0.027257868961896747, 0.026947373000439256, 0.02695462800329551, 0.02730197797063738, 0.026939462986774743, 0.026897052011918277, 0.02705655002500862, 0.026914419955573976, 0.027051305980421603, 0.02716439700452611, 0.026885606988798827, 0.026893613976426423, 0.027200012002140284, 0.0269459510454908, 0.026838776015210897, 0.027444168983493, 0.026866305037401617, 0.02694407699164003, 0.027218547009397298, 0.027239413000643253, 0.026979758054949343, 0.027205577003769577, 0.026910190004855394, 0.02685527695575729, 0.027177601994480938, 0.026921714015770704, 0.026945391029585153, 0.02755445399088785, 0.026870534988120198, 0.02693424600875005, 0.02723932097433135];[0.06614003499271348, 0.06596035900292918, 0.06723086000420153, 0.0657182969735004, 0.065245657984633, 0.06559402903076261, 0.06546613603131846, 0.06537728296825662, 0.06552421400556341, 0.06541850400390103, 0.06520776101388037, 0.06506315700244159, 0.06572800897993147, 0.06535233999602497, 0.07097496197093278, 0.06538040097802877, 0.06535286305006593, 0.06492839299608022, 0.06508781900629401, 0.06499787501525134, 0.06531260395422578, 0.06528179097222164, 0.06534476001979783, 0.06603679398540407, 0.06533207499887794, 0.06504963699262589, 0.06543114996748045, 0.06581515597645193, 0.06533465400571004, 0.06515952403424308, 0.06594064604723826, 0.0650049289688468, 0.06524096702923998, 0.06542974198237062, 0.06572856102138758, 0.06520251999609172, 0.06502148002618924, 0.06556571600958705, 0.06514649698510766, 0.065025063988287, 0.06572361598955467, 0.06574366800487041, 0.06529911397956312, 0.06556080695008859, 0.06535904097836465, 0.06515059102093801, 0.06545431900303811, 0.06509571400238201, 0.06537409598240629, 0.0654753579874523];[2.9560026740655303, 2.9670818900340237, 2.9769847249845043, 2.9703275780193508, 2.967447073024232, 2.9665947780013084, 2.972472729976289, 2.96912320505362, 2.9746634300099686, 2.972489323990885, 2.9732066110009328, 2.9676340089645237, 2.9672081880271435, 2.9709103669738397, 2.9756801050389186, 2.9717566649778746, 2.9683211219962686, 2.968341694038827, 2.966945330030285, 2.9493453110335395, 2.9722688749898225, 2.9735194810200483, 2.975158334011212, 2.968366591085214, 2.9582718319725245, 3.0002474719076417, 2.9679526449763216, 2.9745678899926133, 2.968717825016938, 2.9777581639937125, 2.96351087000221, 2.9566271259682253, 2.9679318069829606, 2.962749939004425, 2.976562791969627, 2.9749650469166227, 2.954284561041277, 2.9722818480222486, 2.96754385397071, 2.9591215979889967, 2.9675040660076775, 2.9686748009407893, 2.959294233005494, 2.9705417649820447, 2.963160795974545, 2.9686043859110214, 2.9516262879478745, 2.967782231979072, 2.975631851993967, 2.972095182922203];[2.9667125400155783, 2.958085478981957, 2.96396336494945, 2.961048226978164, 2.9643536820658483, 2.9647895339876413, 2.9654003480100073, 2.974930224940181, 2.97539728297852, 2.96217692096252, 2.966443162993528, 2.9711907279561274, 2.9631179060670547, 2.9687998920562677, 2.966765940946061, 2.9603626600583084, 2.9658614340005443, 2.9776746849529445, 2.977782078029122, 2.95134157105349, 2.9562382340081967, 2.967069449950941, 2.9602305280277506, 2.9667897839681245, 2.9586778639932163, 2.970688954985235, 2.965757421858143, 2.966002334083896, 2.976042478985619, 2.9622679510503076, 2.969919567985926, 2.966821509064175, 2.968050679017324, 2.9673821490141563, 2.9650229439721443, 2.9635817630332895, 2.9762049499549903, 2.963705862988718, 2.962293784948997, 2.9678397749667056, 2.9629740840173326, 2.9656492839567363, 2.9656227589584887, 2.966379585035611, 2.982468597998377, 2.9663329779868945, 2.9669955589342862, 2.9671226330683567, 2.973901699995622, 2.9693409569445066]
Mixed\_5b.branch3x3dbl\_2.conv;0.017978119023609906;0.05823916499502957;3.145107138028834;3.14891979994718;3.239447069993614;0.9987892159341721;3.2433740956681683;[0.01806900097290054, 0.017978119023609906, 0.018352134968154132, 0.019485165015794337, 0.01996737701119855, 0.02058364695403725, 0.020800112979486585, 0.021044877998065203, 0.020944083982612938, 0.021598263003397733, 0.020974459999706596, 0.021123256999999285, 0.021029616007581353, 0.020959896966814995, 0.02093898900784552, 0.020973210979718715, 0.021005771995987743, 0.020952704013325274, 0.020960105990525335, 0.020996131002902985, 0.020909520040731877, 0.020990052027627826, 0.020959599991329014, 0.02101123600732535, 0.021018141007516533, 0.021025401016231626, 0.0211470810463652, 0.02093346801120788, 0.021034189965575933, 0.020889773033559322, 0.02101283799856901, 0.02114169899141416, 0.02101512101944536, 0.020878104027360678, 0.021061928011476994, 0.021090428985189646, 0.020944369956851006, 0.02106811699923128, 0.02115586999570951, 0.021027470007538795, 0.020918371039442718, 0.021034029952716082, 0.020939941983669996, 0.021021717984694988, 0.020942857023328543, 0.02106755698332563, 0.021029433992225677, 0.021115267009008676, 0.020958034961950034, 0.021077181037981063];[0.058719144959468395, 0.05865120905218646, 0.05885151703841984, 0.05899828101973981, 0.05934259301284328, 0.0588852179935202, 0.058678942965343595, 0.0589905790402554, 0.0593350559938699, 0.05904592003207654, 0.05915855395141989, 0.05900521302828565, 0.05892227904405445, 0.058946473989635706, 0.05870127701200545, 0.05879668903071433, 0.05879250698490068, 0.05858692299807444, 0.058729976997710764, 0.058573000016622245, 0.0591752520413138, 0.05883199500385672, 0.05903756298357621, 0.05882952397223562, 0.05853959498926997, 0.05882682203082368, 0.058746797032654285, 0.058557412994559854, 0.05936314002610743, 0.059069118986371905, 0.058465644950047135, 0.058652298990637064, 0.059163838042877614, 0.05936261999886483, 0.059178647003136575, 0.05899752100231126, 0.05823916499502957, 0.05870351905468851, 0.05870685400441289, 0.05880352499661967, 0.05918281601043418, 0.05896755203139037, 0.05880247795721516, 0.058952459949068725, 0.05892785399919376, 0.05968635401222855, 0.05858810700010508, 0.05858764302683994, 0.05825887498212978, 0.05858107400126755];[3.171529721992556, 3.190196683979593, 3.179244450002443, 3.179219320008997, 3.188423391955439, 3.180880846979562, 3.1843138150288723, 3.1937738909036852, 3.176255925965961, 3.186960866965819, 3.1850795469945297, 3.2727634510956705, 3.1791740610497072, 3.1662561880075373, 3.181972079037223, 3.16099678206956, 3.18440956203267, 3.145107138028834, 3.1729194790823385, 3.1775157480151393, 3.1857357600238174, 3.2018500370322727, 3.2444174960255623, 3.183106356067583, 3.1859869780601002, 3.173769232002087, 3.168587397027295, 3.2097703830804676, 3.1855874030152336, 3.192473924078513, 3.1906299110269174, 3.176777020969894, 3.169239896000363, 3.18618477700511, 3.1881253070314415, 3.1721326179686002, 3.1490728839999065, 3.2139377659768797, 3.18190831708489, 3.1755699010100216, 3.194541717937682, 3.1936071209493093, 3.1478692289674655, 3.1671840749913827, 3.1847004730370827, 3.2154808380291797, 3.190779682074208, 3.1800672200042754, 3.194904749048874, 3.180962636950426];[3.1794427859131247, 3.1713486689841375, 3.1845613539917395, 3.180497284978628, 3.1814485319773667, 3.1880809929571114, 3.182421399978921, 3.1803770550177433, 3.176834665995557, 3.1892012819298543, 3.1815666949842125, 3.14891979994718, 3.19363427197095, 3.1813577850116417, 3.2173457790049724, 3.1901183240115643, 3.2196668208925985, 3.1587215119507164, 3.1715285609825514, 3.179257989046164, 3.1763957719667815, 3.194811396941077, 3.158715023950208, 3.1663116999552585, 3.1667754889349453, 3.167753604007885, 3.185290669032838, 3.173889855039306, 3.2210004319786094, 3.188532778993249, 3.181443163077347, 3.1687223840272054, 3.1813751469599083, 3.1739051100448705, 3.1724734730669297, 3.1670780070126057, 3.176551391952671, 3.193304657936096, 3.1785752919968218, 3.180679220939055, 3.171588044031523, 3.1853902020375244, 3.17853161401581, 3.1573256039991975, 3.210163612093311, 3.2173544039251283, 3.1829978629830293, 3.1800815579481423, 3.1968943060492165, 3.1690446349675767]
Mixed\_5b.branch3x3dbl\_3.conv;0.02601288497680798;0.07018224999774247;4.620399114966858;4.641294615983497;2.6979802532596473;0.9954979153995783;2.7101817206485235;[0.02601288497680798, 0.02602767205098644, 0.028028642991557717, 0.029176941025070846, 0.030186793999746442, 0.03035270399414003, 0.030330228037200868, 0.030670628999359906, 0.03101096802856773, 0.030437318957410753, 0.03055109200067818, 0.03034807601943612, 0.03066415898501873, 0.03036489599617198, 0.030661429977044463, 0.030505251954309642, 0.030684811004903167, 0.030455201980657876, 0.030473322025500238, 0.03044761996716261, 0.03068556700600311, 0.030512774013914168, 0.0306670360150747, 0.03045206400565803, 0.030443708004895598, 0.030633648042567074, 0.030595557997003198, 0.030462252034340054, 0.03030462103197351, 0.030483426991850138, 0.030847705027554184, 0.030460701033007354, 0.030490523960907012, 0.030771568999625742, 0.030370046966709197, 0.03034144500270486, 0.0309266610420309, 0.030481226975098252, 0.030522943008691072, 0.030708713980857283, 0.030380148033145815, 0.030613936949521303, 0.030580563005059958, 0.030468394979834557, 0.030353677982930094, 0.03053782496135682, 0.030666758015286177, 0.030091541004367173, 0.030469341960269958, 0.030060296005103737];[0.07201072899624705, 0.07320771599188447, 0.07018224999774247, 0.07293681096052751, 0.07199708401458338, 0.07197775400709361, 0.07190072699449956, 0.07222275400999933, 0.07195367198437452, 0.07194095198065042, 0.0721961380331777, 0.07185516000026837, 0.07168347301194444, 0.07177042099647224, 0.07221438200213015, 0.07172212598379701, 0.0723090409883298, 0.07147072796942666, 0.07169706298736855, 0.07190183096099645, 0.07212647097185254, 0.07234465196961537, 0.07186271395767108, 0.0717398640117608, 0.07157538400497288, 0.07257151399971917, 0.07186181499855593, 0.0719299329794012, 0.07142725598532706, 0.07190134102711454, 0.0720745170256123, 0.07199257001047954, 0.07204823900246993, 0.07150841201655567, 0.0721205270383507, 0.07155337900621817, 0.0716310539864935, 0.07186460396042094, 0.07224379997933283, 0.07145090302219614, 0.07133971300208941, 0.07210703898454085, 0.07238439202774316, 0.07204779901076108, 0.07165768498089164, 0.07178921904414892, 0.07153272198047489, 0.07193459704285488, 0.07228578202193603, 0.07213720603613183];[4.680345019034576, 4.697162426949944, 4.7154240679810755, 4.68977897206787, 4.7091540160472505, 4.7117329519824125, 4.685544258041773, 4.681268085027114, 4.6971707450575195, 4.707946337992325, 4.691967562073842, 4.680351984046865, 4.6903679930837825, 4.749489478068426, 4.689442839007825, 4.7102597749908455, 4.785878797003534, 4.620399114966858, 4.713359525077976, 4.671280160953756, 4.799936155031901, 4.748544255970046, 4.69637918000808, 4.6840391859877855, 4.64458373998059, 4.71806269895751, 4.694081705936696, 4.697127037041355, 4.682018471998163, 4.690793053014204, 4.675327456032392, 4.700703706010245, 4.678364148014225, 4.69210607704008, 4.694487515895162, 4.692077215993777, 4.696224418003112, 4.781877111061476, 4.740190274955239, 4.702628602040932, 4.668809883005451, 4.7808410819852725, 4.702869380940683, 4.697703259938862, 4.987568620999809, 5.533145686960779, 4.68157215998508, 5.151275468990207, 4.689576716045849, 4.681967321084812];[4.666842459933832, 4.682271280034911, 4.699830684927292, 4.6851010850514285, 4.641294615983497, 4.705542998039164, 4.688639730971772, 4.763231029966846, 4.67785921797622, 4.686220194969792, 4.7186525569995865, 4.693579505954403, 4.688212390989065, 4.765686322993133, 4.6895884099649265, 4.7207730419468135, 4.7003700899658725, 4.6735011750715785, 4.657293437048793, 4.668806173023768, 4.700382834998891, 4.653984277043492, 4.681626059988048, 4.696807391999755, 4.692522343946621, 4.668189978983719, 4.689495785918552, 4.694489802001044, 4.685652084997855, 4.67590483406093, 4.698039654002059, 4.699048384965863, 4.6837485620053485, 4.6974533490720205, 4.700180911982898, 4.725519285944756, 4.690953589044511, 4.701448818959761, 4.679129297961481, 4.7124990680022165, 4.645645837998018, 4.686674474040046, 4.70202997198794, 4.667562700982671, 4.692037827975582, 4.6917158020078205, 4.7448035520501435, 4.705576646956615, 4.7026142019894905, 4.67264265200356]
Mixed\_5b.branch\_pool.conv;0.01229305297601968;0.008135347976349294;0.07086031598737463;0.08384575904347003;0.6617841794238657;0.8451270141240769;0.7830588401079157;[0.012623928021639585, 0.012887651973869652, 0.012400617997627705, 0.012381320004351437, 0.012393970973789692, 0.012343609996605664, 0.01237723499070853, 0.012495674018282443, 0.012491694011259824, 0.01241471094544977, 0.012345137016382068, 0.01245406997622922, 0.01251090900041163, 0.012384183995891362, 0.012454178999178112, 0.012540569005068392, 0.01249112602090463, 0.012502975994721055, 0.01229305297601968, 0.012313659011851996, 0.012367416988126934, 0.012382728978991508, 0.012665360991377383, 0.012521444994490594, 0.012393134005833417, 0.012325650022830814, 0.012378610030282289, 0.01246241998160258, 0.012348265969194472, 0.0123407969949767, 0.012523790006525815, 0.01239829696714878, 0.012388000031933188, 0.01246831496246159, 0.012624526978470385, 0.012344997026957572, 0.012562820978928357, 0.012510049040429294, 0.01236240699654445, 0.012531988963019103, 0.0122977250139229, 0.012521096970885992, 0.012297831999603659, 0.012337700987700373, 0.012470874993596226, 0.012354208040051162, 0.012350769946351647, 0.012340785993728787, 0.012564416974782944, 0.012332357000559568];[0.008262582996394485, 0.008250217011664063, 0.008135347976349294, 0.00819730298826471, 0.00833276001503691, 0.0082896719686687, 0.008311841986142099, 0.008285799995064735, 0.008278697030618787, 0.008197807997930795, 0.008277825021650642, 0.008277415996417403, 0.008396441990043968, 0.008231190033257008, 0.008259341004304588, 0.008269183977972716, 0.008204079000279307, 0.008266684948466718, 0.008221501018851995, 0.008301272988319397, 0.008279096044134349, 0.008234885986894369, 0.008240147959440947, 0.00824252498568967, 0.008239756047260016, 0.00820418301736936, 0.008227045997045934, 0.008221426978707314, 0.008282570983283222, 0.008250028011389077, 0.008176378963980824, 0.008252502011600882, 0.008201744989492, 0.008271025028079748, 0.008149814966600388, 0.008273835992440581, 0.008234946988523006, 0.00826875603524968, 0.008234875975176692, 0.008247226011008024, 0.008233500004280359, 0.00823971105273813, 0.008225933008361608, 0.00825933099258691, 0.008196951006539166, 0.008301499008666724, 0.00824484002077952, 0.00860884803114459, 0.008301130961626768, 0.008252994040958583];[0.07086031598737463, 0.07138431799830869, 0.07118930196156725, 0.07190683303633705, 0.07223089499166235, 0.07131510198814794, 0.08423080801730976, 0.08665113296592608, 0.08602274704026058, 0.08818340400466695, 0.08639029099140316, 0.08632553997449577, 0.08658374502556399, 0.08628204901469871, 0.08776879496872425, 0.08684760902542621, 0.08694429695606232, 0.08615133300190791, 0.12854477297514677, 0.0881886399583891, 0.08588287403108552, 0.08806058700429276, 0.0868107249843888, 0.08628877397859469, 0.08625225198920816, 0.08610458200564608, 0.0871577100479044, 0.08735720004187897, 0.08831629401538521, 0.08660578000126407, 0.08600112999556586, 0.0860601969761774, 0.08629531902261078, 0.08693192905047908, 0.08802332304185256, 0.08576511999126524, 0.08770333096617833, 0.08585660095559433, 0.088128222967498, 0.08588100597262383, 0.08795294997980818, 0.08725482400041074, 0.08620490599423647, 0.08690452994778752, 0.08623748703394085, 0.08642974199028686, 0.08688885398441926, 0.08553918200777844, 0.08789512002840638, 0.0871194340288639];[0.0860039460239932, 0.08602507197065279, 0.08590381598332897, 0.0860562640009448, 0.08697414601920173, 0.08750507299555466, 0.08585980103816837, 0.0867155859596096, 0.08794229495106265, 0.0878785970271565, 0.08628824498737231, 0.08644529996672645, 0.08655045600607991, 0.08746244304347783, 0.08658985403599218, 0.08567797503201291, 0.08779704896733165, 0.0855710839969106, 0.0862418600008823, 0.08679134299745783, 0.08634945802623406, 0.08801304997177795, 0.08723248401656747, 0.08778288797475398, 0.08611410699086264, 0.08384575904347003, 0.0858719139941968, 0.08732226496795192, 0.08579954103333876, 0.08747760404367, 0.08664635103195906, 0.0860890590120107, 0.08651696698507294, 0.08598462300142273, 0.08607155398931354, 0.08728997496655211, 0.08561759296571836, 0.08594917500158772, 0.08803110697772354, 0.08772370096994564, 0.08824700600234792, 0.08567902504000813, 0.08636200398905203, 0.08741253800690174, 0.08575690496945754, 0.08593508100602776, 0.08782280900049955, 0.08654017298249528, 0.08753025403711945, 0.08628225099528208]
Mixed\_5c.branch1x1.conv;0.017775735002942383;0.010010614001657814;0.17290228401543573;0.20093788497615606;0.5631617483046848;0.8604762811948223;0.6544767829308453;[0.019118894007988274, 0.01851932902354747, 0.018485707987565547, 0.018528435030020773, 0.018601848045364022, 0.017850634991191328, 0.01861090399324894, 0.018486095999833196, 0.018417485000099987, 0.018514747032895684, 0.018454385979566723, 0.018583096039947122, 0.018735238001681864, 0.018622550007421523, 0.018680727982427925, 0.01862579199951142, 0.018590247025713325, 0.018437180027831346, 0.0184813910163939, 0.02207435603486374, 0.018591498024761677, 0.01852301403414458, 0.018468933005351573, 0.01800382003420964, 0.018644085037522018, 0.017775735002942383, 0.018538673990406096, 0.01849855703767389, 0.018447297043167055, 0.018540495017077774, 0.01837276597507298, 0.018399178981781006, 0.018388920987490565, 0.018451531999744475, 0.018440191983245313, 0.01855401397915557, 0.01843968202592805, 0.01853614201536402, 0.018469906004611403, 0.018271526030730456, 0.018467532005161047, 0.018445595051161945, 0.018448022019583732, 0.01837333495495841, 0.01843045197892934, 0.01847248402191326, 0.018406205985229462, 0.018395737977698445, 0.018421726010274142, 0.018338060996029526];[0.010408173955511302, 0.010402148007415235, 0.0103932119673118, 0.010433440969791263, 0.010390231967903674, 0.010074249003082514, 0.01034364104270935, 0.010249980026856065, 0.01045270700706169, 0.010398262005764991, 0.010332781996112317, 0.010010614001657814, 0.010326099989470094, 0.010096771991811693, 0.014245301950722933, 0.01030557497870177, 0.010098424041643739, 0.011428048019297421, 0.01038230798440054, 0.010449743014760315, 0.010301064001396298, 0.010088912968058139, 0.010164347011595964, 0.01037947298027575, 0.010377814993262291, 0.010390723997261375, 0.010365006048232317, 0.01013746700482443, 0.010265155986417085, 0.010365424968767911, 0.010425029031466693, 0.010467904037795961, 0.010371372976806015, 0.010380415013059974, 0.010358381026890129, 0.010121793951839209, 0.010373418976087123, 0.010354366968385875, 0.010308504977729172, 0.010372425022069365, 0.010453846014570445, 0.01016557397088036, 0.010420818987768143, 0.010399577033240348, 0.010384551016613841, 0.010340076987631619, 0.010444883024320006, 0.010097275022417307, 0.010337425977922976, 0.010336316016037017];[0.17596596799558029, 0.17785192403243855, 0.17290228401543573, 0.1998475519940257, 0.2047008170047775, 0.2077271220041439, 0.20542539202142507, 0.20307055400917307, 0.20521805103635415, 0.20563364104600623, 0.20769071602262557, 0.2025546149816364, 0.20197107299463823, 0.20536115200957283, 0.20228246302576736, 0.2016985770314932, 0.20567626500269398, 0.20429901900934055, 0.20145956799387932, 0.20217244396917522, 0.20585143595235422, 0.20558246300788596, 0.20094037300441414, 0.20301133900647983, 0.20456069096690044, 0.20246534299803898, 0.20178276899969205, 0.20346968504600227, 0.20080065698130056, 0.20593537198146805, 0.20618369797011837, 0.200785581022501, 0.20153356302762404, 0.20102125400444493, 0.20137773000169545, 0.20144820702262223, 0.20082588796503842, 0.2058312850422226, 0.20600156800355762, 0.20331504696514457, 0.2040151910041459, 0.2030611970112659, 0.2010431489907205, 0.20147543703205884, 0.20066941500408575, 0.20705672696931288, 0.20231682801386341, 0.2037785790162161, 0.2019380559795536, 0.20320945302955806];[0.20240428403485566, 0.2024371000006795, 0.20280529302544892, 0.20606647100066766, 0.20115019899094477, 0.2032268499606289, 0.20148087799316272, 0.20190892199752852, 0.20231618196703494, 0.20356971601722762, 0.2019348560133949, 0.20631363801658154, 0.20519334299024194, 0.20317488495493308, 0.2083831430063583, 0.203051453048829, 0.20329210703494027, 0.20237713702954352, 0.20592340198345482, 0.20312939502764493, 0.20158750703558326, 0.20673957403050736, 0.20280246098991483, 0.20230462600011379, 0.2072233270155266, 0.20626046700635925, 0.20572543400339782, 0.20234541699755937, 0.24706841696752235, 0.2029656270169653, 0.20321452099597082, 0.20642561302520335, 0.2066661769640632, 0.20117267599562183, 0.20546639995882288, 0.20523703598883003, 0.20093788497615606, 0.20217827800661325, 0.20245464198524132, 0.2031977620208636, 0.20607198297511786, 0.20365872897673398, 0.2080829439801164, 0.20608020399231464, 0.20204695395659655, 0.20444954599952325, 0.20304394903359935, 0.20222571800695732, 0.2020115060149692, 0.20254697604104877]
Mixed\_5c.branch5x5\_1.conv;0.016164553991984576;0.009115164983086288;0.13568162900628522;0.15820350300054997;0.563898328874782;0.8576398526764198;0.657500146611699;[0.01752366899745539, 0.017820969980675727, 0.0172239969833754, 0.01727585302432999, 0.016608705976977944, 0.017309568007476628, 0.017236999003216624, 0.020240215002559125, 0.017146687023341656, 0.016613960033282638, 0.01712570700328797, 0.017222300986759365, 0.01636605302337557, 0.017318384954705834, 0.017318786995019764, 0.017292235977947712, 0.0165087710483931, 0.01728903700131923, 0.01725350000197068, 0.01722441299352795, 0.017260307038668543, 0.01730605697957799, 0.016164553991984576, 0.01735460798954591, 0.01722622598754242, 0.01726871100254357, 0.016360181965865195, 0.017279296997003257, 0.017297595972195268, 0.01723553304327652, 0.017233347985893488, 0.016467526962514967, 0.017275231948588043, 0.017278436047490686, 0.017308529000729322, 0.01730613602558151, 0.01734450797084719, 0.017316441982984543, 0.017374723975080997, 0.017251299985218793, 0.01726913102902472, 0.016440591018181294, 0.017302464053500444, 0.017265185015276074, 0.020148815005086362, 0.017186239012517035, 0.016602746967691928, 0.017254221020266414, 0.017333118012174964, 0.01730365102412179];[0.00932812097016722, 0.009253160969819874, 0.009148504002951086, 0.009255301964003593, 0.009307329019065946, 0.009154564992059022, 0.009277310979086906, 0.00926356902346015, 0.009271469956729561, 0.009280277998186648, 0.009214001998770982, 0.009254719014279544, 0.009327612002380192, 0.009259811951778829, 0.009265545988455415, 0.00929031998384744, 0.00928054196992889, 0.009276497003156692, 0.009117897949181497, 0.009264236956369132, 0.009297022013925016, 0.009115164983086288, 0.00926110299769789, 0.009168436983600259, 0.009283004968892783, 0.009222369000781327, 0.01020857598632574, 0.009317327989265323, 0.009260257997084409, 0.009236102981958538, 0.009273835981730372, 0.00924382102675736, 0.009248621994629502, 0.009318750002421439, 0.009293648006860167, 0.009283685008995235, 0.009256115008611232, 0.009154319006484002, 0.009261522034648806, 0.009333632013294846, 0.009271326009184122, 0.009272788011003286, 0.009310849010944366, 0.009273610019590706, 0.009268328954931349, 0.009297534998040646, 0.00929550698492676, 0.009260319988243282, 0.009239648003131151, 0.009274873009417206];[0.13568162900628522, 0.13659571396419778, 0.1370138680213131, 0.15899961901595816, 0.16163297498133034, 0.16217044700169936, 0.15815586497774348, 0.16084900399437174, 0.15893177298130468, 0.16182297002524137, 0.16137119801715016, 0.15837158903013915, 0.15931142104091123, 0.16041325696278363, 0.15883633098565042, 0.1592067109886557, 0.1590954950079322, 0.16009790904354304, 0.15913423901656643, 0.15836976398713887, 0.16090272302972153, 0.15913477295543998, 0.15871059300843626, 0.16159878898179159, 0.16233050700975582, 0.15898570604622364, 0.15980837401002645, 0.15945534099591896, 0.16149504604982212, 0.1622312929830514, 0.15883478801697493, 0.16150758700678125, 0.15889991697622463, 0.1582947410061024, 0.1589059800026007, 0.1596299799857661, 0.16337555297650397, 0.1584241779637523, 0.1596644800156355, 0.15880901098717004, 0.16029139095917344, 0.158115690050181, 0.16145414399215952, 0.15943570295348763, 0.15913556498708203, 0.1584075919818133, 0.1585318300058134, 0.1598653569817543, 0.16118911700323224, 0.1592639739974402];[0.1605271720327437, 0.15927795303286985, 0.1590748829767108, 0.15905905002728105, 0.16098037001211196, 0.16174413199769333, 0.1586507169995457, 0.16184965695720166, 0.1620383959962055, 0.15972613298799843, 0.16199666395550594, 0.16055001196218655, 0.16253780503757298, 0.16178772097919136, 0.16214223799761385, 0.15858063899213448, 0.16183610202278942, 0.1584186590043828, 0.15918247698573396, 0.16177238803356886, 0.1590009779902175, 0.16116907796822488, 0.15904126898385584, 0.15881431102752686, 0.15945264301262796, 0.1591010009869933, 0.15922348998719826, 0.16124657297041267, 0.16230372700374573, 0.15990473103011027, 0.16238791297655553, 0.16192668303847313, 0.15915026800939813, 0.15820350300054997, 0.16155840101419017, 0.16195560595951974, 0.15930107102030888, 0.15869021700927988, 0.15888732601888478, 0.16216697002528235, 0.16124591400148347, 0.16068021196406335, 0.15892991400323808, 0.15841193299274892, 0.15864535100990906, 0.16387601796304807, 0.159282801032532, 0.15957054897444323, 0.15852108097169548, 0.16021558601642027]
Mixed\_5d.branch1x1.conv;0.01887124899076298;0.010848901991266757;0.20040776702808216;0.22498627501772717;0.5748905118350689;0.8907555228081873;0.6453965169058673;[0.02092374098720029, 0.02045242500025779, 0.020626978017389774, 0.01927500299643725, 0.02035860496107489, 0.019523969036526978, 0.020237433025613427, 0.020425244991201907, 0.020421403052750975, 0.01887124899076298, 0.020518558972980827, 0.024553610011935234, 0.02056959900073707, 0.020355608023237437, 0.019655752053949982, 0.019457498972769827, 0.0203668869799003, 0.02046540199080482, 0.0204264450003393, 0.019195999018847942, 0.020650870050303638, 0.025131578964646906, 0.0203465890372172, 0.020489376038312912, 0.02048687601927668, 0.01942062802845612, 0.020308734965510666, 0.020386633987072855, 0.01973668101709336, 0.019620885024778545, 0.020258877018932253, 0.02039806597167626, 0.01970914500998333, 0.019588019989896566, 0.020311960019171238, 0.020440231019165367, 0.020302376011386514, 0.019307968963403255, 0.020355718035716563, 0.019602887041401118, 0.02039978699758649, 0.02042850397992879, 0.020481501007452607, 0.01915772695792839, 0.020335035980679095, 0.02041437302250415, 0.020575905975420028, 0.019250434008426964, 0.020300275995396078, 0.01894190802704543];[0.011393853987101465, 0.011032697977498174, 0.015721100033260882, 0.010932948032859713, 0.01106824300950393, 0.010929328040219843, 0.010917760024312884, 0.011258900980465114, 0.01095640700077638, 0.011257592996116728, 0.015877251978963614, 0.01103286596480757, 0.015871801995672286, 0.01107766100903973, 0.015821957029402256, 0.011093065026216209, 0.010924602975137532, 0.011276242032181472, 0.010876827989704907, 0.011305126012302935, 0.015802189998794347, 0.011017026961781085, 0.011020228965207934, 0.011385220976080745, 0.010890979028772563, 0.011342409008648247, 0.01588340097805485, 0.011085361998993903, 0.010990534035954624, 0.011370349966455251, 0.010848901991266757, 0.011309852998238057, 0.011059809010475874, 0.011253663979005069, 0.01592797099146992, 0.011044033977668732, 0.010957698978018016, 0.011367116996552795, 0.010937008017208427, 0.011369343032129109, 0.011041891993954778, 0.011219047999475151, 0.015780948975589126, 0.011064906022511423, 0.011007441964466125, 0.011246062000282109, 0.010860210051760077, 0.011356180999428034, 0.01583282300271094, 0.011015846044756472];[0.20040776702808216, 0.20155560405692086, 0.2304776239907369, 0.2269284389913082, 0.22573540901066735, 0.22785737802041695, 0.22635607299162075, 0.22593234898522496, 0.22666836995631456, 0.2254935239907354, 0.229929315042682, 0.2259867720422335, 0.22616044798633084, 0.23337980697397143, 0.2251299640047364, 0.23120238503906876, 0.22926936601288617, 0.23044320102781057, 0.2267280850210227, 0.22571349196368828, 0.23073111200938, 0.22648517601191998, 0.22569706599460915, 0.2260106920148246, 0.22916330897714943, 0.22554966999450698, 0.22612412902526557, 0.23549889004789293, 0.22543414699612185, 0.22554685600334778, 0.22568398696603253, 0.22551349899731576, 0.225790012977086, 0.2263893749914132, 0.22645115398336202, 0.22743146802531555, 0.2260345799732022, 0.23058599699288607, 0.22778567601926625, 0.22529733600094914, 0.22602846001973376, 0.2264520240132697, 0.22948367398930714, 0.22639719396829605, 0.23026255902368575, 0.22563066601287574, 0.23000049800612032, 0.2253077700152062, 0.22619598702294752, 0.22604085697093979];[0.22691219102125615, 0.22754296095808968, 0.2280566919944249, 0.2313993150019087, 0.22634806798305362, 0.22591431497130543, 0.23104571702424437, 0.22601666999980807, 0.22666587302228436, 0.23131591395940632, 0.2274529310525395, 0.2270513090188615, 0.22947391297202557, 0.22912468999857083, 0.2267528119846247, 0.22972077003214508, 0.22881413000868633, 0.22498627501772717, 0.23022868001135066, 0.2267737400252372, 0.23127837997162715, 0.22552490403177217, 0.22652075998485088, 0.22558309201849625, 0.2258012269739993, 0.22605329396901652, 0.2287600309937261, 0.23051787895383313, 0.22805715899448842, 0.2287439110223204, 0.22698937001405284, 0.22681935201399028, 0.22669253399362788, 0.22676413698354736, 0.22554811398731545, 0.22681860299780965, 0.2303545720060356, 0.22577392699895427, 0.23052427300717682, 0.2255836859694682, 0.22858875303063542, 0.22684675198979676, 0.22735956200631335, 0.22559099603677168, 0.22675733896903694, 0.2287380089983344, 0.22520428500138223, 0.22757685201941058, 0.22575003403471783, 0.22606795898173004]
Mixed\_5d.branch5x5\_1.conv;0.016997013008221984;0.010025431984104216;0.15468018903629854;0.17412841698387638;0.5898349303642118;0.8883110046915624;0.6639959735374584;[0.01956462999805808, 0.019192842999473214, 0.017893641022965312, 0.019158280978444964, 0.019042875966988504, 0.019141508964821696, 0.021739897958468646, 0.01908565196208656, 0.02201561297988519, 0.020324436016380787, 0.018241426965687424, 0.0190982969943434, 0.018378906999714673, 0.019190107996109873, 0.01926015899516642, 0.01909235102357343, 0.022121412970591336, 0.019241660018451512, 0.021761487994808704, 0.019068430992774665, 0.019279447966255248, 0.02250506798736751, 0.019127995998132974, 0.01843610202195123, 0.019140760006848723, 0.019130925997160375, 0.022485113993752748, 0.018351362028624862, 0.019258488959167153, 0.01909012603573501, 0.019054410979151726, 0.02225599199300632, 0.019168978033121675, 0.019090406014584005, 0.019144518009852618, 0.018283716985024512, 0.019161836011335254, 0.017971843015402555, 0.019089177018031478, 0.01908063201699406, 0.019273951009381562, 0.019141329976264387, 0.016997013008221984, 0.019130572967696935, 0.017915819014888257, 0.019199936999939382, 0.019141511991620064, 0.019135880982503295, 0.018972065998241305, 0.01771260902751237];[0.010243144992273301, 0.010098655999172479, 0.010188150044996291, 0.010076447972096503, 0.010224047990050167, 0.010171225992962718, 0.01020202599465847, 0.013627732987515628, 0.010202824021689594, 0.013489208999089897, 0.010190085973590612, 0.010182101977989078, 0.01007683202624321, 0.010215108981356025, 0.013447361008729786, 0.010110100964084268, 0.010226304002571851, 0.010199792974162847, 0.010120160004589707, 0.010219666990451515, 0.01018216903321445, 0.013509676966350526, 0.010230270971078426, 0.01016375096514821, 0.013328011031262577, 0.010025431984104216, 0.010213834990281612, 0.010226632002741098, 0.010084645007736981, 0.01016026095021516, 0.01018447702517733, 0.011325670988298953, 0.010087312024552375, 0.010206267994362861, 0.01022570300847292, 0.013353532005567104, 0.010179576987866312, 0.010224058001767844, 0.013479140994604677, 0.010157081997022033, 0.010107058973517269, 0.010174178052693605, 0.01027157303178683, 0.010059831023681909, 0.010171829024329782, 0.010168301989324391, 0.010094860044773668, 0.010042264009825885, 0.010258424968924373, 0.010179116041399539];[0.15468018903629854, 0.16019533399958163, 0.1772268150234595, 0.17979975801426917, 0.17943408800056204, 0.17855107004288584, 0.18215227499604225, 0.18262014701031148, 0.1799805019982159, 0.178392770991195, 0.17831587296677753, 0.18053866701666266, 0.17928202997427434, 0.17860332899726927, 0.17807121702935547, 0.17896445700898767, 0.1787541380035691, 0.17990735301282257, 0.17857828200794756, 0.1803994650254026, 0.17776498897001147, 0.17898463300662115, 0.18084118398837745, 0.17864444997394457, 0.18222981301369146, 0.1772653179941699, 0.17876968201017007, 0.1780620880308561, 0.1772181720007211, 0.1811826349585317, 0.1823948340024799, 0.17807238298701122, 0.18034365604398772, 0.18330422299914062, 0.18048921803710982, 0.1823295850190334, 0.18120848899707198, 0.180728476960212, 0.17779897199943662, 0.1781534599722363, 0.1845030870172195, 0.1776680479524657, 0.17795376997673884, 0.18089290300849825, 0.1794035560451448, 0.17749072902370244, 0.18220579897752032, 0.17737248999765143, 0.18094774498604238, 0.18279734498355538];[0.17831788200419396, 0.17412841698387638, 0.17948303901357576, 0.17936083202948794, 0.17912589997285977, 0.17779459903249517, 0.17779711895855144, 0.17928963201120496, 0.18286014499608427, 0.18214282195549458, 0.17934047000017017, 0.17850235098740086, 0.17939792800461873, 0.17853362200548872, 0.17792291200021282, 0.17951041599735618, 0.17848726897500455, 0.17891634802799672, 0.18014882900752127, 0.1782937829848379, 0.1791067099547945, 0.17929286701837555, 0.18172631604829803, 0.1781580739771016, 0.17826229496859014, 0.17977839999366552, 0.1791397929773666, 0.1820555140147917, 0.18115935899550095, 0.17884704895550385, 0.17786957300268114, 0.17716618900885805, 0.17863412195583805, 0.18025654403027147, 0.17791435797698796, 0.18128670897567645, 0.1801345000276342, 0.1785056689986959, 0.17688871396239847, 0.18092026899103075, 0.1812585880397819, 0.176766789983958, 0.17782346298918128, 0.1793542539817281, 0.17861097701825202, 0.1802492659771815, 0.1771684429841116, 0.1812670539948158, 0.1807988079963252, 0.17779123201034963]
Mixed\_6a.branch3x3.conv;0.11325724399648607;0.14953708701068535;4.368090491974726;4.373918954981491;1.3203313248141983;0.9986674506165399;1.322093079131672;[0.11325724399648607, 0.11937096901237965, 0.1177968910196796, 0.11773828801233321, 0.12368633196456358, 0.11928788694785908, 0.11779724498046562, 0.1239905419643037, 0.11944135697558522, 0.1178299969760701, 0.11765174398897216, 0.11763510399032384, 0.12378723197616637, 0.11941341694910079, 0.11723950097803026, 0.11946608196012676, 0.11764140799641609, 0.15994171501370147, 0.11939829698530957, 0.1174006829969585, 0.11898112198105082, 0.11761409405153245, 0.12411964300554246, 0.11925702396547422, 0.11683498101774603, 0.11933418997796252, 0.11758198100142181, 0.11769322102190927, 0.12414780299877748, 0.11944134096847847, 0.11773296899627894, 0.12404053600039333, 0.11933051300002262, 0.11700467596529052, 0.12399730400647968, 0.11930938297882676, 0.11736612796084955, 0.12383351300377399, 0.11941875197226182, 0.11684914003126323, 0.12389191298279911, 0.11925076198531315, 0.11694954801350832, 0.12400839797919616, 0.1195479950401932, 0.11688035703264177, 0.11772476800251752, 0.11754489596933126, 0.11934279999695718, 0.11785396299092099];[0.18021698604570702, 0.18342198798200116, 0.15125530603108928, 0.17546174995368347, 0.18219672102713957, 0.15108948101988062, 0.1767640319885686, 0.18386994197499007, 0.15108565596165136, 0.183695743966382, 0.15094638400478289, 0.1755572829861194, 0.18215334397973493, 0.1518512149923481, 0.17508302500937134, 0.1821773269912228, 0.15093144698766991, 0.2266538530238904, 0.15107714297482744, 0.18363246996887028, 0.15173865301767364, 0.17558059497969225, 0.18459506798535585, 0.15177613298874348, 0.18342816299991682, 0.15110529900994152, 0.18395244900602847, 0.1513820169493556, 0.18328121601371095, 0.15114904899382964, 0.18372192699462175, 0.15110205195378512, 0.17592526000225917, 0.18429602700052783, 0.15234648098703474, 0.18443069799104705, 0.14953708701068535, 0.1839626879664138, 0.15113611600827426, 0.17565769102657214, 0.18262051802594215, 0.1513501669978723, 0.17533405602443963, 0.18427364696981385, 0.15171625599032268, 0.18387022597016767, 0.15118560899281874, 0.17509915900882334, 0.1833715619868599, 0.15217318199574947];[4.376543324964587, 4.3925612440216355, 4.401379872055259, 4.409165612945799, 4.402286154974718, 4.385041407949757, 4.394096762058325, 4.409978962969035, 4.401468653988559, 4.424356062023435, 4.391571120009758, 4.399452575016767, 4.399140583933331, 4.397693687002175, 4.4263272429816425, 4.368090491974726, 4.398281847010367, 4.402136308024637, 4.3980503369821236, 4.417196869035251, 4.404018807050306, 4.3990415270091034, 4.410613117914181, 4.399801610037684, 4.396206272998825, 4.401822309009731, 4.4033193190116435, 4.39858916803496, 4.397054995002691, 4.400181377015542, 4.398884299967904, 4.401549672009423, 4.407738521986175, 4.411839682958089, 4.401060906006023, 4.41131628799485, 4.402407897054218, 4.405040890967939, 4.406684887071606, 4.406241319025867, 4.384891896042973, 4.443929286033381, 4.404842873977032, 4.387723375053611, 4.410568676015828, 4.388008859998081, 4.408941008034162, 4.431367009936366, 4.399877977033611, 4.405860643077176];[4.4012745260261, 4.39215982198948, 4.396707472042181, 4.401695253094658, 4.39152089698473, 4.415644706983585, 4.439044336962979, 4.419506963924505, 4.413085963984486, 4.416602504032198, 4.415846664982382, 4.402523031050805, 4.408829131978564, 4.403092659951653, 4.414502910047304, 4.373918954981491, 4.4098074290086515, 4.414333058986813, 4.409568661940284, 4.400172665016726, 4.434209249040578, 4.424548392998986, 4.423716744990088, 4.417203340970445, 4.40645847300766, 4.430059116974007, 4.430030931951478, 4.409396627976093, 4.427844752965029, 4.402776994975284, 4.404552900057752, 4.421666242938954, 4.41764305497054, 4.409034839016385, 4.397933362983167, 4.407256027043331, 4.411473478015978, 4.4219961949274875, 4.411742592987139, 4.420125578937586, 4.403956977068447, 4.405358438030817, 4.417093337047845, 4.387678432976827, 4.408750492963009, 4.403731282975059, 4.398514175962191, 4.411058128927834, 4.411286993068643, 4.412890974024776]
Mixed\_6a.branch3x3dbl\_3.conv;0.010160897974856198;0.028029501030687243;0.4179281370015815;0.41813910799100995;2.7585653453118084;0.9994954526247447;2.759957874813361;[0.010473913978785276, 0.010239657014608383, 0.010287005978170782, 0.01023505796911195, 0.010319942026399076, 0.010192640998866409, 0.010245130048133433, 0.010160897974856198, 0.010212970955763012, 0.010222229990176857, 0.01038385700667277, 0.010283290001098067, 0.010356587008573115, 0.010296713036950678, 0.010266522003803402, 0.010268813988659531, 0.010457397962454706, 0.011505105008836836, 0.010437389952130616, 0.010721988044679165, 0.010783373028971255, 0.010719295009039342, 0.010732733004260808, 0.010706958011724055, 0.010726689011789858, 0.010794673988129944, 0.01079338596900925, 0.010680079984012991, 0.010856898967176676, 0.010619839013088495, 0.01067719201091677, 0.01065070298500359, 0.010765881976112723, 0.010588982026092708, 0.010786375030875206, 0.010640078980941325, 0.010733874049037695, 0.010721004975493997, 0.010942469991277903, 0.010723227984271944, 0.01077651500236243, 0.010809042025357485, 0.010786596976686269, 0.01074606500333175, 0.01078389398753643, 0.010720724996645004, 0.010821431991644204, 0.010683439031708986, 0.01086188800400123, 0.010579694004263729];[0.028623874008189887, 0.028479100961703807, 0.028029501030687243, 0.028878053999505937, 0.02825619903160259, 0.028375838010106236, 0.028189712029416114, 0.028426911972928792, 0.02848735498264432, 0.0282838880084455, 0.028312587994150817, 0.02831345598679036, 0.02850048302207142, 0.028296278964262456, 0.028765341034159064, 0.02823196502868086, 0.02852317300857976, 0.02843089000089094, 0.028300283011049032, 0.028104438970331103, 0.02846615598537028, 0.028424215968698263, 0.02825937099987641, 0.028246732021216303, 0.02823629300110042, 0.028715474996715784, 0.028054251975845546, 0.028056281036697328, 0.0285032139508985, 0.028064617014024407, 0.028549719019792974, 0.028197763953357935, 0.02850549598224461, 0.02840493101393804, 0.028417305962648243, 0.028501029999461025, 0.028856031014584005, 0.028538702987134457, 0.028425934026017785, 0.028496974031440914, 0.028430189995560795, 0.028272030991502106, 0.02847503899829462, 0.02844846498919651, 0.028525026980787516, 0.028427610988728702, 0.02812182903289795, 0.028852535993792117, 0.028534868033602834, 0.02808942401316017];[0.42604122101329267, 0.4233826320269145, 0.42121981806121767, 0.42783617397071794, 0.42152432299917564, 0.4196113710058853, 0.4210766570176929, 0.4236315969610587, 0.4279578519635834, 0.42081050999695435, 0.42870692495489493, 0.42640499101253226, 0.4219906560028903, 0.4283109809621237, 0.41999599506380036, 0.42401244497159496, 0.4253970949794166, 0.42196350096492097, 0.42227504996117204, 0.4260303880437277, 0.42092065897304565, 0.4203164050122723, 0.42814099992392585, 0.41972338588675484, 0.42202604201156646, 0.42333061195677146, 0.4210100180353038, 0.4214382189675234, 0.42524927505292, 0.4205246299970895, 0.43029483896680176, 0.4229023710358888, 0.4231450959923677, 0.42131049098679796, 0.42223522398853675, 0.4179281370015815, 0.43072004901478067, 0.42170916200848296, 0.4230464691063389, 0.42476793099194765, 0.4207876179134473, 0.42048967396840453, 0.46688047400675714, 0.42192077194340527, 0.4258436699747108, 0.4215517260017805, 0.4265689329477027, 0.42324560292763636, 0.4220661270082928, 0.4252274699974805];[0.41933461697772145, 0.4255078319692984, 0.4237680670339614, 0.4298830191255547, 0.42233203403884545, 0.4256836600252427, 0.4243175860028714, 0.4265075720031746, 0.42037362698465586, 0.4200447999755852, 0.41813910799100995, 0.4194195530144498, 0.4192379569867626, 0.42107878997921944, 0.42226368898991495, 0.4207101070205681, 0.4281526239356026, 0.41987772908760235, 0.42625997005961835, 0.4240256350603886, 0.42498469701968133, 0.4217431590077467, 0.42219006101367995, 0.4231496370048262, 0.42418621003162116, 0.42558947793440893, 0.4240965419448912, 0.4238862830097787, 0.42408584395889193, 0.4232623199932277, 0.4241498779738322, 0.42742320796241984, 0.42305005597881973, 0.4187455899082124, 0.4196355299791321, 0.420708775985986, 0.4221521170111373, 0.42208381794625893, 0.4229947089916095, 0.4202708480297588, 0.4198034050059505, 0.426844909961801, 0.4247207550215535, 0.42101597401779145, 0.4223373529384844, 0.4235882290522568, 0.4220256300177425, 0.4407593619544059, 0.4206814449862577, 0.422647082072217]
Mixed\_6b.branch1x1.conv;0.0170952039770782;0.010433797026053071;0.541209393995814;0.5583751290105283;0.6103347488595656;0.9692577012784703;0.6296929578733518;[0.0170952039770782, 0.01713930699042976, 0.01998922397615388, 0.020096037012990564, 0.019912831019610167, 0.019986731000244617, 0.01983886305242777, 0.020007314975373447, 0.01992338098352775, 0.020146353053860366, 0.020086385949980468, 0.019648847985081375, 0.02014291496016085, 0.01992361800512299, 0.019888563023414463, 0.020036505011375993, 0.02008527098223567, 0.024667729041539133, 0.019751372979953885, 0.01994119002483785, 0.020028844010084867, 0.019981805991847068, 0.020448611001484096, 0.01993707596557215, 0.020078361965715885, 0.01998366799671203, 0.02009091799845919, 0.019902151019778103, 0.019914297969080508, 0.02001425699563697, 0.019989913038443774, 0.020126439980231225, 0.019981444987934083, 0.020132052013650537, 0.020048487989697605, 0.01996596500976011, 0.019905128981918097, 0.01989502494689077, 0.02002071001334116, 0.019847805961035192, 0.019919187994673848, 0.020063518022652715, 0.02003021800192073, 0.020021198026370257, 0.0199958179728128, 0.020055153989233077, 0.020150018041022122, 0.020070933969691396, 0.019933236006181687, 0.019944654020946473];[0.011471687001176178, 0.011449724028352648, 0.011400508985389024, 0.010433797026053071, 0.011379713017959148, 0.011473303020466119, 0.01148622197797522, 0.011316354968585074, 0.011242215987294912, 0.011458023975137621, 0.011458889988716692, 0.012377867009490728, 0.011525526992045343, 0.010717918979935348, 0.011313746974337846, 0.011229787953197956, 0.011456518957857043, 0.011450243007857352, 0.011281104991212487, 0.011274749995209277, 0.012253699998836964, 0.011311828042380512, 0.010926386981736869, 0.011324669001623988, 0.010969038994517177, 0.011439135996624827, 0.01084568101214245, 0.011477390013169497, 0.011335080023854971, 0.011163624003529549, 0.011289614019915462, 0.011354994960129261, 0.010653667035512626, 0.011359007970895618, 0.010789436986669898, 0.01132240699371323, 0.01120838598581031, 0.011298450001049787, 0.010889691999182105, 0.01112703699618578, 0.011293359042610973, 0.011341007018927485, 0.010523658012971282, 0.011416986002586782, 0.010890913952607661, 0.011466033000033349, 0.010816794005222619, 0.011124222015496343, 0.011351699999067932, 0.010847699013538659];[0.541209393995814, 0.5745287169702351, 0.5669038520427421, 0.5678824469796382, 0.5674215729814023, 0.5644376560230739, 0.5601592109887861, 0.5638218570384197, 0.5666299239965156, 0.5643346820143051, 0.5624529700144194, 0.564761612971779, 0.565702552034054, 0.5670832539908588, 0.5674957309965976, 0.5605851370492019, 0.5596826960099861, 0.5629276600084268, 0.5625914530246519, 0.5615820889943279, 0.5633771319990046, 0.5663638089899905, 0.566791541990824, 0.5627977689728141, 0.5637715460034087, 0.5646598539897241, 0.5620758549775928, 0.5667309239506721, 0.5655841450206935, 0.567042549024336, 0.565672483004164, 0.5636634490219876, 0.5651404400123283, 0.5657432600273751, 0.5662975159939378, 0.5639009320293553, 0.5624851930188015, 0.5652500619762577, 0.5628252470050938, 0.5634839740232565, 0.5632461539935321, 0.5630282500060275, 0.5646737609640695, 0.5661920789862052, 0.564339664997533, 0.5662068789824843, 0.5648838760098442, 0.5638224320136942, 0.5631918070139363, 0.5629976859781891];[0.5720868870266713, 0.5645097880042158, 0.5663134880014695, 0.5589774000109173, 0.5641642949776724, 0.568801891990006, 0.5642502490081824, 0.5593532150378451, 0.5624106819741428, 0.5590034530032426, 0.5625418670242652, 0.5637753420160152, 0.564256586949341, 0.5667603939655237, 0.5653380010044202, 0.5618957550032064, 0.564947176957503, 0.5657978869858198, 0.5591310579911806, 0.5675098479841836, 0.5623739390284754, 0.5651241460000165, 0.5621944509912282, 0.5630545009626076, 0.5634795610094443, 0.5623102329554968, 0.5684421539772302, 0.5634608669788577, 0.5656358549604192, 0.5634419620037079, 0.5584738660254516, 0.5604989239946008, 0.5616628400166519, 0.5671132039860822, 0.5586776889977045, 0.5621548710041679, 0.5649728450225666, 0.5690477089956403, 0.5635320289875381, 0.5612426430452615, 0.5603679019841366, 0.5625276450300589, 0.5636117889662273, 0.5675377820152789, 0.561514348955825, 0.5655218920437619, 0.5655977000133134, 0.5583751290105283, 0.5651769620017149, 0.5628595419693738]
Mixed\_6b.branch7x7\_1.conv;0.013807334995362908;0.007460008026100695;0.34198463399661705;0.37944108399096876;0.5402931143921752;0.9012852019070153;0.5994696387436268;[0.01754430599976331, 0.015599153994116932, 0.015674886002670974, 0.015557317005004734, 0.013899773999582976, 0.015557793027255684, 0.015774369006976485, 0.015526077011600137, 0.015320930979214609, 0.01564942701952532, 0.015436311019584537, 0.015685972990468144, 0.015067238011397421, 0.01560021803015843, 0.013819733983837068, 0.015564992965664715, 0.015607109991833568, 0.015540496038738638, 0.01572174998000264, 0.015552425000350922, 0.013860194012522697, 0.015690975007601082, 0.013975903042592108, 0.015543794957920909, 0.013815212994813919, 0.015704352990724146, 0.015652768954169005, 0.015548894996754825, 0.01384289504494518, 0.015632463968358934, 0.015406416030600667, 0.015528090996667743, 0.015606193977873772, 0.01564947300357744, 0.013807334995362908, 0.015688588027842343, 0.01568933401722461, 0.015569459996186197, 0.015746382006909698, 0.0155764389783144, 0.015572557982522994, 0.015499620989430696, 0.01560386799974367, 0.015632943017408252, 0.013867714966181666, 0.015682010969612747, 0.015601730032358319, 0.015473041974473745, 0.013936831965111196, 0.015608471003361046];[0.008042383007705212, 0.007460008026100695, 0.008029842982068658, 0.008057411992922425, 0.007946783036459237, 0.007769192976411432, 0.008004756993614137, 0.007978584035299718, 0.008016438048798591, 0.008052689023315907, 0.008034890983253717, 0.007796014018822461, 0.008024376002140343, 0.008011734986212105, 0.007719465997070074, 0.00801815401064232, 0.007971415005158633, 0.007822512998245656, 0.008042861998546869, 0.008001687005162239, 0.007693870982620865, 0.00802574900444597, 0.0081330849789083, 0.008000426983926445, 0.00809459004085511, 0.00812562700593844, 0.007811440038494766, 0.008071421005297452, 0.008096008037682623, 0.008028825977817178, 0.008037086983677, 0.007963566982652992, 0.007929142971988767, 0.007671436003874987, 0.008030684024561197, 0.007898005947936326, 0.007507194008212537, 0.007962476054672152, 0.008058069040998816, 0.008067734946962446, 0.0076564300106838346, 0.007581225014291704, 0.008012294012587517, 0.00804184703156352, 0.008027904957998544, 0.007933663961011916, 0.008031120989471674, 0.008017415995709598, 0.008109005982987583, 0.008031312958337367];[0.34198463399661705, 0.34490983799332753, 0.3869378470117226, 0.38924650801345706, 0.38132878101896495, 0.38125735899666324, 0.38150685298023745, 0.3814966730424203, 0.3835055690142326, 0.3844166549970396, 0.3857364560244605, 0.38363634201232344, 0.38115216401638463, 0.3871547229937278, 0.38318267301656306, 0.3857922630268149, 0.38348609500098974, 0.3814422870054841, 0.3806806459906511, 0.3806381240137853, 0.38377675402443856, 0.38055271399207413, 0.38451930199516937, 0.38139361498178914, 0.3812220999971032, 0.37989557499531657, 0.38038948498433456, 0.38221001700730994, 0.38069426600122824, 0.3792754579917528, 0.38079346099402755, 0.3799384199664928, 0.3796073849662207, 0.3813653670367785, 0.38032638997538015, 0.3820914259995334, 0.37969172798329964, 0.3809567029820755, 0.3794752390240319, 0.3817577000008896, 0.38375835900660604, 0.3848382680444047, 0.3790450659580529, 0.38117892399895936, 0.3805427100160159, 0.38058226503198966, 0.3810941929696128, 0.381462269986514, 0.381447241990827, 0.38258988899178803];[0.3803286660113372, 0.38218703103484586, 0.3849501479999162, 0.3815218940144405, 0.3816654389956966, 0.37968200899194926, 0.38009009399684146, 0.3810785409878008, 0.38086075900355354, 0.38664491300005466, 0.38224703999003395, 0.3808547600056045, 0.3867334600072354, 0.38764489302411675, 0.3869869150221348, 0.3808064030017704, 0.3821531069697812, 0.3837066669948399, 0.3825496549834497, 0.3805339419632219, 0.38082924199989066, 0.3812576589989476, 0.3837212849757634, 0.3823007839964703, 0.38090166699839756, 0.3809032559511252, 0.38527871802216396, 0.3869868940091692, 0.38162944302894175, 0.38178772502578795, 0.3807891379692592, 0.381162416015286, 0.3817608079989441, 0.3814119119779207, 0.3806028669932857, 0.37957070500124246, 0.38019585696747527, 0.3797970770392567, 0.379851545963902, 0.38382485701004043, 0.38214065396459773, 0.3807402089587413, 0.3829288459965028, 0.3824893239652738, 0.3820093040121719, 0.3836432949756272, 0.3828451730078086, 0.38476027495926246, 0.38155419303802773, 0.37944108399096876]
Mixed\_6b.branch7x7\_2.conv;0.008519952010829002;0.02521800500107929;1.708318613062147;1.7070031450130045;2.9598764135087596;1.0007706301262453;2.9575972000051367;[0.008519952010829002, 0.008875120955053717, 0.008531556988600641, 0.008882457041181624, 0.0091417669900693, 0.00976535800145939, 0.010281750001013279, 0.010436011012643576, 0.010377942002378404, 0.010997720004525036, 0.010765648970846087, 0.011158592998981476, 0.01140891999239102, 0.011383777018636465, 0.011365623970050365, 0.011387251957785338, 0.01136390696046874, 0.011397745984140784, 0.011389616003725678, 0.011247337039094418, 0.011422894021961838, 0.011144373973365873, 0.011382838012650609, 0.01118460000725463, 0.011169293022248894, 0.011426621989812702, 0.011429924983531237, 0.011373882996849716, 0.011368903971742839, 0.011173792008776218, 0.01135965104913339, 0.011143491021357477, 0.011174782004673034, 0.011384208977688104, 0.011172509985044599, 0.011376749025657773, 0.011194096994586289, 0.01135608198819682, 0.011367310013156384, 0.011373158020433038, 0.011374549008905888, 0.011167078977450728, 0.011147876968607306, 0.01150713098468259, 0.011154851992614567, 0.011354237969499081, 0.011175580031704158, 0.011156722961459309, 0.011181579960975796, 0.011374027992133051];[0.02646420698147267, 0.02553258597617969, 0.02583788603078574, 0.025699913036078215, 0.025686593959107995, 0.02604157099267468, 0.025617042963858694, 0.026098597969394177, 0.025729611981660128, 0.025598786014597863, 0.02585485397139564, 0.025710729009006172, 0.025773954985197634, 0.026080431998707354, 0.025303200003691018, 0.025688422960229218, 0.02554696099832654, 0.025513219996355474, 0.025633130979258567, 0.02521800500107929, 0.026082708034664392, 0.025425917003303766, 0.025947135989554226, 0.02628294099122286, 0.025560873036738485, 0.025743250036612153, 0.025774648995138705, 0.025737449002917856, 0.025860423978883773, 0.025584885966964066, 0.025713515002280474, 0.02526733896229416, 0.025565947988070548, 0.02605019195470959, 0.025532488012686372, 0.025849259982351214, 0.026122779003344476, 0.025494127010460943, 0.025402751984074712, 0.025615054997615516, 0.02592750103212893, 0.025546407036017627, 0.02567824098514393, 0.02591526199830696, 0.02569627098273486, 0.02566333202412352, 0.025573236984200776, 0.025315204984508455, 0.025429667031858116, 0.025646246038377285];[1.7255603320081718, 1.709638865024317, 1.7134585389867425, 1.723944503988605, 1.708318613062147, 1.732743768952787, 1.7293225210160017, 1.728223641985096, 1.7279137049335986, 1.7168415249907412, 1.7117045469931327, 1.711795054958202, 1.7146595370140858, 1.7343016889644787, 1.7128325359662995, 1.7173056330066174, 1.7146001260261983, 1.7203398220590316, 1.7140529269818217, 1.7142394760157913, 1.7121907250839286, 1.7145575350150466, 1.718759435985703, 1.7177233779802918, 1.729089915053919, 1.7328679509810172, 1.7386097960406914, 1.7218589799595065, 1.7143473780015483, 1.733501954935491, 1.715815812931396, 1.7126346820150502, 1.715119933069218, 1.7137673249817453, 1.7359237190103158, 1.714629338006489, 1.7304658390348777, 1.731224464951083, 1.7114835350657813, 1.7270447639748454, 1.7395354229956865, 1.7258728109882213, 1.711825086036697, 1.7105341929127462, 1.7107346890261397, 1.7226000899681821, 1.720489923027344, 1.718278589018155, 1.712726954021491, 1.7139230699976906];[1.713789286033716, 1.7205352080054581, 1.7200467160437256, 1.7091461390373297, 1.7279792820336297, 1.724295102932956, 1.713281790027395, 1.7535679330467246, 1.7334879559930414, 1.7153375570196658, 1.73669205699116, 1.7070031450130045, 1.7163922009640373, 1.7179828530061059, 1.7177311310078949, 1.7319228440173902, 1.7156340420478955, 1.7110276549938135, 1.7331873629591428, 1.7497966549708508, 1.714501160022337, 1.7114538689493202, 1.7165908950264566, 1.7246747489552945, 1.7327214170363732, 1.713711667980533, 1.7317748150089756, 1.7334293339517899, 1.712774112005718, 1.7101214499562047, 1.716097811004147, 1.71725480502937, 1.7094370030099526, 1.738196728983894, 1.7317140100640245, 1.7120085450587794, 1.7177363459486514, 1.725565352011472, 1.7165636849822477, 1.7367270829854533, 1.716088685032446, 1.7152214479865506, 1.7244334730203263, 1.7154869280057028, 1.7413174020475708, 1.7080359190003946, 1.7319231909932569, 1.758365485991817, 1.7114499200251885, 1.718407177948393]
Mixed\_6b.branch7x7\_3.conv;0.010976634977851063;0.024068485014140606;0.6873619779362343;0.6880768389673904;2.1927015941321377;0.9989610738355489;2.194982018381534;[0.011104753008112311, 0.010998924961313605, 0.010976634977851063, 0.011459604953415692, 0.012231194996275008, 0.012721525970846415, 0.013677913986612111, 0.014179961988702416, 0.014180717000272125, 0.014618575980421156, 0.0146778819616884, 0.014680191001389176, 0.014604134019464254, 0.014680703985504806, 0.014710939954966307, 0.014812253008130938, 0.01467144803609699, 0.0147008320200257, 0.014697023027110845, 0.014677919971290976, 0.014656974002718925, 0.014825494028627872, 0.014850601961370558, 0.01481973601039499, 0.014745400985702872, 0.014654432015959173, 0.014681421977002174, 0.01467638899339363, 0.01471278496319428, 0.014685139991343021, 0.01475190999917686, 0.014549151004757732, 0.014678629057016224, 0.014717142970766872, 0.01466429396532476, 0.014689498057123274, 0.014691099000629038, 0.014791740977670997, 0.014714775024913251, 0.01468803099123761, 0.01468133000889793, 0.014640659966971725, 0.014559704985003918, 0.01464536797720939, 0.014671567012555897, 0.014695510966703296, 0.014658277970738709, 0.014655126025900245, 0.014685486967209727, 0.014698985032737255];[0.0278517390252091, 0.02499255194561556, 0.02490452298661694, 0.025083213986363262, 0.02472699503414333, 0.025103303021751344, 0.025078309001401067, 0.025467404979281127, 0.025090064969845116, 0.024661904957611114, 0.024798650993034244, 0.025251549028325826, 0.02505929401377216, 0.039133686979766935, 0.038374727009795606, 0.024068485014140606, 0.024357805959880352, 0.02472861099522561, 0.02484612201806158, 0.024638561997562647, 0.024881078978069127, 0.024707599019166082, 0.025299940025433898, 0.024604870995972306, 0.025437726988457143, 0.02500284800771624, 0.024932330008596182, 0.025116887991316617, 0.024988641031086445, 0.02505472401389852, 0.024854086979757994, 0.024982209026347846, 0.02480538800591603, 0.024801787978503853, 0.024990466015879065, 0.024998683016747236, 0.02513562998501584, 0.024935433000791818, 0.024600639007985592, 0.0253105090232566, 0.025009410048369318, 0.02480642800219357, 0.024721858033444732, 0.02486254501855001, 0.024805594002828002, 0.024654239998199046, 0.025400832993909717, 0.0248497580178082, 0.025551890023052692, 0.024972209008410573];[0.691176082007587, 0.6873619779362343, 0.6929493999923579, 0.6944158559781499, 0.7064850139431655, 0.701821606955491, 0.6925499160424806, 0.692965974973049, 0.7002129199681804, 0.6963502800208516, 0.6910548159503378, 0.692827508028131, 0.6897507069515996, 0.6974112690077163, 0.7223747009993531, 0.7011525590205565, 0.6971829069661908, 0.6973637409391813, 0.6895500470418483, 0.6939770909957588, 0.6930629689595662, 0.7094961670227349, 0.6952351090149023, 0.6932681759935804, 0.6937255549710244, 0.7054536739597097, 0.690840778988786, 0.6930453869281337, 0.6967585039674304, 0.7031961379689164, 0.6951241140486673, 0.6968545590061694, 0.6978779160417616, 0.6965131820179522, 0.6919652609503828, 0.6987099080579355, 0.6945426420425065, 0.701347456953954, 0.6949984429520555, 0.6954583379556425, 0.6965342889889143, 0.7004899730090983, 0.6946830530068837, 0.6935522350249812, 0.6948591949185356, 0.6970404240419157, 0.6930256190244108, 0.7080255299806595, 0.6950531140319072, 0.6941427290439606];[0.6954285339452326, 0.6895734390127473, 0.69089912698837, 0.6972949950722978, 0.7035685600712895, 0.6953458359930664, 0.691208389995154, 0.6895877499482594, 0.6981239640153944, 0.6914114719838835, 0.6951001090346836, 0.699366117012687, 0.6932828579447232, 0.7012306360411458, 0.6962462890078314, 0.6880768389673904, 0.6981118429685012, 0.6963861649855971, 0.6931795060518198, 0.6981373800663278, 0.6912433539982885, 0.691033088020049, 0.7010190060245804, 0.6996923519764096, 0.6948905249591917, 0.6932149159838445, 0.6947894010227174, 0.692649767966941, 0.6994088150677271, 0.6939536660211161, 0.6927975480211899, 0.6935672699473798, 0.6956874519819394, 0.6958174529718235, 0.6913380560581572, 0.6925983229884878, 0.6882728260243312, 0.6955294309882447, 0.6954886819585226, 0.6924809120246209, 0.6917683100327849, 0.69623425003374, 0.6935171460499987, 0.6961047270451672, 0.694912543927785, 0.6949014290003106, 0.6935124350129627, 0.6922814730205573, 0.6921837619738653, 0.6898708629887551]
Mixed\_6b.branch7x7dbl\_2.conv;0.0073285349644720554;0.026347995037212968;0.5867929050582461;0.5845584649359807;3.595260876143076;1.003822440793001;3.58157053482774;[0.007543457031715661, 0.0077627599821425974, 0.007490910007618368, 0.0073285349644720554, 0.007435687002725899, 0.008104099018964916, 0.008154770010150969, 0.008496366965118796, 0.014546275022439659, 0.009091137966606766, 0.01500761997886002, 0.01008833502419293, 0.009418978006578982, 0.009310770023148507, 0.009471648023463786, 0.00946336198830977, 0.009740912995766848, 0.009728730015922338, 0.009484848007559776, 0.009477398998569697, 0.00970208999933675, 0.009706822980660945, 0.009769696975126863, 0.00974979595048353, 0.00971837097313255, 0.00969002494821325, 0.009402950992807746, 0.00968231400474906, 0.00964696001028642, 0.00969760405132547, 0.009743549977429211, 0.00946902803843841, 0.009708794998005033, 0.00975703401491046, 0.009694440988823771, 0.009705197997391224, 0.00949217303423211, 0.009446014009881765, 0.009712147002574056, 0.009479295986238867, 0.009730040037538856, 0.009720071975607425, 0.009483342000748962, 0.009700162045191973, 0.009742339025251567, 0.009533932025078684, 0.009712141007184982, 0.009631472988985479, 0.009737464017234743, 0.009673647989984602];[0.026683344040066004, 0.02756368601694703, 0.02682326699141413, 0.026764041977003217, 0.02677104203030467, 0.02677609899546951, 0.026738440967164934, 0.027547414996661246, 0.026878268050495535, 0.026845146028790623, 0.02647182805230841, 0.02700434299185872, 0.026901328994426876, 0.02694560802774504, 0.026493895973544568, 0.0269766470300965, 0.027160603960510343, 0.026742008980363607, 0.026827530993614346, 0.0269709350541234, 0.026583232975099236, 0.02720445697195828, 0.026605636987369508, 0.02696526498766616, 0.0264962519868277, 0.02692048205062747, 0.02709468296961859, 0.026986789016518742, 0.027100291976239532, 0.026689562015235424, 0.026854661002289504, 0.026834708987735212, 0.027280732989311218, 0.027114811004139483, 0.026434603962115943, 0.027128668036311865, 0.0264608709840104, 0.027160911995451897, 0.030355860013514757, 0.026792272983584553, 0.026482147979550064, 0.026786394009832293, 0.02678677497897297, 0.026347995037212968, 0.026743553986307234, 0.027077803970314562, 0.027098885970190167, 0.026588439010083675, 0.026440245972480625, 0.02700768504291773];[0.592659224930685, 0.5892116179456934, 0.5936718549928628, 0.5917535089538433, 0.6033481970080175, 0.5916455459664576, 0.5993504209909588, 0.5900237750029191, 0.6008679459919222, 0.5867929050582461, 0.5994983050040901, 0.599705072992947, 0.5925879899878055, 0.5917308609932661, 0.599579804984387, 0.5927920219837688, 0.5997007510159165, 0.6026691909646615, 0.5945614970405586, 0.5946845299913548, 0.5895642340183258, 0.5875473000924103, 0.5989432609640062, 0.6028993639629334, 0.5946927730110474, 0.6011254569748417, 0.5973167460178956, 0.5918542610597797, 0.5894904130254872, 0.5885436259559356, 0.5935359680443071, 0.602065263024997, 0.5943260039784946, 0.591969040047843, 0.5930496400105767, 0.5946463019936346, 0.6016465229913592, 0.5925879150163382, 0.6000041649676859, 0.5911001620697789, 0.5886192260077223, 0.6317865750170313, 0.6012293919920921, 0.5994762129266746, 0.6006528779980727, 0.601383855973836, 0.5921469540335238, 0.5903501389548182, 0.5910251489258371, 0.6012051120051183];[0.5957887749536894, 0.6020294729969464, 0.5962229039869271, 0.5938927350216545, 0.5946748449932784, 0.5985884919646196, 0.5923734689713456, 0.5890367370448075, 0.5990300770499744, 0.5918539160047658, 0.5967978549888358, 0.5905884120147675, 0.5944178749923594, 0.5996997879701667, 0.5909109669737518, 0.5898284789873287, 0.5902148979948834, 0.5967608059872873, 0.5940767480642535, 0.5952730940189213, 0.6015064920065925, 0.5909577960264869, 0.5902546829893254, 0.5981216680374928, 0.5930121839628555, 0.586436051002238, 0.5922407730249688, 0.5990772130317055, 0.5974215409951285, 0.596876694005914, 0.590082740993239, 0.5845584649359807, 0.5971759890089743, 0.6000088229775429, 0.5928786969743669, 0.5914752379758283, 0.5933451429591514, 0.5963706210022792, 0.5875364930252545, 0.601113868993707, 0.5950011200038716, 0.5939397210604511, 0.5918905560392886, 0.596019797027111, 0.5899296900024638, 0.5909313310403377, 0.5916844769963063, 0.5977076760027558, 0.5981194039923139, 0.5955682409694418]
Mixed\_6b.branch7x7dbl\_5.conv;0.01313256099820137;0.024708570970688015;0.6730964420130476;0.6716612369637005;1.8814739161746206;1.0021367989849095;1.8774621569434577;[0.013481860049068928, 0.013166427030228078, 0.01313256099820137, 0.014753464027307928, 0.015413694956805557, 0.016024879994802177, 0.01660805701976642, 0.01684780401410535, 0.017130649008322507, 0.01721189497038722, 0.017110343964304775, 0.017074707022402436, 0.017089856031816453, 0.01714225299656391, 0.017094165028538555, 0.01706808601738885, 0.01706486998591572, 0.017074819013942033, 0.01708407502155751, 0.01831909699831158, 0.017082341015338898, 0.017054057971108705, 0.017079865967389196, 0.017093542963266373, 0.017072458984330297, 0.017125832964666188, 0.01708079600939527, 0.017110674001742154, 0.01708137698005885, 0.017090365989133716, 0.017104412021581084, 0.017089424014557153, 0.017067553009837866, 0.017078753968235105, 0.01706146204378456, 0.017108621017541736, 0.017068930028472096, 0.01711749198148027, 0.017097136995289475, 0.01709496497642249, 0.017159219016321003, 0.01715344999684021, 0.017139998031780124, 0.01708562800195068, 0.017094398965127766, 0.017144451034255326, 0.01708236802369356, 0.017215902043972164, 0.017067160981241614, 0.017100044002290815];[0.025567903008777648, 0.02574486704543233, 0.024993900035042316, 0.025181091972626746, 0.025064310000743717, 0.02515000500716269, 0.024977963010314852, 0.025126100052148104, 0.02517146203899756, 0.02518109796801582, 0.025156153016723692, 0.02498240099521354, 0.02497392799705267, 0.025118922989349812, 0.02488851797534153, 0.02552970900433138, 0.02497918001608923, 0.025232499989215285, 0.024737963976804167, 0.02474523999262601, 0.024708570970688015, 0.025055441015865654, 0.02499503898434341, 0.025175176037009805, 0.02493903203867376, 0.025363333988934755, 0.024735640035942197, 0.025029223994351923, 0.0250433610053733, 0.025012424972373992, 0.02495832199929282, 0.025444671045988798, 0.025297851010691375, 0.025344424997456372, 0.02515484596369788, 0.025012403959408402, 0.024872070993296802, 0.024991348036564887, 0.024883196980226785, 0.025249503029044718, 0.024838706012815237, 0.025298194959759712, 0.02498086995910853, 0.02495053701568395, 0.024829644011333585, 0.025059873005375266, 0.02494838403072208, 0.024768044997472316, 0.024829036032315344, 0.025649352988693863];[0.6740300609963015, 0.6745299239992164, 0.6849490870372392, 0.677478552039247, 0.6855878190253861, 0.69674354797462, 0.6730964420130476, 0.6874534860253334, 0.6811270739417523, 0.681828073982615, 0.6794139020494185, 0.6850082220043987, 0.6844688350101933, 0.6791111210477538, 0.6757113070343621, 0.6823343450087123, 0.6847406360320747, 0.679938811052125, 0.6792624670197256, 0.6795935319969431, 0.6816661569755524, 0.7010898109874688, 0.6825774030294269, 0.6827354640117846, 0.6833140789531171, 0.686312565987464, 0.6856115770642646, 0.6820478559820913, 0.6860985730891116, 0.6811366119654849, 0.702478057006374, 0.690832088002935, 0.6859075019601732, 0.6833112409804016, 0.6900881489855237, 0.6842717659310438, 0.6803380529745482, 0.6781052480218932, 0.6876386909279972, 0.6806514960480854, 0.6788025670102797, 0.6814513500430621, 0.6810465339804068, 0.6836891539860517, 0.677871230058372, 0.6806042520329356, 0.6881007559713908, 0.6875400800490752, 0.6856987759238109, 0.6822799910441972];[0.6772790960385464, 0.6858652920345776, 0.6836553559987806, 0.6795546489884146, 0.6819445599685423, 0.6716612369637005, 0.6791706710355356, 0.6782641930039972, 0.6784784529590979, 0.6827815840370022, 0.679633853957057, 0.685809369024355, 0.6750281269778498, 0.6794362909859046, 0.6923607190838084, 0.6786891390220262, 0.6770320780342445, 0.6822042950079776, 0.6753110010176897, 0.6832571520353667, 0.6851218970259652, 0.6889975179801695, 0.6782936340314336, 0.6800901450333185, 0.6818489099969156, 0.6806103089475073, 0.6830700490390882, 0.684126888983883, 0.6773008930613287, 0.6828824059921317, 0.6825360399670899, 0.6834416259662248, 0.6823036550194956, 0.6764589810045436, 0.681441271037329, 0.6990929599269293, 0.686768575978931, 0.6846009330474772, 0.6867652410292067, 0.6880069570033811, 0.68393625295721, 0.6773443020065315, 0.6771745939622633, 0.680400043958798, 0.6842135689803399, 0.6799018040183, 0.6817691680043936, 0.6788061760016717, 0.6902955489931628, 0.6772342229960486]
Mixed\_6c.branch7x7\_1.conv;0.0136542979744263;0.008962848980445415;0.46762967098038644;0.46737355703953654;0.6564122884407757;1.0005479855182056;0.6560527810175996;[0.015351727954111993, 0.015494104998651892, 0.016885543998796493, 0.01791237894212827, 0.01789444696623832, 0.01787941000657156, 0.013787019008304924, 0.01791909901658073, 0.014195658033713698, 0.017853725992608815, 0.014053407008759677, 0.017814263002946973, 0.01790484500816092, 0.015469528967514634, 0.01786479400470853, 0.015399521042127162, 0.01675082801375538, 0.01788338099140674, 0.018437421997077763, 0.015365348022896796, 0.016694859019480646, 0.017850872012786567, 0.017805651004891843, 0.017819146974943578, 0.0136542979744263, 0.017927202046848834, 0.016518516989890486, 0.017835602979175746, 0.01791601802688092, 0.016421140055172145, 0.017858361010439694, 0.017818366992287338, 0.017005471978336573, 0.01795198698528111, 0.017920597980264574, 0.01778557401848957, 0.013897791970521212, 0.017894378979690373, 0.01777722197584808, 0.017854074016213417, 0.017437194008380175, 0.016832091030664742, 0.017881311010569334, 0.01785536197712645, 0.01788568199845031, 0.017830875993240625, 0.017831320990808308, 0.01790818094741553, 0.01796644099522382, 0.017715141002554446];[0.00979922799160704, 0.011441048001870513, 0.009363001037854701, 0.0098247230052948, 0.009756974002812058, 0.008962848980445415, 0.011746845033485442, 0.009658997994847596, 0.009658196999225765, 0.008975922013632953, 0.009415156964678317, 0.009679773997049779, 0.009198382031172514, 0.009300370002165437, 0.008997639000881463, 0.009177642990835011, 0.009603915037587285, 0.009306947991717607, 0.009642897988669574, 0.009629765001591295, 0.00965464097680524, 0.009635961032472551, 0.009327827021479607, 0.009668492013588548, 0.009417430963367224, 0.01196686498587951, 0.009667309001088142, 0.009265064029023051, 0.009385138051584363, 0.009031371970195323, 0.009691975952591747, 0.009405289019923657, 0.008996402961201966, 0.009752037993166596, 0.011443527997471392, 0.00960079999640584, 0.009267179993912578, 0.009627469989936799, 0.009305971034336835, 0.012120108003728092, 0.00913047301582992, 0.009394033986609429, 0.008968697977252305, 0.00968213501619175, 0.009652233973611146, 0.012797417002730072, 0.00964186800410971, 0.009741265967022628, 0.0090091010206379, 0.009667565987911075];[0.47488132904982194, 0.4753195319790393, 0.47547180397668853, 0.4753271189983934, 0.4763325469684787, 0.4712608040426858, 0.47436035599093884, 0.47604586702072993, 0.4760869200108573, 0.47228064900264144, 0.47190406499430537, 0.46963819896336645, 0.4706454999977723, 0.4739541260059923, 0.4691361890290864, 0.46959811594570056, 0.4708687239908613, 0.47162961499998346, 0.47417734703049064, 0.47581720701418817, 0.47044916299637407, 0.46762967098038644, 0.4701997759984806, 0.47345957200741395, 0.4687258870108053, 0.4687605029903352, 0.4684879760025069, 0.4759231820353307, 0.47368454601382837, 0.471599075011909, 0.47209917299915105, 0.47047782101435587, 0.4715512439724989, 0.47397034004097804, 0.4721064110053703, 0.46796843997435644, 0.47254321997752413, 0.47059288498712704, 0.4678584450157359, 0.4680888549773954, 0.4692083800327964, 0.46876568597508594, 0.4713265090249479, 0.4725321310106665, 0.47182586399139836, 0.4687995460117236, 0.4729687470244244, 0.4712117689778097, 0.46836650802288204, 0.4714744400116615];[0.47623562900116667, 0.47417502698954195, 0.4728209740133025, 0.46843382297083735, 0.4719511339790188, 0.47057457303162664, 0.47195623902371153, 0.4696281740325503, 0.47331755398772657, 0.4717258750461042, 0.48071383900241926, 0.4750560390530154, 0.47294633800629526, 0.47438935696845874, 0.47369995701592416, 0.4736597730079666, 0.47310781804844737, 0.4735749440151267, 0.4736704679671675, 0.4716975160408765, 0.4732892939937301, 0.46757908299332485, 0.4742182040354237, 0.46737355703953654, 0.4715245980187319, 0.473147543030791, 0.47502056299708784, 0.47311201598495245, 0.47569085599388927, 0.4744704439654015, 0.46949467103695497, 0.47527121601160616, 0.47326921398052946, 0.4766235040151514, 0.4754896860104054, 0.4740649239975028, 0.47264215000905097, 0.46821293397806585, 0.4731236090301536, 0.47170779295265675, 0.474598856002558, 0.4715068970108405, 0.4735578239778988, 0.47255410795332864, 0.4768751059891656, 0.47574563696980476, 0.47271047602407634, 0.467784471984487, 0.4741895379847847, 0.47132217296166345]
Mixed\_6c.branch7x7\_2.conv;0.013590336020570248;0.03385900397552177;2.5555383910541423;2.553035980963614;2.4914030031540793;1.0009801703184709;2.4889633951104315;[0.014341753965709358, 0.013590336020570248, 0.014235059032216668, 0.01474217401118949, 0.015734957007225603, 0.016033663996495306, 0.017003974004182965, 0.01702400203794241, 0.01702662103343755, 0.01766607799800113, 0.018028791004326195, 0.017704013967886567, 0.018097153981216252, 0.018081860966049135, 0.017812445003073663, 0.017773714032955468, 0.018085716001223773, 0.017645112005993724, 0.018035725981462747, 0.0181881400058046, 0.017598498961888254, 0.017710480955429375, 0.01808551501017064, 0.018061160983052105, 0.017674205009825528, 0.0176583849824965, 0.017777497007045895, 0.01772628299659118, 0.017664370010606945, 0.018092455982696265, 0.018001443007960916, 0.017736601002980024, 0.017698301991913468, 0.017796889995224774, 0.017933428985998034, 0.01781111996388063, 0.017746028024703264, 0.017685881990473717, 0.018223911989480257, 0.01812417700421065, 0.017785614996682853, 0.017732206033542752, 0.017954437993466854, 0.017878835031297058, 0.01819384703412652, 0.017696780036203563, 0.018205394968390465, 0.01812941796379164, 0.017661903984844685, 0.018001698015723377];[0.035211712995078415, 0.034576356993056834, 0.03487574198516086, 0.03449067601468414, 0.03429113299353048, 0.03395015903515741, 0.035401250002905726, 0.03468059201259166, 0.03590971202356741, 0.034702581993769854, 0.0349258350324817, 0.03484448598464951, 0.034034745011013, 0.03433204599423334, 0.03408951894380152, 0.03386146400589496, 0.03447244502604008, 0.03452362900134176, 0.034587624948471785, 0.03516998596023768, 0.03399443899979815, 0.03427307796664536, 0.0344975310144946, 0.03392402600729838, 0.03471851901849732, 0.034248325042426586, 0.03522590204374865, 0.035649305034894496, 0.03431019396521151, 0.03385900397552177, 0.033902606985066086, 0.03407286596484482, 0.03493071300908923, 0.03495219303295016, 0.03393982700072229, 0.03444399603176862, 0.03508140903431922, 0.03506598999956623, 0.034375386021565646, 0.03393634903477505, 0.03463278996059671, 0.03551532200071961, 0.035070876008830965, 0.03425176901509985, 0.034603216976393014, 0.034709975006990135, 0.03519215702544898, 0.03400389204034582, 0.034392261994071305, 0.034282437001820654];[2.5714411010267213, 2.5805436079972424, 2.583475716994144, 2.5877479560440406, 2.5812658009817824, 2.5890866149566136, 2.5844634019886144, 2.5737632830278017, 2.57910151098622, 2.5812726379954256, 2.5693225010763854, 2.585250304953661, 2.5844285449711606, 2.5792172360233963, 2.582813910092227, 2.5743799619958736, 2.575065437005833, 2.586552618013229, 2.5714266810100526, 2.5862509830039926, 2.5671815359964967, 2.581170928024221, 2.5819735209806822, 2.572046380955726, 2.5753654889995232, 2.57326837599976, 2.5785327029880136, 2.576895940990653, 2.5720274230116047, 2.6014624690287746, 2.5741036669933237, 2.5836166660301387, 2.5733487569959834, 2.5714719819952734, 2.5751306919846684, 2.5710006640292704, 2.5781733759795316, 2.571845786005724, 2.583272354968358, 2.5728697039885446, 2.581577209988609, 2.5732458870043047, 2.5769968489767052, 2.5789681130554527, 2.587604202039074, 2.572696383984294, 2.573953027022071, 2.5730896610184573, 2.5555383910541423, 2.568060096062254];[2.573895222041756, 2.5774774230085313, 2.6001648390083574, 2.60560799803352, 2.5781743769766763, 2.5768131790100597, 2.575120012043044, 2.5767267010523938, 2.582430893962737, 2.573102729918901, 2.5786203580209985, 2.586282577016391, 2.584847131976858, 2.5711613559396937, 2.5715088580036536, 2.572276097955182, 2.5789935030043125, 2.573634453001432, 2.5847163540311158, 2.5745029270183295, 2.573578548966907, 2.574093161034398, 2.585775338986423, 2.5729661289951764, 2.5699347979971208, 2.595670668000821, 2.576744369987864, 2.553035980963614, 2.5793564549530856, 2.562381932977587, 2.567410685995128, 2.570446886937134, 2.5792134989751503, 2.569951693993062, 2.5913325869478285, 2.5756036650273018, 2.573103860078845, 2.562741098983679, 2.591277753934264, 2.570922195969615, 2.5696644359850325, 2.5757801070576534, 2.5804722270113416, 2.5712923490209505, 2.5816029000561684, 2.5797075880109333, 2.572665608022362, 2.555226539960131, 2.571051927981898, 2.599406910012476]
Mixed\_6c.branch7x7\_3.conv;0.013968900020699948;0.029890230973251164;0.852089744003024;0.8530281819985248;2.139769840786178;0.9988998745700263;2.142126448566465;[0.013968900020699948, 0.013971570995636284, 0.014330998004879802, 0.014855280984193087, 0.015879268990829587, 0.01640861900523305, 0.016614213993307203, 0.017341108003165573, 0.0175548359984532, 0.018046754994429648, 0.01797471399186179, 0.01777474000118673, 0.017871363961603492, 0.017940473975613713, 0.018052947998512536, 0.01757143100257963, 0.018020371033344418, 0.017828692973125726, 0.017963251972105354, 0.017997987975832075, 0.017675826034974307, 0.017663667968008667, 0.017973327019717544, 0.018012205022387207, 0.018029075989034027, 0.018042053969111294, 0.017688435968011618, 0.017686417035292834, 0.017649661982432008, 0.017884754051920027, 0.017869415984023362, 0.01752502005547285, 0.017569060961250216, 0.017900711973197758, 0.01800802198704332, 0.01799376599956304, 0.01767839299282059, 0.0176618309924379, 0.017844850022811443, 0.017835809965617955, 0.01755008799955249, 0.017889495997224003, 0.017700518015772104, 0.01793110597645864, 0.018033388012554497, 0.01754200697178021, 0.017789499019272625, 0.018002501979935914, 0.017858844017609954, 0.017587736016139388];[0.03055697795934975, 0.03138474398292601, 0.030192879028618336, 0.03070384997408837, 0.03027735702926293, 0.030690915999002755, 0.030109478044323623, 0.030489908007439226, 0.030456023989245296, 0.03004767099628225, 0.030598585959523916, 0.03021129098488018, 0.03056390897836536, 0.03029893001075834, 0.030595511954743415, 0.030298672034405172, 0.030311066017020494, 0.03033813799265772, 0.030041101039387286, 0.029900429013650864, 0.03000658197561279, 0.030485527007840574, 0.030010554008185863, 0.03006952302530408, 0.030024729028809816, 0.0299703530035913, 0.030427372956182808, 0.030549879011232406, 0.029900581983383745, 0.03049532900331542, 0.03035487700253725, 0.029934231017250568, 0.029967865033540875, 0.03047220699954778, 0.030002316983882338, 0.03054284496465698, 0.030449740996118635, 0.03292255004635081, 0.03051024000160396, 0.030390479019843042, 0.030310595000628382, 0.03041650098748505, 0.030087755993008614, 0.03045312501490116, 0.03010009799618274, 0.029890230973251164, 0.03102736099390313, 0.03062227403279394, 0.030019354016985744, 0.030351873952895403];[0.852089744003024, 0.8563274129992351, 0.8781054349965416, 0.8723666270379908, 0.8609671490266919, 0.8594417490530759, 0.862797628971748, 0.8604997729416937, 0.8675901589449495, 0.8652045309427194, 0.8619169309386052, 0.8594425119808875, 0.8655889079673216, 0.857280858035665, 0.8590531320078298, 0.8594706659787335, 0.8639375950442627, 0.8607342889881693, 0.8607320979936048, 0.8581030649365857, 0.8653535699704662, 0.8582850059610792, 0.8694056840031408, 0.8638717200374231, 0.8580561460112222, 0.8622182379476726, 0.8573992820456624, 0.8621630290290341, 0.8700563210295513, 0.8563284640549682, 0.8560863249585964, 0.8702176879742183, 0.8621579059981741, 0.8685994849656709, 0.871770155034028, 0.858392025984358, 0.8662614470231347, 0.8535930879879743, 0.8543729020166211, 0.8735053860000335, 0.8652766290470026, 0.8634392009698786, 0.8598796799778938, 0.8574246759526432, 0.862886635994073, 0.8769241920672357, 0.8650176829542033, 0.861229018017184, 0.8629297479637899, 0.8648759560310282];[0.8593837349908426, 0.8644132390036248, 0.8690714060212485, 0.8642830720054917, 0.8588818299467675, 0.8610778440488502, 0.8692915490246378, 0.862067992973607, 0.8630766209680587, 0.8856866939458996, 0.8663926880108193, 0.8530281819985248, 0.8649747599847615, 0.8591661070240662, 0.8627006739843637, 0.8538752709864639, 0.8644260699511506, 0.8584892559447326, 0.8590753269963898, 0.8618735599447973, 0.867945535981562, 0.864065433095675, 0.8609931350219995, 0.8641142979613505, 0.8606950280372985, 0.8662689529592171, 0.8595781730255112, 0.8586943240952678, 0.8618957490543835, 0.8737531030201353, 0.8779958949889988, 0.8710573210264556, 0.8660930979531258, 0.8616925560054369, 0.85564860800514, 0.8619464180083014, 0.864147531974595, 0.8618560130125843, 0.8646817659609951, 0.8615798559621908, 0.8532705840771087, 0.8624638320179656, 0.8620616350672208, 0.8700525899184868, 0.8623836230253801, 0.8704914709087461, 0.869388641032856, 0.865194703976158, 0.8641206909669563, 0.8634724440053105]
Mixed\_6c.branch7x7dbl\_2.conv;0.01119603804545477;0.03948033699998632;0.8843426979728974;0.8734123870381154;3.526277495637313;1.0125144904022354;3.482693362972465;[0.011762920010369271, 0.011220230022445321, 0.01119603804545477, 0.012131850002333522, 0.013746678014285862, 0.013968266954179853, 0.014390512951649725, 0.014737304009031504, 0.016057308006566018, 0.014864608994685113, 0.014893944025970995, 0.015329130983445793, 0.015253298974130303, 0.015319640981033444, 0.01552174100652337, 0.01514209300512448, 0.015632043010555208, 0.015024338033981621, 0.015192772960290313, 0.015392407949548215, 0.01527267403434962, 0.015506128023844212, 0.015137323993258178, 0.015164308017119765, 0.015242714958731085, 0.015130253974348307, 0.015519843029323965, 0.015132745960727334, 0.015173487015999854, 0.01552028302103281, 0.015391899971291423, 0.01524031296139583, 0.015259973995853215, 0.015198356995824724, 0.015229584008920938, 0.015510009019635618, 0.015503821952734143, 0.01523837901186198, 0.015573808981571347, 0.015275295008905232, 0.015234086022246629, 0.015156264998950064, 0.015353608003351837, 0.01555445697158575, 0.015161042043473572, 0.01516116998391226, 0.015389059961307794, 0.015753491024952382, 0.015082989004440606, 0.015244410024024546];[0.040750670013949275, 0.04122956102946773, 0.04110172396758571, 0.039880828000605106, 0.040114760980941355, 0.04067530995234847, 0.03961412201169878, 0.040485952980816364, 0.04045511403819546, 0.04031874501379207, 0.03989287599688396, 0.04044947098009288, 0.0409058160148561, 0.040483493998181075, 0.03996712400112301, 0.041026263032108545, 0.03982973494566977, 0.04135810601292178, 0.0405095070018433, 0.04077319800853729, 0.04030115099158138, 0.039978856977541, 0.03983393596718088, 0.040272906015161425, 0.040283593989443034, 0.04172666999511421, 0.04084988805698231, 0.03981666103936732, 0.040240581962279975, 0.04083575104596093, 0.04019051499199122, 0.039616605965420604, 0.03994575602700934, 0.03971684502903372, 0.039595926995389163, 0.03948033699998632, 0.04067789495456964, 0.039521481026895344, 0.04001629102276638, 0.039848448999691755, 0.04143454000586644, 0.04087717499351129, 0.03960161400027573, 0.040661851002369076, 0.03984922496601939, 0.039521656988654286, 0.04081206698901951, 0.04028947098413482, 0.03985717799514532, 0.04043407295830548];[0.8865024840342812, 0.8885190059663728, 0.89344497397542, 0.8925342169823125, 0.8959708850597963, 0.8959676679805852, 0.8913845440256409, 0.9040206220233813, 0.9032293469645083, 0.8938866410171613, 0.8932500859955326, 0.8988251829869114, 0.8903095009736717, 0.9020202879910357, 0.8940842980518937, 0.898101364960894, 0.891007856989745, 0.9435274550342001, 0.8924578820005991, 0.8979905169690028, 0.8924220040207729, 0.9065654539735988, 0.9035049400408752, 0.8956561849918216, 0.8967089080251753, 0.8892659519915469, 0.8951910789473914, 0.8982765190303326, 0.8966329719987698, 0.8954357859911397, 0.8946649979916401, 0.8904162570252083, 0.8989300249959342, 0.9021310969837941, 0.8921005419688299, 0.8954086589510553, 0.8843426979728974, 0.8933052829816006, 0.8861373640247621, 0.8844497150275856, 0.9008612880134024, 0.8970042169676162, 0.8958967759972438, 0.8982245869701728, 0.8936194319976494, 0.8978380400221795, 0.9058704659692012, 0.8933419729582965, 0.8932597719831392, 0.8978204129962251];[0.889804704929702, 0.8978833330329508, 0.8959384459885769, 0.8897287959698588, 0.8909647900145501, 0.8945150729268789, 0.8937654619803652, 0.884491900971625, 0.8939276030287147, 0.8849685700261034, 0.8902864569681697, 0.8906169910333119, 0.8888939520111308, 0.8734123870381154, 0.8926697409478948, 0.8894073159899563, 0.8860256290063262, 0.8877371829585172, 0.9028845709981397, 0.8954745000228286, 0.8900266170385294, 0.8922158480272628, 0.8989601119537838, 0.8924060170538723, 0.8985194830456749, 0.8936675200238824, 0.8854704930563457, 0.8940531220287085, 0.8939036049996503, 0.8914143510628492, 0.8907232410274446, 0.8884798559593037, 0.9042778009898029, 0.9005178970401175, 0.9007444029557519, 0.8914552070200443, 0.9007774630445056, 0.8926344200153835, 0.893243693979457, 0.9053494809777476, 0.8891094360733405, 0.8941932320012711, 0.8827093329746276, 0.9025256830500439, 0.9002148410654627, 0.8961992629920132, 0.898941773979459, 0.9051333339884877, 0.9040797210182063, 0.9016928569762968]
Mixed\_6c.branch7x7dbl\_5.conv;0.01610830402933061;0.03231768298428506;0.839624059968628;0.8353405329398811;2.0062747093325153;1.0051278812171025;1.996039257117344;[0.01610830402933061, 0.016365551040507853, 0.017839836014900357, 0.01903635199414566, 0.019591783988289535, 0.020258761011064053, 0.021089662972372025, 0.021046776964794844, 0.020812081987969577, 0.02118293003877625, 0.02098500798456371, 0.020792528986930847, 0.020979549968615174, 0.021096988988574594, 0.020677061984315515, 0.021053956996183842, 0.020991902973037213, 0.020696717023383826, 0.020917846995871514, 0.02096505800727755, 0.02069670899072662, 0.021038893959484994, 0.02065958402818069, 0.020721983979456127, 0.020746917987708002, 0.021000678010750562, 0.020736965001560748, 0.020999193016905338, 0.02097073500044644, 0.020706991956103593, 0.021016272017732263, 0.020692176010925323, 0.02100293495459482, 0.020986107003409415, 0.02115989796584472, 0.021027999988291413, 0.02112103794934228, 0.020989497017581016, 0.020705943054053932, 0.021000608045142144, 0.021202509000431746, 0.020971556019503623, 0.020773028023540974, 0.020953127997927368, 0.021077474986668676, 0.02102641499368474, 0.0208906089537777, 0.020947495999280363, 0.020838194992393255, 0.020984498027246445];[0.03306890098610893, 0.03274076501838863, 0.03277257602894679, 0.03264493402093649, 0.03270741197047755, 0.032603773986920714, 0.03278057201532647, 0.03236424800707027, 0.032667474006302655, 0.03255728498334065, 0.032771304016932845, 0.03294101299252361, 0.03281508997315541, 0.03278504603076726, 0.03300000698072836, 0.03278773999772966, 0.032576727971900254, 0.03279059601482004, 0.03240439901128411, 0.03269479802111164, 0.03255321295000613, 0.03305960103170946, 0.03279430797556415, 0.0328250770107843, 0.03289452800527215, 0.032658746000379324, 0.03291490697301924, 0.03281925601186231, 0.03239927504910156, 0.032768685021437705, 0.03269655798794702, 0.03243562899297103, 0.033275243011303246, 0.03261537803336978, 0.032746913959272206, 0.03280448401346803, 0.03264349896926433, 0.0327911350177601, 0.03269649902358651, 0.03257586300605908, 0.03265454398933798, 0.0327499529812485, 0.03272666200064123, 0.03263544099172577, 0.03244660800555721, 0.03231768298428506, 0.03265296702738851, 0.0329705229960382, 0.03271348401904106, 0.03240237996215001];[0.8463974579935893, 0.8415501239942387, 0.8504338869825006, 0.8459601660142653, 0.8444220829987898, 0.8463465300155804, 0.8432235099608079, 0.8445498329820111, 0.8474019879940897, 0.8480933039681986, 0.839624059968628, 0.8466859159525484, 0.8443623859784566, 0.8492953770328313, 0.8426466189557686, 0.8442639370332472, 0.847434614028316, 0.844520182989072, 0.8465076580177993, 0.8518283450393938, 0.8494692720123567, 0.855324667005334, 0.8494581800187007, 0.8495105449692346, 0.8671100490028039, 0.8448734789853916, 0.8456973939901218, 0.8471133660641499, 0.8461950039491057, 0.8509072489687242, 0.8432885549846105, 0.8403073570807464, 0.8464421120006591, 0.8456462810281664, 0.8468419759301469, 0.8458167880307883, 0.8443133360124193, 0.8665500169736333, 0.8422987389494665, 0.8447198119829409, 0.8458682539639995, 0.8464226580108516, 0.8440422439598478, 0.855732178024482, 0.8475582160172053, 0.8524176100036129, 0.8456623350502923, 0.8457385250367224, 0.845168184954673, 0.8476970579358749];[0.8473193950485438, 0.8438966469839215, 0.8382350380416028, 0.8502719429670833, 0.8438122510560788, 0.8477772080223076, 0.8396421229699627, 0.8448899520444684, 0.8483807089505717, 0.847011178964749, 0.8426718389964662, 0.8405374989961274, 0.8467129520140588, 0.8446605079807341, 0.8448538579978049, 0.853538366034627, 0.8456006739870645, 0.8467838470241986, 0.8499061999609694, 0.8486494439421222, 0.8353405329398811, 0.8433083019335754, 0.8528744689538144, 0.8454706590273418, 0.8416525739594363, 0.8509665279416367, 0.855031326005701, 0.8417187459999695, 0.8472959899809211, 0.8482870520092547, 0.8472725789761171, 0.8716609360417351, 0.8437157649896108, 0.8522514489595778, 0.850439427071251, 0.846191092976369, 0.8445050159934908, 0.85151966905687, 0.8429951220168732, 0.8492469870252535, 0.8452605620259419, 0.8470064650755376, 0.84208284097258, 0.8448545800056309, 0.8427674000267871, 0.8491011830046773, 0.8503925369004719, 0.8514028729987331, 0.8533756120596081, 0.8470183860044926]
Mixed\_6e.branch7x7\_2.conv;0.019258090003859252;0.05131892900681123;3.661664022016339;3.6618869389640167;2.6647984819121264;0.9999391251146217;2.6649607110899516;[0.019726519007235765, 0.019258090003859252, 0.020934720989316702, 0.02250007598195225, 0.023697672004345804, 0.0243162969709374, 0.024844480969477445, 0.024735434039030224, 0.024913762987125665, 0.024980306974612176, 0.02474993496434763, 0.02477524901041761, 0.024958519963547587, 0.02489189599873498, 0.024972977000288665, 0.024900988035369664, 0.024682734976522624, 0.025472919980529696, 0.02479596500052139, 0.024891432956792414, 0.02472807001322508, 0.02507012599380687, 0.024757299048360437, 0.024694252002518624, 0.02489351702388376, 0.024703556031454355, 0.025334161007776856, 0.024788603011984378, 0.02501131600001827, 0.024804263026453555, 0.025014776038005948, 0.024729980970732868, 0.025522924028337002, 0.024778196995612234, 0.024709174991585314, 0.024954628956038505, 0.024815140990540385, 0.025033153011463583, 0.02488840598380193, 0.024946830002591014, 0.025100265978835523, 0.024907518993131816, 0.025016105035319924, 0.025073074037209153, 0.02469850901979953, 0.024699627014342695, 0.024714088009204715, 0.02479541499633342, 0.024786536989267915, 0.024730619974434376];[0.053889388975221664, 0.05238135502440855, 0.05258561699884012, 0.0525079490034841, 0.054300055955536664, 0.051814778009429574, 0.05150925402995199, 0.053494029969442636, 0.05178271699696779, 0.05256782902870327, 0.05199954402633011, 0.05285436596022919, 0.05535838799551129, 0.05317186895990744, 0.05136312096146867, 0.053808927012141794, 0.05225050094304606, 0.051581978041213006, 0.05289021198404953, 0.05446911102626473, 0.05188236996764317, 0.05363523302366957, 0.051932697009760886, 0.05393122497480363, 0.05228191101923585, 0.051733928034082055, 0.052760287013370544, 0.05196046398486942, 0.052975066006183624, 0.05223822203697637, 0.05131892900681123, 0.05308805400272831, 0.05197722802404314, 0.053365077008493245, 0.05292768497020006, 0.05270437302533537, 0.05177988501964137, 0.05357724201167002, 0.053333572985138744, 0.05340295203495771, 0.05223167804069817, 0.05413918604608625, 0.05305405502440408, 0.05227983801160008, 0.05276809900533408, 0.05385361600201577, 0.05203990900190547, 0.052472356997895986, 0.05179167399182916, 0.0524862069869414];[3.8307406160165556, 3.891507609980181, 3.797431616054382, 3.840552320005372, 3.804860200965777, 3.8265985519974492, 3.803235044993926, 3.7984276129864156, 3.799023679981474, 3.7913552769459784, 3.8464597599813715, 3.799525019014254, 3.8057691089925356, 3.8025708129862323, 3.802998669038061, 3.793152973987162, 3.7887285359902307, 3.8020891430205666, 3.804192199022509, 3.7609067329904065, 3.803436692978721, 3.800039490975905, 3.812745150004048, 3.844299139047507, 3.791005225968547, 3.805183388001751, 3.8419363500433974, 3.8515064759994857, 3.8383948810514994, 3.8040395329589956, 3.799083193996921, 3.661664022016339, 3.7967705070623197, 3.803391798050143, 3.7957992289448157, 3.7996801619883627, 3.8406346379197203, 3.8056023100507446, 3.7222824220662005, 3.8347398540354334, 3.8319049310521223, 3.8294688030146062, 3.8134769379976206, 3.80554602103075, 3.8578322270768695, 3.7961680469452403, 3.795528228976764, 3.8430027459398843, 3.80269407707965, 3.845151648973115];[4.613964182033669, 3.832886165007949, 3.802367894037161, 3.835369692009408, 3.7996772619662806, 3.8269958649761975, 3.791008479951415, 3.677104178990703, 3.8017106580082327, 3.8424892949406058, 3.83677745598834, 3.8331134239560924, 3.7982492279843427, 3.8348955359542742, 3.840649038029369, 3.8063182039768435, 3.811137737997342, 3.7954144409741275, 3.984341422037687, 3.6618869389640167, 3.8219154679682106, 3.807150143024046, 3.7983138090348803, 3.799807465984486, 3.839089104963932, 3.8087319919723086, 3.8059506439603865, 3.799247718998231, 3.7959321149392053, 3.7964275580015965, 3.8753544070059434, 3.7994288270710967, 3.803487936966121, 3.79888805601513, 3.8006515160086565, 3.795068909996189, 3.804481205996126, 3.837720134994015, 3.8100387509912252, 3.841266324976459, 3.794825305987615, 3.794626025017351, 3.7115761599852704, 3.819989992014598, 3.7988546249689534, 3.8136403969838284, 3.8415488619357347, 3.8383295459789224, 3.7976323459879495, 3.8330135089345276]
Mixed\_6e.branch7x7\_3.conv;0.016884166980162263;0.053438108996488154;1.2728528950246982;1.2830418089870363;3.1649834462827964;0.9920587825813858;3.1903184587987354;[0.017006948008202016, 0.016884166980162263, 0.017151394044049084, 0.018511739966925234, 0.019676583004184067, 0.02027255401480943, 0.020672848040703684, 0.02057148003950715, 0.020490877039264888, 0.021027971000876278, 0.02108265395509079, 0.021019179024733603, 0.021059668972156942, 0.021125266037415713, 0.021193236985709518, 0.02107649901881814, 0.02138695295434445, 0.020882551034446806, 0.02115419995971024, 0.021452076034620404, 0.021032266959082335, 0.02101718698395416, 0.021337626036256552, 0.021204042015597224, 0.021439126052428037, 0.020883953955490142, 0.021369369002059102, 0.02125171001534909, 0.02147673105355352, 0.02139903896022588, 0.021047421963885427, 0.021544511953834444, 0.021518574038054794, 0.021501031005755067, 0.020917905028909445, 0.020857045950833708, 0.02101391297765076, 0.021492959989700466, 0.02095253998413682, 0.021359988022595644, 0.02125763602089137, 0.02119768096599728, 0.02093288698233664, 0.021072716976050287, 0.02124244999140501, 0.020988534961361438, 0.02122099103871733, 0.021445612015668303, 0.021034785022493452, 0.021145938022527844];[0.05529574700631201, 0.056382978975307196, 0.05445742898155004, 0.05389881902374327, 0.05452480202075094, 0.06085599400103092, 0.07059746998129413, 0.05402253702050075, 0.0561264039715752, 0.05586269800551236, 0.054022004012949765, 0.05558004602789879, 0.05539770994801074, 0.05430612503550947, 0.05504629097413272, 0.054386115982197225, 0.055982524005230516, 0.05508788401493803, 0.05448517098557204, 0.056109245982952416, 0.05486177501734346, 0.055339913989882916, 0.05534777499269694, 0.05400188697967678, 0.05574429698754102, 0.05515093100257218, 0.05495299299946055, 0.056089617020916194, 0.053438108996488154, 0.054210413014516234, 0.05428289499832317, 0.06044382299296558, 0.05497718701371923, 0.05486880603712052, 0.05385097902035341, 0.053964819002430886, 0.053741551004350185, 0.05432979395845905, 0.055158637987915426, 0.05562201497377828, 0.053873315977398306, 0.05426737596280873, 0.05519862397341058, 0.053676427982281893, 0.05409580300329253, 0.05588969000382349, 0.05455652700038627, 0.05485377705190331, 0.05597154097631574, 0.053816502972040325];[1.2967140659457073, 1.2855599919566885, 1.2978992919670418, 1.2944840109557845, 1.2913903170265257, 1.2915114880306646, 1.3072124660247937, 1.3031122600077651, 1.3038887839647941, 1.2870045179734007, 1.287430355034303, 1.2872771780239418, 1.295288524008356, 1.2945560809457675, 1.314016502990853, 1.2909379350021482, 1.291947677033022, 1.2915674170362763, 1.306797773053404, 1.3508865459589288, 1.298222451005131, 1.2892293150071055, 1.3056050069862977, 1.2910630639526062, 1.3072686310042627, 1.2951255019870587, 1.308693460014183, 1.305620061000809, 1.3083411970292218, 1.292669223039411, 1.2942061289795674, 1.3064114390290342, 1.2891783109516837, 1.2909152710344642, 1.3092511660070159, 1.3049269249895588, 1.2940301249618642, 1.2901611929992214, 1.2925224950304255, 1.3097005619783886, 1.3074451980064623, 1.293811394018121, 1.2938324839924462, 1.2927479399950244, 1.2926459850277752, 1.2728528950246982, 1.3040347989881411, 1.3120494639733806, 1.2894628749927506, 1.2955293130362406];[1.2893305069883354, 1.2923453499679454, 1.2877825390314683, 1.3046658409875818, 1.3499603999662213, 1.2946788070257753, 1.2885781409568153, 1.3022822450147942, 1.2916900330455974, 1.2864202139899135, 1.2930781700415537, 1.291511595074553, 1.2967822080245242, 1.3165114149451256, 1.3045357269584201, 1.3031529319705442, 1.2899645629222505, 1.2908443380147219, 1.2849309050361626, 1.3605635280255228, 1.2902849809615873, 1.301898960955441, 1.2921813380089588, 1.2925700530176982, 1.3065806530066766, 1.3188988529727794, 1.2996412829961628, 1.305916392011568, 1.2892520989989862, 1.2869712400133722, 1.3010551510960795, 1.2908858740120195, 1.2937088669859804, 1.3509082370437682, 1.2975225660484284, 1.3049906269880012, 1.292588882963173, 1.2849365340080112, 1.2898167520179413, 1.299964812991675, 1.292876322986558, 1.2881711690570228, 1.2830418089870363, 1.286019085906446, 1.2897302860510536, 1.318156304943841, 1.3045250459690578, 1.3127511810162105, 1.289751878066454, 1.307896965998225]
AuxLogits.conv0.conv;0.000948110013268888;0.0009053500252775848;0.0672039880300872;0.06756625598063692;0.9548997612166593;0.9946383302538838;0.9600472173366965;[0.0009963230113498867, 0.000948110013268888, 0.0009643430239520967, 0.0009721859823912382, 0.0009962990297935903, 0.0009998710011132061, 0.0009742280235514045, 0.0009826099849306047, 0.0009824499720707536, 0.0010104589746333659, 0.0009781259577721357, 0.0009922799654304981, 0.0009791459888219833, 0.0009965819772332907, 0.0009668719721958041, 0.0009782530250959098, 0.0009670419967733324, 0.0009751429897733033, 0.0009950250387191772, 0.0009907970088534057, 0.0009789070463739336, 0.0009909460204653442, 0.0009888570057228208, 0.000983725010883063, 0.0009696740307845175, 0.0009957279544323683, 0.0009798100218176842, 0.0010094029712490737, 0.0010462420177645981, 0.001019254035782069, 0.0010244459845125675, 0.001025203033350408, 0.0010313530219718814, 0.001052392995916307, 0.0010442460188642144, 0.0010594609775580466, 0.001061278977431357, 0.0010613909689709544, 0.0010471029672771692, 0.0010970300063490868, 0.001081956026609987, 0.0010787269566208124, 0.001101680041756481, 0.0010830950341187418, 0.001066325989086181, 0.0010782870231196284, 0.0010956079931929708, 0.0011277039884589612, 0.0010980039951391518, 0.0011263919877819717];[0.001271022018045187, 0.0009641709621064365, 0.0009250930161215365, 0.0009511350071989, 0.0009510919917374849, 0.0009323860285803676, 0.0009342550183646381, 0.0009394069784320891, 0.0020248490036465228, 0.0009187969844788313, 0.0009436290129087865, 0.0009381449781358242, 0.0009327810257673264, 0.0009399279952049255, 0.0012988050002604723, 0.0009852219955064356, 0.00097564299358055, 0.0009719299850985408, 0.000960618956014514, 0.0009668340208008885, 0.0009586730157025158, 0.00129223195835948, 0.0009610670385882258, 0.0009794150246307254, 0.0009654489695094526, 0.0009654159657657146, 0.0009532999829389155, 0.0009632250294089317, 0.001262689009308815, 0.0009633849840611219, 0.000960742007009685, 0.000999339041300118, 0.000949821958784014, 0.0009631059947423637, 0.0009629469714127481, 0.0012620430206879973, 0.0009614179725758731, 0.0009745110291987658, 0.0009518290171399713, 0.0009908050415106118, 0.0009504079935140908, 0.000960248988121748, 0.001114498998504132, 0.0009420799906365573, 0.0009430620120838284, 0.000949110952205956, 0.0009053500252775848, 0.0009339250391349196, 0.0009516700520180166, 0.0010408800444565713];[0.06805947300745174, 0.06823176599573344, 0.06779971002833918, 0.0682304980000481, 0.06820857699494809, 0.06795178103493527, 0.06794913002522662, 0.06816072901710868, 0.06822106201434508, 0.0677836379618384, 0.06786168599501252, 0.06816435296786949, 0.06771850498626009, 0.06844381103292108, 0.06768680596724153, 0.06817125802626833, 0.06813638098537922, 0.06813397799851373, 0.06782228295924142, 0.06814568000845611, 0.0682438769727014, 0.06815810198895633, 0.06781955796759576, 0.0676577590056695, 0.0687926079845056, 0.0672039880300872, 0.06812175799859688, 0.06781815498834476, 0.06766064197290689, 0.06772789900423959, 0.06826756300870329, 0.06772513897158206, 0.06807055399985984, 0.06829244398977607, 0.06824572605546564, 0.06801866297610104, 0.06823199597420171, 0.06816446298034862, 0.06822350597940385, 0.06770181696629152, 0.06805476098088548, 0.06821448303526267, 0.06825423502596095, 0.06818860705243424, 0.06811047799419612, 0.06823480204911903, 0.06778227200265974, 0.07385266601340845, 0.06813418096862733, 0.06807949999347329];[0.06773378798970953, 0.06816368497675285, 0.06789413199294358, 0.06815449998248369, 0.0677437890553847, 0.06756625598063692, 0.06811424501938745, 0.06826426298357546, 0.06777389801573008, 0.06819533603265882, 0.0678121589589864, 0.06805571803124622, 0.06815168203320354, 0.06902077002450824, 0.06816057598916814, 0.06828334199963138, 0.06812676298432052, 0.06816272699506953, 0.06791873299516737, 0.06787264999002218, 0.06818752404069528, 0.06809013697784394, 0.06821164803113788, 0.06828647700604051, 0.0681386929936707, 0.0682272840058431, 0.06768067099619657, 0.06816788797732443, 0.0678892030264251, 0.06824702204903588, 0.06808138301130384, 0.06777708098525181, 0.06818727403879166, 0.06814375799149275, 0.06891521200304851, 0.06817600299837068, 0.06772399501642212, 0.06811542197829112, 0.06809843698283657, 0.06817890598904341, 0.0681090279831551, 0.06807117804419249, 0.06821520399535075, 0.06808221101528034, 0.06775649898918346, 0.06828311301069334, 0.0681555779883638, 0.06823491194518283, 0.06781742401653901, 0.06815991300391033]
AuxLogits.conv1.conv;0.007239284983370453;0.002281726978253573;0.08898064395179972;0.08817133703269064;0.3151867875757049;1.0091787983073117;0.3123200646945471;[0.007334451947826892, 0.0072433940367773175, 0.007266164000611752, 0.007252102019265294, 0.007382952026091516, 0.007245843997225165, 0.007244989043101668, 0.008303000999148935, 0.007294773007743061, 0.0073427470051683486, 0.007239284983370453, 0.007304919010493904, 0.007346006983425468, 0.007351731008384377, 0.007371235988102853, 0.007459183980245143, 0.00752160104457289, 0.007593026966787875, 0.007530616014264524, 0.0075514690252020955, 0.0075945829739794135, 0.007663022959604859, 0.007657081005163491, 0.007646406011190265, 0.00772489100927487, 0.007686641998589039, 0.007649110979400575, 0.00777208898216486, 0.007815031975042075, 0.0077913139830343425, 0.007777028018608689, 0.007767967006657273, 0.0078041679807938635, 0.007819744001608342, 0.007761275977827609, 0.0077481940388679504, 0.00780475401552394, 0.0077780429855920374, 0.007763066969346255, 0.007750705000944436, 0.007803904009051621, 0.00781431095674634, 0.007773728983011097, 0.007788128044921905, 0.007800528022926301, 0.007833172974642366, 0.007757248007692397, 0.007759335974697024, 0.007864851038902998, 0.007936367008369416];[0.002444641024339944, 0.002450530999340117, 0.0024747279821895063, 0.00240514799952507, 0.002407283987849951, 0.002386740001384169, 0.0023883490357548, 0.002361062041018158, 0.002366652013733983, 0.0023578530526719987, 0.002359314006753266, 0.0023698880104348063, 0.002355215954594314, 0.002372268005274236, 0.0023859720095060766, 0.0023355790181085467, 0.0023686240310780704, 0.002334389020688832, 0.002288406016305089, 0.002548825985286385, 0.002371532958932221, 0.002346744993701577, 0.00235163199249655, 0.0023157400428317487, 0.0023060920066200197, 0.0023088320158421993, 0.002314467972610146, 0.0023404500097967684, 0.0022866009967401624, 0.0023532549967058003, 0.0022998329950496554, 0.0023006409755907953, 0.0023459349758923054, 0.002350200025830418, 0.0023631539661437273, 0.002404986007604748, 0.002361952036153525, 0.00233363697770983, 0.0023192510125227273, 0.002287898038048297, 0.0023263629991561174, 0.0023093819618225098, 0.0023489349987357855, 0.002366969012655318, 0.0023670560331083834, 0.0022974900202825665, 0.0023201180156320333, 0.0023540370166301727, 0.002281726978253573, 0.0023573620128445327];[0.09157232602592558, 0.09178668796084821, 0.08912173099815845, 0.08898064395179972, 0.09126265591476113, 0.09118017798755318, 0.09142974595306441, 0.08931078301975504, 0.09100259898696095, 0.0917052969452925, 0.09248039801605046, 0.0896141660050489, 0.09153779997723177, 0.09183412999846041, 0.09080364898545668, 0.09195377095602453, 0.0901840659789741, 0.09199123299913481, 0.0921183479949832, 0.08963694400154054, 0.08899275091243908, 0.09174607892055064, 0.09208821499487385, 0.09005770803196356, 0.08927920507267118, 0.09011672803899273, 0.09174102201359347, 0.08924227603711188, 0.08969466300914064, 0.0900933449738659, 0.08973180799512193, 0.08973236498422921, 0.08981371292611584, 0.09211718401638791, 0.09191216505132616, 0.08924348303116858, 0.08941653504734859, 0.08906107896473259, 0.09105072793317959, 0.09214303502812982, 0.08965366595657542, 0.09127233497565612, 0.09139830304775387, 0.08975561603438109, 0.09080229798564687, 0.09176734002539888, 0.09178486798191443, 0.08997987903421745, 0.08938148600282148, 0.08901017298921943];[0.09185381198767573, 0.09183732600649819, 0.0897603549528867, 0.09186572697944939, 0.0915568899945356, 0.08842744200956076, 0.08974561200011522, 0.09115381306037307, 0.092234569019638, 0.09194466896587983, 0.09027792105916888, 0.09154323401162401, 0.08979200996691361, 0.09223372599808499, 0.08980476309079677, 0.09266892698360607, 0.0915033959900029, 0.09036231494974345, 0.08975395798915997, 0.0897556190029718, 0.09228261705720797, 0.09214894997421652, 0.08957959496183321, 0.08924705802928656, 0.08888084208592772, 0.08923954202327877, 0.09028429299360141, 0.08942231797846034, 0.0900332450401038, 0.08875723101664335, 0.09186214610235766, 0.0898957489989698, 0.09188973205164075, 0.09155337000265718, 0.0916995340376161, 0.09009645809419453, 0.08950926695251837, 0.09006450290326029, 0.08817133703269064, 0.09062808396993205, 0.08959279500413686, 0.09237220603972673, 0.0890036629862152, 0.09207515203161165, 0.09155008901143447, 0.0899392639985308, 0.09250242001144215, 0.09005249902838841, 0.08881833893246949, 0.09105380903929472]
Mixed\_7a.branch3x3\_2.conv;0.011570692004170269;0.020203287014737725;0.6271740179508924;0.6265958529547788;1.7460742198872916;1.0009227079837621;1.744464588484107;[0.01911378704244271, 0.011570692004170269, 0.011593849980272353, 0.01224832603475079, 0.012956587015651166, 0.01428712799679488, 0.014591935963835567, 0.014921902969945222, 0.015794752980582416, 0.015754322987049818, 0.015230313001666218, 0.016299343027640134, 0.015578730963170528, 0.01627019903389737, 0.016308706952258945, 0.016087246011011302, 0.016362317954190075, 0.016279801027849317, 0.016254566027782857, 0.01628891401924193, 0.016309673024807125, 0.016335899999830872, 0.015532079967670143, 0.016295800975058228, 0.016351219033822417, 0.016292423999402672, 0.01628060796065256, 0.016333444975316525, 0.01610189996426925, 0.01632660999894142, 0.016159142018295825, 0.016335451044142246, 0.016434000979643315, 0.016305004945024848, 0.016285713005345315, 0.042790676990989596, 0.01531998795690015, 0.01606851298129186, 0.01558748196111992, 0.016314402979332954, 0.016122104017995298, 0.01630006398772821, 0.016286914004012942, 0.01630511396797374, 0.016142781998496503, 0.01634528598515317, 0.016419341030996293, 0.016311421000864357, 0.01555447600549087, 0.01670681597897783];[0.020471448020543903, 0.02057562896516174, 0.020248838991392404, 0.020426030037924647, 0.02034279197687283, 0.020263130019884557, 0.02039636200061068, 0.020363022980745882, 0.020234952971804887, 0.02035487099783495, 0.020217374025378376, 0.020564986974932253, 0.020362994982860982, 0.020267618005163968, 0.02044042100897059, 0.020218816003762186, 0.02035918802721426, 0.020247395965270698, 0.020344463002402335, 0.020237430988345295, 0.020337140012998134, 0.020203287014737725, 0.020368012017570436, 0.020252183021511883, 0.02021869196323678, 0.020376027969177812, 0.02023093099705875, 0.02021872700424865, 0.02049684099620208, 0.020351336046587676, 0.02020374097628519, 0.020374412008095533, 0.02040713099995628, 0.020341457973700017, 0.020262914011254907, 0.02060307201463729, 0.020369664998725057, 0.020245519990567118, 0.02020790404640138, 0.0203874500002712, 0.020270525012165308, 0.020393047016113997, 0.02027465298306197, 0.020221166021656245, 0.02046539296861738, 0.02023736003320664, 0.020244502986315638, 0.02027062204433605, 0.020347501966170967, 0.020408144977409393];[0.6281424089684151, 0.6323556970455684, 0.6325153430225328, 0.6340299210278317, 0.6317196840536781, 0.638493278005626, 0.6355027689714916, 0.6271740179508924, 0.6354117899900302, 0.6347708040266298, 0.6354525730130263, 0.635808271006681, 0.6331067209248431, 0.6330448060180061, 0.6314950280357152, 0.6341607250506058, 0.6343486849800684, 0.6355998089420609, 0.6343971079913899, 0.6310406440752558, 0.6337355470168404, 0.6355635760119185, 0.6361870089895092, 0.6356783639639616, 0.6357019840506837, 0.6356197359855287, 0.6356537550454959, 0.6392924630199559, 0.6336432429379784, 0.6423027150449343, 0.6333856440614909, 0.6384007030283101, 0.6349091290030628, 0.6343172480701469, 0.6351532770204358, 0.630724304006435, 0.6334251039661467, 0.6323948910576291, 0.6370270080515184, 0.6406602410133928, 0.6346386989462189, 0.6334549780003726, 0.634763295063749, 0.6360044350731187, 0.6344164070324041, 0.6354992780834436, 0.6363825559965335, 0.6382908579544164, 0.6320057410630397, 0.6363558490411378];[0.6299773739883676, 0.6323679010383785, 0.6353633400285617, 0.6338700770284049, 0.6327309570042416, 0.6748523569549434, 0.6371119690011255, 0.6330389469512738, 0.6265958529547788, 0.632599496981129, 0.6363517940044403, 0.6320010229828767, 0.6324528549448587, 0.6350316850002855, 0.6357074739644304, 0.6384347790735774, 0.6380403900402598, 0.6352747199707665, 0.6305792319471948, 0.6438512760214508, 0.6269126310362481, 0.6329799880622886, 0.6335622939513996, 0.6317615560255945, 0.6747777770506218, 0.6360358960228041, 0.632945415971335, 0.6338398950174451, 0.6281090989941731, 0.6356420740485191, 0.6359053660416976, 0.6330303610302508, 0.6313272949773818, 0.6369482940644957, 0.6356847860151902, 0.6286059870035388, 0.6382014940027148, 0.6334180000703782, 0.6337712280219421, 0.6351078540319577, 0.6322594420053065, 0.6370612279279158, 0.634567133965902, 0.6308756150538102, 0.6365854339674115, 0.6339701439719647, 0.6336348539916798, 0.6341225519427098, 0.6339324109721929, 0.6320541339810006]
Mixed\_7a.branch7x7x3\_4.conv;0.007293750997632742;0.015485821990296245;0.3950909459963441;0.3938878800836392;2.123162964477718;1.003054335950752;2.116697858112804;[0.00753534201066941, 0.007293750997632742, 0.007339140982367098, 0.007336687995120883, 0.007325082959141582, 0.007319531985558569, 0.007317105017136782, 0.007343503995798528, 0.0074670189642347395, 0.007660035975277424, 0.007842821010854095, 0.008100864011794329, 0.008303243026603013, 0.008291201025713235, 0.008539668982848525, 0.008555106993298978, 0.00857513101072982, 0.00887427298584953, 0.008828010992147028, 0.008812727988697588, 0.008810854982584715, 0.008833879954181612, 0.00881083303829655, 0.008940569998230785, 0.009093733970075846, 0.009122204035520554, 0.009109299047850072, 0.009103183983825147, 0.009169850032776594, 0.009088621009141207, 0.009116935019847006, 0.009101158997509629, 0.009140581008978188, 0.00911463500233367, 0.009100703988224268, 0.00909554201643914, 0.009126659017056227, 0.009138279012404382, 0.009110131009947509, 0.009280240978114307, 0.00913869502255693, 0.009104324970394373, 0.009126308024860919, 0.009108792000915855, 0.00910416099941358, 0.009098407987039536, 0.009083378012292087, 0.009111564024351537, 0.009116831002756953, 0.00881113699870184];[0.015672424051444978, 0.01601850800216198, 0.015670239983592182, 0.015685829042922705, 0.015803735004737973, 0.015600696031469852, 0.015669649001210928, 0.015805688977707177, 0.015645198000129312, 0.01567536499351263, 0.01566945802187547, 0.01566106203244999, 0.0156730689923279, 0.015610207978170365, 0.015712791995611042, 0.015651156019885093, 0.015618468984030187, 0.015618890000041574, 0.01563342905137688, 0.01562865503365174, 0.01568727201083675, 0.01583499799016863, 0.01567615696694702, 0.015602550003677607, 0.015620815043803304, 0.01563531596912071, 0.01561786001548171, 0.015668812964577228, 0.01567825599340722, 0.015675257018301636, 0.015586153022013605, 0.01565292099257931, 0.01568641496123746, 0.01562709198333323, 0.015591400035191327, 0.01566978101618588, 0.01565007504541427, 0.01561664801556617, 0.01564221695298329, 0.015607493987772614, 0.015730441024061292, 0.015512992977164686, 0.015836046950425953, 0.01562127296347171, 0.015594352036714554, 0.015583430998958647, 0.01562669000122696, 0.015485821990296245, 0.015648919972591102, 0.015559349034447223];[0.3950909459963441, 0.396336548961699, 0.3958236259641126, 0.3951584799797274, 0.39746647409629077, 0.4045546359848231, 0.40127981099067256, 0.3955147300148383, 0.395768585964106, 0.3969902649987489, 0.3982714180019684, 0.39780033798888326, 0.3973471429781057, 0.3972310610115528, 0.403061127057299, 0.4018530360190198, 0.39816324203275144, 0.4010860320413485, 0.3986378929694183, 0.40238507802132517, 0.3989621250075288, 0.4019312390591949, 0.4015015599434264, 0.3980198639910668, 0.401663850992918, 0.4010734620387666, 0.4041673759929836, 0.40161282691406086, 0.4038295150385238, 0.4022877439856529, 0.39994390500942245, 0.4007082910393365, 0.39706175500759855, 0.40062765998300165, 0.3966229609795846, 0.40679910499602556, 0.4003905079443939, 0.3994977449765429, 0.4010385210858658, 0.3968133060261607, 0.40029134595533833, 0.395925548102241, 0.4063624230911955, 0.4005753300152719, 0.3979979470022954, 0.39797369798179716, 0.4002409470267594, 0.39956416498171166, 0.4018363829818554, 0.40435551397968084];[0.40155562898144126, 0.3938878800836392, 0.39724827400641516, 0.3975003259838559, 0.39668682002229616, 0.39514207100728527, 0.39829637098591775, 0.3962328850175254, 0.3957622100133449, 0.4025986900087446, 0.4133067070506513, 0.39810723502887413, 0.3973310510045849, 0.3981593939824961, 0.4010144430794753, 0.398990000016056, 0.397835147974547, 0.3971759600099176, 0.39720908901654184, 0.3967654529842548, 0.3971657740185037, 0.3990352058899589, 0.3996147799771279, 0.4001126119401306, 0.39931630092905834, 0.3985585939954035, 0.3998058889992535, 0.40056128590367734, 0.3993799890158698, 0.4012965860310942, 0.398682992963586, 0.395450786978472, 0.39899050001986325, 0.39911458804272115, 0.399586784071289, 0.3993364659836516, 0.4003943310235627, 0.39994512195698917, 0.39880602405173704, 0.3986744440626353, 0.40441023895982653, 0.40104548301314935, 0.4034019510145299, 0.39887526095844805, 0.3969705339986831, 0.4004758520750329, 0.39898948604241014, 0.4013631300185807, 0.39948954503051937, 0.39893619500799105]
Mixed\_7b.branch1x1.conv;0.008238772978074849;0.00716593797551468;0.4122820720076561;0.41206245200010017;0.8697821865688964;1.0005329774806948;0.869318859193403;[0.008238772978074849, 0.008671816962305456, 0.008642453991342336, 0.008586244017351419, 0.00864245998673141, 0.008685045002494007, 0.00870233599562198, 0.008668186026625335, 0.008719925011973828, 0.008711998001672328, 0.008473157999105752, 0.008774054003879428, 0.008593962993472815, 0.008641084015835077, 0.008787232975009829, 0.008682993007823825, 0.008588099968619645, 0.009048416977748275, 0.008549973950721323, 0.008692631963640451, 0.008593130973167717, 0.008704153005965054, 0.008671652991324663, 0.008632393961306661, 0.008561416005250067, 0.008673303993418813, 0.008589031000155956, 0.008689585025422275, 0.008487359038554132, 0.008698094985447824, 0.008510168001521379, 0.008618610969278961, 0.008532984997145832, 0.008640353044029325, 0.008761901990510523, 0.008668090973515064, 0.008604481001384556, 0.008459586999379098, 0.008609301003161818, 0.00868663698201999, 0.008623178000561893, 0.008634153986349702, 0.008610084012616426, 0.008666381007060409, 0.008663088956382126, 0.008637161983642727, 0.00853196595562622, 0.008663687040098011, 0.008627405972220004, 0.008697683981154114];[0.0073154260171577334, 0.007414277992211282, 0.007387866964563727, 0.00731669703964144, 0.007592518988531083, 0.007182668021414429, 0.007354093017056584, 0.007420509995426983, 0.007442234025802463, 0.007177942025009543, 0.007554227020591497, 0.00749270198866725, 0.007300021999981254, 0.007509468006901443, 0.007195084996055812, 0.007277150987647474, 0.007576936041004956, 0.00716593797551468, 0.0073385089635849, 0.007458960055373609, 0.007516173005569726, 0.007266006025020033, 0.007518109981901944, 0.007169955992139876, 0.007322255987673998, 0.007492022996302694, 0.007469061994925141, 0.007332717010285705, 0.007578380987979472, 0.007361000985838473, 0.007253709016367793, 0.007474731013644487, 0.00725406501442194, 0.007396747008897364, 0.007621574040967971, 0.007527883048169315, 0.007293315953575075, 0.0075286030187271535, 0.0074612979660741985, 0.007391305989585817, 0.0075747459777630866, 0.007415177999064326, 0.0074445539503358305, 0.007554963987786323, 0.007243761036079377, 0.007358470989856869, 0.007592783949803561, 0.007557063014246523, 0.007304971979465336, 0.0075394680025056005];[0.4133432540111244, 0.41404093499295413, 0.4134136980283074, 0.4130406529875472, 0.4147550869965926, 0.4137033399892971, 0.4124945990042761, 0.4134044229867868, 0.4144009039737284, 0.41416053200373426, 0.4138944129808806, 0.4133767940220423, 0.41519790602615103, 0.41391085903160274, 0.4122820720076561, 0.41464542801259086, 0.4126358269713819, 0.4129190540406853, 0.413067271001637, 0.4129277410102077, 0.41311423701699823, 0.4129917749669403, 0.41500792099395767, 0.41282682301243767, 0.41300370602402836, 0.41567237995332107, 0.4135583749739453, 0.4139254260226153, 0.413294741010759, 0.41419770201900974, 0.41342442599125206, 0.41327065200312063, 0.4129798990325071, 0.41283475200179964, 0.4134595859795809, 0.4127156449831091, 0.4137286160257645, 0.4136540669715032, 0.4131329420488328, 0.413660024991259, 0.41368065105052665, 0.4144152070512064, 0.4129992659436539, 0.4146506300312467, 0.4138614400289953, 0.4127843579626642, 0.41386602201964706, 0.4128316899877973, 0.41374177299439907, 0.4129872740013525];[0.41299668699502945, 0.4134826550143771, 0.4137518009520136, 0.41343853395665064, 0.41235963098006323, 0.4140966670238413, 0.41377313795965165, 0.41301731596468017, 0.4135998159763403, 0.4133864259929396, 0.4132864329731092, 0.4129737119656056, 0.41423765203217044, 0.41278892901027575, 0.41206245200010017, 0.4140647570020519, 0.4136223039822653, 0.41451965703163296, 0.413095586001873, 0.41403431101934984, 0.415026519971434, 0.41300949396099895, 0.41464973002439365, 0.4129492859938182, 0.4135175520204939, 0.41293673997279257, 0.4131689270143397, 0.4124230340239592, 0.4131851630518213, 0.41377642803126946, 0.4156083319685422, 0.413230724981986, 0.41362282598856837, 0.41340631496859714, 0.41238252696348354, 0.41434782202122733, 0.4135461630066857, 0.4132545900065452, 0.41336911998223513, 0.413477051013615, 0.41303653200156987, 0.4136763080023229, 0.4140614510397427, 0.41395690897479653, 0.4123669050168246, 0.413538817956578, 0.41234458796679974, 0.4121843010070734, 0.4128403289942071, 0.41333815397229046]
Mixed\_7b.branch3x3\_1.conv;0.009246090019587427;0.008710503985639662;0.49330852599814534;0.4921723880106583;0.942074321922764;1.002308414724522;0.9399046322300776;[0.009246090019587427, 0.009585915016941726, 0.009695812012068927, 0.009613874019123614, 0.009655324975028634, 0.009763946989551187, 0.009640822012443095, 0.009758358995895833, 0.009746247029397637, 0.00976258801529184, 0.009707532008178532, 0.009742065041791648, 0.009787785005755723, 0.009782756969798356, 0.009792147960979491, 0.00966312101809308, 0.009710719983559102, 0.009754014026839286, 0.00949777796631679, 0.009677298017777503, 0.009723782015498728, 0.009773936995770782, 0.009877722011879086, 0.009844724030699581, 0.009889563953038305, 0.01000522100366652, 0.010065483977086842, 0.009974157030228525, 0.010217202012427151, 0.010268340993206948, 0.010234622983261943, 0.010284941003192216, 0.010166863037738949, 0.010086434020195156, 0.010277399967890233, 0.010290090984199196, 0.010303587012458593, 0.010357755003497005, 0.010229723993688822, 0.010385191009845585, 0.01042557304026559, 0.010491352993994951, 0.01027977600460872, 0.010523848002776504, 0.01041715097380802, 0.010499110969249159, 0.010372154007200152, 0.010527399950660765, 0.010352088022045791, 0.01007689198013395];[0.008731816022191197, 0.00892579898936674, 0.008852127008140087, 0.008781776996329427, 0.008968213980551809, 0.008870254969224334, 0.008710503985639662, 0.00901227502617985, 0.008905449009034783, 0.008716259035281837, 0.00899876601761207, 0.008882614027243108, 0.008750136999879032, 0.008961257990449667, 0.008862484013661742, 0.008742764010094106, 0.008900039014406502, 0.008953142969403416, 0.008900583954527974, 0.00893122999696061, 0.008918919018469751, 0.00884330301778391, 0.008872585953213274, 0.008922581968363374, 0.008878945023752749, 0.008879370056092739, 0.008882254012860358, 0.008840141992550343, 0.014922415954060853, 0.008790488995146006, 0.008722057973500341, 0.008911943004932255, 0.008851687016431242, 0.008716751995962113, 0.00898235902423039, 0.008873187995050102, 0.008718052005860955, 0.008976014971267432, 0.008878085005562752, 0.00873573898570612, 0.008994319010525942, 0.008846986980643123, 0.008786944963503629, 0.008890008961316198, 0.008807065023574978, 0.008747404033783823, 0.008923043962568045, 0.008903854992240667, 0.008802197990007699, 0.008893931983038783];[0.4949302179738879, 0.49705319496570155, 0.49508840404450893, 0.49626368598546833, 0.4945892490213737, 0.4940136300283484, 0.49330852599814534, 0.4942483780323528, 0.49464684701524675, 0.49534465302713215, 0.4953768660197966, 0.49482458201237023, 0.4956855420023203, 0.49446531699504703, 0.49458879802841693, 0.4935243880026974, 0.4941441319533624, 0.4942731529590674, 0.4941263479995541, 0.4946636710083112, 0.49438319000182673, 0.5019185880082659, 0.49573206703644246, 0.495044126000721, 0.4944561580196023, 0.49539912602631375, 0.49529718299163505, 0.4951515669818036, 0.4942628600401804, 0.4952059810166247, 0.49417014396749437, 0.49491027602925897, 0.49479259201325476, 0.49435770994750783, 0.4949042649823241, 0.4947325970279053, 0.49417287099640816, 0.49550604802789167, 0.49592449999181554, 0.4942515669972636, 0.4946602619602345, 0.4964501549839042, 0.4951685600099154, 0.4945441259769723, 0.4957914790138602, 0.4977968429448083, 0.49496188398916274, 0.4938853539642878, 0.49509750201832503, 0.4959446329739876];[0.4939878500299528, 0.4921723880106583, 0.49489415902644396, 0.49439934303518385, 0.49424300401005894, 0.4950686400406994, 0.4943723040050827, 0.49585034896153957, 0.49478070699842647, 0.4953527929610573, 0.4938970620278269, 0.49442580301547423, 0.497120674001053, 0.4928594030207023, 0.49401573999784887, 0.4925150819472037, 0.4951966820517555, 0.49471827200613916, 0.4940573930507526, 0.5162265719845891, 0.49394435400608927, 0.494779706990812, 0.4948674740153365, 0.4951890519587323, 0.496498251974117, 0.4939534580335021, 0.4955736649571918, 0.4943599309772253, 0.49403422995237634, 0.4951309660100378, 0.4949701500008814, 0.4943730370141566, 0.4947789430152625, 0.4977877879864536, 0.4953943869913928, 0.4946093049948104, 0.4951675990014337, 0.4947577699786052, 0.4946831419947557, 0.4968441919772886, 0.4952301050070673, 0.49464292702032253, 0.4941872690105811, 0.494511489989236, 0.4952803979977034, 0.4949188000173308, 0.4956108480109833, 0.49369003396714106, 0.49364653998054564, 0.4941700189956464]
Mixed\_7b.branch3x3\_2a.conv;0.007685440010391176;0.012778389966115355;1.132740216969978;1.1319124159635976;1.6626751297047673;1.000731329557575;1.6614600548579195;[0.00821441796142608, 0.00791602599201724, 0.007876111019868404, 0.007685440010391176, 0.008063842949923128, 0.008704762032721192, 0.008826449047774076, 0.009279290970880538, 0.009626334009226412, 0.010537681984715164, 0.009805426001548767, 0.010709448019042611, 0.01086642500013113, 0.010940419044345617, 0.010914635029621422, 0.010701090970542282, 0.01065419102087617, 0.010903945018071681, 0.0107031490188092, 0.010676911973860115, 0.010838782007340342, 0.01066229899879545, 0.010700290033128113, 0.010865346994251013, 0.010857614979613572, 0.01087874302174896, 0.010657148959580809, 0.010776876995805651, 0.010912502009887248, 0.010700782004278153, 0.01098581898258999, 0.010903991991654038, 0.01066566101508215, 0.010845865996088833, 0.010927726980298758, 0.011058776988647878, 0.010663703957106918, 0.010929781943559647, 0.010871736973058432, 0.01099833199987188, 0.01089835399761796, 0.010912607016507536, 0.010853812971618026, 0.010754560003988445, 0.010849485988728702, 0.010929939046036452, 0.010928829025942832, 0.010803058976307511, 0.010895040992181748, 0.010692656971514225];[0.013224053953308612, 0.013207788986619562, 0.013138198002707213, 0.013200426008552313, 0.013194016006309539, 0.013515472994185984, 0.012863737007137388, 0.01286237599560991, 0.013144731987267733, 0.013158162997569889, 0.012863296025898308, 0.012854191998485476, 0.013079490978270769, 0.013194134982768446, 0.012816414004191756, 0.01289020199328661, 0.012911921017803252, 0.0132023700280115, 0.012855149048846215, 0.012864589982200414, 0.013145822973456234, 0.01316262100590393, 0.012857679044827819, 0.012820006988476962, 0.012882532028015703, 0.013269417977426201, 0.012815858994144946, 0.012867682962678373, 0.01318325602915138, 0.01314025605097413, 0.0128322719829157, 0.012872327992226928, 0.012874234991613775, 0.013295954035129398, 0.01283104601316154, 0.012797023984603584, 0.013174351013731211, 0.013162033981643617, 0.012778389966115355, 0.012876920984126627, 0.012901343987323344, 0.013132325024344027, 0.013196573010645807, 0.01283872703788802, 0.012818779970984906, 0.01285936200292781, 0.013151423016097397, 0.012852870975621045, 0.012858600995969027, 0.013157221022993326];[1.1339141269563697, 1.1373091969871894, 1.1329214290017262, 1.1369051330257207, 1.139069434022531, 1.1380235319957137, 1.1392584989662282, 1.1452320899697952, 1.147967814002186, 1.1433359749498777, 1.137125373003073, 1.1420963650452904, 1.142723779019434, 1.1385120740160346, 1.1345382630825043, 1.1420546689769253, 1.1415244070230983, 1.1803675349801779, 1.148840376001317, 1.139623558963649, 1.1381454430520535, 1.146150543994736, 1.1352020029444247, 1.1409478199784644, 1.1450332860113122, 1.1359991749632172, 1.1420806999667548, 1.1359654179541394, 1.1417130879708566, 1.1395346359931864, 1.140160979994107, 1.1425869350205176, 1.1476729700225405, 1.1424191590049304, 1.132740216969978, 1.1369045120081864, 1.1390247339732014, 1.1411845940165222, 1.135874948988203, 1.1404594870400615, 1.1479215050349012, 1.1466691980022006, 1.1452206340618432, 1.1413180310628377, 1.1385053899721242, 1.1332229200052097, 1.1354385070153512, 1.1369179950561374, 1.1358520669746213, 1.1388951489934698];[1.1437925040372647, 1.1370535520254634, 1.1401877900352702, 1.1359338539768942, 1.1394186139805242, 1.1488399819354527, 1.1374517349759117, 1.1384429769823328, 1.1345224929973483, 1.1375926759792492, 1.1392745689954609, 1.1345556849846616, 1.135661480948329, 1.142151985957753, 1.144279645057395, 1.141346226038877, 1.1337878709309734, 1.1373726340243593, 1.13917581201531, 1.142423867015168, 1.145585072983522, 1.1385412979871035, 1.1380454220343381, 1.1407841720501892, 1.1444960609660484, 1.1372926469775848, 1.136124427022878, 1.1367367720231414, 1.1388419109862298, 1.1413093439769, 1.1409388210158795, 1.1376228920416906, 1.1366570559912361, 1.1411581710563041, 1.1387133020325564, 1.1466968330205418, 1.1390634350245818, 1.1413699479890056, 1.1387801840319298, 1.1376860010204837, 1.1375122210592963, 1.1324846689822152, 1.1431202719686553, 1.1319124159635976, 1.1427384209819138, 1.140409359941259, 1.1351771819754504, 1.1507979159941897, 1.1412926490302198, 1.139215100032743]
Mixed\_7b.branch3x3\_2b.conv;0.00686581595800817;0.013845774985384196;0.48907416401198134;0.4840867150342092;2.0166248367369537;1.010302800764569;1.9960598299943626;[0.00686581595800817, 0.007036209979560226, 0.007178160012699664, 0.006968871981371194, 0.007357213005889207, 0.007557997014373541, 0.007961005961988121, 0.008222240023314953, 0.008360620005987585, 0.008603380993008614, 0.008788920007646084, 0.00858632498420775, 0.009561943996232003, 0.01539120398228988, 0.009436330001335591, 0.009699308022391051, 0.00917728099739179, 0.014932375983335078, 0.015937545977067202, 0.015838338003959507, 0.015621084021404386, 0.01605896296678111, 0.015856586978770792, 0.015494238992687315, 0.009778989013284445, 0.008937659033108503, 0.009654210996814072, 0.00947894697310403, 0.009477400977630168, 0.009723216004204005, 0.009126829041633755, 0.009749523014761508, 0.00950374495005235, 0.009523810003884137, 0.008908390009310097, 0.009003986022435129, 0.009811036987230182, 0.00890393101144582, 0.009509660012554377, 0.009126528981141746, 0.009188122989144176, 0.009165769966784865, 0.009713642997667193, 0.008919417974539101, 0.00946547999046743, 0.009445347008295357, 0.009153829014394432, 0.009060762997251004, 0.00919882400194183, 0.010847755009308457];[0.01427388796582818, 0.01426533400081098, 0.014287500991486013, 0.014276380010414869, 0.013963266042992473, 0.013993458007462323, 0.013926047016866505, 0.014078772976063192, 0.01427593402331695, 0.01426206697942689, 0.014061319991014898, 0.014011630963068455, 0.014237602998036891, 0.014377667976077646, 0.013961716031190008, 0.013936934003140777, 0.014363188005518168, 0.013970792992040515, 0.0139352060505189, 0.014313857012894005, 0.013968268991447985, 0.013923590013291687, 0.014301986957434565, 0.014011656981892884, 0.013925220002420247, 0.014278228976763785, 0.014288828009739518, 0.013917110045440495, 0.014018702029716223, 0.014276746020186692, 0.014230163011234254, 0.013978770992252976, 0.013925140025094151, 0.014273218985181302, 0.014303141040727496, 0.013946100021712482, 0.013944007980171591, 0.014283535012509674, 0.014292113948613405, 0.013845774985384196, 0.014049117977265269, 0.014083975984249264, 0.014225388003978878, 0.014013306004926562, 0.013993944972753525, 0.014270747022237629, 0.013944161997642368, 0.013948571984656155, 0.014190463989507407, 0.014288512000348419];[0.5600230430136435, 0.5399559479556046, 0.5040666289278306, 0.5587470659520477, 0.5690732389921322, 0.5223715989268385, 0.5590656260610558, 0.5619957690360025, 0.5511405599536374, 0.5580716169788502, 0.5586895110318437, 0.5590536780073307, 0.5516164700384252, 0.5202371589839458, 0.5574058019556105, 0.5615171189419925, 0.5524971749982797, 0.5601388529757969, 0.5550686770002358, 0.5440092489589006, 0.5626596550573595, 0.57778142899042, 0.5610597409540787, 0.5460541670327075, 0.5511501900036819, 0.563841869996395, 0.5702002430334687, 0.5549276090459898, 0.4926236260216683, 0.48907416401198134, 0.5548663169611245, 0.5580964729888365, 0.5625504010240547, 0.501646478951443, 0.5261143650277518, 0.5549574019387364, 0.562666847021319, 0.5600558020523749, 0.5553603880107403, 0.5534185960423201, 0.5504399170749821, 0.5617614290094934, 0.5748791579389945, 0.578005930990912, 0.5388363970560022, 0.5768157920101658, 0.49224121001316234, 0.5193610910209827, 0.4935873220092617, 0.49521274596918374];[0.49678775895154104, 0.5087649209890515, 0.553035703022033, 0.515892417053692, 0.4887670109164901, 0.49876416398910806, 0.49033614597283304, 0.5551066079642624, 0.4955081849475391, 0.488465329981409, 0.550307342025917, 0.49527533596847206, 0.4862001750152558, 0.510271052015014, 0.5408109730342403, 0.4900989750167355, 0.49663466593483463, 0.4914194769808091, 0.5247250559623353, 0.49634575995150954, 0.49375209398567677, 0.4919394670287147, 0.5228925750707276, 0.5608306940412149, 0.4942478990415111, 0.4901204180205241, 0.49772589799249545, 0.5055809500045143, 0.4939480950124562, 0.49333075794856995, 0.4889950230717659, 0.4922978469985537, 0.4941058539552614, 0.49480979796499014, 0.4954666900448501, 0.4968224339536391, 0.5541507570305839, 0.5527125800144859, 0.4918398130685091, 0.4840867150342092, 0.48982651700498536, 0.49578519799979404, 0.4923105960479006, 0.5541058909730054, 0.4962909719324671, 0.5134324599639513, 0.5607445709756576, 0.5485672359936871, 0.5003153950092383, 0.5397234639967792]
Mixed\_7b.branch3x3dbl\_1.conv;0.010528212995268404;0.011115795001387596;0.5711711120093241;0.5710492779617198;1.0558102316493088;1.0002133511980598;1.0555850213203561;[0.010528212995268404, 0.010873632039874792, 0.010903279995545745, 0.010698625992517918, 0.010623031994327903, 0.011114339984487742, 0.010625693015754223, 0.010901500005275011, 0.010918139014393091, 0.010837489040568471, 0.011084800004027784, 0.011306398024316877, 0.011328877008054405, 0.011426232988014817, 0.011716046021319926, 0.011421696981415153, 0.011587280023377389, 0.011927095998544246, 0.012007961980998516, 0.012166502012405545, 0.012028441007714719, 0.012009666999801993, 0.011932066001463681, 0.012050193967297673, 0.011957200011238456, 0.01204425300238654, 0.01180108095286414, 0.01202674995874986, 0.011802160006482154, 0.012133076961617917, 0.011925474042072892, 0.011946484039071947, 0.012140195001848042, 0.011934238020330667, 0.012010429985821247, 0.012056714971549809, 0.01210811996133998, 0.012001039984170347, 0.011964167992118746, 0.011961097014136612, 0.011947639985010028, 0.01193541899556294, 0.012106161972042173, 0.011939827993046492, 0.011955523979850113, 0.01180724601726979, 0.01187509496230632, 0.011951189022511244, 0.011737843975424767, 0.012003981042653322];[0.011466491967439651, 0.011782763001974672, 0.011604733008425683, 0.011306796048302203, 0.011541053012479097, 0.011473532998934388, 0.011159754008986056, 0.011528069037012756, 0.011399774986784905, 0.011283550004009157, 0.011508356023114175, 0.011440002999734133, 0.01119323301827535, 0.011537003971170634, 0.0114255590015091, 0.011115795001387596, 0.011482239002361894, 0.011802596040070057, 0.011181161040440202, 0.012243260978721082, 0.011364926991518587, 0.01118162798229605, 0.011587451037485152, 0.011428744008298963, 0.011200728011317551, 0.011501336994115263, 0.011449459998402745, 0.01131814398104325, 0.011459636967629194, 0.011463959992397577, 0.011204478971194476, 0.011483382026199251, 0.011443527997471392, 0.011241032043471932, 0.011576216027606279, 0.011523493041750044, 0.011123894015327096, 0.011518663028255105, 0.011420069029554725, 0.011190777993761003, 0.01156066101975739, 0.011407635000068694, 0.01116231398191303, 0.011509370000567287, 0.011425020988099277, 0.011212985031306744, 0.011591902002692223, 0.01141592999920249, 0.011147434008307755, 0.011542779975570738];[0.5713323910022154, 0.5711711120093241, 0.5715444239904173, 0.5721407169476151, 0.5718858220498078, 0.5768832939793356, 0.5772309600142762, 0.5767547380528413, 0.576661593047902, 0.5783912879996933, 0.5771328199771233, 0.5714827749761753, 0.577246944012586, 0.5757409179932438, 0.5757945219520479, 0.575963276962284, 0.5781720380182378, 0.5759613359696232, 0.5758647010079585, 0.5777844290132634, 0.5713931049685925, 0.5765841699903831, 0.5748438140144572, 0.5731624190229923, 0.5768664189963602, 0.5762595899868757, 0.5755413370206952, 0.5765386339626275, 0.5763639960205182, 0.572514180035796, 0.5773626289446838, 0.5787011769716628, 0.5751925089862198, 0.5755487530259416, 0.5754320620326325, 0.5737749679828994, 0.5756761470111087, 0.5761024199891835, 0.5773577049840242, 0.5761259120190516, 0.578045061964076, 0.5773733259993605, 0.5753370420425199, 0.5734867280116305, 0.5758066619746387, 0.5771537270047702, 0.576798354042694, 0.5725136730470695, 0.5763140849885531, 0.5770800940226763];[0.5766603120137006, 0.6167663180385716, 0.5756931970245205, 0.5720302360132337, 0.5773298109997995, 0.5767249540076591, 0.5748732330393977, 0.5766008329810575, 0.576100045000203, 0.5762858419911936, 0.5767553649493493, 0.5775270059821196, 0.5727104260004126, 0.5768668160308152, 0.5776537770288996, 0.5775596500025131, 0.5774297309690155, 0.5768243630300276, 0.576587789983023, 0.5761901490041055, 0.5769397149560973, 0.5766694369958714, 0.5710492779617198, 0.5757225540000945, 0.5769359160331078, 0.576622475986369, 0.5734140070271678, 0.5769440539879724, 0.573346433986444, 0.5758702729945071, 0.5764100440428592, 0.5761604980216362, 0.57181746896822, 0.5759432740160264, 0.5774801250081509, 0.5766386319883168, 0.5761665750178508, 0.5770450970157981, 0.5815902799949981, 0.5765457710367627, 0.5768690370023251, 0.5763950189575553, 0.5729868419584818, 0.5759222250198945, 0.5751519660116173, 0.5770161719992757, 0.5759424659772776, 0.5772331699845381, 0.5776699440320954, 0.5778626049868762]
Mixed\_7b.branch3x3dbl\_2.conv;0.024534297990612686;0.03969319799216464;4.422977486101445;4.636176973057445;1.6178656510714942;0.9540139454997119;1.6958511546957076;[0.024534297990612686, 0.02463583799544722, 0.028463807015214115, 0.030075564049184322, 0.03167649800889194, 0.03316793800331652, 0.032793419959489256, 0.03274680802132934, 0.03264670696808025, 0.032787258038297296, 0.032580355007667094, 0.03280084702419117, 0.03268283698707819, 0.03279280901188031, 0.032746421988122165, 0.0326103389961645, 0.03250042599393055, 0.0326209090417251, 0.03255245101172477, 0.03275292902253568, 0.03270988195436075, 0.03276085801189765, 0.032801847031805664, 0.032580728991888463, 0.03266117599559948, 0.032679843017831445, 0.032681194017641246, 0.03273506701225415, 0.03263598500052467, 0.032557454018387944, 0.03270514600444585, 0.03262946498580277, 0.03271140198921785, 0.032507454976439476, 0.03271965298335999, 0.03276055702008307, 0.03285842697368935, 0.03247083001770079, 0.03270641801645979, 0.03283376997569576, 0.032637782976962626, 0.0328409870271571, 0.032598943973425776, 0.032787899021059275, 0.032591191004030406, 0.03285757597768679, 0.032631377049256116, 0.03287292504683137, 0.032849819981493056, 0.03280781500507146];[0.039715375984087586, 0.03981851402204484, 0.03980683599365875, 0.0397313890280202, 0.03981706401100382, 0.039779939979780465, 0.039817104989197105, 0.03973098401911557, 0.03974612301681191, 0.03981666296022013, 0.039735213038511574, 0.039858965028543025, 0.03977547702379525, 0.039855216979049146, 0.0398969299858436, 0.03981902700616047, 0.03978680202271789, 0.03977991599822417, 0.03981975797796622, 0.03998075000708923, 0.0397087229648605, 0.03990690398495644, 0.03976279299240559, 0.0398731340537779, 0.03974334703525528, 0.0398619010229595, 0.039786912966519594, 0.03978225099854171, 0.03982147999340668, 0.03981660702265799, 0.03971864300547168, 0.03980734298238531, 0.039817610988393426, 0.039758072001859546, 0.03975551202893257, 0.0398793809581548, 0.039748543000314385, 0.039828848966863006, 0.03980829496867955, 0.03981986199505627, 0.03976443799911067, 0.04002178000519052, 0.03969319799216464, 0.03979430900653824, 0.039847654988989234, 0.03981524199480191, 0.03970584197668359, 0.039816709992010146, 0.03980202996172011, 0.03976141300518066];[4.65002319595078, 4.65160778304562, 4.668080612027552, 4.6617664220393635, 4.649955180066172, 4.650312387093436, 4.645737673039548, 4.652816935093142, 4.422977486101445, 4.660131276003085, 4.650206484016962, 5.134064639918506, 4.666052959917579, 4.660607287019957, 5.233879995997995, 4.665038720064331, 4.678331820934545, 5.071687069023028, 4.64695898006903, 4.7137061200337484, 4.6530125550343655, 4.656521330063697, 4.6557677779346704, 4.649671409046277, 4.658185337961186, 4.659217456995975, 4.648352673975751, 4.654655650025234, 4.645410796976648, 4.658956664032303, 4.649968342971988, 4.640053971030284, 4.6483868879731745, 4.6656340030021966, 4.663081333041191, 4.655392252083402, 4.653385912999511, 4.637495141068939, 4.655852923984639, 4.654982232081238, 4.658316497923806, 4.666214284021407, 4.650761847966351, 4.66329947207123, 4.728270260966383, 4.667032937053591, 4.656233871937729, 4.660056444990914, 4.659654797054827, 4.666089095058851];[4.658753569063265, 5.010972188960295, 4.669241248047911, 4.650150077010039, 4.652133401017636, 4.658156654972117, 4.988689221034292, 4.656737077049911, 5.1188097260310315, 4.673131605028175, 4.658612485975027, 4.6565526989870705, 5.115981723996811, 4.654358202998992, 4.649916884955019, 4.661730611987878, 5.114977076009382, 5.060338264040183, 4.647062545933295, 4.655765141011216, 5.033447655965574, 4.65289904497331, 4.650599351967685, 4.6636897950666025, 4.656203475955408, 4.677197734999936, 5.12159752799198, 4.662531548936386, 5.091537599975709, 5.013005779997911, 5.149302494013682, 4.664997284999117, 4.646289110998623, 4.65750410000328, 4.636176973057445, 4.6640212700585835, 4.661196939996444, 4.6444253560039215, 5.113444935006555, 4.661836281011347, 4.651938882016111, 5.122379170032218, 4.658857307978906, 4.654298455978278, 4.660396471037529, 4.650622625020333, 4.648879547021352, 5.040570022014435, 4.675815905968193, 4.6646517849876545]
Mixed\_7b.branch\_pool.conv;0.005719094013329595;0.004313545010518283;0.22465394996106625;0.2551997489645146;0.7542357234318278;0.880306312496821;0.8567878166096321;[0.005719094013329595, 0.00614523800322786, 0.007296423020306975, 0.007360064017120749, 0.0073800370446406305, 0.006191394000779837, 0.007302895013708621, 0.0073977779829874635, 0.006157981988508254, 0.007363589014858007, 0.007305305975023657, 0.007484554022084922, 0.0072732429835014045, 0.007399419031571597, 0.007314370013773441, 0.007402169983834028, 0.007394503976684064, 0.007398203015327454, 0.007338642957620323, 0.007446256990078837, 0.007382954005151987, 0.007424161012750119, 0.007371061947196722, 0.007344445039052516, 0.007384959026239812, 0.007466078037396073, 0.007373780012130737, 0.007364929013419896, 0.007268679968547076, 0.007370428997091949, 0.007355534995440394, 0.007423212984576821, 0.007355400011874735, 0.007435231003910303, 0.007332534994930029, 0.00736111297737807, 0.007310364046134055, 0.0073640390182845294, 0.007348291983362287, 0.007239144004415721, 0.007363158045336604, 0.006122244987636805, 0.007262156985234469, 0.0073962489841505885, 0.007251681003253907, 0.0073520849691703916, 0.007365784025751054, 0.007348057988565415, 0.00737223302712664, 0.007325173995923251];[0.004324661043938249, 0.004505090008024126, 0.004407041997183114, 0.004329307994339615, 0.004620277031790465, 0.004590073018334806, 0.004481138021219522, 0.004685929976403713, 0.0045079789706505835, 0.004465447971597314, 0.0046964120119810104, 0.004558569984510541, 0.004498982976656407, 0.004669330024626106, 0.0044830580009147525, 0.004496132023632526, 0.004410244000609964, 0.004393048002384603, 0.004313545010518283, 0.004527364973910153, 0.004376119002699852, 0.0045178059954196215, 0.004542817012406886, 0.004567269003018737, 0.0045358879724517465, 0.0046010580263100564, 0.004387099004816264, 0.004522646020632237, 0.004633167001884431, 0.004523059993516654, 0.004333169024903327, 0.004480902978684753, 0.0045294680166989565, 0.004460743046365678, 0.004632198018953204, 0.004412623995449394, 0.004528012010268867, 0.004603348032105714, 0.004478822986129671, 0.004533605009783059, 0.004528333025518805, 0.004517531953752041, 0.004326101974584162, 0.004483742988668382, 0.004502875963225961, 0.0043619979987852275, 0.004645335953682661, 0.004459223011508584, 0.004519933019764721, 0.004595222999341786];[0.22719496104400605, 0.22465394996106625, 0.25107097101863474, 0.25665646500419825, 0.2568136989721097, 0.2565934379817918, 0.25667134899413213, 0.2567291250452399, 0.29740547901019454, 0.2572187719633803, 0.2562694869702682, 0.2556662179995328, 0.25553514302009717, 0.2572492540348321, 0.2562485879752785, 0.25607801898149773, 0.25651327503146604, 0.25563323503592983, 0.25526837102370337, 0.2562751119839959, 0.25620814599096775, 0.2558218570193276, 0.25605932698817924, 0.25734032702166587, 0.255451888020616, 0.2556006549857557, 0.2554424679838121, 0.2590534260380082, 0.25462202000198886, 0.2559314990066923, 0.2562794180121273, 0.25584649498341605, 0.25475774001097307, 0.2561132939881645, 0.25554762402316555, 0.2568498979671858, 0.2558835370000452, 0.25631214800523594, 0.2570246000541374, 0.2561704870313406, 0.2575231590308249, 0.25476931501179934, 0.2561644009547308, 0.2578563110437244, 0.25600691098952666, 0.25677200400969014, 0.25625623896485195, 0.25710949196945876, 0.2567101690219715, 0.25720908102812245];[0.2568783320020884, 0.25676200597081333, 0.25878721999470145, 0.2575238670106046, 0.2582035430241376, 0.2559751909575425, 0.25549845898058265, 0.2562166930292733, 0.25612660503247753, 0.2554608130012639, 0.2558947990182787, 0.2554825409897603, 0.25609387404983863, 0.25630098703550175, 0.25679501600097865, 0.25649042800068855, 0.2568175100022927, 0.2563393859891221, 0.2560870930319652, 0.2575533479684964, 0.25729319703532383, 0.2563460319652222, 0.2553231260390021, 0.25634260702645406, 0.2568605020060204, 0.2551997489645146, 0.2569367100368254, 0.25669728603679687, 0.2565973049495369, 0.25694501999532804, 0.25607901701005176, 0.25711327901808545, 0.25714504200732335, 0.2565735279931687, 0.2562366919592023, 0.2561913139652461, 0.2566093310015276, 0.25675039197085425, 0.25655602698680013, 0.2577133500017226, 0.2566193279926665, 0.25641501997597516, 0.2564017040422186, 0.25744741602102295, 0.257731618010439, 0.25726648897398263, 0.256414728006348, 0.2570097770076245, 0.2576047299662605, 0.2560833519673906]
Mixed\_7c.branch1x1.conv;0.012110623996704817;0.011600725003518164;0.6563134379684925;0.6587566420203075;0.9578965548492472;0.9962911887395594;0.9614624375641759;[0.012321130954660475, 0.013173870975151658, 0.017985182988923043, 0.013085256970953196, 0.012110623996704817, 0.013557163008954376, 0.018026178004220128, 0.01687764097005129, 0.013377196970395744, 0.013749085017479956, 0.013033929979428649, 0.014069139026105404, 0.013370481028687209, 0.014053623017389327, 0.014049608958885074, 0.014104183006566018, 0.014044980984181166, 0.014076924009714276, 0.014047452015802264, 0.01410644396673888, 0.01803986099548638, 0.018117286963388324, 0.01806201401632279, 0.013466172968037426, 0.01837733999127522, 0.013457151013426483, 0.016988948977086693, 0.013712540967389941, 0.018090829020366073, 0.012816186994314194, 0.018293129047378898, 0.018131125951185822, 0.01278320502024144, 0.01372185698710382, 0.013029316032771021, 0.014030644029844552, 0.01794115803204477, 0.014073171012569219, 0.014057688997127116, 0.014082921028602868, 0.01406875200336799, 0.014061781985219568, 0.017088899039663374, 0.016995008976664394, 0.012980583996977657, 0.0139832699787803, 0.013309433998074383, 0.014060480985790491, 0.01378176297293976, 0.01429397298488766];[0.014824731973931193, 0.012185843952465802, 0.011924369027838111, 0.01195662299869582, 0.011600725003518164, 0.012075938982889056, 0.012003389012534171, 0.011983396019786596, 0.011763119022361934, 0.011723097006324679, 0.011631342000328004, 0.011844225984532386, 0.014319337031338364, 0.011961365991737694, 0.014762694016098976, 0.01175060000969097, 0.011872736969962716, 0.011924169026315212, 0.011862582003232092, 0.011666417005471885, 0.011682048032525927, 0.011683118995279074, 0.01181256800191477, 0.01184279698645696, 0.011864591971971095, 0.011807172966655344, 0.011733947962056845, 0.011729264981113374, 0.011618849006481469, 0.011835520039312541, 0.011859198973979801, 0.011782950023189187, 0.011804982961621135, 0.01173958502477035, 0.01160799601348117, 0.01180088595720008, 0.014427449961658567, 0.011753539030905813, 0.01460112101631239, 0.011759394023101777, 0.011852660973090678, 0.012071656004991382, 0.015252777957357466, 0.012002233997918665, 0.011978278984315693, 0.01462707796599716, 0.01181939902016893, 0.01191859901882708, 0.011760658002458513, 0.011894185037817806];[0.6582422810024582, 0.6563134379684925, 0.6624424700275995, 0.6602922520251013, 0.6623139419825748, 0.6609979860368185, 0.660224056977313, 0.6620316479820758, 0.6599393399665132, 0.6604122960125096, 0.6600615250063129, 0.6614509209757671, 0.6609623589902185, 0.6606703270226717, 0.6609555640025064, 0.6605507630156353, 0.6598716239677742, 0.659350095957052, 0.6622293919790536, 0.6603199410019442, 0.6605989200179465, 0.6598896590294316, 0.6580626710201614, 0.6629139460274018, 0.6606760359718464, 0.660237823962234, 0.6610888370196335, 0.662244372011628, 0.6613875810289755, 0.6609060440096073, 0.6613052919856273, 0.6595418640063144, 0.660270235966891, 0.6611955700209364, 0.6602223480003886, 0.6615735960076563, 0.6608236139873043, 0.6607114170328714, 0.6608476609690115, 0.6622862820513546, 0.6613326210062951, 0.6612522199866362, 0.662880657997448, 0.6598667890066281, 0.6641540109994821, 0.6624973019934259, 0.6588476719916798, 0.6603547540144064, 0.6594581539975479, 0.6599642930086702];[0.6608192140120082, 0.6613069529994391, 0.6614879610133357, 0.6610575239756145, 0.660989919968415, 0.661273414036259, 0.6587566420203075, 0.6598681500181556, 0.6626003449782729, 0.6598488229792565, 0.6608470210339874, 0.6606433009728789, 0.6604750559781678, 0.6595378390047699, 0.6607551799970679, 0.6610102700069547, 0.660539849952329, 0.6601477969670668, 0.6600808399962261, 0.6624185990076512, 0.6610310489777476, 0.6606963010272011, 0.6595234840060584, 0.6611354009946808, 0.661462914024014, 0.6614491670043208, 0.6596807460300624, 0.6617259879712947, 0.6613939019734971, 0.6603549909777939, 0.6623003389686346, 0.6610177760012448, 0.6635580750298686, 0.6607090090401471, 0.6630815589451231, 0.6624631569720805, 0.660399422980845, 0.6621699390234426, 0.6600298760458827, 0.6618436760036275, 0.6604771530255675, 0.6607127580209635, 0.6611952819512226, 0.6609425080241635, 0.6601625480107032, 0.6616619270062074, 0.6627852480160072, 0.6612170379958116, 0.6599578780005686, 0.6617175579885952]
Mixed\_7c.branch3x3\_1.conv;0.013961432967334986;0.01354307698784396;0.7863843080122024;0.7863503900007345;0.9700348824887935;1.0000431334579332;0.9699930433346634;[0.014494561997707933, 0.015003749052993953, 0.013961432967334986, 0.015332309994846582, 0.01476875098887831, 0.017755980021320283, 0.01713581202784553, 0.020087505981791764, 0.01770691602723673, 0.018763997999485582, 0.016449731949251145, 0.015827125986106694, 0.017949372995644808, 0.01714564795838669, 0.017788998025935143, 0.01792505302000791, 0.01700121897738427, 0.01682493998669088, 0.017893878975883126, 0.020212365954648703, 0.016245643026195467, 0.01637084997491911, 0.017908962967339903, 0.016375461011193693, 0.017974607995711267, 0.016455853008665144, 0.0207101900014095, 0.01650870603043586, 0.01774212601594627, 0.020549687964376062, 0.016124376968946308, 0.015678268973715603, 0.017961525009013712, 0.016797807009425014, 0.018281545024365187, 0.017857429978903383, 0.018294398032594472, 0.020314844034146518, 0.020575047004967928, 0.01803257898427546, 0.01657779503148049, 0.017831684031989425, 0.018204669991973788, 0.017848632007371634, 0.016748993017245084, 0.017855936021078378, 0.018081044021528214, 0.017740222974680364, 0.01790375803830102, 0.018058415036648512];[0.01405337598407641, 0.013981477997731417, 0.013851661991793662, 0.013766871998086572, 0.013738393026869744, 0.013773099984973669, 0.013818819948937744, 0.01356621301965788, 0.013851666008122265, 0.013727926008868963, 0.013720356044359505, 0.013852717995177954, 0.013765570998657495, 0.013588715984951705, 0.014008813013788313, 0.017236700979992747, 0.013703026983421296, 0.01677331404061988, 0.013646901003085077, 0.013599611003883183, 0.014102098008152097, 0.017282564949709922, 0.014183358987793326, 0.014113940997049212, 0.013782538007944822, 0.01354307698784396, 0.013737540051806718, 0.01696525397710502, 0.013870755967218429, 0.013673196022864431, 0.013577411998994648, 0.013735435029957443, 0.013731862010899931, 0.01382715196814388, 0.014084730995818973, 0.01418115000706166, 0.01725902402540669, 0.013668212050106376, 0.013660980039276183, 0.017174264998175204, 0.01378417998785153, 0.013817744969855994, 0.01670663501136005, 0.013576027995441109, 0.013731494022067636, 0.013733759988099337, 0.0139352569822222, 0.014033993997145444, 0.017031772993505, 0.013940109987743199];[0.7881807759986259, 0.7893649509642273, 0.7871134299784899, 0.7898727470310405, 0.7867685730452649, 0.7917369189672172, 0.7891247629886493, 0.7911109399865381, 0.7888654530397616, 0.7909994279616512, 0.7914895860012621, 0.7918569769826718, 0.7914061759947799, 0.7931303599616513, 0.7882063770084642, 0.7912190829520114, 0.7910895529785194, 0.7916823329869658, 0.7957200800301507, 0.7913987419451587, 0.7915528829907998, 0.791526504966896, 0.7911756960093044, 0.7920429730438627, 0.7927144899731502, 0.7923787860199809, 0.7955217949929647, 0.7910946650081314, 0.788293192978017, 0.7917986940010451, 0.7909930530004203, 0.7915346320369281, 0.7888201339519583, 0.7916318740462884, 0.792052173987031, 0.7913839680259116, 0.7917719079996459, 0.7919389980379492, 0.7913945150212385, 0.7914620399824344, 0.7863843080122024, 0.7935935860150494, 0.7917986550019123, 0.7927645719610155, 0.7922267310204916, 0.7922981579904445, 0.7924165109870955, 0.7919773880275898, 0.7917884629569016, 0.7912724689813331];[0.7878934040199965, 0.7863503900007345, 0.792014436039608, 0.7908178390352987, 0.7922989249927923, 0.7915618530241773, 0.792200722033158, 0.7920216780039482, 0.7884817610029131, 0.792142310005147, 0.7924504770198837, 0.7938438910059631, 0.7940703209605999, 0.7915029429714195, 0.7925513589871116, 0.7909090290195309, 0.790744899015408, 0.791347983002197, 0.7894542189897038, 0.791524502041284, 0.7916663730284199, 0.7919960350263864, 0.7918194869998842, 0.791249530040659, 0.791727784962859, 0.7914514389703982, 0.7917912879493088, 0.791175422957167, 0.786529665987473, 0.7884333329857327, 0.7933851279667579, 0.7925685060326941, 0.7880533449933864, 0.7913524250034243, 0.791705927986186, 0.7916530389920808, 0.792297002975829, 0.7907216919702478, 0.790935866010841, 0.7881547500146553, 0.7918349769897759, 0.7925629060482606, 0.792077554971911, 0.78976141003659, 0.7965974219841883, 0.7934834550251253, 0.7919516389956698, 0.7906065569841303, 0.7909407750121318, 0.7932757179951295]
Mixed\_7c.branch3x3dbl\_1.conv;0.01600907603278756;0.017558351974003017;0.9142033190000802;0.9158051710110158;1.0967748505936534;0.9982508812336502;1.0986966014377528;[0.016976614017039537, 0.017010129988193512, 0.01600907603278756, 0.017676229996141046, 0.01756415597628802, 0.019933463947381824, 0.01875788700999692, 0.0191522819804959, 0.01945319800870493, 0.020506854983977973, 0.020427020033821464, 0.01924047595821321, 0.019427696999628097, 0.02033473300980404, 0.019812021986581385, 0.019683554011862725, 0.019844479975290596, 0.020459032035432756, 0.019612712028902024, 0.020190289011225104, 0.018934879975859076, 0.02063197095412761, 0.01993757300078869, 0.020456605998333544, 0.0206425889628008, 0.02037222299259156, 0.020615176006685942, 0.02053395996335894, 0.020110654004383832, 0.019226232019718736, 0.01986505399690941, 0.02040068997303024, 0.0203880820190534, 0.020445157948415726, 0.020228210021741688, 0.01843077299417928, 0.02032453299034387, 0.020304080040659755, 0.018500775040593, 0.02032305597094819, 0.020527927961666137, 0.020224590960424393, 0.020130784017965198, 0.020182718988507986, 0.020088232005946338, 0.02040687802946195, 0.02019252598984167, 0.02053756802342832, 0.022581031022127718, 0.018983516027219594];[0.021146507002413273, 0.018098910979460925, 0.017978852964006364, 0.018452220014296472, 0.01778565504355356, 0.017906574998050928, 0.02069562196265906, 0.017834009951911867, 0.020656834996771067, 0.017740277049597353, 0.018019939016085118, 0.01814925397047773, 0.018589949992019683, 0.01804746699053794, 0.017948826018255204, 0.02071108703967184, 0.01769750699168071, 0.020762449014000595, 0.017791075981222093, 0.01813215098809451, 0.01799657102674246, 0.01803511899197474, 0.01757885899860412, 0.017814752005506307, 0.021100038022268564, 0.01787715801037848, 0.017735150991939008, 0.017649030953180045, 0.017985668033361435, 0.018003587028943002, 0.01805074798176065, 0.017804800008889288, 0.017788826022297144, 0.020580126030836254, 0.017730103980284184, 0.01780222699744627, 0.01763592701172456, 0.01808473200071603, 0.017963112972211093, 0.017972161003854126, 0.018036997003946453, 0.01790458499453962, 0.01797832199372351, 0.018060262023936957, 0.017949906003195792, 0.018101994006428868, 0.017558351974003017, 0.017814396996982396, 0.020938789006322622, 0.017933561000972986];[0.9245230839587748, 0.9208913899492472, 0.9221531969960779, 0.9198507320252247, 0.9255636850139126, 0.9228717620135285, 0.9237886220216751, 0.9228051070240326, 0.9229334110277705, 0.9376366490032524, 0.9219898169976659, 0.9210299659753218, 0.9223988419980742, 0.9238692170474678, 0.9212442500283942, 0.9222821400035173, 0.9142033190000802, 0.9227312579751015, 0.9299381590099074, 0.9234463449683972, 0.9221873090136796, 0.9217060809605755, 0.9243940230226144, 0.9194498289725743, 0.9240986299701035, 0.9186176070361398, 0.9216813980019651, 0.9221875820076093, 0.922565423999913, 0.9230853249900974, 0.9165590880438685, 0.9227869599708356, 0.9237542299670167, 0.9231532120029442, 0.9222377029946074, 0.9229052379960194, 0.9220448400010355, 0.925139194005169, 0.928607436013408, 0.9195593019830994, 0.9206149149686098, 0.9222589639830403, 0.9235590089811012, 0.9239114840165712, 0.9243806910235435, 0.9220574030186981, 0.920608266023919, 0.9229308869689703, 0.9231189230340533, 0.9458801459986717];[0.9227537759579718, 0.9246882220031694, 0.9200293140020221, 0.9226350479875691, 0.9241254809894599, 0.9238199600367807, 0.9204297550022602, 0.9214893160387874, 0.9234313400229439, 0.9190261820331216, 0.9236152819939889, 0.9264909669873305, 0.9212305080145597, 0.9236564250313677, 0.9216934900032356, 0.9231738329981454, 0.9228376489481889, 0.9225112749845721, 0.9232006700476632, 0.9286570569965988, 0.9227313529700041, 0.9226476229960099, 0.9228820159914903, 0.9216504979995079, 0.9222946970257908, 0.9224860640242696, 0.9223862120416015, 0.9231164290104061, 0.9241044360096566, 0.9197520400048234, 0.9202180569991469, 0.9227328539709561, 0.9239774390007369, 0.9190251540276222, 0.9231260379892774, 0.9214687370113097, 0.9227427250007167, 0.9189904009690508, 0.9200790179893374, 0.9221983629977331, 0.9203450720524415, 0.9223401250201277, 0.9228777129901573, 0.925243481004145, 0.9271020530140959, 0.9158051710110158, 0.9198704899754375, 0.9214840609929524, 0.9225439440342598, 0.9224556330009364]
Mixed\_7c.branch\_pool.conv;0.008261215989477932;0.006324802991002798;0.3985223029740155;0.3982036780216731;0.7656019403267647;1.0008001557241393;0.7649898293359132;[0.008393224037718028, 0.009494016994722188, 0.008356623991858214, 0.0112536940141581, 0.00858416099799797, 0.011308208981063217, 0.010687213041819632, 0.011308296991046518, 0.011252315947785974, 0.011270098970271647, 0.011417992995120585, 0.011463024013210088, 0.0114897980238311, 0.01132697204593569, 0.011521134991198778, 0.011459345987532288, 0.01136210304684937, 0.01144808903336525, 0.00914051104336977, 0.011461369984317571, 0.01143934903666377, 0.011443212046287954, 0.011462300026323646, 0.011421604023780674, 0.011483481037430465, 0.01133643597131595, 0.009215669007971883, 0.011328274966217577, 0.010763331956695765, 0.011395513021852821, 0.011473915947135538, 0.011313021008390933, 0.008261215989477932, 0.009046018996741623, 0.008294700004626065, 0.011308357992675155, 0.008369382994715124, 0.011346179991960526, 0.010536098037846386, 0.011304482992272824, 0.011327140964567661, 0.011423720978200436, 0.011442129034548998, 0.011446254968177527, 0.011444126954302192, 0.011286908993497491, 0.010429767018649727, 0.011236397025641054, 0.011405476019717753, 0.011434008018113673];[0.008938213984947652, 0.0066065140417777, 0.006401046994142234, 0.006638697988819331, 0.006324802991002798, 0.00645702303154394, 0.008524280041456223, 0.006461206008680165, 0.006487224018201232, 0.006353575037792325, 0.00645960500696674, 0.006476663984358311, 0.006339607003610581, 0.006399177014827728, 0.006415814044885337, 0.008536181994713843, 0.006421169964596629, 0.006519933987874538, 0.006357061967719346, 0.006591947982087731, 0.006572821002919227, 0.006510557956062257, 0.006544211995787919, 0.006556531006935984, 0.006359535036608577, 0.006564338982570916, 0.006326012953650206, 0.006542016984894872, 0.006508780992589891, 0.006581448018550873, 0.006453728012274951, 0.006429221015423536, 0.006453028006944805, 0.008426632033661008, 0.0063938869861885905, 0.006479992996901274, 0.006678620004095137, 0.006619995983783156, 0.006602075998671353, 0.00654669402865693, 0.006547958997543901, 0.0064433960360474885, 0.006396748009137809, 0.006405008025467396, 0.006531700026243925, 0.008333474979735911, 0.0063267440418712795, 0.00647054600995034, 0.0065965509857051075, 0.0063517760136164725];[0.3992981140036136, 0.4034875470097177, 0.401413892977871, 0.4007146420190111, 0.40043212001910433, 0.4003128699841909, 0.4007449950440787, 0.4008367009810172, 0.4012217820272781, 0.39957741397665814, 0.3985223029740155, 0.3991552580264397, 0.40395577903836966, 0.4006015490158461, 0.40035479102516547, 0.39928729902021587, 0.40073532704263926, 0.3998820260167122, 0.4003859760123305, 0.40008748503169045, 0.3985815769992769, 0.39951520605245605, 0.4009648619685322, 0.4002427389496006, 0.4004835619707592, 0.3991641490138136, 0.4020944740041159, 0.4021194109809585, 0.4015725289937109, 0.4009836039622314, 0.40100638498552144, 0.4003683329792693, 0.40013079304480925, 0.40115637198323384, 0.39931239595171064, 0.40211134997662157, 0.39986298902658746, 0.403819705999922, 0.40307202097028494, 0.4008088340051472, 0.40101671899901703, 0.40207395097240806, 0.4010562209878117, 0.40038997295778245, 0.39967525901738554, 0.3997034369967878, 0.3997479809913784, 0.4012746380176395, 0.4004548529628664, 0.40076187904924154];[0.40045840304810554, 0.4107162749860436, 0.40129814500687644, 0.40115303703350946, 0.4011811420205049, 0.3998227990232408, 0.40013060602359474, 0.40123186603887007, 0.3992057630093768, 0.40059344697510824, 0.4009960779803805, 0.40036555600818247, 0.40135766100138426, 0.40061301103560254, 0.40034429903607816, 0.3994121649884619, 0.4047571170376614, 0.4004927040077746, 0.4013996739522554, 0.3990296530537307, 0.39895562099991366, 0.3998538460000418, 0.3982036780216731, 0.3996156550128944, 0.400067925977055, 0.40186149399960414, 0.4063928319956176, 0.40196921600727364, 0.40070152399130166, 0.40041994699276984, 0.39994700002716854, 0.4014951779972762, 0.40068561100633815, 0.4018316779984161, 0.40133074700133875, 0.400935806974303, 0.4002874959842302, 0.4010413219803013, 0.4010963629698381, 0.4009429110446945, 0.4009659109869972, 0.40046329295728356, 0.40158212097594514, 0.40062879596371204, 0.39945771399652585, 0.4011364780017175, 0.40079550101654604, 0.3993449350236915, 0.4016776509815827, 0.4019052149960771]


==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (32, 768, 5, 5)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 299, 299)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (32, 64, 73, 73)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.861e+13
  Optimized FLOP count:  4.933e+9
   Theoretical speedup:  3.773e+3
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.315e+9
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.770e+12
  Optimized FLOP count:  9.860e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.180e+12
  Optimized FLOP count:  6.573e+8
   Theoretical speedup:  1.795e+3
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.147e+12
  Optimized FLOP count:  1.636e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.360e+12
  Optimized FLOP count:  1.227e+9
   Theoretical speedup:  1.924e+3
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  1.796e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.655e+12
  Optimized FLOP count:  1.347e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.576e+12
  Optimized FLOP count:  2.848e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.051e+12
  Optimized FLOP count:  1.899e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.226e+12
  Optimized FLOP count:  2.443e+9
   Theoretical speedup:  5.018e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.839e+12
  Optimized FLOP count:  3.504e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,aun->qfdrcn                     dcb,qfdrcn->rqfbn
   7           TDOT      qfdrcn,dcb->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.314e+12
  Optimized FLOP count:  2.373e+9
   Theoretical speedup:  5.535e+2
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.916e+12
  Optimized FLOP count:  3.717e+9
   Theoretical speedup:  5.154e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.299e+12
  Optimized FLOP count:  4.380e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,aun->qfdrcn                     dcb,qfdrcn->rqfbn
   7           TDOT      qfdrcn,dcb->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.759e+12
  Optimized FLOP count:  5.256e+9
   Theoretical speedup:  5.249e+2
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.577e+11
  Optimized FLOP count:  2.038e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  1.862e+9
   Theoretical speedup:  1.245e+2
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.006e+11
  Optimized FLOP count:  2.378e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.288e+11
  Optimized FLOP count:  1.019e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.436e+11
  Optimized FLOP count:  2.705e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.123e+11
  Optimized FLOP count:  3.246e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.810e+11
  Optimized FLOP count:  3.787e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  1.623e+9
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0031903840135782957;0.012650012038648129;;;3.965043701576234;;;[0.0032338149612769485, 0.003245785948820412, 0.003272911999374628, 0.0032542120898142457, 0.0032217410625889897, 0.003261615987867117, 0.0032514920458197594, 0.003198465099558234, 0.0032393709989264607, 0.0032778490567579865, 0.0032545870635658503, 0.003223109059035778, 0.0032192510552704334, 0.003245300962589681, 0.0032361740013584495, 0.0032064500264823437, 0.003251180052757263, 0.003247676999308169, 0.0032537919469177723, 0.003234824980609119, 0.0032483319519087672, 0.0032314170384779572, 0.0032317419536411762, 0.00325225992128253, 0.0032256710110232234, 0.0032243840396404266, 0.003218416008166969, 0.0032251629745587707, 0.003225986030884087, 0.0032585440203547478, 0.003244330990128219, 0.0032373719150200486, 0.003226615022867918, 0.003240060992538929, 0.0032413930166512728, 0.003261576988734305, 0.0032090559834614396, 0.0032349469838663936, 0.0032142060808837414, 0.003245438914746046, 0.003258169977925718, 0.0032538051018491387, 0.0032296350691467524, 0.003223159001208842, 0.003265908104367554, 0.0031941389897838235, 0.003224037936888635, 0.0031903840135782957, 0.0032079219818115234, 0.003200395032763481];[0.01268546108622104, 0.012698358972556889, 0.012678185943514109, 0.012734174029901624, 0.012654044083319604, 0.012668593903072178, 0.012681988999247551, 0.01267066493164748, 0.01267949992325157, 0.012688760994933546, 0.012655841070227325, 0.012662828085012734, 0.012664941023103893, 0.012661362998187542, 0.012663222034461796, 0.012669793097302318, 0.012672431068494916, 0.012684455956332386, 0.012671084026806056, 0.012677665916271508, 0.012663681991398335, 0.013026418979279697, 0.012669238029047847, 0.012666652910411358, 0.012662291992455721, 0.012683150009252131, 0.01267028006259352, 0.012713616946712136, 0.012669018935412169, 0.012665143003687263, 0.012672581011429429, 0.012672891956754029, 0.012675130972638726, 0.013035116018727422, 0.012668402050621808, 0.012680175015702844, 0.012656292994506657, 0.012678163941018283, 0.012650012038648129, 0.012673942022956908, 0.012665899004787207, 0.012666475027799606, 0.012679776060394943, 0.012671635020524263, 0.01267585891764611, 0.01304593204986304, 0.012665361980907619, 0.012689789989963174, 0.012665066053159535, 0.012674115016125143];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.005126946954987943;0.03158892795909196;;;6.161352601543787;;;[0.005246138898655772, 0.005188256036490202, 0.005207124981097877, 0.005349237937480211, 0.005321023985743523, 0.005165984039194882, 0.005373848951421678, 0.005267824046313763, 0.005203248001635075, 0.005230084992945194, 0.005305203958414495, 0.005215318058617413, 0.005265042069368064, 0.005253478069789708, 0.005309392930939794, 0.005206660949625075, 0.005244167987257242, 0.005180903011932969, 0.005195304052904248, 0.005184612004086375, 0.005374012049287558, 0.0052174110896885395, 0.005347606958821416, 0.005228705005720258, 0.005256683100014925, 0.0052588030230253935, 0.0052830909844487906, 0.005260922014713287, 0.005364135024137795, 0.005331133957952261, 0.005158441956155002, 0.0052238969365134835, 0.005234307027421892, 0.0052216139156371355, 0.005306091974489391, 0.005126946954987943, 0.005253324983641505, 0.0051943419966846704, 0.005330893094651401, 0.005156008992344141, 0.005259571014903486, 0.005219287006184459, 0.005287213018164039, 0.005190441966988146, 0.005228559020906687, 0.005348619073629379, 0.005310047999955714, 0.005185464979149401, 0.005183981033042073, 0.005181515938602388];[0.03162598900962621, 0.031611391925252974, 0.03161257004830986, 0.03160983498673886, 0.03161308099515736, 0.03161722596269101, 0.031636737985536456, 0.03160768805537373, 0.03160460898652673, 0.031632392085157335, 0.0316031149122864, 0.03161243302747607, 0.03159974096342921, 0.03158892795909196, 0.03160735301207751, 0.031615306972526014, 0.03164147201459855, 0.03169478289783001, 0.03160885302349925, 0.03159905900247395, 0.03159672603942454, 0.03161532711237669, 0.03162960009649396, 0.03161198296584189, 0.03161096596159041, 0.03163773298729211, 0.03163214400410652, 0.03161272301804274, 0.03160197695251554, 0.0316299149999395, 0.031597954919561744, 0.0315972410608083, 0.03160801704507321, 0.031605219934135675, 0.03160897793713957, 0.03162523207720369, 0.031605506082996726, 0.03160515904892236, 0.031607938930392265, 0.031591866980306804, 0.03163298103027046, 0.03203949599992484, 0.03160281595773995, 0.031599247944541276, 0.03160043596290052, 0.03158955695107579, 0.03161760908551514, 0.03160504507832229, 0.03160163201391697, 0.03160382201895118];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.008105142042040825;0.04317406995687634;;;5.326750565620609;;;[0.008134662988595665, 0.008130504051223397, 0.008143601007759571, 0.008134830044582486, 0.008129262016154826, 0.008132976945489645, 0.008140863035805523, 0.008121118997223675, 0.008123380015604198, 0.008121473947539926, 0.008119942038320005, 0.008129119989462197, 0.008130801958031952, 0.008133451920002699, 0.008105142042040825, 0.008134862990118563, 0.008129619061946869, 0.008126764092594385, 0.008126186905428767, 0.0081250419607386, 0.008142231032252312, 0.0081345149083063, 0.008132094983011484, 0.008129235939122736, 0.008124312967993319, 0.008119602920487523, 0.008118886034935713, 0.008131491020321846, 0.008128579007461667, 0.008148742956109345, 0.008135859970934689, 0.008137761033140123, 0.008128404966555536, 0.008143529994413257, 0.008134293020702899, 0.008130659000016749, 0.008118264027871192, 0.008127628010697663, 0.008166089071892202, 0.00812741497065872, 0.008142563980072737, 0.008125183987431228, 0.00812341005075723, 0.008132949937134981, 0.008220758056268096, 0.008146519074216485, 0.008135432959534228, 0.008145054918713868, 0.00815866596531123, 0.008154242066666484];[0.05148467898834497, 0.0459063770249486, 0.044086869922466576, 0.04317406995687634, 0.043226039968430996, 0.051371301990002394, 0.05138480896130204, 0.051367393927648664, 0.04590086289681494, 0.04406036494765431, 0.04322500096168369, 0.04321065405383706, 0.05137898202519864, 0.05180006194859743, 0.05139240308199078, 0.0514086369657889, 0.045910916989669204, 0.04406102409120649, 0.043223161017522216, 0.04322144202888012, 0.051367437932640314, 0.051365542924031615, 0.051375024020671844, 0.04689341806806624, 0.04405164404306561, 0.04361506598070264, 0.04321518703363836, 0.05139006895478815, 0.051374656963162124, 0.0513829980045557, 0.05136848601978272, 0.04592330404557288, 0.04406207799911499, 0.043221566011197865, 0.04320062603801489, 0.051374484901316464, 0.05136045708786696, 0.0517552689416334, 0.045888905064202845, 0.04404864297248423, 0.043236813973635435, 0.043220966937951744, 0.05134837597142905, 0.05136657599359751, 0.05145230796188116, 0.05137332994490862, 0.04589909699279815, 0.04407421906944364, 0.04322905605658889, 0.0439062500372529];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.001085172058083117;0.005761493928730488;;;5.30929071184138;;;[0.0010994418989866972, 0.0011078219395130873, 0.0011077419621869922, 0.0011166729964315891, 0.0010972189484164119, 0.0011071449844166636, 0.0011052930494770408, 0.0010891419369727373, 0.0010879270266741514, 0.001091509941034019, 0.001092600985430181, 0.0010922459186986089, 0.001085172058083117, 0.0010921829380095005, 0.001094947918318212, 0.0010932110017165542, 0.0010929739801213145, 0.001095617888495326, 0.0010988749563694, 0.0010920800268650055, 0.0010870930273085833, 0.0010988139547407627, 0.0010929119307547808, 0.001127280993387103, 0.0011110380291938782, 0.001090695965103805, 0.0010947439586743712, 0.0010927100665867329, 0.0010886179516091943, 0.0010935739846900105, 0.0010935389436781406, 0.001095331972464919, 0.0010912059806287289, 0.0010932140285149217, 0.001100855995900929, 0.0010958079947158694, 0.0010921580251306295, 0.0010922428919002414, 0.0011048439191654325, 0.0010953419841825962, 0.0011000019731000066, 0.001098755979910493, 0.0010922159999608994, 0.0011003309627994895, 0.0011052869958803058, 0.0010905679082497954, 0.0010991370072588325, 0.0010961109073832631, 0.0011024550767615438, 0.0011008229339495301];[0.005823309998959303, 0.00579493201803416, 0.005790526978671551, 0.00578844198025763, 0.005797815974801779, 0.005794413038529456, 0.005781730054877698, 0.005783537053503096, 0.0057796339970082045, 0.0057840869994834065, 0.0057758300099521875, 0.005769195966422558, 0.005784926004707813, 0.005786361056379974, 0.005764162982814014, 0.005792871001176536, 0.00579033000394702, 0.005774212069809437, 0.005765988025814295, 0.005764157976955175, 0.005775564932264388, 0.0057751260465011, 0.005824908963404596, 0.005769673036411405, 0.005770462099462748, 0.005768477916717529, 0.005767221096903086, 0.005767268943600357, 0.005780518054962158, 0.00578192004468292, 0.005769098061136901, 0.005795745993964374, 0.005764966015703976, 0.005780504900030792, 0.005761493928730488, 0.005771412048488855, 0.005771903903223574, 0.005775219993665814, 0.005767277907580137, 0.005765616078861058, 0.005768595030531287, 0.005772853968665004, 0.005771701922640204, 0.005766437039710581, 0.005769002018496394, 0.0057819560170173645, 0.005789064918644726, 0.005769271054305136, 0.0057782940566539764, 0.00577053998131305];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.01123722200281918;0.03708801697939634;;;3.3004613569164825;;;[0.011284220963716507, 0.011278297053650022, 0.011256035999394953, 0.01126558508258313, 0.01126104302238673, 0.011263167019933462, 0.011252735974267125, 0.011263152002356946, 0.011254782089963555, 0.011268642032518983, 0.01125686103478074, 0.011257255100645125, 0.01125806593336165, 0.011267289984971285, 0.01123722200281918, 0.011270390008576214, 0.011247129994444549, 0.011260831961408257, 0.011242110980674624, 0.01126469497103244, 0.01124869892373681, 0.011247940012253821, 0.011245743022300303, 0.011261853971518576, 0.011264675995334983, 0.011255434015765786, 0.011250057024881244, 0.011267914902418852, 0.011267689988017082, 0.011258183978497982, 0.011244074092246592, 0.011274939985014498, 0.011268788948655128, 0.011259338003583252, 0.011254458106122911, 0.011261902982369065, 0.01124293904285878, 0.01126097806263715, 0.011260370025411248, 0.011266760993748903, 0.011261238949373364, 0.01125287008471787, 0.011256503988988698, 0.011254835990257561, 0.01126982201822102, 0.01125062198843807, 0.011251105926930904, 0.011263826978392899, 0.011245192028582096, 0.01125227299053222];[0.03718368394766003, 0.037101570051163435, 0.03709752298891544, 0.03709599806461483, 0.03710029402282089, 0.037700552958995104, 0.03710549289826304, 0.03709885501302779, 0.03709415695630014, 0.03709956305101514, 0.03713041194714606, 0.03710596601013094, 0.03709757700562477, 0.03709369502030313, 0.03710264805704355, 0.03709260607138276, 0.0371048110537231, 0.03750687395222485, 0.03709982498548925, 0.037227772059850395, 0.03709657699801028, 0.037094739032909274, 0.03709136298857629, 0.03708801697939634, 0.0371083120116964, 0.037095456034876406, 0.03711033903528005, 0.03710327495355159, 0.03709322900976986, 0.03749361902009696, 0.03709420596715063, 0.0371100849006325, 0.037099163979291916, 0.03710310393944383, 0.037106910021975636, 0.03710171196144074, 0.037106993957422674, 0.037108358927071095, 0.03709862497635186, 0.03710637101903558, 0.037094503990374506, 0.03749823500402272, 0.03710148297250271, 0.037100524990819395, 0.037107161013409495, 0.037107010022737086, 0.03709982300642878, 0.03709973499644548, 0.03709522308781743, 0.037100554909557104];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.000688931904733181;0.0013676040107384324;;;1.985107673693958;;;[0.0007266320753842592, 0.0007099780486896634, 0.0006988589884713292, 0.0007104920223355293, 0.0007058689370751381, 0.0007068830309435725, 0.0007007309468463063, 0.0006992040434852242, 0.0006950480164960027, 0.0006971149705350399, 0.0006939009763300419, 0.000703666009940207, 0.0006992110284045339, 0.0006910020019859076, 0.0006993699353188276, 0.0006943129701539874, 0.0007021380588412285, 0.0006928439252078533, 0.0006932180840522051, 0.0006951189134269953, 0.000704927952028811, 0.0006996759911999106, 0.000693280017003417, 0.0006917730206623673, 0.0006897849962115288, 0.000688931904733181, 0.0006924709305167198, 0.0006949220551177859, 0.0006977750454097986, 0.0006934439297765493, 0.0006966700311750174, 0.0007103129755705595, 0.0007001919439062476, 0.0006977819139137864, 0.0007007509702816606, 0.0007027999963611364, 0.0006954020354896784, 0.0006954259006306529, 0.0006953059928491712, 0.0007005139486864209, 0.0006936269346624613, 0.0006967640947550535, 0.0007028270047158003, 0.0006913440302014351, 0.0006958100711926818, 0.0006914740661159158, 0.0006937920115888119, 0.000694619957357645, 0.0006962110055610538, 0.0006975479191169143];[0.0013955150498077273, 0.0013996409252285957, 0.0013797470601275563, 0.0013753989478573203, 0.0013772679958492517, 0.0013730970676988363, 0.0013733570231124759, 0.0013703990262001753, 0.0013768639182671905, 0.0013740280410274863, 0.0013773338869214058, 0.0013895619194954634, 0.0013805408962070942, 0.0013826210051774979, 0.001372016966342926, 0.0013752749655395746, 0.0013739069690927863, 0.0013717780821025372, 0.0013703140430152416, 0.0013729779748246074, 0.0013770060613751411, 0.0013805920025333762, 0.0013757480774074793, 0.0013763679889962077, 0.0013697000686079264, 0.0013808689545840025, 0.0013740810099989176, 0.001375276013277471, 0.001387674012221396, 0.0013882339699193835, 0.0013769989600405097, 0.0013776670675724745, 0.0013734550448134542, 0.0013791610253974795, 0.0013741080183535814, 0.0013748819474130869, 0.001370970974676311, 0.0013872309355065227, 0.0013735319953411818, 0.0013760100118815899, 0.0013770179357379675, 0.0013756109401583672, 0.0013725960161536932, 0.0013793240068480372, 0.0013746629701927304, 0.0013676040107384324, 0.0013736620312556624, 0.0013730099890381098, 0.0013762880116701126, 0.0013806390343233943];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.00058741495013237;0.0011295770527794957;;;1.922962724263237;;;[0.0006210899446159601, 0.0006056890124455094, 0.000603219959884882, 0.0006029830547049642, 0.0005961579736322165, 0.0006085960194468498, 0.0006071439711377025, 0.0005918110255151987, 0.0005962849827483296, 0.0005945899756625295, 0.0005991349462419748, 0.0005959150148555636, 0.0005970350466668606, 0.0006027539493516088, 0.0005989490309730172, 0.0005916589871048927, 0.0005912130000069737, 0.0005936929956078529, 0.0005918049719184637, 0.00058741495013237, 0.0005927589954808354, 0.0005910689942538738, 0.0005928720347583294, 0.0005988560151308775, 0.0006020079599693418, 0.0005906519945710897, 0.0005895639769732952, 0.0005884559359401464, 0.0005877111107110977, 0.0005925659788772464, 0.0005889280000701547, 0.0005924180150032043, 0.0005969949997961521, 0.0005981350550428033, 0.0005961399292573333, 0.000593579956330359, 0.0005893290508538485, 0.0005934749497100711, 0.0005945859011262655, 0.0005936829838901758, 0.0005947209428995848, 0.0005998810520395637, 0.000599037972278893, 0.0005922489799559116, 0.0005948100006207824, 0.0005929539911448956, 0.0005939890397712588, 0.0005958030233159661, 0.0006018460262566805, 0.0006023410242050886];[0.001184529042802751, 0.0011455999920144677, 0.0011465970892459154, 0.0011909299064427614, 0.0011487569427117705, 0.001146444003097713, 0.0011436219792813063, 0.0011393430177122355, 0.0011448219884186983, 0.0011480390094220638, 0.0011352590518072248, 0.0011367800179868937, 0.0011378570925444365, 0.0011376079637557268, 0.0011413510655984282, 0.0011609550565481186, 0.0011364009696990252, 0.0011379229836165905, 0.0011481419205665588, 0.0011337809264659882, 0.0011358429910615087, 0.0011455619242042303, 0.0011494370410218835, 0.0011337799951434135, 0.0011358429910615087, 0.0011417479254305363, 0.0011312119895592332, 0.0011401319643482566, 0.001134480000473559, 0.001135858939960599, 0.001145660993643105, 0.0011360419448465109, 0.0011399800423532724, 0.001151788979768753, 0.0011386120459064841, 0.001134520978666842, 0.0011295770527794957, 0.0011387730482965708, 0.0011357830371707678, 0.0011392089072614908, 0.0011391350999474525, 0.0011351469438523054, 0.0011349139967933297, 0.0011475479695945978, 0.001134679070673883, 0.001242038095369935, 0.0011350500863045454, 0.0011335229501128197, 0.0011460869573056698, 0.0011325560044497252];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.001387569005601108;0.004968761932104826;;;3.580911588575237;;;[0.001439153915271163, 0.001409163000062108, 0.001411068020388484, 0.0014092070050537586, 0.001395814004354179, 0.0014017659705132246, 0.001408486976288259, 0.0014060459798201919, 0.00140444899443537, 0.0013966200640425086, 0.0014051899779587984, 0.001399929984472692, 0.0014084839494898915, 0.0013983750250190496, 0.001416072016581893, 0.0014079289976507425, 0.0014039779780432582, 0.0014009660808369517, 0.0014110690681263804, 0.001404825015924871, 0.0013954929308965802, 0.0014013639884069562, 0.0014099060790613294, 0.001389126991853118, 0.00138939602766186, 0.0014036779757589102, 0.0014007610734552145, 0.0014090320328250527, 0.001387569005601108, 0.0013990959851071239, 0.0014215720584616065, 0.0014032069593667984, 0.0013983469689264894, 0.001399483997374773, 0.0013926079263910651, 0.0013992110034450889, 0.0013999399961903691, 0.0014122510328888893, 0.001397994114086032, 0.0013943850062787533, 0.0013995079789310694, 0.001405673916451633, 0.0014054520288482308, 0.0014069000026211143, 0.0013998179929330945, 0.0014060420216992497, 0.0014160219579935074, 0.0014022761024534702, 0.0013962540542706847, 0.0014019710943102837];[0.004994359100237489, 0.0049852210795506835, 0.004980571917258203, 0.004982408951036632, 0.004983078921213746, 0.005442996975034475, 0.0049714429769665, 0.004972464055754244, 0.0049775210209190845, 0.004971724934875965, 0.004979628953151405, 0.004973644041456282, 0.004979416029527783, 0.004973651957698166, 0.004986754967831075, 0.00498725101351738, 0.004986910964362323, 0.005341381998732686, 0.004968761932104826, 0.004970959038473666, 0.004976839991286397, 0.004976165946573019, 0.004976814961992204, 0.00498192897066474, 0.004977302975021303, 0.0049845390021800995, 0.004976616939529777, 0.004973758012056351, 0.004979724995791912, 0.005367995006963611, 0.004973268951289356, 0.004971061018295586, 0.004975056974217296, 0.004995114053599536, 0.004991775960661471, 0.004977321019396186, 0.004994380986317992, 0.004975783987902105, 0.004975861986167729, 0.004975607036612928, 0.0049731379840523005, 0.005370271042920649, 0.00497469597030431, 0.005018225987441838, 0.004977155011147261, 0.004975999007001519, 0.004978235927410424, 0.0049783800495788455, 0.0049731440376490355, 0.004974698997102678];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0010652219643816352;0.004234990919940174;;;3.9756886935753335;;;[0.0011043120175600052, 0.001090763951651752, 0.0010754989925771952, 0.0010709200287237763, 0.001077911932952702, 0.0010759569704532623, 0.0010734980460256338, 0.001084574032574892, 0.0010850259568542242, 0.0010739370482042432, 0.001067830016836524, 0.0010720929130911827, 0.0010884290095418692, 0.0010735600953921676, 0.0010747449705377221, 0.0010681929998099804, 0.0010742821032181382, 0.001072979997843504, 0.0010738420533016324, 0.0010742710437625647, 0.0010761439334601164, 0.0010709089692682028, 0.0010742680169641972, 0.0010699109407141805, 0.0010763400932773948, 0.0010737600969150662, 0.001068960060365498, 0.001066621975041926, 0.0010708969784900546, 0.0010652219643816352, 0.0010728880297392607, 0.0010703990701586008, 0.0010781369637697935, 0.0010692310752347112, 0.0010681180283427238, 0.0010728950146585703, 0.0010702520376071334, 0.0010771119268611073, 0.001072720973752439, 0.0010724880266934633, 0.0010706179309636354, 0.0010745070176199079, 0.0010777320712804794, 0.001066262018866837, 0.0010744360042735934, 0.001070690923370421, 0.0010707119945436716, 0.0010686999885365367, 0.0010679290862753987, 0.0010701530845835805];[0.004265186958946288, 0.004288833006285131, 0.004247626988217235, 0.004250850062817335, 0.004243720090016723, 0.0042447460582479835, 0.004241761984303594, 0.004255673033185303, 0.004288452095352113, 0.004240329028107226, 0.004241951974108815, 0.004258877015672624, 0.004239510046318173, 0.004651175928302109, 0.004241112037561834, 0.004242711933329701, 0.00424795295111835, 0.004244462004862726, 0.004242580966092646, 0.004243829054757953, 0.004240791080519557, 0.004244823940098286, 0.004243706003762782, 0.004244104027748108, 0.004239202011376619, 0.004708237014710903, 0.004239432048052549, 0.00424399389885366, 0.004238824010826647, 0.004243758972734213, 0.0042441500118002295, 0.0042427219450473785, 0.004239922040142119, 0.004237907938659191, 0.004242544993758202, 0.004236627020873129, 0.004234990919940174, 0.00463291397318244, 0.004257377004250884, 0.004241977003403008, 0.0042408970184624195, 0.0042509050108492374, 0.004251935053616762, 0.004263643058948219, 0.004257808905094862, 0.004247521981596947, 0.004243483999744058, 0.004236842039972544, 0.004248951910994947, 0.004635663935914636];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0016647480661049485;0.005676651024259627;;;3.4099159745783187;;;[0.001693102065473795, 0.0016799509758129716, 0.0016748210182413459, 0.0016823289915919304, 0.0016738629201427102, 0.0016752230003476143, 0.0016673740465193987, 0.0016778419958427548, 0.0016647480661049485, 0.0016684229485690594, 0.0016803889302536845, 0.0016721748979762197, 0.0016671399353072047, 0.0016696599777787924, 0.0016697939718142152, 0.0016756339464336634, 0.001667806995101273, 0.001673055929131806, 0.0016719819977879524, 0.001671473030000925, 0.001672778045758605, 0.001668189070187509, 0.0016771499067544937, 0.0016830830136314034, 0.0016797540010884404, 0.0016712129581719637, 0.0016723169246688485, 0.0016769339563325047, 0.0016726469621062279, 0.0016720829298719764, 0.0016756209079176188, 0.0016789180226624012, 0.00167034100741148, 0.0016725430032238364, 0.0016708530019968748, 0.0016887960955500603, 0.0016766380285844207, 0.0016746800392866135, 0.0016728569753468037, 0.0016804300248622894, 0.0016703740693628788, 0.001673117047175765, 0.0016692730132490396, 0.001678760047070682, 0.0016850989777594805, 0.001679878099821508, 0.001675932900980115, 0.001678953063674271, 0.0016694610239937901, 0.0016749639762565494];[0.005717747961170971, 0.005739059066399932, 0.005714648053981364, 0.005714816972613335, 0.005716727930121124, 0.0057152899680659175, 0.0056935419561341405, 0.005710669094696641, 0.005712780053727329, 0.0061187229584902525, 0.005688413046300411, 0.005721808993257582, 0.00568297307472676, 0.005710660945624113, 0.005712015088647604, 0.005713633960112929, 0.005722280009649694, 0.005676651024259627, 0.005706420983187854, 0.005707193980924785, 0.005731145036406815, 0.0060870390152558684, 0.005709887016564608, 0.0057058039819821715, 0.00571258703712374, 0.005717874970287085, 0.005705092917196453, 0.005709066987037659, 0.005716662970371544, 0.005684207077138126, 0.005723261972889304, 0.005704968003556132, 0.005718270083889365, 0.006089881062507629, 0.005729764001443982, 0.005713233957067132, 0.005703141912817955, 0.005707948002964258, 0.00571383407805115, 0.005683421972207725, 0.005708407028578222, 0.0057247880613431334, 0.005716486019082367, 0.005721490015275776, 0.005735840066336095, 0.00607732601929456, 0.005716661922633648, 0.005707010044716299, 0.005716823972761631, 0.005706052063032985];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0005097630200907588;0.0009695480111986399;;;1.9019583080507103;;;[0.000540302018634975, 0.0005237649893388152, 0.0005234589334577322, 0.0005197870777919888, 0.0005186800844967365, 0.0005263569764792919, 0.0005286689847707748, 0.0005161899607628584, 0.0005160369910299778, 0.0005141310393810272, 0.0005163729656487703, 0.0005161359440535307, 0.000515974941663444, 0.0005123140290379524, 0.0005162080051377416, 0.0005152139347046614, 0.0005190399242565036, 0.0005377840716391802, 0.0005173319950699806, 0.0005143090384081006, 0.0005272779380902648, 0.000516979955136776, 0.0005158520070835948, 0.0005168910138309002, 0.0005170570220798254, 0.000511899939738214, 0.0005313529400154948, 0.0005143329035490751, 0.0005178049905225635, 0.000512090977281332, 0.0005178560968488455, 0.0005135240498930216, 0.0005148870404809713, 0.0005125260213389993, 0.0005157330306246877, 0.0005161399021744728, 0.0005190700758248568, 0.0005124049494042993, 0.0005225569475442171, 0.0005178570281714201, 0.0005174949765205383, 0.00051332195289433, 0.0005197400460019708, 0.0005124189192429185, 0.0005220349412411451, 0.0005141410510987043, 0.0005403750110417604, 0.0005154079990461469, 0.0005214540287852287, 0.0005097630200907588];[0.001067075994797051, 0.0010132759343832731, 0.0009978379821404815, 0.000990716041997075, 0.0010439889738336205, 0.0014675150159746408, 0.0009890829678624868, 0.0009869879577308893, 0.0009947479702532291, 0.000987627892754972, 0.0010227099992334843, 0.0009989530080929399, 0.0009876600233837962, 0.0009804459987208247, 0.0009848199551925063, 0.0009976750006899238, 0.0010033779544755816, 0.000986271072179079, 0.0010015239240601659, 0.0009945520432665944, 0.0009972320403903723, 0.0010345899499952793, 0.0009808199247345328, 0.0009750680765137076, 0.0009923269972205162, 0.0009715510532259941, 0.0009766750736162066, 0.0009741900721564889, 0.0010134628973901272, 0.0009879630524665117, 0.0009771829936653376, 0.000985548016615212, 0.0009849639609456062, 0.0009700579103082418, 0.0010005419608205557, 0.0009942499455064535, 0.000976941897533834, 0.0009730299934744835, 0.0009777550585567951, 0.0009695480111986399, 0.0009768320014700294, 0.000983595964498818, 0.0009760910179466009, 0.0009759609820321202, 0.0009779530810192227, 0.0009745019488036633, 0.0009760010289028287, 0.0009754799539223313, 0.0009854139061644673, 0.0009747189469635487];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0008097119862213731;0.0014767220709472895;;;1.8237621476231396;;;[0.0008334900485351682, 0.000817926018498838, 0.00082016596570611, 0.0008163340389728546, 0.0008249770617112517, 0.0008180949371308088, 0.000822370988316834, 0.0008138460107147694, 0.0008193319663405418, 0.0008116370299831033, 0.0008254949934780598, 0.0008147769840434194, 0.0008167020278051496, 0.0008132250513881445, 0.0008239740272983909, 0.0008113030344247818, 0.0008168159984052181, 0.0008124869782477617, 0.0008188009960576892, 0.0008119120029732585, 0.0008116710232570767, 0.0008165859617292881, 0.0008143340237438679, 0.000814154976978898, 0.0008193759713321924, 0.0008141910657286644, 0.000827337964437902, 0.0008123050210997462, 0.0008162209996953607, 0.0008105539018288255, 0.0008165519684553146, 0.0008264540228992701, 0.0008173839887604117, 0.000810416997410357, 0.0008248119847849011, 0.00081864302046597, 0.0008124770829454064, 0.0008230790263041854, 0.0008111840579658747, 0.0008167959749698639, 0.0008145339088514447, 0.0008157470729202032, 0.0008106949971988797, 0.0008183419704437256, 0.0008121830178424716, 0.0008097119862213731, 0.0008153710514307022, 0.0008168300846591592, 0.0008283619536086917, 0.000819056062027812];[0.0014874179614707828, 0.0014930949546396732, 0.0014801829820498824, 0.001480040024034679, 0.0014767220709472895, 0.0014927770243957639, 0.001488149049691856, 0.0014819259522482753, 0.001484561013057828, 0.0014795539900660515, 0.001495028962381184, 0.0014839260838925838, 0.0014854229521006346, 0.0014916459331288934, 0.0014776509488001466, 0.001488297013565898, 0.0014808820560574532, 0.0014934850623831153, 0.0014788140542805195, 0.0014877041103318334, 0.0014898000517860055, 0.0014787380350753665, 0.001481174025684595, 0.0014820859069004655, 0.0014832220040261745, 0.0014905909774824977, 0.0014856240013614297, 0.001479826052673161, 0.0014775570016354322, 0.0014811010332778096, 0.00148001906927675, 0.0014805219834670424, 0.0014824840473011136, 0.00148131197784096, 0.0014858829090371728, 0.0014858749927952886, 0.0014885090058669448, 0.0014897850342094898, 0.0014852089807391167, 0.0014817870687693357, 0.0014873550971969962, 0.0014870679005980492, 0.0014793379232287407, 0.0014823100063949823, 0.0014779430348426104, 0.0014815300237387419, 0.001478511025197804, 0.0014881270471960306, 0.0014794089365750551, 0.001486844033934176];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0006848390912637115;0.0012287020217627287;;;1.7941470302103295;;;[0.0007082519587129354, 0.0006950069218873978, 0.0006946249632164836, 0.0006937719881534576, 0.0006933619733899832, 0.0006923950277268887, 0.000698436051607132, 0.0006892429664731026, 0.0006889959331601858, 0.0006880200235173106, 0.0006997749442234635, 0.00069182098377496, 0.0006872109370306134, 0.0006983359344303608, 0.0006890739314258099, 0.0006913100369274616, 0.000690020970068872, 0.000701382989063859, 0.0006971820257604122, 0.0006967060035094619, 0.0006923989858478308, 0.000692197005264461, 0.0006906359922140837, 0.0006920729065313935, 0.000692003988660872, 0.0006878511048853397, 0.0006918300641700625, 0.0006906930357217789, 0.000686552026309073, 0.0006888640346005559, 0.0006850110366940498, 0.0006960479076951742, 0.0006862800801172853, 0.0006928689545020461, 0.000691257999278605, 0.0006952789844945073, 0.0006855449173599482, 0.0006911830278113484, 0.0006881179288029671, 0.0006848390912637115, 0.0006908149225637317, 0.0006873230449855328, 0.0006898919818922877, 0.0006864289753139019, 0.0006893149111419916, 0.0006864579627290368, 0.000692312023602426, 0.000686897081322968, 0.0006916269194334745, 0.0006886159535497427];[0.0013820190215483308, 0.0012460659490898252, 0.0012382379500195384, 0.0012415690580382943, 0.0012444809544831514, 0.0012469369685277343, 0.0012374960351735353, 0.0012454800307750702, 0.0012392139760777354, 0.0012377300299704075, 0.0012370810145512223, 0.001238820026628673, 0.001233549090102315, 0.0012309800367802382, 0.0012345460709184408, 0.0012298509245738387, 0.0012420449638739228, 0.0012520040618255734, 0.0012333530467003584, 0.0012376289814710617, 0.0012377239763736725, 0.0012388069881126285, 0.0012338809901848435, 0.0012413730146363378, 0.001238481025211513, 0.0012287020217627287, 0.0012481410522013903, 0.0012362099951133132, 0.0012341940309852362, 0.0012343879789113998, 0.0012402940774336457, 0.0012293379986658692, 0.0012598999310284853, 0.0013255008962005377, 0.0012474700342863798, 0.0012396100210025907, 0.0012374690268188715, 0.0012378040701150894, 0.0012359389802441, 0.0012399610131978989, 0.0012366630835458636, 0.0012380409752950072, 0.001239901059307158, 0.0012396189849823713, 0.0012351700570434332, 0.0012362099951133132, 0.0012383690336719155, 0.001235675998032093, 0.0012368559837341309, 0.0012363460846245289];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.001042407937347889;0.0016764780739322305;;;1.6082744709307883;;;[0.0010732319205999374, 0.001054377993568778, 0.0010494899470359087, 0.0010582419345155358, 0.0010595250641927123, 0.0010586479911580682, 0.0010536060435697436, 0.0010453910799697042, 0.0010508580598980188, 0.00105107796844095, 0.0010471409186720848, 0.001051988103426993, 0.0010546540142968297, 0.0010512960143387318, 0.0010494730668142438, 0.0010506880935281515, 0.0010553770698606968, 0.001046788995154202, 0.0010590740712359548, 0.0010508470004424453, 0.0010634079808369279, 0.0010482959914952517, 0.0010462909704074264, 0.0010473009897395968, 0.001060023088939488, 0.0010492129949852824, 0.0010505329119041562, 0.0010514279128983617, 0.0010476229945197701, 0.0010488620027899742, 0.0010476710740476847, 0.0010431769769638777, 0.0010439599864184856, 0.0010451650014147162, 0.0010447719832882285, 0.001042407937347889, 0.001045874087139964, 0.0010468789841979742, 0.001047510071657598, 0.001047978992573917, 0.00105245690792799, 0.0010450260015204549, 0.0010449709370732307, 0.0010712980292737484, 0.0010509289568290114, 0.0010477189207449555, 0.0010492880828678608, 0.0010500840144231915, 0.0010479169432073832, 0.0010498849442228675];[0.0017075970536097884, 0.0017076650401577353, 0.0016874270513653755, 0.0016826179344207048, 0.001690892968326807, 0.0016934670275077224, 0.0016835859278216958, 0.0016843870980665088, 0.001688792952336371, 0.0016764780739322305, 0.0017026959685608745, 0.0016861659241840243, 0.0016882630297914147, 0.0016873260028660297, 0.0016852280823513865, 0.001686123083345592, 0.0017065430292859674, 0.0016890899278223515, 0.0016854769783094525, 0.001683599897660315, 0.001682898961007595, 0.0016854340210556984, 0.0016795049887150526, 0.0016820949967950583, 0.001682812930084765, 0.0016864979406818748, 0.0016787670319899917, 0.0016821420285850763, 0.0016885950462892652, 0.0016909469850361347, 0.001680445042438805, 0.001692884019576013, 0.0016861630138009787, 0.0016823209589347243, 0.0016883719945326447, 0.0016839979216456413, 0.0016862540505826473, 0.0016808660002425313, 0.0016860890900716186, 0.001681735971942544, 0.001680011977441609, 0.0016875260043889284, 0.0016828849911689758, 0.0017000989755615592, 0.0016861699987202883, 0.0016847980441525578, 0.001688168034888804, 0.0016857469454407692, 0.001680252025835216, 0.001682564034126699];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.000868735951371491;0.001378864049911499;;;1.5872073070472779;;;[0.000893288990482688, 0.0008862430695444345, 0.000885492074303329, 0.0008894000202417374, 0.0008829750586301088, 0.0008852690225467086, 0.0008777410257607698, 0.0008740919874981046, 0.0008799389470368624, 0.000876446021720767, 0.0008731590351089835, 0.0008741669589653611, 0.0008749989792704582, 0.0008734009461477399, 0.0008730790577828884, 0.0008786099497228861, 0.0008721500635147095, 0.0008732760325074196, 0.000868735951371491, 0.0008948330068960786, 0.000871294061653316, 0.0008743719663470984, 0.0008738919859752059, 0.0008758730255067348, 0.0008746699895709753, 0.0008704459760338068, 0.0008908970048651099, 0.0008783859666436911, 0.0008757381001487374, 0.0008783809607848525, 0.0008753059664741158, 0.0008759740740060806, 0.000874610967002809, 0.0008706169901415706, 0.0008694190764799714, 0.0008738619508221745, 0.0008778779301792383, 0.0008783460361883044, 0.0008745220256969333, 0.0008758660405874252, 0.0008756469469517469, 0.000877559999935329, 0.0008735890733078122, 0.0008763220394030213, 0.0008696370059624314, 0.0008768420666456223, 0.0008722520433366299, 0.0008842539973556995, 0.0008732429705560207, 0.0008761750068515539];[0.0014059009263291955, 0.0013969430001452565, 0.001387782976962626, 0.001388165052048862, 0.0013869459507986903, 0.0014069080352783203, 0.0013870550319552422, 0.0013856779551133513, 0.0013810530072078109, 0.00138962606433779, 0.0013814340345561504, 0.001384048955515027, 0.001396453008055687, 0.0013932769652456045, 0.0014056130312383175, 0.0013965039979666471, 0.001387858996167779, 0.0013857180019840598, 0.0013851838884875178, 0.0014054550556465983, 0.001382748014293611, 0.0013894380535930395, 0.001378864049911499, 0.0013869410613551736, 0.001386260031722486, 0.0013904409715905786, 0.0013802109751850367, 0.0013868729583919048, 0.0013850720133632421, 0.001385062001645565, 0.001421538065187633, 0.0013835759600624442, 0.001385651994496584, 0.0013886489905416965, 0.0013863330241292715, 0.0013910779962316155, 0.0013933070003986359, 0.0013882069615647197, 0.0013862400082871318, 0.0013883369974792004, 0.0013922399375587702, 0.001383705995976925, 0.0013858890160918236, 0.0013872740091755986, 0.0013958420604467392, 0.0013801510212942958, 0.001382657908834517, 0.0013825750211253762, 0.001380054047331214, 0.0014091290067881346];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.013232438010163605;0.011410329956561327;;;0.8622998987637237;;;[0.013269789982587099, 0.01326998497825116, 0.013291258015669882, 0.013294298900291324, 0.013253745972178876, 0.013261648011393845, 0.013272425043396652, 0.013255942962132394, 0.013276685029268265, 0.013266306952573359, 0.013278183992952108, 0.013256734004244208, 0.01328308298252523, 0.013268392067402601, 0.013283089036121964, 0.013285971945151687, 0.013257087906822562, 0.013260030071251094, 0.013300865888595581, 0.013268964015878737, 0.013255784986540675, 0.01327637501526624, 0.0132819659775123, 0.013257768005132675, 0.013281133025884628, 0.013279583072289824, 0.013275239034555852, 0.013258949969895184, 0.013297905097715557, 0.013252745964564383, 0.013263885048218071, 0.013283520005643368, 0.013296688091941178, 0.01328141603153199, 0.013263006927445531, 0.01328928500879556, 0.013308493071235716, 0.013286447036080062, 0.013266802998259664, 0.013296646997332573, 0.01325915299821645, 0.013289534021168947, 0.013256098958663642, 0.013268467970192432, 0.013232438010163605, 0.013266687048599124, 0.013256318983621895, 0.0132771129719913, 0.013281558989547193, 0.013268033973872662];[0.011424208991229534, 0.011435055988840759, 0.011429786100052297, 0.011510413023643196, 0.011444712989032269, 0.011426202021539211, 0.01141902501694858, 0.011431389953941107, 0.011425687000155449, 0.011420283932238817, 0.01141163904685527, 0.011414124979637563, 0.011426925077103078, 0.011423851945437491, 0.011419079033657908, 0.011411996907554567, 0.01141998905222863, 0.011424973024986684, 0.011410329956561327, 0.011422829004004598, 0.011432840954512358, 0.011421886971220374, 0.011423727963119745, 0.011414109962061048, 0.011417430941946805, 0.011417528032325208, 0.011460133944638073, 0.011418421054258943, 0.011413194006308913, 0.011424732976593077, 0.011434608022682369, 0.011420578928664327, 0.0114133779425174, 0.011421361938118935, 0.011422383016906679, 0.011417372967116535, 0.011420101975090802, 0.0114166010171175, 0.011420447961427271, 0.01142100605648011, 0.01141718402504921, 0.0114243890857324, 0.011424008989706635, 0.011414943961426616, 0.011417506029829383, 0.011423751013353467, 0.011422762996517122, 0.011414646985940635, 0.01142097800038755, 0.011444226955063641];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0016972849844023585;0.002518391003832221;;;1.4837761642715452;;;[0.0017395749455317855, 0.0017299900064244866, 0.0017230099765583873, 0.0017133309738710523, 0.001713837031275034, 0.0017087870510295033, 0.0017187549965456128, 0.0017246609786525369, 0.0017090629553422332, 0.001708896947093308, 0.0017141180578619242, 0.0017208729404956102, 0.0017245910130441189, 0.0017104180296882987, 0.0017185539472848177, 0.0017124740406870842, 0.0017091600457206368, 0.0017043830594047904, 0.0017021229723468423, 0.0017124649602919817, 0.0017104080179706216, 0.0017086750594899058, 0.0017096869414672256, 0.0017020439263433218, 0.0017260599415749311, 0.0017090430483222008, 0.0017238310538232327, 0.001717054983600974, 0.001704090042039752, 0.0017214909894391894, 0.0017049639718607068, 0.0017085799481719732, 0.0017068729503080249, 0.0017138209659606218, 0.0017086970619857311, 0.0016972849844023585, 0.0017133440123870969, 0.0017221819143742323, 0.0017019719816744328, 0.0017199380090460181, 0.0017194119282066822, 0.0017179959686473012, 0.0017121590208262205, 0.0017117620445787907, 0.0016990540316328406, 0.0017049650195986032, 0.0017222209135070443, 0.0017128840554505587, 0.0017146560130640864, 0.001699264976195991];[0.002570096985436976, 0.002567006042227149, 0.002547145006246865, 0.002535359002649784, 0.002554250997491181, 0.0025411819806322455, 0.0025260390248149633, 0.002521454938687384, 0.002531465026549995, 0.0025435800198465586, 0.002526073018088937, 0.0025257199304178357, 0.002526566036976874, 0.0025406409986317158, 0.0025280460249632597, 0.0025262809358537197, 0.002537911059334874, 0.00253649998921901, 0.0025248860474675894, 0.002526572090573609, 0.002527468022890389, 0.002529171062633395, 0.0025269350735470653, 0.0025362418964505196, 0.0025224139681085944, 0.002521316986531019, 0.002523761009797454, 0.0025303580332547426, 0.0025216219946742058, 0.0025326709728688, 0.0025240309769287705, 0.002522365073673427, 0.002532077021896839, 0.002539173001423478, 0.002519638044759631, 0.0025419300654903054, 0.0025294700171798468, 0.0025258390232920647, 0.002519977046176791, 0.0025346599286422133, 0.0025274079525843263, 0.0025321029825136065, 0.002519926056265831, 0.002526642056182027, 0.0025431589456275105, 0.002518391003832221, 0.0025341659784317017, 0.0025340430438518524, 0.0025334759848192334, 0.002522052964195609];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0011842729290947318;0.001775973942130804;;;1.4996323047664135;;;[0.0012171099660918117, 0.0011973580112680793, 0.0011999629205092788, 0.0011917849769815803, 0.001196466968394816, 0.0011893849587067962, 0.0011935719521716237, 0.0011861020466312766, 0.001192767987959087, 0.0011859199730679393, 0.0012004900490865111, 0.0011877469951286912, 0.001191370072774589, 0.001187852001748979, 0.0011912040645256639, 0.001189789967611432, 0.0011892729671671987, 0.0011865500127896667, 0.001195732969790697, 0.0011849430156871676, 0.0011907799635082483, 0.001186948036774993, 0.0011903309496119618, 0.0011878310469910502, 0.0012030060170218349, 0.001205985900014639, 0.0012068520300090313, 0.001191469025798142, 0.001231161062605679, 0.0012667650589719415, 0.0012015560641884804, 0.001188713009469211, 0.0012006131000816822, 0.0011879300000146031, 0.0011958169052377343, 0.0012100560124963522, 0.0012036949628964067, 0.0011870209127664566, 0.0011917980154976249, 0.0011868560686707497, 0.0011922239791601896, 0.0011864809785038233, 0.0011929080355912447, 0.0011861530365422368, 0.001191211980767548, 0.0011842729290947318, 0.0011862809769809246, 0.0011865959968417883, 0.00118941196706146, 0.001189311034977436];[0.001802664017304778, 0.001788564957678318, 0.0017825209069997072, 0.0017797629116103053, 0.0017799870111048222, 0.0017901778919622302, 0.0017820500070229173, 0.001791371963918209, 0.0017830979777500033, 0.0017830498982220888, 0.0017898170044645667, 0.0017823759699240327, 0.0017827979754656553, 0.001790954964235425, 0.0017765170196071267, 0.0017788070254027843, 0.0017850929871201515, 0.0017900619423016906, 0.001779537065885961, 0.0017794899176806211, 0.0017774190055206418, 0.001775973942130804, 0.0017812680453062057, 0.0017853040480986238, 0.0017817560583353043, 0.001790206995792687, 0.0017825450049713254, 0.001781177008524537, 0.0017769359983503819, 0.001777332043275237, 0.0017896039644256234, 0.0017774500884115696, 0.001791735994629562, 0.0017776000313460827, 0.0017975129885599017, 0.0017796019092202187, 0.0017800340428948402, 0.0021556689171120524, 0.0017767780227586627, 0.0017818249762058258, 0.0017803700175136328, 0.001776018994860351, 0.0017790800193324685, 0.0017779360059648752, 0.0017808829434216022, 0.001779068959876895, 0.0017807959811761975, 0.001777369063347578, 0.0018107729265466332, 0.0021927719935774803];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0008686939254403114;0.0013702299911528826;;;1.5773449669955497;;;[0.0008954689837992191, 0.000881495070643723, 0.0008853951003402472, 0.0008782439399510622, 0.0008882280671969056, 0.0008793249726295471, 0.0008789600105956197, 0.0008769610431045294, 0.0008711779955774546, 0.0008712440030649304, 0.0008759029442444444, 0.0008765410166233778, 0.0008984340820461512, 0.0008734619477763772, 0.0008754399605095387, 0.0008761909557506442, 0.0008725370280444622, 0.0009028710192069411, 0.0008855860214680433, 0.000876746024005115, 0.0008744850056245923, 0.0008741089841350913, 0.000875015975907445, 0.0008752209832891822, 0.0008824769174680114, 0.000874863937497139, 0.0008753769798204303, 0.0008786299731582403, 0.0008731590351089835, 0.0008761109784245491, 0.0008732250425964594, 0.0008780490607023239, 0.0008828761056065559, 0.0008731760317459702, 0.0008736039744690061, 0.0008760080672800541, 0.00087734404951334, 0.0008706910302862525, 0.0008775730384513736, 0.000877829035744071, 0.0008819469949230552, 0.0008702570339664817, 0.0008751919958740473, 0.0008776870090514421, 0.00087955710478127, 0.0008775480091571808, 0.0008788499981164932, 0.0008775939932093024, 0.0008919050451368093, 0.0008686939254403114];[0.0014755009906366467, 0.0014191489899531007, 0.0014007330173626542, 0.0014168289490044117, 0.001401202054694295, 0.0014047420118004084, 0.0013969349674880505, 0.0014055360807105899, 0.0013975859619677067, 0.0018028070917353034, 0.001376542029902339, 0.0014024530537426472, 0.0013874199939891696, 0.0013983279932290316, 0.0013921420322731137, 0.0013946270337328315, 0.0013834830606356263, 0.001376135041937232, 0.0013824839843437076, 0.0013702299911528826, 0.0014008099678903818, 0.001800216967239976, 0.0013855480356141925, 0.0013795129489153624, 0.0013812839752063155, 0.0013832349795848131, 0.0013730049831792712, 0.0013784109614789486, 0.0013821780448779464, 0.0014228399377316236, 0.0013850840041413903, 0.0013840410392731428, 0.0013967750128358603, 0.0017991519998759031, 0.00139324099291116, 0.0013832240365445614, 0.0013971530133858323, 0.001390750054270029, 0.0013985639670863748, 0.001388806034810841, 0.0013886679662391543, 0.0013886409578844905, 0.0014034160412847996, 0.0013851930852979422, 0.0014065928990021348, 0.0018165319925174117, 0.001402776106260717, 0.0013857639860361814, 0.0014063119888305664, 0.001388304983265698];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0008271659025922418;0.0021328370785340667;;;2.5784876671656836;;;[0.0008707059314474463, 0.0008458599913865328, 0.00084325997158885, 0.0008429220179095864, 0.0008328529074788094, 0.0008359140483662486, 0.0008386940462514758, 0.000833426951430738, 0.0008317120373249054, 0.0008389989379793406, 0.0008357100887224078, 0.0008337839972227812, 0.0008320909691974521, 0.000830214936286211, 0.0008354500168934464, 0.0008345739915966988, 0.0008340869098901749, 0.0008315040031448007, 0.000835601007565856, 0.0008335290476679802, 0.0008332650177180767, 0.0008358029881492257, 0.0008404920808970928, 0.0008388550486415625, 0.00083578797057271, 0.0008335530292242765, 0.0008342739893123507, 0.0008322959765791893, 0.0008340899366885424, 0.0008304379880428314, 0.0008347420953214169, 0.0008322660578414798, 0.0008300209883600473, 0.0008271659025922418, 0.0008308528922498226, 0.0008333730511367321, 0.000831127050332725, 0.0008286959491670132, 0.0008305569645017385, 0.0008330730488523841, 0.0008351590950042009, 0.0008299290202558041, 0.0008347890106961131, 0.0008369679562747478, 0.0008460510289296508, 0.0008361740037798882, 0.0008380509680137038, 0.000833733007311821, 0.0008308748947456479, 0.0008331990102306008];[0.002227191929705441, 0.0021581549663096666, 0.0021416660165414214, 0.0021486220648512244, 0.0021439329721033573, 0.002604168956167996, 0.0021369620226323605, 0.0021542940521612763, 0.0021329710725694895, 0.002135341987013817, 0.0021416899980977178, 0.002137160045094788, 0.0021433180663734674, 0.0021329460432752967, 0.002136511029675603, 0.002141278935596347, 0.0021355010103434324, 0.0025047289673238993, 0.0021328370785340667, 0.002138537005521357, 0.002137470990419388, 0.002140806056559086, 0.0021344360429793596, 0.0021440850105136633, 0.0021635839948430657, 0.0021482850424945354, 0.002147616003639996, 0.0021508500212803483, 0.0021458009723573923, 0.0026097730733454227, 0.002154608955606818, 0.0021515149855986238, 0.0021537919528782368, 0.002145425067283213, 0.0021423959406092763, 0.002147291088476777, 0.0021388399181887507, 0.0021370280301198363, 0.0021395200164988637, 0.0021413579815998673, 0.002157147042453289, 0.00249300105497241, 0.002135608927346766, 0.0021390250185504556, 0.002141167991794646, 0.0021555479615926743, 0.002139735035598278, 0.002137815929017961, 0.002135696937330067, 0.0021428760373964906];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0010760449804365635;0.002537626074627042;;;2.3582899607017342;;;[0.0011174059472978115, 0.0010924730449914932, 0.001101764035411179, 0.0010966140544041991, 0.0011007250286638737, 0.0010956759797409177, 0.0010939689818769693, 0.0010868610115721822, 0.0010972660966217518, 0.001093270955607295, 0.0010919469641521573, 0.0010881649795919657, 0.0010977209312841296, 0.0010940219508484006, 0.0010883209761232138, 0.0010872130515053868, 0.0010899220360442996, 0.0010909249540418386, 0.001086357980966568, 0.0010854459833353758, 0.0010934040183201432, 0.001092555932700634, 0.0010873270221054554, 0.0010866119991987944, 0.0010889710392802954, 0.0010920939967036247, 0.0010926229879260063, 0.0010917730396613479, 0.001095702056773007, 0.0010889139957726002, 0.0010838989401236176, 0.0010823400225490332, 0.0010883110808208585, 0.0010911949211731553, 0.001088088029064238, 0.0010760449804365635, 0.0010914279846474528, 0.001091405050829053, 0.0010933729354292154, 0.0010931959841400385, 0.0010923499939963222, 0.001089748926460743, 0.0010902349604293704, 0.0010892749996855855, 0.0010927170515060425, 0.0010908619733527303, 0.0010914660524576902, 0.001084749004803598, 0.001093221944756806, 0.0010917249601334333];[0.0025694440118968487, 0.0031082939822226763, 0.0025537629844620824, 0.002560807974077761, 0.002564535941928625, 0.002553844009526074, 0.0025455389404669404, 0.0025481049669906497, 0.002545744995586574, 0.002547146985307336, 0.0025479659670963883, 0.0025378010468557477, 0.0025554520543664694, 0.0029378599720075727, 0.002556039020419121, 0.0025402549654245377, 0.002537626074627042, 0.002545194001868367, 0.0025442009791731834, 0.0025414819829165936, 0.002548945019952953, 0.0025418540462851524, 0.0025480309268459678, 0.0025461959885433316, 0.0025463270721957088, 0.0029338820604607463, 0.002552503952756524, 0.0025575360050424933, 0.0025610830634832382, 0.0025476160226389766, 0.0025493180146440864, 0.0025406780187040567, 0.002545695984736085, 0.0025399390142410994, 0.0025432159891352057, 0.002550474018789828, 0.002540730987675488, 0.0029376629972830415, 0.002541078021749854, 0.0025432819966226816, 0.002546324976719916, 0.0025444530183449388, 0.0025405039777979255, 0.00254110898822546, 0.002542288973927498, 0.0025415740674361587, 0.002543465932831168, 0.002558400039561093, 0.002553250058554113, 0.0029490580782294273];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0008095769444480538;0.002078395104035735;;;2.5672607382028705;;;[0.0008562320144847035, 0.0008228409569710493, 0.0008295250590890646, 0.0008216979913413525, 0.0008305340306833386, 0.0008176680421456695, 0.000825108028948307, 0.0008108970941975713, 0.0008188129868358374, 0.0008121379651129246, 0.0008191370870918036, 0.0008133059600368142, 0.0008125209715217352, 0.0008133910596370697, 0.0008151750080287457, 0.0008154310053214431, 0.0008152370573952794, 0.0008130320347845554, 0.0008248030208051205, 0.0008213919354602695, 0.0008154449751600623, 0.0008151620859280229, 0.0008167580235749483, 0.0008144599851220846, 0.000810416997410357, 0.000813483027741313, 0.000814352068118751, 0.0008141279686242342, 0.0008106089662760496, 0.0008095769444480538, 0.0008184270700439811, 0.0008240389870479703, 0.0008136399555951357, 0.0008122249273583293, 0.0008112679934129119, 0.0008177229901775718, 0.000815599923953414, 0.0008146339096128941, 0.0008249719394370914, 0.0008186269551515579, 0.00081796501763165, 0.0008171988883987069, 0.0008144760504364967, 0.0008171160006895661, 0.0008165870094671845, 0.0008148190099745989, 0.0008132539223879576, 0.0008246980141848326, 0.0008115289965644479, 0.000809747027233243];[0.0021290869917720556, 0.0020921649411320686, 0.002090938971377909, 0.002085102954879403, 0.002092529903165996, 0.002087575034238398, 0.0020864809630438685, 0.0020894729532301426, 0.002086858032271266, 0.0024560049641877413, 0.0020814010640606284, 0.002083466970361769, 0.0020825869869440794, 0.0020817420445382595, 0.002080905018374324, 0.002078450983390212, 0.0020830080611631274, 0.0020852850284427404, 0.0020862610545009375, 0.0020883739925920963, 0.002080496051348746, 0.002456597052514553, 0.002086387015879154, 0.0021100109443068504, 0.002098902012221515, 0.002084351028315723, 0.0020797030301764607, 0.0020849989959970117, 0.0020845179678872228, 0.002083298983052373, 0.002084819949232042, 0.002087865024805069, 0.002081405953504145, 0.0024884449085220695, 0.002083401079289615, 0.0020858680363744497, 0.0020822680089622736, 0.0020843709353357553, 0.002078395104035735, 0.002099333913065493, 0.002081605955027044, 0.0020830510184168816, 0.0020987039897590876, 0.0020868430146947503, 0.002082024933770299, 0.002482246025465429, 0.0020817399490624666, 0.0020799750927835703, 0.00208447000477463, 0.0020855700131505728];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0011108049657195807;0.0024532650131732225;;;2.2085470347028875;;;[0.0011487150331959128, 0.0011279789032414556, 0.0011298389872536063, 0.0011314189760014415, 0.0011315819574519992, 0.0011270359391346574, 0.001133696991018951, 0.0011183799942955375, 0.0011259729508310556, 0.0011221080785617232, 0.001132054952904582, 0.0011312210699543357, 0.0011325629893690348, 0.0011249030940234661, 0.0011228070361539721, 0.0011270699324086308, 0.00112674490083009, 0.0011197359999641776, 0.0011218789732083678, 0.0011183139868080616, 0.0011264219647273421, 0.0011213601101189852, 0.0011277809971943498, 0.001121410052292049, 0.0011385680409148335, 0.0011257459409534931, 0.001123105059377849, 0.001128955977037549, 0.0011271779658272862, 0.0011209939839318395, 0.0011243789922446012, 0.0011186680058017373, 0.0011302130296826363, 0.0011274280259385705, 0.0011253630509600043, 0.0011215900303795934, 0.0011268900707364082, 0.0011108049657195807, 0.0011218159925192595, 0.0011202149325981736, 0.0011251650284975767, 0.001117852982133627, 0.00112126802559942, 0.0011308989487588406, 0.0011358240153640509, 0.0011275908909738064, 0.0011311509879305959, 0.0011206159833818674, 0.0011325100203976035, 0.0011268950765952468];[0.002494630985893309, 0.002465742058120668, 0.002470546984113753, 0.0024621819611638784, 0.0024613570421934128, 0.0029388259863480926, 0.0024581359466537833, 0.0024556469870731235, 0.0024614479625597596, 0.0024626520462334156, 0.0024696249747648835, 0.002460676012560725, 0.0024597159354016185, 0.002457060036249459, 0.002457730006426573, 0.002456110087223351, 0.0024628209648653865, 0.0028917810413986444, 0.0024532650131732225, 0.002458969014696777, 0.0024607740342617035, 0.0024623479694128036, 0.0024605399230495095, 0.00245943502523005, 0.0024592429399490356, 0.0024608169915154576, 0.0024633200373500586, 0.002472802996635437, 0.002471518935635686, 0.0028748679906129837, 0.0024586920626461506, 0.0024588749511167407, 0.002457192982546985, 0.002463233075104654, 0.0024691850412636995, 0.0024582999758422375, 0.0024594180285930634, 0.002457304042764008, 0.0024607100058346987, 0.002461486030369997, 0.0024560890160501003, 0.0028566219843924046, 0.002456270041875541, 0.0024560081074014306, 0.002456957008689642, 0.0024718130007386208, 0.0024577659787610173, 0.0024585070786997676, 0.0024616840528324246, 0.00246801704633981];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0010275470558553934;0.0015590499388054013;;;1.5172540565624533;;;[0.0010561859235167503, 0.0010524420067667961, 0.0010508049745112658, 0.0010457610478624701, 0.001038688002154231, 0.00103661697357893, 0.0010398420272395015, 0.0010408839443698525, 0.0010420840699225664, 0.001038207090459764, 0.0010351010132580996, 0.001032408094033599, 0.001032899017445743, 0.0010338700376451015, 0.0010364329209551215, 0.0010341029847040772, 0.0010393670527264476, 0.0010354990372434258, 0.001036224071867764, 0.001035149092786014, 0.001041454030200839, 0.0010462700156494975, 0.0010482469806447625, 0.001040340051986277, 0.001048667007125914, 0.0010358999716117978, 0.001044191070832312, 0.0010360779706388712, 0.0010376350255683064, 0.0010340830776840448, 0.0010360840242356062, 0.0010275470558553934, 0.0010336830746382475, 0.0010344190523028374, 0.0010362800676375628, 0.0010325739858672023, 0.001032884931191802, 0.001030237996019423, 0.0010341500164940953, 0.0010376949794590473, 0.0010390490060672164, 0.0010358319850638509, 0.0010342869209125638, 0.001035360968671739, 0.001034641987644136, 0.0010293080704286695, 0.001035556080751121, 0.0010369319934397936, 0.0010366808855906129, 0.0010301830479875207];[0.0016703479923307896, 0.0015949090011417866, 0.0015724359545856714, 0.0015849859919399023, 0.00156065309420228, 0.0015605048974975944, 0.0015670540742576122, 0.001574267982505262, 0.0015722609823569655, 0.0015731379389762878, 0.0015780639369040728, 0.0015650289133191109, 0.0015681009972468019, 0.001987067051231861, 0.0015656379982829094, 0.0015655930619686842, 0.0015726491110399365, 0.0015677360352128744, 0.00156587699893862, 0.0015635499730706215, 0.0015690800501033664, 0.0015830600168555975, 0.0015664868988096714, 0.0015600500628352165, 0.0016924008959904313, 0.0021526400232687593, 0.001582612982019782, 0.0015590499388054013, 0.0015685319667682052, 0.001563892001286149, 0.0015663240337744355, 0.0015657739713788033, 0.0015670369612053037, 0.0015660630306228995, 0.0015650460263714194, 0.0015669569838792086, 0.0015650929417461157, 0.001987716997973621, 0.0015626579988747835, 0.0015639299526810646, 0.0015832319622859359, 0.0015631719725206494, 0.0015662480145692825, 0.0015647499822080135, 0.0015795850194990635, 0.0015685600228607655, 0.0015637059696018696, 0.0015602899948135018, 0.0015666839899495244, 0.0019648129818961024];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0011409589787945151;0.0031851670937612653;;;2.7916578535773184;;;[0.0011837469646707177, 0.0011550310300663114, 0.0011585339671000838, 0.001152648008428514, 0.0011606659973040223, 0.0011559160193428397, 0.0011569460621103644, 0.0011453439947217703, 0.0011596849653869867, 0.0011490400647744536, 0.0011409589787945151, 0.0011558199767023325, 0.0011528019094839692, 0.0011551129864528775, 0.0011448230361565948, 0.0011554789962247014, 0.0011644939659163356, 0.0011461779940873384, 0.0011481420369818807, 0.0011508830357342958, 0.0011524839792400599, 0.00115875992923975, 0.0011457569198682904, 0.0011494180653244257, 0.0011472449405118823, 0.0012223920784890652, 0.0011672649998217821, 0.0011602719314396381, 0.0011535979574546218, 0.001149396994151175, 0.0011531769996508956, 0.0012042250018566847, 0.0011497930390760303, 0.0011534480145201087, 0.0011463620467111468, 0.0011478291125968099, 0.0011543850414454937, 0.0011552420910447836, 0.0011428159195929766, 0.0011564830783754587, 0.0011582920560613275, 0.001142527093179524, 0.0011540859704837203, 0.0011556479148566723, 0.0011528279865160584, 0.0011458200169727206, 0.0011515390360727906, 0.0011598010314628482, 0.0011509580072015524, 0.0011556160170584917];[0.0032229889184236526, 0.003207408939488232, 0.0031876409193500876, 0.003195700002834201, 0.0031973030418157578, 0.0032005280954763293, 0.003207770991139114, 0.0031935980077832937, 0.0031936318846419454, 0.00360403407830745, 0.00319010007660836, 0.0031948030227795243, 0.003191420924849808, 0.0031867949292063713, 0.0031878260197117925, 0.0031962960492819548, 0.003195261931978166, 0.003205224988050759, 0.0031866859644651413, 0.003190380986779928, 0.0032125659054145217, 0.003705809940584004, 0.00319248391315341, 0.0031882879557088017, 0.003192279953509569, 0.0031878440640866756, 0.00319207098800689, 0.00319217995274812, 0.0031952750869095325, 0.003187635913491249, 0.003191116964444518, 0.0031899180030450225, 0.0031879510497674346, 0.00358118605799973, 0.0031870949314907193, 0.003190556075423956, 0.003194994991645217, 0.0031897450098767877, 0.0031992209842428565, 0.003186491900123656, 0.0031923470087349415, 0.0031883559422567487, 0.0031913130078464746, 0.003191984025761485, 0.0031994900200515985, 0.0035876641049981117, 0.003192525007762015, 0.0031851670937612653, 0.003197444952093065, 0.003196509089320898];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0012777670053765178;0.0030608760425820947;;;2.395488402582559;;;[0.0013197629014030099, 0.0013037669705227017, 0.0012902909656986594, 0.0012991470284759998, 0.0012954510748386383, 0.0013042560312896967, 0.001288622966967523, 0.0012896009720861912, 0.0012966260546818376, 0.0012820089468732476, 0.0012961389729753137, 0.0012945219641551375, 0.0012893870007246733, 0.0012874910607933998, 0.0012821370037272573, 0.0012861699797213078, 0.0012986230431124568, 0.0012948549119755626, 0.0012949700467288494, 0.0012963280314579606, 0.0012873109662905335, 0.0012865520548075438, 0.001287346938624978, 0.0012933019315823913, 0.0012820620322600007, 0.001292346976697445, 0.0012895410181954503, 0.001283721998333931, 0.001283498015254736, 0.001289566047489643, 0.0012954180128872395, 0.0012878789566457272, 0.0012830420164391398, 0.0012902839807793498, 0.00129614002071321, 0.001288851024582982, 0.0012777670053765178, 0.0012896169209852815, 0.0012941970489919186, 0.0012821339769288898, 0.001288775005377829, 0.0012793389614671469, 0.001286449027247727, 0.00128554692491889, 0.0012860619463026524, 0.0012854660162702203, 0.0012866820907220244, 0.0012942950706928968, 0.00128121895249933, 0.0012972139520570636];[0.003107146010734141, 0.003098748973570764, 0.0030860929982736707, 0.0030899320263415575, 0.003095568041317165, 0.003575773094780743, 0.0030752549646422267, 0.0030756969936192036, 0.00307388708461076, 0.003074383013881743, 0.003081268980167806, 0.003070118953473866, 0.0030730669386684895, 0.003072552033700049, 0.0030756840715184808, 0.003084269934333861, 0.0030820780666545033, 0.0034846389899030328, 0.003065377939492464, 0.003079058020375669, 0.003067067009396851, 0.0030808799201622605, 0.0030772469472140074, 0.003085130942054093, 0.0030713339801877737, 0.003071446903049946, 0.0030659670010209084, 0.0030703089432790875, 0.0030608760425820947, 0.003475384903140366, 0.003081606002524495, 0.003068936988711357, 0.0030706420075148344, 0.0030764529947191477, 0.0030731080332770944, 0.0030802550027146935, 0.0030726799741387367, 0.003073611995205283, 0.003072321997024119, 0.0030774009646847844, 0.0030688310507684946, 0.003483348060399294, 0.0030818089144304395, 0.003066824981942773, 0.0030659890035167336, 0.003100269939750433, 0.0030697790207341313, 0.003076405031606555, 0.003070921986363828, 0.0030785800190642476];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0011178660206496716;0.0031028089579194784;;;2.7756537014303513;;;[0.0011456439970061183, 0.0011355209862813354, 0.0011382739758118987, 0.0011284550419077277, 0.0011291850823909044, 0.0011235339334234595, 0.001132089993916452, 0.0011265079956501722, 0.0011233420809730887, 0.0011309050023555756, 0.0011238640872761607, 0.0011214260011911392, 0.0011253689881414175, 0.001121944049373269, 0.0011247789952903986, 0.0011214580154046416, 0.0011326229432597756, 0.0011347410036250949, 0.001129545969888568, 0.0011270230170339346, 0.001131091034039855, 0.0011299359612166882, 0.0011224530171602964, 0.001122242072597146, 0.0011305389925837517, 0.0011278899619355798, 0.001121965004131198, 0.0011195710394531488, 0.0011306300293654203, 0.001123543013818562, 0.0011275989236310124, 0.0011276539880782366, 0.0011297190794721246, 0.0011201329762116075, 0.0011237289290875196, 0.001119190943427384, 0.001128444098867476, 0.0011178660206496716, 0.0011255739955231547, 0.0011210320517420769, 0.0011357100447639823, 0.00112559599801898, 0.0011224509216845036, 0.0011261609615758061, 0.001126498100347817, 0.0011219490552321076, 0.0011240129824727774, 0.001127540017478168, 0.0011242670007050037, 0.0011218409053981304];[0.0031429959926754236, 0.003671400947496295, 0.003108193981461227, 0.003106824937276542, 0.003110057907178998, 0.0031043289927765727, 0.0031051170080900192, 0.0031081089982762933, 0.003104956937022507, 0.0031052959384396672, 0.0031112070428207517, 0.003107166034169495, 0.0031121430220082402, 0.003476640908047557, 0.003104326082393527, 0.0031065199291333556, 0.003107583033852279, 0.0031069290125742555, 0.0031032050028443336, 0.003103983006440103, 0.0031068240059539676, 0.003106415970250964, 0.0031037740409374237, 0.003107376047410071, 0.0031034150160849094, 0.0034719459945335984, 0.0031028089579194784, 0.003106650081463158, 0.0031047180527821183, 0.0031056180596351624, 0.0031082829227671027, 0.0031069479882717133, 0.0031086220405995846, 0.003106780000962317, 0.0031065160874277353, 0.0031098370673134923, 0.0031084909569472075, 0.0034709329484030604, 0.003111566067673266, 0.0031045229407027364, 0.003106218995526433, 0.003124095033854246, 0.0031106090173125267, 0.0031033880077302456, 0.0031124380184337497, 0.0031079379841685295, 0.0031080819899216294, 0.0031302529387176037, 0.0031170040601864457, 0.0034919290337711573];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0013336959527805448;0.0029571400955319405;;;2.2172520576123604;;;[0.0013636910589411855, 0.001341083087027073, 0.0013391949469223619, 0.00134088599588722, 0.0013395019341260195, 0.0013379049487411976, 0.0013420380419120193, 0.0013336959527805448, 0.0013389079831540585, 0.001351450919173658, 0.0013453479623422027, 0.0013455800944939256, 0.0013794290134683251, 0.0013791379751637578, 0.0013770830119028687, 0.0013689990155398846, 0.0013876439770683646, 0.0013748150086030364, 0.0013786000199615955, 0.0013980689691379666, 0.0013712220825254917, 0.001371007994748652, 0.0013742060400545597, 0.0013690900523215532, 0.0013796290149912238, 0.0013718539848923683, 0.0013790989760309458, 0.0013769760262221098, 0.001370257930830121, 0.0013771719532087445, 0.0013827269431203604, 0.0013754639076068997, 0.0013717510737478733, 0.0013749089557677507, 0.0013772608945146203, 0.0013717229012399912, 0.0013816169230267406, 0.0013839720049872994, 0.0013794199330732226, 0.0013696099631488323, 0.001371507067233324, 0.0013837739825248718, 0.0013760259607806802, 0.0013841850450262427, 0.001373206963762641, 0.001368716941215098, 0.0013781930319964886, 0.0013767179334536195, 0.0013783070025965571, 0.0013770259683951735];[0.0030051289359107614, 0.0029838329646736383, 0.0029828150290995836, 0.00300166301894933, 0.0029895229963585734, 0.0029827679973095655, 0.0029685100307688117, 0.0029771189438179135, 0.0029988549649715424, 0.003371245926246047, 0.002974780974909663, 0.0029625899624079466, 0.0029673880198970437, 0.0029724580235779285, 0.0029711140086874366, 0.0029727709479629993, 0.002974802046082914, 0.0029658389976248145, 0.00296877499204129, 0.0029831519350409508, 0.0029753780690953135, 0.0033767790300771594, 0.0029671310912817717, 0.002974376082420349, 0.0029678000137209892, 0.002972280024550855, 0.002962631988339126, 0.0029613670194521546, 0.002959327888675034, 0.0029767591040581465, 0.002964540966786444, 0.0029755389550700784, 0.0029733109986409545, 0.003363266005180776, 0.002964734099805355, 0.0029712680261582136, 0.0029771389672532678, 0.0029656649567186832, 0.0029691000236198306, 0.002968135057017207, 0.002968209912069142, 0.0029631269862875342, 0.0029707419453188777, 0.002978864940814674, 0.0029571400955319405, 0.003387682023458183, 0.0029611920472234488, 0.002964231069199741, 0.0029672610107809305, 0.00297100399620831];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0015356990043073893;0.0037651059683412313;;;2.4517213059204397;;;[0.0015609650872647762, 0.0015490188961848617, 0.0015408709878101945, 0.0015469019999727607, 0.0015583180356770754, 0.0015536471037194133, 0.0015473359962925315, 0.0015361029654741287, 0.0015415389789268374, 0.0015373999485746026, 0.0015403120778501034, 0.0015387230087071657, 0.0015407480532303452, 0.0015387251041829586, 0.0015486860647797585, 0.0015371020417660475, 0.0015380550175905228, 0.0015412019565701485, 0.001541321980766952, 0.0015371449990198016, 0.0015378340613096952, 0.001542304060421884, 0.001536875031888485, 0.0015387129969894886, 0.001542325015179813, 0.0015433270018547773, 0.001538745011202991, 0.0015447429614141583, 0.0015369480242952704, 0.0015380210243165493, 0.0015381240518763661, 0.0015356990043073893, 0.0015376219525933266, 0.0015417790273204446, 0.0015421969583258033, 0.001540421973913908, 0.0015410719206556678, 0.0015410500345751643, 0.0015398439718410373, 0.0015416909009218216, 0.00153933500405401, 0.0015400949632748961, 0.0015425350284203887, 0.0015375470975413918, 0.001542250975035131, 0.0015428229235112667, 0.001539984019473195, 0.0015398019459098577, 0.0015512090176343918, 0.0015402949647977948];[0.003787925001233816, 0.0037811199435964227, 0.0037793180672451854, 0.0037895189598202705, 0.0037776370299980044, 0.004248483921401203, 0.0037900310708209872, 0.003775060991756618, 0.003770106006413698, 0.003769165021367371, 0.003773863078095019, 0.00376773695461452, 0.003784534987062216, 0.0037712890189141035, 0.0037713419878855348, 0.0037762289866805077, 0.0037711060140281916, 0.004153275978751481, 0.003769189934246242, 0.003775034099817276, 0.0037731491029262543, 0.00376895593944937, 0.003771445946767926, 0.003778951009735465, 0.003768944996409118, 0.0037693739868700504, 0.0037723309360444546, 0.003782721934840083, 0.0037741350242868066, 0.0041529720183461905, 0.0037702199770137668, 0.0037685700226575136, 0.0037709269672632217, 0.0037651059683412313, 0.0037762720603495836, 0.0037725300062447786, 0.0037726990412920713, 0.003775366931222379, 0.0037704119458794594, 0.003774986951611936, 0.0037683671107515693, 0.00414793798699975, 0.003769277944229543, 0.0037770309718325734, 0.003771748044528067, 0.0037666299613192677, 0.0037714579375460744, 0.003772411961108446, 0.003769527073018253, 0.00376927200704813];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0015085589839145541;0.0036539180437102914;;;2.4221247446545;;;[0.00154407590162009, 0.0015296710189431906, 0.001520856050774455, 0.0015230759745463729, 0.001517901080660522, 0.0015217909822240472, 0.001517702010460198, 0.0015223659574985504, 0.0015224170638248324, 0.0015169659163802862, 0.0015110019594430923, 0.0015131359687075019, 0.0015115150017663836, 0.0015139610040932894, 0.0015150579856708646, 0.00151325692422688, 0.0015149529790505767, 0.001518725068308413, 0.0015116699505597353, 0.001513550989329815, 0.0015087829669937491, 0.0015150969848036766, 0.001528994063846767, 0.0015119799645617604, 0.0015148071106523275, 0.0015134019777178764, 0.0015090890228748322, 0.0015126570360735059, 0.0015099820448085666, 0.0015154790598899126, 0.0015115169808268547, 0.0015234920429065824, 0.0015217489562928677, 0.0015180299524217844, 0.0015097910072654486, 0.0015128309605643153, 0.0015098369913175702, 0.0015174500877037644, 0.0015102800680324435, 0.0015135019784793258, 0.0015116019640117884, 0.0015142980264499784, 0.0015104570193216205, 0.0015110609820112586, 0.0015134100103750825, 0.0015170450787991285, 0.0015085589839145541, 0.0015127509832382202, 0.0015117579605430365, 0.0015180449699983];[0.0036926440661773086, 0.004210962913930416, 0.0036568980431184173, 0.0036596020217984915, 0.003659826936200261, 0.0036646979860961437, 0.0036654419964179397, 0.00367085007019341, 0.0036576050333678722, 0.0036593229742720723, 0.003662120085209608, 0.00366589508485049, 0.003664285992272198, 0.0040471149841323495, 0.003655330976471305, 0.0036586259957402945, 0.003656840999610722, 0.0036682949867099524, 0.0036591299576684833, 0.003656528890132904, 0.003661702969111502, 0.0036608590744435787, 0.0036601179745048285, 0.003662221017293632, 0.003665708005428314, 0.0040575480088591576, 0.0036565280752256513, 0.003662681905552745, 0.0036539180437102914, 0.0036602159962058067, 0.0036651958944275975, 0.003657815046608448, 0.003658197936601937, 0.003654523054137826, 0.003656364046037197, 0.0036659800680354238, 0.0036678939359262586, 0.0040517429588362575, 0.003658586065284908, 0.003661061986349523, 0.0036591669777408242, 0.003659804002381861, 0.0036555270198732615, 0.003657361026853323, 0.003656688961200416, 0.00366971199400723, 0.0036647029919549823, 0.0036660439800471067, 0.003665880998596549, 0.004054251010529697];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.00027361803222447634;0.0005528320325538516;;;2.0204517518798175;;;[0.000315892044454813, 0.00028890499379485846, 0.0002964879386126995, 0.0002818480134010315, 0.00028095999732613564, 0.00027890398632735014, 0.0002804360119625926, 0.00028574594762176275, 0.00027711805887520313, 0.00027738302014768124, 0.0002759500639513135, 0.00027666601818054914, 0.00027986406348645687, 0.00027873797807842493, 0.00027594505809247494, 0.0002773280721157789, 0.0002753549488261342, 0.00027778896037489176, 0.00027599697932600975, 0.0002759029157459736, 0.00027571700047701597, 0.0002771340077742934, 0.00028583803214132786, 0.00027641397900879383, 0.00027657696045935154, 0.00027648406103253365, 0.00027598696760833263, 0.0002763940719887614, 0.0002779819769784808, 0.0002761699724942446, 0.00027610897086560726, 0.0002770050195977092, 0.000278287916444242, 0.0002737989416345954, 0.00027576007414609194, 0.0002765620592981577, 0.0002768880221992731, 0.00027555401902645826, 0.00028500694315880537, 0.0002773910528048873, 0.0002756299218162894, 0.00027674902230501175, 0.0002760119969025254, 0.0002748320112004876, 0.00027645903173834085, 0.00027361803222447634, 0.00027620489709079266, 0.00027550302911549807, 0.0002749660052359104, 0.00027530104853212833];[0.0006780821131542325, 0.0006321640685200691, 0.0005944960284978151, 0.0005899500101804733, 0.0005851079476997256, 0.0005785499233752489, 0.0005807180423289537, 0.0005767799448221922, 0.000579764018766582, 0.0005668619414791465, 0.0005840400699526072, 0.0005714019061997533, 0.0005658509908244014, 0.0005643059266731143, 0.0005654559936374426, 0.0005666379583999515, 0.0005675599677488208, 0.0005675449501723051, 0.0005705979419872165, 0.0005687399534508586, 0.0005750369746237993, 0.0008980580605566502, 0.0005662969779223204, 0.000568134943023324, 0.0005632370011880994, 0.0005693510174751282, 0.0005661059403792024, 0.0005645100027322769, 0.0005655679851770401, 0.0005708640674129128, 0.0005685639334842563, 0.0005732629215344787, 0.0005689009558409452, 0.0009288829751312733, 0.0005685659125447273, 0.0005678790621459484, 0.0005528320325538516, 0.0005534999072551727, 0.0005676540313288569, 0.000570832984521985, 0.0005708560347557068, 0.0005682079354301095, 0.0005547290202230215, 0.0005730839911848307, 0.0005705800140276551, 0.0008869010489434004, 0.0005654050037264824, 0.000566910021007061, 0.0005691100377589464, 0.0005678200395777822];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0020444639958441257;0.0006268369033932686;;;0.30660207500228337;;;[0.005257757962681353, 0.005225186003372073, 0.005227445042692125, 0.005226423963904381, 0.005219832994043827, 0.005222962936386466, 0.005226135021075606, 0.005223868996836245, 0.0052144479705020785, 0.00521915010176599, 0.005214739008806646, 0.005216299905441701, 0.005215932033024728, 0.005214858916588128, 0.005216446006670594, 0.005216156016103923, 0.002430845983326435, 0.0024327340070158243, 0.002433729008771479, 0.00242954702116549, 0.0024370639584958553, 0.002434324938803911, 0.002438565017655492, 0.0024341560201719403, 0.0024355429923161864, 0.0024368889862671494, 0.002436159993521869, 0.0024069929495453835, 0.002403449034318328, 0.002403204096481204, 0.0024076030822470784, 0.0024068899219855666, 0.0024026979226619005, 0.002404422964900732, 0.002402564976364374, 0.0024040130665525794, 0.00240577501244843, 0.0024052229709923267, 0.002088750945404172, 0.0020598239498212934, 0.002060279017314315, 0.0020577259128913283, 0.0020482289837673306, 0.002046026987954974, 0.0020444639958441257, 0.002046633046120405, 0.002044938039034605, 0.0020458309445530176, 0.0020479210652410984, 0.0020696610445156693];[0.0007128110155463219, 0.0006548929959535599, 0.0006589819677174091, 0.0006388829788193107, 0.0006433279486373067, 0.0010514650493860245, 0.0006543539930135012, 0.0006292900070548058, 0.0006309120217338204, 0.0006312750047072768, 0.0006468750070780516, 0.0006295230705291033, 0.0006296070059761405, 0.0006424359744414687, 0.0006313739577308297, 0.0006337969098240137, 0.0006405860185623169, 0.0009285910055041313, 0.0006492750253528357, 0.0006337950471788645, 0.0006306449649855494, 0.0006355940131470561, 0.0006346030859276652, 0.0006311309989541769, 0.0006283679977059364, 0.000642673927359283, 0.0006347399903461337, 0.0006301590474322438, 0.0006300660315901041, 0.0009376390371471643, 0.000635329051874578, 0.0006308290176093578, 0.0006327900337055326, 0.0006339389365166426, 0.0006324310088530183, 0.0006342090200632811, 0.0006292460020631552, 0.0006510029779747128, 0.0006304190028458834, 0.00063188502099365, 0.0006345820147544146, 0.0009392640786245465, 0.0006319310050457716, 0.0006286649731919169, 0.0006268369033932686, 0.0006443029269576073, 0.0006306680152192712, 0.0006300160894170403, 0.0006287730066105723, 0.0006537140579894185];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0007081400835886598;0.001564788050018251;;;2.2097154027608976;;;[0.0007388719823211432, 0.0007193339988589287, 0.000732733984477818, 0.0007296929834410548, 0.0007255109958350658, 0.000716398935765028, 0.0007258949335664511, 0.0007129180012270808, 0.0007193840574473143, 0.0007229481125250459, 0.0007124439580366015, 0.0007083320524543524, 0.0007140010129660368, 0.0007121290545910597, 0.0007131031015887856, 0.00071681197732687, 0.0007165580755099654, 0.0007121999515220523, 0.0007111850427463651, 0.0007115360349416733, 0.0007226580055430532, 0.0007111729355528951, 0.000717488001100719, 0.0007210490293800831, 0.0007089400896802545, 0.0007081400835886598, 0.0007201649714261293, 0.0007206799928098917, 0.0007253530202433467, 0.0007113500032573938, 0.0007106310222297907, 0.0007138089276850224, 0.0007125620031729341, 0.0007147769210860133, 0.0012919120490550995, 0.0012944190530106425, 0.0012886840850114822, 0.001291126012802124, 0.0012918140273541212, 0.001281773904338479, 0.001294821035116911, 0.001301964046433568, 0.0013315980322659016, 0.001355165964923799, 0.0013232809724286199, 0.0013129820581525564, 0.0013367109932005405, 0.001340257003903389, 0.00135127198882401, 0.0013388990191742778];[0.001615565037354827, 0.0021295129554346204, 0.0015650700079277158, 0.0015653399750590324, 0.001564788050018251, 0.0015857629477977753, 0.001566438004374504, 0.001602531992830336, 0.0016104959649965167, 0.0016038549365475774, 0.0016035819426178932, 0.0016012699343264103, 0.0016102889785543084, 0.0020147230243310332, 0.001599757932126522, 0.0016524840611964464, 0.001647456083446741, 0.0016478030011057854, 0.00165132200345397, 0.001655228086747229, 0.0016544540412724018, 0.0016461799386888742, 0.0017061709659174085, 0.0017034539487212896, 0.0017170760547742248, 0.0021018270635977387, 0.001704344991594553, 0.0017077589873224497, 0.0017025589477270842, 0.0017144730081781745, 0.0017630780348554254, 0.0017603409942239523, 0.0017637739656493068, 0.0017604070017114282, 0.0017645710613578558, 0.0017614270327612758, 0.0017611029325053096, 0.0021851990604773164, 0.0017918029334396124, 0.0018043280579149723, 0.0017917229561135173, 0.001791293965652585, 0.0017937709344550967, 0.0017956600058823824, 0.0017949369503185153, 0.0018049218924716115, 0.001791971968486905, 0.0017938599921762943, 0.0017937159864231944, 0.0021905440371483564];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0010980380466207862;0.0014624730683863163;;;1.3318965339016071;;;[0.0011342779034748673, 0.0011248370865359902, 0.0011119020637124777, 0.001118152984417975, 0.001112818019464612, 0.0011206590570509434, 0.0011299470206722617, 0.0011187689378857613, 0.001120742061175406, 0.0011318570468574762, 0.0011148439953103662, 0.0011154699604958296, 0.0011012549512088299, 0.0011155679821968079, 0.0011101659620180726, 0.0011145080206915736, 0.0011200910666957498, 0.0011197439162060618, 0.001104028895497322, 0.0011125459568575025, 0.0011153389932587743, 0.0011103709693998098, 0.0011102630523964763, 0.0011153829982504249, 0.0011159379500895739, 0.0011146350298076868, 0.0011411699233576655, 0.0011347450781613588, 0.0011253450065851212, 0.0010987439891323447, 0.0011204929323866963, 0.001128399046137929, 0.0011113920481875539, 0.0011088480241596699, 0.001117715029977262, 0.0011137169785797596, 0.0011302899802103639, 0.001101600006222725, 0.0011053710477426648, 0.0010980380466207862, 0.0011111809872090816, 0.001107742078602314, 0.0011106369784101844, 0.0011076119262725115, 0.0011146749602630734, 0.001115978928282857, 0.0011157910339534283, 0.0011027449509128928, 0.0011078540701419115, 0.0011041810503229499];[0.0015268491115421057, 0.0014913439517840743, 0.001481760060414672, 0.0014790790155529976, 0.0014794210437685251, 0.0014853359898552299, 0.0014730640687048435, 0.0014807271072641015, 0.0014780020574107766, 0.0018632010323926806, 0.0014699290040880442, 0.0014673509867861867, 0.0014645600458607078, 0.00146356294862926, 0.0014707979280501604, 0.0014680029125884175, 0.0014698980376124382, 0.0014669139636680484, 0.0014666010392829776, 0.0014656640123575926, 0.0014749489491805434, 0.0018847159808501601, 0.0014697930309921503, 0.0014667859068140388, 0.0014689930249005556, 0.0014711440308019519, 0.0014710359973832965, 0.0014669070951640606, 0.0014679130399599671, 0.0014701320324093103, 0.0014685660135000944, 0.0014649389777332544, 0.001465291017666459, 0.0018437489634379745, 0.0014624730683863163, 0.001466252957470715, 0.0014644541079178452, 0.0014635110273957253, 0.0014660779852420092, 0.001465911976993084, 0.001473537995480001, 0.00147022504825145, 0.0014681100146844983, 0.0014658289728686213, 0.0014669529628008604, 0.0018449610797688365, 0.0014684729976579547, 0.0014767579268664122, 0.001471084076911211, 0.0014663920737802982];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0007404930656775832;0.0013080210192129016;;;1.7664189981522727;;;[0.0007709580240771174, 0.0007494440069422126, 0.0007525419350713491, 0.0007499809144064784, 0.0007499409839510918, 0.0007509220158681273, 0.0007507220143452287, 0.0007495770696550608, 0.000747386016882956, 0.0007409320678561926, 0.0007420650217682123, 0.0007428859826177359, 0.0007446759846061468, 0.0007404930656775832, 0.0007443190552294254, 0.000742034986615181, 0.0007464869413524866, 0.0007426260272040963, 0.0007457319879904389, 0.0007460250053554773, 0.0007502569351345301, 0.0007436780724674463, 0.0007446300005540252, 0.0007506950059905648, 0.0007491479627788067, 0.0007438859902322292, 0.0007433269638568163, 0.0007420959882438183, 0.000746607081964612, 0.0007439940236508846, 0.0007429970428347588, 0.0007424709619954228, 0.0007488710107281804, 0.0007436970481649041, 0.000747951096855104, 0.000743987038731575, 0.0007484059315174818, 0.0007457530591636896, 0.0007437349995598197, 0.0007440529298037291, 0.0007484130328521132, 0.0007432510610669851, 0.0007542290259152651, 0.0007467260584235191, 0.0007599069504067302, 0.0007462219800800085, 0.000745994970202446, 0.0007454489823430777, 0.0008826369885355234, 0.0007555130869150162];[0.001448734081350267, 0.0013554790057241917, 0.0013710970524698496, 0.0013489520642906427, 0.0013408770319074392, 0.0018241489306092262, 0.0013370499946177006, 0.001337443944066763, 0.001330347964540124, 0.0013341690646484494, 0.0013481819769367576, 0.0013483839575201273, 0.001435736077837646, 0.001335998997092247, 0.0013327549677342176, 0.0013345039915293455, 0.0013690970372408628, 0.001733906101435423, 0.0013316669501364231, 0.0013342279708012938, 0.0013295479584485292, 0.0013597519136965275, 0.001334044965915382, 0.0013309810310602188, 0.0013381870230659842, 0.0013301169965416193, 0.0013396430294960737, 0.0013280180282890797, 0.0013320830184966326, 0.001739647937938571, 0.0013319479767233133, 0.0013343800092115998, 0.0013384789926931262, 0.0013363120378926396, 0.0013549639843404293, 0.0013819050509482622, 0.0013580670347437263, 0.001331478008069098, 0.0013140230439603329, 0.0013295579701662064, 0.0013080210192129016, 0.0017166549805551767, 0.0013235899386927485, 0.001322621013969183, 0.001335587934590876, 0.0013282860163599253, 0.0013291219947859645, 0.001338724046945572, 0.0013366281054913998, 0.0013280980056151748];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0008553500520065427;0.0014438190264627337;;;1.6879861327835517;;;[0.0008930680342018604, 0.0008743120124563575, 0.0008699039462953806, 0.0008663330227136612, 0.0008642750326544046, 0.0008701540064066648, 0.0008641940075904131, 0.0009135620202869177, 0.0008630889933556318, 0.0008598590502515435, 0.0008625099435448647, 0.0008633600082248449, 0.000859155086800456, 0.0008586508920416236, 0.0008683920605108142, 0.0008600379806011915, 0.0008553500520065427, 0.0008605420589447021, 0.0008585009491071105, 0.0008687999797984958, 0.0008607669733464718, 0.0008595120161771774, 0.0008556809043511748, 0.0008577210828661919, 0.0008590250508859754, 0.0008582660229876637, 0.0008663099724799395, 0.0008915469516068697, 0.0008576839463785291, 0.0008595740655437112, 0.0008610319346189499, 0.0008571589132770896, 0.0008611000375822186, 0.0008596809348091483, 0.0008570010541006923, 0.0008646369678899646, 0.0008634730475023389, 0.0008592290105298162, 0.0008601070148870349, 0.0008602739544585347, 0.0008605850161984563, 0.0008598490385338664, 0.0008584560127928853, 0.0008560259593650699, 0.0008589500794187188, 0.0008592150406911969, 0.0008577760308980942, 0.0008596150437369943, 0.0008592880330979824, 0.0008563149021938443];[0.001552722998894751, 0.002028891001828015, 0.0014683480840176344, 0.0014505180297419429, 0.001459613093174994, 0.0014541359851136804, 0.0014597460394725204, 0.0014565539313480258, 0.001462556072510779, 0.001469623064622283, 0.0014557979302480817, 0.001462365034967661, 0.0014649509685114026, 0.0018602890195325017, 0.001462736981920898, 0.001464603003114462, 0.0014509990578517318, 0.0014567848993465304, 0.0014541640412062407, 0.0014682069886475801, 0.0014600309077650309, 0.0014541089767590165, 0.0014532579807564616, 0.0014591020299121737, 0.0014824080280959606, 0.0018457819242030382, 0.001451006974093616, 0.001450811978429556, 0.0014570230850949883, 0.0014727090019732714, 0.001452915952540934, 0.001451397081837058, 0.001453106990084052, 0.0014606069307774305, 0.0014517660019919276, 0.0014580209972336888, 0.0014538110699504614, 0.0018430609488859773, 0.0014625220792368054, 0.001481486950069666, 0.0014438190264627337, 0.0014486369909718633, 0.0014548159670084715, 0.0014640899607911706, 0.0014578039990738034, 0.0014617450069636106, 0.001457893056795001, 0.0014620349975302815, 0.001480418024584651, 0.0018542350735515356];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0009768980089575052;0.0015118380542844534;;;1.5475904755889598;;;[0.0010387470247223973, 0.0009920289739966393, 0.0009877249831333756, 0.0009895149851217866, 0.0009858839912340045, 0.0009879489662125707, 0.0009837420657277107, 0.000986477010883391, 0.0009820159757509828, 0.0009788699680939317, 0.0009873209055513144, 0.0009791520424187183, 0.0009812760399654508, 0.0009785389993339777, 0.0009768980089575052, 0.0009793209610506892, 0.0009781689150258899, 0.000977699994109571, 0.0009900099830701947, 0.0009810560150071979, 0.0009816261008381844, 0.0009800030384212732, 0.0009809850016608834, 0.000981734017841518, 0.0009815780213102698, 0.0009783629793673754, 0.0009866110049188137, 0.0009795979131013155, 0.00097766297403723, 0.0009777689119800925, 0.0009817159734666348, 0.00097837601788342, 0.0009799840627238154, 0.0009789180476218462, 0.0009801030391827226, 0.0009805139852687716, 0.000979483942501247, 0.0009790669428184628, 0.0009815519442781806, 0.000977208954282105, 0.0009871809743344784, 0.0009848190238699317, 0.0009801549604162574, 0.000980876968242228, 0.000979830976575613, 0.0009791560005396605, 0.0009792440105229616, 0.0009807479800656438, 0.000978079973720014, 0.0009837619727477431];[0.0016322770388796926, 0.001553426031023264, 0.0015432049985975027, 0.001531905960291624, 0.001533278962597251, 0.0015347730368375778, 0.0015380079858005047, 0.0015306971035897732, 0.0015290490118786693, 0.0015294300392270088, 0.001516398973762989, 0.0015158000169321895, 0.0015320400707423687, 0.0015137980226427317, 0.0015127459773793817, 0.0015143390046432614, 0.0015171481063589454, 0.001519571989774704, 0.0015172120183706284, 0.0015153959393501282, 0.0015380579279735684, 0.0018401959678158164, 0.0015118380542844534, 0.0015347669832408428, 0.0015398170799016953, 0.0015205469680950046, 0.0015408219769597054, 0.0015200210036709905, 0.0015218319604173303, 0.0015178859466686845, 0.0015194850275292993, 0.0015141669427976012, 0.0015145220095291734, 0.0018469389760866761, 0.0015178739558905363, 0.0015179560286924243, 0.0015201569767668843, 0.0015276189660653472, 0.001514851930551231, 0.0015150359831750393, 0.0015185019001364708, 0.0015161139890551567, 0.0015169200487434864, 0.0015136180445551872, 0.001517898985184729, 0.00185404100921005, 0.0015973279951140285, 0.001531378016807139, 0.0015246209222823381, 0.0015205210074782372];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0009765890426933765;0.0015046389307826757;;;1.540708389101897;;;[0.0010218858951702714, 0.0009920309530571103, 0.000987056060694158, 0.0009905369952321053, 0.0009854279924184084, 0.000985926017165184, 0.0009884710889309645, 0.0009838510304689407, 0.0009794558864086866, 0.0009794130455702543, 0.000987794017419219, 0.000979867996647954, 0.0009941930184140801, 0.0009797210805118084, 0.0009792029159143567, 0.0009786270093172789, 0.0009785389993339777, 0.0009776030201464891, 0.0009809629991650581, 0.0009849800262600183, 0.0009778999956324697, 0.0009780670516192913, 0.0009838039986789227, 0.0009792509954422712, 0.0009795400546863675, 0.0009776169899851084, 0.0009783940622583032, 0.0009802519343793392, 0.000977294985204935, 0.000978328986093402, 0.0009852440562099218, 0.0009791810298338532, 0.0009773599449545145, 0.0009765890426933765, 0.00097989896312356, 0.000980439013801515, 0.000978038995526731, 0.0009773620404303074, 0.0009791429620236158, 0.0009830889757722616, 0.0009793400531634688, 0.0009829780319705606, 0.0009781209519132972, 0.00097815808840096, 0.0010206690058112144, 0.0010281798895448446, 0.0010173380142077804, 0.0010169780580326915, 0.001019599032588303, 0.00101759796962142];[0.001602086005732417, 0.0015523720066994429, 0.0015370380133390427, 0.0015197929460555315, 0.001520249992609024, 0.0019475140143185854, 0.0015121100004762411, 0.0015093949623405933, 0.001511039910838008, 0.0015219899360090494, 0.0015114080160856247, 0.0015187360113486648, 0.001512675080448389, 0.0015083339530974627, 0.0015124570345506072, 0.0015095690032467246, 0.0015154499560594559, 0.0018571679247543216, 0.0015097100986167789, 0.0015091800596565008, 0.0015098659787327051, 0.0015087919309735298, 0.0015230710851028562, 0.0015098360599949956, 0.0015097031136974692, 0.0015271189622581005, 0.0015092960093170404, 0.001507989945821464, 0.0015066330088302493, 0.0018499669386073947, 0.0015077049611136317, 0.0015046389307826757, 0.001506941975094378, 0.0015194170409813523, 0.0015086170751601458, 0.0015245049726217985, 0.0015399169642478228, 0.0015161619521677494, 0.0015109240775927901, 0.0015092110261321068, 0.0015096280258148909, 0.0018690970027819276, 0.00150876899715513, 0.0015086811035871506, 0.0015744729898869991, 0.0015632209833711386, 0.0015608839457854629, 0.0015199939953163266, 0.0015268640127032995, 0.001507916022092104];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0010176789946854115;0.0015629410045221448;;;1.535789785073914;;;[0.001050901017151773, 0.0010276769753545523, 0.0010262459982186556, 0.0010267390171065927, 0.0010276499669998884, 0.0010261390125378966, 0.0010329990182071924, 0.0010228019673377275, 0.0010176789946854115, 0.001024272060021758, 0.0010250239865854383, 0.0010224819416180253, 0.0010208369931206107, 0.0010218360694125295, 0.0010220439871773124, 0.0010238629765808582, 0.0010251200292259455, 0.0010239150142297149, 0.0010242050047963858, 0.001024134922772646, 0.0010241670534014702, 0.0010260490234941244, 0.0010257179383188486, 0.0010242150165140629, 0.0010240069823339581, 0.0010199440876021981, 0.0010220189578831196, 0.001022112905047834, 0.0010214279172942042, 0.0010219349060207605, 0.0010203300043940544, 0.001022137003019452, 0.0010246699675917625, 0.0010227019665762782, 0.0010218439856544137, 0.0010199389653280377, 0.0010269680060446262, 0.0010200439719483256, 0.0010341709712520242, 0.0010215609800070524, 0.0010204670252278447, 0.0010228289756923914, 0.0010201869299635291, 0.0010208640014752746, 0.0010215929942205548, 0.001022060983814299, 0.0010227080201730132, 0.0010241419076919556, 0.0010256769601255655, 0.001021812902763486];[0.0017145749880000949, 0.0021453360095620155, 0.0015772799961268902, 0.0015730169834569097, 0.0015723749529570341, 0.001578495022840798, 0.0015914440155029297, 0.0015764669515192509, 0.0015683110104873776, 0.0015713709872215986, 0.0015703990356996655, 0.001581258955411613, 0.001603545038960874, 0.0019812689861282706, 0.0016224340070039034, 0.0015935220289975405, 0.0015752310864627361, 0.0015790570760145783, 0.0015814349753782153, 0.0015865459572523832, 0.0015652530128136277, 0.001588031998835504, 0.0015762309776619077, 0.0015650399727746844, 0.0015703439712524414, 0.001964907976798713, 0.001571584027260542, 0.0015861029969528317, 0.0015790879260748625, 0.0015719630755484104, 0.0015684700338169932, 0.00156975700519979, 0.0015706809936091304, 0.0015701670199632645, 0.001576530048623681, 0.001585364923812449, 0.0015769059536978602, 0.0019627120345830917, 0.0015651349676772952, 0.0015679210191592574, 0.0015701870433986187, 0.0015658100601285696, 0.0015875789104029536, 0.0015656480100005865, 0.0015629410045221448, 0.0015707830898463726, 0.001564890961162746, 0.001566867926158011, 0.0015683419769629836, 0.002018996048718691];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0010245690355077386;0.0033174800919368863;;;3.237927340145377;;;[0.0010609469609335065, 0.0010352600365877151, 0.0010371319949626923, 0.0010369459632784128, 0.0010350929806008935, 0.0010293340310454369, 0.0010299950372427702, 0.0010352440876886249, 0.0010286930482834578, 0.0010270720813423395, 0.0010266590397804976, 0.00102885696105659, 0.0010314449900761247, 0.0010345879709348083, 0.0010302449809387326, 0.0010308549972251058, 0.0010271660285070539, 0.0010283649899065495, 0.0010316979605704546, 0.001028410973958671, 0.0010245690355077386, 0.0010288229677826166, 0.0010273039806634188, 0.0010302710579708219, 0.0010286710457876325, 0.0010312179801985621, 0.001042791991494596, 0.0010276340181007981, 0.0010257430840283632, 0.0010268120095133781, 0.0010296950349584222, 0.0010277200490236282, 0.0010295360116288066, 0.0010287680197507143, 0.001026804093271494, 0.0010316090192645788, 0.0010288519551977515, 0.0010301839793100953, 0.0010280560236424208, 0.0010320349829271436, 0.0010307480115443468, 0.0010310969082638621, 0.0010306379990652204, 0.0010281759314239025, 0.0010314399842172861, 0.0010257919784635305, 0.0010279429843649268, 0.0010317169362679124, 0.0010278810514137149, 0.001028854981996119];[0.00338862300850451, 0.0033456659875810146, 0.003334449022077024, 0.003329891012981534, 0.0033460590057075024, 0.003338830079883337, 0.0033308370038866997, 0.0033317379420623183, 0.0033295080065727234, 0.003333771019242704, 0.003323715995065868, 0.003335776971653104, 0.003323829034343362, 0.003325487021356821, 0.0033213760470971465, 0.003323044045828283, 0.003324182005599141, 0.003323050099425018, 0.00332104810513556, 0.0033253070432692766, 0.0033370419405400753, 0.003708606935106218, 0.0033195290016010404, 0.0033471318893134594, 0.0033219039905816317, 0.0033229959663003683, 0.0033205520594492555, 0.0033203400671482086, 0.00333544600289315, 0.0033241870114579797, 0.00332189304754138, 0.003321546013467014, 0.003319509094581008, 0.003700901987031102, 0.0033207950182259083, 0.003333410946652293, 0.003322686068713665, 0.003322712960653007, 0.0033200010657310486, 0.003324995981529355, 0.003334001055918634, 0.0033223830396309495, 0.0033174800919368863, 0.003321454976685345, 0.0033525399630889297, 0.0037277770461514592, 0.003318235045298934, 0.00332287501078099, 0.0033265160163864493, 0.0033237350871786475];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0005573129747062922;0.0010060810018330812;;;1.805235204443774;;;[0.0005779359489679337, 0.0005653660045936704, 0.000568556017242372, 0.0005700880428776145, 0.0005692890845239162, 0.0005675989668816328, 0.0005694510182365775, 0.0005672880215570331, 0.0005632239626720548, 0.0005580569850280881, 0.0005606060149148107, 0.0005720879416912794, 0.000572214019484818, 0.0005619940347969532, 0.0005593199748545885, 0.0005590040236711502, 0.0005590999498963356, 0.0005613460671156645, 0.0005608419887721539, 0.0005580210126936436, 0.0005627849604934454, 0.000558239989914, 0.0005708130775019526, 0.0005623020697385073, 0.0005642640171572566, 0.0005573129747062922, 0.0005727290408685803, 0.0005604289472103119, 0.0005682240007445216, 0.000561706954613328, 0.0005631590029224753, 0.0005591659573838115, 0.0005618450231850147, 0.0005642400356009603, 0.0005662329494953156, 0.0005645080236718059, 0.0005632990505546331, 0.0005613799439743161, 0.0005608230130746961, 0.0005600641015917063, 0.0005611620144918561, 0.0005632520187646151, 0.0005699630128219724, 0.0005605469923466444, 0.0005629550432786345, 0.0005644360790029168, 0.0005695068975910544, 0.0005669220117852092, 0.0005646119825541973, 0.0005634579574689269];[0.0012610499979928136, 0.001109858974814415, 0.001101379981264472, 0.0011144779855385423, 0.0011131849605590105, 0.0017012309981510043, 0.0010757659329101443, 0.0010950530413538218, 0.0011033819755539298, 0.0010768270585685968, 0.001080040936358273, 0.0010916779283434153, 0.0010933289304375648, 0.001079547917470336, 0.0010697799734771252, 0.001092399936169386, 0.0010060810018330812, 0.0014716689474880695, 0.0010806970531120896, 0.001074134954251349, 0.0010931938886642456, 0.001075680018402636, 0.0010799909941852093, 0.0010881290072575212, 0.0010740960715338588, 0.0010759009746834636, 0.0010991600574925542, 0.0010768480133265257, 0.0010687970789149404, 0.0014907399890944362, 0.0010901259956881404, 0.001073656021617353, 0.0010762299643829465, 0.0010795899434015155, 0.0010878510074689984, 0.0010689649498090148, 0.0010714629897847772, 0.001066775992512703, 0.0010856970911845565, 0.0010695499368011951, 0.0010708519257605076, 0.0014810720458626747, 0.0010849229292944074, 0.0010746689513325691, 0.0010682459687814116, 0.0010639140382409096, 0.00106585503090173, 0.0010637369705364108, 0.0010770889930427074, 0.0010678330436348915];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0012540710158646107;0.0016913509462028742;;;1.3486883316865304;;;[0.0012861989671364427, 0.0012677840422838926, 0.0012706060661002994, 0.0012597079621627927, 0.00126675795763731, 0.0012585229706019163, 0.0012571930419653654, 0.0012610249686986208, 0.0012645190581679344, 0.0012697050115093589, 0.0012663420056924224, 0.0012595809530466795, 0.0012599690817296505, 0.0012659089406952262, 0.0012580730253830552, 0.0012582020135596395, 0.0012593419523909688, 0.001266494975425303, 0.001259421929717064, 0.001266759936697781, 0.0012623229995369911, 0.0012616669991984963, 0.0012641448993235826, 0.0012596749002113938, 0.0012581010814756155, 0.0012588860699906945, 0.0012567189987748861, 0.001259359996765852, 0.0012588469544425607, 0.0012632360449060798, 0.0012583340285345912, 0.0012579950271174312, 0.0012560670729726553, 0.0012592169223353267, 0.0012577889719977975, 0.0012585240183398128, 0.0012594959698617458, 0.0012589329853653908, 0.0012571109691634774, 0.0012589209945872426, 0.0012578109744936228, 0.0012540710158646107, 0.0012697790516540408, 0.0012569039827212691, 0.0012543919729068875, 0.0012599480105563998, 0.0012597639579325914, 0.0012559599708765745, 0.0012661010259762406, 0.0012553760316222906];[0.0019279969856142998, 0.0022890830878168344, 0.0017077599186450243, 0.0017120509874075651, 0.001705060014501214, 0.0017072060145437717, 0.0017231130041182041, 0.0017134969821199775, 0.0016947230324149132, 0.0016936719184741378, 0.001703527057543397, 0.001707452000118792, 0.0017173109808936715, 0.002116104937158525, 0.0016931380378082395, 0.0017014209879562259, 0.00169413594994694, 0.0016916830791160464, 0.001697125961072743, 0.001723994966596365, 0.0017051270697265863, 0.0017053249757736921, 0.0016943189548328519, 0.0016941949725151062, 0.0016989309806376696, 0.002102816943079233, 0.0017066700384020805, 0.0017002909444272518, 0.0017033229814842343, 0.0016975030303001404, 0.0017003699904307723, 0.0016995730111375451, 0.00171709805727005, 0.0017011510208249092, 0.0016928979894146323, 0.0016962869558483362, 0.00169575703330338, 0.0021416170056909323, 0.0017124440055340528, 0.0017010759329423308, 0.0016939740162342787, 0.0016919990302994847, 0.0016983839450404048, 0.0016944740200415254, 0.0016980139771476388, 0.0017050969181582332, 0.0016977929044514894, 0.0016913509462028742, 0.00169380905572325, 0.0020918319933116436];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0014538560062646866;0.0018626119708642364;;;1.2811529909689916;;;[0.0014919829554855824, 0.0014649989316239953, 0.001471160096116364, 0.0014642509631812572, 0.0014671310782432556, 0.0014656760031357408, 0.001463306020013988, 0.0014607879566028714, 0.0014569739578291774, 0.0014618670102208853, 0.0014559270348399878, 0.0014566679019480944, 0.001459377002902329, 0.0014592040097340941, 0.0014613620005548, 0.001457634032703936, 0.0014683040790259838, 0.001469693030230701, 0.0014538560062646866, 0.001456769066862762, 0.0014549819752573967, 0.001460682018660009, 0.001455825986340642, 0.0014779790071770549, 0.0014600129798054695, 0.00146311498247087, 0.0014605280011892319, 0.0014606730546802282, 0.0014569839695468545, 0.001467418042011559, 0.0014663899783045053, 0.001461316947825253, 0.0014577910769730806, 0.0014590990031138062, 0.0014590269420295954, 0.0014692730037495494, 0.0014756489545106888, 0.001463414984755218, 0.0014627689961344004, 0.0014717909507453442, 0.0014599499991163611, 0.0014600869035348296, 0.0014588040066882968, 0.0014596279943361878, 0.0014647949719801545, 0.0014614119427278638, 0.0014577009715139866, 0.0014618909917771816, 0.0014639359433203936, 0.001456497935578227];[0.0020096630323678255, 0.0019252699567005038, 0.0019177249632775784, 0.0019086409593001008, 0.0018994049169123173, 0.0019014270510524511, 0.0019119740463793278, 0.0019019889878109097, 0.0018906359327957034, 0.0023267139913514256, 0.0018749439623206854, 0.0018785620341077447, 0.00188021594658494, 0.0018771940376609564, 0.0018777690129354596, 0.0018920589936897159, 0.0018784860149025917, 0.0018736660713329911, 0.0018821250414475799, 0.0018754310440272093, 0.0018855039961636066, 0.0022927969694137573, 0.0018758360529318452, 0.0018806150183081627, 0.0018759749364107847, 0.0018828350584954023, 0.0018824570579454303, 0.0018807289889082313, 0.0018765800632536411, 0.0018772539915516973, 0.0018792209448292851, 0.0018734099576249719, 0.001877457951195538, 0.00226704403758049, 0.0019015669822692871, 0.0018826520536094904, 0.0018812069902196527, 0.0018919450230896473, 0.0018815579824149609, 0.0019274218939244747, 0.0019033759599551558, 0.0018743349937722087, 0.0018689529970288277, 0.0018737399950623512, 0.0018708109855651855, 0.00225936493370682, 0.0018640930065885186, 0.001873473054729402, 0.0018626119708642364, 0.0018703779205679893];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0016605670098215342;0.002050001989118755;;;1.2345192798567486;;;[0.0016976000042632222, 0.0016729870112612844, 0.0016812829999253154, 0.0016673459904268384, 0.0016744548920542002, 0.0016742380103096366, 0.001670758007094264, 0.001670156023465097, 0.001670295954681933, 0.0016793729737401009, 0.0016681939596310258, 0.0016639750683680177, 0.001665797084569931, 0.0016665320144966245, 0.0016625530552119017, 0.00166111602447927, 0.0016668239841237664, 0.001663847011514008, 0.0016627160366624594, 0.0016605670098215342, 0.001667951000854373, 0.00166100705973804, 0.0016664710128679872, 0.0016648590099066496, 0.0016652840422466397, 0.0016660100081935525, 0.0016655570361763239, 0.001665708958171308, 0.0016628459561616182, 0.0016661669360473752, 0.0016647989396005869, 0.0016635119682177901, 0.00167184101883322, 0.00166624307166785, 0.0016653910279273987, 0.0016623979900032282, 0.0016654880018904805, 0.001662355032749474, 0.0016707309987396002, 0.0016610550228506327, 0.0016618060180917382, 0.0016621729591861367, 0.0016648080199956894, 0.0016633160412311554, 0.0016658270033076406, 0.0016749880742281675, 0.0016659470275044441, 0.0016631759935989976, 0.0016628269804641604, 0.001664855983108282];[0.0021352660842239857, 0.0020994909573346376, 0.0020892159081995487, 0.0020823930390179157, 0.0020991750061511993, 0.0025412639370188117, 0.0020831470610573888, 0.0020800030324608088, 0.0020757330348715186, 0.0020635960390791297, 0.002068390022031963, 0.0020660930313169956, 0.0020638760179281235, 0.0020630150102078915, 0.002063013962469995, 0.002065393957309425, 0.0020730110118165612, 0.0024811190087348223, 0.002071202965453267, 0.0020771509734913707, 0.002089084009639919, 0.002076236065477133, 0.0020630400395020843, 0.0020575770176947117, 0.002058309968560934, 0.0020625500474125147, 0.0020585190504789352, 0.002061674022115767, 0.0020632570376619697, 0.002443774021230638, 0.0020549000473693013, 0.002060911967419088, 0.0020606929901987314, 0.00205385300796479, 0.002059218008071184, 0.0020619570277631283, 0.0020589220803231, 0.0020547329913824797, 0.002061113016679883, 0.002052808995358646, 0.002050001989118755, 0.002458278089761734, 0.0020589809864759445, 0.0020605489844456315, 0.0020759899634867907, 0.002067766967229545, 0.0020555680384859443, 0.0020601770374923944, 0.0020549489418044686, 0.002055629971437156];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0008345900569111109;0.001273444970138371;;;1.525832903942685;;;[0.0008587889606133103, 0.0008452029433101416, 0.0008423890685662627, 0.0008454639464616776, 0.0008420220110565424, 0.0008446390274912119, 0.0008426069980487227, 0.0008469340391457081, 0.000836916035041213, 0.0008392009185627103, 0.0008345900569111109, 0.0008404830005019903, 0.0008374879835173488, 0.0008396350312978029, 0.0008381810039281845, 0.0008388939313590527, 0.0008378489874303341, 0.0008395290933549404, 0.0008444450795650482, 0.0008409710135310888, 0.0008409259608015418, 0.000844727037474513, 0.000838445033878088, 0.0008607880445197225, 0.0008405320113524795, 0.0008474630303680897, 0.0008396770572289824, 0.0008501480333507061, 0.0008376439800485969, 0.0008407339919358492, 0.0008392560994252563, 0.0008375579491257668, 0.0008372119627892971, 0.0008431270252913237, 0.0008395389886572957, 0.0008362450171262026, 0.0008413689211010933, 0.0008432919858023524, 0.0008397700730711222, 0.0008403840474784374, 0.0008409649599343538, 0.0008386189583688974, 0.0008402860257774591, 0.0008388019632548094, 0.0008376119658350945, 0.0008410669397562742, 0.0008372289594262838, 0.0008420669473707676, 0.0008414669428020716, 0.0008378139464184642];[0.0013576620258390903, 0.0018465210450813174, 0.001289212959818542, 0.0012913909740746021, 0.0012874710373580456, 0.0012859019916504622, 0.00128646707162261, 0.0012889100471511483, 0.0013114609755575657, 0.001307150931097567, 0.0012877130648121238, 0.0012836300302296877, 0.0012916860869154334, 0.001691868994385004, 0.0012825789162889123, 0.0012839760165661573, 0.001282669953070581, 0.0012803799472749233, 0.0013049580156803131, 0.0012800180120393634, 0.001284662983380258, 0.0012901470763608813, 0.0012831640196964145, 0.001279096002690494, 0.0012816590024158359, 0.0017025750130414963, 0.0012930460507050157, 0.0012783620040863752, 0.0012855390086770058, 0.001289034029468894, 0.0012822570279240608, 0.0013126530684530735, 0.0012794040376320481, 0.0012943929759785533, 0.0012855420354753733, 0.0012782911071553826, 0.0012839289847761393, 0.001666267984546721, 0.001273444970138371, 0.0012891939841210842, 0.001279533957131207, 0.0012859500711783767, 0.0012852249201387167, 0.0012835960369557142, 0.0012786190491169691, 0.0012821509735658765, 0.0012998980237171054, 0.0012752090115100145, 0.0012966839130967855, 0.00167933595366776];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
grad_output size: (32, 128, 5, 5)
Output size: (32, 768, 5, 5)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.573e+8
  Optimized FLOP count:  1.573e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
grad_output size: (32, 768, 1, 1)
Output size: (32, 128, 5, 5)
---
  Complete contraction:  ry,db,an,yfda->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.864e+9
  Optimized FLOP count:  1.593e+8
   Theoretical speedup:  4.936e+1
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           GEMM          yfda,ry->fdar                      db,an,fdar->rfbn
   5           TDOT          fdar,db->farb                         an,farb->rfbn
   5           TDOT          farb,an->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
grad_output size: (32, 32, 149, 149)
Output size: (32, 3, 299, 299)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.195e+14
  Optimized FLOP count:  2.037e+10
   Theoretical speedup:  1.078e+4
  Largest intermediate:  1.918e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
grad_output size: (32, 32, 147, 147)
Output size: (32, 32, 149, 149)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  5.659e+14
  Optimized FLOP count:  5.275e+10
   Theoretical speedup:  1.073e+4
  Largest intermediate:  6.729e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
grad_output size: (32, 64, 147, 147)
Output size: (32, 32, 147, 147)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.102e+15
  Optimized FLOP count:  8.404e+10
   Theoretical speedup:  1.311e+4
  Largest intermediate:  1.328e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
grad_output size: (32, 80, 73, 73)
Output size: (32, 64, 73, 73)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.746e+9
  Optimized FLOP count:  1.746e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
grad_output size: (32, 192, 71, 71)
Output size: (32, 80, 73, 73)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.753e+14
  Optimized FLOP count:  6.523e+10
   Theoretical speedup:  7.287e+3
  Largest intermediate:  9.553e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 64, 35, 35)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.062e+13
  Optimized FLOP count:  5.652e+9
   Theoretical speedup:  1.879e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 35, 35)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.593e+13
  Optimized FLOP count:  8.083e+9
   Theoretical speedup:  1.971e+3
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  7.225e+8
  Optimized FLOP count:  7.225e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 48, 35, 35)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.475e+13
  Optimized FLOP count:  7.558e+9
   Theoretical speedup:  1.952e+3
  Largest intermediate:  1.254e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
grad_output size: (32, 32, 35, 35)
Output size: (32, 192, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.817e+8
  Optimized FLOP count:  4.817e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.285e+9
  Optimized FLOP count:  1.285e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 256, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.634e+8
  Optimized FLOP count:  9.634e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 64, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.445e+9
  Optimized FLOP count:  1.445e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 48, 35, 35)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.084e+9
  Optimized FLOP count:  1.084e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
grad_output size: (32, 384, 17, 17)
Output size: (32, 288, 35, 35)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.510e+13
  Optimized FLOP count:  2.124e+10
   Theoretical speedup:  2.124e+3
  Largest intermediate:  2.397e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
grad_output size: (32, 96, 17, 17)
Output size: (32, 96, 35, 35)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.759e+12
  Optimized FLOP count:  2.477e+9
   Theoretical speedup:  1.517e+3
  Largest intermediate:  7.990e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.727e+9
  Optimized FLOP count:  2.727e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.818e+9
  Optimized FLOP count:  1.818e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        aun,rybu->anryb                       yfa,anryb->rfbn
   6           TDOT        anryb,yfa->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        yfd,rycn->fdrcn                       dcb,fdrcn->rfbn
   6           TDOT        fdrcn,dcb->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 128, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  5.409e+10
  Optimized FLOP count:  2.403e+9
   Theoretical speedup:  2.251e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycn->dbryn                       yfd,dbryn->rfbn
   6           TDOT        dbryn,yfd->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 128, 17, 17)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.114e+10
  Optimized FLOP count:  3.464e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  8.286e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        yfa,rybu->farbu                       aun,farbu->rfbn
   6           TDOT        farbu,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 768, 17, 17)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.273e+9
  Optimized FLOP count:  2.273e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        aun,rybu->anryb                       yfa,anryb->rfbn
   6           TDOT        anryb,yfa->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        yfd,rycn->fdrcn                       dcb,fdrcn->rfbn
   6           TDOT        fdrcn,dcb->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 160, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  8.452e+10
  Optimized FLOP count:  3.667e+9
   Theoretical speedup:  2.305e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycn->dbryn                       yfd,dbryn->rfbn
   6           TDOT        dbryn,yfd->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 160, 17, 17)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.014e+11
  Optimized FLOP count:  4.330e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.036e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        yfa,rybu->farbu                       aun,farbu->rfbn
   6           TDOT        farbu,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        aun,rybu->anryb                       yfa,anryb->rfbn
   6           TDOT        anryb,yfa->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 17, 17)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  1.217e+11
  Optimized FLOP count:  5.195e+9
   Theoretical speedup:  2.343e+1
  Largest intermediate:  1.243e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycn->dbryn                       yfd,dbryn->rfbn
   6           TDOT        dbryn,yfd->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 320, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.309e+12
  Optimized FLOP count:  2.470e+9
   Theoretical speedup:  5.299e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
grad_output size: (32, 192, 8, 8)
Output size: (32, 192, 17, 17)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.855e+11
  Optimized FLOP count:  1.565e+9
   Theoretical speedup:  5.021e+2
  Largest intermediate:  3.539e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+9
  Optimized FLOP count:  2.013e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  rybu,aun,yfa->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        aun,rybu->anryb                       yfa,anryb->rfbn
   6           TDOT        anryb,yfa->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 384, 8, 8)
---
  Complete contraction:  rycn,dcb,yfd->rfbn
         Naive scaling:  7
     Optimized scaling:  6
      Naive FLOP count:  2.174e+10
  Optimized FLOP count:  1.850e+9
   Theoretical speedup:  1.176e+1
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycn->dbryn                       yfd,dbryn->rfbn
   6           TDOT        dbryn,yfd->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.349e+9
  Optimized FLOP count:  2.349e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 448, 8, 8)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  8.117e+11
  Optimized FLOP count:  6.424e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  2.753e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 1280, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.007e+9
  Optimized FLOP count:  1.007e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+9
  Optimized FLOP count:  2.684e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 384, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.221e+9
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 448, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.758e+9
  Optimized FLOP count:  3.758e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 192, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0032087679719552398;0.012593263993039727;;;3.9246415144707743;;;[0.003280521952547133, 0.003215042990632355, 0.0032319839810952544, 0.0032148179598152637, 0.0032183289295062423, 0.003228820045478642, 0.003235724987462163, 0.003275049035437405, 0.0032280730083584785, 0.003254794981330633, 0.0032414429588243365, 0.003259825985878706, 0.0032455810578539968, 0.003215319011360407, 0.003263641963712871, 0.0032385109225288033, 0.0032653199741616845, 0.0032261500600725412, 0.003260413068346679, 0.003222634899429977, 0.003276308998465538, 0.003261766047216952, 0.0032562470296397805, 0.0032595989760011435, 0.0032694550463929772, 0.0032542620319873095, 0.0032547160517424345, 0.0032242420129477978, 0.0032584560103714466, 0.003249414963647723, 0.0032551230397075415, 0.0032296970020979643, 0.0032477850327268243, 0.0032488140277564526, 0.0032087679719552398, 0.00323469506110996, 0.003224448999390006, 0.0032457439228892326, 0.0032626199536025524, 0.003279224969446659, 0.0032192360376939178, 0.0032283919863402843, 0.0032630140194669366, 0.0032685239566490054, 0.003223300096578896, 0.0032092250185087323, 0.0032370989210903645, 0.0032400049967691302, 0.0032405509846284986, 0.0032525280257686973];[0.01262651605065912, 0.012617681990377605, 0.012616693042218685, 0.012616894906386733, 0.012624160037375987, 0.012613862985745072, 0.012602363945916295, 0.012623408110812306, 0.01260888995602727, 0.012619376997463405, 0.012608447927050292, 0.012608374003320932, 0.01259736402425915, 0.012623897986486554, 0.012613818049430847, 0.012616469990462065, 0.012609783909283578, 0.012605497031472623, 0.012615637970156968, 0.012614937964826822, 0.012624106951989233, 0.01262547099031508, 0.013405396952293813, 0.01261186902411282, 0.012619595043361187, 0.012593263993039727, 0.012610172969289124, 0.012606195057742298, 0.012616647989489138, 0.01261647802311927, 0.012669943971559405, 0.012607684941031039, 0.012636511004529893, 0.012621600064449012, 0.013040045974776149, 0.012611343991011381, 0.012614698964171112, 0.012631639023311436, 0.012623169925063848, 0.012596867978572845, 0.012624209048226476, 0.012609674944542348, 0.01262746099382639, 0.012626459938474, 0.012615596991963685, 0.01262848696205765, 0.012978904065676033, 0.012617290951311588, 0.012603160925209522, 0.012620905064977705];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.0051749099511653185;0.03158753598108888;;;6.1039779009054635;;;[0.00527294899802655, 0.005289397086016834, 0.00538745999801904, 0.005271199042908847, 0.005311695043928921, 0.00533432699739933, 0.005263758008368313, 0.005293610971421003, 0.005345690995454788, 0.0052255550399422646, 0.0053833440179005265, 0.005239487043581903, 0.005340222967788577, 0.0053149479208514094, 0.005400952999480069, 0.0051749099511653185, 0.005312882014550269, 0.005326361977495253, 0.005327810999006033, 0.005282736965455115, 0.005274242954328656, 0.005293017020449042, 0.005291723064146936, 0.005314836977049708, 0.0053667130414396524, 0.005339802009984851, 0.005259550060145557, 0.005280634039081633, 0.005200179992243648, 0.005296941963024437, 0.0053615650394931436, 0.005387933109886944, 0.005229476955719292, 0.005372477928176522, 0.0052123669302091, 0.005374111933633685, 0.0053279619896784425, 0.0052335369400680065, 0.00529580598231405, 0.005267675966024399, 0.0053290469804778695, 0.005348498001694679, 0.0052919379668310285, 0.005321367061696947, 0.00528342102188617, 0.005291261011734605, 0.005327239050529897, 0.005223199957981706, 0.0053435449954122305, 0.005298758042044938];[0.03165871603414416, 0.03160415100865066, 0.031610636971890926, 0.03158753598108888, 0.031603293027728796, 0.03161322302184999, 0.03160993498750031, 0.0316035799914971, 0.03159736702218652, 0.031629771925508976, 0.03162895399145782, 0.03160310804378241, 0.031595624051988125, 0.03160127904266119, 0.03161457902751863, 0.031597531982697546, 0.031607810058631, 0.03160769201349467, 0.0316251419717446, 0.03159581299405545, 0.03159959404729307, 0.03160098905209452, 0.03160836605820805, 0.03161206596996635, 0.03162622603122145, 0.03161929303314537, 0.031597180059179664, 0.0316235760692507, 0.03162726492155343, 0.03162613802123815, 0.03163139708340168, 0.0315981829771772, 0.03158814902417362, 0.03159376699477434, 0.03160230698995292, 0.03166480304207653, 0.03163926606066525, 0.03158769803121686, 0.03159938205499202, 0.0316072580171749, 0.0316322878934443, 0.03160609200131148, 0.03162016801070422, 0.03162999695632607, 0.031616851105354726, 0.031602735980413854, 0.0316206089919433, 0.03159397002309561, 0.03161109099164605, 0.031622397946193814];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.00817318691406399;0.04239338496699929;;;5.186885533481559;;;[0.008203120902180672, 0.008193159010261297, 0.008216417045332491, 0.00817451800685376, 0.00819278706330806, 0.008195662987418473, 0.008193215006031096, 0.008191103930585086, 0.008197656949050725, 0.008183444035239518, 0.00817318691406399, 0.008186010061763227, 0.00818629004061222, 0.008196157985366881, 0.008178150048479438, 0.008180096978321671, 0.008199429023079574, 0.00819252000655979, 0.008181317010894418, 0.008182591060176492, 0.00818264507688582, 0.008182228077203035, 0.008182530989870429, 0.008183359983377159, 0.008186149992980063, 0.008211428998038173, 0.008191647008061409, 0.00817825400736183, 0.00818986992817372, 0.008196432958357036, 0.008204595069400966, 0.008181790937669575, 0.008191394037567079, 0.008190307999029756, 0.00817887403536588, 0.008180673001334071, 0.00819676904939115, 0.008194694994017482, 0.008177591022104025, 0.008184791076928377, 0.008192757028155029, 0.008197827031835914, 0.008187385043129325, 0.008189269923605025, 0.00818427000194788, 0.008187767001800239, 0.008195051923394203, 0.008200569078326225, 0.008182403980754316, 0.0081940550589934];[0.0513653710950166, 0.046661440981552005, 0.04406907095108181, 0.04404711304232478, 0.0513566869776696, 0.05136924609541893, 0.051361914025619626, 0.05138266796711832, 0.04588996199890971, 0.044078751001507044, 0.04321098094806075, 0.043223371962085366, 0.05137011094484478, 0.05138644890394062, 0.05138618708588183, 0.05134268500842154, 0.04590668005403131, 0.04406827990897, 0.043207951937802136, 0.04320311301853508, 0.051365460036322474, 0.05138063197955489, 0.05136021401267499, 0.0513632110087201, 0.045900141005404294, 0.044095146004110575, 0.043204581015743315, 0.04321822710335255, 0.05136408202815801, 0.05138424807228148, 0.051377868046984076, 0.04792391101364046, 0.044967335066758096, 0.04320607800036669, 0.04239338496699929, 0.042398666962981224, 0.05135848396457732, 0.051386032020673156, 0.0513510110322386, 0.04590555501636118, 0.044070156989619136, 0.04322404810227454, 0.043242590967565775, 0.05138620699290186, 0.051380367018282413, 0.05137116403784603, 0.051385279977694154, 0.04589342698454857, 0.04405233100987971, 0.04324566200375557];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0010923560475930572;0.0013650819892063737;;;1.2496676264247837;;;[0.0011112840147688985, 0.0011041190009564161, 0.001102321082726121, 0.0011019660159945488, 0.0011041740654036403, 0.0010976620251312852, 0.001101159956306219, 0.0011105139274150133, 0.0011120409471914172, 0.0010972380405291915, 0.0010998189682140946, 0.0010989030124619603, 0.001093838014639914, 0.001099472981877625, 0.001095784013159573, 0.0010969709837809205, 0.00109782291110605, 0.0010936349863186479, 0.001116734929382801, 0.0011060710530728102, 0.001093560946173966, 0.001099448068998754, 0.0010988001013174653, 0.0010952199809253216, 0.001101862988434732, 0.0011038840748369694, 0.0010993790347129107, 0.0010988079011440277, 0.001095517072826624, 0.001097050029784441, 0.0011033090995624661, 0.0010952349985018373, 0.0010932970326393843, 0.0010936339385807514, 0.0010947060072794557, 0.0010933330049738288, 0.0010933809680864215, 0.0010934179881587625, 0.0010970610892400146, 0.0010923560475930572, 0.0010944450041279197, 0.0010935959871858358, 0.0011015119962394238, 0.0010971950832754374, 0.0010956160258501768, 0.0010943630477413535, 0.0010968850692734122, 0.0010943160159513354, 0.001095389947295189, 0.0010956909973174334];[0.0014767859829589725, 0.0013683850411325693, 0.0013701260322704911, 0.0013702500145882368, 0.0013698340626433492, 0.0013690319610759616, 0.0013728500343859196, 0.001368104014545679, 0.0013692459324374795, 0.001384916016831994, 0.001369402976706624, 0.0013757189735770226, 0.0013676279922947288, 0.001367127988487482, 0.0013708359329029918, 0.0013688429025933146, 0.0013666209997609258, 0.0013681430136784911, 0.0013690959895029664, 0.0013705380260944366, 0.0013679650146514177, 0.0013668159954249859, 0.001365247997455299, 0.0013668679166585207, 0.0013669510371983051, 0.0013699739938601851, 0.0013675959780812263, 0.0013674170477315784, 0.0013677870156243443, 0.00136921601369977, 0.0013679099502041936, 0.001368995988741517, 0.00136982009280473, 0.0013710709754377604, 0.0013717979891225696, 0.0013804499758407474, 0.001367413904517889, 0.0013710139319300652, 0.0013689970364794135, 0.0013666850281879306, 0.0013732420047745109, 0.0013660839758813381, 0.001370072946883738, 0.0013707430334761739, 0.0013650819892063737, 0.0013684500008821487, 0.001371867023408413, 0.001369333011098206, 0.0013696199748665094, 0.0013656410155817866];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.011244376073591411;0.03708207397721708;;;3.2978329552947088;;;[0.011259982013143599, 0.011277548037469387, 0.011260394006967545, 0.011258325073868036, 0.011261060019023716, 0.011259866994805634, 0.0112695989664644, 0.01125580701045692, 0.01126385189127177, 0.011255024001002312, 0.011262957938015461, 0.011264164000749588, 0.01124942407477647, 0.011260995059274137, 0.011244376073591411, 0.011263255029916763, 0.011249463073909283, 0.011263741995207965, 0.011245805071666837, 0.0112712710397318, 0.011251156916841865, 0.011271632043644786, 0.011252033989876509, 0.01126218808349222, 0.011256595025770366, 0.011259829043410718, 0.0112502760021016, 0.011273124953731894, 0.011258434038609266, 0.011259278049692512, 0.011248845956288278, 0.011266167042776942, 0.011263448977842927, 0.01127414801158011, 0.011245900997892022, 0.01126949698664248, 0.011252442025579512, 0.011250035953707993, 0.011248080991208553, 0.01129786903038621, 0.0112654659897089, 0.01126783899962902, 0.011274104937911034, 0.011273761047050357, 0.01126713608391583, 0.011262185988016427, 0.01125681702978909, 0.01126495108474046, 0.011278623947873712, 0.011260853032581508];[0.03710722702089697, 0.037102098925970495, 0.037099471082910895, 0.037096838001161814, 0.03710899199359119, 0.03717441705521196, 0.03709474205970764, 0.03709758399054408, 0.03710379300173372, 0.03709729702677578, 0.037089403020218015, 0.037099780049175024, 0.03710878791753203, 0.037120589055120945, 0.03709842206444591, 0.03709764999803156, 0.03709885408170521, 0.037083150004036725, 0.03709343308582902, 0.037120390916243196, 0.037115799030289054, 0.03708624897990376, 0.03709128499031067, 0.03709723404608667, 0.037098373053595424, 0.037090505938977, 0.03708619507960975, 0.037095700041390955, 0.03709491901099682, 0.03710999607574195, 0.03709811402950436, 0.03709253901615739, 0.037111776997335255, 0.037100477959029377, 0.03709578397683799, 0.037096387008205056, 0.03708207397721708, 0.03709718305617571, 0.03709600598085672, 0.03709033108316362, 0.03708744700998068, 0.037094128085300326, 0.03710787801537663, 0.03709540201816708, 0.037116695079021156, 0.03708312497474253, 0.03709255007561296, 0.037092903978191316, 0.03709636093117297, 0.037099392036907375];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0006878289859741926;0.0006669630529358983;;;0.9696640684475644;;;[0.0007222489221021533, 0.0007019329350441694, 0.0007063440280035138, 0.0007016930030658841, 0.0007030150154605508, 0.0006979500176385045, 0.0007088040001690388, 0.000707210972905159, 0.0006995250005275011, 0.0007047560065984726, 0.0006900250446051359, 0.0006878289859741926, 0.0007025090744718909, 0.0006939519662410021, 0.0006914041005074978, 0.0006915769772604108, 0.0006928379880264401, 0.0006960809696465731, 0.0006961569888517261, 0.0006911390228196979, 0.0006953970296308398, 0.0006932060932740569, 0.0006968799280002713, 0.0006938769947737455, 0.0006896019913256168, 0.0006924819899722934, 0.0007013400318101048, 0.0007105360273271799, 0.0006999929901212454, 0.0007061091018840671, 0.00069103401619941, 0.0007017380557954311, 0.000698846997693181, 0.0006919390289112926, 0.000694011920131743, 0.0006984981009736657, 0.0006935109850019217, 0.0006929719820618629, 0.000697059091180563, 0.0006992029957473278, 0.0006937109865248203, 0.000702543999068439, 0.0006984230130910873, 0.0006955380085855722, 0.0007276360411196947, 0.0007091830484569073, 0.0006942489417269826, 0.0006951760733500123, 0.0006967909866943955, 0.0006939000450074673];[0.0006956809666007757, 0.0006839479319751263, 0.0006848929915577173, 0.0006775789661332965, 0.0006798859685659409, 0.0006840100977569818, 0.0006758940871804953, 0.0006821620045229793, 0.0006873729871585965, 0.0006730710156261921, 0.0006675819167867303, 0.0006669630529358983, 0.0006782850250601768, 0.0006725270068272948, 0.0006801559356972575, 0.0006763678975403309, 0.0006751109613105655, 0.0006742349360138178, 0.0006827110191807151, 0.0006846010219305754, 0.0006752240005880594, 0.0006918319268152118, 0.0006830779602751136, 0.0006768580060452223, 0.0006764800054952502, 0.0006786719895899296, 0.0006777569651603699, 0.0006750059546902776, 0.0006784999277442694, 0.0006808181060478091, 0.0006789300823584199, 0.0006856520194560289, 0.0006785369478166103, 0.0006718810182064772, 0.0006782920099794865, 0.0006793469656258821, 0.0006788049358874559, 0.000675746938213706, 0.0006781690753996372, 0.0006855439860373735, 0.0006777310045436025, 0.0006871710065752268, 0.0006786909652873874, 0.0006766989827156067, 0.000674400944262743, 0.0006881690351292491, 0.0006780929397791624, 0.0006763320416212082, 0.0006724899867549539, 0.0006889959331601858];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0005877549992874265;0.0005700329784303904;;;0.9698479453538946;;;[0.0006211720174178481, 0.0006043389439582825, 0.0006099949823692441, 0.0006181580247357488, 0.0005984959425404668, 0.0006010939832776785, 0.0006076020654290915, 0.0006102659972384572, 0.0006079199956730008, 0.0005920629482716322, 0.000597085920162499, 0.0005935520166531205, 0.0005951740313321352, 0.0005965040763840079, 0.0006019739666953683, 0.0005973730003461242, 0.0005949920741841197, 0.0005955749657005072, 0.0006005719769746065, 0.0005965189775452018, 0.0005915840156376362, 0.0005956169916316867, 0.0005938010290265083, 0.0005907559534534812, 0.0005971869686618447, 0.0005918249953538179, 0.0006012399680912495, 0.0006055160192772746, 0.0006001139990985394, 0.0005946080200374126, 0.0005978960543870926, 0.0005900930846109986, 0.0005915469955652952, 0.0005877549992874265, 0.0005961400456726551, 0.0005901979748159647, 0.000592209049500525, 0.0005922670243307948, 0.0005973139777779579, 0.0005923380376771092, 0.0005898589733988047, 0.0006555560976266861, 0.0005923419957980514, 0.0005983049049973488, 0.0005973889492452145, 0.0005928640021011233, 0.0005947070894762874, 0.0005916720256209373, 0.0005958080291748047, 0.0006034070393070579];[0.000581032014451921, 0.0005787040572613478, 0.0005754840094596148, 0.0005731260171160102, 0.0005755539750680327, 0.0005752220749855042, 0.0005852479953318834, 0.0005750620039179921, 0.0005738280015066266, 0.000577374012209475, 0.0005713750142604113, 0.0005872009787708521, 0.0005751269636675715, 0.0005731969140470028, 0.0005737149622291327, 0.0005825039697811007, 0.0005816610064357519, 0.000577674014493823, 0.0005795439938083291, 0.0005778250051662326, 0.0005770300049334764, 0.0005770759889855981, 0.0005816720658913255, 0.0005700329784303904, 0.0005730279954150319, 0.0005713989958167076, 0.0005853020120412111, 0.0005747639806941152, 0.0005736980820074677, 0.0005747249815613031, 0.0005726289236918092, 0.0005716020241379738, 0.0005708009703084826, 0.0005736500024795532, 0.0005750990239903331, 0.0005705510266125202, 0.0005728950491175056, 0.0005719820037484169, 0.0005748810945078731, 0.0005751739954575896, 0.0005748890107497573, 0.0005712920101359487, 0.000575460959225893, 0.0005715349689126015, 0.0005771770374849439, 0.0005722240312024951, 0.000582678010687232, 0.0005758469924330711, 0.0005733340512961149, 0.0005743950605392456];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.0013918080367147923;0.004967506043612957;;;3.5691028594275123;;;[0.0014208758948370814, 0.0014133999356999993, 0.0014126599999144673, 0.0013976260088384151, 0.0014118780381977558, 0.0014156450051814318, 0.0014049889286980033, 0.0014043800765648484, 0.0014157170662656426, 0.0013941189972683787, 0.0014092549681663513, 0.001415845938026905, 0.001409399090334773, 0.001400528009980917, 0.001409315038472414, 0.001410498982295394, 0.0014035740168765187, 0.0014188409550115466, 0.0014135929523035884, 0.00140744901727885, 0.0014027940342202783, 0.0014027219731360674, 0.0014015850611031055, 0.0014115750091150403, 0.0014009069418534636, 0.0014090699842199683, 0.001414520083926618, 0.0014100429834797978, 0.0014049609890207648, 0.0014033970655873418, 0.0013954839669167995, 0.0014269119128584862, 0.0013996880734339356, 0.0014086150331422687, 0.0014208509819582105, 0.001413122983649373, 0.0014113079523667693, 0.0014048570301383734, 0.0013935939641669393, 0.0014011359307914972, 0.0013953429879620671, 0.0014062820700928569, 0.0014123240252956748, 0.001408261014148593, 0.001402367022819817, 0.0014069390017539263, 0.001399967004545033, 0.001407387899234891, 0.0013918080367147923, 0.0014075239887461066];[0.005050356965512037, 0.004982123035006225, 0.004989119013771415, 0.004979684017598629, 0.004986501997336745, 0.0049787129973992705, 0.004979735938832164, 0.004987595020793378, 0.004981830017641187, 0.004972320050001144, 0.004978882963769138, 0.004976215888746083, 0.004976443015038967, 0.00497706001624465, 0.004974317038431764, 0.004982865997590125, 0.004975707968696952, 0.004975321004167199, 0.004970074980519712, 0.004977146978490055, 0.004973683040589094, 0.004970798036083579, 0.004969115951098502, 0.0053359189769253135, 0.004974873969331384, 0.004973566974513233, 0.004976987023837864, 0.004990992019884288, 0.004972654045559466, 0.004994070972315967, 0.004975552903488278, 0.004973449045792222, 0.0049688470317050815, 0.004972395021468401, 0.004976451979018748, 0.005313112982548773, 0.004967506043612957, 0.0049705979181453586, 0.004975782940164208, 0.004978802055120468, 0.004972088034264743, 0.004974761977791786, 0.0049724780255928636, 0.004970145993866026, 0.004976746975444257, 0.0049734709318727255, 0.004976663971319795, 0.005346707068383694, 0.004971439950168133, 0.004967526067048311];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0010641120607033372;0.0042344239773228765;;;3.9793026822044335;;;[0.0010990409646183252, 0.001079755020327866, 0.0010744599858298898, 0.0010747360065579414, 0.0010665759909898043, 0.001080529997125268, 0.0010790230007842183, 0.0010737540433183312, 0.0010789029765874147, 0.001069471938535571, 0.0010686781024560332, 0.0010666819289326668, 0.0010710370261222124, 0.0010753569658845663, 0.0010731939692050219, 0.0010718510020524263, 0.001077543944120407, 0.0010737950215116143, 0.001074478030204773, 0.0010726320324465632, 0.001076792017556727, 0.0010664899600669742, 0.001073803985491395, 0.0010656750528141856, 0.0010757440468296409, 0.001074147061444819, 0.0010862699709832668, 0.0010761450976133347, 0.0010700409766286612, 0.001066448981873691, 0.0010900769848376513, 0.0010680870618671179, 0.001071076956577599, 0.0010884280782192945, 0.0010746399639174342, 0.0010672420030459762, 0.0010891319252550602, 0.0010641120607033372, 0.0010718809207901359, 0.0010785830672830343, 0.0010707000037655234, 0.0010695059318095446, 0.0010723560117185116, 0.001067265053279698, 0.0010899229673668742, 0.0010764510370790958, 0.0010736960684880614, 0.0010686099994927645, 0.0010713499505072832, 0.001069513033144176];[0.004266761941835284, 0.004251317004673183, 0.004244212992489338, 0.004245056072250009, 0.004236602922901511, 0.004237279994413257, 0.004234662977978587, 0.004667729954235256, 0.004239685949869454, 0.004243590985424817, 0.004239734029397368, 0.004238488967530429, 0.004240156034938991, 0.004238693043589592, 0.004238266032189131, 0.004248008015565574, 0.004240708076395094, 0.0042344239773228765, 0.004243338946253061, 0.0045948229962959886, 0.004235575092025101, 0.004239806905388832, 0.004244789946824312, 0.004242995986714959, 0.004248484969139099, 0.004236189997754991, 0.004236025037243962, 0.004243846982717514, 0.004243758972734213, 0.00423740700352937, 0.004240054986439645, 0.004592885030433536, 0.004235581960529089, 0.0042428739834576845, 0.004236662061884999, 0.004239483969286084, 0.004235683009028435, 0.00424124498385936, 0.00424326304346323, 0.004266586038284004, 0.004237581975758076, 0.004235696978867054, 0.004246525000780821, 0.004704211023636162, 0.00423471094109118, 0.004241444985382259, 0.004237527959048748, 0.004238038905896246, 0.004241780028678477, 0.0042417049407958984];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.0016627899603918195;0.0056784029584378;;;3.4149851115890444;;;[0.0016854549758136272, 0.0016787039348855615, 0.0016663209535181522, 0.0016716980608180165, 0.0016703950241208076, 0.0016762439627200365, 0.0016677010571584105, 0.001676470972597599, 0.0016698610270395875, 0.0016790420049801469, 0.0016690950142219663, 0.0016708229668438435, 0.0016714629018679261, 0.0016627899603918195, 0.001665959949605167, 0.0016753780655562878, 0.0016666549490764737, 0.0016698150429874659, 0.0016701689455658197, 0.0016767079941928387, 0.001670832047238946, 0.0016668690368533134, 0.0016778400167822838, 0.001680539920926094, 0.001671571983024478, 0.0016893749125301838, 0.0016708699986338615, 0.0016777269775047898, 0.001669251942075789, 0.0016723130829632282, 0.001674529048614204, 0.0016768239438533783, 0.0016731010982766747, 0.0016789829824119806, 0.0016736730467528105, 0.0016754489624872804, 0.001671210047788918, 0.0016730880597606301, 0.0016760060098022223, 0.0016782339662313461, 0.0016693529905751348, 0.0016851420514285564, 0.001675322069786489, 0.0016752720111981034, 0.0016738779377192259, 0.0016764110187068582, 0.0016680540284141898, 0.0016846319194883108, 0.0016741279978305101, 0.0016818459844216704];[0.005753463949076831, 0.005723971058614552, 0.005711595993489027, 0.0057156410766765475, 0.0057039710227400064, 0.005712085985578597, 0.005685006035491824, 0.005708112963475287, 0.005711721954867244, 0.005711041041649878, 0.0057220980525016785, 0.00571347598452121, 0.005706686992198229, 0.005702847964130342, 0.005726307048462331, 0.006054457975551486, 0.005704141920432448, 0.005704455077648163, 0.005706546013243496, 0.005716698011383414, 0.005703768925741315, 0.005702455062419176, 0.0057351329596713185, 0.005705475923605263, 0.005685977055691183, 0.005706383031792939, 0.005714302067644894, 0.00605558801908046, 0.005709080025553703, 0.005707937991246581, 0.005700264940969646, 0.005700862035155296, 0.005708936019800603, 0.0057090920163318515, 0.005700064008124173, 0.0056784029584378, 0.005678839981555939, 0.005708163953386247, 0.0057083520805463195, 0.006045805057510734, 0.00570456893183291, 0.005710586905479431, 0.005709527991712093, 0.005702333990484476, 0.005707771051675081, 0.0057099530240520835, 0.005705286981537938, 0.005712952930480242, 0.0057272089179605246, 0.005686257034540176];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0005129369674250484;0.0004774569533765316;;;0.930829680249745;;;[0.0005427179858088493, 0.0005232580006122589, 0.0005262650083750486, 0.00052211107686162, 0.0005250350804999471, 0.0005217320285737514, 0.0005243740743026137, 0.0005175910191610456, 0.0005299990298226476, 0.0005163130117580295, 0.000519491033628583, 0.0005171450320631266, 0.0005163330351933837, 0.0005129369674250484, 0.0005169609794393182, 0.000515794032253325, 0.0005188799696043134, 0.0005154670216143131, 0.000517248990945518, 0.0005168849602341652, 0.0005240329774096608, 0.0005164919421076775, 0.0005190790398046374, 0.0005170919466763735, 0.0005165910115465522, 0.000513328006491065, 0.0005168489878997207, 0.0005220510065555573, 0.0005219290032982826, 0.0005132840014994144, 0.0005178110441192985, 0.0005282239289954305, 0.0005273320712149143, 0.0005255049327388406, 0.0005171149969100952, 0.0005196899874135852, 0.0005232519470155239, 0.0005152239464223385, 0.0005223359912633896, 0.0005181239685043693, 0.000521807000041008, 0.0005131980869919062, 0.0005188810173422098, 0.0005143490852788091, 0.0005264200735837221, 0.000514258979819715, 0.0005178309511393309, 0.0005246220389381051, 0.000522883958183229, 0.0005149510689079762];[0.0005077269161120057, 0.0004948440473526716, 0.000500615919008851, 0.000491356011480093, 0.0004932510200887918, 0.0010048450203612447, 0.00048486690502613783, 0.0004848979879170656, 0.0004870430566370487, 0.000490342965349555, 0.0004919079365208745, 0.00048565096221864223, 0.0005003469996154308, 0.0004808730445802212, 0.00048618100117892027, 0.000482461997307837, 0.0004826720105484128, 0.0004876169841736555, 0.000502635957673192, 0.0004868510877713561, 0.0004851750563830137, 0.00048508692998439074, 0.0004885699599981308, 0.00048611999955028296, 0.0004986959975212812, 0.0004891949938610196, 0.0004873510915786028, 0.0004774569533765316, 0.00048134801909327507, 0.00048348598647862673, 0.000485873082652688, 0.0004906069952994585, 0.0004798539448529482, 0.00048335606697946787, 0.0004849010147154331, 0.0004854929866269231, 0.000490196980535984, 0.00048276002053171396, 0.0004867680836468935, 0.000484445015899837, 0.0004828888922929764, 0.0004830040270462632, 0.00048778997734189034, 0.0004984800470992923, 0.0004863319918513298, 0.0004955420736223459, 0.000492445076815784, 0.00048423302359879017, 0.0004889710107818246, 0.0004857330350205302];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0008101100102066994;0.0008068199967965484;;;0.9959388066204594;;;[0.0008498220704495907, 0.0008164379978552461, 0.0008310109842568636, 0.0008242519106715918, 0.0008239479502663016, 0.0008128859335556626, 0.0008240380557253957, 0.0008243370102718472, 0.0008182749152183533, 0.0008147979388013482, 0.0008111889474093914, 0.000816690968349576, 0.0008202310418710113, 0.0008147420594468713, 0.0008178279967978597, 0.0008168480126187205, 0.0008157379925251007, 0.0008132189977914095, 0.0008206309285014868, 0.000815599923953414, 0.0008120449492707849, 0.0008253270061686635, 0.0008216010173782706, 0.0008317379979416728, 0.0008170199580490589, 0.0008156750118359923, 0.0008156410185620189, 0.0008166549960151315, 0.0008165190229192376, 0.0008231770480051637, 0.0008167959749698639, 0.0008109830087050796, 0.0008137549739331007, 0.0008101100102066994, 0.0008177259005606174, 0.0008143380982801318, 0.0008155390387400985, 0.0008121649734675884, 0.0008149000350385904, 0.0008146160980686545, 0.0008206989150494337, 0.0008126470493152738, 0.0008147419430315495, 0.0008771270513534546, 0.0008129189955070615, 0.000820957007817924, 0.0008213360561057925, 0.0008358081104233861, 0.0008166040061041713, 0.0008128510089591146];[0.0008211439708247781, 0.0008118170080706477, 0.0008197420975193381, 0.0008126769680529833, 0.0008124189916998148, 0.0008167040068656206, 0.0008109750924631953, 0.0008082210551947355, 0.0008116980316117406, 0.0008152889786288142, 0.0008137300610542297, 0.000829736003652215, 0.0008124280720949173, 0.0008125040913000703, 0.0008119019912555814, 0.000811652047559619, 0.0008121300488710403, 0.0008126340107992291, 0.0008123500738292933, 0.0008111260831356049, 0.0008269849931821227, 0.0008121680002659559, 0.0008096999954432249, 0.0008094760123640299, 0.0008231040555983782, 0.0008124709129333496, 0.0008101960411295295, 0.0008068199967965484, 0.0008114089723676443, 0.0008132000220939517, 0.000813450082205236, 0.0008122579893097281, 0.0008106239838525653, 0.0008129370398819447, 0.0008109789341688156, 0.0008102280553430319, 0.0008122320286929607, 0.0008115529781207442, 0.0008136590477079153, 0.0008110449416562915, 0.0008132678922265768, 0.0008108809124678373, 0.0008109849877655506, 0.0008128240006044507, 0.0008133560186251998, 0.0008138769771903753, 0.0008115909295156598, 0.0008092160569503903, 0.0008089599432423711, 0.0008105169981718063];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0006868859054520726;0.0006814730586484075;;;0.992119729403819;;;[0.0007103020325303078, 0.0006965120555832982, 0.0006962909828871489, 0.0007046590326353908, 0.0006952440598979592, 0.0006921610329300165, 0.0007022659992799163, 0.0007178819505497813, 0.0006922240136191249, 0.0006914000259712338, 0.0006934250704944134, 0.0007079719798639417, 0.000687930965796113, 0.0006888180505484343, 0.0006943700136616826, 0.000700262957252562, 0.0006930059753358364, 0.0006907770875841379, 0.0006901029264554381, 0.000690966029651463, 0.0006957149598747492, 0.0006927079521119595, 0.0006940050516277552, 0.0006979040335863829, 0.0006939370650798082, 0.0006892899982631207, 0.0006920930463820696, 0.0006870379438623786, 0.0006893629906699061, 0.0006917089922353625, 0.0006899490253999829, 0.0006948120426386595, 0.0006905540358275175, 0.0006928879301995039, 0.0006965359207242727, 0.0007099159993231297, 0.0006931100506335497, 0.0006991300033405423, 0.0006954040145501494, 0.0006997170858085155, 0.0006995960138738155, 0.0006959730526432395, 0.0006952889962121844, 0.0006868859054520726, 0.0006944510387256742, 0.0006895009428262711, 0.0006973829586058855, 0.0006902890745550394, 0.0006920750020071864, 0.0006919479928910732];[0.0006958600133657455, 0.0006854679668322206, 0.00068494095467031, 0.0006842269795015454, 0.0006848280318081379, 0.0006840599235147238, 0.0006871880032122135, 0.0006846539909020066, 0.000685769016854465, 0.0006857119733467698, 0.0006876089610159397, 0.000684895901940763, 0.0006870559882372618, 0.0006856019608676434, 0.0006858459673821926, 0.0006847010226920247, 0.0007070759311318398, 0.0006857350235804915, 0.0006906039780005813, 0.0006911270320415497, 0.0006855309475213289, 0.0006847989279776812, 0.0006814730586484075, 0.0006816460518166423, 0.0007019219920039177, 0.0006822480354458094, 0.0006844489835202694, 0.0006848539924249053, 0.000687030958943069, 0.0006848849589005113, 0.0006882719462737441, 0.0006936700083315372, 0.0006853699451312423, 0.0006850389763712883, 0.0006856209365651011, 0.0006863169837743044, 0.0006836799439042807, 0.0006833160296082497, 0.0006870209472253919, 0.00068329693749547, 0.0006836761021986604, 0.0006889969808980823, 0.0006858250126242638, 0.0006831700447946787, 0.0006815890083089471, 0.0006853429367765784, 0.0006860489957034588, 0.0006838750559836626, 0.0006982060149312019, 0.0007816359866410494];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0010450390400364995;0.0009395059896633029;;;0.8990152077289757;;;[0.001068191952072084, 0.0010536260670050979, 0.0010518620256334543, 0.00105958990752697, 0.0010586209828034043, 0.001058568013831973, 0.0010567890712991357, 0.0010651700431481004, 0.0010604070266708732, 0.001059338916093111, 0.0010471530258655548, 0.001049304031766951, 0.001053975080139935, 0.0010501969372853637, 0.0010499540949240327, 0.001049464917741716, 0.0010502699296921492, 0.0010483530350029469, 0.0010505679529160261, 0.001053137006238103, 0.001057779067195952, 0.0010455100564286113, 0.0010450390400364995, 0.0010521200019866228, 0.0010520289652049541, 0.0010523159289732575, 0.0010572579922154546, 0.0010568209690973163, 0.0010511139407753944, 0.0010516330366954207, 0.001050785998813808, 0.001050001010298729, 0.0010718839475885034, 0.0010507050901651382, 0.0010539109352976084, 0.0010625849245116115, 0.0010533020831644535, 0.0010509929852560163, 0.0010537629714235663, 0.001046556979417801, 0.0010482959914952517, 0.001048402045853436, 0.0010509740095585585, 0.0010480110067874193, 0.0010544940596446395, 0.0010547960409894586, 0.0010593680199235678, 0.0010525130201131105, 0.0010553790489211679, 0.001053145038895309];[0.0009641590295359492, 0.0009405510500073433, 0.000955022987909615, 0.0009408240439370275, 0.0009408469777554274, 0.0009426790056750178, 0.0009464789181947708, 0.0009433740051463246, 0.0009413349907845259, 0.0009423989104107022, 0.0009431659709662199, 0.0009413969237357378, 0.0009398390538990498, 0.0009492990793660283, 0.0009433520026504993, 0.0009440149879083037, 0.0009451560908928514, 0.0009426060132682323, 0.0009398569818586111, 0.0009445799514651299, 0.000939622987061739, 0.0009423119481652975, 0.0009416550165042281, 0.0009441169677302241, 0.000942236976698041, 0.0009421719005331397, 0.0009413220686838031, 0.0009396800305694342, 0.000942045939154923, 0.0009425750467926264, 0.000941447913646698, 0.0009450569050386548, 0.0009395059896633029, 0.0009441029978916049, 0.0009442690061405301, 0.0009440979920327663, 0.0009417489636689425, 0.0009419489651918411, 0.0009454890387132764, 0.0009431289508938789, 0.0009409500053152442, 0.0009534939890727401, 0.0009395430097356439, 0.0009450269863009453, 0.0009533079573884606, 0.0009407239267602563, 0.0009411829523742199, 0.0009401759598404169, 0.000941384001635015, 0.0009407619945704937];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0008121459977701306;0.0007835440337657928;;;0.9647822385594846;;;[0.0008465900318697095, 0.0008248239755630493, 0.0008203929755836725, 0.0008331640856340528, 0.0008175100665539503, 0.0008216380374506116, 0.0008155930554494262, 0.0008200999582186341, 0.00082132697571069, 0.0008122209692373872, 0.0008143619634211063, 0.0008180119330063462, 0.0008190299849957228, 0.0008137800032272935, 0.000824732007458806, 0.0008142320439219475, 0.0008127940818667412, 0.0008142059668898582, 0.0008308340329676867, 0.0008169369539245963, 0.0008234319975599647, 0.0008131799986585975, 0.0008136950200423598, 0.0008164179744198918, 0.0008134240051731467, 0.0008158779237419367, 0.000812615966424346, 0.0008773449808359146, 0.0008175990078598261, 0.0008142479928210378, 0.0008221640018746257, 0.0008225899655371904, 0.000829473021440208, 0.0008249559905380011, 0.0008219460723921657, 0.0008217609720304608, 0.0008158100536093116, 0.0008200739976018667, 0.0008158059790730476, 0.0008170199580490589, 0.00081562006380409, 0.0008168619824573398, 0.0008121459977701306, 0.0008145569590851665, 0.0008152549853548408, 0.0008175669936463237, 0.0008167499909177423, 0.0008198129944503307, 0.0008158220443874598, 0.0008167059859260917];[0.000803845003247261, 0.0007914659800007939, 0.0007924920646473765, 0.0007903040386736393, 0.0008005719864740968, 0.0007921039359644055, 0.000786496908403933, 0.0007854530122131109, 0.0007906639948487282, 0.000788782024756074, 0.0007867659442126751, 0.00078515091445297, 0.000800100970081985, 0.0007855190197005868, 0.0007900219643488526, 0.0007873530266806483, 0.0007859539473429322, 0.0007846219232305884, 0.0007876120507717133, 0.0007853949209675193, 0.0007888679392635822, 0.0008059239480644464, 0.0007873110007494688, 0.0007871800335124135, 0.0007878480246290565, 0.0007884189253672957, 0.0007879420882090926, 0.0007871049456298351, 0.0007877920288592577, 0.0007909330306574702, 0.0007905559614300728, 0.0007846490480005741, 0.000788062927313149, 0.0007880260236561298, 0.0007858499884605408, 0.0007850010879337788, 0.0007912250002846122, 0.0007835440337657928, 0.0007914489833638072, 0.0007860019104555249, 0.0007885380182415247, 0.0007891369750723243, 0.0007860929472371936, 0.0008004249539226294, 0.0007890709675848484, 0.0007854029536247253, 0.0007877890020608902, 0.0007866309024393559, 0.0007913130102679133, 0.0007895429152995348];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0132024260237813;0.011351990979164839;;;0.8598412866481279;;;[0.013242298038676381, 0.013243334949947894, 0.013229211093857884, 0.01321151596494019, 0.013235538033768535, 0.01323045906610787, 0.013237191014923155, 0.0132024260237813, 0.01326966006308794, 0.013232324039563537, 0.013213530066423118, 0.013241340056993067, 0.013213942991569638, 0.013224373920820653, 0.013228796073235571, 0.013203147915191948, 0.013237835955806077, 0.013264033943414688, 0.013232160010375082, 0.013237592997029424, 0.013265882967971265, 0.013272258918732405, 0.013231112970970571, 0.013239638996310532, 0.013271322008222342, 0.013263453962281346, 0.013243597000837326, 0.013238025014288723, 0.013233148958534002, 0.01320301997475326, 0.013232082943432033, 0.013238587998785079, 0.013295098091475666, 0.013240416068583727, 0.01322939491365105, 0.013303902931511402, 0.013237128965556622, 0.013213788974098861, 0.013261738000437617, 0.013237959938123822, 0.013229003991000354, 0.013226159964688122, 0.013205558992922306, 0.013221998931840062, 0.013254769030027092, 0.013239832012914121, 0.013214242993853986, 0.013221774948760867, 0.013240818050689995, 0.01324209594167769];[0.011368895997293293, 0.011363512021489441, 0.011369973071850836, 0.011365711106918752, 0.011365668033249676, 0.011367408907972276, 0.011742228991352022, 0.011353963986039162, 0.011364839039742947, 0.011362453922629356, 0.011366310995072126, 0.011359828989952803, 0.011362906079739332, 0.011368168983608484, 0.01136742194648832, 0.011437498964369297, 0.011372296023182571, 0.011370724998414516, 0.011372142937034369, 0.011360353091731668, 0.011357864015735686, 0.011360890930518508, 0.011361748911440372, 0.011355455964803696, 0.011359603959135711, 0.011359972064383328, 0.011371121974661946, 0.011375601054169238, 0.011366010992787778, 0.011358404997736216, 0.011376152047887444, 0.011355680064298213, 0.011358225950971246, 0.011364582111127675, 0.011362332035787404, 0.011367241968400776, 0.01136607094667852, 0.0113665999379009, 0.011399836977943778, 0.011362763005308807, 0.011361061944626272, 0.01136071898508817, 0.01138331403490156, 0.011360350996255875, 0.01136872498318553, 0.011359064024873078, 0.011365730897523463, 0.011368157109245658, 0.011368268984369934, 0.011351990979164839];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0016986079281195998;0.002460179035551846;;;1.4483501429757977;;;[0.0017345219384878874, 0.0016991860466077924, 0.00172039691824466, 0.0017285180510953069, 0.001742305001243949, 0.001715222024358809, 0.0017103439895436168, 0.001712910016067326, 0.0017227099742740393, 0.0017036059871315956, 0.0017100210534408689, 0.001711393939331174, 0.0017089899629354477, 0.0016986379632726312, 0.0017255969578400254, 0.0017269590171054006, 0.0017116470262408257, 0.001713699079118669, 0.0017222929745912552, 0.0017190499929711223, 0.0017016249476000667, 0.001705475035123527, 0.0017077539814636111, 0.0017235330305993557, 0.00172227097209543, 0.0017224060138687491, 0.001709663076326251, 0.0017062199767678976, 0.0017122399294748902, 0.0017183689633384347, 0.0016986079281195998, 0.0017141809221357107, 0.0017115940572693944, 0.0017047440633177757, 0.0017028450965881348, 0.0017140450654551387, 0.0017121420241892338, 0.0017220040317624807, 0.0017231169622391462, 0.0017189449863508344, 0.0017187470803037286, 0.0017129700863733888, 0.0017248429358005524, 0.0017079529352486134, 0.001720912056043744, 0.0017172170337289572, 0.0017319719772785902, 0.0017102529527619481, 0.0017153009539470077, 0.0017171869985759258];[0.002537644002586603, 0.002490564016625285, 0.002488908008672297, 0.0024827179731801152, 0.0024756300263106823, 0.0024697139160707593, 0.0024739049840718508, 0.002476550987921655, 0.0024747230345383286, 0.0024940860457718372, 0.0024796529905870557, 0.002466862089931965, 0.0024653300642967224, 0.002467856975272298, 0.0027994149131700397, 0.0024632189888507128, 0.002464661025442183, 0.0024896019604057074, 0.0024738239590078592, 0.0024748200085014105, 0.0024652049178257585, 0.0024677839828655124, 0.002460179035551846, 0.0024800109677016735, 0.0024697439512237906, 0.002465447993017733, 0.0028606520500034094, 0.002467618091031909, 0.002478971960954368, 0.002466976991854608, 0.0024645389057695866, 0.002468651975505054, 0.002472313935868442, 0.0024733019527047873, 0.0024702190421521664, 0.002469053026288748, 0.002475548069924116, 0.0024674410233274102, 0.0028067519888281822, 0.002472084015607834, 0.0024649560218676925, 0.0024714989122003317, 0.002475372049957514, 0.0024717070627957582, 0.002470846986398101, 0.0024760550586506724, 0.0024822119157761335, 0.002468165010213852, 0.002473992994055152, 0.002501885057426989];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.001185190980322659;0.0012394459918141365;;;1.0457774421103905;;;[0.0012227949919179082, 0.0012044459581375122, 0.0011978039983659983, 0.0011947290040552616, 0.0011977710528299212, 0.0011975259985774755, 0.001202064915560186, 0.001199766993522644, 0.0011956950183957815, 0.0011918570380657911, 0.001189865986816585, 0.0011917889351025224, 0.0011949170148000121, 0.0011902960250154138, 0.0011893970659002662, 0.001190071925520897, 0.0011900149984285235, 0.0011927749728783965, 0.0011925590224564075, 0.001192062976770103, 0.0011918130330741405, 0.0011882659746333957, 0.0011915479553863406, 0.0011872290633618832, 0.001191512099467218, 0.001185190980322659, 0.0011911069741472602, 0.00118839496280998, 0.0011921459808945656, 0.0011907870648428798, 0.0011955919908359647, 0.0011917080264538527, 0.0011907590087503195, 0.0011896910145878792, 0.0011992919025942683, 0.001192176016047597, 0.0011908410815522075, 0.0011893380433321, 0.0011906130239367485, 0.001248456072062254, 0.001190587063319981, 0.001191355986520648, 0.0011969510233029723, 0.0011886409483850002, 0.001188696944154799, 0.0011917760130017996, 0.0011908609885722399, 0.0011911449255421758, 0.0011905540013685822, 0.0011914960341528058];[0.0012641600333154202, 0.0012566369259729981, 0.0012612930731847882, 0.0012513770489022136, 0.0012554570566862822, 0.0012428400805220008, 0.001246000058017671, 0.0012464169412851334, 0.0012500620214268565, 0.0012485430343076587, 0.001251534908078611, 0.001249794033356011, 0.001254325034096837, 0.0012442490551620722, 0.0012468129862099886, 0.001245190971530974, 0.0012445120373740792, 0.0012485099723562598, 0.0012465830659493804, 0.0012526150094345212, 0.0012467310298234224, 0.0012441829312592745, 0.0012394459918141365, 0.0012551270192489028, 0.0012401520507410169, 0.0012409109622240067, 0.0012490879744291306, 0.00124684302136302, 0.001247249892912805, 0.001249321037903428, 0.0012494049733504653, 0.0012481911107897758, 0.0012468299828469753, 0.001244352082721889, 0.0012455849209800363, 0.0012475489638745785, 0.0012581220362335443, 0.0012450950453057885, 0.0012417960679158568, 0.0012439560377970338, 0.0012409950140863657, 0.0012557869777083397, 0.001253978000022471, 0.0012503010220825672, 0.0012542130425572395, 0.0012439109850674868, 0.0012416059616953135, 0.0012429659254848957, 0.0012454650131985545, 0.0012427530018612742];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0008704420179128647;0.0009274990297853947;;;1.0655494687737392;;;[0.0009080669842660427, 0.0008738860487937927, 0.0008818850619718432, 0.0008816269692033529, 0.000887271948158741, 0.0008756319293752313, 0.000879538943991065, 0.0008803709642961621, 0.0008782040094956756, 0.0008733819704502821, 0.0008746050298213959, 0.0008796799229457974, 0.0008784419624134898, 0.0008704420179128647, 0.0008768161060288548, 0.0008776839822530746, 0.000879029044881463, 0.0008837460773065686, 0.0008740209741517901, 0.0008795240428298712, 0.0008751319255679846, 0.0008709740359336138, 0.0008749180706217885, 0.0008762860670685768, 0.0008782170480117202, 0.000873193028382957, 0.0008739230688661337, 0.0008749900152906775, 0.000893027987331152, 0.0008818230126053095, 0.000877983053214848, 0.0008766100509092212, 0.0008850069716572762, 0.0008726799860596657, 0.0008750619599595666, 0.0008821999654173851, 0.000881252926774323, 0.0008730570552870631, 0.0008720830082893372, 0.000876807956956327, 0.0008778310148045421, 0.0008720420300960541, 0.0008789920248091221, 0.0008756839670240879, 0.0008796929614618421, 0.0008865420240908861, 0.0008794920286163688, 0.0008742549689486623, 0.0008791270665824413, 0.0008748560212552547];[0.0009643799858167768, 0.0009492019889876246, 0.0009603429352864623, 0.0009484629845246673, 0.0009367519523948431, 0.0009378209942951798, 0.00094455701764673, 0.0009356939699500799, 0.0009392600040882826, 0.0009357460075989366, 0.0009406150784343481, 0.0009375709341838956, 0.0009417110122740269, 0.0009526399662718177, 0.0009406340541318059, 0.0009440879803150892, 0.0009395289234817028, 0.0009479339933022857, 0.0009389639599248767, 0.0009348359890282154, 0.000938953016884625, 0.0009426779579371214, 0.0009365989826619625, 0.0009274990297853947, 0.000933233997784555, 0.0009277280187234282, 0.0009367149323225021, 0.0009354839567095041, 0.0009380059782415628, 0.0009363589342683554, 0.000934581970795989, 0.0009330039611086249, 0.0009346900042146444, 0.0009387850295752287, 0.0009393009822815657, 0.0009313849732279778, 0.000940307043492794, 0.0009352139895781875, 0.0009486540220677853, 0.0009398470865562558, 0.0009408780606463552, 0.0009371860651299357, 0.0009379859548062086, 0.0009348210878670216, 0.0009379159891977906, 0.0009362440323457122, 0.0009413849329575896, 0.0009387240279465914, 0.0009401219431310892, 0.0009374159853905439];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0008271828992292285;0.0017894200282171369;;;2.163270094056011;;;[0.0008625920163467526, 0.0008379939245060086, 0.0008434110786765814, 0.0008421669481322169, 0.0008340550120919943, 0.0008505620062351227, 0.0008415299234911799, 0.0008484759600833058, 0.0008378271013498306, 0.000831005978398025, 0.0008406450506299734, 0.0008316010935232043, 0.0008307459065690637, 0.0008276269072666764, 0.0008311700075864792, 0.0008347349939867854, 0.000829283962957561, 0.0008279220201075077, 0.0008295810548588634, 0.0008287790697067976, 0.000831879093311727, 0.0008430039742961526, 0.0008336679311469197, 0.0008301049238070846, 0.0008277189917862415, 0.0008312750142067671, 0.0008296029409393668, 0.000841054948978126, 0.0008360049687325954, 0.0008277670713141561, 0.0008346149697899818, 0.0008300740737468004, 0.0008283349452540278, 0.0008289320394396782, 0.000829436001367867, 0.0008311140118166804, 0.0008306640665978193, 0.0008276370353996754, 0.0008304920047521591, 0.0008306440431624651, 0.000834487029351294, 0.000830629956908524, 0.0008318249601870775, 0.0008291760459542274, 0.0008272379636764526, 0.0008337609469890594, 0.000829964061267674, 0.0008271828992292285, 0.0008428500732406974, 0.0008350129937753081];[0.0018514209659770131, 0.0018318099901080132, 0.0018074889667332172, 0.0017932510236278176, 0.0018117509316653013, 0.00180097296833992, 0.0017963170539587736, 0.0017980440752580762, 0.0018031649524345994, 0.0018029439961537719, 0.001798913930542767, 0.0018017790280282497, 0.0018130060052499175, 0.001803554012440145, 0.0018028569174930453, 0.0018009350169450045, 0.0017995770322158933, 0.002054564072750509, 0.0017954970244318247, 0.0017927211010828614, 0.0018139509484171867, 0.0017914959462359548, 0.0017931470647454262, 0.001791898044757545, 0.0017965600127354264, 0.0017950119217857718, 0.001791750080883503, 0.0017990480409935117, 0.001794210053049028, 0.0017940730322152376, 0.001803176011890173, 0.001795847900211811, 0.001799655961804092, 0.001793492934666574, 0.0017916270298883319, 0.0017909659072756767, 0.001805790001526475, 0.0017968110041692853, 0.00179215706884861, 0.002003222005441785, 0.0017914979252964258, 0.0017941739642992616, 0.0017894200282171369, 0.0017952179769054055, 0.0017952569760382175, 0.0017917240038514137, 0.001795525080524385, 0.0017920660320669413, 0.0017910239985212684, 0.001791669987142086];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0010827730875462294;0.002224838943220675;;;2.054760105150549;;;[0.0011102419812232256, 0.0010983289685100317, 0.0011015270138159394, 0.0010900950292125344, 0.0010998089564964175, 0.0014295950531959534, 0.0010918619809672236, 0.001094534993171692, 0.0010946269612759352, 0.0010897041065618396, 0.0010879000183194876, 0.0010881470516324043, 0.0010924359085038304, 0.0010887290118262172, 0.0010839379392564297, 0.0010898350737988949, 0.0010911539429798722, 0.0010856539011001587, 0.0010847148951143026, 0.0010827730875462294, 0.0010918710613623261, 0.001092717982828617, 0.001092075021006167, 0.001083964016288519, 0.0010928090196102858, 0.0010906329844146967, 0.0010839198948815465, 0.001089273951947689, 0.0010948519920930266, 0.0010858549503609538, 0.0010883950162678957, 0.0010869709076359868, 0.0010951729491353035, 0.0010911449790000916, 0.0010896569583564997, 0.0010868130484595895, 0.001091893995180726, 0.0010907090036198497, 0.0010869409888982773, 0.001088782912120223, 0.001094890059903264, 0.0010873168939724565, 0.001087290933355689, 0.0010853479616343975, 0.001090361038222909, 0.001089792000129819, 0.0010885910596698523, 0.001086795935407281, 0.0010954559547826648, 0.0010903580114245415];[0.0022742359433323145, 0.0022411750396713614, 0.0022452360717579722, 0.002238235087133944, 0.00223531702067703, 0.002243748982436955, 0.0022504160879179835, 0.0022369269281625748, 0.0022264469880610704, 0.002543158014304936, 0.0022388630313798785, 0.00222738494630903, 0.0022282249992713332, 0.0022275730734691024, 0.002227641991339624, 0.0022330309730023146, 0.0022290690103545785, 0.0022360869916155934, 0.002224838943220675, 0.002227491931989789, 0.0022259920369833708, 0.0022309579653665423, 0.002226998098194599, 0.002237680018879473, 0.0022283049765974283, 0.002231688005849719, 0.0022303700679913163, 0.0022307519102469087, 0.002232083003036678, 0.002230604994110763, 0.0022388570941984653, 0.0022402110043913126, 0.0022466020891442895, 0.0022319130366668105, 0.0022382320603355765, 0.002229477046057582, 0.00222675793338567, 0.002230900921858847, 0.00223243806976825, 0.0022302300203591585, 0.0022566120605915785, 0.002233303035609424, 0.002225048025138676, 0.0022257929667830467, 0.0022541569778695703, 0.002230682992376387, 0.0022358749993145466, 0.0022249569883570075, 0.0022299609845504165, 0.00222827703692019];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0008093810174614191;0.001795336022041738;;;2.2181592887768913;;;[0.0008457880467176437, 0.0008193280082195997, 0.0008250430691987276, 0.0008175260154530406, 0.0008170860819518566, 0.0008232970722019672, 0.0008183199679479003, 0.0008204699261114001, 0.0008189930813387036, 0.0008102490101009607, 0.0008133630035445094, 0.0008339600171893835, 0.0008178419666364789, 0.0008119730046018958, 0.0008112509967759252, 0.0008173140231519938, 0.0008119740523397923, 0.0008096309611573815, 0.0008143599843606353, 0.00081771204713732, 0.0008158779237419367, 0.0008125230669975281, 0.0008120349375531077, 0.0008111980278044939, 0.0008156540570780635, 0.0008165560429915786, 0.0008129531051963568, 0.0008107690373435616, 0.000813215970993042, 0.0008102619322016835, 0.0008155459072440863, 0.0008155630202963948, 0.0008093810174614191, 0.0008101670537143946, 0.0008122030412778258, 0.0008204129990190268, 0.0008120830170810223, 0.0008130840724334121, 0.0008172990055754781, 0.0008130719652399421, 0.0008172229863703251, 0.0008111719507724047, 0.0008136830292642117, 0.0008154389215633273, 0.0008145829197019339, 0.0008198790019378066, 0.0008135439129546285, 0.0008106440072879195, 0.0008129699854180217, 0.0008129840716719627];[0.001836213981732726, 0.0018064799951389432, 0.002147881081327796, 0.0018051250372081995, 0.0018024359596893191, 0.0017993140500038862, 0.0017991020577028394, 0.0018030100036412477, 0.0018041289877146482, 0.0018013219814747572, 0.0018039940623566508, 0.0018000089330598712, 0.001795336022041738, 0.0018003250006586313, 0.0018009489867836237, 0.0017999999690800905, 0.0017987210303544998, 0.0018006410682573915, 0.001800194033421576, 0.001799602061510086, 0.0018028059275820851, 0.0018016980029642582, 0.0018010929925367236, 0.0018000740092247725, 0.0018198909237980843, 0.0018028770573437214, 0.0017980689881369472, 0.0017996259266510606, 0.0017981400014832616, 0.0017968229949474335, 0.0018021289724856615, 0.0018021280411630869, 0.0018028989434242249, 0.0017986369784921408, 0.0018066150369122624, 0.001795936026610434, 0.0018031380604952574, 0.0018036209512501955, 0.00179655896499753, 0.0018031429499387741, 0.0017999309347942472, 0.0018030570354312658, 0.0018023740267381072, 0.0017983110155910254, 0.0018073020037263632, 0.0017995439702644944, 0.0017995599191635847, 0.00180004199501127, 0.001805154955945909, 0.0017974920338019729];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0011147059267386794;0.0021382379345595837;;;1.9182080971036686;;;[0.0011454649502411485, 0.001129971002228558, 0.001126218936406076, 0.001129742944613099, 0.0011344649828970432, 0.0011255639838054776, 0.001132835983298719, 0.0011274470016360283, 0.0011367520783096552, 0.0011265010107308626, 0.0011246519861742854, 0.0011171810328960419, 0.0011245310306549072, 0.0011147059267386794, 0.0011232689721509814, 0.0011263280175626278, 0.0011268139351159334, 0.0011270890245214105, 0.0011209150543436408, 0.0011176730040460825, 0.0011267369845882058, 0.001123660011216998, 0.0011160089634358883, 0.0011193089885637164, 0.001134715974330902, 0.0011231160024181008, 0.0011211889795958996, 0.0011304080253466964, 0.0011238810839131474, 0.0011166700860485435, 0.0011216719867661595, 0.0011278429301455617, 0.0011262050829827785, 0.0011217020219191909, 0.00112570496276021, 0.00111687695607543, 0.001124241971410811, 0.0011224489426240325, 0.0011270969407632947, 0.001121282926760614, 0.001124250004068017, 0.0011293189600110054, 0.0011206628987565637, 0.0011181490262970328, 0.0011274360585957766, 0.0011230389354750514, 0.0011217689607292414, 0.0011275289580225945, 0.0011302659986540675, 0.0011221120366826653];[0.002179624978452921, 0.0021651890128850937, 0.0021506339544430375, 0.0021579789463430643, 0.002170346095226705, 0.002163955010473728, 0.002153928973712027, 0.0021492160158231854, 0.002138578100129962, 0.0021588390227407217, 0.0021573520498350263, 0.002152350964024663, 0.0021502019371837378, 0.0021487859776243567, 0.002149543957784772, 0.002158735995180905, 0.0021447029430419207, 0.002142698969691992, 0.0024113570107147098, 0.0021414229413494468, 0.002147893072105944, 0.0021400939440354705, 0.0021410650806501508, 0.002142439945600927, 0.002141389064490795, 0.002148402971215546, 0.002145497943274677, 0.002153672045096755, 0.0021442569559440017, 0.002147063030861318, 0.0021422419231384993, 0.002141362987458706, 0.002142657060176134, 0.0021414540242403746, 0.002144205034710467, 0.0021408969769254327, 0.00214036600664258, 0.0021417009411379695, 0.0021473870147019625, 0.002149648033082485, 0.002154493937268853, 0.0021630009869113564, 0.00213973899371922, 0.0021486240439116955, 0.0021447009639814496, 0.002139878924936056, 0.0021420789416879416, 0.0021410820772871375, 0.0021382379345595837, 0.002147770021110773];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0010280819842591882;0.001092315069399774;;;1.0624785631146632;;;[0.0010597030632197857, 0.0010368539951741695, 0.0010399500606581569, 0.0010406059445813298, 0.00104909494984895, 0.0010460240300744772, 0.0010388270020484924, 0.0010344010079279542, 0.0010366769274696708, 0.0010305419564247131, 0.0010328139178454876, 0.0010329040233045816, 0.001035467954352498, 0.0010280819842591882, 0.0010328380158171058, 0.0010354939149692655, 0.0010305370669811964, 0.0010580959497019649, 0.0010329140350222588, 0.0010326789924874902, 0.0010320539586246014, 0.001047684927470982, 0.0010341409360989928, 0.001033187028951943, 0.001030868967063725, 0.001030866988003254, 0.0010304719908162951, 0.0010302269365638494, 0.0010348480427637696, 0.001033334992825985, 0.001036257017403841, 0.0010351400123909116, 0.001033704960718751, 0.0010356010170653462, 0.0010324791073799133, 0.0010295829270035028, 0.0010345280170440674, 0.0010424129432067275, 0.001044320990331471, 0.0010411570547148585, 0.0010455860756337643, 0.0010427971137687564, 0.001043700031004846, 0.0010351339587941766, 0.0010319370776414871, 0.0010368759976699948, 0.0010322959860786796, 0.0010326839983463287, 0.001032146974466741, 0.0010407710215076804];[0.0011125230230391026, 0.0011104419827461243, 0.0011037259828299284, 0.001105385017581284, 0.0011129439808428288, 0.0011009039590135217, 0.0011009119916707277, 0.0011097509413957596, 0.001107540912926197, 0.0011016239877790213, 0.0011002819519490004, 0.0010942979715764523, 0.001092354068532586, 0.0010940999491140246, 0.0010924580274149776, 0.0011001619277521968, 0.0011005690321326256, 0.0011097410460934043, 0.0010966499103233218, 0.0011160989524796605, 0.0010991899762302637, 0.0010992279276251793, 0.0010985719272866845, 0.0010954870376735926, 0.0010947950650006533, 0.0010969860013574362, 0.0010988329304382205, 0.0010982289677485824, 0.0010984400287270546, 0.001098501030355692, 0.001098131062462926, 0.0010999320074915886, 0.0011003330582752824, 0.001100444933399558, 0.0011009060544893146, 0.0010972809977829456, 0.001092923921532929, 0.0010972869349643588, 0.0010964369866997004, 0.0010930889984592795, 0.001095441053621471, 0.0011056829243898392, 0.0010971380397677422, 0.0010931430151686072, 0.0010975949699059129, 0.001092315069399774, 0.0010959140490740538, 0.0010934240417554975, 0.0011073380010202527, 0.001095858053304255];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0011347209801897407;0.0027563049225136638;;;2.4290596284319803;;;[0.0011707330122590065, 0.0011493649799376726, 0.001150744967162609, 0.001158613944426179, 0.0011505390284582973, 0.0011555759701877832, 0.0011459389934316278, 0.0011463239789009094, 0.0011554399970918894, 0.0011474329512566328, 0.0012355940416455269, 0.0011667630169540644, 0.001147449016571045, 0.0011462689144536853, 0.0011419329093769193, 0.001145114074461162, 0.0011508780298754573, 0.0011541560525074601, 0.0011447250144556165, 0.0011495730141177773, 0.0011497699888423085, 0.0011491880286484957, 0.0011432078899815679, 0.0011389590799808502, 0.0011425409466028214, 0.0011408020509406924, 0.001136910985223949, 0.0011411439627408981, 0.0011440119706094265, 0.0011446200078353286, 0.0011433990439400077, 0.0011347209801897407, 0.0011491269106045365, 0.001138441963121295, 0.0011486589210107923, 0.0011464799754321575, 0.0011505369329825044, 0.001145112095400691, 0.0011402009986341, 0.0011458250228315592, 0.001140574924647808, 0.001139261992648244, 0.0011457429500296712, 0.0011468499433249235, 0.0011435570195317268, 0.0011410729493945837, 0.0011446939315646887, 0.001145735033787787, 0.0011432151077315211, 0.0011381099466234446];[0.002876720973290503, 0.0027784599224105477, 0.0027805919526144862, 0.0027712599840015173, 0.0027707109693437815, 0.0028043979546055198, 0.002801236929371953, 0.0027670360868796706, 0.0031586559489369392, 0.002763108001090586, 0.002769312937743962, 0.0027681560022756457, 0.002766239922493696, 0.0027803799603134394, 0.002760500996373594, 0.0027648420073091984, 0.002763806958682835, 0.00275829597376287, 0.0027614920400083065, 0.002773877000436187, 0.0027668329421430826, 0.002764976001344621, 0.0027644099900498986, 0.0027616730658337474, 0.0027618679450824857, 0.0027634570142254233, 0.0027870519552379847, 0.0027620670152828097, 0.002764080069027841, 0.002764084958471358, 0.002779943053610623, 0.002765218960121274, 0.002759248949587345, 0.0027598979650065303, 0.002762418007478118, 0.0027615430299192667, 0.0027677519246935844, 0.0027610929682850838, 0.002759855007752776, 0.0027606870280578732, 0.0027640130138024688, 0.0027607009978964925, 0.0027563049225136638, 0.0027574360137805343, 0.0027606869116425514, 0.002766767982393503, 0.002756971982307732, 0.0027639520121738315, 0.002778682974167168, 0.002766796969808638];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0012781040277332067;0.00271538901142776;;;2.124544600836337;;;[0.0013215780491009355, 0.0012887780321761966, 0.0012968499213457108, 0.0013039170298725367, 0.0013011270202696323, 0.0012975450372323394, 0.0012872240040451288, 0.0012914030812680721, 0.0012978099985048175, 0.0012951160315424204, 0.001284101977944374, 0.0012962380424141884, 0.0012781040277332067, 0.0012914759572595358, 0.0012931929668411613, 0.001294329995289445, 0.001285150065086782, 0.001283764955587685, 0.0012963330373167992, 0.0012868890771642327, 0.0012793559581041336, 0.001287283026613295, 0.0012990360846742988, 0.0012873790692538023, 0.0012823670404031873, 0.0012901349691674113, 0.0012873610248789191, 0.0012866350589320064, 0.001292316010221839, 0.0013039850164204836, 0.0012909119250252843, 0.0012881229631602764, 0.0012902570888400078, 0.0012926979688927531, 0.0012992649571970105, 0.001291907043196261, 0.0012784990249201655, 0.001282275072298944, 0.0012931620003655553, 0.001287905965000391, 0.0012916229898110032, 0.0012930670054629445, 0.001296421978622675, 0.001281993929296732, 0.0012920349836349487, 0.0012848660117015243, 0.0012881429865956306, 0.0012902070302516222, 0.0012957260478287935, 0.0012840570416301489];[0.0028209550073370337, 0.0027365440037101507, 0.0027212470304220915, 0.0027257170295342803, 0.0027245189994573593, 0.0027217549504712224, 0.002726146951317787, 0.002718638046644628, 0.002731289016082883, 0.0027252509025856853, 0.0027246769750490785, 0.0027235610177740455, 0.0027236390160396695, 0.002721271011978388, 0.002723496058024466, 0.0027254779124632478, 0.0027263149386271834, 0.0027218390023335814, 0.002722991048358381, 0.0027244259836152196, 0.002718543983064592, 0.0027207069797441363, 0.002729278989136219, 0.002733313012868166, 0.0027324629481881857, 0.00271538901142776, 0.0027326620183885098, 0.002727644983679056, 0.0027206799713894725, 0.002720306976698339, 0.00271794106811285, 0.0027350320015102625, 0.002731270040385425, 0.002736015012487769, 0.002723154961131513, 0.0027227249229326844, 0.0027209200197830796, 0.0027231790591031313, 0.002717353985644877, 0.002718881005421281, 0.0027207030216231942, 0.0027261950308457017, 0.0027192820562049747, 0.0027173879789188504, 0.0027185060316696763, 0.002718132920563221, 0.0027182319900020957, 0.0027214459842070937, 0.0027209180407226086, 0.0027301310328766704];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0011192369274795055;0.002772487932816148;;;2.4771233549805434;;;[0.0011544310254976153, 0.0011514979414641857, 0.0011472520418465137, 0.0011369059793651104, 0.0011372920125722885, 0.0011393741006031632, 0.0011304300278425217, 0.0011358089977875352, 0.001136620994657278, 0.0011311039561405778, 0.001125628943555057, 0.0011217390419915318, 0.0011332290014252067, 0.001124250004068017, 0.0011386950500309467, 0.001140765962190926, 0.0011288790265098214, 0.001136617036536336, 0.0011307320091873407, 0.0011234539560973644, 0.0011304750805720687, 0.0011230080854147673, 0.0011285650543868542, 0.0011308789253234863, 0.0011348299449309707, 0.001123760943301022, 0.0011227609356865287, 0.0011217070277780294, 0.0011308540124446154, 0.0011302039492875338, 0.0011390020372346044, 0.0011327009415253997, 0.0011243040207773447, 0.0011237389408051968, 0.0011300150072202086, 0.0011226420756429434, 0.0011243500048294663, 0.0011319249169901013, 0.0011230830568820238, 0.001127593102864921, 0.0011273690033704042, 0.001131159020587802, 0.0011356699978932738, 0.001123236957937479, 0.0011291690170764923, 0.0011217179708182812, 0.0011192369274795055, 0.0011220209999009967, 0.0011334409937262535, 0.0011325218947604299];[0.0028068809770047665, 0.0027837189845740795, 0.002786543918773532, 0.0027801229152828455, 0.002781677059829235, 0.002786807017400861, 0.0027850549668073654, 0.0027857610257342458, 0.0027860490372404456, 0.0027810719329863787, 0.002787718898616731, 0.0027792719192802906, 0.0027781069511547685, 0.0027868939796462655, 0.0028086280217394233, 0.002780127921141684, 0.0027755580376833677, 0.003046453930437565, 0.002775161061435938, 0.0027742449892684817, 0.002772768959403038, 0.0027835340006276965, 0.002776334062218666, 0.002780662034638226, 0.0027815490029752254, 0.0027738600037992, 0.0027787869330495596, 0.002772487932816148, 0.0027751789893954992, 0.002807523007504642, 0.0027772680623456836, 0.0027756639756262302, 0.0027831889456138015, 0.0027811169857159257, 0.0027840329566970468, 0.002783240983262658, 0.0027785920538008213, 0.0027777139330282807, 0.0027790359454229474, 0.0027985410997644067, 0.0027834189822897315, 0.0027810229221358895, 0.0027795860078185797, 0.0027803239645436406, 0.002777824061922729, 0.002778350026346743, 0.002776260022073984, 0.0027738750213757157, 0.0027754990151152015, 0.0027806670404970646];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0013291779905557632;0.002607472939416766;;;1.9617184138946773;;;[0.0013601669343188405, 0.0013395420974120498, 0.001337599940598011, 0.0013464740477502346, 0.0013428149977698922, 0.0013446290977299213, 0.001347652985714376, 0.0013394519919529557, 0.0013492780271917582, 0.001339354901574552, 0.0013350850204005837, 0.0013391750399023294, 0.0013326059561222792, 0.0013421321054920554, 0.001343129901215434, 0.0013454370200634003, 0.0013326209736987948, 0.0013426609802991152, 0.001343848998658359, 0.0013339909492060542, 0.0013291779905557632, 0.001340143964625895, 0.0013327599735930562, 0.0013305030297487974, 0.0013354220427572727, 0.0013322359882295132, 0.0013356530107557774, 0.0013370299711823463, 0.0013308679917827249, 0.0013374669943004847, 0.0013341499725356698, 0.0013311939546838403, 0.0013347020139917731, 0.0013520619831979275, 0.0013439410831779242, 0.0013410910032689571, 0.0013442810159176588, 0.0013429009122774005, 0.001334846019744873, 0.0013442330528050661, 0.0013330200454220176, 0.0013401210308074951, 0.0013424729695543647, 0.0013417560840025544, 0.0013369460357353091, 0.001335068023763597, 0.0013388519873842597, 0.0013305679894983768, 0.0013347839703783393, 0.0013314270181581378];[0.002654310897924006, 0.002636736026033759, 0.0026227199705317616, 0.0026249049697071314, 0.0026337490417063236, 0.00261922599747777, 0.0026284659979864955, 0.0026225249748677015, 0.0026316000148653984, 0.0026186119066551328, 0.00293155899271369, 0.0026093029882758856, 0.0026157129323109984, 0.0026154080405831337, 0.0026161279529333115, 0.0026150699704885483, 0.0026198470732197165, 0.0026220689760521054, 0.0026122579583898187, 0.0026247550267726183, 0.0026172789512202144, 0.002616486046463251, 0.002622568979859352, 0.002620684914290905, 0.002614620025269687, 0.002614474040456116, 0.0026171639328822494, 0.002610408002510667, 0.002607472939416766, 0.002612874028272927, 0.002618337981402874, 0.0026162320282310247, 0.0026286339852958918, 0.0026243228930979967, 0.002614427008666098, 0.002632332034409046, 0.002614842029288411, 0.002616509096696973, 0.002615318982861936, 0.0026166719617322087, 0.0026106779696419835, 0.002617993042804301, 0.0026168259792029858, 0.0026148169999942183, 0.0026116709923371673, 0.002607900067232549, 0.002611354924738407, 0.0026130739133805037, 0.0026131310733035207, 0.0026170649798586965];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.001497236080467701;0.0032560540130361915;;;2.174709823997213;;;[0.0015222999500110745, 0.0015047480119392276, 0.0015100849559530616, 0.0015085659688338637, 0.0015112729743123055, 0.0015098389703780413, 0.0015118439914658666, 0.0015102470060810447, 0.001507874927483499, 0.0015051249647513032, 0.0015114509733393788, 0.0015056619886308908, 0.0015020360006019473, 0.0015002599684521556, 0.001497236080467701, 0.0015081890160217881, 0.0015104260528460145, 0.001501983031630516, 0.0015161510091274977, 0.0015029320493340492, 0.0015028199413791299, 0.0015070720110088587, 0.0014985259622335434, 0.0014984000008553267, 0.0015048929490149021, 0.0015062500024214387, 0.0015066199703142047, 0.0015036719851195812, 0.0015006120083853602, 0.0015011660289019346, 0.0015047109918668866, 0.0015027940971776843, 0.001498214085586369, 0.0015069519868120551, 0.0015089829685166478, 0.00150220503564924, 0.0015035909600555897, 0.0014996089739724994, 0.001505696913227439, 0.0015037880511954427, 0.0015011259820312262, 0.0015058800345286727, 0.0015037159901112318, 0.0015002649743109941, 0.0015004330780357122, 0.0015026520704850554, 0.0015997920418158174, 0.0015150690451264381, 0.0015081448946148157, 0.0015151719562709332];[0.003290338907390833, 0.0032826740061864257, 0.0032841420033946633, 0.0036034579388797283, 0.0032614750089123845, 0.0032564359717071056, 0.0032629220513626933, 0.003264082013629377, 0.0032650369685143232, 0.0032626240281388164, 0.003277344978414476, 0.0032712300308048725, 0.0032679319847375154, 0.003293020068667829, 0.0032597950194031, 0.0032634170493111014, 0.0032598659163340926, 0.003261012025177479, 0.0032776419539004564, 0.003263843012973666, 0.0032897520577535033, 0.0032685190672054887, 0.003280346980318427, 0.003270054003223777, 0.003267335006967187, 0.0032728719525039196, 0.003267665975727141, 0.003261712030507624, 0.0032560540130361915, 0.00325990398414433, 0.0032584050204604864, 0.0032620360143482685, 0.003263665013946593, 0.003265880048274994, 0.0032606410095468163, 0.003260424011386931, 0.0032607850152999163, 0.003259065095335245, 0.00325693201739341, 0.003261990030296147, 0.0032589100301265717, 0.003263995982706547, 0.0032641029683873057, 0.0032646539621055126, 0.0032647650223225355, 0.003277907962910831, 0.003260268014855683, 0.0032629469642415643, 0.003261770005337894, 0.0032654620008543134];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0014720790786668658;0.0032709920778870583;;;2.2220219859719164;;;[0.0015042630257084966, 0.001477165031246841, 0.0014780510682612658, 0.0014776659663766623, 0.0014868240104988217, 0.0014901490649208426, 0.0014829239808022976, 0.0014822459779679775, 0.0014826490078121424, 0.0014773830771446228, 0.001477087032981217, 0.0014744190266355872, 0.0014731839764863253, 0.0014784240629523993, 0.0014770220732316375, 0.0014845830155536532, 0.00147253496106714, 0.0014816980110481381, 0.001479936996474862, 0.0014815930044278502, 0.0014826139668002725, 0.0014885170385241508, 0.0014769099652767181, 0.0014774679439142346, 0.0014808219857513905, 0.0015010079368948936, 0.0014720790786668658, 0.0014806640101596713, 0.001475861994549632, 0.0014813389861956239, 0.001481040962971747, 0.001478130929172039, 0.0014756569871678948, 0.0014860410010442138, 0.0014787840191274881, 0.0014811309520155191, 0.0014811890432611108, 0.0014817400369793177, 0.001487205969169736, 0.0014801480574533343, 0.0014754100702703, 0.0014801480574533343, 0.001477273995988071, 0.0014803310623392463, 0.0014816949842497706, 0.0014868800062686205, 0.001477865967899561, 0.001490491908043623, 0.0014821611111983657, 0.0014847030397504568];[0.0032924599945545197, 0.0032940320670604706, 0.0032890570582821965, 0.003286623046733439, 0.003281951998360455, 0.0032819199841469526, 0.003282112069427967, 0.003273537033237517, 0.0032808190444484353, 0.003282094025053084, 0.0032877480844035745, 0.003274644026532769, 0.0032841209322214127, 0.0032727199140936136, 0.0032752479892224073, 0.0032878119964152575, 0.003275595954619348, 0.0032787970267236233, 0.003544796025380492, 0.003288242034614086, 0.003278146032243967, 0.0032748200464993715, 0.0032727239886298776, 0.0032733239931985736, 0.0032874189782887697, 0.0032736649736762047, 0.003272022004239261, 0.003278547083027661, 0.003274381044320762, 0.0032709920778870583, 0.0032734370324760675, 0.003273742040619254, 0.0032725969795137644, 0.003276524948887527, 0.003271469031460583, 0.0032715010456740856, 0.0032762859482318163, 0.0032781119225546718, 0.0032731419196352363, 0.003272661007940769, 0.0032800741028040648, 0.0032841870561242104, 0.0032744361087679863, 0.0032739309826865792, 0.00327443506103009, 0.0032766329823061824, 0.0032720129238441586, 0.0032717209542170167, 0.003273461014032364, 0.0032710019731894135];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.00023356906604021788;0.000302886008284986;;;1.2967727851120172;;;[0.00027439603582024574, 0.0002518180990591645, 0.00024189997930079699, 0.00024207797832787037, 0.00023473799228668213, 0.0002384250983595848, 0.00023974105715751648, 0.00024849199689924717, 0.0002406500279903412, 0.00024027505423873663, 0.0002338510239496827, 0.00023547501768916845, 0.00023498199880123138, 0.00023559900000691414, 0.0002408130094408989, 0.0002362419618293643, 0.0002353939926251769, 0.00023549003526568413, 0.0002342079533264041, 0.0002358179772272706, 0.00023768201936036348, 0.00023356906604021788, 0.00023781904019415379, 0.000234810053370893, 0.00023806397803127766, 0.0002370700240135193, 0.00023706199135631323, 0.00023656000848859549, 0.00024083093740046024, 0.000240899040363729, 0.0002381770173087716, 0.00023738201707601547, 0.0002365090185776353, 0.00023522402625530958, 0.0002378229983150959, 0.00023510598111897707, 0.00023596500977873802, 0.00023720902390778065, 0.0002367330016568303, 0.0002356549957767129, 0.00023470295127481222, 0.00023516698274761438, 0.0002397480420768261, 0.00023895397316664457, 0.00023648201022297144, 0.00023641600273549557, 0.00023532810155302286, 0.00024140009190887213, 0.00023857399355620146, 0.00023603998124599457];[0.0003698640502989292, 0.00032838701736181974, 0.0003142129862681031, 0.0003233869792893529, 0.0003085570642724633, 0.00030758895445615053, 0.0003068699734285474, 0.00030748406425118446, 0.0003079070011153817, 0.0003063790500164032, 0.00031762290745973587, 0.00030520104337483644, 0.00030621897894889116, 0.00030532502569258213, 0.0003064339980483055, 0.0003050870727747679, 0.0003052219981327653, 0.00030343898106366396, 0.0003044130280613899, 0.0003044538898393512, 0.00030512898229062557, 0.00030645006336271763, 0.000302886008284986, 0.00030453200452029705, 0.00030439707916229963, 0.00030619604513049126, 0.00030609697569161654, 0.0003055549459531903, 0.0003065710188820958, 0.00030463701114058495, 0.0003187459660694003, 0.0003054389962926507, 0.00030393502674996853, 0.00030564703047275543, 0.00030491501092910767, 0.00030560907907783985, 0.00030963809695094824, 0.00030501000583171844, 0.0003063769545406103, 0.00030392396729439497, 0.0003051480744034052, 0.00030380196403712034, 0.00030440103728324175, 0.00030448194593191147, 0.00030529999639838934, 0.00030632398556917906, 0.00030643597710877657, 0.00031513406429439783, 0.00030715891625732183, 0.00030616496223956347];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0020162269938737154;0.0004944340325891972;;;0.24522736482128737;;;[0.005207068985328078, 0.005182340973988175, 0.005184645066037774, 0.005179367959499359, 0.005179567961022258, 0.005188915994949639, 0.004323186003603041, 0.004320073057897389, 0.004317892016842961, 0.004310235031880438, 0.00431752298027277, 0.004315858008340001, 0.004340865998528898, 0.004316731938160956, 0.00431678700260818, 0.004316322039812803, 0.004315118072554469, 0.004313598037697375, 0.0043250329326838255, 0.004332722979597747, 0.0021673490991815925, 0.0021611331030726433, 0.002076169941574335, 0.002082166029140353, 0.0020764729706570506, 0.002040707040578127, 0.0020391179714351892, 0.0020414480241015553, 0.0020371120190247893, 0.0020348019897937775, 0.0020438629435375333, 0.002035298035480082, 0.0020376589382067323, 0.0020350069971755147, 0.002041828935034573, 0.002040636958554387, 0.002037852071225643, 0.0020346109522506595, 0.0020291510736569762, 0.0020235549891367555, 0.0020162269938737154, 0.002019028994254768, 0.0020389249548316, 0.002019585925154388, 0.0020199199207127094, 0.0020229200599715114, 0.0020244340412318707, 0.002019484993070364, 0.0020182679872959852, 0.002030887990258634];[0.000561821972951293, 0.0005258060991764069, 0.000503087998367846, 0.0008058190578594804, 0.0004995960043743253, 0.000497146975249052, 0.0005003750557079911, 0.0004944340325891972, 0.0004955439362674952, 0.000499351997859776, 0.0005161570152267814, 0.0005015110364183784, 0.0005032719345763326, 0.0004997829673811793, 0.0005002820398658514, 0.0004990869201719761, 0.0004979729419574142, 0.000516418949700892, 0.0004988069413229823, 0.0005007550353184342, 0.0005010860040783882, 0.0004990720190107822, 0.0004954399773851037, 0.0004945410182699561, 0.0004990600282326341, 0.000497527071274817, 0.0005007010186091065, 0.000519108958542347, 0.0004999299999326468, 0.0004964569816365838, 0.0005010850727558136, 0.0004961889935657382, 0.0004966079723089933, 0.0004985250998288393, 0.0005065640434622765, 0.0004958929494023323, 0.0005027989391237497, 0.000521537964232266, 0.0005018980009481311, 0.0004988859873265028, 0.0004983469843864441, 0.0004980809753760695, 0.0005010149907320738, 0.0005004639970138669, 0.0004982339451089501, 0.0005013999762013555, 0.0004987780703231692, 0.0005245129577815533, 0.0004969750298187137, 0.0004968929570168257];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0006642090156674385;0.001473254058510065;;;2.2180579061090397;;;[0.0007012570276856422, 0.0006737540243193507, 0.0006835110252723098, 0.0006723609985783696, 0.0006774889770895243, 0.0006879739230498672, 0.0006882419111207128, 0.0006706410786136985, 0.0006816600216552615, 0.0006684559630230069, 0.0006772209890186787, 0.0006809990154579282, 0.0006725660059601068, 0.0006663760868832469, 0.0006725150160491467, 0.0006679910002276301, 0.0006715760100632906, 0.0006736830109730363, 0.0006711760070174932, 0.0006713559851050377, 0.000682174926623702, 0.000668389955535531, 0.0006648849230259657, 0.0006708939326927066, 0.0006762109696865082, 0.0006748728919774294, 0.0006748110754415393, 0.0006868999917060137, 0.0006716320058330894, 0.0006773460190743208, 0.0006728799780830741, 0.0006762719713151455, 0.0006749979220330715, 0.0006671579321846366, 0.0006642090156674385, 0.0006719890516251326, 0.0006757959490641952, 0.0006685169646516442, 0.0006683811079710722, 0.0006666999543085694, 0.0006798850372433662, 0.0006778789684176445, 0.0012484510662034154, 0.0012519790325313807, 0.0012579800095409155, 0.0012535830028355122, 0.0012574059655889869, 0.0012621760834008455, 0.0012577109737321734, 0.0013011089758947492];[0.0014995529782027006, 0.001478580990806222, 0.0014753419673070312, 0.0014779559569433331, 0.0014913679333403707, 0.0014796069590374827, 0.001473254058510065, 0.0015132639091461897, 0.0015112939290702343, 0.001513711060397327, 0.0015146579826250672, 0.0015176880406215787, 0.0015300529776141047, 0.00151156191714108, 0.0015080360462889075, 0.001593744964338839, 0.0015993150882422924, 0.0015913409879431129, 0.0015723980031907558, 0.0015719409566372633, 0.001593689899891615, 0.0015708970604464412, 0.0016501829959452152, 0.002020771033130586, 0.0016246510203927755, 0.0016152140451595187, 0.0016184020787477493, 0.0016224810387939215, 0.0016227250453084707, 0.001648272038437426, 0.0016847739461809397, 0.001680649002082646, 0.001679271925240755, 0.0016774529358372092, 0.001679491950199008, 0.0020351270213723183, 0.0016810649540275335, 0.001711110002361238, 0.0017130280612036586, 0.0017192389350384474, 0.0017186299664899707, 0.0017154300585389137, 0.0017266839276999235, 0.0017130699707195163, 0.0017471510218456388, 0.0017408999847248197, 0.001743242028169334, 0.0021127290092408657, 0.0017518389504402876, 0.0017397189512848854];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.001139140920713544;0.001423868932761252;;;1.2499497708056682;;;[0.0011750329285860062, 0.0011626669438555837, 0.0011739949695765972, 0.0011797649785876274, 0.0011722189374268055, 0.001157094957306981, 0.0011692059924826026, 0.0011546580353751779, 0.0011590459616854787, 0.0011577439727261662, 0.0011645189952105284, 0.0011684310156852007, 0.0011755030136555433, 0.0011603239690884948, 0.0011456490028649569, 0.001155973062850535, 0.001139140920713544, 0.001184819033369422, 0.0011687130900099874, 0.0011529020266607404, 0.0011577639961615205, 0.0011558380210772157, 0.0011678439332172275, 0.0011634289985522628, 0.0011503149289637804, 0.0011569519992917776, 0.0011560260318219662, 0.0011543860891833901, 0.0011558859841898084, 0.0011628740467131138, 0.0011617760173976421, 0.0011662750039249659, 0.0011658440344035625, 0.0011529389303177595, 0.001144986948929727, 0.0011594790266826749, 0.0011453810147941113, 0.0011489690514281392, 0.001169486902654171, 0.0011685220524668694, 0.001156225916929543, 0.0011542519787326455, 0.0011541229905560613, 0.0011417289497330785, 0.0011617720592767, 0.001180532039143145, 0.0011477130465209484, 0.001157058053649962, 0.0011753009166568518, 0.001169305993244052];[0.0014788309345021844, 0.001439979998394847, 0.0014576009707525373, 0.0014335050946101546, 0.0014326950768008828, 0.0014357620384544134, 0.001452099997550249, 0.0018404420698061585, 0.0014397649792954326, 0.001439571031369269, 0.0014287199592217803, 0.0014300260227173567, 0.0014281619805842638, 0.0014287689700722694, 0.0014287310186773539, 0.001432587974704802, 0.0014393230667337775, 0.0014300139155238867, 0.0014329759869724512, 0.0019951940048485994, 0.0014274478890001774, 0.001428336021490395, 0.0014283930649980903, 0.001440949970856309, 0.0014441809616982937, 0.0014293210115283728, 0.0014293870190158486, 0.0014255510177463293, 0.0014279659371823072, 0.0014241250464692712, 0.0014321210328489542, 0.0017822729423642159, 0.0014303019270300865, 0.0014278599992394447, 0.001423868932761252, 0.0014357439940795302, 0.001441403990611434, 0.0014437100617215037, 0.0014256249414756894, 0.0014267399674281478, 0.001427925075404346, 0.001429226016625762, 0.0014267530059441924, 0.001770733972080052, 0.0014376939507201314, 0.0014271410182118416, 0.0014335460728034377, 0.0014285249635577202, 0.0014354030136018991, 0.0014286900404840708];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0007890469860285521;0.0008468729211017489;;;1.0732857942519338;;;[0.0008245159406214952, 0.0008045989088714123, 0.0007965900003910065, 0.0007994059706106782, 0.0007999209919944406, 0.0007944529643282294, 0.000802161986939609, 0.0007975880289450288, 0.0008021609392017126, 0.000795988948084414, 0.0007920850766822696, 0.0007908809930086136, 0.0007928640116006136, 0.0007914589950814843, 0.0007919130148366094, 0.0007890469860285521, 0.0007983320392668247, 0.0007918659830465913, 0.0007948708953335881, 0.0008013540646061301, 0.0007999839726835489, 0.0007955949986353517, 0.0008001970127224922, 0.0007919500349089503, 0.0007993740728124976, 0.0007949939463287592, 0.0007898759795352817, 0.0007930509746074677, 0.0007940350333228707, 0.0007915019523352385, 0.0007918850751593709, 0.0007915160385891795, 0.0008048410527408123, 0.0007894230075180531, 0.0007907580584287643, 0.000792781007476151, 0.0008111130446195602, 0.0007946839323267341, 0.0007968090940266848, 0.000794988009147346, 0.0007985649863258004, 0.0007931309519335628, 0.0008029299788177013, 0.0008015830535441637, 0.0007996249478310347, 0.0007951029110699892, 0.0007924370002001524, 0.0008025119313970208, 0.000790791935287416, 0.0007973280735313892];[0.0008677230216562748, 0.0008530899649485946, 0.0008519800612702966, 0.000856449012644589, 0.0008537119720131159, 0.0008554159430786967, 0.0008497369708493352, 0.0008674099808558822, 0.0008512770291417837, 0.0008488519815728068, 0.0008605769835412502, 0.0008485680446028709, 0.0008592610247433186, 0.0008520189439877868, 0.0008753059664741158, 0.0008468729211017489, 0.0008610009681433439, 0.0008632430108264089, 0.0008688879897817969, 0.000851029995828867, 0.0008579840650781989, 0.0008486149599775672, 0.000851107994094491, 0.0008708419045433402, 0.0008591489167883992, 0.0008474800270050764, 0.0008495940128341317, 0.0008470569737255573, 0.0008607519557699561, 0.0008490860927850008, 0.0008477340452373028, 0.0008472390472888947, 0.0008512740023434162, 0.0008495490765199065, 0.0008654569974169135, 0.0008569409837946296, 0.0008848949801176786, 0.0008493419736623764, 0.0008510539773851633, 0.0008515360532328486, 0.0008516759844496846, 0.0008511589840054512, 0.0008473449852317572, 0.0008471509208902717, 0.0008496110094711185, 0.0008483440615236759, 0.0008491289336234331, 0.0008492409251630306, 0.000852830009534955, 0.0008616099366918206];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0008998370030894876;0.0009544360218569636;;;1.0606765654001964;;;[0.0009391679195687175, 0.0009135110303759575, 0.0009171559941023588, 0.0009088929509744048, 0.0009169189725071192, 0.0009029170032590628, 0.0009116799337789416, 0.0009160670451819897, 0.000909139052964747, 0.0009025819599628448, 0.0009170289849862456, 0.0009071349631994963, 0.0009066429920494556, 0.0009178989566862583, 0.0009048979263752699, 0.0009014470269903541, 0.000903161009773612, 0.0008998370030894876, 0.0009051980450749397, 0.0009021449368447065, 0.0009059529984369874, 0.0009048139909282327, 0.0009047390194609761, 0.0009036739356815815, 0.0009082809556275606, 0.0009122170740738511, 0.0009062440367415547, 0.0009075879352167249, 0.0009219750063493848, 0.0009038939606398344, 0.0009025030303746462, 0.0009063209872692823, 0.0009104820201173425, 0.0009102000622078776, 0.0009082820033654571, 0.0009099550079554319, 0.0009101510513573885, 0.0009082760661840439, 0.0009134110296145082, 0.0009068630170077085, 0.0009085990022867918, 0.0009065839694812894, 0.0009075640700757504, 0.0009097979636862874, 0.0009069290244951844, 0.0009070230880752206, 0.0009060970041900873, 0.0009130600374191999, 0.0009098300943151116, 0.0009118960006162524];[0.0009858990088105202, 0.0009711770107969642, 0.0013995629269629717, 0.0009708419675007463, 0.0009684049291536212, 0.0009667689446359873, 0.0009716660715639591, 0.0009685169206932187, 0.0009650919819250703, 0.0009646149119362235, 0.0009789830073714256, 0.00096484599635005, 0.0009692240273579955, 0.0009660290088504553, 0.0009714729385450482, 0.0009696969063952565, 0.0009664760436862707, 0.0009629579726606607, 0.000963801983743906, 0.0009893409442156553, 0.0009639989584684372, 0.0009642149088904262, 0.0009691750165075064, 0.0009599350159987807, 0.0009756609797477722, 0.0009653710294514894, 0.000963010941632092, 0.0009656730107963085, 0.0009645819664001465, 0.0009661440271884203, 0.0009660079376772046, 0.0009733450133353472, 0.0009605609811842442, 0.0009557080920785666, 0.0009544360218569636, 0.0009571019327268004, 0.0009605420054867864, 0.0009591450216248631, 0.0009563879575580359, 0.0009605259401723742, 0.0009596999734640121, 0.0009633320150896907, 0.000962940976023674, 0.0009633629815652966, 0.0009748429292812943, 0.0009635799797251821, 0.0009602870559319854, 0.0009615590097382665, 0.0009605089435353875, 0.0009771579643711448];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0010168859735131264;0.0012573499698191881;;;1.2364709540395267;;;[0.0010601399699226022, 0.0010364080080762506, 0.0010286830365657806, 0.0010353929828852415, 0.0010269060730934143, 0.0010297319386154413, 0.0010257690446451306, 0.0010261799907311797, 0.0010261359857395291, 0.0010205319849774241, 0.0010178519878536463, 0.0010176959913223982, 0.0010219740215688944, 0.0010190448956564069, 0.0010191419860348105, 0.0010194049682468176, 0.0010188090382143855, 0.001018082955852151, 0.0010239360854029655, 0.0010183160193264484, 0.0010218119714409113, 0.0010193310445174575, 0.001019212999381125, 0.0010208350140601397, 0.0010208800667896867, 0.0010199380340054631, 0.0010189940221607685, 0.0010228239698335528, 0.0010192269692197442, 0.0010196369839832187, 0.0010327399941161275, 0.0010179949458688498, 0.0010200280230492353, 0.0010195448994636536, 0.0010168859735131264, 0.0010193049674853683, 0.0010191129986196756, 0.0010326099582016468, 0.0010193289490416646, 0.0010182010009884834, 0.0010179149685427547, 0.0010188419837504625, 0.0010315650142729282, 0.0010203670244663954, 0.001019469927996397, 0.0010176169453188777, 0.0010181618854403496, 0.0010219640098512173, 0.0010225739097222686, 0.001016946043819189];[0.0013197939842939377, 0.0012827779864892364, 0.0012668200070038438, 0.0012696180492639542, 0.0012709560105577111, 0.0012821720447391272, 0.0012715590419247746, 0.0012677189661189914, 0.0012834069784730673, 0.0012680459767580032, 0.0012738540535792708, 0.0012693989556282759, 0.001271883025765419, 0.0012656470062211156, 0.001270751003175974, 0.0012700490187853575, 0.00126525794621557, 0.00126223498955369, 0.0014994369121268392, 0.0012573499698191881, 0.0012732569593936205, 0.0012600240297615528, 0.001261001918464899, 0.0012616049498319626, 0.0012594610452651978, 0.0012624489609152079, 0.0012574209831655025, 0.0012765669962391257, 0.0012600580230355263, 0.001275006914511323, 0.00126172904856503, 0.0012598730390891433, 0.0012719660298898816, 0.0012783240526914597, 0.0012651690049096942, 0.0012624230002984405, 0.0012650799471884966, 0.0012638220796361566, 0.001267054001800716, 0.0012769619934260845, 0.0012673829915001988, 0.0012659479398280382, 0.0012732800096273422, 0.001275401096791029, 0.0012704730033874512, 0.0012597540626302361, 0.001258536009117961, 0.0012592659331858158, 0.0012613859726116061, 0.0012611070415005088];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0009775309590622783;0.0012684380635619164;;;1.2975937506661663;;;[0.001020417083054781, 0.0009904480539262295, 0.0009872979717329144, 0.0009886479238048196, 0.0009855839889496565, 0.0009872709633782506, 0.0009847140172496438, 0.000988338957540691, 0.000988538027741015, 0.0009803030407056212, 0.000980235985480249, 0.0009789130417630076, 0.000982358935289085, 0.0009775309590622783, 0.00098517001606524, 0.0009810409974306822, 0.0009793019853532314, 0.0009830109775066376, 0.0009868249762803316, 0.00099653797224164, 0.0009864959865808487, 0.0009846410248428583, 0.0009829240152612329, 0.0009815020021051168, 0.0009830190101638436, 0.0009823089931160212, 0.000982011086307466, 0.0009824640583246946, 0.0009826180757954717, 0.0009800309780985117, 0.0009833610383793712, 0.000980429002083838, 0.0009858260164037347, 0.0009820250561460853, 0.0009817029349505901, 0.0009807319147512317, 0.0009861260186880827, 0.000979935983195901, 0.0009822939755395055, 0.0009822699939832091, 0.0009811080526560545, 0.0009777710074558854, 0.0009809639304876328, 0.0009808120084926486, 0.0009785359725356102, 0.000980437034741044, 0.0009818380931392312, 0.000978744006715715, 0.0009870739886537194, 0.0009858550038188696];[0.0013489510165527463, 0.0012969629606232047, 0.0012923929607495666, 0.0012820969568565488, 0.0012760770041495562, 0.0012789289467036724, 0.0012852329527959228, 0.001282147946767509, 0.0012753939954563975, 0.0012768179876729846, 0.0012818679679185152, 0.0015478190034627914, 0.0012738460209220648, 0.0012723329709842801, 0.0012700059451162815, 0.0012732489267364144, 0.0012722290121018887, 0.0012707520509138703, 0.001268823049031198, 0.0012844139710068703, 0.0012703640386462212, 0.0012741510290652514, 0.0012714859331026673, 0.0012739580124616623, 0.0012701840605586767, 0.0012721989769488573, 0.0012705159606412053, 0.001275392947718501, 0.001290227985009551, 0.0012706300476565957, 0.0012707689311355352, 0.0012789799366146326, 0.0012711029266938567, 0.001277534058317542, 0.00127748295199126, 0.0012864680029451847, 0.0012701810337603092, 0.001269197091460228, 0.001271369052119553, 0.0012718499638140202, 0.0012715320335701108, 0.0012698849895969033, 0.0012832280481234193, 0.00126854598056525, 0.0012698860373347998, 0.0012736190110445023, 0.00127083295956254, 0.0012684380635619164, 0.0012711460003629327, 0.0012739230878651142];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0009724459378048778;0.0010713679948821664;;;1.1017249938856113;;;[0.0010054560843855143, 0.000989384949207306, 0.0009851459180936217, 0.0009880210272967815, 0.0009781389962881804, 0.000975903938524425, 0.0009850410278886557, 0.000983610050752759, 0.0009804919827729464, 0.0009769670432433486, 0.000973965972661972, 0.0009752289624884725, 0.0009811380878090858, 0.0009747339645400643, 0.0009828070178627968, 0.000975022092461586, 0.0009744639974087477, 0.000978076015599072, 0.0009802059503272176, 0.000974787981249392, 0.0009738440858200192, 0.000981559045612812, 0.0009760049870237708, 0.0009747410658746958, 0.0009811109630391002, 0.0009758980013430119, 0.00098770996555686, 0.0009815560188144445, 0.0009743719128891826, 0.0009763570269569755, 0.0009764459682628512, 0.0009753090562298894, 0.0009724459378048778, 0.0009784699650481343, 0.00097442208789289, 0.0009778810199350119, 0.000977704068645835, 0.0009760049870237708, 0.000973102985881269, 0.0009782399283722043, 0.0009758059168234468, 0.0009739550296217203, 0.000977586954832077, 0.0009737629443407059, 0.0009749520104378462, 0.0009774239733815193, 0.0009744660928845406, 0.0009743119589984417, 0.0009787610033527017, 0.000981329008936882];[0.0011003909166902304, 0.0010979659855365753, 0.0010910070268437266, 0.0011024599662050605, 0.0010895209852606058, 0.0010859440080821514, 0.0010843710042536259, 0.0010806339560076594, 0.0010811930987983942, 0.0010832300176844, 0.0010838430607691407, 0.0010849119862541556, 0.00109540403354913, 0.001078363973647356, 0.001085373922251165, 0.0011084419675171375, 0.00108385703060776, 0.0010786200873553753, 0.001084564020857215, 0.001084107905626297, 0.0010835089487954974, 0.001082287053577602, 0.0010796230053529143, 0.0010787149658426642, 0.0010852799750864506, 0.001080951071344316, 0.001089164987206459, 0.0011066009756177664, 0.0010818310547620058, 0.0010878239991143346, 0.0010952840093523264, 0.0010891429847106338, 0.0010929740965366364, 0.0010872629936784506, 0.0010838339803740382, 0.0010777859715744853, 0.0010775640839710832, 0.0010780489537864923, 0.0010773190297186375, 0.0010864540236070752, 0.0010773059912025928, 0.0010761419543996453, 0.0010765440529212356, 0.0010745670879259706, 0.0010819879826158285, 0.0010874129366129637, 0.0010894819861277938, 0.0010802989127114415, 0.0010751138906925917, 0.0010713679948821664];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.000991259003058076;0.003283836063928902;;;3.3127931789755545;;;[0.0010280190035700798, 0.0010081790387630463, 0.0010037010069936514, 0.0010071080178022385, 0.000999930896796286, 0.001001209020614624, 0.0010145959677174687, 0.0010066470131278038, 0.0010027469834312797, 0.000995759037323296, 0.0009944370249286294, 0.0009994570864364505, 0.000997436000034213, 0.0009965570643544197, 0.0009958279551938176, 0.0009937779977917671, 0.0009954709094017744, 0.0009940200252458453, 0.0009953900007531047, 0.0009975050343200564, 0.0009947320213541389, 0.0009922139579430223, 0.0009937690338119864, 0.0009923920733854175, 0.0009997859597206116, 0.0009934600675478578, 0.0009943379554897547, 0.000994515954516828, 0.0009930640226230025, 0.0009922630852088332, 0.0010028919205069542, 0.000995477894321084, 0.000993952970020473, 0.000994183006696403, 0.0009955570567399263, 0.0009983379859477282, 0.0009994970168918371, 0.0009981420589610934, 0.0009941080352291465, 0.0009977809386327863, 0.0009934919653460383, 0.000991259003058076, 0.000999409006908536, 0.0009936140850186348, 0.0009948400547727942, 0.0009947089711204171, 0.0009918829891830683, 0.000993722933344543, 0.0009930349187925458, 0.000992652028799057];[0.0033206500811502337, 0.003301550983451307, 0.0032989660976454616, 0.0032926719868555665, 0.0033087630290538073, 0.0032973700435832143, 0.003291668021120131, 0.0032968049636110663, 0.003293170011602342, 0.0032948229927569628, 0.0036855459911748767, 0.0032952630426734686, 0.003311568987555802, 0.00329443602822721, 0.003291250905022025, 0.003287674975581467, 0.0032915889751166105, 0.0033207429805770516, 0.0032947430154308677, 0.0032886300468817353, 0.0032927219290286303, 0.003286649938672781, 0.0032947359140962362, 0.003287486033514142, 0.0033023699652403593, 0.003291651955805719, 0.0032845140667632222, 0.003284525009803474, 0.003301702905446291, 0.00329458003398031, 0.003302440047264099, 0.0032893529860302806, 0.0032935759518295527, 0.003292775945737958, 0.0032986069563776255, 0.003288201056420803, 0.0032905240077525377, 0.0033015310764312744, 0.003285628044977784, 0.003290027962066233, 0.0032925429986789823, 0.003290465916506946, 0.0033001609845086932, 0.003284937934949994, 0.003283836063928902, 0.0032921930542215705, 0.003300416050478816, 0.003291099099442363, 0.0032863320084288716, 0.0032906760461628437];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0005102620925754309;0.0006183969089761376;;;1.2119201445181262;;;[0.0005449900636449456, 0.00052254693582654, 0.0005230370443314314, 0.0005197690334171057, 0.0005244449712336063, 0.0005234739510342479, 0.0005214769626036286, 0.0005193360848352313, 0.0005252240225672722, 0.0005135429091751575, 0.0005158380372449756, 0.000513628008775413, 0.0005172149976715446, 0.000512614962644875, 0.0005152629455551505, 0.0005177139537408948, 0.0005166609771549702, 0.0005244930507615209, 0.000521652982570231, 0.0005115539534017444, 0.0005211260868236423, 0.0005132270744070411, 0.0005189611110836267, 0.0005197249120101333, 0.0005185139598324895, 0.0005174910183995962, 0.000515796011313796, 0.0005130229983478785, 0.0005258560413494706, 0.0005169390933588147, 0.0005118319531902671, 0.0005217749858275056, 0.0005209230585023761, 0.0005143539747223258, 0.0005154659738764167, 0.0005111859645694494, 0.0005169139476493001, 0.000514633022248745, 0.0005102620925754309, 0.0005117359105497599, 0.0005175169790163636, 0.0005120689747855067, 0.0005154249956831336, 0.0005130539648234844, 0.0005191789241507649, 0.0005155289545655251, 0.0005325609818100929, 0.0005162049783393741, 0.0005172969540581107, 0.0005144559545442462];[0.0006463580066338181, 0.0006307980511337519, 0.0006271650781854987, 0.000631625996902585, 0.0006290809251368046, 0.0006239550421014428, 0.0006259619258344173, 0.0006211890140548348, 0.0006404659943655133, 0.0006257229251787066, 0.0006290299352258444, 0.0006281220121309161, 0.0006332619814202189, 0.0006395099917426705, 0.0006263109389692545, 0.0006349519826471806, 0.0006379239493981004, 0.000622271909378469, 0.0006255500484257936, 0.0006202799268066883, 0.0006230330327525735, 0.0006214069435372949, 0.0006245420081540942, 0.0006251869490370154, 0.0006246080156415701, 0.0006219880888238549, 0.0006258389912545681, 0.0006252590101212263, 0.0006232740124687552, 0.0006192070432007313, 0.0006211950676515698, 0.0006193820154294372, 0.0006257330533117056, 0.0006202110089361668, 0.0006243550451472402, 0.0006297589279711246, 0.0006339889951050282, 0.0006235420005396008, 0.0006348469760268927, 0.0006183969089761376, 0.0006234680768102407, 0.0006184030789881945, 0.0006253159372135997, 0.0006261540111154318, 0.000628073001280427, 0.000619550934061408, 0.0006201419746503234, 0.0006217099726200104, 0.0006336240330711007, 0.0006219299975782633];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0012165950611233711;0.0012095950078219175;;;0.9942461928992298;;;[0.0012396679958328605, 0.001233128015883267, 0.001227221917361021, 0.0012273238971829414, 0.0012240179348737001, 0.001227743923664093, 0.001229549990966916, 0.0012254590401425958, 0.0012272079475224018, 0.001217696932144463, 0.0012217620387673378, 0.0012532660039141774, 0.0012165950611233711, 0.0012799670221284032, 0.0014701259788125753, 0.0012647300027310848, 0.0012584490468725562, 0.0012597289169207215, 0.001260966993868351, 0.0012581179616972804, 0.0012580499751493335, 0.0012854239903390408, 0.0012621780624613166, 0.001261868979781866, 0.001260136952623725, 0.0012596320593729615, 0.0012599090114235878, 0.0012609959812834859, 0.0012680720537900925, 0.0012717549689114094, 0.00126221205573529, 0.001259879907593131, 0.0012581020127981901, 0.001257902942597866, 0.0012617469765245914, 0.0012584800133481622, 0.0012569050304591656, 0.0012567760422825813, 0.0012575261062011123, 0.0012574970023706555, 0.0012544529745355248, 0.0012563660275191069, 0.0012589419493451715, 0.0012557320296764374, 0.0012621439527720213, 0.0012579889735206962, 0.0012667289702221751, 0.0012639019405469298, 0.0012573719723150134, 0.0012559759197756648];[0.0013087319675832987, 0.0012243610108271241, 0.00122289196588099, 0.0012212740257382393, 0.0012303430121392012, 0.0012156289303675294, 0.001218188088387251, 0.001216839998960495, 0.001218179939314723, 0.0012158030876889825, 0.001220263889990747, 0.0012158260215073824, 0.0012173129944130778, 0.0012147489469498396, 0.00121668993961066, 0.0012183990329504013, 0.001215087017044425, 0.0012174579314887524, 0.001228503999300301, 0.0012160739861428738, 0.001218440942466259, 0.0012182429200038314, 0.0012229129206389189, 0.0012133009731769562, 0.001216650940477848, 0.00121395499445498, 0.001214540097862482, 0.0012133020209148526, 0.0012123549822717905, 0.0012095950078219175, 0.0012126320507377386, 0.0012274320470169187, 0.001212290022522211, 0.001214764080941677, 0.0012121850159019232, 0.0012142659397795796, 0.0012122549815103412, 0.001214970019645989, 0.0012113710399717093, 0.0012223530793562531, 0.0012250340078026056, 0.0012114020064473152, 0.0012154480209574103, 0.001213366980664432, 0.0012121460167691112, 0.001230711000971496, 0.0012159169418737292, 0.001213963027112186, 0.001215691096149385, 0.0012125199427828193];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0014526520390063524;0.0013858790043741465;;;0.9540337032962964;;;[0.0014899499947205186, 0.0014697769656777382, 0.0014607179909944534, 0.0014654459664598107, 0.0014617840060964227, 0.0014656049897894263, 0.0014635379193350673, 0.0014606280019506812, 0.0014692239928990602, 0.001455117017030716, 0.0014573079533874989, 0.0014594310196116567, 0.0014526520390063524, 0.0014610720099881291, 0.0014570079511031508, 0.0014650339726358652, 0.001459722057916224, 0.0014544379664584994, 0.0014624899486079812, 0.0014584589516744018, 0.0014547179453074932, 0.001456432044506073, 0.0014807479456067085, 0.001478697988204658, 0.0014636180130764842, 0.0014606419717893004, 0.0014573469525203109, 0.0014729639515280724, 0.0014586920151486993, 0.0014618400018662214, 0.0014589260099455714, 0.0014704649802297354, 0.001461329055018723, 0.0014621379086747766, 0.001462435000576079, 0.0014695830177515745, 0.0014586510369554162, 0.0014589480124413967, 0.0014611250953748822, 0.0014617049600929022, 0.0014586070319637656, 0.0014586199540644884, 0.0014626579359173775, 0.0014605300966650248, 0.0014612729428336024, 0.0014609349891543388, 0.0014614759711548686, 0.0014575379900634289, 0.0014601630391553044, 0.0014579819981008768];[0.0014985810266807675, 0.0014034690102562308, 0.001400751993060112, 0.0014079459942877293, 0.0013944229576736689, 0.0014116070233285427, 0.0014003209071233869, 0.0013966260012239218, 0.0014005249831825495, 0.0013986809644848108, 0.0013985849218443036, 0.0013924859231337905, 0.001395744038745761, 0.0013934930320829153, 0.0013943699887022376, 0.0013959830394014716, 0.0013937960611656308, 0.0014155360404402018, 0.0014112379867583513, 0.0014013940235599875, 0.0013943460071459413, 0.001390951918438077, 0.0013858790043741465, 0.0013906779931858182, 0.001388793927617371, 0.0013924470404163003, 0.0013889380497857928, 0.001402019988745451, 0.0013869300018996, 0.0013877839082852006, 0.0013981140218675137, 0.0013897790340706706, 0.0013870670227333903, 0.0014023539843037724, 0.0013902659993618727, 0.0014048470184206963, 0.0013986269477754831, 0.0013920600758865476, 0.0013913189759477973, 0.0013950149295851588, 0.0014274590648710728, 0.0013971549924463034, 0.0013947240076959133, 0.001394710037857294, 0.001392384059727192, 0.0013927760301157832, 0.0013917230535298586, 0.0013926210813224316, 0.0013924799859523773, 0.001390355988405645];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.001657375949434936;0.001570241991430521;;;0.9474265582084003;;;[0.0016895269509404898, 0.0016814928967505693, 0.001669898978434503, 0.0016710979398339987, 0.001666081021539867, 0.0016654679784551263, 0.0016642049886286259, 0.0016663719434291124, 0.0016691810451447964, 0.0016607320867478848, 0.0016630670288577676, 0.0016619559610262513, 0.001660516019910574, 0.001663222094066441, 0.0016723499866202474, 0.0016772780800238252, 0.0016617740038782358, 0.0016613249899819493, 0.0016626410651952028, 0.0016616730717942119, 0.0016593250911682844, 0.0016584369586780667, 0.0016621589893475175, 0.0016605599084869027, 0.0016626319848001003, 0.0016647570300847292, 0.001662202994339168, 0.0016604979755356908, 0.001659511006437242, 0.0016628450248390436, 0.0016621039249002934, 0.0016611979808658361, 0.001657375949434936, 0.001661196001805365, 0.0016614060150459409, 0.0016620919341221452, 0.0016637020744383335, 0.0016598569927737117, 0.0016670599579811096, 0.0016632949700579047, 0.0016613299958407879, 0.0016660320106893778, 0.0016619979869574308, 0.0016599239315837622, 0.0016617579385638237, 0.0016638690140098333, 0.00166190299205482, 0.0016672180499881506, 0.0016623910050839186, 0.00166004104539752];[0.0016111290315166116, 0.0015943869948387146, 0.0015862059080973268, 0.0015826929593458772, 0.0015842330176383257, 0.0015815460355952382, 0.0015804379945620894, 0.0015788519522175193, 0.0015825049486011267, 0.0015765010612085462, 0.0015737599460408092, 0.0015766490250825882, 0.0015760218957439065, 0.0015715919435024261, 0.0015729200094938278, 0.0015880680875852704, 0.001580212963744998, 0.0015764019917696714, 0.0015747779980301857, 0.0015756109496578574, 0.0015795250656083226, 0.0015793310012668371, 0.0015787259908393025, 0.0015792300691828132, 0.0015814780490472913, 0.0015777020016685128, 0.0015730939339846373, 0.0015750660095363855, 0.0015906490152701735, 0.0015753969782963395, 0.0015739139635115862, 0.0015752450563013554, 0.001577224931679666, 0.0015724289696663618, 0.001570241991430521, 0.0015756069915369153, 0.0015791920013725758, 0.0015727049903944135, 0.0015720069641247392, 0.0015732470201328397, 0.0015778889646753669, 0.0015781379770487547, 0.0015764840645715594, 0.0015800760593265295, 0.0015819729305803776, 0.001577009097672999, 0.0015739660011604428, 0.0015773419290781021, 0.0015801260014995933, 0.0015762060647830367];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0008347129914909601;0.0008315870072692633;;;0.9962550190861253;;;[0.0008652349933981895, 0.0008488410385325551, 0.0008427000138908625, 0.0008466510334983468, 0.0008425379637628794, 0.000845288042910397, 0.0008466499857604504, 0.0008419150253757834, 0.0008445950224995613, 0.0008394109318032861, 0.0008353199809789658, 0.0008410760201513767, 0.0008361969375982881, 0.0008431450696662068, 0.0008373719174414873, 0.0008377449121326208, 0.0008383679669350386, 0.0008387549314647913, 0.0008386219851672649, 0.0008402240928262472, 0.0008357199840247631, 0.0008376339683309197, 0.0008373209275305271, 0.0008347129914909601, 0.0008487650193274021, 0.0008414089679718018, 0.0008504389552399516, 0.0008448970038443804, 0.0008438089862465858, 0.0008458099327981472, 0.0008414590265601873, 0.0008390040602535009, 0.0008380920626223087, 0.0008511729538440704, 0.0008412270108237863, 0.0008388439891859889, 0.0008376759942620993, 0.0008384360698983073, 0.0008403579704463482, 0.0008384831016883254, 0.0008413210744038224, 0.000838216976262629, 0.0008393890457227826, 0.0008383500389754772, 0.000839223968796432, 0.0008403880055993795, 0.0008394980104640126, 0.0008386489935219288, 0.0008394889300689101, 0.0008363840170204639];[0.0008696189615875483, 0.0008467320585623384, 0.0008415089687332511, 0.000840528984554112, 0.0008378940401598811, 0.0008357419865205884, 0.0008430770831182599, 0.0008345500100404024, 0.0008401579689234495, 0.0008383420063182712, 0.0008390280418097973, 0.0008365409448742867, 0.000836092047393322, 0.0008373919408768415, 0.0008497970411553979, 0.0008393239695578814, 0.0008333709556609392, 0.0008372010197490454, 0.0008375380421057343, 0.0008363230153918266, 0.0008338390616700053, 0.0008357480401173234, 0.0008353849407285452, 0.0008356170728802681, 0.0008350539719685912, 0.0008384550455957651, 0.0008327160030603409, 0.0008475589565932751, 0.0008341900538653135, 0.000835740938782692, 0.0008341020438820124, 0.000833630096167326, 0.000834672013297677, 0.0008353749290108681, 0.000834595994092524, 0.0008321369532495737, 0.0008390549337491393, 0.0008352199802175164, 0.0008371489821001887, 0.0008400800870731473, 0.0008315870072692633, 0.000835933955386281, 0.0008365859976038337, 0.0008383359527215362, 0.0008340249769389629, 0.0008360899519175291, 0.0008339779451489449, 0.000834894017316401, 0.0008353680605068803, 0.0008364010136574507];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   7           GEMM      ofjgk,krc->ofjgrc                  gdeofr,ofjgrc->eojdc
   8              0   ofjgrc,gdeofr->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.04378628102131188;0.11059432296315208;1.1947845270624384;1.204825601016637;2.525775662685832;0.9916659523621296;2.547002502878597;[0.04604466404998675, 0.05411514104343951, 0.045048184983897954, 0.05417005100753158, 0.04397091903956607, 0.04390901897568256, 0.044241536990739405, 0.05251472000963986, 0.05511965398909524, 0.05451231199549511, 0.04378628102131188, 0.05345898697851226, 0.04431464499793947, 0.054415525984950364, 0.05331716500222683, 0.05358651699498296, 0.04390166903613135, 0.05390882201027125, 0.04386482998961583, 0.05362996400799602, 0.04452657897491008, 0.054651273996569216, 0.04386203101603314, 0.05402452597627416, 0.05415775900473818, 0.054111930017825216, 0.043919669988099486, 0.05447778798406944, 0.04435248498339206, 0.04395078797824681, 0.04505198303377256, 0.045676284993533045, 0.04550124501110986, 0.04473560902988538, 0.045160463952925056, 0.05419250897830352, 0.04411932796938345, 0.0443001720122993, 0.04452345095342025, 0.0538701819605194, 0.04394317098194733, 0.04435846401611343, 0.045201110013294965, 0.0540516369510442, 0.04402912099612877, 0.04431775497505441, 0.04511597298551351, 0.05433616600930691, 0.044129024958238006, 0.05450109502999112];[0.11412119504529983, 0.11364602501271293, 0.12207228102488443, 0.11258913105120882, 0.12111458397703245, 0.12043757300125435, 0.12628435698570684, 0.11900664301356301, 0.11914130696095526, 0.11468007700750604, 0.11909901798935607, 0.11880308104446158, 0.11160798399941996, 0.11737140396144241, 0.1191738719935529, 0.11327177699422464, 0.1172024870174937, 0.11142495000967756, 0.11596450803335756, 0.1126888599828817, 0.11971322703175247, 0.11797497898805887, 0.11635647597722709, 0.11751599004492164, 0.11837369500426576, 0.11733649100642651, 0.1256946240318939, 0.11166489397874102, 0.12185368797509, 0.11458344000857323, 0.11877539800480008, 0.12448181700892746, 0.11985246802214533, 0.11826640198705718, 0.11823681503301486, 0.11633599200285971, 0.11157580401049927, 0.12044041097396985, 0.12206393503583968, 0.11059432296315208, 0.12192974402569234, 0.12121933494927362, 0.1189473060076125, 0.11658563802484423, 0.11286700196797028, 0.12387728702742606, 0.11710221797693521, 0.11549024400301278, 0.12723251798888668, 0.11781687603797764];[1.214469875965733, 1.214528403012082, 1.2133711890201084, 1.2158654180238955, 1.2140180350397713, 1.2163766180165112, 1.21329078997951, 1.2074743740959093, 1.2186712700058706, 1.2139946019160561, 1.2205964849563316, 1.209833994973451, 1.2136282039573416, 1.2170247150352225, 1.218895559955854, 1.2121698569972068, 1.211075979983434, 1.2080870009376667, 1.2164800679311156, 1.215626096993219, 1.2157434570253827, 1.215468633978162, 1.2156173470430076, 1.2289045480429195, 1.2120707369758748, 1.2133188110310584, 1.2142799269640818, 1.2133792149834335, 1.2123113400884904, 1.2039903269615024, 1.2167916430043988, 1.2103896830230951, 1.216145976097323, 1.1958855270058848, 1.214745435048826, 1.2130465029622428, 1.2215652140439488, 1.2082569519407116, 1.2161324860644527, 1.2104088690248318, 1.1947845270624384, 1.2106883079977706, 1.2139630310120992, 1.215675536019262, 1.220070546027273, 1.2147339389193803, 1.2119974920060486, 1.2048637400148436, 1.2111825509928167, 1.228438352001831];[1.2158644490409642, 1.2218751379987225, 1.2150917649269104, 1.2140661950106733, 1.2166087900404818, 1.2155042830272578, 1.2279295810149051, 1.2057129950262606, 1.2127110150177032, 1.2180450089508668, 1.2196710849530064, 1.2165260220644996, 1.2166230650618672, 1.2220294489525259, 1.2200470879324712, 1.2174706759979017, 1.2209251710446551, 1.212944585015066, 1.2623936359887011, 1.2160003620083444, 1.2204800799372606, 1.2159703570068814, 1.2133981069782749, 1.219324054021854, 1.2186365480883978, 1.2170038351323456, 1.2168091810308397, 1.2202410459285602, 1.2144996100105345, 1.2101186820073053, 1.215178125014063, 1.2093003580230288, 1.2197944030049257, 1.2146502049872652, 1.2177521530538797, 1.214836828992702, 1.2154446160420775, 1.204825601016637, 1.2230970159871504, 1.2111432969686575, 1.2094284559134394, 1.215336057008244, 1.2156082359724678, 1.217641468916554, 1.2196198290912434, 1.2132574850111268, 1.213028779020533, 1.2157583680818789, 1.2183829930145293, 1.2156366239651106]
features.1.conv.0.0;0.03920890000881627;0.5077052689739503;2.8048015179811046;2.9376068779965863;12.948725132808898;0.9547913095485215;13.56183807216655;[0.03920890000881627, 0.04034484596922994, 0.04355626797769219, 0.0402551389997825, 0.040322376997210085, 0.04005891503766179, 0.043391251005232334, 0.04030571802286431, 0.0401139140012674, 0.04402809095336124, 0.0403082330012694, 0.040485317003913224, 0.04000788094708696, 0.04026829998474568, 0.044772489985916764, 0.04024982202099636, 0.04050868301419541, 0.043323507998138666, 0.04043029103195295, 0.04269598703831434, 0.04001473297830671, 0.040484614961314946, 0.04004638601327315, 0.04010512598324567, 0.04397326102480292, 0.04020530101843178, 0.04716187599115074, 0.04025227599777281, 0.040450821979902685, 0.040223862044513226, 0.039953642000909895, 0.043816108955070376, 0.04391790000954643, 0.03943852300290018, 0.040424332953989506, 0.03997558099217713, 0.0442376880091615, 0.04390425601741299, 0.03984717297134921, 0.04027241503354162, 0.04008200904354453, 0.041697938984725624, 0.04030131100444123, 0.03990362596232444, 0.04007874894887209, 0.04039536899654195, 0.04016518103890121, 0.040194925968535244, 0.04021570202894509, 0.040078567049931735];[0.5664252230199054, 0.5432469999650493, 0.586106461007148, 0.5359341679723002, 0.5577365040080622, 0.5916720179957338, 0.5735124759958126, 0.5422095969552174, 0.5866035739891231, 0.5748175189946778, 0.5609323979588225, 0.5922965090139769, 0.5810336580034345, 0.5823917289962992, 0.5728468560264446, 0.5865347280050628, 0.5824892080272548, 0.5536738759838045, 0.5468981529702432, 0.5932461220072582, 0.5356290130293928, 0.5733768090140074, 0.5729572750278749, 0.5642500389949419, 0.599172442976851, 0.5742017569718882, 0.5414978379849344, 0.5497057980392128, 0.57878623198485, 0.5467556559597142, 0.538120238983538, 0.5077052689739503, 0.5459727490087971, 0.5402733069495298, 0.5582442149752751, 0.5412559569813311, 0.5916240820079111, 0.5745055819861591, 0.5556301159667782, 0.5723803049768321, 0.5937434220104478, 0.5566642039921135, 0.5776035949820653, 0.5455249659717083, 0.5893465189728886, 0.5407073919777758, 0.5431959769921377, 0.5387223589932546, 0.5933455919730477, 0.5351818930357695];[2.9666674820473418, 2.955370406038128, 2.9495213090558536, 2.9465419320040382, 2.951454230991658, 2.950777764956001, 2.9562030550441705, 2.9478804050013423, 2.957037426007446, 2.9534575600991957, 2.951182681019418, 3.497307845042087, 2.966788914927747, 2.957447156019043, 2.949270734039601, 2.9588567200116813, 2.957152646034956, 2.933588496001903, 2.937835047021508, 2.9518927759490907, 2.9282197210704908, 2.939292584080249, 2.934394576936029, 2.934268766955938, 2.9537432710058056, 2.9509865650325082, 2.9512859690003097, 2.9517429179977626, 2.948358613997698, 2.95009931497043, 2.9399183180648834, 2.9502023279783316, 2.952899028954562, 2.947839366970584, 2.958881882019341, 2.946370851015672, 2.9528434720123187, 2.9493213230744004, 2.9492848469526507, 2.8048015179811046, 2.9640939769451506, 2.95308915595524, 2.952172172081191, 2.927445372042712, 2.9566523739486, 2.9478810990112834, 2.962515242048539, 2.9328405279666185, 2.9599551500286907, 2.9548099518870004];[3.4847797360271215, 2.9569969060248695, 2.960082979989238, 2.942275718029123, 2.939177191001363, 2.9407032670569606, 2.954824145999737, 2.954830897040665, 2.9581103680538945, 2.9509941919823177, 2.9568002469604835, 2.9630064809462056, 2.959142019972205, 2.952003762999084, 2.954866004001815, 2.953546073054895, 3.483836306957528, 2.9552939019631594, 2.9722984609543346, 3.4896759830298834, 2.956338175048586, 2.9575401080655865, 2.955101655970793, 2.9542866860865615, 2.9400288980687037, 2.9645347009645775, 2.959628609009087, 2.958804545982275, 2.958321741025429, 2.938480503973551, 2.9395010200096294, 2.951717335905414, 2.9389681669999845, 2.944126283924561, 2.9376068779965863, 2.9564946370082907, 2.940272693056613, 2.953563327959273, 2.953419117955491, 2.9386373719898984, 2.9755825469619595, 2.95651640399592, 2.951694688992575, 2.95313067198731, 2.956291448965203, 2.940542778989766, 2.9395151550415903, 2.9469670110265724, 2.9543172479607165, 2.9535780709120445]
features.1.conv.1;0.030587824003305286;0.043136440974194556;0.6518087110016495;0.6545920999487862;1.410248763348883;0.9957479032402706;1.416270884186431;[0.030587824003305286, 0.03902771900175139, 0.03144365502521396, 0.03430122201098129, 0.031654703023377806, 0.03898270899662748, 0.031122480053454638, 0.073224997962825, 0.0315781399840489, 0.038924910011701286, 0.030938154959585518, 0.03480440902058035, 0.031220114964526147, 0.038621174986474216, 0.031050607038196176, 0.0342778560006991, 0.03891723701963201, 0.03112858097301796, 0.03128162195207551, 0.030799372005276382, 0.039819166995584965, 0.03085285401903093, 0.035372333019040525, 0.03129839705070481, 0.03894625999964774, 0.03157414402812719, 0.03622349095530808, 0.031216327974107116, 0.03915537695866078, 0.03166452597361058, 0.03595913801109418, 0.03143190301489085, 0.03935453901067376, 0.03136724297655746, 0.030904075014404953, 0.031361393979750574, 0.03183687798446044, 0.03137636696919799, 0.03436737501760945, 0.03890549798961729, 0.030966277001425624, 0.031523084035143256, 0.031080966000445187, 0.03139077901141718, 0.0392142339842394, 0.03144742897711694, 0.036740337032824755, 0.03123003599466756, 0.03061988000990823, 0.03975430503487587];[0.051648270979058, 0.04716440296033397, 0.05312133999541402, 0.0641723700100556, 0.047674855042714626, 0.05349893000675365, 0.05177279602503404, 0.047636514995247126, 0.056513411982450634, 0.046234170033130795, 0.04651219997322187, 0.04731638100929558, 0.0580458760377951, 0.04587923502549529, 0.052346187992952764, 0.04898248496465385, 0.047836995974648744, 0.04825659096240997, 0.04712060798192397, 0.04554526100400835, 0.05807041301159188, 0.045906330982688814, 0.0470790279796347, 0.05732582398923114, 0.043557196971960366, 0.056818056968040764, 0.043136440974194556, 0.05757955298759043, 0.04339882195927203, 0.04712651396403089, 0.0471344210091047, 0.04798613500315696, 0.0446051069884561, 0.048111520998645574, 0.04894971603062004, 0.054170733026694506, 0.05146990099456161, 0.05520119104767218, 0.052025115001015365, 0.051547791983466595, 0.04822944797342643, 0.052505797997582704, 0.04920687200501561, 0.051848859002348036, 0.04883747600251809, 0.05226652801502496, 0.0481890169903636, 0.04797312198206782, 0.04813340702094138, 0.047367021965328604];[0.6648673600284383, 0.6673955869628116, 0.6646080490900204, 0.6638651819666848, 0.6518087110016495, 0.6644810060970485, 0.6658721050480381, 0.662177631049417, 0.6689415730070323, 0.665125545929186, 0.6637753570103087, 0.6639761450351216, 0.6621870459639467, 0.6657895059906878, 0.6598666440113448, 0.6630685060517862, 0.6688945750356652, 0.6568706789985299, 0.6699211899540387, 0.6654963710461743, 0.662500332982745, 0.6671890668803826, 0.6592176471021958, 0.665959074976854, 0.669546557997819, 0.6680251070065424, 0.6592421039240435, 0.6658265870064497, 0.661248666991014, 0.661656966956798, 0.6674730809754692, 0.6598840219667181, 0.6619736669817939, 0.6632196889840998, 0.672046969004441, 0.6673981160274707, 0.6621548919356428, 0.6613823400111869, 0.6611301379743963, 0.6686126290005632, 0.6659326630178839, 0.663653360970784, 0.664920442039147, 0.6647699519526213, 0.6674231120268814, 0.6665566479205154, 0.6542348540388048, 0.6590487580397166, 0.6628284440375865, 0.667147418949753];[0.6641889979946427, 0.6699335350422189, 0.6597632889752276, 0.6690045720315538, 0.664324329001829, 0.6655338969430886, 0.6675701339845546, 0.6615894450806081, 0.6647657050052658, 0.6545920999487862, 0.6667463760240935, 0.6621691500185989, 0.6586445139837451, 0.6699842699454166, 0.6629789859289303, 0.6630429769866168, 0.6643755149561912, 0.6621854790719226, 0.6688749649911188, 0.6595195030095056, 0.666896598006133, 0.6644606380723417, 0.664326359052211, 0.6653526510344818, 0.6663090930669568, 0.6906029090750962, 0.6617877130047418, 0.6569091090350412, 0.6644907650188543, 0.6661280689877458, 0.6668039309442975, 0.6641002630349249, 0.6600702590076253, 0.6598516999511048, 0.6648496040143073, 0.6624693220364861, 0.65965900500305, 0.6655792290112004, 0.6675139720318839, 0.6666633289423771, 0.6728726949659176, 0.6646974559989758, 0.6648933879914694, 0.690051970013883, 0.6626161130261607, 0.6678687959793024, 0.6584030439844355, 0.6637676510144956, 0.6633781499695033, 0.6619978410308249]
features.2.conv.0.0;0.06869783200090751;0.13160880998475477;0.8125407489715144;0.809983897022903;1.9157636587864402;1.0031566700992565;1.9097352546107147;[0.06917551398510113, 0.07071668200660497, 0.07126639696070924, 0.0698365310090594, 0.07016474398551509, 0.0698932780069299, 0.07111846498446539, 0.07045788696268573, 0.06962507701246068, 0.07034137099981308, 0.07096923101926222, 0.0701663420186378, 0.06954644701909274, 0.07053122494835407, 0.07134652603417635, 0.07081963802920654, 0.06956014398019761, 0.07008826703531668, 0.07051684096222743, 0.07044817501446232, 0.0698079529684037, 0.06971851998241618, 0.07170722295995802, 0.06960079405689612, 0.0700076490174979, 0.06869783200090751, 0.07129827095195651, 0.070136216992978, 0.06957980804145336, 0.07001306599704549, 0.07137048401637003, 0.0703886229894124, 0.06920018402161077, 0.06919216102687642, 0.0701240369817242, 0.07070146600017324, 0.07035224098945037, 0.06943246204173192, 0.07019437098642811, 0.06980997801292688, 0.0705330659984611, 0.06934239499969408, 0.07029997801873833, 0.06989029003307223, 0.07039441697997972, 0.06942352600162849, 0.07064154796535149, 0.07086296897614375, 0.07029812200926244, 0.06987200700677931];[0.13834286102792248, 0.1355607229634188, 0.13190779101569206, 0.13799751398619264, 0.1316604670137167, 0.14085636200616136, 0.1321545680402778, 0.13845644902903587, 0.13436577195534483, 0.13914655504049733, 0.1318950119893998, 0.13972599199041724, 0.13212551100878045, 0.13900848000776023, 0.13382759399246424, 0.13862028595758602, 0.1326927890186198, 0.14034056203672662, 0.13300117495236918, 0.13918896502582356, 0.1321068800170906, 0.13880529499147087, 0.13160880998475477, 0.13887548696948215, 0.13255698804277927, 0.13897835597163066, 0.1332808019942604, 0.1406917260028422, 0.1328511819592677, 0.1399171170196496, 0.1323181590414606, 0.13945109996711835, 0.13312932499684393, 0.13938586501171812, 0.1333182500093244, 0.13861295796232298, 0.1322898759972304, 0.14121297100791708, 0.13312742504058406, 0.13864524598466232, 0.13423224404687062, 0.14163743396056816, 0.13379678403725848, 0.13890522299334407, 0.13700071698985994, 0.13961073500104249, 0.13379243796225637, 0.1386376660084352, 0.13233798503642902, 0.13969379098853096];[0.8164933899533935, 0.8300576280453242, 0.8315420700237155, 0.8211598889902234, 0.815919439017307, 0.8269394499948248, 0.8188651010277681, 0.8125407489715144, 0.8332363839726895, 0.8164007020532154, 0.8145390028948896, 0.8241884889430366, 0.824336955032777, 0.8295816560275853, 0.8281362369889393, 0.8297377510461956, 0.8277689280221239, 0.8343458529561758, 0.8213291210122406, 0.8307682020240463, 0.8272598630283028, 0.8247182909981348, 0.8271455289795995, 0.8285362460883334, 0.8288571970188059, 0.8281071520759724, 0.8227338559809141, 0.8273499840288423, 0.8324803310097195, 0.8218430120032281, 0.8293957720161416, 0.8250060369609855, 0.8224365380010568, 0.8267293810495175, 0.8236231949995272, 0.8221542020328343, 0.8295114220236428, 0.8284307380090468, 0.8283221559831873, 0.8287326900172047, 0.8230669250478968, 0.8203154380316846, 0.8336809549946338, 0.824504804040771, 0.8250335200573318, 0.8257835109834559, 0.8332897120271809, 0.8307883539819159, 0.8283233490074053, 0.8207105920300819];[0.8227206529118121, 0.8286674620467238, 0.8182524679577909, 0.825061316951178, 0.809983897022903, 0.836448487942107, 0.8223053300171159, 0.8328851709957235, 0.8187729630153626, 0.8328912769793533, 0.8291244120337069, 0.8192281250376254, 0.8227859450271353, 0.8195714720641263, 0.828123047016561, 0.8247569890227169, 0.8314225850626826, 0.8316330469679087, 0.8213234620634466, 0.8257818059646524, 0.8103932379744947, 0.819150606112089, 0.826636050012894, 0.833366421982646, 0.8231720099574886, 0.8153942640637979, 0.8173328269622289, 0.8323262879857793, 0.8305659450707026, 0.8256434940267354, 0.8170444400748238, 0.8289922599797137, 0.8310686529730447, 0.8254035089630634, 0.8343792810337618, 0.8292069099843502, 0.8334994989563711, 0.8150504009681754, 0.8331624970305711, 0.8219404629780911, 0.8140213879523799, 0.8251773050287738, 0.8207010689657182, 0.8259353690082207, 0.8239310059580021, 0.8134455078979954, 0.8306045780191198, 0.8222754390444607, 0.8272353769862093, 0.8242606379790232]
features.2.conv.1.0;0.07740026101237163;0.8684613020159304;3.0922512860270217;3.086324236996006;11.220392420603282;1.001920423317799;11.198885819142832;[0.08100957202259451, 0.10079752997262403, 0.08323846902931109, 0.08494502102257684, 0.08331795904086903, 0.08392769796773791, 0.08243947202572599, 0.08511939796153456, 0.08342262002406642, 0.08487324399175122, 0.08329600200522691, 0.08494918700307608, 0.08323727600509301, 0.08417926100082695, 0.08336633001454175, 0.08465601701755077, 0.08344580500852317, 0.08484141295775771, 0.08359004999510944, 0.08516099402913824, 0.08320878900121897, 0.08484473603311926, 0.0823786620167084, 0.08455084799788892, 0.08355890802340582, 0.08406979602295905, 0.08257322397548705, 0.08503176301019266, 0.08378233294934034, 0.08363093400839716, 0.08272773399949074, 0.0839727190323174, 0.08256729901768267, 0.08487935300217941, 0.08373538398882374, 0.08463510998990387, 0.08301275997655466, 0.08497725595952943, 0.0832423729589209, 0.08497129601892084, 0.08245097298640758, 0.08385405997978523, 0.07740026101237163, 0.08502163301454857, 0.0833777739899233, 0.08394468802725896, 0.08290130097884685, 0.08502248401055112, 0.08387508703162894, 0.08468699100194499];[0.9458553940057755, 0.96163441601675, 0.9269314109697007, 0.8855989290168509, 0.9015421299845912, 0.9410986930015497, 0.9214576199883595, 0.9436303289839998, 0.900528508995194, 0.9519047390203923, 0.9444796329480596, 0.8866018239641562, 0.9347435599775054, 0.9877867589821108, 0.8888773990329355, 0.9453443239908665, 0.9039411159465089, 0.9371548380004242, 0.9563482290250249, 0.9181236859876662, 0.9091586220311001, 0.9403079880285077, 0.9003998690168373, 0.8873577399645001, 0.936173863010481, 0.9766923040151596, 0.8721505449502729, 0.9367401460185647, 0.8695933459675871, 0.9430987740051933, 0.950197294994723, 0.9052367500262335, 0.9551120139658451, 0.9137408119859174, 0.8949065479682758, 0.9475460899993777, 0.9283933520200662, 0.9795092300046235, 0.9022837239899673, 0.9485906700138003, 0.8793123830109835, 0.9444026169949211, 0.9452232369803824, 0.9018232860253192, 0.9285535250091925, 0.9155411120154895, 0.8834604470175691, 0.8684613020159304, 0.9438871970050968, 0.9034456689842045];[3.117663483018987, 3.1183945270022377, 3.1148434979259036, 3.0971699619549327, 3.125717348069884, 3.0978239740943536, 3.09322445403086, 3.099704114953056, 3.099611143989023, 3.0950213939649984, 3.1094623109092936, 3.09548265801277, 3.094984132971149, 3.0938589140423574, 3.0922512860270217, 3.647453224984929, 3.1172729289974086, 3.1158118250314146, 3.120553244021721, 3.1152934349374846, 3.108703443023842, 3.1346892250003293, 3.552828458021395, 3.1287421690649353, 3.1193875129683875, 3.120314596046228, 3.1160154629615135, 3.1314002020517364, 3.1075447590555996, 3.1192836739937775, 3.1285010229912587, 3.11917113797972, 3.10413277806947, 3.1081474049715325, 3.1198177789337933, 3.1108684530481696, 3.1155999160255305, 3.0932141999946907, 3.1072999149328098, 3.1148658450110815, 3.109757120080758, 3.119749958976172, 3.108240729023237, 3.1200422450201586, 3.1111594359972514, 3.117006253974978, 3.09347920503933, 3.0984158330247737, 3.0949272199650295, 3.1596225979737937];[3.0909039879916236, 3.115255432028789, 3.102615052892361, 3.0878343770164065, 3.086324236996006, 3.102401131996885, 3.0946917900582775, 3.1055668739718385, 3.092996044026222, 3.1041830720496364, 3.0925160449696705, 3.1137632149620913, 3.1092478099744767, 3.0937600060133263, 3.096304310951382, 3.1218085680156946, 3.1084365480346605, 3.094315191032365, 3.103892601968255, 3.09879647399066, 3.116199020994827, 3.113930565014016, 3.116095321951434, 3.6714222299633548, 3.10719806101406, 3.0973399519571103, 3.1258346660179086, 3.123778399953153, 3.114110690075904, 3.1212492079939693, 3.087483548093587, 3.6713734419899993, 3.1316662750323303, 3.1185051259817556, 3.1082553260494024, 3.1333979820483364, 3.1161838669213466, 3.111636165995151, 3.1090323050157167, 3.119612904964015, 3.1151169590302743, 3.1184224729659036, 3.1102805670234375, 3.091055423952639, 3.1112489720107988, 3.1154347519623116, 3.11113386193756, 3.116698302968871, 3.118701090977993, 3.109929239959456]
features.2.conv.2;0.019226812000852078;0.018699353968258947;0.2229247210198082;0.22402610897552222;0.9725665371581229;0.9950836625215217;0.9773716259130003;[0.02121250901836902, 0.01929027697769925, 0.020503067993558943, 0.020424424030352384, 0.020681079011410475, 0.020215429016388953, 0.020456495985854417, 0.019922326027881354, 0.02076805697288364, 0.02016686904244125, 0.020838068972807378, 0.02025966701330617, 0.02093456801958382, 0.020400172972586006, 0.02100691496161744, 0.02020612801425159, 0.02056078298483044, 0.019935167976655066, 0.020739675033837557, 0.02037152898265049, 0.020662702969275415, 0.019226812000852078, 0.02078035002341494, 0.020239891950041056, 0.020900685980450362, 0.020161103981081396, 0.020633712003473192, 0.020218761987052858, 0.020770363975316286, 0.02015324996318668, 0.02052296296460554, 0.020254119008313864, 0.020766902016475797, 0.020110419020056725, 0.020555731025524437, 0.02144765597768128, 0.021061932027805597, 0.020254929026123136, 0.020570958964526653, 0.020216692006215453, 0.0209914319566451, 0.020195029966998845, 0.020809074048884213, 0.020066250988747925, 0.02082421799423173, 0.02014219597913325, 0.02073562901932746, 0.020173833006992936, 0.020954707986675203, 0.020185357017908245];[0.019136668008286506, 0.01975764997769147, 0.018940031994134188, 0.019553026999346912, 0.01875934103736654, 0.0193098810268566, 0.018989579984918237, 0.01933008199557662, 0.01886059797834605, 0.019355805008672178, 0.018800745019689202, 0.019325989997014403, 0.018851228000130504, 0.018699353968258947, 0.019335632969159633, 0.018781375023536384, 0.019318712002132088, 0.018818274955265224, 0.018794216972310096, 0.019509373989421874, 0.018849503016099334, 0.019414175010751933, 0.01887642202200368, 0.019371196045540273, 0.018937887041829526, 0.01945524604525417, 0.018892725987825543, 0.019331276009324938, 0.018851788016036153, 0.019360959995537996, 0.018909191014245152, 0.01937721495050937, 0.018906108976807445, 0.019427459978032857, 0.018797346972860396, 0.01934595499187708, 0.018960186978802085, 0.018728250986896455, 0.01958794199163094, 0.018822720041498542, 0.01936480699805543, 0.018771397008094937, 0.019309412979055196, 0.018704139976762235, 0.019271988014224917, 0.019613817043136805, 0.01883917796658352, 0.019410356995649636, 0.0187745209550485, 0.01928630395559594];[0.22738474805373698, 0.22783016797620803, 0.2272188719944097, 0.22849162900820374, 0.2302733379183337, 0.22884563502157107, 0.22995378798805177, 0.2278034629416652, 0.2261694910703227, 0.22748626803513616, 0.2270627779653296, 0.22959387802984565, 0.2297035959782079, 0.22951609402662143, 0.2274267549510114, 0.22699492302490398, 0.22758144000545144, 0.2273605209775269, 0.22762018599314615, 0.22784047503955662, 0.23091438598930836, 0.22798977798083797, 0.2284728809609078, 0.226920616987627, 0.22700919001363218, 0.22686630603857338, 0.22806380200199783, 0.22886210907017812, 0.23479313001735136, 0.22746470296988264, 0.2265218659886159, 0.2229247210198082, 0.22638952202396467, 0.2267863039742224, 0.22849135898286477, 0.22690800204873085, 0.2279495059628971, 0.22943391191074625, 0.22971033601788804, 0.22776066698133945, 0.22822384699247777, 0.22768697701394558, 0.2281148069887422, 0.2274843059713021, 0.2291332280728966, 0.22946711193071678, 0.2270161309861578, 0.22592127101961523, 0.22983931511407718, 0.2259716849657707];[0.22563166602049023, 0.22588484501466155, 0.225807108101435, 0.22626076207961887, 0.22529880405636504, 0.22631663299398497, 0.23059193597873673, 0.2255415790132247, 0.22693365602754056, 0.22534629906294867, 0.2257899550604634, 0.2267178280162625, 0.22683122399030253, 0.22644658497301862, 0.2261134730069898, 0.22687577194301412, 0.22528229595627636, 0.2257551971124485, 0.22545124898897484, 0.2295994429732673, 0.22644985700026155, 0.22651366499485448, 0.2272922310512513, 0.22735422902042046, 0.227211624966003, 0.22623621602542698, 0.2255408220225945, 0.22555406199535355, 0.22487738099880517, 0.22663876501610503, 0.22631511400686577, 0.22773676505312324, 0.22948715795064345, 0.22868967306567356, 0.2279023410519585, 0.23096491897013038, 0.22402610897552222, 0.22693544905632734, 0.22599375795107335, 0.2255336659727618, 0.22593632497591898, 0.22716784104704857, 0.2254155679838732, 0.2267447070335038, 0.23004852602025494, 0.2300519229611382, 0.22732569999061525, 0.2258077620062977, 0.22520408895798028, 0.22567990893730894]
features.3.conv.0.0;0.02627774904249236;0.044716190022882074;0.2873525970499031;0.2865851150127128;1.7016750540761267;1.0026780247716505;1.6971300976339494;[0.02627774904249236, 0.02681084000505507, 0.026447693002410233, 0.026792877004481852, 0.026508782000746578, 0.02737341303145513, 0.026579288998618722, 0.027028650976717472, 0.02659020503051579, 0.026917183015029877, 0.026622859993949533, 0.02711259701754898, 0.026484092988539487, 0.02694600203540176, 0.02647157898172736, 0.0268390029668808, 0.026427561999298632, 0.026900873985141516, 0.02660421800101176, 0.02677796600619331, 0.02653173403814435, 0.026838199992198497, 0.026466753042768687, 0.026862903032451868, 0.026500186999328434, 0.02694862597854808, 0.02657504501985386, 0.026825604028999805, 0.026533505006227642, 0.027172169997356832, 0.026424621988553554, 0.026847501983866096, 0.026600228040479124, 0.026972163992468268, 0.026529557013418525, 0.02707281499169767, 0.02657553000608459, 0.0267387600033544, 0.026543991989456117, 0.04850451898528263, 0.026631882006768137, 0.02697868796531111, 0.02652177301933989, 0.02690829400671646, 0.02657181501854211, 0.026839909958653152, 0.026574268005788326, 0.02687200700165704, 0.026636773953214288, 0.026914777990896255];[0.044716190022882074, 0.046581454982515424, 0.04496560397092253, 0.04634165100287646, 0.0460720980190672, 0.046355658036191016, 0.04594780900515616, 0.046856797009240836, 0.04584854899439961, 0.0465624489588663, 0.044721616024617106, 0.04644854197977111, 0.046321630012243986, 0.0468777579953894, 0.04682168300496414, 0.04658170300535858, 0.04655640502460301, 0.046555879001971334, 0.045952532964292914, 0.04664826299995184, 0.04603150801267475, 0.04668166901683435, 0.0460321269929409, 0.046816043031867594, 0.045820700004696846, 0.04658992902841419, 0.04606264102039859, 0.046713291958440095, 0.04627786000492051, 0.04672048595966771, 0.046000061032827944, 0.04698751698015258, 0.04653772996971384, 0.04664902400691062, 0.046339088992681354, 0.04661808296805248, 0.04627494502346963, 0.04661828500684351, 0.04590970301069319, 0.046601056994404644, 0.04603817401221022, 0.04664181999396533, 0.044840251037385315, 0.04686056304490194, 0.04627846501534805, 0.04656833398621529, 0.04610772797605023, 0.0467829069821164, 0.04629619204206392, 0.04687948396895081];[0.29073144000722095, 0.2901883189333603, 0.29654507798841223, 0.2971425090217963, 0.2951527360128239, 0.3012526659294963, 0.29481125599704683, 0.2934845010167919, 0.29164990002755076, 0.28990965406410396, 0.2939093980239704, 0.2913133449619636, 0.2925109139760025, 0.2940798999625258, 0.29625856096390635, 0.2929604679811746, 0.2873525970499031, 0.2899884949438274, 0.28939490794437006, 0.2962961560115218, 0.29404019500361755, 0.2910851729102433, 0.29540789197199047, 0.29633247101446614, 0.29493148694746196, 0.29041434498503804, 0.2914908919483423, 0.2920582939987071, 0.296035596053116, 0.29624570097075775, 0.29458696104120463, 0.2964316970319487, 0.2972212919848971, 0.28910185099812225, 0.29181432898622006, 0.2907135810237378, 0.2916935909888707, 0.29558619094314054, 0.28834155201911926, 0.2986619299626909, 0.2963222209364176, 0.2936434640432708, 0.29894690203946084, 0.29702898795949295, 0.2914682069676928, 0.29020656005013734, 0.2896028030081652, 0.29239911801414564, 0.29592584597412497, 0.2943233299884014];[0.2892601750208996, 0.29551821906352416, 0.29323183302767575, 0.29299947497202083, 0.28726006200304255, 0.29359978501452133, 0.2919079909916036, 0.29448950197547674, 0.29402349301381037, 0.2965350229642354, 0.2929902669857256, 0.2941687789862044, 0.2876365540432744, 0.2945884200162254, 0.29020704701542854, 0.29516730894101784, 0.2865851150127128, 0.29459872702136636, 0.2910457339603454, 0.2927260539145209, 0.2883421669830568, 0.29432763293152675, 0.28787809499772266, 0.29389809304848313, 0.2915528620942496, 0.28840323502663523, 0.2933672969811596, 0.29334761801874265, 0.2944134959834628, 0.289170108968392, 0.2967168239993043, 0.2948093590675853, 0.2967607449973002, 0.2948198409867473, 0.2941125620272942, 0.2899201500695199, 0.2877016509883106, 0.29363700601970777, 0.2969555140007287, 0.29444211802911013, 0.2982347120414488, 0.2910944399773143, 0.29367855802411214, 0.2952316540759057, 0.2962148729711771, 0.29618911497527733, 0.2909946760046296, 0.29460080596618354, 0.28936103300657123, 0.29345370893133804]
features.3.conv.1.0;0.04290543304523453;0.4875382710015401;1.8280004289699718;1.825148661970161;11.363089389810751;1.001562484776847;11.345362433720252;[0.04290543304523453, 0.04539210197981447, 0.04549498000415042, 0.0450460989959538, 0.045130961982067674, 0.04568194103194401, 0.04633904399815947, 0.04517593904165551, 0.04516807495383546, 0.04590386600466445, 0.0458368010004051, 0.04523765598423779, 0.045319842000026256, 0.04555020004045218, 0.045865236956160516, 0.04515135003020987, 0.04527397401398048, 0.04588236997369677, 0.04578483395744115, 0.04521768097765744, 0.04554857296170667, 0.045813052041921765, 0.04546658101025969, 0.04518525203457102, 0.04525425803149119, 0.04546274204039946, 0.04551168798934668, 0.04513307003071532, 0.045575622003525496, 0.04550519201438874, 0.04543739301152527, 0.045371338026598096, 0.0453367640147917, 0.04638532700482756, 0.045414244988933206, 0.04538889596005902, 0.04564458504319191, 0.045530267991125584, 0.04544213699409738, 0.04538764100288972, 0.045771488978061825, 0.045778418018016964, 0.04570454702479765, 0.04537028697086498, 0.04540459800045937, 0.045859298028517514, 0.045498499006498605, 0.045178519969340414, 0.04530379199422896, 0.04586557898437604];[0.5082923850277439, 0.49687408801401034, 0.5086743629653938, 0.5182403360377066, 0.5080291139893234, 0.5162305869744159, 0.5166210590396076, 0.5243216219823807, 0.5097539300331846, 0.5058085219934583, 0.5006579969776794, 0.5169926560483873, 0.506988536042627, 0.5015737990033813, 0.5095178610063158, 0.5244249069946818, 0.49250543396919966, 0.5056387279764749, 0.5208090170053765, 0.513275835022796, 0.5120010960381478, 0.5072760629700497, 0.5126165720284916, 0.5318248939584009, 0.5012562329648063, 0.5092321130214259, 0.5166455570142716, 0.5116526550264098, 0.49402324203401804, 0.4919039649539627, 0.5011388859711587, 0.5283981440006755, 0.5092935449793003, 0.5442936509498395, 0.49294138594996184, 0.5048222130280919, 0.5107569730025716, 0.5082605289644562, 0.5161509349709377, 0.5053177920053713, 0.4994041820173152, 0.492667383980006, 0.4955506299738772, 0.5038576549850404, 0.5059658440295607, 0.4875382710015401, 0.509888966975268, 0.490203952009324, 0.497585306991823, 0.5073781639803201];[1.8487643240368925, 1.8359477749327198, 1.8375737369642593, 1.8359962870017625, 1.8419474799884483, 1.8464481449918821, 1.8384192759986036, 1.8411012119613588, 1.8390097739757039, 1.8365914580062963, 1.8400768970604986, 1.8336362590198405, 1.8401692750048824, 1.8428150020190515, 1.8384938250528648, 1.8280004289699718, 1.8408250249922276, 1.8383676779922098, 1.841350362985395, 1.856288829992991, 1.837486308068037, 1.8442925899289548, 1.8358802819857374, 1.8402115479693748, 1.847997796954587, 1.843186056939885, 1.8412222540355287, 1.8429959979257546, 1.8381002659443766, 1.8416469210060313, 1.8386146589764394, 1.8479280670289882, 1.8370693010510877, 1.835438440029975, 1.8340653880150057, 1.8381015789927915, 1.8394139200099744, 1.8358294729259796, 1.8382717790082097, 1.8370202099904418, 1.8296159500605427, 1.83294302795548, 1.8366376019548625, 1.8374472629511729, 1.8331027919775806, 1.8390594689408317, 1.8370110169635154, 1.839188375044614, 1.8412673820275813, 1.8297167160199024];[1.8392720500123687, 1.8299910959904082, 1.8269937880104408, 1.842048907012213, 1.8328278959961608, 1.829375556029845, 1.8370214230380952, 1.838540185999591, 1.8367811809876002, 1.8281147599918768, 1.8387819999479689, 1.8362200599513017, 1.8286041649407707, 1.83568215201376, 1.8289525320287794, 1.8299545120098628, 1.8399422469665296, 1.8354584680055268, 1.8444783890154213, 1.8303049390087835, 1.8438963509979658, 1.830101155966986, 1.8304854619782418, 1.831391668994911, 1.8402468209969811, 1.8302852179622278, 1.8356660540448502, 1.830281259957701, 1.8318052010145038, 1.830794763052836, 1.8287987809162587, 1.8395053670392372, 1.8341663400060497, 1.8329865510459058, 1.8367490639793687, 1.839732333959546, 1.8400025489972904, 1.8375222309841774, 1.838764772983268, 1.8357722639921121, 1.8353805500082672, 1.825363865995314, 1.8326181520242244, 1.8257028840016574, 1.8302216469310224, 1.8328702839789912, 1.8277406740235165, 1.8472498620394617, 1.825148661970161, 1.828910943993833]
features.3.conv.2;0.029514855006709695;0.021532769955229014;0.28445817792089656;0.2840976339648478;0.729557029852727;1.0012690846840822;0.7286323337176788;[0.029514855006709695, 0.030328813998494297, 0.03004353604046628, 0.030773103004321456, 0.030015091993846, 0.030584849009756, 0.030198066029697657, 0.030742948001716286, 0.030056352028623223, 0.03079682099632919, 0.03025554196210578, 0.030313941999338567, 0.030019129044376314, 0.030494848964735866, 0.030003694002516568, 0.030866115994285792, 0.030543260974809527, 0.030280953971669078, 0.029944000008981675, 0.030736535030882806, 0.03002574702259153, 0.03073261398822069, 0.030189570039510727, 0.030422843003179878, 0.03015705302823335, 0.030515349004417658, 0.030380782030988485, 0.030490889970678836, 0.030242929002270103, 0.030662625969853252, 0.03034024202497676, 0.030845149012748152, 0.029999298974871635, 0.03066361101809889, 0.030018632009159774, 0.03067334700608626, 0.030396943970117718, 0.03057354298653081, 0.030033905000891536, 0.030703553988132626, 0.030153892002999783, 0.03078207600628957, 0.03002182801719755, 0.030595313000958413, 0.030082990997470915, 0.03037158597726375, 0.03027991601265967, 0.030545642017386854, 0.030138225003611296, 0.030366012011654675];[0.022024400008376688, 0.0220479280105792, 0.021799530019052327, 0.023662330000661314, 0.021931173047050834, 0.021532769955229014, 0.021732297027483582, 0.022095277963671833, 0.02175793598871678, 0.02187937800772488, 0.021939655009191483, 0.021588666015304625, 0.021841478010173887, 0.022105990967247635, 0.021631438983604312, 0.02342653600499034, 0.021863259025849402, 0.021555120998527855, 0.021782282972708344, 0.02198501001112163, 0.02163918997393921, 0.02177220897283405, 0.021954389987513423, 0.021613547985907644, 0.023367176007013768, 0.021985756000503898, 0.06177146197296679, 0.021987745014484972, 0.021844894043169916, 0.0215936410240829, 0.02184227597899735, 0.021789251011796296, 0.021719829994253814, 0.021805368014611304, 0.021788701007608324, 0.021544883958995342, 0.021983915998134762, 0.02183098701061681, 0.021728882973548025, 0.021791050967294723, 0.021904762950725853, 0.02157929999521002, 0.021918912010733038, 0.02342844899976626, 0.021585279027931392, 0.023562155023682863, 0.02189221599837765, 0.021596459962893277, 0.021919350954703987, 0.02177122898865491];[0.28445817792089656, 0.28505039389710873, 0.2854291200055741, 0.28626962896669284, 0.286181845003739, 0.28763616690412164, 0.28596012498019263, 0.2856193560292013, 0.28745632799109444, 0.28657074901275337, 0.2865136730251834, 0.2854810470016673, 0.2866084600100294, 0.28647730604279786, 0.28709355398314074, 0.28591208899160847, 0.28571233892580494, 0.2873718430637382, 0.2970168750034645, 0.28870666201692075, 0.28681378200417385, 0.2870381510001607, 0.2858102809987031, 0.28735842602327466, 0.28757101198425516, 0.28702032699948177, 0.2866078009828925, 0.28705353202531114, 0.2855357359512709, 0.28553461394039914, 0.2879776390036568, 0.28566207201220095, 0.2869618160184473, 0.28682669100817293, 0.2868461200268939, 0.28829029796179384, 0.2906193399685435, 0.2873477980028838, 0.2863723000045866, 0.2880182289518416, 0.28671397297875956, 0.28506728599313647, 0.2864079490536824, 0.28839355998206884, 0.2880379340494983, 0.2894498929963447, 0.2879265379742719, 0.2876860009855591, 0.2874383570160717, 0.2885461949626915];[0.2840976339648478, 0.2858726500417106, 0.2945963550009765, 0.2884003630024381, 0.28807271597906947, 0.2862901770276949, 0.2863313520210795, 0.2862229800084606, 0.28496011311654, 0.28642130794469267, 0.2856697219540365, 0.28705183503916487, 0.28580536000663415, 0.2845288679818623, 0.2843796890228987, 0.28462240303633735, 0.2851159899146296, 0.285433730983641, 0.2844291660003364, 0.28439763200003654, 0.2854155070381239, 0.28702623600838706, 0.286679386976175, 0.2867861609556712, 0.28670132701518014, 0.28607760596787557, 0.2862522930954583, 0.2846507710055448, 0.28548167197732255, 0.28489308792632073, 0.2853487840620801, 0.2854945869767107, 0.2857753559364937, 0.28576120792422444, 0.2858986019855365, 0.2851464339764789, 0.28542827698402107, 0.2903327469830401, 0.2864524589967914, 0.28635646391194314, 0.2854284720378928, 0.2850378450239077, 0.28531718102749437, 0.2853889689431526, 0.2862359579303302, 0.28620356402825564, 0.28829685400705785, 0.2859730359632522, 0.28945326298708096, 0.2887312929960899]
features.4.conv.1.0;0.03434268099954352;0.17016819101991132;0.6798025529715233;0.6714304339839146;4.955006017793812;1.0124690787963437;4.893982563580593;[0.03434268099954352, 0.03627075598342344, 0.035579200950451195, 0.03595325199421495, 0.03504811500897631, 0.03581753699108958, 0.035542699974030256, 0.035417821956798434, 0.0351460519596003, 0.036326824978459626, 0.03501789801521227, 0.03545585199026391, 0.03639863902935758, 0.036280177999287844, 0.035758231999352574, 0.035911243001464754, 0.03530293598305434, 0.03570566000416875, 0.03565279900794849, 0.03586311900289729, 0.03557074995478615, 0.035763784020673484, 0.03489930904470384, 0.03534768195822835, 0.03567214100621641, 0.036265972012188286, 0.03587876202072948, 0.035452044976409525, 0.03493917203741148, 0.03566650999709964, 0.03557853301754221, 0.035490287002176046, 0.03556201601168141, 0.03520677099004388, 0.03502463595941663, 0.03551253100158647, 0.03583949396852404, 0.03538661799393594, 0.035857726004906, 0.03621279197977856, 0.03514435904799029, 0.036269417963922024, 0.03576326399343088, 0.03601190901827067, 0.03610503795789555, 0.0355564120109193, 0.0355802130070515, 0.036024002998601645, 0.03497302799951285, 0.03537762601627037];[0.1701968859997578, 0.17490311001893133, 0.17228055000305176, 0.17527675803285092, 0.17374906601617113, 0.17492583696730435, 0.17231493903091177, 0.1744738119887188, 0.17211296100867912, 0.17437012895243242, 0.1724210570100695, 0.17594113398808986, 0.17338062595808879, 0.17108019499573857, 0.17037983698537573, 0.17331529897637665, 0.1752393399947323, 0.1724020839901641, 0.1772920360090211, 0.17086858599213883, 0.17402376100653782, 0.173788387037348, 0.17323980201035738, 0.17351199104450643, 0.1728450240334496, 0.1715140609885566, 0.17697462200885639, 0.17624392599100247, 0.1709668050170876, 0.17016819101991132, 0.17418848199304193, 0.17092234699521214, 0.17282307398272678, 0.1755403780261986, 0.17399083502823487, 0.1732945010298863, 0.17450701701454818, 0.17049070599023253, 0.17354672396322712, 0.1728427640045993, 0.17547653999645263, 0.17068996495800093, 0.17661804403178394, 0.17121619102545083, 0.17543472396209836, 0.17417528200894594, 0.17438574699917808, 0.17256582604022697, 0.17282853001961485, 0.17643406096613035];[0.68492602504557, 0.685311107954476, 0.685153383994475, 0.6854691529879346, 0.6798025529715233, 0.6821454649907537, 0.6854674549540505, 0.686929588962812, 0.6852263119653799, 0.6897345609613694, 0.687908050022088, 0.6869106910307892, 0.683999544067774, 0.6863910399843007, 0.6901446769479662, 0.6871267629903741, 0.6862486319732852, 0.6905844100983813, 0.6869202120578848, 0.6846930239116773, 0.6845655849901959, 0.6891419810126536, 0.6854615580523387, 0.6882925379904918, 0.6869743600836955, 0.6870291671366431, 0.6878199680359103, 0.6873033959418535, 0.6862963409512304, 0.6892267960356548, 0.6865161320311017, 0.6881385769811459, 0.6851077549508773, 0.6927846579928882, 0.6873249979689717, 0.6864653560332954, 0.6844121729955077, 0.6869927560328506, 0.6879911919822916, 0.6885544590186328, 0.6884694910258986, 0.6874448059825227, 0.6894294420490041, 0.6859237449825741, 0.685465163027402, 0.6864981830003671, 0.6849180440185592, 0.6865042069694027, 0.6868102309526876, 0.6912515590083785];[0.6839098869822919, 0.6857136490289122, 0.68604709795909, 0.691705655946862, 0.694699407031294, 0.6899363189586438, 0.6859618700109422, 0.6714304339839146, 0.6849359369953163, 0.6864733810070902, 0.6857965760282241, 0.6854089259868488, 0.6872092409757897, 0.682497464993503, 0.6858249750221148, 0.6816943910089321, 0.6857667599688284, 0.6876832650159486, 0.6853074500686489, 0.6850475629325956, 0.6855531129986048, 0.6845535300089978, 0.684749897045549, 0.6818069479777478, 0.6862823439878412, 0.6863499191240408, 0.6841984069906175, 0.6860726421000436, 0.6822258449392393, 0.6860142879886553, 0.688285694050137, 0.6862074279342778, 0.686315959028434, 0.6840528869652189, 0.6866390270297416, 0.685689126024954, 0.6849214480025694, 0.6873400220065378, 0.6929559590644203, 0.6837582990410738, 0.6857722779386677, 0.68648411805043, 0.6846358160255477, 0.684620320040267, 0.6872448389767669, 0.6878957870067097, 0.6841745120473206, 0.6867918600328267, 0.6837197450222448, 0.6840823070378974]
features.4.conv.2;0.00720682495739311;0.007540397986304015;0.07995904400013387;0.08666914497734979;1.046285712624213;0.9225779719071933;1.1340891984026953;[0.008240714960265905, 0.008158279000781476, 0.008177731011528522, 0.007231391035020351, 0.008146463020239025, 0.00720682495739311, 0.008236596011556685, 0.007215193996671587, 0.008173756010364741, 0.007229022972751409, 0.008171099005267024, 0.007244257954880595, 0.008185327984392643, 0.007340936979744583, 0.008166239014826715, 0.007298730954062194, 0.008115446951705962, 0.007326154969632626, 0.008132486953400075, 0.007286774984095246, 0.008143040002323687, 0.00726761796977371, 0.008076549973338842, 0.007284995983354747, 0.008185137994587421, 0.007263208972290158, 0.008114380005281419, 0.00726906699128449, 0.008230421983171254, 0.007257092045620084, 0.008170866000000387, 0.007251868024468422, 0.00815940898610279, 0.007279054028913379, 0.00817443197593093, 0.007247778004966676, 0.008151362009812146, 0.007241396990139037, 0.008158094016835093, 0.0072787339449860156, 0.008182522957213223, 0.007208492956124246, 0.00815672700991854, 0.007245649991091341, 0.008166312996763736, 0.007254000985994935, 0.008169750974047929, 0.0072662539896555245, 0.008193338988348842, 0.0072299259481951594];[0.007555807009339333, 0.007611638051457703, 0.007660221017431468, 0.007647969992831349, 0.0076360980165190995, 0.0076069539645686746, 0.0077310819760896266, 0.007692780054640025, 0.007665234967134893, 0.007614831964019686, 0.0077330979984253645, 0.007693572959396988, 0.007674538006540388, 0.007671075989492238, 0.008006423013284802, 0.007540397986304015, 0.007605728984344751, 0.007645749021321535, 0.007560383004602045, 0.007800722029060125, 0.007644168043043464, 0.00764969305600971, 0.007688490964937955, 0.00763615797040984, 0.0075862890225835145, 0.007681782997678965, 0.007629117986653, 0.007709554978646338, 0.0076658379985019565, 0.007662274001631886, 0.007546245993580669, 0.0077328289626166224, 0.007664342992939055, 0.00760665099369362, 0.0076422300189733505, 0.007602260971907526, 0.00756578502478078, 0.00785787298809737, 0.0076354939956218, 0.007556685013696551, 0.0076560190063901246, 0.007581379031762481, 0.007702909002546221, 0.007554225972853601, 0.007655943976715207, 0.00755886803381145, 0.007707725977525115, 0.007661812996957451, 0.007683468982577324, 0.007665113953407854];[0.07995904400013387, 0.08118311804719269, 0.08849209797335789, 0.09032484405906871, 0.09177205205196515, 0.08966485096607357, 0.08990094903856516, 0.08956435299478471, 0.09050543699413538, 0.09074625797802582, 0.0922061669989489, 0.08981545001734048, 0.12505988002521917, 0.09155632101465017, 0.09107974002836272, 0.08944407291710377, 0.08918670401908457, 0.08953987597487867, 0.08867002598708495, 0.08919831993989646, 0.09063516493188217, 0.08863368397578597, 0.09114654496079311, 0.0906429830356501, 0.09096159698674455, 0.08905912301270291, 0.09062683302909136, 0.08871246600756422, 0.09084888600045815, 0.09091662999708205, 0.0891285709803924, 0.08890389406587929, 0.09074998501455411, 0.08862037496874109, 0.09044347400777042, 0.08902108209440485, 0.08859643997857347, 0.09054097894113511, 0.08861959096975625, 0.09170074999565259, 0.08953937800833955, 0.08920274896081537, 0.09202389506390318, 0.08967146906070411, 0.08903126697987318, 0.08938973693875596, 0.09037183900363743, 0.09077533695381135, 0.0887737610610202, 0.08853848092257977];[0.08715574297821149, 0.09079322300385684, 0.09151186503004283, 0.09140996099449694, 0.0902886830153875, 0.09056730900192633, 0.08815333998063579, 0.08878780296072364, 0.09216079604811966, 0.08697622100589797, 0.091545260977, 0.08963597897673026, 0.09154946601483971, 0.09083937300601974, 0.09040220594033599, 0.08911187795456499, 0.08895948395365849, 0.08835174597334117, 0.09237709001172334, 0.08841519191628322, 0.08929724001791328, 0.08666914497734979, 0.09105145902140066, 0.09077710792189464, 0.09064190299250185, 0.08689108403632417, 0.08720036601880565, 0.08861782297026366, 0.0869122149888426, 0.08854631899157539, 0.0904452939867042, 0.09072135708993301, 0.08881078998092562, 0.09130538097815588, 0.09049259993480518, 0.09000709099927917, 0.08928944595390931, 0.08839685103157535, 0.08867597603239119, 0.09063377999700606, 0.09170771000208333, 0.08786398993106559, 0.08832996600540355, 0.08906875195680186, 0.09039649495389313, 0.0891802340047434, 0.09092553204391152, 0.0899679489666596, 0.09047192498110235, 0.0884775350568816]
features.5.conv.0.0;0.008571440004743636;0.013957409944850951;0.07055939099518582;0.07211457600351423;1.6283623215150074;0.9784345260762176;1.664252720154074;[0.009120767994318157, 0.008766894054133445, 0.009161981986835599, 0.008713326998986304, 0.00915508804609999, 0.008959707978647202, 0.009120305010583252, 0.00875546399038285, 0.009132748004049063, 0.008773289038799703, 0.009209834970533848, 0.008773600973654538, 0.009119174035731703, 0.008789417974185199, 0.009141121001448482, 0.008708620036486536, 0.00907987600658089, 0.008810679020825773, 0.009175228944513947, 0.00874143501278013, 0.009072622982785106, 0.008893051999621093, 0.0091002460103482, 0.008723998034838587, 0.00907322601415217, 0.008707150991540402, 0.00913345901062712, 0.008721634978428483, 0.009093671978916973, 0.008714982017409056, 0.009072328044567257, 0.0087820990011096, 0.009138319990597665, 0.008718198980204761, 0.009204650996252894, 0.008765485021285713, 0.009105373988859355, 0.008743408019654453, 0.009125457028858364, 0.008740326040424407, 0.00918074301443994, 0.008630087017081678, 0.009104216995183378, 0.008717977965716273, 0.009198618005029857, 0.008589832985308021, 0.009361403004731983, 0.008571440004743636, 0.009111685969401151, 0.008669929986353964];[0.014368638978339732, 0.01438359502935782, 0.01444709999486804, 0.014323007024358958, 0.014410550997126848, 0.014784685976337641, 0.014443512016441673, 0.016381478984840214, 0.01604185299947858, 0.01440390496281907, 0.013957409944850951, 0.014422320004086941, 0.014453189971391112, 0.014572144020348787, 0.014462294988334179, 0.014327069977298379, 0.01441020896891132, 0.014458394958637655, 0.01842255098745227, 0.014454371004831046, 0.014425907982513309, 0.014328409975860268, 0.01447608700254932, 0.014550757012329996, 0.014472082955762744, 0.014496065967250615, 0.014413119002711028, 0.014420196996070445, 0.014374778023920953, 0.014434533950407058, 0.014400992018636316, 0.014788255037274212, 0.014460626000072807, 0.014365242037456483, 0.014402666012756526, 0.014501902973279357, 0.01445114699890837, 0.01452714903280139, 0.01442338596098125, 0.014400278974790126, 0.014377317042089999, 0.014423752028960735, 0.014426411944441497, 0.014420707011595368, 0.014454004995059222, 0.014363946043886244, 0.014427999034523964, 0.014479640987701714, 0.014392686018254608, 0.014388468989636749];[0.07055939099518582, 0.07618954696226865, 0.07871802593581378, 0.07636373600689694, 0.07721958204638213, 0.07760645996313542, 0.07680155104026198, 0.07538454094901681, 0.07844984193798155, 0.0804174080840312, 0.07992281892802566, 0.07857726700603962, 0.07903357100440189, 0.07923262496478856, 0.07911918801255524, 0.07531423697946593, 0.07734950497979298, 0.07650783599819988, 0.07818582898471504, 0.07611609005834907, 0.07831521797925234, 0.07629583298694342, 0.07768093596678227, 0.07795541093219072, 0.07670549402246252, 0.0772427540505305, 0.07602827297523618, 0.07574147405102849, 0.07680038700345904, 0.0805513389641419, 0.07602698291884735, 0.07883710996247828, 0.07872635399689898, 0.07649527600733563, 0.07787287392420694, 0.07638348801992834, 0.07637778099160641, 0.0776846109656617, 0.07710869499715045, 0.07836269907420501, 0.07749912893632427, 0.07711217401083559, 0.0766301520052366, 0.0793018969707191, 0.07714489800855517, 0.07947858399711549, 0.07958210294600576, 0.07621664000907913, 0.07477153604850173, 0.07851926900912076];[0.07653985905926675, 0.0781363089918159, 0.07609002699609846, 0.10621078399708495, 0.0775837970431894, 0.07601848506601527, 0.0771546009927988, 0.07716440298827365, 0.07641892903484404, 0.07749213004717603, 0.07568423601333052, 0.0779410830582492, 0.08278996398439631, 0.07563658605795354, 0.07657570199808106, 0.07746874098666012, 0.07916348404251039, 0.07381321105640382, 0.07631989003857598, 0.07609241892350838, 0.07686896796803921, 0.08000842097681016, 0.07907456299290061, 0.07780390203697607, 0.07815408700844273, 0.07473797805141658, 0.0841232820530422, 0.07315061800181866, 0.07889938302105293, 0.08106327202403918, 0.0730907570105046, 0.07822230196325108, 0.08263261098181829, 0.07429470005445182, 0.07906648208154365, 0.07604206295218319, 0.0778239190694876, 0.07603061600821093, 0.07544253097148612, 0.07577794307144359, 0.07611862296471372, 0.07677625602809712, 0.07211457600351423, 0.07455606403527781, 0.07835191994672641, 0.07801573199685663, 0.07599973602918908, 0.07925025705480948, 0.07763017603429034, 0.07562678400427103]
features.5.conv.1.0;0.015428141981828958;0.0939263139734976;0.3240626230253838;0.3433298930176534;6.087986102547063;0.9438811755570643;6.449949697274158;[0.015428141981828958, 0.016167949012015015, 0.01586298900656402, 0.015571067982818931, 0.015811321034561843, 0.015927041007671505, 0.01600317400880158, 0.015870614966843277, 0.01602048904169351, 0.015910335001535714, 0.016385522030759603, 0.016580684983637184, 0.01585924596292898, 0.015877158963121474, 0.01587030600057915, 0.016659554035868496, 0.015764479991048574, 0.015852940967306495, 0.015486351039726287, 0.015969033003784716, 0.015719238959718496, 0.015961711993440986, 0.016020913026295602, 0.01576389098772779, 0.015996034955605865, 0.016019503003917634, 0.016146732959896326, 0.016087727970443666, 0.01595555600943044, 0.016093770042061806, 0.015603625040967017, 0.015947129984851927, 0.015818321029655635, 0.016072747006546706, 0.015805963019374758, 0.01556339900707826, 0.01604373601730913, 0.015943275997415185, 0.015741303039249033, 0.01632677303859964, 0.01653717498993501, 0.016369886987376958, 0.016092030971776694, 0.016187407018151134, 0.01658711797790602, 0.016084048023913056, 0.01599120197352022, 0.016190839000046253, 0.015529937983956188, 0.01618612202582881];[0.09824740799376741, 0.09824724297504872, 0.09749711898621172, 0.09990072797518224, 0.09863146801944822, 0.09985853999387473, 0.10173117596423253, 0.10049496800638735, 0.11340855696471408, 0.1012562129762955, 0.1014211869915016, 0.10059795196866617, 0.11071987199829891, 0.11119860498001799, 0.09866413002600893, 0.11063270003069192, 0.10025208501610905, 0.10924396303016692, 0.1012595440261066, 0.09813409700291231, 0.10314719896996394, 0.10031904903007671, 0.10857675998704508, 0.10163929598638788, 0.09916668199002743, 0.1018845170037821, 0.09991359402192757, 0.09963517100550234, 0.09960865700850263, 0.10008553200168535, 0.09951588197145611, 0.10012027999619022, 0.11301722598727793, 0.09926143800839782, 0.10195623204344884, 0.10181473201373592, 0.10848101897863671, 0.12608059297781438, 0.09840957197593525, 0.0970184609759599, 0.10092272801557556, 0.10283957899082452, 0.10050811100518331, 0.10250334499869496, 0.0939263139734976, 0.10311318602180108, 0.10079045104794204, 0.1034335529548116, 0.09828515100525692, 0.09858513000654057];[0.3271097379620187, 0.3324740369571373, 0.3277081349515356, 0.3240626230253838, 0.3359748750226572, 0.3416770289768465, 0.35118940501706675, 0.34962061105761677, 0.35584011406172067, 0.35007612901972607, 0.34949057799531147, 0.34859538706950843, 0.34519970905967057, 0.3542254630010575, 0.3505520120379515, 0.35207031900063157, 0.3513857029611245, 0.3522613469976932, 0.35255258495453745, 0.3558687189943157, 0.3549235530081205, 0.3501828369917348, 0.34833266999339685, 0.34865610796259716, 0.35356876195874065, 0.3509106499841437, 0.3451629229821265, 0.3528619119897485, 0.3517572599812411, 0.3458897449891083, 0.3485836969339289, 0.3513647729996592, 0.3480269070714712, 0.35508567397482693, 0.3557595709571615, 0.35333834995981306, 0.35610297101084143, 0.3536098329932429, 0.35048821999225765, 0.35284789092838764, 0.35986051795771345, 0.34979985503014177, 0.34957999998005107, 0.3480312710162252, 0.34876009094296023, 0.342538432974834, 0.35168614203576, 0.354027880996, 0.35489684506319463, 0.3528857009951025];[0.34712170803686604, 0.34883694094605744, 0.3583560090046376, 0.35428389499429613, 0.3507234119460918, 0.349869491008576, 0.35480169201036915, 0.3497917799395509, 0.34822997805895284, 0.3433298930176534, 0.347113202966284, 0.34518650808604434, 0.34741243394091725, 0.350743193004746, 0.3535005660378374, 0.35209773998940364, 0.3458191409590654, 0.3592625840101391, 0.34990472602657974, 0.3638156569795683, 0.34653437405359, 0.35184488899540156, 0.351475961972028, 0.3443097470444627, 0.3574541308917105, 0.34967280097771436, 0.3467252899426967, 0.34921460394980386, 0.3496987700345926, 0.34735173993976787, 0.34399296500487253, 0.34670132398605347, 0.35167371603893116, 0.354312319890596, 0.35049216100014746, 0.3506641970016062, 0.3528049280284904, 0.3640540570486337, 0.3441890270332806, 0.3570866390946321, 0.34514654794475064, 0.3467625029734336, 0.3612832089420408, 0.3547283979714848, 0.3489282700465992, 0.3469387320219539, 0.34514936298364773, 0.34892692597350106, 0.35520153102697805, 0.346541564038489]
features.5.conv.2;0.008957438985817134;0.008432711998466402;0.10257358994567767;0.11104598396923393;0.9414199763814675;0.9237037331678415;1.0191795730356834;[0.009021982958074659, 0.010449879977386445, 0.009017508011311293, 0.010527027014177293, 0.009596031974069774, 0.010589912009891123, 0.009162476053461432, 0.010516683978494257, 0.00900367001304403, 0.010570897022262216, 0.009088165999855846, 0.010786005004774779, 0.01041865797014907, 0.010563363961409777, 0.010400458006188273, 0.010519261995796114, 0.010535991983488202, 0.01052353298291564, 0.01039122196380049, 0.010486715997103602, 0.009007879998534918, 0.01055504399118945, 0.01046291197417304, 0.010468750027939677, 0.010233065986540169, 0.010173287009820342, 0.010410244984086603, 0.010463292011991143, 0.009078956965822726, 0.010462460981216282, 0.009013761999085546, 0.01037236797856167, 0.010395927005447447, 0.010067097027786076, 0.009023041988257319, 0.010428139008581638, 0.010442366008646786, 0.010236487025395036, 0.010479841032065451, 0.008957438985817134, 0.01056078600231558, 0.00898071500705555, 0.010577546956483275, 0.010430426977109164, 0.009014227020088583, 0.01061640796251595, 0.008988273038994521, 0.01044826302677393, 0.010367106006015092, 0.010336428007576615];[0.008572404971346259, 0.00852535996818915, 0.008586253970861435, 0.008587131975218654, 0.0088585369521752, 0.008533325977623463, 0.008520937990397215, 0.008525746001396328, 0.008596499974373728, 0.0084920660010539, 0.008472186978906393, 0.008556059037800878, 0.008591798017732799, 0.008479549025651067, 0.00857873196946457, 0.0085883240099065, 0.00854235200677067, 0.008525624987669289, 0.008600987028330564, 0.00854835199424997, 0.008550214988645166, 0.008582631009630859, 0.008491490967571735, 0.008526313991751522, 0.008432711998466402, 0.008566708012949675, 0.008590002951677889, 0.00854472495848313, 0.008560354996006936, 0.008570368052460253, 0.008604247006587684, 0.008551887003704906, 0.008543476986233145, 0.008474017027765512, 0.008535107015632093, 0.008541663002688438, 0.008570716017857194, 0.008491812972351909, 0.008692355011589825, 0.008568671008106321, 0.00866087299073115, 0.008564472023863345, 0.00849926401861012, 0.008501773001626134, 0.008459540957119316, 0.00852843903703615, 0.008566219999920577, 0.008791291969828308, 0.0085526590119116, 0.008575726998969913];[0.10257358994567767, 0.11493706406326964, 0.11516455200035125, 0.11521460296353325, 0.11847428797045723, 0.11622070899466053, 0.11607376200845465, 0.11573178292019293, 0.11706807010341436, 0.11661264492431656, 0.11515344202052802, 0.11632398195797578, 0.11502759897848591, 0.11504351097391918, 0.11573699407745153, 0.11474421696038917, 0.11681247496744618, 0.11544913903344423, 0.11477932892739773, 0.11504181404598057, 0.11488835996715352, 0.11679050902603194, 0.11476102302549407, 0.11602303601102903, 0.11536929698195308, 0.11669229698600248, 0.11534109601052478, 0.1147733410471119, 0.1171557690249756, 0.11678771302103996, 0.11537148896604776, 0.11495059792650864, 0.11491997295524925, 0.11531766800908372, 0.11498514999402687, 0.11474289104808122, 0.1147970860474743, 0.11419342696899548, 0.11512095300713554, 0.11613635398680344, 0.1149545659427531, 0.11508025496732444, 0.11473287804983556, 0.11608786805300042, 0.11697874398669228, 0.11445019900565967, 0.11461736698402092, 0.11477507103700191, 0.11434083903441206, 0.114481434924528];[0.11584480007877573, 0.11162943701492622, 0.11452221497893333, 0.11249470704933628, 0.11277581803733483, 0.11256198398768902, 0.11238986294483766, 0.11220006499206647, 0.11265624599764124, 0.1136960830190219, 0.11522043909644708, 0.11636639398057014, 0.11582194204675034, 0.11162841896293685, 0.11157771002035588, 0.11245821311604232, 0.11401893803849816, 0.11389676202088594, 0.11292792798485607, 0.1123792720027268, 0.11325339396717027, 0.11367834801785648, 0.11458898102864623, 0.11568515299586579, 0.1115164699149318, 0.11254152900073677, 0.11888102407101542, 0.11606049397960305, 0.11442158604040742, 0.11302781105041504, 0.1146510029793717, 0.11532960698241368, 0.1151945759775117, 0.11414521903498098, 0.1126250930246897, 0.11480161908548325, 0.11481943202670664, 0.11612696194788441, 0.1146329139592126, 0.11316980898845941, 0.11352437199093401, 0.11104598396923393, 0.11514738597907126, 0.11297818704042584, 0.11302864999743178, 0.11332956305705011, 0.11389052006416023, 0.11267440504161641, 0.11578050802927464, 0.11356173199601471]
features.7.conv.1.0;0.009928343002684414;0.04057880199979991;0.12872975500067696;0.1394004119792953;4.08716761586785;0.9234531890751999;4.425960800418025;[0.010010793048422784, 0.009928343002684414, 0.010698885016608983, 0.01081085903570056, 0.010644176043570042, 0.010739769029896706, 0.010694691038224846, 0.010046326031442732, 0.010423024999909103, 0.01050143298925832, 0.010821303992997855, 0.010850958991795778, 0.009954154957085848, 0.010704436979722232, 0.010023545008152723, 0.010698613012209535, 0.010036861000116915, 0.010727805958595127, 0.009943384036887437, 0.010712290997616947, 0.009991781960707158, 0.010696828016079962, 0.010461701021995395, 0.01069746701978147, 0.010022814967669547, 0.010739000979810953, 0.010044991038739681, 0.010790041997097433, 0.009966238052584231, 0.010756727016996592, 0.0099652279750444, 0.010727387969382107, 0.009936545975506306, 0.010724777996074408, 0.01055430801352486, 0.010160339006688446, 0.010787991050165147, 0.010683543980121613, 0.009957313013728708, 0.01056833000620827, 0.01008059800369665, 0.010566144017502666, 0.010039944027084857, 0.010621704044751823, 0.010538017959333956, 0.010649291973095387, 0.010758033953607082, 0.010653079021722078, 0.01076500496128574, 0.010677858022972941];[0.047284778964240104, 0.04347232700092718, 0.043616345967166126, 0.04189056501490995, 0.04306448099669069, 0.04213233501650393, 0.04295397299574688, 0.045591642963699996, 0.04173306201118976, 0.04267372697358951, 0.04243998299352825, 0.04261826298898086, 0.041493260010611266, 0.04243965999921784, 0.0457228819723241, 0.04061917104991153, 0.04552256502211094, 0.040755177033133805, 0.041735646955203265, 0.04511962999822572, 0.04811499099014327, 0.04358828498516232, 0.04902693897020072, 0.04648647800786421, 0.0413842789712362, 0.04250914300791919, 0.04132528405170888, 0.04456566896988079, 0.042444567021448165, 0.04260835802415386, 0.04488107201177627, 0.04287181998370215, 0.043629060965031385, 0.045729022996965796, 0.04633148800348863, 0.04396777303190902, 0.043366201978642493, 0.042224119999445975, 0.043192046985495836, 0.0415408750413917, 0.044532775005791336, 0.04526758601423353, 0.043501537991687655, 0.04435197199927643, 0.04344669898273423, 0.04199737700400874, 0.042468353000003844, 0.043084272008854896, 0.04057880199979991, 0.0426884230109863];[0.1295297850156203, 0.12872975500067696, 0.1304944510338828, 0.12896578997606412, 0.13118287397082895, 0.13801200193120167, 0.130419654014986, 0.13820392498746514, 0.14648490806575865, 0.1452950959210284, 0.16172245104098693, 0.1558431389858015, 0.1463669049553573, 0.14299052295973524, 0.14480236504459754, 0.14630464505171403, 0.14028629509266466, 0.1537763040396385, 0.1449591430136934, 0.1442793129826896, 0.14585013495525345, 0.14574647799599916, 0.1450789489899762, 0.1447606270085089, 0.1433751969016157, 0.1406396300299093, 0.14556475001154467, 0.1441276629921049, 0.14579207001952454, 0.14461395697435364, 0.14560557302320376, 0.14532886206870899, 0.1452992309932597, 0.1446055630221963, 0.14452232100302354, 0.16120433009928092, 0.1583011740585789, 0.14338820206467062, 0.1591676499811001, 0.14501149201532826, 0.14480050397105515, 0.14232343196636066, 0.14134110702434555, 0.14619317604228854, 0.14483031095005572, 0.14591587998438627, 0.14501830405788496, 0.14203818392707035, 0.14457169797969982, 0.1416966790566221];[0.14146654796786606, 0.154962154047098, 0.14029223896795884, 0.158097171864938, 0.1462303660227917, 0.1399096020613797, 0.1571520660072565, 0.14242261805338785, 0.14039330696687102, 0.1416234410717152, 0.14248049195157364, 0.14436406904133037, 0.1418043880839832, 0.14175832696491852, 0.14308198494836688, 0.1394004119792953, 0.14240911498200148, 0.1421479749842547, 0.14082160592079163, 0.1404819050221704, 0.15248177899047732, 0.14003637398127466, 0.14303694997215644, 0.14235205703880638, 0.14142957504373044, 0.142533453006763, 0.14467974501894787, 0.140146316960454, 0.14792359492275864, 0.14246046199696139, 0.14269813703140244, 0.14072135102469474, 0.14102154201827943, 0.14208599901758134, 0.13959193305345252, 0.14336338907014579, 0.15945252898382023, 0.14431775896809995, 0.1454097731038928, 0.14185750001342967, 0.14044390991330147, 0.14312599308323115, 0.14037959196139127, 0.1423937160288915, 0.14091768604703248, 0.1421845739823766, 0.14015772100538015, 0.1404604819836095, 0.14291074499487877, 0.13989263301482424]
features.7.conv.2;0.002694313006941229;0.0027312859892845154;0.05102597700897604;0.05575667798984796;1.0137226009925477;0.9151545402017446;1.1077064653682143;[0.0027311380254104733, 0.002694313006941229, 0.0028709160396829247, 0.0028684859862551093, 0.002834387996699661, 0.0028247229638509452, 0.0028913799906149507, 0.002849702024832368, 0.002848586009349674, 0.002843045978806913, 0.0028598669450730085, 0.0028629390290006995, 0.002869785006623715, 0.002839549968484789, 0.002833231003023684, 0.0028817859711125493, 0.00287525198655203, 0.002998348034452647, 0.0028745069866999984, 0.0028429029625840485, 0.0028481600456871092, 0.002836505009327084, 0.002837445994373411, 0.002814829000271857, 0.0028509609983302653, 0.002831478021107614, 0.0028653249610215425, 0.0028156560147181153, 0.0028532760334201157, 0.0028332360088825226, 0.002852426958270371, 0.0028465850045904517, 0.002842104993760586, 0.0028218619991093874, 0.00282759201945737, 0.0028064980288036168, 0.002855154045391828, 0.002823557995725423, 0.0028447499498724937, 0.0028196399798616767, 0.0028521500062197447, 0.002827749995049089, 0.0028218819643370807, 0.002844277012627572, 0.0028365300386212766, 0.0030883579747751355, 0.002834302023984492, 0.0028507370152510703, 0.0028275679796934128, 0.002834993996657431];[0.0031614950275979936, 0.00286756397690624, 0.002828938013408333, 0.0028690799954347312, 0.003162455977872014, 0.0028239500243216753, 0.0028601340018212795, 0.0028631419991143048, 0.002831094025168568, 0.0031223910045810044, 0.003663128998596221, 0.0028081820346415043, 0.002886653004679829, 0.0028198600048199296, 0.0028560779755935073, 0.0027312859892845154, 0.00281274103326723, 0.002829352975822985, 0.003100773028563708, 0.00285167497349903, 0.0028257520170882344, 0.0029065500129945576, 0.0030152489780448377, 0.0028286059969104826, 0.0028811150114051998, 0.0028519200277514756, 0.0028056110022589564, 0.0030336400377564132, 0.002815948973875493, 0.0028524519875645638, 0.002892671967856586, 0.0028125299722887576, 0.0027950209914706647, 0.0028568260022439063, 0.002814390987623483, 0.0028513860306702554, 0.003018064016941935, 0.0028225519927218556, 0.002827488991897553, 0.002886878966819495, 0.0027968750218860805, 0.002835448016412556, 0.0030645999941043556, 0.0028391199884936213, 0.0028291449998505414, 0.0028725810116156936, 0.0027924319729208946, 0.00281613104743883, 0.0028652410255745053, 0.0029035659972578287];[0.05102597700897604, 0.053092765039764345, 0.05790770304156467, 0.0593298589810729, 0.059515864006243646, 0.057707302912604064, 0.06179764197440818, 0.05933007597923279, 0.05844949296442792, 0.0587330759735778, 0.057720246084500104, 0.05715054599568248, 0.058478927006945014, 0.05828688299516216, 0.056134906015358865, 0.05681656097294763, 0.05826005898416042, 0.057260110042989254, 0.05724218802060932, 0.05711845896439627, 0.05806478502927348, 0.05661565496120602, 0.05712323199259117, 0.0586178139783442, 0.05969916301546618, 0.06000812497222796, 0.061055103957187384, 0.05862476100446656, 0.05684200796531513, 0.05735048104543239, 0.05729628092376515, 0.056668602977879345, 0.05733557202620432, 0.05870751495240256, 0.05865527893183753, 0.059251872007735074, 0.05904540803749114, 0.05862383596831933, 0.05897081102011725, 0.058808225963730365, 0.05815666099078953, 0.05748646997381002, 0.05619501502951607, 0.05747684702510014, 0.05778648896375671, 0.0574496709741652, 0.05666598794050515, 0.05932453298009932, 0.059309153992217034, 0.057993938971776515];[0.05753779096994549, 0.05837561498628929, 0.05676768202101812, 0.05652588204247877, 0.05868050403660163, 0.05923329101642594, 0.058421827969141304, 0.05668233800679445, 0.05900108511559665, 0.0572128799976781, 0.057141011056955904, 0.05840722203720361, 0.0588057009736076, 0.057095739990472794, 0.0564037780277431, 0.058092052990105, 0.05634181300411001, 0.05794800096191466, 0.058588894025888294, 0.058154632919467986, 0.05815489700762555, 0.05774349597049877, 0.05870532098924741, 0.05575667798984796, 0.05807821499183774, 0.059058201033622026, 0.05792400997597724, 0.05758759495802224, 0.05715145595604554, 0.05780138197587803, 0.05727642198326066, 0.056735232938081026, 0.05844753503333777, 0.05734945501899347, 0.05864203703822568, 0.0571780689060688, 0.05693445302313194, 0.05623404396465048, 0.05789078900124878, 0.05739224300486967, 0.06065544090233743, 0.05831556406337768, 0.05816866102395579, 0.05803750501945615, 0.05666787794325501, 0.05682787497062236, 0.0576060960884206, 0.05918043799465522, 0.05817075906088576, 0.057987626059912145]
features.8.conv.0.0;0.004639486025553197;0.006865463976282626;0.07561841199640185;0.0738981380709447;1.479789773795905;1.0232789887588998;1.4461254360266809;[0.004761606047395617, 0.004762318974826485, 0.004893688019365072, 0.004762483004014939, 0.004870856995694339, 0.004639486025553197, 0.004922266991343349, 0.00464386900421232, 0.004916990001220256, 0.004726613988168538, 0.004851998994126916, 0.00477458001114428, 0.004878807987552136, 0.004762991040479392, 0.004953611001837999, 0.004724822996649891, 0.004923754022456706, 0.004767851030919701, 0.004942030005622655, 0.004785268974956125, 0.004862168978434056, 0.00475869799265638, 0.0048873149789869785, 0.004757714981678873, 0.004880619002506137, 0.004857889958657324, 0.0049102230113931, 0.00478843500604853, 0.004939264967106283, 0.004754826019052416, 0.00492807402042672, 0.004789202997926623, 0.004880880005657673, 0.004761484975460917, 0.004932515963446349, 0.004903071967419237, 0.004897588980384171, 0.004727491992525756, 0.00496285199187696, 0.004840282024815679, 0.004911536991130561, 0.004760122043080628, 0.004915969038847834, 0.004781519004609436, 0.004882809997070581, 0.004815277992747724, 0.004870113043580204, 0.004779342969413847, 0.004793250001966953, 0.0047643500147387385];[0.007128311030101031, 0.00716653501149267, 0.007117233995813876, 0.0069171100039966404, 0.0072071480099111795, 0.0069219369906932116, 0.007050908985547721, 0.00695912801893428, 0.007051860971841961, 0.00696500699268654, 0.007468905008863658, 0.006865463976282626, 0.006977823039051145, 0.006981090002227575, 0.007088224985636771, 0.007004649960435927, 0.007077199988998473, 0.006885830021928996, 0.00706798501778394, 0.007014173024799675, 0.007091759005561471, 0.006937008001841605, 0.006876024999655783, 0.007050121028441936, 0.007086855999659747, 0.007043481047730893, 0.0070517780259251595, 0.00693171500461176, 0.007034322014078498, 0.006950877956114709, 0.006960415048524737, 0.006957928999327123, 0.007086992030963302, 0.007018503965809941, 0.007078312977682799, 0.00708721304545179, 0.00695258000632748, 0.0070246109971776605, 0.0070789409801363945, 0.006969201029278338, 0.0070143010234460235, 0.006892229022923857, 0.007077840040437877, 0.006896694947499782, 0.007027724990621209, 0.007098184956703335, 0.0070942690363153815, 0.0070874629891477525, 0.007070465013384819, 0.006976177974138409];[0.07634659600444138, 0.07628333201864734, 0.07648586499271914, 0.07770186197012663, 0.07685883203521371, 0.07712291501229629, 0.07603298797039315, 0.0763685229467228, 0.07684682303806767, 0.07647017698036507, 0.07700329908402637, 0.07635910500539467, 0.07584745006170124, 0.07643669896060601, 0.07687332399655133, 0.0771087120519951, 0.07603516499511898, 0.07675240794196725, 0.07709432701813057, 0.07676761905895546, 0.0765963540179655, 0.07606800593202934, 0.07615433301543817, 0.0768627940560691, 0.07618674996774644, 0.07561841199640185, 0.07675367506453767, 0.07572707306826487, 0.07650121400365606, 0.07701412396272644, 0.07662751991301775, 0.07569295301800594, 0.07597953197546303, 0.07590952806640416, 0.07626201503444463, 0.07644336204975843, 0.07598866207990795, 0.07715621299576014, 0.07570299605140463, 0.07640815305057913, 0.07608648092718795, 0.0759254910517484, 0.07625403004931286, 0.07595697796205059, 0.07690806000027806, 0.07625865004956722, 0.07728813803987578, 0.07569000596413389, 0.07587339298333973, 0.07640926900785416];[0.07623150490690023, 0.07623854093253613, 0.07421544095268473, 0.07476662000408396, 0.0738981380709447, 0.07577989005949348, 0.07537408801726997, 0.07538048003334552, 0.07569983694702387, 0.0748944750521332, 0.07653560600010678, 0.07513285998720676, 0.07683647196972743, 0.07548484101425856, 0.07505760504864156, 0.0745282259886153, 0.0759726160322316, 0.07861337100621313, 0.07574108499102294, 0.07445299002574757, 0.07522369199432433, 0.07477159902919084, 0.07473574398318306, 0.07471528608584777, 0.07473839004524052, 0.07483989902539179, 0.07438841502880678, 0.0744406349840574, 0.0744683489901945, 0.0765984789468348, 0.07563703396590427, 0.07570956298150122, 0.07584182202117518, 0.07623500103363767, 0.07634011696791276, 0.07504744606558233, 0.0739197549992241, 0.07714308402501047, 0.07536090206122026, 0.07457472797250375, 0.07472514401888475, 0.07437067903811112, 0.07510218996321782, 0.07444159802980721, 0.07446931803133339, 0.07526276202406734, 0.07701809698482975, 0.07488639000803232, 0.07553635304793715, 0.07513618195662275]
features.8.conv.1.0;0.007739334017969668;0.0366616080282256;0.10620427108369768;0.11397727503208444;4.73704945969542;0.9318021601569377;5.083750244684546;[0.007881700992584229, 0.007874111994169652, 0.007833381008822471, 0.01643414603313431, 0.00783227599458769, 0.008011802041437477, 0.007749042008072138, 0.007847956963814795, 0.007900141994468868, 0.007895154994912446, 0.007813799020368606, 0.007812958036083728, 0.007986498007085174, 0.007930799038149416, 0.007807129994034767, 0.007852957991417497, 0.007886219013016671, 0.0078057030332274735, 0.007837721961550415, 0.008020148961804807, 0.007875074981711805, 0.007904172001872212, 0.007739334017969668, 0.007808002003002912, 0.007852337032090873, 0.007874606002587825, 0.007842550985515118, 0.007834226998966187, 0.007876101997680962, 0.007857589982450008, 0.007816250959876925, 0.007921982032712549, 0.007813480973709375, 0.007869401015341282, 0.007813223986886442, 0.00789684901246801, 0.007834771007765085, 0.007936731039080769, 0.007818793994374573, 0.007789236959069967, 0.007989090983755887, 0.007961786002852023, 0.008021724002901465, 0.007893967034760863, 0.007846445019822568, 0.007808762020431459, 0.007846936001442373, 0.007885775004979223, 0.007890496985055506, 0.007826256041880697];[0.03681118204258382, 0.03749596799025312, 0.037172375014051795, 0.03887232602573931, 0.03763195895589888, 0.03793193999445066, 0.03674915002193302, 0.038138156989589334, 0.0373587190406397, 0.03683339396957308, 0.03737768798600882, 0.0370670510455966, 0.036850859003607184, 0.036978998978156596, 0.03701907198410481, 0.03865258494624868, 0.03782597300596535, 0.0366616080282256, 0.03804618801223114, 0.037347576988395303, 0.03667127795051783, 0.0375017779879272, 0.03757221403066069, 0.037742336047813296, 0.03767705796053633, 0.037722448993008584, 0.037420645996462554, 0.03886033105663955, 0.03703957499237731, 0.03778895398136228, 0.03699621499981731, 0.03803898603655398, 0.03703351499279961, 0.03848628397099674, 0.03762320999521762, 0.03704814403317869, 0.03743115096585825, 0.037979147979058325, 0.03765145398210734, 0.0376710609998554, 0.037612502987030894, 0.037649706995580345, 0.03703493397915736, 0.03793653397588059, 0.03807734895963222, 0.03810122504364699, 0.03741915902355686, 0.0373708299594, 0.03856128599727526, 0.036802849965170026];[0.10752827994292602, 0.10620427108369768, 0.10714582999935374, 0.10673544404562563, 0.10683285497361794, 0.11474925401853397, 0.12700388801749796, 0.11776113091036677, 0.11875924404012039, 0.1188717070617713, 0.1188328429707326, 0.11841196101158857, 0.11856980103766546, 0.12686653604032472, 0.11751505098072812, 0.12690132699208334, 0.12703011994017288, 0.127216545981355, 0.1272962290677242, 0.1274227710091509, 0.11751215602271259, 0.11767331504961476, 0.12723298894707114, 0.11730408400762826, 0.126545543957036, 0.11837173503590748, 0.11816347594140097, 0.12139842798933387, 0.11860917799640447, 0.12794704409316182, 0.11843177094124258, 0.11942182393977419, 0.1185417550150305, 0.11855199502315372, 0.11850090394727886, 0.11881593300495297, 0.11782110197236761, 0.11778664297889918, 0.12744869699236006, 0.11767869902541861, 0.11737452598754317, 0.12634556094417349, 0.11800361098721623, 0.11762301495764405, 0.12608741596341133, 0.11765786702744663, 0.11808753799414262, 0.12690010998630896, 0.11801679409109056, 0.11806617508409545];[0.11522705294191837, 0.11591928300913423, 0.11541940993629396, 0.11536251503275707, 0.1148636139696464, 0.11551455897279084, 0.1160361819784157, 0.11579547292785719, 0.11512357305036858, 0.11457042902475223, 0.11574137501884252, 0.11728515004506335, 0.12551887601148337, 0.1150611870107241, 0.11626348400022835, 0.11567130510229617, 0.1253966260701418, 0.12533102196175605, 0.11688171600690112, 0.12378850200911984, 0.12453319097403437, 0.11572075699223205, 0.11629883700516075, 0.11549411405576393, 0.11514618300134316, 0.12591976404655725, 0.12414154398720711, 0.12464108894346282, 0.11507891298970208, 0.11497613601386547, 0.11482636508299038, 0.12451588996918872, 0.12601061898749322, 0.12333454599138349, 0.12293035199400038, 0.1163170769577846, 0.11397727503208444, 0.12533260200871155, 0.11491375701734796, 0.11627971497364342, 0.11635279696201906, 0.11557299504056573, 0.11507216800237074, 0.12633042800007388, 0.1148599999723956, 0.11662722704932094, 0.12007650302257389, 0.11643279896816239, 0.11676286306465045, 0.11548875301377848]
features.8.conv.2;0.005149307020474225;0.0038177870446816087;0.10056387208169326;0.10665499104652554;0.7414176372668511;0.9428895084508968;0.7863250472316207;[0.005762499000411481, 0.0058674419997259974, 0.005877098010387272, 0.005149307020474225, 0.005215226032305509, 0.005232921044807881, 0.005207827955018729, 0.005217035009991378, 0.005256887001451105, 0.005216435994952917, 0.005226813023909926, 0.005230012990068644, 0.005230569979175925, 0.005217202997300774, 0.005217858008109033, 0.0052386270253919065, 0.005220558028668165, 0.005211802024859935, 0.005219455051701516, 0.005203170003369451, 0.00521143595688045, 0.005192947050090879, 0.005202878965064883, 0.00520438002422452, 0.005208177026361227, 0.005210402014199644, 0.005205994995776564, 0.005205760011449456, 0.005183352041058242, 0.005182786961086094, 0.0052526279469020665, 0.005191526026464999, 0.005208685994148254, 0.005199441977310926, 0.005220668041147292, 0.00518246297724545, 0.005233831994701177, 0.005199335981160402, 0.005238152982201427, 0.005190269032027572, 0.005213918979279697, 0.005191204021684825, 0.00517524202587083, 0.005190830037463456, 0.0051975579699501395, 0.005181849002838135, 0.005187160975765437, 0.005181599000934511, 0.005209558003116399, 0.005234161042608321];[0.0038177870446816087, 0.0038562730187550187, 0.003896465990692377, 0.0038985980208963156, 0.003982576017733663, 0.0038921479717828333, 0.003946659038774669, 0.003962959977798164, 0.0038744479534216225, 0.0038927869754843414, 0.003927827987354249, 0.0038479060167446733, 0.0039042079588398337, 0.003960845002438873, 0.0038606789894402027, 0.0038856039755046368, 0.003940245020203292, 0.0038509060395881534, 0.003895567962899804, 0.00393499102210626, 0.003858766984194517, 0.003914830973371863, 0.003954012994654477, 0.0038384459912776947, 0.003895872039720416, 0.003913972002919763, 0.0041455759783275425, 0.0038866629474796355, 0.003925632045138627, 0.003867812978569418, 0.003905043995473534, 0.0039132420206442475, 0.0038541200337931514, 0.003893010027240962, 0.003927161975298077, 0.00408734695520252, 0.0038995759678073227, 0.003911459993105382, 0.003858360054437071, 0.003886312013491988, 0.003999984997790307, 0.003840181976556778, 0.003894697001669556, 0.003946177021134645, 0.003873801964800805, 0.0039051100029610097, 0.003905293997377157, 0.003850525012239814, 0.0038920979714021087, 0.003919540031347424];[0.10061416507232934, 0.10296792699955404, 0.10056387208169326, 0.10730136797064915, 0.11343814595602453, 0.10964069893816486, 0.11249995412072167, 0.1107206930173561, 0.1091387159540318, 0.10567487898515537, 0.1078323830734007, 0.10890208295313641, 0.1093315840116702, 0.11233920796075836, 0.11258734803413972, 0.10755050496663898, 0.1121970820822753, 0.11095072195166722, 0.11015829804819077, 0.1111639280570671, 0.11152088904054835, 0.11007043294375762, 0.10933479602681473, 0.11116735893301666, 0.10760961298365146, 0.11229372804518789, 0.11104280198924243, 0.1098499849322252, 0.10918978397967294, 0.11142734799068421, 0.11210058099823073, 0.11035659501794726, 0.11022655194392428, 0.11109392199432477, 0.11339414992835373, 0.11070316197583452, 0.11103908292716369, 0.11003050795989111, 0.11131724005099386, 0.11028645402984694, 0.11033507599495351, 0.11231316201156005, 0.11147893400629982, 0.11004047404276207, 0.11125534295570105, 0.10935253102798015, 0.11004456609953195, 0.10792985506122932, 0.10864912398392335, 0.10908137494698167];[0.1074394719908014, 0.10940272605512291, 0.1096554989926517, 0.11360290501033887, 0.11217609094455838, 0.11165068997070193, 0.11311750608729199, 0.11181332595879212, 0.10810763004701585, 0.11119968100683764, 0.11201296705985442, 0.10785898403264582, 0.10968339396640658, 0.11229012795956805, 0.11035767605062574, 0.11245655006496236, 0.10903345694532618, 0.1120440000668168, 0.10689420596463606, 0.1103418980492279, 0.10762233904097229, 0.11149795900564641, 0.10835674195550382, 0.10956355900270864, 0.10988467297283933, 0.11329722998198122, 0.10964168899226934, 0.11084066005423665, 0.10891474998788908, 0.10822355002164841, 0.10734978498658165, 0.1114690350368619, 0.10915736999595538, 0.1149401959264651, 0.11104094900656492, 0.10912691289559007, 0.11357563798082992, 0.1121478479471989, 0.10762828995939344, 0.10987944499356672, 0.10927974100923166, 0.10738836106611416, 0.11107292905217037, 0.10760803997982293, 0.10979942401172593, 0.11273406899999827, 0.11068744101794437, 0.11119811399839818, 0.10665499104652554, 0.1078933589742519]
features.11.conv.2;0.005807882989756763;0.005359419039450586;0.14457450597546995;0.15815588599070907;0.9227835768907322;0.9141266230455883;1.009470191138621;[0.005807882989756763, 0.0064715309999883175, 0.0064548319787718356, 0.006460494012571871, 0.006387653003912419, 0.006476798036601394, 0.006374901975505054, 0.006518503010738641, 0.006423685001209378, 0.006499649956822395, 0.006409686990082264, 0.006530252983793616, 0.006439368997234851, 0.006497266993392259, 0.006417663011234254, 0.006530066020786762, 0.006384013977367431, 0.006506083009298891, 0.006405075022485107, 0.006551994010806084, 0.00640445202589035, 0.006460995995439589, 0.0063829300343059, 0.00650849798694253, 0.006413906987290829, 0.006493075983598828, 0.006386068998835981, 0.00655752798775211, 0.0064009070047177374, 0.006481194985099137, 0.006395204982254654, 0.006522608979139477, 0.006408373010344803, 0.006530691985972226, 0.006430236040614545, 0.006595726008526981, 0.006386735010892153, 0.006543516996316612, 0.006403638981282711, 0.0065136749763041735, 0.006422607984859496, 0.006488471000920981, 0.006357130012474954, 0.0064562850166112185, 0.006348232971504331, 0.006469983025453985, 0.006503303011413664, 0.00648238998837769, 0.006407439999748021, 0.006487840029876679];[0.005473663040902466, 0.0053844929789192975, 0.005834553972817957, 0.005436847044620663, 0.005510556977242231, 0.005454778030980378, 0.005453239020425826, 0.0055047450005076826, 0.005451200995594263, 0.005450355994980782, 0.005605571961496025, 0.0056552350288257, 0.0054439789964817464, 0.005563091952353716, 0.00542013201629743, 0.005423055030405521, 0.005545422027353197, 0.00545315002091229, 0.005454337981063873, 0.005546482978388667, 0.005478758015669882, 0.005509570008143783, 0.005521573009900749, 0.005495695979334414, 0.0056861520279198885, 0.005511459021363407, 0.00546119298087433, 0.005465271999128163, 0.00547792500583455, 0.00545001495629549, 0.005359419039450586, 0.005521206010598689, 0.005455123959109187, 0.0054618120193481445, 0.005483265034854412, 0.0053843879722990096, 0.005493906035553664, 0.005447075003758073, 0.005386944976635277, 0.005563674028962851, 0.005475304031278938, 0.0054475709912367165, 0.0055107889929786325, 0.005675859982147813, 0.005442221998237073, 0.005463476991280913, 0.0054843800025992095, 0.005461230990476906, 0.005489430972374976, 0.005466648028232157];[0.1464118409785442, 0.14903094596229494, 0.14457450597546995, 0.16129092499613762, 0.16019392589805648, 0.16284654097398743, 0.16790904896333814, 0.16614370699971914, 0.16381824400741607, 0.16588376590516418, 0.16249641496688128, 0.15907026297645643, 0.1619238390121609, 0.16350889700697735, 0.15862613200442865, 0.16258471901528537, 0.16272714198566973, 0.1624694230267778, 0.16319232602836564, 0.16212391102453694, 0.16395805799402297, 0.1627380049903877, 0.1646810239762999, 0.16578346403548494, 0.16148085502209142, 0.16539417405147105, 0.16597897600149736, 0.16197921900311485, 0.1614283180097118, 0.16274596995208412, 0.16505913599394262, 0.15790516400011256, 0.1618008419754915, 0.16086499602533877, 0.1621751679922454, 0.16498083394253626, 0.1630137559841387, 0.15880652895430103, 0.16423241700977087, 0.16013332997681573, 0.15943175699794665, 0.1627068310044706, 0.16604590899078175, 0.16202746698400006, 0.16159495897591114, 0.16251628706231713, 0.16290943103376776, 0.15902913798345253, 0.16145275597227737, 0.16481226298492402];[0.16132150898920372, 0.1731243240647018, 0.16537386499112472, 0.15887749701505527, 0.16205110197188333, 0.15815588599070907, 0.16637035505846143, 0.16822234308347106, 0.16001584404148161, 0.16381102794548497, 0.16532476496649906, 0.16094945406075567, 0.16399051703047007, 0.16408169199712574, 0.16625499300425872, 0.1656174449599348, 0.16304649296216667, 0.1633460649754852, 0.1633338550454937, 0.16274519899161533, 0.1614052220247686, 0.16205666988389567, 0.1643362310132943, 0.16270523407729343, 0.16076846607029438, 0.15905331203248352, 0.15929483098443598, 0.16699369304114953, 0.16522021300625056, 0.16194713092409074, 0.15852384199388325, 0.16314277396304533, 0.16359719104366377, 0.158645246992819, 0.16265325795393437, 0.1648838190594688, 0.16313360893400386, 0.16209119802806526, 0.15981685201404616, 0.16318655898794532, 0.16402257297886536, 0.16290295001817867, 0.15945383004145697, 0.16714568599127233, 0.1650916850194335, 0.16350137197878212, 0.16067009698599577, 0.16214010096155107, 0.16316795389866456, 0.16263386706123129]
features.12.conv.0.0;0.00854528701165691;0.01255487697198987;0.15993341291323304;0.16279477201169357;1.4692165347826638;0.9824235197291532;1.4955021996905324;[0.00854528701165691, 0.009117774025071412, 0.009088088991120458, 0.009153100021649152, 0.008979915000963956, 0.009043894009664655, 0.008916299033444375, 0.009059617994353175, 0.008777792972978204, 0.00899879401549697, 0.009215127036441118, 0.009106280980631709, 0.009225292946211994, 0.009044420963618904, 0.00922063400503248, 0.009035641967784613, 0.009118837944697589, 0.009159542038105428, 0.008918807958252728, 0.009017025004141033, 0.009142757975496352, 0.00909297598991543, 0.009154853003565222, 0.009096475958358496, 0.009170015982817858, 0.009064790967386216, 0.00913642201339826, 0.009056752023752779, 0.00914537301287055, 0.00904690200695768, 0.00916458701249212, 0.009038108983077109, 0.009156100975815207, 0.009075790992937982, 0.009152807004284114, 0.009090612002182752, 0.009238436992745847, 0.008913442026823759, 0.009142060996964574, 0.009041825018357486, 0.009116677974816412, 0.008998927020002156, 0.009168880002107471, 0.009033584035933018, 0.008944839995820075, 0.009027979045640677, 0.009147483971901238, 0.009050859021954238, 0.009159447974525392, 0.009099768998567015];[0.012770150031428784, 0.012699822022113949, 0.012730961025226861, 0.012667507980950177, 0.01276566699380055, 0.012655402009841055, 0.012601314985658973, 0.01255487697198987, 0.012636027997359633, 0.012725354987196624, 0.012820465955883265, 0.012604877992998809, 0.012703668035101146, 0.012663484958466142, 0.012681421998422593, 0.012720344006083906, 0.012732363014947623, 0.012706979992799461, 0.012775370967574418, 0.012752158974763006, 0.012662631983403116, 0.012718682002741843, 0.012859099020715803, 0.012702783977147192, 0.012848121987190098, 0.012764920014888048, 0.01262107799993828, 0.012726617977023125, 0.012841860996559262, 0.012782740988768637, 0.012632405967451632, 0.012741798011120409, 0.012947980023454875, 0.012668832030612975, 0.012733442010357976, 0.012680111976806074, 0.012761348974891007, 0.012712182011455297, 0.012728726025670767, 0.012651539000216872, 0.012778303993400186, 0.012689572002273053, 0.012776327028404921, 0.012677474005613476, 0.01273908995790407, 0.012674385972786695, 0.01494859898230061, 0.01257163198897615, 0.012815607013180852, 0.012919011991471052];[0.15993341291323304, 0.1678081649588421, 0.16790590097662061, 0.1689233658835292, 0.16995131701696664, 0.1690835440531373, 0.1667676439974457, 0.16905354498885572, 0.16567134601064026, 0.16743774595670402, 0.1697980160242878, 0.1662662099697627, 0.16856239194748923, 0.1721260820631869, 0.17102316103409976, 0.16646232799394056, 0.16783132898854092, 0.16701861104229465, 0.17114844295429066, 0.16722342697903514, 0.16622500796802342, 0.16983634402276948, 0.16837937489617616, 0.17079850396839902, 0.16667030699318275, 0.1682840429712087, 0.16703160700853914, 0.16953935101628304, 0.16673798603005707, 0.1692588069709018, 0.16650593606755137, 0.17012318799970672, 0.1696501729893498, 0.17248170304810628, 0.16906900296453387, 0.16781074996106327, 0.16753182298270985, 0.1676945430226624, 0.16774038202129304, 0.16638981603318825, 0.16614616703009233, 0.1681287899846211, 0.16961886000353843, 0.16660681104985997, 0.16694073902908713, 0.1703022950096056, 0.16995522193610668, 0.1683892050641589, 0.1661245540017262, 0.1670183779206127];[0.16513945104088634, 0.16572140605421737, 0.16572743997676298, 0.1673836000263691, 0.16622647899203002, 0.16715008590836078, 0.1674064809922129, 0.16546494705835357, 0.1670325250015594, 0.16955907800002024, 0.16616467398125678, 0.16520910093095154, 0.16598063003038988, 0.1675532369990833, 0.16643710108473897, 0.16428565204842016, 0.16304062795825303, 0.16736385296098888, 0.16430633794516325, 0.16398819297319278, 0.16695434402208775, 0.1640786110656336, 0.16653767693787813, 0.16577845200663432, 0.16948870901251212, 0.16531560791190714, 0.16383787302765995, 0.16722218494396657, 0.16455097502330318, 0.16279477201169357, 0.16550452902447432, 0.16482734098099172, 0.1659649530192837, 0.16506694199051708, 0.16482292296132073, 0.16567221097648144, 0.1651599340257235, 0.16488061693962663, 0.16574234497966245, 0.1683705139439553, 0.17222117306664586, 0.166580899967812, 0.16583255003206432, 0.1664628780563362, 0.16618328593904153, 0.16324057598831132, 0.16577942302683368, 0.16612390894442797, 0.1693217729916796, 0.17091775499284267]
features.12.conv.1.0;0.011382538010366261;0.04385666502639651;0.15980540204327554;0.17310614313464612;3.8529776914828258;0.9231642456442176;4.173664339430821;[0.011553910037036985, 0.01202701503643766, 0.011801470012869686, 0.012001236958894879, 0.011980541981756687, 0.011753378959838301, 0.011382538010366261, 0.01202088303398341, 0.011830627976451069, 0.012137130019254982, 0.011819161009043455, 0.01171385298948735, 0.01146581897046417, 0.012166045955382288, 0.011873981973621994, 0.011832097952719778, 0.011710380960721523, 0.012706951005384326, 0.011808894050773233, 0.012003492971416563, 0.011732815997675061, 0.011951217020396143, 0.011819713981822133, 0.012604293995536864, 0.011826989008113742, 0.011723269999492913, 0.012120117025915533, 0.011964490986429155, 0.011813491000793874, 0.011724420997779816, 0.011704362987075001, 0.011880873993504792, 0.011989206017460674, 0.011554328026250005, 0.011631782981567085, 0.011802659020759165, 0.011971238011028618, 0.012014564999844879, 0.011644596001133323, 0.011823037988506258, 0.011885518033523113, 0.011857417004648596, 0.011766818002797663, 0.01197535201208666, 0.011717336950823665, 0.012063982023391873, 0.01200732501456514, 0.01211742905434221, 0.011633100977633148, 0.011969212966505438];[0.05261788499774411, 0.052456372999586165, 0.05194957699859515, 0.05248384800506756, 0.04596556298201904, 0.05290420801611617, 0.05222782999044284, 0.05359323200536892, 0.05342696898151189, 0.052055574022233486, 0.05312812200281769, 0.05236248404253274, 0.0532164920005016, 0.05336906103184447, 0.05277866299729794, 0.05312948802020401, 0.051800194021780044, 0.05379490600898862, 0.05245343502610922, 0.04549250099807978, 0.0525816329754889, 0.053113331960048527, 0.052009361039381474, 0.0531414850265719, 0.053110132983420044, 0.05353079200722277, 0.055733513028826565, 0.0529120999854058, 0.05311625200556591, 0.05327683099312708, 0.05212833697441965, 0.052787585998885334, 0.05193514301208779, 0.05252314300742, 0.045578108984045684, 0.05266713601304218, 0.05172571202274412, 0.053110279026441276, 0.045786374947056174, 0.05261282104765996, 0.05175956402672455, 0.05559807503595948, 0.04622832196764648, 0.052201298996806145, 0.04385666502639651, 0.04540068900678307, 0.050868807011283934, 0.05250310502015054, 0.0524075300199911, 0.05261631298344582];[0.160921432019677, 0.17626213905168697, 0.15980540204327554, 0.16049363202182576, 0.16198367695324123, 0.1706588130327873, 0.17769482306903228, 0.19067630101926625, 0.1763213220401667, 0.17741713603027165, 0.1785743850050494, 0.17720110499067232, 0.18025578698143363, 0.19063458498567343, 0.19526166800642386, 0.18398177193012089, 0.1774919579620473, 0.19160770496819168, 0.1765552000142634, 0.17913467896869406, 0.17590421508066356, 0.1809470399748534, 0.17515149293467402, 0.17744900204706937, 0.17841812205733731, 0.1777061570319347, 0.17613934900145978, 0.19146128295687959, 0.17495296901324764, 0.1778071959852241, 0.17874217400094494, 0.17768974596401677, 0.1783126929658465, 0.18909854703815654, 0.1772666269680485, 0.17735449003521353, 0.17735219100723043, 0.1738756949780509, 0.18741578503977507, 0.177238111034967, 0.1782960050040856, 0.17812905897153541, 0.1771905249916017, 0.1773370910086669, 0.17654761101584882, 0.1758994290139526, 0.17699690605513752, 0.17840080900350586, 0.17759324196958914, 0.17892903398023918];[0.176717018999625, 0.17384958610637113, 0.17464098398340866, 0.17369483201764524, 0.17414426401956007, 0.1890753679908812, 0.18999995797639713, 0.17374901002040133, 0.17460841400315985, 0.17389664298389107, 0.18896000104723498, 0.18413788103498518, 0.17733244696864858, 0.17750598001293838, 0.17551371303852648, 0.17384425405180082, 0.17414055299013853, 0.17626524803927168, 0.17460736900102347, 0.17374872602522373, 0.1749277759809047, 0.17399815894896165, 0.17413426598068327, 0.17610899405553937, 0.17626425297930837, 0.17310614313464612, 0.17409711697837338, 0.17401489609619603, 0.1744169699959457, 0.17464513197774068, 0.18400693696457893, 0.1758529509534128, 0.17709992895834148, 0.17386761802481487, 0.17437677702400833, 0.17510003288043663, 0.17343256005551666, 0.1739053599885665, 0.17320413596462458, 0.17383351601893082, 0.173225230013486, 0.17311024200171232, 0.17501825594808906, 0.1736891430336982, 0.18337556201731786, 0.17347753001376987, 0.17624400701606646, 0.17735145898768678, 0.17412808298831806, 0.17553574603516608]
features.12.conv.2;0.00737583200680092;0.006217430054675788;0.23644079896621406;0.2631210110266693;0.8429462667998644;0.8986009822767403;0.9380651517474793;[0.007423568982630968, 0.009263203013688326, 0.009081142954528332, 0.009133144980296493, 0.00870819203555584, 0.009083892975468189, 0.00737583200680092, 0.0091242830385454, 0.008632990007754415, 0.009078397997654974, 0.007432173006236553, 0.009175038954708725, 0.009147715987637639, 0.009143223986029625, 0.00912116898689419, 0.009155376988928765, 0.009104357974138111, 0.009105909965001047, 0.008759803953580558, 0.00939672498498112, 0.009181050991173834, 0.008642122033052146, 0.00905199395492673, 0.009084207995329052, 0.008753040980082005, 0.009090295003261417, 0.00905073102330789, 0.009109546022955328, 0.00919615401653573, 0.009020340978167951, 0.009144842973910272, 0.009096338995732367, 0.009060992975719273, 0.009090535982977599, 0.009113007981795818, 0.009100741997826844, 0.009108145022764802, 0.009137351997196674, 0.00909992796368897, 0.009310723980888724, 0.009069689956959337, 0.009115674998611212, 0.009150427009444684, 0.009137663000728935, 0.009071878041140735, 0.009110321989282966, 0.009068456012755632, 0.009149240970145911, 0.009131191007327288, 0.009084560035262257];[0.006475959962699562, 0.006540233036503196, 0.006329027994070202, 0.006563963019289076, 0.006497368041891605, 0.006668004964012653, 0.006217430054675788, 0.006486408005002886, 0.006394185998942703, 0.006482316995970905, 0.006381615996360779, 0.006472742999903858, 0.006505666999146342, 0.00644961599027738, 0.00645801197970286, 0.006316149956546724, 0.0065929030533879995, 0.0065489140106365085, 0.0063520330004394054, 0.006597806001082063, 0.006518029957078397, 0.0065799650037661195, 0.006497167982161045, 0.0064574480056762695, 0.006503904005512595, 0.006339691986795515, 0.006438838958274573, 0.0064761589746922255, 0.006352455005981028, 0.006413588998839259, 0.006267153017688543, 0.006569164048414677, 0.0066898170043714345, 0.006314928003121167, 0.006562438036780804, 0.006544800009578466, 0.0062181149842217565, 0.006783652002923191, 0.006452045985497534, 0.006272398983128369, 0.006731877045240253, 0.006539666967000812, 0.006384895998053253, 0.006539797002915293, 0.006460978009272367, 0.006464819016400725, 0.0063902250258252025, 0.006395536998752505, 0.006281533977016807, 0.006495713023468852];[0.23644079896621406, 0.2720978489378467, 0.27954609494190663, 0.2789819990284741, 0.2779068230302073, 0.27474665199406445, 0.24054449202958494, 0.27961122104898095, 0.2824760969961062, 0.23870971699943766, 0.27268600394017994, 0.27179845003411174, 0.268183691019658, 0.2693358199321665, 0.26740285608684644, 0.2687055330607109, 0.2761603099643253, 0.26798223494552076, 0.2763195240404457, 0.27215836697723716, 0.2756995600066148, 0.2704143910086714, 0.2703874879516661, 0.27184846601448953, 0.2766720279469155, 0.26979197503533214, 0.27487835293868557, 0.26633574604056776, 0.2705821510171518, 0.2674773460603319, 0.2428515290375799, 0.2803079739678651, 0.2705938429571688, 0.2762137710233219, 0.2751285840058699, 0.27364237495930865, 0.2789392360136844, 0.27076848305296153, 0.27347703493433073, 0.27332205994753167, 0.27927694405661896, 0.2748208560515195, 0.2779574890155345, 0.27782735507935286, 0.277051534911152, 0.2747691930271685, 0.2712718329858035, 0.2757024180609733, 0.27611735597020015, 0.2723974749678746];[0.2730520690092817, 0.27391978102969006, 0.2846023580641486, 0.2631210110266693, 0.28310044889803976, 0.268922732968349, 0.27218241296941414, 0.27988777396967635, 0.28058687900193036, 0.2723480939748697, 0.2664912260370329, 0.2756670869421214, 0.2718780199647881, 0.2729853759519756, 0.274290154047776, 0.27441451099002734, 0.27609996899263933, 0.2728963199770078, 0.27818808692973107, 0.2709983700187877, 0.28342556807911023, 0.2752994170296006, 0.2815510960062966, 0.273888721014373, 0.27907413203502074, 0.2796246979269199, 0.2764785769977607, 0.2703872419660911, 0.2724822980235331, 0.2760663700173609, 0.2706865519285202, 0.2761464929790236, 0.2773349810158834, 0.27712283993605524, 0.28295650699874386, 0.27332518895855173, 0.2715995029429905, 0.27277484798105434, 0.27230839303229004, 0.2831596680334769, 0.276311072986573, 0.27758414298295975, 0.28441168897552416, 0.27971254201838747, 0.27536070795031264, 0.277314894949086, 0.2798753180541098, 0.27193577599246055, 0.27804098499473184, 0.2719084960408509]
features.14.conv.1.0;0.007464658003300428;0.018793486000504345;0.07189637498231605;0.0774430840392597;2.5176620271410934;0.9283769606317362;2.7118962812561507;[0.007848780020140111, 0.007830513990484178, 0.007895374030340463, 0.007853752002120018, 0.00747430301271379, 0.007832028029952198, 0.007848270994145423, 0.00803048798115924, 0.00790599302854389, 0.007494536985177547, 0.007875251001678407, 0.007808303053025156, 0.007812944008037448, 0.007806696987245232, 0.007525999972131103, 0.007779724954161793, 0.007861758000217378, 0.007824428961612284, 0.007853215967770666, 0.00791863800259307, 0.007915863010566682, 0.0074913830030709505, 0.007839358993805945, 0.007772980025038123, 0.007464658003300428, 0.007804925029631704, 0.007779305975418538, 0.007807468005921692, 0.0075133939972147346, 0.007911905006039888, 0.007811061979737133, 0.007781401975080371, 0.007879677985329181, 0.007850151974707842, 0.007780713029205799, 0.007906396989710629, 0.00750980997690931, 0.007844092033337802, 0.007836347969714552, 0.007517866033595055, 0.007832397997844964, 0.007520919956732541, 0.007756392005831003, 0.007865478051826358, 0.007801538042258471, 0.00797113700537011, 0.007820035971235484, 0.00788597296923399, 0.007777091988828033, 0.007524563989136368];[0.021760158997494727, 0.023293473001103848, 0.018793486000504345, 0.02189747302327305, 0.020992708043195307, 0.022790045011788607, 0.021916409023106098, 0.02198289701482281, 0.02176463697105646, 0.02218666300177574, 0.021655410004314035, 0.018965236959047616, 0.021863317000679672, 0.021824688999913633, 0.021615831006783992, 0.023860115034040064, 0.02151776698883623, 0.02004838496213779, 0.02189778198953718, 0.023080900020431727, 0.021689555956982076, 0.02189139899564907, 0.021620751009322703, 0.022803202969953418, 0.02221099502639845, 0.0195634969859384, 0.02161111298482865, 0.02176678995601833, 0.02169203298399225, 0.02216374600538984, 0.023737679002806544, 0.021725211990997195, 0.021995571965817362, 0.021455092006362975, 0.021985507977660745, 0.02190520300064236, 0.022378226974979043, 0.02377006399910897, 0.02155505697010085, 0.021868035022635013, 0.023101896978914738, 0.021577898995019495, 0.021940599021036178, 0.021795935987029225, 0.021552393038291484, 0.019931741000618786, 0.021828269003890455, 0.021863427013158798, 0.022163627028930932, 0.0218669330351986];[0.07189637498231605, 0.07297661097254604, 0.07260672695701942, 0.07228795200353488, 0.07190435694064945, 0.07884893496520817, 0.08087430102750659, 0.08057604805799201, 0.08042858797125518, 0.08863300399389118, 0.08725525898626074, 0.08143526001367718, 0.0820139900315553, 0.08726276102242991, 0.08778392599197105, 0.08046709204791114, 0.08019549597520381, 0.08810599491698667, 0.08009960997151211, 0.08197305799694732, 0.08717569400323555, 0.08073192794108763, 0.08028639195254073, 0.08055716194212437, 0.08040055492892861, 0.07973561593098566, 0.07989313203142956, 0.08072511898353696, 0.08017008902970701, 0.0807102500111796, 0.0884036979987286, 0.08809664502041414, 0.08033431705553085, 0.08010621595894918, 0.08085054205730557, 0.08131935109850019, 0.0806137599865906, 0.07977654703427106, 0.08137101301690564, 0.08887726999819279, 0.07978445396292955, 0.08102453895844519, 0.08033885597251356, 0.08021947793895379, 0.08452948200283572, 0.08067866403143853, 0.07999148103408515, 0.08051200199406594, 0.0808960449649021, 0.08063425892032683];[0.08034496702020988, 0.07939926598919556, 0.07763059093849733, 0.07877314498182386, 0.07837039697915316, 0.07964886398985982, 0.0774430840392597, 0.07812070898944512, 0.07913526496849954, 0.07812709698919207, 0.079426355951, 0.07961987296584994, 0.07993051793891937, 0.07861634501023218, 0.08006124501116574, 0.07922165503259748, 0.08033020800212398, 0.08639852603664622, 0.0860933251096867, 0.07899496704339981, 0.07866035401821136, 0.0865033229929395, 0.07913488103076816, 0.08774013491347432, 0.07946566492319107, 0.07884737005224451, 0.07902598998043686, 0.07983069901820272, 0.07931955403182656, 0.07829660299466923, 0.08730579697294161, 0.0793633870780468, 0.08159116702154279, 0.07969271403271705, 0.07903593796072528, 0.08022470906144008, 0.07833744998788461, 0.07974593201652169, 0.07938343193382025, 0.08035044401185587, 0.07896126492414623, 0.0786066500004381, 0.0804466669796966, 0.08840692200465128, 0.08648895093938336, 0.08287844900041819, 0.0798247650382109, 0.07810257899109274, 0.07845585205359384, 0.0790926669142209]
features.14.conv.2;0.002333137032110244;0.0023887809948064387;0.13573511195136234;0.1358366139465943;1.0238494190141358;0.9992527640944299;1.024615048167514;[0.002333137032110244, 0.002412339032161981, 0.0028994460008107126, 0.002985034021548927, 0.002993343980051577, 0.002984457998536527, 0.0029980529798194766, 0.00297804904403165, 0.003062599978875369, 0.0029853369924239814, 0.003005714970640838, 0.0030086690094321966, 0.0030044480226933956, 0.002995068032760173, 0.0029944739653728902, 0.0029934709891676903, 0.0030143639887683094, 0.00297618901822716, 0.003033581015188247, 0.0029713689582422376, 0.002990349952597171, 0.0029756909934803843, 0.002987518033478409, 0.0029724129708483815, 0.0029740199679508805, 0.0029917859937995672, 0.002964874031022191, 0.002944056992419064, 0.0029880679794587195, 0.002990696986671537, 0.0029712310060858727, 0.00298101402586326, 0.0029971589683555067, 0.002987668034620583, 0.0029610549681819975, 0.0029730010428465903, 0.0029753479757346213, 0.002967872016597539, 0.002951504022348672, 0.0030122669995762408, 0.002981706988066435, 0.0029812369612045586, 0.002989400993101299, 0.0029625979950651526, 0.002943593019153923, 0.0029898769571445882, 0.0029664149624295533, 0.002986960986163467, 0.0029522900003939867, 0.0029556950321421027];[0.0031350990175269544, 0.003191648982465267, 0.0026826090179383755, 0.002711909997742623, 0.002613173972349614, 0.0029947430011816323, 0.002681982994545251, 0.0025616330094635487, 0.0026492189499549568, 0.00270859501324594, 0.0026016790070571005, 0.008252761967014521, 0.0024371870094910264, 0.0023887809948064387, 0.0024766509886831045, 0.002603436994832009, 0.0025728409527800977, 0.002622970030643046, 0.0026632509543560445, 0.0025586620322428644, 0.0027541579911485314, 0.0027266410179436207, 0.002578868006821722, 0.002693880000151694, 0.0027332209865562618, 0.0026023300015367568, 0.002733244968112558, 0.002721476019360125, 0.0025828369543887675, 0.0026901820092462003, 0.0027210349799133837, 0.0025145719991996884, 0.0026605069870129228, 0.0028062360361218452, 0.002573850972112268, 0.002624575048685074, 0.002677939017303288, 0.0025608509895391762, 0.002660743019077927, 0.0026844129897654057, 0.0025455059949308634, 0.0027127910288982093, 0.002666673972271383, 0.0025181149831041694, 0.0027256630128249526, 0.0027188180247321725, 0.0025853400002233684, 0.0026956129586324096, 0.002684173989109695, 0.0025475849979557097];[0.13573511195136234, 0.13993913802551106, 0.13961125002242625, 0.1402713339193724, 0.13955130003159866, 0.1397940650349483, 0.1398949429858476, 0.13956123206298798, 0.1398050840361975, 0.13957256794674322, 0.13944948092103004, 0.13963407598203048, 0.13979255995946005, 0.1395387669908814, 0.13963315595174208, 0.1395540189696476, 0.13975343498168513, 0.13978121895343065, 0.13969966192962602, 0.1396425450220704, 0.1400185209349729, 0.13991086900932714, 0.1395759439910762, 0.1398402500199154, 0.1405565650202334, 0.13913345895707607, 0.13967379805399105, 0.1395930030848831, 0.13955936004640535, 0.13977547700051218, 0.1397558689932339, 0.1396701699704863, 0.13948862493271008, 0.1404320250148885, 0.14313298906199634, 0.1396986729814671, 0.13963170803617686, 0.13965478906175122, 0.13969987601740286, 0.13967594195855781, 0.1397067049983889, 0.1405684279743582, 0.13974677002988756, 0.14084197802003473, 0.1397098379675299, 0.1396396189229563, 0.1397387670003809, 0.1395050031132996, 0.1396126289619133, 0.1396294479491189];[0.13678484299452975, 0.13656560296658427, 0.13588582101510838, 0.13871301797917113, 0.13784988899715245, 0.13585531304124743, 0.13591892697149888, 0.13639818702358752, 0.13601001194911078, 0.13965141505468637, 0.13667515496490523, 0.1379400240839459, 0.13666830898728222, 0.13872165605425835, 0.13870274199871346, 0.1397235479671508, 0.1385430190130137, 0.13847298896871507, 0.13652155897580087, 0.13705081900116056, 0.13683855801355094, 0.13672799593769014, 0.13651113805826753, 0.1366757620126009, 0.1365647380007431, 0.1358366139465943, 0.13843378698220477, 0.13854956004070118, 0.1367885330109857, 0.13642458198592067, 0.13589187694014981, 0.13940094009740278, 0.13814517302671447, 0.13657629903173074, 0.1359661350143142, 0.13673573196865618, 0.13591938698664308, 0.136871675029397, 0.13657843798864633, 0.13806430896511301, 0.13832585996715352, 0.1367930871201679, 0.13771549705415964, 0.13992653007153422, 0.136829761962872, 0.1358415299328044, 0.13682340498780832, 0.13622636394575238, 0.13626374799059704, 0.13936198595911264]
features.15.conv.0.0;0.003986593976151198;0.005612280976492912;0.17524696397595108;0.17308408895041794;1.4077884555254383;1.0124960938850522;1.3904137152012195;[0.003986593976151198, 0.004150681023020297, 0.004187977989204228, 0.0041997189982794225, 0.004208218946587294, 0.004242761991918087, 0.004187275015283376, 0.004201667965389788, 0.004136928997468203, 0.00424858700716868, 0.004137109965085983, 0.0041548750014044344, 0.004182251985184848, 0.004130485001951456, 0.004222524003125727, 0.004135793016757816, 0.004137619980610907, 0.004223169002216309, 0.0041879850323311985, 0.004308776988182217, 0.004300920001696795, 0.0042967189801856875, 0.004275869985576719, 0.0043824699823744595, 0.00436370400711894, 0.004375246993731707, 0.0043910639942623675, 0.004372777999378741, 0.004389442037791014, 0.00438715098425746, 0.004377189034130424, 0.004372089984826744, 0.004449995991308242, 0.004484303994104266, 0.004465288948267698, 0.0044679269776679575, 0.004448304011020809, 0.004488026024773717, 0.004456488008145243, 0.004494477005209774, 0.004445247002877295, 0.004370799986645579, 0.00435858202399686, 0.004474118002690375, 0.004459496994968504, 0.004467584018129855, 0.004663440980948508, 0.004479426017496735, 0.004457842034753412, 0.004478179034776986];[0.005799320002552122, 0.005630016967188567, 0.005710487021133304, 0.00572578702121973, 0.0056946679833345115, 0.005666922021191567, 0.00563976401463151, 0.006181391014251858, 0.005820084013976157, 0.005801134975627065, 0.006173781992401928, 0.005686582997441292, 0.005697203043382615, 0.00566549994982779, 0.005696898966562003, 0.005650479986798018, 0.005645860044751316, 0.005612280976492912, 0.005667772958986461, 0.005630113009829074, 0.005649862054269761, 0.005679811001755297, 0.0057182449963875115, 0.00568130100145936, 0.005778227001428604, 0.005839196033775806, 0.0057746689999476075, 0.00563721900107339, 0.005665954959113151, 0.005643200012855232, 0.005652173014823347, 0.005690157995559275, 0.005659144022502005, 0.005662181007210165, 0.005670854006893933, 0.005664983007591218, 0.005687043012585491, 0.005745683971326798, 0.005767351016402245, 0.0056364129995927215, 0.005663974967319518, 0.005692642007488757, 0.005656948022078723, 0.005673190986271948, 0.005650855018757284, 0.005638770991936326, 0.005726534989662468, 0.005641116993501782, 0.0056313310051336884, 0.005660397000610828];[0.1761742069502361, 0.1757338469615206, 0.17622123297769576, 0.1767155629931949, 0.17939441604539752, 0.17845721397316083, 0.17634509498020634, 0.17671091703232378, 0.17866799794137478, 0.17684519197791815, 0.17524696397595108, 0.1767259090556763, 0.17546471091918647, 0.17556144704576582, 0.1784338660654612, 0.17659433704102412, 0.17557861097157001, 0.1772909670835361, 0.18116559303598478, 0.1758944879984483, 0.1759617030620575, 0.1752784179407172, 0.17640582704916596, 0.17935364600270987, 0.17525967000983655, 0.17562315304530784, 0.17671551601961255, 0.17646125407190993, 0.1760889270226471, 0.1762925789807923, 0.17886293202172965, 0.17596620897529647, 0.17665128997759894, 0.17662690300494432, 0.17747573903761804, 0.17624918592628092, 0.1786933430703357, 0.17607403197325766, 0.17568977107293904, 0.1760707990033552, 0.17809791897889227, 0.17879732098663226, 0.17621502099791542, 0.17692069202894345, 0.17972768406616524, 0.17877396900439635, 0.17677621293114498, 0.17631442297715694, 0.17665155098075047, 0.17653808096656576];[0.17581630795029923, 0.1752635210286826, 0.17442691104952246, 0.17403566505527124, 0.1736113829538226, 0.17423707095440477, 0.17491242999676615, 0.17440897005144507, 0.17520967399468645, 0.17531135398894548, 0.17581773700658232, 0.17571453808341175, 0.17577010806417093, 0.17408049199730158, 0.17627344897482544, 0.17590861691860482, 0.17563756898744032, 0.17537015199195594, 0.17505964706651866, 0.17550430202390999, 0.17542986199259758, 0.17533162201289088, 0.17569235194241628, 0.17492347094230354, 0.17565774696413428, 0.1760155860101804, 0.1750905549270101, 0.17584613501094282, 0.1758785109850578, 0.17551371903391555, 0.17509834095835686, 0.17480231303488836, 0.17320442298660055, 0.17369145201519132, 0.175308886973653, 0.17308408895041794, 0.1756504478980787, 0.17470650805626065, 0.17499546403996646, 0.1756375480326824, 0.17548216396244243, 0.17463112901896238, 0.17491846793564036, 0.17535534600028768, 0.17493516794638708, 0.17517969897016883, 0.17438628996023908, 0.17426329804584384, 0.17555569799151272, 0.17473888798849657]
features.15.conv.1.0;0.0049005839973688126;0.016957165964413434;0.05369464500108734;0.0584123189910315;3.4602337136794223;0.9192349478426203;3.764253874159536;[0.005022998957429081, 0.0049416800029575825, 0.0049005839973688126, 0.004926795023493469, 0.004931352974381298, 0.004936922981869429, 0.004975491028744727, 0.004947686975356191, 0.004960383987054229, 0.004923344007693231, 0.004985285981092602, 0.004952766990754753, 0.004955583950504661, 0.004970659967511892, 0.00499170197872445, 0.004940058977808803, 0.004979267017915845, 0.004948389017954469, 0.00495904398849234, 0.004951259994413704, 0.0049234379548579454, 0.004921921994537115, 0.00500707101309672, 0.0049437060370109975, 0.004941738967318088, 0.004904299974441528, 0.004969176021404564, 0.004938586964271963, 0.004941507009789348, 0.0049202690133824944, 0.004965997999534011, 0.0049399579875171185, 0.0049360760021954775, 0.005045058962423354, 0.004989682987798005, 0.0049464680487290025, 0.004904861969407648, 0.0049291980103589594, 0.0049624230014160275, 0.00494945899117738, 0.004935638979077339, 0.004987556021660566, 0.004956422955729067, 0.005007340980228037, 0.004974706040229648, 0.004932195995934308, 0.004964196996297687, 0.004948985006194562, 0.004937523975968361, 0.004941415973007679];[0.017816834966652095, 0.01762884500203654, 0.01760372001444921, 0.01802141801454127, 0.017596888996195048, 0.01754552300553769, 0.017608142050448805, 0.017653418006375432, 0.017664534971117973, 0.01767231000121683, 0.01764219702454284, 0.017547006020322442, 0.0176780890324153, 0.017652626032941043, 0.017673460009973496, 0.01798705995315686, 0.017655905976425856, 0.017615583026781678, 0.017533786012791097, 0.01754076697397977, 0.0175623029936105, 0.017579117033164948, 0.017749653954524547, 0.017689768981654197, 0.017554905032739043, 0.01771121600177139, 0.017512205988168716, 0.017968931002542377, 0.017635920026805252, 0.017518640961498022, 0.017574833997059613, 0.017552931036334485, 0.01758063695160672, 0.017435181012842804, 0.01764732098672539, 0.017591565963812172, 0.017522197973448783, 0.017668597982265055, 0.017569661024026573, 0.01791613403474912, 0.016957165964413434, 0.01751721400069073, 0.017535786028020084, 0.01756304601440206, 0.017488493991550058, 0.017548038042150438, 0.017564118024893105, 0.017536834988277406, 0.01745960203697905, 0.017606679000891745];[0.05369464500108734, 0.05488551309099421, 0.054840750992298126, 0.0543684980366379, 0.05650125700049102, 0.06326674099545926, 0.059749221021775156, 0.06029943493194878, 0.059982361970469356, 0.05944525799714029, 0.059499664057511836, 0.05946169205708429, 0.05936774198198691, 0.05958152003586292, 0.05980968504445627, 0.06002260203240439, 0.05939738103188574, 0.06004975002724677, 0.05995689000701532, 0.05957754305563867, 0.05946487793698907, 0.05949690198758617, 0.059336901002097875, 0.06028059497475624, 0.05960725399199873, 0.059416180010885, 0.05965175502933562, 0.059963075967971236, 0.05970906495349482, 0.059985439060255885, 0.05955628398805857, 0.05964555201353505, 0.059416581061668694, 0.05991047393763438, 0.0595364139880985, 0.05931014503585175, 0.05936489492887631, 0.05952768202405423, 0.05962088407250121, 0.06003960897214711, 0.05942053999751806, 0.05943057005060837, 0.059429454093333334, 0.0600062080193311, 0.05977468198398128, 0.05978105601388961, 0.059673373005352914, 0.05968166497768834, 0.05949961696751416, 0.059891548997256905];[0.059258378052618355, 0.060028755047824234, 0.05973218398867175, 0.05949261202476919, 0.059628952061757445, 0.05969746195478365, 0.05963661300484091, 0.059755536960437894, 0.05999748897738755, 0.05964150797808543, 0.059332864941097796, 0.059447726991493255, 0.05917241802671924, 0.06028298899764195, 0.05971791996853426, 0.06019907305017114, 0.059601090964861214, 0.05914230801863596, 0.05960330204106867, 0.05980971804820001, 0.059525901917368174, 0.05984914902364835, 0.05940919293789193, 0.0584123189910315, 0.05879298405488953, 0.05936495296191424, 0.05988964001880959, 0.059750207990873605, 0.059789570979774, 0.05971909797517583, 0.059502166928723454, 0.06041462399298325, 0.059396903961896896, 0.058708753960672766, 0.058524620020762086, 0.05996777693508193, 0.05932993401074782, 0.05992207198869437, 0.059248093981295824, 0.05921274307183921, 0.05930307804374024, 0.05989362596301362, 0.05978787498315796, 0.059942600957583636, 0.05958971503423527, 0.05998373503098264, 0.0600410649785772, 0.05993609799770638, 0.05984679196262732, 0.059543500014115125]
features.15.conv.2;0.0038402859936468303;0.0033534300164319575;0.20988773094723;0.2244980320101604;0.8732240312257207;0.9349201374635251;0.9340092230709798;[0.0038402859936468303, 0.004135797033086419, 0.004905276000499725, 0.004910640011075884, 0.004974394047167152, 0.004930621013045311, 0.0049273750046268106, 0.004915433004498482, 0.004951671988237649, 0.0049639109638519585, 0.004932352981995791, 0.004914723976980895, 0.004927775997202843, 0.004898149985820055, 0.004936446959618479, 0.004902018990833312, 0.004958393983542919, 0.00489363499218598, 0.004946518980432302, 0.004853149992413819, 0.004937783000059426, 0.00492565002059564, 0.004984306986443698, 0.004859896027483046, 0.0049331290065310895, 0.004181575030088425, 0.0049420869909226894, 0.00491293502273038, 0.004924291046336293, 0.004862200003117323, 0.004876277991570532, 0.004872036981396377, 0.004900992033071816, 0.004933624994009733, 0.004918655031360686, 0.004994593968149275, 0.0049246980343014, 0.004167128005065024, 0.004941322025842965, 0.004918972030282021, 0.004955393960699439, 0.00489540200214833, 0.004954605014063418, 0.0048866459983401, 0.004962436971254647, 0.004928243986796588, 0.00490032701054588, 0.004884504014626145, 0.005129010998643935, 0.004932951007504016];[0.0043096430017612875, 0.0035591100458987057, 0.0036186130018904805, 0.003577583993319422, 0.003456105012446642, 0.0035030359867960215, 0.0034630910377018154, 0.0035497479839250445, 0.0033877399982884526, 0.003493648022413254, 0.0034444279735907912, 0.0035048440331593156, 0.003630966995842755, 0.0035800079931505024, 0.0037075980217196047, 0.0035646019969135523, 0.003597830014768988, 0.003505591012071818, 0.003431710007134825, 0.0035805979860015213, 0.0035914279869757593, 0.0034819579450413585, 0.003680046007502824, 0.0034290020121261477, 0.0035451219882816076, 0.003483172971755266, 0.0036125159822404385, 0.0036355850170366466, 0.003627656027674675, 0.0033534300164319575, 0.0035196239477954805, 0.00343649199930951, 0.0035446429974399507, 0.003399368026293814, 0.0035629409831017256, 0.0035991930053569376, 0.0035242739832028747, 0.0035376889863982797, 0.0035719419829547405, 0.003397175983991474, 0.0035309279919601977, 0.0034598970087245107, 0.0035428180126473308, 0.0034372939844615757, 0.0035663919989019632, 0.003383532981388271, 0.003528847999405116, 0.0034391949884593487, 0.0034984999801963568, 0.0034483139752410352];[0.20988773094723, 0.2192505330312997, 0.23034454102162272, 0.23108192899962887, 0.23095319198910147, 0.2307325799483806, 0.23084666801150888, 0.2278425709810108, 0.23111284500919282, 0.23144540702924132, 0.23074204300064594, 0.2304043190088123, 0.23053346492815763, 0.2305352560360916, 0.23057851794874296, 0.22867372300243005, 0.2311027759569697, 0.23077724099857733, 0.2306096019456163, 0.23060172697296366, 0.23102464905241504, 0.22908090794226155, 0.23082042200258002, 0.23068773903651163, 0.2303315659519285, 0.2213882419746369, 0.2305211559869349, 0.2306632700492628, 0.23008056002436206, 0.2309079939732328, 0.23085794795770198, 0.23081157903652638, 0.23095436103176326, 0.23111038107890636, 0.23102107702288777, 0.23121932992944494, 0.2310809669434093, 0.23099785699741915, 0.23118823702679947, 0.2307006529881619, 0.23049438506131992, 0.2312790040159598, 0.23170120600843802, 0.23092155199265108, 0.23092570097651333, 0.23151934804627672, 0.23659865197259933, 0.2305473079904914, 0.23079284897539765, 0.23095745698083192];[0.22733737906673923, 0.22676320699974895, 0.22557649307418615, 0.23030078201554716, 0.2308057820191607, 0.2275405049440451, 0.22655039699748158, 0.22960996901383623, 0.22568443202180788, 0.22847236407687888, 0.2275278020533733, 0.22871102701174095, 0.22908965591341257, 0.2275593220256269, 0.23106143105542287, 0.23177284805569798, 0.22930624498985708, 0.2257734100567177, 0.22536749200662598, 0.22930231096688658, 0.22536854003556073, 0.23078503203578293, 0.23536922497441992, 0.23052639799425378, 0.22812189796241, 0.22680735599715263, 0.22458710899809375, 0.22605155303608626, 0.22941097093280405, 0.2264905740157701, 0.22671919903950766, 0.2308971849270165, 0.22638507705414668, 0.22635317599633709, 0.22620422195177525, 0.2248584969784133, 0.22541338595328853, 0.22499934898223728, 0.22550140897510573, 0.23082261200761423, 0.23107201501261443, 0.2267788959434256, 0.23284138593589887, 0.2244980320101604, 0.2307887990027666, 0.22596565407002345, 0.2251609590020962, 0.22538900695508346, 0.22906412999145687, 0.230786187981721]
features.17.conv.2;0.006200378003995866;0.006688580964691937;0.4570938679971732;0.4566968269646168;1.0787376125103092;1.0008693755005817;1.077800599074961;[0.006200378003995866, 0.00651802500942722, 0.006752778950612992, 0.006664800981525332, 0.0067258370108902454, 0.006641793006565422, 0.006657173973508179, 0.006579337001312524, 0.006667348032351583, 0.006591552984900773, 0.0067471679649315774, 0.006622907996643335, 0.006662308005616069, 0.006650948023889214, 0.006778309005312622, 0.0066549819894135, 0.007991204038262367, 0.006630893039982766, 0.006729770975653082, 0.006575914041604847, 0.006671374023426324, 0.006568974000401795, 0.006642929976806045, 0.006570953992195427, 0.00668160297209397, 0.006626950984355062, 0.006766070029698312, 0.006587557028979063, 0.006693206029012799, 0.006637722020968795, 0.006769664003513753, 0.0067551350221037865, 0.006768340012058616, 0.0067580839968286455, 0.006687222979962826, 0.00648127100430429, 0.0066747579840011895, 0.006657790043391287, 0.006566309020854533, 0.006709898996632546, 0.007824442000128329, 0.006778038979973644, 0.006678522971924394, 0.0066860130173154175, 0.0066064149723388255, 0.006707551016006619, 0.006728832027874887, 0.008174059039447457, 0.006588614021893591, 0.006808021978940815];[0.007000004989095032, 0.006812109029851854, 0.007273013005033135, 0.00698266999097541, 0.007103659969288856, 0.006878147949464619, 0.006753884023055434, 0.007018333999440074, 0.006848225020803511, 0.006838176981545985, 0.006880060012917966, 0.006787963036913425, 0.006849546974990517, 0.006845646013971418, 0.006746149039827287, 0.006895294995047152, 0.006825846969150007, 0.006760684016626328, 0.006814718013629317, 0.006902216991875321, 0.006891114986501634, 0.0067463210434652865, 0.0068980929790996015, 0.00681545800762251, 0.0067729600123129785, 0.006810766004491597, 0.0068261619890108705, 0.006886339979246259, 0.006906892987899482, 0.006688580964691937, 0.0068926759995520115, 0.00688533199718222, 0.0070076509728096426, 0.0068473160499706864, 0.006851665035355836, 0.00679595599649474, 0.006899940024595708, 0.006935655022971332, 0.006937269004993141, 0.006899182975757867, 0.0069749990361742675, 0.00702437903964892, 0.006996705022174865, 0.00707421702099964, 0.0072100230026990175, 0.007168996031396091, 0.007211022020783275, 0.00716549000935629, 0.007212013006210327, 0.007210800016764551];[0.462962118035648, 0.45742964500095695, 0.462678593932651, 0.46221705904463306, 0.46040847996482626, 0.4612157340743579, 0.4584385720663704, 0.4631119469413534, 0.46191631897818297, 0.46233514102641493, 0.4628411740413867, 0.4621227530296892, 0.4621126559795812, 0.461724761989899, 0.4634102509589866, 0.45798749197274446, 0.46271552896359935, 0.4620797239476815, 0.46146786102326587, 0.46117312303977087, 0.4637531269690953, 0.4614359789993614, 0.45818256703205407, 0.4610368729336187, 0.46184405899839476, 0.4580279180081561, 0.46160337707260624, 0.45824196992907673, 0.4625008529983461, 0.46155563002685085, 0.46219918405404314, 0.4622923550195992, 0.4613023729179986, 0.463317580986768, 0.4630307659972459, 0.4570938679971732, 0.4620249559520744, 0.4624325290787965, 0.4614484029589221, 0.4630079609923996, 0.4579972610808909, 0.46234048198675737, 0.4623960579629056, 0.4636395519482903, 0.4618657659739256, 0.46319889900041744, 0.4622994679957628, 0.4576996510149911, 0.46184992702910677, 0.463029578095302];[0.458387908001896, 0.46226918406318873, 0.4624051490682177, 0.46330227999715135, 0.46100375399691984, 0.4630569309811108, 0.46134694502688944, 0.4578984960098751, 0.46345921407919377, 0.45787942595779896, 0.45811161102028564, 0.46187151299091056, 0.4573537259711884, 0.46210933598922566, 0.4583427609759383, 0.46163398295175284, 0.46204449993092567, 0.46193012001458555, 0.4619657690054737, 0.4622420899104327, 0.45741794497007504, 0.46239751402754337, 0.46184740704484284, 0.4630197770311497, 0.4566968269646168, 0.46273285493953153, 0.4623901140294038, 0.46165311202639714, 0.4623351260088384, 0.4574954740819521, 0.45958689105464146, 0.4622882789699361, 0.4625650109956041, 0.4628787340479903, 0.46208434907021, 0.4624966810224578, 0.4618712720111944, 0.46154981100698933, 0.4619026949512772, 0.46229737799149007, 0.46058285003528, 0.4580574600258842, 0.4613605390768498, 0.4614142179489136, 0.46146736800437793, 0.4620081930188462, 0.46300307498313487, 0.4620254099718295, 0.46170206903479993, 0.4629466089536436]
features.18.0;0.008511985011864454;0.012052887992467731;0.46465881599579006;0.46645157993771136;1.415990274379922;0.9961565915541315;1.4214535007701914;[0.008511985011864454, 0.009350284992251545, 0.009774577978532761, 0.009283721970859915, 0.008865023031830788, 0.00963764195330441, 0.009859049052465707, 0.009355431015137583, 0.008947409980464727, 0.009748743963427842, 0.009372567990794778, 0.009760153945535421, 0.009707065008115023, 0.009895107010379434, 0.009733662998769432, 0.010162168997339904, 0.009956027963198721, 0.010147057007998228, 0.009988556965254247, 0.010211093991529197, 0.00957620597910136, 0.009825389017350972, 0.010296560009010136, 0.009778871026355773, 0.010187800973653793, 0.010233845969196409, 0.010077037964947522, 0.010077488026581705, 0.010325612965971231, 0.010080473031848669, 0.009673971973825246, 0.010300334019120783, 0.010114189004525542, 0.010258126014377922, 0.010066875023767352, 0.010220764961559325, 0.010197428986430168, 0.009991816012188792, 0.010045846982393414, 0.009686372999567538, 0.010085403977427632, 0.010237483016680926, 0.01004881999688223, 0.010198034986387938, 0.009760904998984188, 0.010212573048193008, 0.009981934970710427, 0.010289060999639332, 0.00966010702541098, 0.010316317959222943];[0.01229616702767089, 0.012330726021900773, 0.012364269990939647, 0.012257884023711085, 0.012211791996378452, 0.012376605009194463, 0.012403617962263525, 0.012271755025722086, 0.01230011199368164, 0.01230984803987667, 0.012233309971634299, 0.012324267998337746, 0.012443799991160631, 0.012541810981929302, 0.012413713964633644, 0.012221878976561129, 0.01244053797563538, 0.01232883200282231, 0.012432004965376109, 0.012327876989729702, 0.01230858702911064, 0.012383974040858448, 0.012175079027656466, 0.01228523498866707, 0.012347809970378876, 0.012152002018410712, 0.01232245599385351, 0.012070137017872185, 0.01216987002408132, 0.01241070602554828, 0.012412194046191871, 0.012114826997276396, 0.01264619902940467, 0.012115032004658133, 0.012229832995217294, 0.012052887992467731, 0.012363376969005913, 0.012335782055743039, 0.012067482981365174, 0.012129109993111342, 0.012207795982249081, 0.012212577974423766, 0.012322104012127966, 0.0121207470074296, 0.012456935015507042, 0.012256769987288862, 0.012056600011419505, 0.012302343966439366, 0.012109816016163677, 0.012384828005451709];[0.46975021599791944, 0.46895546989981085, 0.4675407180329785, 0.4711598279536702, 0.4698742260225117, 0.47102896304568276, 0.4713334930129349, 0.46465881599579006, 0.47065577999455854, 0.47054101893445477, 0.47075324202887714, 0.4699783319956623, 0.4727550019742921, 0.46971885504899547, 0.46999920601956546, 0.4729504849528894, 0.4698477050405927, 0.4698938920046203, 0.4725990590522997, 0.4695663740276359, 0.47428196895634755, 0.47122263303026557, 0.4718099880265072, 0.4671150269568898, 0.4698379379697144, 0.46843982295831665, 0.469830825983081, 0.47238329792162403, 0.4707650770433247, 0.4701834479928948, 0.46966279693879187, 0.47081899899058044, 0.47181747906142846, 0.4695576860103756, 0.4684099620208144, 0.47387547604739666, 0.4717876419890672, 0.4734573740279302, 0.47049785900162533, 0.47086030105128884, 0.46765412302920595, 0.47168699896428734, 0.48082347807940096, 0.4702740979846567, 0.4672185589442961, 0.47155372402630746, 0.47213959600776434, 0.47010906401555985, 0.4686587309697643, 0.47235263604670763];[0.46887028601486236, 0.4719110269797966, 0.4730449760099873, 0.47037065000040457, 0.467635357985273, 0.47509513795375824, 0.4677150640054606, 0.471527349029202, 0.46645157993771136, 0.46824211103376, 0.4798738649697043, 0.47370840597432107, 0.4692583520663902, 0.4697519719484262, 0.4678398029645905, 0.470217680092901, 0.4712796459789388, 0.4725625009741634, 0.4677760580088943, 0.4707648520125076, 0.46948962192982435, 0.46891686698654667, 0.4678083480685018, 0.47279894299572334, 0.47236035799141973, 0.4689410729915835, 0.470771391002927, 0.4686815830064006, 0.4696551949600689, 0.47048239602008834, 0.4718083589687012, 0.4692538709496148, 0.46941294899443164, 0.483502103947103, 0.46983001398621127, 0.471038589021191, 0.47318652097601444, 0.4690031429636292, 0.4668978899717331, 0.473003692983184, 0.47194553998997435, 0.46773563703754917, 0.4694875429267995, 0.47031685995170847, 0.4699682400096208, 0.47177357302280143, 0.47044283495051786, 0.47306450293399394, 0.47028053808026016, 0.4705394470365718]


==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  eotr,gtd,krc,ogk->eodc
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eotr->gdeor                   krc,ogk,gdeor->eodc
   5           GEMM          ogk,krc->ogrc                      gdeor,ogrc->eodc
   6              0       ogrc,gdeor->eodc                            eodc->eodc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  efdc,fj->ejdc
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,efdc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.042507976992055774;0.10950038704322651;1.0734712929697707;1.0731838270439766;2.5759961962831306;1.0002678627077208;2.5753063677462555;[0.044377056998200715, 0.04617173201404512, 0.043613716028630733, 0.04413664003368467, 0.04520488000707701, 0.045562792976852506, 0.053524132003076375, 0.05449949495960027, 0.053400843986310065, 0.04358092800248414, 0.04529297800036147, 0.046537010988686234, 0.04503214999567717, 0.04533733002608642, 0.05366801598574966, 0.04374890495091677, 0.044408330984879285, 0.05396333202952519, 0.04452801903244108, 0.053620311024133116, 0.042507976992055774, 0.04434294404927641, 0.04497104400070384, 0.0436923720408231, 0.044349810981657356, 0.044116863049566746, 0.045114130014553666, 0.0451464899815619, 0.0452903889818117, 0.04493347299285233, 0.04533968900796026, 0.04506971698720008, 0.054629822028800845, 0.0429238950018771, 0.044724335020873696, 0.0450034579844214, 0.04522445995826274, 0.04481434397166595, 0.04530129401246086, 0.045056521019432694, 0.045745560026261955, 0.04472690896363929, 0.04580663196975365, 0.04545351001434028, 0.05169578595086932, 0.04409534204751253, 0.043026912957429886, 0.04427628999110311, 0.04614246101118624, 0.04428124096011743];[0.11636084096971899, 0.10950038704322651, 0.12019954400602728, 0.11764260398922488, 0.12083629705011845, 0.11177042196504772, 0.11091270600445569, 0.11215011501917616, 0.12238436000188813, 0.11763919901568443, 0.11685933900298551, 0.12119142297888175, 0.11637625901494175, 0.11751605902099982, 0.11475587403401732, 0.12057292502140626, 0.11108514800434932, 0.11283931398065761, 0.11596616101451218, 0.1117723059724085, 0.11419976898469031, 0.11415756097994745, 0.11639168701367453, 0.11492063698824495, 0.12409006000962108, 0.12087641295511276, 0.11636530997930095, 0.1226884740171954, 0.1160836759954691, 0.11490802001208067, 0.12395758798811585, 0.12629047699738294, 0.12011888599954545, 0.12362009799107909, 0.11311233800370246, 0.112329863011837, 0.11271719995420426, 0.12378798000281677, 0.1251269219792448, 0.11980383796617389, 0.11805307702161372, 0.12507512199226767, 0.11856510897632688, 0.12774696398992091, 0.12038606801070273, 0.12804256100207567, 0.12102086399681866, 0.12048108701128513, 0.11899824702413753, 0.11643188999732956];[1.0829682239564136, 1.0853309889207594, 1.0806782869622111, 1.0871689679916017, 1.0789860840886831, 1.0742129960563034, 1.100431593018584, 1.0915983229642734, 1.080080104060471, 1.0828494349843822, 1.081904546066653, 1.0833210839773528, 1.0842552759568207, 1.0888195260195062, 1.081650045933202, 1.0825059250346385, 1.082629471027758, 1.0876681469962932, 1.087722949043382, 1.0809823839808814, 1.0843918910832144, 1.0976415029726923, 1.0921080050175078, 1.0802364499541, 1.079278428980615, 1.0915568890050054, 1.0813475720351562, 1.0885124899214134, 1.0760767149622552, 1.0837971589062363, 1.0832387190312147, 1.0786740289768204, 1.0734712929697707, 1.08068152499618, 1.0791254580253735, 1.0951688550412655, 1.0823838750948198, 1.0831871760310605, 1.0839961749734357, 1.095682939980179, 1.0848745561088435, 1.0854229779797606, 1.080155348055996, 1.0831032669520937, 1.075529647001531, 1.080332136945799, 1.086811899091117, 1.1359533300856128, 1.0886722260038368, 1.0784157450543717];[1.081117872032337, 1.085963865974918, 1.0782339150900953, 1.0820378129719757, 1.0885086240014061, 1.1001424869755283, 1.0790410139597952, 1.084468068962451, 1.1156103009707294, 1.105223930964712, 1.0937543959589675, 1.1031928909942508, 1.0879068420035765, 1.0976566749741323, 1.076457534043584, 1.0922163759823889, 1.088279049959965, 1.0906454270589165, 1.079350224987138, 1.083348385989666, 1.0824196779867634, 1.075150845979806, 1.0731838270439766, 1.0884757870226167, 1.085346859996207, 1.0902319170418195, 1.0754900620086119, 1.0902656750404276, 1.094055926951114, 1.0891682140063494, 1.0742914790171199, 1.0914986729621887, 1.100219639018178, 1.0857975539402105, 1.0991454370087013, 1.0882385150762275, 1.080224662902765, 1.0899536910001189, 1.0876727409777232, 1.1452769879833795, 1.1064010840491392, 1.0761027819826268, 1.0952649370301515, 1.08039630507119, 1.0824115960276686, 1.096432450984139, 1.0912958329427056, 1.0841195799876004, 1.0890914719202556, 1.1034846809343435]
features.1.conv.0.0;0.03852288797497749;0.5283465689863078;2.9799559250241145;2.9709353979560547;13.715133956973705;1.0030362582351222;13.673617323770497;[0.03852288797497749, 0.04003006295533851, 0.04074604494962841, 0.04049053502967581, 0.04027819400653243, 0.040532357001211494, 0.04076400998746976, 0.04036057798657566, 0.040370021015405655, 0.04042004601797089, 0.04091573698678985, 0.0416474940138869, 0.04042020998895168, 0.04839736700523645, 0.04060523398220539, 0.04045755905099213, 0.040364308981224895, 0.04060011002002284, 0.040586220973636955, 0.040458958013914526, 0.04038486798526719, 0.04037180001614615, 0.04064363200450316, 0.040516546985600144, 0.04052120604319498, 0.04066122695803642, 0.040686198975890875, 0.040377400000579655, 0.04042316501727328, 0.04039409098913893, 0.04072182602249086, 0.04058468103175983, 0.04038209898862988, 0.04061848495621234, 0.04070489096920937, 0.040648173016961664, 0.04040495498338714, 0.04054537904448807, 0.04086510097840801, 0.040312558005098253, 0.040469264960847795, 0.04053992801345885, 0.04076873400481418, 0.04025208903476596, 0.04057462199125439, 0.04060988000128418, 0.040743124030996114, 0.04045590199530125, 0.040362590982113034, 0.0404941689921543];[0.5412208699854091, 0.5717966549564153, 0.578100815997459, 0.5395383189897984, 0.5362077860045247, 0.5865131239988841, 0.5519194839871489, 0.5658578180009499, 0.5312437029788271, 0.571441795967985, 0.5846381000010297, 0.5486919740214944, 0.5283465689863078, 0.563346876995638, 0.5903798600193113, 0.5600430970080197, 0.5747741920058616, 0.5518426789785735, 0.5548306289711036, 0.5409045920241624, 0.5534739869763143, 0.5639004769618623, 0.5847040570224635, 0.6180881719919853, 0.5754591069999151, 0.5395090100355446, 0.5700512820039876, 0.5351399729843251, 0.5770290049840696, 0.5659587649861351, 0.5358717719791457, 0.5480537950061262, 0.5338166099973023, 0.5392909000511281, 0.5674583939835429, 0.5732428159681149, 0.5749400280183181, 0.5427286829799414, 0.5659031940158457, 0.5759065249585547, 0.579954713000916, 0.573603852011729, 0.5304566969862208, 0.5720189980347641, 0.5876983269699849, 0.5571872190339491, 0.5745169349829666, 0.5868098890059628, 0.6125597799546085, 0.582202073012013];[3.0077573130256496, 3.2091485650162213, 3.0238750359858386, 3.006236231944058, 3.0033132070675492, 3.0076332449680194, 3.0089882560423575, 3.0010490229469724, 3.00184983498184, 3.0131308039999567, 3.0032933200127445, 3.0028009079396725, 3.052569048013538, 3.005725498078391, 3.00564821989974, 2.9994470449746586, 3.0035583070712164, 3.0390991769963875, 3.0081519419909455, 3.011324034014251, 3.0104081440367736, 3.001843273988925, 2.9897083720425144, 3.0043648480204865, 3.0115795889287256, 3.0076385039719753, 3.007985827047378, 3.001279935007915, 3.0043201509397477, 3.003933243046049, 3.0460525029920973, 3.004479831957724, 3.004341972002294, 3.0141857340349816, 3.005934920045547, 3.007020918012131, 3.0035898029454984, 3.0116071859374642, 3.0087447929545306, 3.010879519977607, 3.00849906494841, 2.987473073997535, 2.988392352068331, 2.9799559250241145, 3.0145205460721627, 3.0165687170810997, 3.0029179179109633, 3.104936354968231, 3.0121847670525312, 3.005831127986312];[3.007617719064001, 3.0263373050256632, 3.0084489110740833, 3.012956572987605, 2.9784221370355226, 3.0109474459895864, 2.9709353979560547, 2.9822886710171588, 3.0119079459109344, 2.9883817590307444, 2.989940385974478, 2.985837974003516, 2.991613941034302, 2.985850785044022, 3.00657487497665, 3.009531679970678, 3.006344355060719, 2.9881832839455456, 3.0501609860220924, 2.981752790918108, 2.985221026057843, 2.987498970993329, 3.012948271993082, 3.0077626219717786, 2.9843046000460163, 2.9984427010058425, 2.985538086039014, 3.0044081779778935, 2.9883420469705015, 3.0129949059337378, 2.9913962440914474, 3.003318373055663, 2.998345683037769, 3.007139288005419, 2.986019962001592, 3.009242204017937, 3.013416843081359, 2.9903118640067987, 3.0097685130895115, 2.9893397190026008, 2.991821179050021, 3.0097490979824215, 3.003687196993269, 3.014242672070395, 2.996262534055859, 3.001050283026416, 3.011370441003237, 3.019328570982907, 3.0058471559896134, 3.013775755011011]
features.1.conv.1;0.031070618948433548;0.02207702596206218;0.0826163399615325;0.08317762002116069;0.7105434880039688;0.9932520302999125;0.7153707884084769;[0.031070618948433548, 0.03174480702728033, 0.0315785679849796, 0.031635912018828094, 0.03152054501697421, 0.031720369996037334, 0.03149169200332835, 0.03179233497940004, 0.03134724800474942, 0.035754058975726366, 0.031391191005241126, 0.031790491950232536, 0.031558019982185215, 0.031610556005034596, 0.03131949400994927, 0.03557577700121328, 0.031144083011895418, 0.03161696996539831, 0.03146678698249161, 0.03632702195318416, 0.03116264403797686, 0.031659427972044796, 0.031075040984433144, 0.031571116007398814, 0.0313432160182856, 0.03138402500189841, 0.03533335099928081, 0.031143756001256406, 0.03150879999157041, 0.031215452996548265, 0.03147812397219241, 0.03201005299342796, 0.031476447999011725, 0.031496946001425385, 0.03137743100523949, 0.0314531410112977, 0.031366680981591344, 0.03600260196253657, 0.031348780961707234, 0.0313784129684791, 0.03117041796213016, 0.03134511399548501, 0.031236006994731724, 0.035157772013917565, 0.03137011098442599, 0.03137991402763873, 0.031397018989082426, 0.03130070003680885, 0.03130617499118671, 0.031245224992744625];[0.022110645018983632, 0.023893362027592957, 0.02360417798627168, 0.022095163993071765, 0.02400305902119726, 0.02207702596206218, 0.023621341970283538, 0.022250271984376013, 0.022483486973214895, 0.022115226951427758, 0.0236686349962838, 0.02213868999388069, 0.022094937041401863, 0.023812311002984643, 0.022097302018664777, 0.022844601015094668, 0.023822929011657834, 0.023380402009934187, 0.023339768988080323, 0.023870213015470654, 0.02217284799553454, 0.023749776009935886, 0.0222753609996289, 0.02392016997328028, 0.022097049979493022, 0.022225252992939204, 0.022193825978320092, 0.02366982400417328, 0.023762641998473555, 0.02217788202688098, 0.022135216975584626, 0.022380813024938107, 0.022078593960031867, 0.023373502015601844, 0.022313913970720023, 0.0225057530333288, 0.022131377016194165, 0.02407421194948256, 0.022127184027340263, 0.022109765966888517, 0.022353312000632286, 0.02359135600272566, 0.022170455020386726, 0.022332361026201397, 0.023378479992970824, 0.025646464026067406, 0.02284019096987322, 0.022176960948854685, 0.022234295029193163, 0.02394374500727281];[0.0835743389907293, 0.08512715599499643, 0.08411192696075886, 0.08308232203125954, 0.08378955599619076, 0.08331393101252615, 0.08355086098890752, 0.08330021798610687, 0.0847498580114916, 0.08401673199841753, 0.08481127896811813, 0.08362574502825737, 0.08453769999323413, 0.08335123700089753, 0.08324664999963716, 0.08371671300847083, 0.08346413995604962, 0.08449585404014215, 0.08308011200278997, 0.08481654000934213, 0.08365441800560802, 0.08391934295650572, 0.0833645150414668, 0.08387716801371425, 0.08354664099169895, 0.08367438503773883, 0.08385739894583821, 0.08451126900035888, 0.08432242105482146, 0.08330745802959427, 0.08364836900727823, 0.08349431201349944, 0.08363346196711063, 0.08366077404934913, 0.08383332000812516, 0.0838115380029194, 0.08369903301354498, 0.08486156997969374, 0.08513868396403268, 0.08358256000792608, 0.0826163399615325, 0.08340680197579786, 0.08511278597870842, 0.08380371000384912, 0.08488594100344926, 0.08482663298491389, 0.08364424295723438, 0.08448310202220455, 0.08329356100875884, 0.08471554599236697];[0.08515235700178891, 0.08391881204443052, 0.08403528499184176, 0.08382927102502435, 0.08364122302737087, 0.08441168197896332, 0.08326012501493096, 0.08398062799824402, 0.08365223102737218, 0.08369565597968176, 0.08364196197362617, 0.08380807505454868, 0.0839532720274292, 0.08484152995515615, 0.08360404503764585, 0.08465122303459793, 0.08382711897138506, 0.08420407900121063, 0.08354592800606042, 0.08370354102225974, 0.08458219497697428, 0.0836439750273712, 0.08342604100471362, 0.08323891699546948, 0.08357058896217495, 0.08339677599724382, 0.08383467799285427, 0.08369287004461512, 0.08409018203383312, 0.08381639805156738, 0.08480153896380216, 0.08401034196140245, 0.08364715304924175, 0.08390269801020622, 0.08470721001503989, 0.08484270802000538, 0.08399298298172653, 0.08399245300097391, 0.08370347204618156, 0.0834574309992604, 0.08317762002116069, 0.08414446999086067, 0.08417738199932501, 0.08376456098631024, 0.08372554898960516, 0.08331556798657402, 0.08383147994754836, 0.08369799301726744, 0.08389223099220544, 0.08813635999104008]
features.2.conv.0.0;0.06657166505465284;0.06840985099552199;0.17430859297746792;0.17430212203180417;1.0276121370760378;1.0000371248817188;1.0275739885132569;[0.06657166505465284, 0.07002362603088841, 0.06951189698884264, 0.06955472304252908, 0.0680363510036841, 0.06947071303147823, 0.06933026801561937, 0.06942646799143404, 0.06804007402388379, 0.06961586797842756, 0.06934601900866255, 0.06941250199452043, 0.06810822896659374, 0.06992740201530978, 0.06939101102761924, 0.06940858502639458, 0.06946833099937066, 0.06953830597922206, 0.06921249500010163, 0.06920511496718973, 0.06801445398014039, 0.06986277195392177, 0.06938904704293236, 0.06943892600247636, 0.06919910601573065, 0.0695746389683336, 0.06965292297536507, 0.06962044996907935, 0.06902989599620923, 0.06934778502909467, 0.06943003501510248, 0.06930900400038809, 0.06931210600305349, 0.0696260190452449, 0.06941167399054393, 0.06930642895167693, 0.06906231102766469, 0.06947350600967184, 0.06945886596804485, 0.06936338701052591, 0.06811170803848654, 0.06952905195066705, 0.06933793897042051, 0.0694078240194358, 0.06904931302415207, 0.06956308102235198, 0.0692666259710677, 0.06916416599415243, 0.06931102398084477, 0.06961194501491264];[0.06963661802001297, 0.07069735502591357, 0.06862474698573351, 0.07117513002594933, 0.06994468998163939, 0.06919551600003615, 0.0697066150023602, 0.07065822498407215, 0.0690475589944981, 0.07029261800926179, 0.07002258696593344, 0.06900350103387609, 0.0698340879753232, 0.07105916400905699, 0.06871352501912042, 0.07059652998577803, 0.07002599100815132, 0.06879366800421849, 0.06980402499902993, 0.07042635302059352, 0.06947698898147792, 0.07074264698894694, 0.07030372798908502, 0.06911729299463332, 0.06987225101329386, 0.07063685398316011, 0.06898993800859898, 0.07044613495236263, 0.07046692998846993, 0.0694913900224492, 0.06983705004677176, 0.07075486797839403, 0.0690324530005455, 0.07016379199922085, 0.07021879497915506, 0.06919250095961615, 0.06983266398310661, 0.07366640603868291, 0.06969085504533723, 0.08225172304082662, 0.07025246002012864, 0.06960323196835816, 0.06978776300093159, 0.07070833200123161, 0.06840985099552199, 0.07078767899656668, 0.07037645200034603, 0.06964969501132146, 0.06990517198573798, 0.070543605950661];[0.1764023279538378, 0.17646255798172206, 0.17619790800381452, 0.17717163200723007, 0.17712422600015998, 0.17631934600649402, 0.17926761700073257, 0.17689660598989576, 0.17980522505240515, 0.17697934800526127, 0.17638696799986064, 0.1768811499932781, 0.1765447150100954, 0.17540281999390572, 0.17605500697391108, 0.17606619297293946, 0.17488648602738976, 0.17816458398010582, 0.17664796201279387, 0.1766759330057539, 0.1767272090073675, 0.17928867897717282, 0.17627634399104863, 0.17595193901797757, 0.176686579012312, 0.17606762796640396, 0.1768205760163255, 0.1756789330393076, 0.17614891997072846, 0.17520783899817616, 0.17864692903822288, 0.1790344159817323, 0.18047841201769188, 0.17700320400763303, 0.17757987399818376, 0.1766123499837704, 0.17559541703667492, 0.1769390040426515, 0.1769588979659602, 0.17770674702478573, 0.17928416701033711, 0.17430859297746792, 0.1751840790384449, 0.1746229780255817, 0.17642366595100611, 0.1769794260035269, 0.1770332909654826, 0.17517589998897165, 0.17563261499162763, 0.1753407460055314];[0.17682883300585672, 0.17703880404587835, 0.1746593969874084, 0.17930834298022091, 0.17430212203180417, 0.17603425402194262, 0.17942592297913507, 0.17584952001925558, 0.1758504359750077, 0.17908961698412895, 0.17659135902067646, 0.17966248001903296, 0.1752284990507178, 0.17512028996134177, 0.17568785999901593, 0.17968025000300258, 0.1768454959965311, 0.17966653598705307, 0.17554612003732473, 0.17575796600431204, 0.1759582730010152, 0.1766881900257431, 0.17683061596471816, 0.17564445099560544, 0.1771218790090643, 0.17705858597764745, 0.17651379300514236, 0.17747207899810746, 0.17754495498957112, 0.17589851695811376, 0.17637725395616144, 0.17582050297642127, 0.1744979050126858, 0.17843729199375957, 0.17502383497776464, 0.17944839497795328, 0.1766430989955552, 0.17526908201398328, 0.1772689510253258, 0.17475970496889204, 0.1755935110268183, 0.17664956202497706, 0.1767341360100545, 0.17639803903875872, 0.17597038898384199, 0.1761472950456664, 0.1782491330523044, 0.17537891498068348, 0.17857835796894506, 0.1768922979827039]
features.2.conv.1.0;0.07315733801806346;0.8659983980469406;3.1973525400389917;3.1918136800522916;11.837478255880699;1.0017353331183823;11.816971873230091;[0.07315733801806346, 0.07849507703213021, 0.07760617596795782, 0.07866615301463753, 0.07929014199180529, 0.0779053780133836, 0.07839866203721613, 0.07886468101060018, 0.07851138798287138, 0.08369701099582016, 0.07755914697190747, 0.07762348599499092, 0.07869138201931491, 0.07878831797279418, 0.07753647002391517, 0.07801418198505417, 0.07859979895874858, 0.07830680697225034, 0.07808574300725013, 0.07783027202822268, 0.07825692597543821, 0.07866665301844478, 0.07821812102338299, 0.07781956298276782, 0.07818094798130915, 0.07874796696705744, 0.07826167199527845, 0.07809397601522505, 0.0781487409840338, 0.07871673296904191, 0.07796864997362718, 0.07821983302710578, 0.07870091003132984, 0.07789058401249349, 0.07882453897036612, 0.07822769501945004, 0.07867817295482382, 0.07895688299322501, 0.0777057430241257, 0.07807203201809898, 0.07877822901355103, 0.07835807302035391, 0.0779273160151206, 0.0785570970037952, 0.07847594696795568, 0.0779331229859963, 0.07773711800109595, 0.078566342999693, 0.07820306997746229, 0.07887705799657851];[0.8945799089851789, 0.9219475009595044, 0.9020766619942151, 0.8659983980469406, 0.9548417140031233, 0.9286029070499353, 0.9709316299995407, 0.8919072789722122, 0.916517265024595, 0.8799883559695445, 0.8850766000105068, 0.891111122968141, 0.9415337999816984, 0.9099521720199846, 0.905619608995039, 0.926141762000043, 0.9338205060339533, 0.8660595220280811, 0.8794434790033847, 0.904144745960366, 0.8965693439822644, 0.8801008430309594, 0.9316704940283671, 0.9366963190259412, 0.9079992990009487, 0.903169411001727, 0.9059283810202032, 0.9131044870009646, 0.8804446900030598, 0.910363785980735, 0.8946508310036734, 0.9022190570249222, 0.9014118459890597, 0.8667214330052957, 0.9702509840135463, 0.9179732130141929, 0.9694795700488612, 0.9034945180173963, 0.9109318610280752, 0.9531102670007385, 0.8866063579916954, 0.9251371819991618, 0.9028324559913017, 0.8972119470126927, 0.9070438920171, 0.90969685401069, 0.8711219679680653, 0.8958575850119814, 0.9412759179831482, 0.9012005389668047];[3.1973525400389917, 3.2098099070135504, 3.2250239720451646, 3.19988884893246, 3.219168265000917, 3.215078371926211, 3.2122872880427167, 3.7537448380026035, 3.224282084032893, 3.21407377399737, 3.2191859050653875, 3.210868785972707, 3.2068285120185465, 3.2077587780659087, 3.220893524994608, 3.2143880449584685, 3.217036060115788, 3.2176341159502044, 3.216673029004596, 3.2160805439343676, 3.222595156985335, 3.2146954749478027, 3.2141788760200143, 3.207704200060107, 3.215145711961668, 3.2522011669934727, 3.217508508998435, 3.221644833975006, 3.2400904719834216, 3.2228996789781377, 3.213255617010873, 3.7431699659791775, 3.225262485037092, 3.2099876089487225, 3.214569434057921, 3.2144729449646547, 3.2158163909916766, 3.2104974259855226, 3.21925685898168, 3.2119387490092777, 3.2119767219992355, 3.2190385589492507, 3.2164741010055877, 3.212778327986598, 3.2130254940129817, 3.2104198579327203, 3.2124252460198477, 3.2115834950236604, 3.2174251080141403, 3.2175663459929638];[3.1970551650738344, 3.2183938759262674, 3.216701013967395, 3.2110386000713333, 3.2103632970247418, 3.2100149960024282, 3.7646247399388812, 3.2231032110285014, 3.210498097992968, 3.2116694470169023, 3.2164349739905447, 3.213777498982381, 3.7421271630446427, 3.2209636109764688, 3.2129378389799967, 3.1962036249460652, 3.210954681970179, 3.2314746259944513, 3.2202489149058238, 3.2076598160201684, 3.755448252079077, 3.2193983129691333, 3.2066517439088784, 3.2187284239917062, 3.221945481025614, 3.2120183000224642, 3.2064807770075276, 3.196546840015799, 3.208427288918756, 3.2209622799418867, 3.2194337180117145, 3.2093590890290216, 3.210322252998594, 3.209458147000987, 3.2096559010678902, 3.2058666580123827, 3.2129864409798756, 3.1918136800522916, 3.209965619025752, 3.2153267119429074, 3.7553070500143804, 3.2268145870184526, 3.2118561189854518, 3.2147278470220044, 3.2073060859693214, 3.220338247017935, 3.2233670279965736, 3.3025478060590103, 3.911990451044403, 3.216106827952899]
features.2.conv.2;0.020565017010085285;0.0128258959739469;0.08035050501348451;0.08002493303501979;0.6236754371589849;1.0040683817669958;0.6211483684621344;[0.020565017010085285, 0.02114119997713715, 0.02104153297841549, 0.021188002021517605, 0.02131891396129504, 0.021281977009493858, 0.021269405027851462, 0.021321871026884764, 0.021057796955574304, 0.021277288964483887, 0.021359272010158747, 0.021166239981539547, 0.02126454096287489, 0.021254838968161494, 0.021145439997781068, 0.02127512899460271, 0.02122985100140795, 0.021180502022616565, 0.021066203014925122, 0.02119257696904242, 0.021240211033727974, 0.021114395989570767, 0.021169168001506478, 0.021188433980569243, 0.02121007803361863, 0.0212635169737041, 0.02107507601613179, 0.02126032899832353, 0.021296749997418374, 0.02100158203393221, 0.021173098008148372, 0.021359937032684684, 0.021255169005598873, 0.02113473496865481, 0.02133478003088385, 0.021331109979655594, 0.0213830359862186, 0.021413854032289237, 0.021082051971461624, 0.021247761033009738, 0.02118551399325952, 0.021236968983430415, 0.021177490998525172, 0.02119502396089956, 0.02111031796084717, 0.021167493949178606, 0.0212635769858025, 0.02106924302643165, 0.02110532799270004, 0.021250999008771032];[0.012949266005307436, 0.01295359997311607, 0.012945308990310878, 0.012988328991923481, 0.013030305970460176, 0.012934433005284518, 0.013046324020251632, 0.012955963960848749, 0.012966990005224943, 0.012933518970385194, 0.013008281006477773, 0.012903780967462808, 0.012942134984768927, 0.012935619975905865, 0.012969324016012251, 0.013001496030483395, 0.01293378003174439, 0.013077960000373423, 0.012979927996639162, 0.012984575994778425, 0.013052895024884492, 0.013014088035561144, 0.01299204200040549, 0.012869055033661425, 0.013021583028603345, 0.012900781002826989, 0.012977557955309749, 0.012969887000508606, 0.013057515025138855, 0.013029241003096104, 0.0129944640211761, 0.01299494004342705, 0.012905855954159051, 0.013013286981731653, 0.013113857014104724, 0.013239568972494453, 0.013093788991682231, 0.0128258959739469, 0.012956817983649671, 0.013049050990957767, 0.013025043997913599, 0.013072820962406695, 0.01284537196625024, 0.012899863009806722, 0.012899291003122926, 0.01293188298586756, 0.012962570006493479, 0.01291372801642865, 0.012988186033908278, 0.012921718007419258];[0.0831056049792096, 0.08191555901430547, 0.0831789150252007, 0.08083360298769549, 0.08364874497056007, 0.08523028600029647, 0.08083451702259481, 0.08269533200655133, 0.08346270699985325, 0.0827087449724786, 0.08171150897396728, 0.08417440199991688, 0.080903080990538, 0.08163877401966602, 0.0817119589773938, 0.08270004100631922, 0.08320725400699303, 0.08163269201759249, 0.08385610702680424, 0.08405531098833308, 0.08113982400391251, 0.08350300998426974, 0.08318694197805598, 0.08429010101826862, 0.08374608104350045, 0.08078010298777372, 0.08313135796925053, 0.08401242695981637, 0.08574074297212064, 0.08267771801911294, 0.08330546703655273, 0.0837456839508377, 0.08483364904532209, 0.08306806097971275, 0.08113607903942466, 0.08055721299024299, 0.08392519899643958, 0.08035050501348451, 0.08059697604039684, 0.08157809899421409, 0.0812905160128139, 0.080967427988071, 0.08391966496128589, 0.08118169702356681, 0.08500639203703031, 0.08132671698695049, 0.08137932198587805, 0.08288354898104444, 0.08040657796664163, 0.08334406500216573];[0.08230372803518549, 0.08035014302004129, 0.08092238300014287, 0.08348536700941622, 0.08301002095686272, 0.0813338760053739, 0.08002493303501979, 0.08173829095903784, 0.08288973296293989, 0.08245410094968975, 0.08277952001662925, 0.08398783701704815, 0.081436340988148, 0.08130892901681364, 0.0811315209721215, 0.08264127199072391, 0.08247364696580917, 0.08138141001109034, 0.08126634400105104, 0.08380447298986837, 0.08067132701398805, 0.08467670599929988, 0.08061621902743354, 0.08124776900513098, 0.08394049102207646, 0.08095303701702505, 0.08364462899044156, 0.08245791401714087, 0.0837764770258218, 0.08127684402279556, 0.08029132103547454, 0.08364803798031062, 0.08047884498955682, 0.0808164929621853, 0.08273672900395468, 0.08222308999393135, 0.08068152604391798, 0.08079199504572898, 0.08399825100786984, 0.08070662897080183, 0.0808867760351859, 0.08399643696611747, 0.08301602798746899, 0.0833590459660627, 0.0836092529934831, 0.08102066599531099, 0.08053009997820482, 0.08060466998722404, 0.08172896498581395, 0.08070460800081491]
features.3.conv.0.0;0.026666601945180446;0.02728713903343305;0.09313474700320512;0.0949303510133177;1.0232701972875384;0.9810850377045306;1.0429984740993599;[0.026692482002545148, 0.026666601945180446, 0.02689552097581327, 0.026843494968488812, 0.026839646976441145, 0.026947368984110653, 0.026798359001986682, 0.02685768698574975, 0.026855972013436258, 0.026824793021660298, 0.026840804959647357, 0.02674254699377343, 0.026845914020668715, 0.026870531029999256, 0.026888059976045042, 0.02681317599490285, 0.026798842998687178, 0.027121099003124982, 0.02723808604059741, 0.026947972015477717, 0.02694103796966374, 0.02694266801699996, 0.026770772004965693, 0.026861695980187505, 0.02676430100109428, 0.026835215976461768, 0.02675724000437185, 0.026903444027993828, 0.026846019027289003, 0.027072680997662246, 0.026860439975280315, 0.02693834900856018, 0.026890027977060527, 0.03130702394992113, 0.02680287096882239, 0.02701241394970566, 0.026924021018203348, 0.026834589953068644, 0.026939946983475238, 0.026950481988023967, 0.026866411964874715, 0.02678704698337242, 0.026843303989153355, 0.02679820399498567, 0.026859946956392378, 0.026762141031213105, 0.02685765700880438, 0.026851273025386035, 0.026772323006298393, 0.026828350964933634];[0.02760454098461196, 0.0276454720296897, 0.027508197992574424, 0.02756886195857078, 0.027446407009847462, 0.02757591602858156, 0.02768694399856031, 0.02761326596373692, 0.027489509026054293, 0.02757287403801456, 0.027527741040103137, 0.02761735499370843, 0.02728713903343305, 0.027737975004129112, 0.027583505026996136, 0.027437729004304856, 0.027482317993417382, 0.027593244973104447, 0.0282039669691585, 0.02767041599145159, 0.02760853199288249, 0.027585403993725777, 0.02755141898524016, 0.02773932903073728, 0.027455457020550966, 0.027651618991512805, 0.027477636991534382, 0.027660679013933986, 0.02762249595252797, 0.027627648029010743, 0.027707125002052635, 0.02765072201145813, 0.0277253279928118, 0.027550055005121976, 0.027366440044716, 0.02741922897985205, 0.02741990896174684, 0.02764241403201595, 0.027520055999048054, 0.027716657961718738, 0.027642439992632717, 0.027615180995780975, 0.027656318969093263, 0.027630141004920006, 0.02742085000500083, 0.027630447992123663, 0.027542972995433956, 0.02775303099770099, 0.027667816961184144, 0.027492170978803188];[0.09559848997741938, 0.09570286399684846, 0.09765677701216191, 0.09568136796588078, 0.09523133299080655, 0.09694999898783863, 0.09577656502369791, 0.09467471699463204, 0.09871661302167922, 0.09552076400723308, 0.09581379301380366, 0.09686012304155156, 0.09612350998213515, 0.09662564500467852, 0.1081923270248808, 0.0957475789473392, 0.09480496600735933, 0.0969403560156934, 0.09313474700320512, 0.09715547895757481, 0.09656338399508968, 0.10952357697533444, 0.10769477504072711, 0.10971211502328515, 0.09743895701831207, 0.09479734598426148, 0.09610382199753076, 0.0973003469989635, 0.09722554701147601, 0.09504580800421536, 0.09587152797030285, 0.09564015496289358, 0.09537353494670242, 0.09482976899016649, 0.0950529720284976, 0.09601879998808727, 0.09743402304593474, 0.0972852060222067, 0.09567273600259796, 0.0953691320028156, 0.09554599598050117, 0.09585369395790622, 0.09745532099623233, 0.09534982999321073, 0.09518495702650398, 0.09753295400878415, 0.09551754296990111, 0.0977121329633519, 0.09770873899105936, 0.09631122800055891];[0.09761083603370935, 0.09715573000721633, 0.09521015000063926, 0.0952944399905391, 0.09551705495687202, 0.09551679203286767, 0.0949303510133177, 0.09798641403904185, 0.0967798309866339, 0.09513182396767661, 0.09562327101593837, 0.0954655859968625, 0.10815150098642334, 0.09561956999823451, 0.09511974698398262, 0.09573504101717845, 0.09557963896077126, 0.09534986899234354, 0.09704277600394562, 0.09772017400246114, 0.0971778379753232, 0.0952878050156869, 0.09606018901104107, 0.09716218599351123, 0.09500573697732762, 0.09771128301508725, 0.09679183398839086, 0.09725457796594128, 0.0955162059981376, 0.09527527098543942, 0.09717685199575499, 0.09512808197177947, 0.0955522750155069, 0.1015943760285154, 0.09615301503799856, 0.09700428100768477, 0.09671075805090368, 0.09967977099586278, 0.09556357300607488, 0.09680186799960211, 0.09515228902455419, 0.09711844194680452, 0.09525025502080098, 0.09554772701812908, 0.0950404079630971, 0.09578555298503488, 0.09522065799683332, 0.09890440001618117, 0.1094485649955459, 0.10324912995565683]
features.3.conv.1.0;0.04364076303318143;0.48532922798767686;1.879977679986041;1.80460494896397;11.121006926910649;1.0417668870216403;10.67513957820742;[0.04364076303318143, 0.04569908295525238, 0.04581396997673437, 0.04554038500646129, 0.04534201504429802, 0.04589152004336938, 0.04594111302867532, 0.046013768995180726, 0.04575460701016709, 0.04569651203928515, 0.045770643977448344, 0.04566978802904487, 0.04547577298944816, 0.045683699019718915, 0.04571007797494531, 0.045508704031817615, 0.045523296983446926, 0.04564556496916339, 0.045541441009845585, 0.04540767997968942, 0.045548028021585196, 0.04870265198405832, 0.04579030198510736, 0.04526981996605173, 0.04570762597722933, 0.045403221040032804, 0.04563683399464935, 0.04554236901458353, 0.045511007017921656, 0.0455165280145593, 0.04557164601283148, 0.045461734989658, 0.04540199297480285, 0.04548224702011794, 0.04556496103759855, 0.04547288903268054, 0.045583028986584395, 0.04544649500166997, 0.0459271669969894, 0.04563247394980863, 0.045563296996988356, 0.045507617003750056, 0.04567442397819832, 0.045429785968735814, 0.04575496300822124, 0.04572499397909269, 0.04566942702513188, 0.04566595301730558, 0.04521707899402827, 0.045746632036753];[0.5026562419952825, 0.5451951749855652, 0.4948652519960888, 0.5058015140239149, 0.5133372760028578, 0.498005228000693, 0.5128706960240379, 0.4936645590350963, 0.5362717070383951, 0.5249656540108845, 0.48966942104743794, 0.4990581669844687, 0.4931791530107148, 0.489651009964291, 0.500131851003971, 0.5249259989941493, 0.5173873750027269, 0.5040060599567369, 0.5060036000213586, 0.4970412239781581, 0.5216008580173366, 0.5173619429697283, 0.5126123720547184, 0.5037987600080669, 0.5119652280118316, 0.5088552639936097, 0.5372956239734776, 0.5266278320341371, 0.48532922798767686, 0.5034311810159124, 0.49371543497545645, 0.5094280709745362, 0.5087193020153791, 0.4863397009903565, 0.5041538449586369, 0.5105470970156603, 0.5135616489569657, 0.535917925008107, 0.5237458340125158, 0.4888080569799058, 0.5031916289590299, 0.522275660012383, 0.4958352450048551, 0.503094979969319, 0.5106617559795268, 0.4925153360236436, 0.5168155810097232, 0.48706314800074324, 0.4900578599772416, 0.5113031020155177];[1.8978926610434428, 1.895439097948838, 1.9174031719448976, 1.9053624059888534, 1.8928834659745917, 1.898795692017302, 1.8951890140306205, 1.8999704029993154, 1.8847062450367957, 1.8829462050343864, 1.884059575968422, 1.8829362349933945, 1.896725502971094, 1.9009838090278208, 1.8854838559636846, 1.8982765930122696, 1.883445787942037, 1.901814398006536, 1.900292988982983, 1.8921261139330454, 1.8981331210234202, 1.8979769859579392, 1.8838154849945568, 1.8864805129705928, 1.8843513920437545, 1.8849687370238826, 1.903694422042463, 1.899582432990428, 1.9022900650743395, 1.8956207879818976, 1.8988585520419292, 1.8986875789705664, 1.9000253300764598, 1.902068993949797, 1.9038232860038988, 1.9056093349936418, 1.8906457659904845, 1.9000347190303728, 1.9158516860334203, 1.900677690980956, 1.8849726699409075, 1.900088351976592, 1.8968079480109736, 1.8957016950007528, 1.893191859999206, 1.8949174559675157, 1.8836251629982144, 1.879977679986041, 1.8889458239427768, 1.913475975918118];[1.889580459042918, 1.8869174839928746, 1.9053365159779787, 1.8963871239684522, 1.8869639170006849, 1.8859355589956976, 1.8852887930115685, 1.896852699923329, 1.8892739449511282, 1.890854888013564, 1.884741607005708, 1.898936979006976, 1.9121292179916054, 1.8844112069928087, 1.8865469220327213, 1.8930536910775118, 1.8874398509506136, 1.8867204069974832, 1.8888500789762475, 1.8931433479883708, 1.9150342660141177, 1.8947691139765084, 1.8868242070893757, 1.8894780889968388, 1.8852167910081334, 1.8886962060350925, 1.8862051470205188, 1.9093670080183074, 1.883856157946866, 1.8968395440024324, 1.9019491870421916, 1.8979882079875097, 1.8937190779834054, 1.8880007830448449, 1.9066035869764164, 1.9007652219152078, 1.8992230740259402, 1.900173100992106, 1.80460494896397, 1.892624685948249, 1.9011372370296158, 1.9088460410712287, 1.9012385520036332, 1.898372684023343, 1.8939029140165076, 1.9109204330015928, 1.8982390890014358, 1.8982921639690176, 1.8958421429852024, 1.8995096249855123]
features.3.conv.2;0.029763619997538626;0.016941517998930067;0.12075966800330207;0.11897241399856284;0.5692022005499024;1.0150224236415075;0.5607779565182661;[0.029763619997538626, 0.03011927002808079, 0.03061433299444616, 0.030471728008706123, 0.030601306003518403, 0.030428691999986768, 0.030638654017820954, 0.03086338401772082, 0.030743157025426626, 0.030539617990143597, 0.030715462053194642, 0.03078903997084126, 0.030754310020711273, 0.030767559015657753, 0.03042643901426345, 0.03064625896513462, 0.06713677203515545, 0.03060290199937299, 0.030573358002584428, 0.0306258539785631, 0.030797446961514652, 0.030759686953388155, 0.030583716987166554, 0.030745868978556246, 0.030469873978290707, 0.03078744898084551, 0.03074729401851073, 0.030688445025589317, 0.030622138001490384, 0.030557587975636125, 0.030543286993633956, 0.030696182046085596, 0.030636106966994703, 0.03049489896511659, 0.030721053015440702, 0.030484491027891636, 0.030349155014846474, 0.030518202984239906, 0.030470114026684314, 0.03061534301377833, 0.030705287004821002, 0.03059611195931211, 0.030382939032278955, 0.030682796030305326, 0.03059042798122391, 0.03057463699951768, 0.030740175978280604, 0.030424601049162447, 0.030368213017936796, 0.03084244899218902];[0.017017174046486616, 0.01815831899875775, 0.016941517998930067, 0.018256857991218567, 0.017110655026044697, 0.017125825979746878, 0.01709372003097087, 0.01726781000616029, 0.018348974990658462, 0.017045735963620245, 0.01819974696263671, 0.017043618019670248, 0.017075906973332167, 0.017354631971102208, 0.017057427030522376, 0.017236877989489585, 0.01712119998410344, 0.01708506199065596, 0.017125889018643647, 0.017131861997768283, 0.017048736044671386, 0.01712058502016589, 0.01705769804539159, 0.01818460301728919, 0.017163674987386912, 0.01702542300336063, 0.017086333013139665, 0.018248451000545174, 0.018169924966059625, 0.01714867103146389, 0.016959424945525825, 0.018200757971499115, 0.016975209000520408, 0.01704634097404778, 0.01707167597487569, 0.017448993981815875, 0.017090843990445137, 0.018489420996047556, 0.017055924981832504, 0.017145628051366657, 0.017220187990460545, 0.018356344022322446, 0.017097162955906242, 0.05292594397906214, 0.01698129699798301, 0.017010803043376654, 0.01834898500237614, 0.017039755010046065, 0.01714099495438859, 0.017127374012488872];[0.1216489240177907, 0.12146179401315749, 0.12180746701778844, 0.12357646698364988, 0.12420131103135645, 0.12150849198224023, 0.12319788994500414, 0.12144647497916594, 0.12120570900151506, 0.12145804497413337, 0.12314239097759128, 0.12075966800330207, 0.12171680299798027, 0.12132977996952832, 0.12395025696605444, 0.12170632899506018, 0.12124662497080863, 0.12322599196340889, 0.12211881001712754, 0.1226992390002124, 0.12256826099473983, 0.12247397599276155, 0.12336798600153998, 0.12203209300059825, 0.12278805597452447, 0.12116988998604938, 0.12131545599550009, 0.12133583897957578, 0.12198583799181506, 0.12183465401176363, 0.12210134201450273, 0.12087032099952921, 0.1219971000100486, 0.12387801002478227, 0.12235585699090734, 0.12139912002021447, 0.1233662290032953, 0.12126665498362854, 0.12331202998757362, 0.12371143797645345, 0.12174263497581705, 0.12208330701105297, 0.12350247800350189, 0.12326114100869745, 0.12289729801705107, 0.1209485920262523, 0.12118700199062005, 0.12248384003760293, 0.12385799502953887, 0.12219149497104809];[0.12141089100623503, 0.1213895229739137, 0.12089140102034435, 0.12350078299641609, 0.12282094400143251, 0.12374413700308651, 0.12149187602335587, 0.12110937596298754, 0.12101694196462631, 0.12315641198074445, 0.12360664503648877, 0.12074512796243653, 0.12097958498634398, 0.12187205295776948, 0.12258859601570293, 0.12326814600965008, 0.12116297701140866, 0.12311271502403542, 0.12131645798217505, 0.12210017000325024, 0.12366735405521467, 0.12120564299402758, 0.1213350179605186, 0.1238545419764705, 0.12095003697322682, 0.12115011503919959, 0.12191514304140583, 0.12178962701000273, 0.12164029601262882, 0.12119935901137069, 0.12348360201576725, 0.12361353897722438, 0.123313591000624, 0.12343193299602717, 0.1232361700385809, 0.12156008998863399, 0.12225785001646727, 0.12060363299679011, 0.12186725594801828, 0.1232034649583511, 0.12070234003476799, 0.11897241399856284, 0.12145679601235315, 0.12156090000644326, 0.12096848199144006, 0.12126034195534885, 0.12298397900303826, 0.12245838501257822, 0.12094969797180966, 0.12227863201405853]
features.4.conv.1.0;0.03536864003399387;0.17191014403942972;0.6993605070747435;0.7062547490349971;4.8605245741482195;0.9902383071127329;4.908439250669058;[0.036505586991552263, 0.03565282101044431, 0.03551274101482704, 0.03536864003399387, 0.03569489502115175, 0.03550273401197046, 0.036187306977808475, 0.03573806898202747, 0.03555626602610573, 0.035689604992512614, 0.03617538796970621, 0.036529553995933384, 0.0356269619660452, 0.036310704017523676, 0.03545437095453963, 0.03557137801544741, 0.03594011499080807, 0.036019566003233194, 0.036346534034237266, 0.03570697898976505, 0.03551842499291524, 0.035591655992902815, 0.036234128987416625, 0.036124177975580096, 0.03622645995346829, 0.03634000098099932, 0.036335238022729754, 0.03656144201522693, 0.0357804509694688, 0.03652608400443569, 0.035809165972750634, 0.03589692298555747, 0.03596657601883635, 0.03611392603488639, 0.03650052996817976, 0.036550377029925585, 0.035538927011657506, 0.03620668995426968, 0.03542382299201563, 0.035503347986377776, 0.036353444040287286, 0.03643176896730438, 0.03643694403581321, 0.03653172397753224, 0.03627068898640573, 0.036372433998622, 0.03572631604038179, 0.03625544405076653, 0.03631249297177419, 0.035517403041012585];[0.17236580501776189, 0.17652563896263018, 0.17671923898160458, 0.1785385469556786, 0.17422605800675228, 0.17968708701664582, 0.17683522001607344, 0.1731361119891517, 0.17811726202489808, 0.1777822229778394, 0.17676862195366994, 0.17747804999817163, 0.17416435101768002, 0.17830078199040145, 0.17641040997114033, 0.17660458403406665, 0.1781169599853456, 0.1764482720172964, 0.17558050499064848, 0.17278666602214798, 0.17920549702830613, 0.17728981602704152, 0.17811867297859862, 0.17616748699219897, 0.17972966999514028, 0.17617972200969234, 0.17967539600795135, 0.17593535501509905, 0.17461215995717794, 0.1747387070208788, 0.17811786895617843, 0.17541992501355708, 0.1757423150120303, 0.1772960650268942, 0.17579719400964677, 0.17813471402041614, 0.17593192297499627, 0.17934996401891112, 0.17606796696782112, 0.17858232703292742, 0.17595371702918783, 0.17191014403942972, 0.17739786196034402, 0.1742114690132439, 0.1791307899984531, 0.17418534500757232, 0.17533482104772702, 0.1744931290159002, 0.17554128699703142, 0.17831728199962527];[0.7078839149908163, 0.7121009010006674, 0.7105491059483029, 0.7079838869976811, 0.7111006350023672, 0.7166013929527253, 0.7156528679770418, 0.7129053249955177, 0.7094548109453171, 0.7182169239968061, 0.710366379993502, 0.7147191230324097, 0.7082509550382383, 0.705969617003575, 0.7131535179796629, 0.7150909620104358, 0.7492684840108268, 0.7170537090278231, 0.7087683739955537, 0.7113509789342061, 0.7124141640379094, 0.7135508990031667, 0.7118261840078048, 0.7149843909428455, 0.7122728739632294, 0.7125434690969996, 0.711858416965697, 0.7132655670284294, 0.6993605070747435, 0.7119336819741875, 0.7133153600152582, 0.7007420030422509, 0.7132404160802253, 0.71277676691534, 0.7113069100305438, 0.7133121409569867, 0.7077984579955228, 0.7118177369702607, 0.713105543050915, 0.7084856980363838, 0.7085234600235708, 0.7080110050737858, 0.7160869329818524, 0.7096365619217977, 0.7159275469603017, 0.7108316319645382, 0.7129291979945265, 0.7112982950056903, 0.7104398410301656, 0.7137120719999075];[0.724144313018769, 0.711596256995108, 0.7135114969569258, 0.7103989030001685, 0.7222102639498189, 0.7069193729548715, 0.709834951965604, 0.7092907459591515, 0.7074610479758121, 0.7099414529511705, 0.7062547490349971, 0.7087616849457845, 0.7118043219670653, 0.7118960359366611, 0.7135454129893333, 0.7131944939610548, 0.7105475610005669, 0.7113620660966262, 0.7085820889333263, 0.7166495778947137, 0.7104919570265338, 0.7080560679896735, 0.7152984960121103, 0.7111301619443111, 0.7110834759660065, 0.7107534189708531, 0.7103720980230719, 0.7093842580216005, 0.7102927669766359, 0.7121641329722479, 0.7120589679689147, 0.712576431047637, 0.708786959934514, 0.7143928519217297, 0.7107793150935322, 0.7158339810557663, 0.7125007960130461, 0.7073385569965467, 0.7099211969762109, 0.7091210849466734, 0.7103633180377074, 0.7081105379620567, 0.7147968530189246, 0.7145068710669875, 0.7126457990380004, 0.7088825590326451, 0.713585015037097, 0.7115733250393532, 0.71245218598051, 0.7112944960827008]
features.4.conv.2;0.007912950997706503;0.005164476984646171;0.039980044995900244;0.04914652096340433;0.6526613125928681;0.8134867781520149;0.8023010700622677;[0.008004667004570365, 0.007927449012640864, 0.00806036003632471, 0.008003582013770938, 0.008002564019989222, 0.007912950997706503, 0.007991096994373947, 0.008107366971671581, 0.007930364983621985, 0.008058856008574367, 0.007987049000803381, 0.008098696009255946, 0.008010065008420497, 0.008042898960411549, 0.007918468967545778, 0.008199435018468648, 0.008095054014120251, 0.008105058979708701, 0.00798475299961865, 0.008060385996941477, 0.007939944975078106, 0.008006028016097844, 0.007988281024154276, 0.00808946997858584, 0.007992538041435182, 0.008168599975761026, 0.007972032995894551, 0.00819250603672117, 0.00809422496240586, 0.008163754013366997, 0.00797389104263857, 0.00818470399826765, 0.007990532030817121, 0.008064207970164716, 0.007941136020235717, 0.008176746952813119, 0.00798359903274104, 0.008108289970550686, 0.007976549968589097, 0.008072754950262606, 0.007979179034009576, 0.008180667995475233, 0.00791874498827383, 0.00805513298837468, 0.007970243052113801, 0.008086649992037565, 0.00796544796321541, 0.008088211994618177, 0.007983754971064627, 0.0080904730129987];[0.005658087960910052, 0.005703461007215083, 0.005640254996251315, 0.0057328559923917055, 0.005618883995339274, 0.005645494966302067, 0.005646397999953479, 0.00573682802496478, 0.005568338965531439, 0.00567136803874746, 0.005672573985066265, 0.005768168019130826, 0.0056890640407800674, 0.005611806001979858, 0.005624808953143656, 0.0056858520256355405, 0.005738263018429279, 0.005541575024835765, 0.005685993994120508, 0.005669200036209077, 0.0056632450432516634, 0.0056859179749153554, 0.005634807050228119, 0.005628998973406851, 0.005740101041737944, 0.005687682016286999, 0.005196013022214174, 0.0057060629478655756, 0.0055880320142023265, 0.0055958019802346826, 0.0057169689680449665, 0.0056425100192427635, 0.005214277014601976, 0.005735118000302464, 0.00560471904464066, 0.005711094010621309, 0.005664705007802695, 0.0056327240308746696, 0.005164476984646171, 0.0057461909600533545, 0.005633361986838281, 0.005652757012285292, 0.0056151950266212225, 0.005631469015497714, 0.005562251026276499, 0.00575514801312238, 0.0056082039955072105, 0.005661857023369521, 0.008793435990810394, 0.005711810023058206];[0.039980044995900244, 0.04060622496763244, 0.04000291699776426, 0.042116942000575364, 0.04842209699563682, 0.04935565101914108, 0.04902530898107216, 0.04911041201557964, 0.04945323697756976, 0.04942509700777009, 0.0494229489704594, 0.04998999601230025, 0.04969987896038219, 0.049327778979204595, 0.04940227896440774, 0.04970840900205076, 0.049647923035081476, 0.04989106598077342, 0.04971486399881542, 0.04973754001548514, 0.04935513896634802, 0.049574133998248726, 0.049483074981253594, 0.049589005997404456, 0.049474455998279154, 0.0502556569990702, 0.05060711101396009, 0.04946718004066497, 0.04911613999865949, 0.04967544198734686, 0.049511154007632285, 0.04960280703380704, 0.04968569497577846, 0.049310303991660476, 0.049652199959382415, 0.04945131699787453, 0.04976367304334417, 0.04925828299019486, 0.0493664059904404, 0.049475667998194695, 0.049674434994813055, 0.050065469986293465, 0.04956497298553586, 0.049902787955943495, 0.049429243023041636, 0.04965258698211983, 0.04925740300677717, 0.049420905008446425, 0.049523451016284525, 0.04966285900445655];[0.049531472963280976, 0.049388147017452866, 0.04928058403311297, 0.04999403201509267, 0.049389746971428394, 0.04942776699317619, 0.04940404195804149, 0.04952821001643315, 0.049757133005186915, 0.05005514499498531, 0.04942618095083162, 0.049810188997071236, 0.04931012901943177, 0.04955629899632186, 0.0495694309938699, 0.0493014240055345, 0.049313338997308165, 0.05024403799325228, 0.04982090898556635, 0.049762035021558404, 0.04938521404983476, 0.049492511025164276, 0.04939829499926418, 0.04948920605238527, 0.04974789603147656, 0.049518966989126056, 0.04946231102803722, 0.049695891968440264, 0.04949283896712586, 0.04950492799980566, 0.04914652096340433, 0.049697631038725376, 0.04941717500332743, 0.049506868002936244, 0.04965451901080087, 0.050393267010804266, 0.04943450499558821, 0.0497203900013119, 0.04966669803252444, 0.049655452952720225, 0.04987637494923547, 0.04954340000404045, 0.04961539903888479, 0.04939938604366034, 0.04943110898602754, 0.049551295989658684, 0.049501613015308976, 0.049447641998995095, 0.04932325996924192, 0.04979531199205667]
features.5.conv.0.0;0.008783282013610005;0.008745676022954285;0.045373016968369484;0.055027246999088675;0.9957184580208801;0.8245554601181652;1.2075821532710316;[0.009168991004116833, 0.009168620978016406, 0.00904617999913171, 0.009186123963445425, 0.009070609987247735, 0.00915546203032136, 0.008951285039074719, 0.009092646010685712, 0.00901308300672099, 0.009092949971091002, 0.008994399046059698, 0.009213634009938687, 0.00907654402544722, 0.009177023021038622, 0.009115093038417399, 0.00919249898288399, 0.009081397030968219, 0.009131581988185644, 0.00905503099784255, 0.009121634007897228, 0.00904735701624304, 0.009218393999617547, 0.009039038966875523, 0.009161164052784443, 0.00901495898142457, 0.009067780978512019, 0.009008480003103614, 0.009137381974142045, 0.009055164991877973, 0.009126863966230303, 0.00904847402125597, 0.009172425023280084, 0.009018081007525325, 0.009138168999925256, 0.009037566953338683, 0.009110053011681885, 0.009084765973966569, 0.009099598973989487, 0.009051150002051145, 0.008972400974016637, 0.009042429039254785, 0.009094546956475824, 0.009054892987478524, 0.008783282013610005, 0.009036045987159014, 0.009102905984036624, 0.009059283998794854, 0.009104128985200077, 0.00901100499322638, 0.009181567991618067];[0.00895170698640868, 0.008754618000239134, 0.00876096700085327, 0.008830483013298362, 0.008840041002258658, 0.008823242969810963, 0.00880821596365422, 0.008778057002928108, 0.008750649052672088, 0.02202936797402799, 0.00884064199635759, 0.008745676022954285, 0.008819733979180455, 0.008821776951663196, 0.008791890053544194, 0.00882887898478657, 0.008789105049800128, 0.008786250022239983, 0.00879388302564621, 0.008772618020884693, 0.008795321977231652, 0.008805519028101116, 0.008777458977419883, 0.008782180957496166, 0.008860441041179001, 0.008874787017703056, 0.008814427012111992, 0.008886927040293813, 0.008866559015586972, 0.008868606993928552, 0.00883516197791323, 0.008818679954856634, 0.00880587805295363, 0.008795640955213457, 0.008802843978628516, 0.008783197961747646, 0.00877175701316446, 0.008855640015099198, 0.008780093980021775, 0.008872476988472044, 0.008812543994281441, 0.008816735993605107, 0.008851709018927068, 0.008785754966083914, 0.008829413040075451, 0.00875910499598831, 0.00884310097899288, 0.008778048038948327, 0.008765244972892106, 0.008817472029477358];[0.045373016968369484, 0.05379010399337858, 0.05630634800763801, 0.056086864962708205, 0.05635236797388643, 0.05584039801033214, 0.055848969030193985, 0.05544409801950678, 0.055402089026756585, 0.05548802303383127, 0.05597775900969282, 0.055002668988890946, 0.055460054019931704, 0.05645528103923425, 0.05537976499181241, 0.05560447304742411, 0.055497171997558326, 0.055683674989268184, 0.05599039397202432, 0.05664902395801619, 0.05520369304576889, 0.055717257026117295, 0.05720844300230965, 0.05545616400195286, 0.0554990719538182, 0.05556476197671145, 0.055513594998046756, 0.055684685008600354, 0.05554028402548283, 0.05541019298834726, 0.055487002013251185, 0.05567177798366174, 0.05549892602721229, 0.05569059698609635, 0.05514367902651429, 0.05543644999852404, 0.05542613100260496, 0.05521418800344691, 0.05504275899147615, 0.055456198984757066, 0.05562690499937162, 0.05528483900707215, 0.05567819799762219, 0.055649115005508065, 0.05539235397009179, 0.055609041010029614, 0.05555996799375862, 0.05547525198198855, 0.05570645397529006, 0.055131794011686];[0.05552285898011178, 0.05551481602014974, 0.05556961498223245, 0.0555004199850373, 0.05552662501577288, 0.05571866704849526, 0.05554482399020344, 0.055672094982583076, 0.05545550200622529, 0.05564836197299883, 0.056018800009042025, 0.05547166505130008, 0.055487601028289646, 0.05538953799987212, 0.05737841600785032, 0.05536682700039819, 0.055781614035367966, 0.05504125700099394, 0.05558027798542753, 0.055721006996463984, 0.05549923004582524, 0.0550732440315187, 0.055027246999088675, 0.05617150099715218, 0.055447132035624236, 0.05527473398251459, 0.055577713006641716, 0.05545588699169457, 0.05607818503631279, 0.055483704956714064, 0.05555227299919352, 0.05562334496062249, 0.05505958100548014, 0.05524826201144606, 0.05567893199622631, 0.05537574499612674, 0.055084275954868644, 0.05557880102423951, 0.055863365007098764, 0.05750967498170212, 0.05548294703476131, 0.05549024202628061, 0.05566055700182915, 0.055240084999240935, 0.05599771795095876, 0.05512517300667241, 0.05573637597262859, 0.055413220019545406, 0.05560139095177874, 0.055465449986513704]
features.5.conv.1.0;0.015458930982276797;0.08999135298654437;0.34422779199667275;0.36181412590667605;5.821317986975734;0.9513940096563852;6.1187246586492785;[0.01607480098027736, 0.015834913006983697, 0.01593582099303603, 0.01597780204610899, 0.01629246398806572, 0.015745242999400944, 0.015559574996586889, 0.015932157984934747, 0.01577568199718371, 0.01620092400116846, 0.016007202037144452, 0.015568374015856534, 0.015913386014290154, 0.016105220012832433, 0.01599898497806862, 0.01609342498704791, 0.016157894977368414, 0.016215569979976863, 0.01603614102350548, 0.016060032998211682, 0.015791971993166953, 0.016127419017720968, 0.01649823400657624, 0.015815103019122034, 0.016171832045074552, 0.01608207100071013, 0.01614364597480744, 0.01599595497827977, 0.01586247602244839, 0.015907435037661344, 0.015660727978684008, 0.01584893697872758, 0.01600627595325932, 0.01600959902862087, 0.015854902972932905, 0.016167127003427595, 0.015578420017845929, 0.01649040397023782, 0.015691593987867236, 0.015850394032895565, 0.016137961007189006, 0.015601913968566805, 0.016040728020016104, 0.015507405973039567, 0.01563804695615545, 0.015458930982276797, 0.015833740995731205, 0.015964932972565293, 0.016185154032427818, 0.016056116030085832];[0.10642454598564655, 0.10887652402743697, 0.10903936001705006, 0.1056683289934881, 0.10815654101315886, 0.10536372504429892, 0.10376024799188599, 0.09825736697530374, 0.10159935400588438, 0.10070973698748276, 0.10421830299310386, 0.09436643298249692, 0.09453887800918892, 0.1083416300243698, 0.10470080398954451, 0.10539090301608667, 0.10177706799004227, 0.10253755800658837, 0.09975824103457853, 0.10139372502453625, 0.10325601196382195, 0.09688360802829266, 0.0990996909677051, 0.09433403500588611, 0.10562576202210039, 0.10190414200769737, 0.09410714899422601, 0.1053043479914777, 0.10093857097672299, 0.0950119310291484, 0.1305660149664618, 0.10080523003125563, 0.09403556800680235, 0.10258770198561251, 0.10197113000322133, 0.10485010599950328, 0.10081506596179679, 0.0958676309674047, 0.0949112760135904, 0.09364187502069399, 0.09743562701623887, 0.09938871796475723, 0.09499070700258017, 0.09149882599012926, 0.08999135298654437, 0.0925366270239465, 0.09549974004039541, 0.09577554103452712, 0.096916718990542, 0.10139150900067762];[0.3473846419947222, 0.3496283330023289, 0.34422779199667275, 0.3482516399817541, 0.3459535069996491, 0.34733169595710933, 0.37285057397093624, 0.3727721229661256, 0.3717990859877318, 0.38669591199140996, 0.37025361106498167, 0.36973915598355234, 0.3698806620086543, 0.36839250195771456, 0.36847658501937985, 0.37001039198366925, 0.3731651160051115, 0.3751067200792022, 0.3797132550389506, 0.3729996609617956, 0.3697399339871481, 0.36726347199874, 0.37171902699628845, 0.36943789100041613, 0.37063382897758856, 0.3687102361000143, 0.36717325600329787, 0.36969255801523104, 0.3677212690236047, 0.3722266560071148, 0.370051117031835, 0.371238995983731, 0.38777065405156463, 0.36743939301231876, 0.3733727940125391, 0.36877342499792576, 0.3701856729458086, 0.3689912479603663, 0.3680670619942248, 0.3736197789548896, 0.3737529319478199, 0.3704950520186685, 0.3715585510362871, 0.37062286102445796, 0.3742570579634048, 0.36620687000686303, 0.3690750379464589, 0.37107858108356595, 0.3716879150015302, 0.3661908109788783];[0.36868658900493756, 0.36496964399702847, 0.36679188295966014, 0.3688464310253039, 0.3692537510069087, 0.3707088800147176, 0.36289395292988047, 0.36647095502121374, 0.36804645700613037, 0.36181412590667605, 0.3668158240034245, 0.36481709097279236, 0.369068689935375, 0.363474648038391, 0.36744720896240324, 0.3661516500287689, 0.3656938549829647, 0.36814703507116064, 0.36608341900864616, 0.3684458860079758, 0.36799574800534174, 0.3671467690146528, 0.3682106390479021, 0.37290047900751233, 0.3669084790162742, 0.36889005900593475, 0.36608017899561673, 0.3698039239970967, 0.3692276760120876, 0.37074454402318224, 0.37793685402721167, 0.3680688089807518, 0.3666796939796768, 0.3681806200183928, 0.3698769530165009, 0.36798524198820814, 0.3679402150446549, 0.3636890609632246, 0.365522630920168, 0.36732030304847285, 0.36612064705695957, 0.3678056749631651, 0.3671309059718624, 0.3664260180084966, 0.36386659706477076, 0.3657492880593054, 0.3658512530964799, 0.368026580021251, 0.36690184008330107, 0.36844441801076755]
features.5.conv.2;0.010089895979035646;0.00678331998642534;0.05333205597708002;0.06428632698953152;0.6722883962847023;0.8296018527511253;0.8103747527265758;[0.010102128027938306, 0.010375420970376581, 0.010125675005838275, 0.01026050205109641, 0.010155784024391323, 0.010230550018604845, 0.010186235012952238, 0.010263247007969767, 0.01017420704010874, 0.010249219019897282, 0.010156676988117397, 0.010193881986197084, 0.010225781996268779, 0.010224163997918367, 0.010142773040570319, 0.010163956962060183, 0.01020324497949332, 0.010457983007654548, 0.010255546018015593, 0.010174202965572476, 0.010246734018437564, 0.010129927017260343, 0.010222234996035695, 0.010160261997953057, 0.01047892397036776, 0.010240276984404773, 0.010300155961886048, 0.010212355991825461, 0.010233993001747876, 0.01021676097298041, 0.010171331989113241, 0.010280342015903443, 0.010168557986617088, 0.010233625012915581, 0.010255358996801078, 0.010225931997410953, 0.01021871599368751, 0.0102025440428406, 0.01019732904387638, 0.010266026016324759, 0.010204023972619325, 0.010173359012696892, 0.010089895979035646, 0.01024617295479402, 0.010153568000532687, 0.010447637003380805, 0.01033581595402211, 0.010134987998753786, 0.010349555988796055, 0.010112676012795419];[0.006866494950372726, 0.006902851979248226, 0.0068449280224740505, 0.00689427403267473, 0.006964054016862065, 0.006909021991305053, 0.006942840002011508, 0.006916414014995098, 0.0068454479915089905, 0.006908535026013851, 0.00689640297787264, 0.006790396990254521, 0.006860787980258465, 0.006953503005206585, 0.00678331998642534, 0.0068368890206329525, 0.006877824023831636, 0.006839743989985436, 0.006784665980376303, 0.006988049019128084, 0.006855910993181169, 0.006830067955888808, 0.006828696990851313, 0.006861469999421388, 0.006817061977926642, 0.0069097820087336, 0.0069244769983924925, 0.006833317980635911, 0.006879128981381655, 0.006939232989680022, 0.006857615022454411, 0.006884274014737457, 0.006968962959945202, 0.0069976720260456204, 0.006807654979638755, 0.006991055037360638, 0.006886205985210836, 0.006829844031017274, 0.0069085240247659385, 0.006838447006884962, 0.006826640979852527, 0.006961982988286763, 0.006812831969000399, 0.006830629019532353, 0.006876790022943169, 0.006830077967606485, 0.006868819997180253, 0.006935691984836012, 0.006847934972029179, 0.006814683962147683];[0.05352555599529296, 0.05333205597708002, 0.05384295101976022, 0.05333240202162415, 0.05763638304779306, 0.05864732101326808, 0.06551186897559091, 0.0652174610295333, 0.06534411903703585, 0.06525361200328916, 0.06576768797822297, 0.0648873609607108, 0.06540352600859478, 0.06518274900736287, 0.06545228802133352, 0.06506820500362664, 0.06492637901101261, 0.06495306600118056, 0.06518103100825101, 0.06521468900609761, 0.06517645402345806, 0.06475714698899537, 0.06526287202723324, 0.06493795302230865, 0.0648066729772836, 0.06485907599562779, 0.0651792089920491, 0.06495096703292802, 0.06471399799920619, 0.06470486201578751, 0.0646209119586274, 0.06525631598196924, 0.0650920009939, 0.06458833400392905, 0.06598543998552486, 0.06518292002147064, 0.06514206202700734, 0.06484136101789773, 0.06673990504350513, 0.06554526399122551, 0.06469199201092124, 0.06525443796999753, 0.06578096997691318, 0.06485899997642264, 0.06479270302224904, 0.06490468798438087, 0.06524949200684205, 0.06488086597528309, 0.0653634499758482, 0.06494774494785815];[0.0655480069690384, 0.06511544401291758, 0.06660532002570108, 0.06547759799286723, 0.06543672695988789, 0.06488924298901111, 0.06526161194778979, 0.06496765196789056, 0.06515097001101822, 0.06515072198817506, 0.06505888298852369, 0.06503290898399428, 0.06539662997238338, 0.06482973997481167, 0.06586051394697279, 0.06466295901918784, 0.06525762204546481, 0.0652753749745898, 0.06473049300257117, 0.06525447295280173, 0.06498405599268153, 0.06457250198582187, 0.06523326400201768, 0.06463168998016044, 0.06493360997410491, 0.06520567700499669, 0.06532938499003649, 0.06534410902531818, 0.06482653599232435, 0.06494054204085842, 0.06474671501200646, 0.06495021202135831, 0.06534308899426833, 0.065522251999937, 0.06485342100495473, 0.06485717400209978, 0.06480980600463226, 0.0649830560432747, 0.06461737997597083, 0.06481283501489088, 0.06531031895428896, 0.06524444901151583, 0.06428632698953152, 0.06437023001490161, 0.06467329803854227, 0.06463341199560091, 0.06514896504813805, 0.06496375903952867, 0.0652121429448016, 0.06532438396243379]
features.7.conv.1.0;0.010391737974714488;0.04147482803091407;0.13281915400875732;0.1433465689769946;3.9911348931075783;0.9265597004283597;4.3074773177189005;[0.010498246003407985, 0.010653191013261676, 0.010626363975461572, 0.010448316985275596, 0.010752525995485485, 0.010437096003443003, 0.010483971971552819, 0.010622886009514332, 0.010467421030625701, 0.010656888014636934, 0.01046269095968455, 0.010430943977553397, 0.010707003006245941, 0.01062512001954019, 0.010703022999223322, 0.010484692989848554, 0.010484594968147576, 0.010559094022028148, 0.010519508039578795, 0.01070032303687185, 0.010451615031342953, 0.010502406978048384, 0.010470263019669801, 0.010391737974714488, 0.010459512006491423, 0.010399519000202417, 0.010436333017423749, 0.010466755949892104, 0.010447882988955826, 0.010482222016435117, 0.010727636981755495, 0.0104486039490439, 0.010492143977899104, 0.01042787596816197, 0.010416638047900051, 0.010451795009430498, 0.010415278025902808, 0.010417598008643836, 0.010451952985022217, 0.010420497972518206, 0.010418943013064563, 0.010435087024234235, 0.01044291805010289, 0.010426057036966085, 0.010433078045025468, 0.010444590996485204, 0.01044776599155739, 0.010442042956128716, 0.01044832298066467, 0.010436926037073135];[0.04414223303319886, 0.04466070595663041, 0.04325306002283469, 0.044529655016958714, 0.04301325901178643, 0.043957121029961854, 0.041963624011259526, 0.04373769403900951, 0.042981722042895854, 0.04263186699245125, 0.047159428999293596, 0.043766485003288835, 0.045775389997288585, 0.04352630500216037, 0.043030423985328525, 0.04488324996782467, 0.04214743402553722, 0.043065020989160985, 0.04147482803091407, 0.042454136011656374, 0.04192381998291239, 0.04455181199591607, 0.043753046018537134, 0.045476011000573635, 0.04352427204139531, 0.042144897975958884, 0.043610789987724274, 0.04351684800349176, 0.04338906402699649, 0.04199382697697729, 0.04336942499503493, 0.06547697796486318, 0.0427308069774881, 0.043485173024237156, 0.04289065202465281, 0.04250491299899295, 0.04340993700316176, 0.04482610599370673, 0.043304233986418694, 0.0436722639715299, 0.044355296005960554, 0.0424591539776884, 0.04355440603103489, 0.043270170979667455, 0.04473217797931284, 0.0429613669984974, 0.04324285703478381, 0.04438448400469497, 0.04430566501105204, 0.04332350200274959];[0.1339930960093625, 0.1335694829467684, 0.13281915400875732, 0.13344389700796455, 0.13487751298816875, 0.13551787799224257, 0.1420228270580992, 0.1447366129141301, 0.1446485510095954, 0.14815402106614783, 0.14847443206235766, 0.15105806093197316, 0.1492903169710189, 0.15012703597312793, 0.14815461600665003, 0.14831896894611418, 0.16369845403824002, 0.14923093892866746, 0.1495798999676481, 0.1482385080307722, 0.14938467898173258, 0.14861218305304646, 0.14817154000047594, 0.14860547002172098, 0.14756006194511428, 0.1481681649456732, 0.16532176901819184, 0.163884186942596, 0.16423235199181363, 0.1473715240135789, 0.14711150707444176, 0.14885812305146828, 0.14933296904200688, 0.16461726796114817, 0.1618080279440619, 0.14915965404361486, 0.16335576202254742, 0.16285365499788895, 0.14890365401515737, 0.14946526905987412, 0.15743521199328825, 0.14788258698536083, 0.15034939494216815, 0.16489552095299587, 0.14757876505609602, 0.14789450907846913, 0.14933364099124447, 0.14824238599976525, 0.14810282201506197, 0.14921693300129846];[0.14469168795039877, 0.145168530929368, 0.15230069094104692, 0.14433468697825447, 0.16290434799157083, 0.1476915130042471, 0.1451192659442313, 0.14401576103409752, 0.14674402301898226, 0.147456748993136, 0.144544814073015, 0.14546990202507004, 0.14796537498477846, 0.1445163270109333, 0.14475811301963404, 0.14532823604531586, 0.14771229104371741, 0.1470655109733343, 0.14809155103284866, 0.14771711092907935, 0.1474687069421634, 0.16288883704692125, 0.14379245595773682, 0.16242922499077395, 0.14557368692476302, 0.1447751249652356, 0.14524907595477998, 0.14773647306719795, 0.14671615202678367, 0.14689296699361876, 0.1482354219770059, 0.14355658501153812, 0.1469492059550248, 0.148579596017953, 0.14510671206517145, 0.1481406680541113, 0.16210602805949748, 0.14537028496852145, 0.1433465689769946, 0.14569070196012035, 0.14643980999244377, 0.16161317192018032, 0.16142761299852282, 0.14647659001639113, 0.1448023520060815, 0.14706908201333135, 0.1479120219592005, 0.1465548479463905, 0.14703597797779366, 0.14779368706513196]
features.7.conv.2;0.0027045360184274614;0.0018623910145834088;0.03356405801605433;0.042386031011119485;0.6886175676322797;0.7918660279196509;0.8696137267580222;[0.0027456560055725276, 0.0027045360184274614, 0.002893386990763247, 0.0028864549822174013, 0.0029064330155961215, 0.0028930690023116767, 0.0028920560143887997, 0.002881091961171478, 0.002887283975724131, 0.002853984013199806, 0.0028722810093313456, 0.0028422470204532146, 0.0028861570172011852, 0.0028963780496269464, 0.002909019007347524, 0.0028835159610025585, 0.0028734190273098648, 0.002881344989873469, 0.0028679509996436536, 0.0028449309756979346, 0.0028539870399981737, 0.0029284159536473453, 0.002879217965528369, 0.0028834970435127616, 0.0028773709782399237, 0.002854497986845672, 0.0029068299918435514, 0.0028386079939082265, 0.002850966004189104, 0.002834254002664238, 0.0028529440169222653, 0.0028775829705409706, 0.0028967600082978606, 0.0028732549981214106, 0.0028862140025012195, 0.0028625749982893467, 0.002867339993827045, 0.002862293040379882, 0.002858423045836389, 0.002852094010449946, 0.0028687059530057013, 0.0028550600400194526, 0.0028672610060311854, 0.0028509710100479424, 0.0028918019961565733, 0.0028381659649312496, 0.0028667139704339206, 0.0028826809721067548, 0.002855081984307617, 0.0028653699555434287];[0.0019786040065810084, 0.0019421480246819556, 0.0020596329704858363, 0.0019894830184057355, 0.001972672005649656, 0.0020207559573464096, 0.001928692974615842, 0.0019423789926804602, 0.002076603996101767, 0.0020189560018479824, 0.001975559047423303, 0.0019501069909892976, 0.0019477350288070738, 0.001936972956173122, 0.0019876870210282505, 0.002020323008764535, 0.0019319350249134004, 0.0019881059997715056, 0.0019681169651448727, 0.0019228379824198782, 0.0019992479938082397, 0.0020123469876125455, 0.001961375994142145, 0.0020112619968131185, 0.0019866140210069716, 0.001929060963448137, 0.0020094430074095726, 0.002004868001677096, 0.0019090569694526494, 0.0019993840251117945, 0.0020353259751573205, 0.0019352380186319351, 0.0019992610323242843, 0.002065300999674946, 0.001921885006595403, 0.0019919549813494086, 0.0018623910145834088, 0.0019491130369715393, 0.0020194670069031417, 0.0020226039923727512, 0.0019893079879693687, 0.0020249320077709854, 0.0019803379545919597, 0.001949419965967536, 0.002040718973148614, 0.0019056120072491467, 0.0019416919676586986, 0.001984940026886761, 0.0018736040219664574, 0.001929650956299156];[0.03362223895965144, 0.03356405801605433, 0.033579034032300115, 0.0359991830191575, 0.04240295698400587, 0.0434399219811894, 0.04270687996177003, 0.0430623649735935, 0.04239236697321758, 0.0432906030328013, 0.04244281898718327, 0.04240270296577364, 0.043255624012090266, 0.042463382007554173, 0.042453286005184054, 0.043170482967980206, 0.04242998902918771, 0.042415903008077294, 0.042460761964321136, 0.04261198703898117, 0.042437118012458086, 0.042468145955353975, 0.042662379040848464, 0.04326895298436284, 0.04331053397618234, 0.04244256601668894, 0.042584387003444135, 0.04241616296349093, 0.04323188099078834, 0.04242551000788808, 0.04244081798242405, 0.04242056602379307, 0.04244857799494639, 0.0424380719778128, 0.04322890599723905, 0.04250358301214874, 0.04503901698626578, 0.04242778895422816, 0.0424846580135636, 0.04241290403297171, 0.04241440800251439, 0.042436092044226825, 0.042632639000657946, 0.04286693804897368, 0.04245419503422454, 0.04320963699137792, 0.042616366990841925, 0.04241240303963423, 0.04247209703316912, 0.04241742001613602];[0.04247992200544104, 0.04310404899297282, 0.04247236403170973, 0.042386031011119485, 0.042463591031264514, 0.04240909201325849, 0.04325179196894169, 0.04244894499424845, 0.04247244703583419, 0.042422272032126784, 0.04314053896814585, 0.042450553039088845, 0.042504951008595526, 0.042485209996812046, 0.04242373601300642, 0.04241818899754435, 0.04275165603030473, 0.04306761303450912, 0.04242365498794243, 0.04249143396737054, 0.04274267004802823, 0.04246326396241784, 0.04241417796583846, 0.04242685902863741, 0.04250946402316913, 0.04247505799867213, 0.04244008503155783, 0.04287211800692603, 0.04245942097622901, 0.04247131495503709, 0.04273464798461646, 0.04247069597477093, 0.04315525299170986, 0.042561856971587986, 0.04250206000870094, 0.04243391001364216, 0.04240247397683561, 0.043190720956772566, 0.04245319601614028, 0.0424493930186145, 0.04281163797713816, 0.04329660802613944, 0.042548575962428004, 0.04270228900713846, 0.043263792991638184, 0.042454727983567864, 0.04240497498540208, 0.04252770298626274, 0.042467450024560094, 0.043345966027118266]
features.8.conv.0.0;0.004615043988451362;0.004972066031768918;0.07585429097525775;0.07734288100618869;1.077360485449535;0.9807533671933966;1.0985029687255596;[0.004615043988451362, 0.004814397019799799, 0.004861569032073021, 0.00477675796719268, 0.004810097976587713, 0.004800321999937296, 0.00480746797984466, 0.004774864995852113, 0.004767787992022932, 0.004837499000132084, 0.004812159982975572, 0.004765762016177177, 0.004774759989231825, 0.004779794020578265, 0.004766558995470405, 0.004828421981073916, 0.004870010016020387, 0.004777591035235673, 0.004775037989020348, 0.004844465991482139, 0.004790015053004026, 0.004785947967320681, 0.0047818300081416965, 0.004782198986504227, 0.0047715550172142684, 0.004830790974665433, 0.004774610977619886, 0.0047655359958298504, 0.004815232008695602, 0.004885582020506263, 0.004788430000189692, 0.0048506620223633945, 0.004897156031802297, 0.004824356990866363, 0.0048335500177927315, 0.004847782023716718, 0.004813653009478003, 0.004827360971830785, 0.004858010041061789, 0.004823925031814724, 0.004790739971213043, 0.004827430995646864, 0.004844774957746267, 0.0048266890225932, 0.004827208002097905, 0.004807575023733079, 0.004760391952004284, 0.0048474500072188675, 0.0048265280202031136, 0.00485135696362704];[0.005102323018945754, 0.005012882989831269, 0.0050895040039904416, 0.005076310015283525, 0.005118286004289985, 0.00509918702300638, 0.0050619239918887615, 0.005058281007222831, 0.005049121042247862, 0.005132152989972383, 0.005057981994468719, 0.005075698019936681, 0.00502145302016288, 0.005079492984805256, 0.005103009985759854, 0.005044443008955568, 0.005102486000396311, 0.00505630299448967, 0.005077462992630899, 0.005067160003818572, 0.005052760010585189, 0.005075349996332079, 0.005035948008298874, 0.005005828978028148, 0.0051137449918314815, 0.005037840979639441, 0.0050663339789025486, 0.005005689978133887, 0.0050706249894574285, 0.005056794034317136, 0.005056221038103104, 0.0050386840011924505, 0.005113970022648573, 0.005038584989961237, 0.004972066031768918, 0.005043187993578613, 0.005073733977042139, 0.005037758033722639, 0.005087242985609919, 0.005096553009934723, 0.005046694015618414, 0.0050942079978995025, 0.005081037990748882, 0.005090890976134688, 0.005037280032411218, 0.005073021980933845, 0.005015001050196588, 0.005033116962295026, 0.005070457002148032, 0.005062624986749142];[0.07585429097525775, 0.07946400198852643, 0.07973772898549214, 0.07943083404097706, 0.07940228201914579, 0.07883321598637849, 0.07904523401521146, 0.07939958694623783, 0.0789503519772552, 0.07938104699132964, 0.0789284739876166, 0.0786925739957951, 0.07874208403518423, 0.07877236104104668, 0.0790020459680818, 0.07953246997203678, 0.07938448002096266, 0.07952711696270853, 0.07942605705466121, 0.07955845398828387, 0.07975166197866201, 0.07896050700219348, 0.07979128899751231, 0.07943248300580308, 0.07995818002382293, 0.0789813679875806, 0.07951695000519976, 0.07938926201313734, 0.07904605101794004, 0.07941832696087658, 0.07946377201005816, 0.07946491095935926, 0.07908778497949243, 0.07950069900834933, 0.07938386802561581, 0.07946271199034527, 0.07807759498246014, 0.07883803901495412, 0.07933766097994521, 0.0793817060184665, 0.0787028479971923, 0.07937415997730568, 0.07874504599021748, 0.07960180199006572, 0.07939024001825601, 0.07917740102857351, 0.07870153902331367, 0.07883898302679881, 0.07881065702531487, 0.07903438399080187];[0.0795385210076347, 0.07945828302763402, 0.07991678197868168, 0.07897072803461924, 0.07950028701452538, 0.07940232800319791, 0.07952201401349157, 0.07950792100746185, 0.0795346389641054, 0.07734288100618869, 0.07935388799523935, 0.07898020901484415, 0.07882646500365809, 0.07942548900609836, 0.0795065540005453, 0.07901998801389709, 0.07975601003272459, 0.07957413600524887, 0.07906267803627998, 0.0806696800282225, 0.07920108299003914, 0.07935907097999007, 0.0795209719799459, 0.07941307203145698, 0.07907971501117572, 0.07942314899992198, 0.07890283095184714, 0.07897197996499017, 0.07893986499402672, 0.07943902001716197, 0.07936832902487367, 0.07954996597254649, 0.07950290903681889, 0.07942332595121115, 0.07953834399813786, 0.07909694302361459, 0.07945656595984474, 0.07947708404390141, 0.07942712598014623, 0.0795141130220145, 0.07950563402846456, 0.07897935400251299, 0.07941263302927837, 0.07953774405177683, 0.07947375602088869, 0.07937094999942929, 0.07955783698707819, 0.07878122199326754, 0.07950470800278708, 0.07888310798443854]
features.8.conv.1.0;0.007742847024928778;0.03066717099864036;0.10866664699278772;0.11800103593850508;3.960709917153819;0.920895703402283;4.300932127841222;[0.008177059993613511, 0.007805067987646908, 0.00786160898860544, 0.007928241044282913, 0.007877702009864151, 0.007857983990106732, 0.007878648990299553, 0.007920789998024702, 0.00785406498471275, 0.007886469014920294, 0.007761190005112439, 0.007909051957540214, 0.007873171998653561, 0.007781107036862522, 0.007914233952760696, 0.007765463960822672, 0.007827698020264506, 0.007900466036517173, 0.007880493998527527, 0.007911705004516989, 0.008054897014517337, 0.007940895040519536, 0.007847223954740912, 0.007943393953610212, 0.007887216983363032, 0.007935613044537604, 0.007789040973875672, 0.007875276962295175, 0.007742847024928778, 0.007903940975666046, 0.007759823987726122, 0.007833565003238618, 0.007744403963442892, 0.008733541006222367, 0.007905955018941313, 0.007836021017283201, 0.007746516028419137, 0.00789834198076278, 0.007924257952254266, 0.007797834987286478, 0.00792251800885424, 0.00784903799649328, 0.007798586040735245, 0.007851766014937311, 0.007910957036074251, 0.0077630250016227365, 0.00785175000783056, 0.007853101007640362, 0.007945074990857393, 0.00786730699473992];[0.03066717099864036, 0.031125525012612343, 0.031135580968111753, 0.031000164977740496, 0.03180326201254502, 0.03170257399324328, 0.031941279012244195, 0.03131041402230039, 0.03170819999650121, 0.03126776503631845, 0.03079997398890555, 0.031138264981564134, 0.03163140203105286, 0.03174072998808697, 0.03090976196108386, 0.031429429014679044, 0.030857134028337896, 0.03154508594889194, 0.031827323022298515, 0.032855770958121866, 0.03089520102366805, 0.03184403700288385, 0.03162972303107381, 0.03157439304050058, 0.03186468698550016, 0.03128133498830721, 0.031508470012340695, 0.03144520195201039, 0.031372897035907954, 0.03158941300353035, 0.03086076700128615, 0.0314110399922356, 0.031033428036607802, 0.03453965001972392, 0.03127659094752744, 0.03191227500792593, 0.031025373027659953, 0.031168235989753157, 0.03074014000594616, 0.03154613700462505, 0.0314421079820022, 0.032093129004351795, 0.030920905992388725, 0.0310782790184021, 0.031629920995328575, 0.03156835900153965, 0.03099277598084882, 0.0318113979883492, 0.030947904975619167, 0.031177426979411393];[0.1107736220001243, 0.10995524801546708, 0.10866664699278772, 0.11265308101428673, 0.10982792399590835, 0.11815205897437409, 0.12196997302817181, 0.12197510397527367, 0.121627289976459, 0.12152008101111278, 0.12157434393884614, 0.12121110799489543, 0.12075730296783149, 0.12041133595630527, 0.1302496999851428, 0.13035045604920015, 0.12139509699773043, 0.12040882703149691, 0.12973272003000602, 0.12105426198104396, 0.12074941297760233, 0.12124778004363179, 0.12067867902806029, 0.12119212304241955, 0.12121970899170265, 0.12519698397954926, 0.12129045405890793, 0.12095129309454933, 0.12077263899846002, 0.12115171697223559, 0.12132755503989756, 0.12094564997823909, 0.12237447698134929, 0.1217172279721126, 0.1216394008952193, 0.12980149599025026, 0.12950731901219115, 0.12174075905932114, 0.1205783830373548, 0.12069422303466126, 0.12342131603509188, 0.12168275896692649, 0.12139028805540875, 0.12163473898544908, 0.12109780707396567, 0.12230719096260145, 0.13043030706467107, 0.12036564602749422, 0.12099447008222342, 0.12102616805350408];[0.1200451489421539, 0.12926373700611293, 0.12056590901920572, 0.12143846793333068, 0.12122061604168266, 0.1285835140151903, 0.12042812601430342, 0.12050460802856833, 0.11853293294552714, 0.12176259397529066, 0.12117233400931582, 0.12151102704228833, 0.12137241300661117, 0.12886449304642156, 0.11838179198093712, 0.12969320808770135, 0.12025749793974683, 0.11904018098721281, 0.11848575802287087, 0.1204095829743892, 0.11835019604768604, 0.11912075692089275, 0.12214467400917783, 0.12061730498680845, 0.12970717501593754, 0.11906313901999965, 0.12135449098423123, 0.11902261601062492, 0.13020985800540075, 0.11848453700076789, 0.12065703305415809, 0.1215417850180529, 0.12116531102219597, 0.12189253693213686, 0.11834435997297987, 0.1254636140074581, 0.12171486904844642, 0.12194273906061426, 0.11939199699554592, 0.12094007199630141, 0.12148911791155115, 0.12072871596319601, 0.12137008196441457, 0.11800103593850508, 0.12123229802818969, 0.12145693897036836, 0.11833826394286007, 0.12613000703277066, 0.12159770901780576, 0.12178519397275522]
features.8.conv.2;0.005001357989385724;0.0034753679647110403;0.06783122097840533;0.08290781400864944;0.6948848636883702;0.8181523272502248;0.8493343360934371;[0.005001357989385724, 0.005195642996113747, 0.005207712994888425, 0.005187717964872718, 0.005167954019270837, 0.005209953989833593, 0.005237304023467004, 0.005249720998108387, 0.0051585829933173954, 0.005228372989222407, 0.005194256023969501, 0.005212036950979382, 0.005269041983410716, 0.005172312958166003, 0.005184363049920648, 0.005206770962104201, 0.00516567297745496, 0.005188447015825659, 0.00519631098723039, 0.005188924027606845, 0.005224133958108723, 0.005236972006969154, 0.005216218996793032, 0.005162408982869238, 0.005162424000445753, 0.005205193010624498, 0.005194369005039334, 0.005171003984287381, 0.0051872110343538225, 0.005163626978173852, 0.005200387968216091, 0.00522973999613896, 0.005198354017920792, 0.005156258994247764, 0.005187069007661194, 0.005170866032131016, 0.005232763011008501, 0.0052124320063740015, 0.005180310981813818, 0.00516984099522233, 0.00519067095592618, 0.005216039018705487, 0.005389432946685702, 0.005163690017070621, 0.005161117005627602, 0.0052118279854767025, 0.0051955810049548745, 0.005210503994021565, 0.005165440961718559, 0.005175638012588024];[0.0035925109987147152, 0.0035626019816845655, 0.003964089963119477, 0.0039059549453668296, 0.0036528370110318065, 0.00350663298740983, 0.003797799989115447, 0.0035419469932094216, 0.003881647950038314, 0.003763867949601263, 0.0035336229484528303, 0.003815202973783016, 0.0038396079908125103, 0.003566684026736766, 0.0038945190026424825, 0.0034753679647110403, 0.0035661040456034243, 0.0037907640216872096, 0.003634353051893413, 0.003638114023488015, 0.003952155006118119, 0.0036081859725527465, 0.003613314009271562, 0.00365022401092574, 0.0036108510103076696, 0.0035568909952417016, 0.003807806991972029, 0.0035950730089098215, 0.00356342300074175, 0.003594585054088384, 0.003643642005044967, 0.0035035829641856253, 0.0038973729824647307, 0.0035878719645552337, 0.0035572820343077183, 0.003584671998396516, 0.0036830640165135264, 0.0038587329909205437, 0.0036702159559354186, 0.003874029964208603, 0.0037593949818983674, 0.003767003014218062, 0.0035579780233092606, 0.003567796025890857, 0.0035748640075325966, 0.003972923965193331, 0.0037318930262699723, 0.003594562003854662, 0.003583861980587244, 0.0035995369544252753];[0.06784840900218114, 0.06808436900610104, 0.0742284509469755, 0.06783122097840533, 0.0715012060245499, 0.08297988801496103, 0.08358940802281722, 0.08376704005058855, 0.0833640230121091, 0.08345599804306403, 0.0834655060316436, 0.08318105700891465, 0.08364591002464294, 0.08337026397930458, 0.08318084495840594, 0.08356111700413749, 0.08317020296817645, 0.08349663997069001, 0.0837055419688113, 0.08360716298921034, 0.08341027901042253, 0.08373479696456343, 0.08346129104029387, 0.08371715899556875, 0.08303732599597424, 0.082796621019952, 0.0831295259995386, 0.08349573897430673, 0.08345989801455289, 0.08347365900408477, 0.08300123695516959, 0.08352320501580834, 0.08312817296246067, 0.08323477697558701, 0.08322779199806973, 0.08354847499867901, 0.08366718597244471, 0.08345757302595302, 0.08344641700387001, 0.0832227659993805, 0.08352205401752144, 0.08352219697553664, 0.08358691801549867, 0.08390649000648409, 0.08362757402937859, 0.08362149895401672, 0.08353443903615698, 0.0837286000023596, 0.08350614702794701, 0.08359434601152316];[0.0830342120025307, 0.08350122696720064, 0.08353090099990368, 0.08363435801584274, 0.08306692400947213, 0.08448294998379424, 0.08331849903333932, 0.08352852798998356, 0.0835845650290139, 0.08350411301944405, 0.08338055602507666, 0.08305568201467395, 0.0834990760195069, 0.08344513998599723, 0.08300916501320899, 0.08362581400433555, 0.08359632396604866, 0.08367897698190063, 0.08352785801980644, 0.08363266300875694, 0.08350010798312724, 0.08374391199322417, 0.08358064002823085, 0.08350609202170745, 0.08355018397560343, 0.08360034396173432, 0.08347520302049816, 0.0834320189896971, 0.08349282300332561, 0.08347688097273931, 0.08345622103661299, 0.08358324301661924, 0.08345487102633342, 0.08337381103774533, 0.08374885795637965, 0.083755714003928, 0.08314854401396587, 0.0834490800043568, 0.08702261198777705, 0.08368084102403373, 0.08359549503074959, 0.08349044603528455, 0.08299447997706011, 0.08330726996064186, 0.08308598300209269, 0.08303269802127033, 0.08353322197217494, 0.08360213099513203, 0.08290781400864944, 0.08340618101647124]
features.11.conv.2;0.005712807993404567;0.0041113109909929335;0.09884555300232023;0.11965042300289497;0.7196655297603979;0.8261195449340671;0.8711396966377725;[0.005712807993404567, 0.0063226690399460495, 0.00640743097756058, 0.006339354033116251, 0.006347561022266746, 0.006619465013500303, 0.0064016219694167376, 0.006410225993022323, 0.006355253979563713, 0.006419576006010175, 0.006507485988549888, 0.0063936609658412635, 0.006402245024219155, 0.006436416995711625, 0.006361218052916229, 0.0065137570491060615, 0.006342759996186942, 0.006333586992695928, 0.00637580401962623, 0.006353293021675199, 0.006496794987469912, 0.0063797959592193365, 0.00644296599784866, 0.006412226997781545, 0.00633382803061977, 0.00655454903608188, 0.006413217983208597, 0.0063586519681848586, 0.006396301963832229, 0.006360880972351879, 0.006369591981638223, 0.006430072011426091, 0.0063846909906715155, 0.00639762997161597, 0.00636261998442933, 0.006328056973870844, 0.006401861028280109, 0.006325232970993966, 0.006322151981294155, 0.0063358970219269395, 0.0064948779763653874, 0.00635415903525427, 0.006388898007571697, 0.006348416965920478, 0.006421983998734504, 0.006364065979141742, 0.006424175982829183, 0.006345849018543959, 0.00637593399733305, 0.006378308986313641];[0.004531976999714971, 0.004252376034855843, 0.004313990997616202, 0.0045269959955476224, 0.0043605699902400374, 0.004330135998316109, 0.004262717964593321, 0.004379005986265838, 0.004256876010913402, 0.004583186993841082, 0.004172252956777811, 0.00437279196921736, 0.004408753011375666, 0.004252749029546976, 0.004381876962725073, 0.00415868399431929, 0.004355258017312735, 0.004423103993758559, 0.004282894020434469, 0.004443806014023721, 0.0043998450273647904, 0.0044783580233342946, 0.004198851005639881, 0.00416937202680856, 0.004622142994776368, 0.004421948047820479, 0.004356655990704894, 0.004411750007420778, 0.004253268998581916, 0.004343935986980796, 0.004451203974895179, 0.004420802055392414, 0.004339556966442615, 0.004391658003441989, 0.0043890500091947615, 0.004214325046632439, 0.004359928017947823, 0.004260425979737192, 0.004456654947716743, 0.004700293007772416, 0.004340503015555441, 0.004368431982584298, 0.0041113109909929335, 0.0043890479719266295, 0.004302825022023171, 0.0042724639642983675, 0.004238263994920999, 0.01027196302311495, 0.004379358026199043, 0.004284647002350539];[0.09884555300232023, 0.09941689402330667, 0.09977882303064689, 0.10519576200749725, 0.11899534903932363, 0.12203236896311864, 0.12062015302944928, 0.12058770103612915, 0.12049256899626926, 0.12029179400997236, 0.12057635199744254, 0.1198720489628613, 0.12010189099237323, 0.12039862299570814, 0.11961749999318272, 0.1201518919551745, 0.11999717098660767, 0.12003804004052654, 0.12216208502650261, 0.1206657299771905, 0.12026268197223544, 0.11963989899959415, 0.11953901400556788, 0.12210073799360543, 0.11994992900872603, 0.12002772698178887, 0.11979423300363123, 0.1200678629684262, 0.12010215001646429, 0.11987924500135705, 0.11943998601054773, 0.11987995501840487, 0.11987479904200882, 0.12003706599352881, 0.11956846801331267, 0.11973529896931723, 0.12154588295379654, 0.12034863099688664, 0.12036665697814897, 0.12030000303639099, 0.11942691099829972, 0.11957956303376704, 0.12010654096957296, 0.12031735602067783, 0.12005607003811747, 0.11981344199739397, 0.12026823597261682, 0.11974175804061815, 0.11958528496325016, 0.12019242497626692];[0.1216985599603504, 0.12015448801685125, 0.12032584397820756, 0.11981908202869818, 0.12007693300256506, 0.12060549104353413, 0.11980482400394976, 0.11969927500467747, 0.11973961995681748, 0.11970741103868932, 0.11978067801101133, 0.12017071200534701, 0.11975804599933326, 0.11992829799419269, 0.12072413699934259, 0.1197501810383983, 0.12011477095074952, 0.12041066004894674, 0.11989079898921773, 0.12018829304724932, 0.12004854698898271, 0.1201892570243217, 0.12007703800918534, 0.1198807269684039, 0.12015495402738452, 0.11987278499873355, 0.12056049302918836, 0.1199440790223889, 0.12018419097876176, 0.11997557897120714, 0.12056937004672363, 0.12021079997066408, 0.12045362696517259, 0.11969431501347572, 0.1201832490041852, 0.11991392099298537, 0.12547026498941705, 0.12030506000155583, 0.12018611101666465, 0.12011268502101302, 0.11988527298672125, 0.11969638697337359, 0.11965042300289497, 0.12000620097387582, 0.12046507699415088, 0.12072063202504069, 0.12046396400546655, 0.11970674595795572, 0.12060765299247578, 0.12036560196429491]
features.12.conv.0.0;0.008302795002236962;0.008709456014912575;0.14531847700709477;0.16825773403979838;1.048978809252312;0.8636659576832425;1.2145654230324947;[0.008302795002236962, 0.009110538987442851, 0.009195144986733794, 0.009028716012835503, 0.009043609956279397, 0.009071708016563207, 0.011010051995981485, 0.008727722975891083, 0.00901051698019728, 0.009226488007698208, 0.008949170995038003, 0.009130385995376855, 0.008881494984962046, 0.008959867991507053, 0.0090370710240677, 0.009197112987749279, 0.00915409397566691, 0.010375824989750981, 0.009024783968925476, 0.009157494991086423, 0.0089769929763861, 0.009136915032286197, 0.008930395997595042, 0.00886677298694849, 0.009036022005602717, 0.008872084028553218, 0.008948197006247938, 0.009126238990575075, 0.009008242981508374, 0.00911614898359403, 0.009041236015036702, 0.008936911006458104, 0.009078342991415411, 0.008747049956582487, 0.00909618497826159, 0.009131068014539778, 0.00892521400237456, 0.008879247005097568, 0.00899400602793321, 0.00907469802768901, 0.009060560027137399, 0.009129311016295105, 0.009040836011990905, 0.009137173998169601, 0.00908882700605318, 0.00899008201668039, 0.009033329028170556, 0.009158472006674856, 0.009085269004572183, 0.009151781036052853];[0.009018055978231132, 0.009049154992680997, 0.00900764501420781, 0.009037635987624526, 0.009072273969650269, 0.00883677595993504, 0.008964526001363993, 0.00894317397614941, 0.008901051012799144, 0.008984058978967369, 0.00913446000777185, 0.008912993012927473, 0.009073772991541773, 0.008996577002108097, 0.008940469997469336, 0.009099168993998319, 0.009060194017365575, 0.0089410450309515, 0.009115538967307657, 0.00901139696361497, 0.008994798001367599, 0.008867908967658877, 0.009114941989537328, 0.008953317999839783, 0.009049918968230486, 0.008958070015069097, 0.008786501013673842, 0.00878689595265314, 0.008913027995731682, 0.009016220981720835, 0.009036445000674576, 0.00887806504033506, 0.008818520000204444, 0.008806852041743696, 0.008728180022444576, 0.008766342012677342, 0.009016563009936363, 0.008769442967604846, 0.008963122963905334, 0.008813032996840775, 0.008884957002010196, 0.008959175960626453, 0.00900282699149102, 0.009000390011351556, 0.009000596997793764, 0.008929846982937306, 0.00897282297955826, 0.00874843803467229, 0.008709456014912575, 0.008915353973861784];[0.14531847700709477, 0.16887966799549758, 0.17188158899080008, 0.16921336197992787, 0.16939904604805633, 0.16915527102537453, 0.16865545097971335, 0.16953446599654853, 0.1691044910112396, 0.16945660300552845, 0.17058551800437272, 0.1697855710517615, 0.169557593006175, 0.17000627698143944, 0.16859644500073045, 0.16870373801793903, 0.16925339901354164, 0.16895610600477085, 0.1685858920100145, 0.1685782099957578, 0.16839329403592274, 0.16823924699565396, 0.16840828105341643, 0.16849740903126076, 0.16873011499410495, 0.16941627900814638, 0.16961715003708377, 0.16853222099598497, 0.16908990300726146, 0.16899498598650098, 0.16864217299735174, 0.1689701149589382, 0.16847930703079328, 0.16829772404162213, 0.16834410600131378, 0.16852456697961316, 0.16854037897428498, 0.16854222997790202, 0.16846867697313428, 0.16866486798971891, 0.16889814904425293, 0.16852286702487618, 0.16997329198056832, 0.169509650033433, 0.1683415460283868, 0.16840924503048882, 0.16830957203637809, 0.16922939900541678, 0.1687903679558076, 0.16849072102922946];[0.1684372999588959, 0.16864339099265635, 0.16897467500530183, 0.16868310200516135, 0.16896644799271598, 0.16884933999972418, 0.16825773403979838, 0.1684201949974522, 0.16875548200914636, 0.16868540301220492, 0.16872381698340178, 0.17128424596739933, 0.1686976770288311, 0.16856061603175476, 0.16843472700566053, 0.1683698840206489, 0.16839908104157075, 0.16870486800326034, 0.1685898459982127, 0.16858048702124506, 0.16853650601115078, 0.16844708897406235, 0.16902209201361984, 0.16880028398009017, 0.16875035595148802, 0.16870313603430986, 0.16866427403874695, 0.16909264301648363, 0.16885024402290583, 0.16850681597134098, 0.16859208303503692, 0.16884495597332716, 0.16896411700872704, 0.16893843503203243, 0.16999375796876848, 0.16891723801381886, 0.16884328902233392, 0.16851647500880063, 0.16856915998505428, 0.16923080198466778, 0.16885353397810832, 0.16900648799492046, 0.16902034200029448, 0.16938896098872647, 0.16914201102918014, 0.16864178399555385, 0.16876159398816526, 0.16905511199729517, 0.16906298795947805, 0.16899800597457215]
features.12.conv.1.0;0.011661749973427504;0.0450470459763892;0.1640307189663872;0.17733834293903783;3.8628032738682894;0.9249591275518726;4.1761880701606025;[0.012380903994198889, 0.011892952024936676, 0.01179300103103742, 0.011803094996139407, 0.01194837799994275, 0.01179693202720955, 0.011902993952389807, 0.011907206033356488, 0.011727856996003538, 0.011937325005419552, 0.0118815409950912, 0.011828251008410007, 0.01180673495400697, 0.011821977968793362, 0.011999178037513047, 0.011661749973427504, 0.011824264016468078, 0.011769849981646985, 0.011910899018403143, 0.011774957994930446, 0.011838887992780656, 0.011831915006041527, 0.011790691001806408, 0.01182459999108687, 0.011971950007136911, 0.011780497967265546, 0.01186717301607132, 0.011771143996156752, 0.01182018400868401, 0.011856216995511204, 0.011947594000957906, 0.011819313978776336, 0.0117864899802953, 0.011978335969615728, 0.011777701030950993, 0.011877929035108536, 0.01180779398418963, 0.012082119996193796, 0.011885431013070047, 0.011789044016040862, 0.011748601973522455, 0.011965519981458783, 0.01173818699317053, 0.013836790982168168, 0.01176471303915605, 0.0117873820126988, 0.011862337007187307, 0.011792095960117877, 0.01185007201274857, 0.011779239983297884];[0.049929951957892627, 0.05258089501876384, 0.052496381977107376, 0.045938883966300637, 0.052659504988696426, 0.04661403998034075, 0.052768618043046445, 0.053102098987437785, 0.05359431199030951, 0.052900456998031586, 0.05311188998166472, 0.05284838704392314, 0.04577009298373014, 0.05293853097828105, 0.052288756996858865, 0.05236913601402193, 0.04602980398340151, 0.05455664201872423, 0.05282823200104758, 0.04556291102198884, 0.052600925031583756, 0.052841755968984216, 0.04825899703428149, 0.05298255500383675, 0.04567006399156526, 0.05334810400381684, 0.05295679101254791, 0.04586028802441433, 0.046379867009818554, 0.0466519960318692, 0.045280423015356064, 0.04599362501176074, 0.04779132199473679, 0.045811321993824095, 0.0459354140330106, 0.0450470459763892, 0.05239200103096664, 0.052740446000825614, 0.05243264703312889, 0.05269208602840081, 0.052671018056571484, 0.052965973038226366, 0.05238317197654396, 0.052717209968250245, 0.05289931903826073, 0.052431619027629495, 0.05301202804548666, 0.052909341000486165, 0.06811541703063995, 0.05335891299182549];[0.1656354470178485, 0.1640307189663872, 0.16665246902266517, 0.16610143397701904, 0.17055491305654868, 0.17089055699761957, 0.17828308301977813, 0.18226339400280267, 0.18278900301083922, 0.18365412403363734, 0.18248032801784575, 0.18339032994117588, 0.1817929740063846, 0.18238688597921282, 0.18339217698667198, 0.19296722789295018, 0.1925995170022361, 0.18177998904138803, 0.18346660601673648, 0.18232810898916796, 0.18322623701533303, 0.18344492494361475, 0.1833368170191534, 0.18365679599810392, 0.17903519194805995, 0.18166975397616625, 0.18259432900231332, 0.18228688806993887, 0.19157151994295418, 0.18554043502081186, 0.18204118096036837, 0.18318604998057708, 0.18289715505670756, 0.18669863499235362, 0.18279824405908585, 0.18265899899415672, 0.1845465509686619, 0.19516457401914522, 0.1825225449865684, 0.18248191004386172, 0.18259010795736685, 0.18442961294203997, 0.18230623099952936, 0.18237005709670484, 0.19132610398810357, 0.1822400830569677, 0.17990797304082662, 0.18255669897189364, 0.19616068102186546, 0.18254975200397894];[0.1795327069121413, 0.18072559597203508, 0.18781949795084074, 0.17824088298948482, 0.1775793470442295, 0.18331016099546105, 0.1816987119964324, 0.19092167500639334, 0.1847977790166624, 0.17939628794556484, 0.1780913969851099, 0.181797543016728, 0.17794033995596692, 0.1823673240141943, 0.17912402300862595, 0.18372914992505684, 0.17851581401191652, 0.1818189470213838, 0.17745477496646345, 0.19262850499944761, 0.17807982105296105, 0.17873189802048728, 0.19321538507938385, 0.17894631100352854, 0.18088295101188123, 0.18009777303086594, 0.1777311919722706, 0.17837205901741982, 0.17843756993534043, 0.17890019598416984, 0.1812625129823573, 0.19409808894852176, 0.1804447469767183, 0.17804940999485552, 0.192630699952133, 0.180798368062824, 0.19547828199574724, 0.19372574397129938, 0.18390895298216492, 0.17861802998231724, 0.17943880200618878, 0.1778244769666344, 0.17733834293903783, 0.1783880110597238, 0.1785131780197844, 0.17867668496910483, 0.17905405192868784, 0.17802123905858025, 0.18534541100962088, 0.18113100295886397]
features.12.conv.2;0.008304158982355148;0.005118143977597356;0.14847467001527548;0.17629669699817896;0.6163350182086466;0.8421863400924019;0.7318273746176224;[0.008304158982355148, 0.009066267986781895, 0.009144778014160693, 0.009094420005567372, 0.00903786497656256, 0.009143931965809315, 0.009058862982783467, 0.009127673052717, 0.009033976995851845, 0.00908031896688044, 0.009097102039959282, 0.009161976049654186, 0.00916098803281784, 0.009084657009225339, 0.009152835002169013, 0.009080054995138198, 0.009120892034843564, 0.009210324962623417, 0.009085007011890411, 0.009117852023337036, 0.009133009996730834, 0.009101943054702133, 0.009132184030022472, 0.009080615011043847, 0.009177987987641245, 0.00906745798420161, 0.009118386020418257, 0.009115263004787266, 0.009103174030315131, 0.009088104998227209, 0.009175843035336584, 0.00914647796889767, 0.009086431004106998, 0.009136715030763298, 0.009042580961249769, 0.009142093011178076, 0.009079926006961614, 0.009104689001105726, 0.009055280010215938, 0.009147237986326218, 0.009011556976474822, 0.009105778997763991, 0.009082389995455742, 0.00915658799931407, 0.009031538967974484, 0.009106238023377955, 0.009022079990245402, 0.009110133978538215, 0.009262593986932188, 0.009094145032577217];[0.005669546022545546, 0.0052047400386072695, 0.005284360959194601, 0.005665464035701007, 0.005293241993058473, 0.005543138016946614, 0.005679352965671569, 0.005270381981972605, 0.005580772005487233, 0.005631937994621694, 0.005198072991333902, 0.005466760019771755, 0.005651862011291087, 0.005275893025100231, 0.005488486960530281, 0.005596567003522068, 0.005346513993572444, 0.005405618983786553, 0.005650710023473948, 0.005242963961791247, 0.005343437020201236, 0.00558870896929875, 0.005319450981914997, 0.0052643619710579515, 0.0056948550045490265, 0.00531756499549374, 0.005425360985100269, 0.005653725995216519, 0.005306800012476742, 0.005720548972021788, 0.0054008280276320875, 0.005352575972210616, 0.005388887948356569, 0.0056280530407093465, 0.0056457899627275765, 0.0051664760103449225, 0.00562862801598385, 0.00535571901127696, 0.005442039982881397, 0.005638609000016004, 0.005165067035704851, 0.005756604019552469, 0.006975204974878579, 0.006810492952354252, 0.005118143977597356, 0.005587650986853987, 0.005252382019534707, 0.005471019016113132, 0.005582618003245443, 0.005646340956445783];[0.14898570399964228, 0.14847467001527548, 0.15768243197817355, 0.1598083539865911, 0.1730040890397504, 0.17861461400752887, 0.17750324896769598, 0.1775064230314456, 0.17747531097847968, 0.17771739704767242, 0.17703894001897424, 0.17685934604378417, 0.17681042599724606, 0.17639099998632446, 0.1768188700079918, 0.17766953696263954, 0.17765213100938126, 0.17880931799300015, 0.17703810101374984, 0.17663240799447522, 0.17757952498504892, 0.17611262999707833, 0.17745660996297374, 0.1771799490088597, 0.17734125902643427, 0.17746527097187936, 0.18020913196960464, 0.17730313900392503, 0.17749480402562767, 0.17726490797940642, 0.17715789302019402, 0.1772068070131354, 0.17670696100685745, 0.17716138198738918, 0.1769742849864997, 0.17782995098968968, 0.17700537998462096, 0.17753056198125705, 0.17754845903255045, 0.1768006019992754, 0.17714443197473884, 0.17692137899575755, 0.17803582100896165, 0.17640970705542713, 0.17831143899820745, 0.17715685203438625, 0.17738046596059576, 0.17750899499515072, 0.1772523139952682, 0.17698500404367223];[0.17728802905185148, 0.17681897099828348, 0.1765968800173141, 0.1775477550108917, 0.17696218797937036, 0.17767141200602055, 0.17721673694904894, 0.17662485101027414, 0.1774340330157429, 0.17716799903428182, 0.17762513097841293, 0.17708666698308662, 0.17738451395416632, 0.17838395800208673, 0.17755538900382817, 0.1768436359707266, 0.17732297303155065, 0.17658835201291367, 0.177217322983779, 0.17774644104065374, 0.1770496749668382, 0.17663313599769026, 0.17704977001994848, 0.17629669699817896, 0.17796727904351428, 0.17654274503001943, 0.17743563698604703, 0.17685388500103727, 0.17920061002951115, 0.1779156299890019, 0.17770361597649753, 0.17765597300603986, 0.17720451002242044, 0.1785311049898155, 0.177818052994553, 0.17700726998737082, 0.17736642196541652, 0.17736436403356493, 0.17731840902706608, 0.17766017495887354, 0.1765965279773809, 0.17672689101891592, 0.17705093597760424, 0.1777303769486025, 0.17754625203087926, 0.17720184999052435, 0.1765218020300381, 0.17713955201907083, 0.17725249397335574, 0.1767814090126194]
features.14.conv.1.0;0.007777630002237856;0.02085021504899487;0.07560639805160463;0.08255965588614345;2.6807928691639535;0.9157789872074088;2.927336078477632;[0.008072805008850992, 0.007809097005520016, 0.0077901610056869686, 0.007851183007005602, 0.00785048195393756, 0.00785357499262318, 0.007833986019250005, 0.007797260012011975, 0.007823956955689937, 0.007819405989721417, 0.007877154974266887, 0.00787184399086982, 0.007817269011866301, 0.007825970998965204, 0.007831976981833577, 0.00784368795575574, 0.0077910120016895235, 0.007783312001265585, 0.007788603019434959, 0.007836065022274852, 0.0078124640276655555, 0.007848437991924584, 0.007786982983816415, 0.007829390990082175, 0.007884726976044476, 0.007777630002237856, 0.007826502027455717, 0.008025243994779885, 0.0077961579663679, 0.007822211016900837, 0.007785933034028858, 0.007840387988835573, 0.007791739015374333, 0.007800071965903044, 0.007843495986890048, 0.007778359984513372, 0.00778359902324155, 0.007806840992998332, 0.00777796097099781, 0.007882500998675823, 0.007843111990951002, 0.007789888011757284, 0.007847905973903835, 0.007787509995978326, 0.007793879020027816, 0.007835065014660358, 0.007794393983203918, 0.007834123040083796, 0.007791788957547396, 0.007811070012394339];[0.021771649015136063, 0.02185563003877178, 0.021401687001343817, 0.02309976500691846, 0.02102714602369815, 0.021966298983898014, 0.02125215996056795, 0.02151872601825744, 0.02156526898033917, 0.021689309971407056, 0.021559078013524413, 0.022004741011187434, 0.02161959803197533, 0.02145322598516941, 0.02165296400198713, 0.021815257030539215, 0.02139478299068287, 0.023059246013872325, 0.021741133998148143, 0.02156971301883459, 0.021716909017413855, 0.0216649150243029, 0.020966593001503497, 0.02224627899704501, 0.02268435899168253, 0.02085021504899487, 0.022395807958673686, 0.02158196800155565, 0.021733114030212164, 0.02173699898412451, 0.022772238997276872, 0.022025774989742786, 0.021375803044065833, 0.02187217999016866, 0.02173413202399388, 0.021839322987943888, 0.021410221001133323, 0.021742130047641695, 0.021641137020196766, 0.02179520297795534, 0.021336406003683805, 0.022025948972441256, 0.02168683405034244, 0.02185759402345866, 0.022100840986240655, 0.021645975997671485, 0.02163109602406621, 0.0220279399654828, 0.022539858997333795, 0.02203985000960529];[0.08082515996647999, 0.12026303901802748, 0.07580624293768778, 0.07560639805160463, 0.07632101699709892, 0.07739052205579355, 0.08375835709739476, 0.0833935250993818, 0.08401965204393491, 0.08372759399935603, 0.08404502307530493, 0.08908136904938146, 0.08306191995507106, 0.08308600698364899, 0.08445964596467093, 0.08530651597538963, 0.08408773003611714, 0.08288126095430925, 0.08337530004791915, 0.08355919399764389, 0.0845320139778778, 0.08440554299158975, 0.08332316891755909, 0.08341028599534184, 0.0840327920159325, 0.0836629259865731, 0.0839737249771133, 0.08325598895316944, 0.08318433002568781, 0.08384815399767831, 0.08402685006149113, 0.08319624996511266, 0.08333678200142458, 0.08306211105082184, 0.08391870703781024, 0.08317258500028402, 0.08875246305251494, 0.08349250501487404, 0.0842401699628681, 0.08333075104746968, 0.08431393699720502, 0.08306633401662111, 0.08368957997299731, 0.08353870804421604, 0.0836253670277074, 0.08347376092569903, 0.08947558904765174, 0.0831526960246265, 0.08291460195323452, 0.08309602300869301];[0.08297501096967608, 0.0829504569992423, 0.08399748901138082, 0.08915421296842396, 0.0831416699802503, 0.08542956097517163, 0.08964465197641402, 0.08270046208053827, 0.08460573008051142, 0.08396568096941337, 0.08308387198485434, 0.08429300994612277, 0.08421170397195965, 0.08313412795541808, 0.08454478107159957, 0.08912542107282206, 0.08338376798201352, 0.08297805505571887, 0.08255965588614345, 0.0834252669592388, 0.0877454339643009, 0.08333637093892321, 0.08347713202238083, 0.08803106797859073, 0.08337208000011742, 0.08325350703671575, 0.08504879893735051, 0.08414422295754775, 0.08286687696818262, 0.08406203496269882, 0.08866755402414128, 0.08362896501785144, 0.08319579699309543, 0.08415016595972702, 0.0837595269549638, 0.08390043099643663, 0.08397976105334237, 0.08394260087516159, 0.0826791989384219, 0.08319795003626496, 0.08437836804660037, 0.08321964496280998, 0.08861012198030949, 0.08370178705081344, 0.08308188803493977, 0.08423792093526572, 0.08884932001819834, 0.08345993305556476, 0.08332985494052991, 0.08358346699969843]
features.14.conv.2;0.0023879060172475874;0.0022888039820827544;0.08300712500931695;0.10057234100531787;0.9584983519246445;0.8253474482107149;1.161327092005421;[0.002401616016868502, 0.0023879060172475874, 0.0025311479694209993, 0.0030005230219103396, 0.0030168239609338343, 0.003016274014953524, 0.003005105012562126, 0.003004235972184688, 0.003060224000364542, 0.003063583979383111, 0.003037561022210866, 0.0030622900230810046, 0.0030021020211279392, 0.002991329994983971, 0.003054738976061344, 0.003043502976652235, 0.003019722003955394, 0.0030537780257873237, 0.0030163979972712696, 0.0029950339812785387, 0.0029989040340296924, 0.003024805977474898, 0.0030498389969579875, 0.002982832957059145, 0.0029723509796895087, 0.0029805980157107115, 0.00298255099914968, 0.0029940290260128677, 0.002979788987431675, 0.00297116203000769, 0.0030171030084602535, 0.003007863007951528, 0.0029770639957860112, 0.0029821129865013063, 0.002979419019538909, 0.0029855400207452476, 0.0030515000107698143, 0.0030203500064089894, 0.0030312049784697592, 0.0030029909685254097, 0.0030369270243681967, 0.0029843149823136628, 0.0030196370207704604, 0.0030446749879047275, 0.002980210992973298, 0.0029903079848736525, 0.0030059879645705223, 0.00298389297677204, 0.0029790900298394263, 0.0030034480150789022];[0.002355550997890532, 0.002413757028989494, 0.0024441819987259805, 0.002418802003376186, 0.002368067973293364, 0.0024215970188379288, 0.002304166031535715, 0.002430321997962892, 0.002326731977518648, 0.0023275690036825836, 0.002327513007912785, 0.002372129005379975, 0.002317875041626394, 0.0024062799639068544, 0.002308888011611998, 0.0023167809704318643, 0.0023068299633450806, 0.002371645998209715, 0.002332239004317671, 0.0023659319849684834, 0.00233520200708881, 0.0025398689904250205, 0.002297947008628398, 0.002422737015876919, 0.002303768997080624, 0.0023570299963466823, 0.0023281819885596633, 0.0023247249773703516, 0.002352657960727811, 0.0023680459707975388, 0.0023211079533211887, 0.002347879984881729, 0.0023005030234344304, 0.00231997697846964, 0.0022888039820827544, 0.0024252099683508277, 0.0023181239957921207, 0.002356322016566992, 0.0023232169914990664, 0.002422460005618632, 0.0023268269724212587, 0.0023506759898737073, 0.0023138869437389076, 0.0024024799931794405, 0.0023044690024107695, 0.00231856299797073, 0.0023185769678093493, 0.002367627981584519, 0.0023179579875431955, 0.002415772993117571];[0.08300712500931695, 0.08491044596303254, 0.09660235600313172, 0.10127101099351421, 0.10125452000647783, 0.10131718299817294, 0.10167594999074936, 0.10122834000503644, 0.10182466299738735, 0.10156507499050349, 0.10120429203379899, 0.10120524797821417, 0.10087491403101012, 0.10075594997033477, 0.10090461000800133, 0.10113517701392993, 0.10074134799651802, 0.10095599998021498, 0.10111964598763734, 0.1006608490133658, 0.10074684501159936, 0.10115190601209179, 0.10110014700330794, 0.1013070130138658, 0.10172937001334503, 0.10127297102008015, 0.10088919603731483, 0.10132623201934621, 0.10118444298859686, 0.10041128599550575, 0.10125704802339897, 0.10220334603218362, 0.10143372800666839, 0.10174146998906508, 0.10110386298038065, 0.10067788104061037, 0.10098547401139513, 0.1013462989940308, 0.10121389699634165, 0.1018915640306659, 0.10252015298465267, 0.10125732398591936, 0.10148558695800602, 0.10126125201350078, 0.1012323810136877, 0.1011648650164716, 0.10091956198448315, 0.10172462300397456, 0.10121828102273867, 0.10104197601322085];[0.10163308400660753, 0.1015762789756991, 0.10106056899530813, 0.10074628901202232, 0.10083284199936315, 0.10073481797007844, 0.10088818200165406, 0.1016416439670138, 0.10078935301862657, 0.1009578569792211, 0.10131519194692373, 0.10081457596970722, 0.10116496204864234, 0.10272169398376718, 0.10092843399615958, 0.1012956720078364, 0.10157962399534881, 0.10115257103461772, 0.10082927398616448, 0.10212594602489844, 0.10075570398475975, 0.10077217599609867, 0.10135422204621136, 0.101005120028276, 0.10101345897419378, 0.10078603704459965, 0.10106620902661234, 0.10144445800688118, 0.10126664699055254, 0.10167297901352867, 0.10140601999592036, 0.10087022598600015, 0.10098726098658517, 0.10240780399180949, 0.10121960996184498, 0.1010217730072327, 0.10106945800362155, 0.10108288895571604, 0.10127472301246598, 0.10057234100531787, 0.10133753000991419, 0.1011095629655756, 0.10080705699510872, 0.10084942600224167, 0.10100254602730274, 0.10124387399991974, 0.10170693096006289, 0.10113662999356166, 0.1009671239880845, 0.10145857004681602]
features.15.conv.0.0;0.004106393025722355;0.004506869008764625;0.1606696040253155;0.1608267180272378;1.0975250007813906;0.9990230851947393;1.0985982376647987;[0.004225927987135947, 0.004131568013690412, 0.00424214598024264, 0.004288000985980034, 0.004326333000790328, 0.004239946021698415, 0.004174295056145638, 0.004127950989641249, 0.004266209958586842, 0.004178656032308936, 0.004184102988801897, 0.004106393025722355, 0.004203695978503674, 0.004289237025659531, 0.004260247980710119, 0.004203102958854288, 0.004809964040759951, 0.004345009045209736, 0.004289430973585695, 0.004328206996433437, 0.004324774025008082, 0.00440516002709046, 0.0043832489755004644, 0.004429274995345622, 0.004408582986798137, 0.004438381991349161, 0.004426244006026536, 0.004378154000733048, 0.00441207701805979, 0.004394807969219983, 0.004402449994813651, 0.004384891013614833, 0.0045006859581917524, 0.004488215025048703, 0.004514827975071967, 0.004487448022700846, 0.004475117020774633, 0.004496257985010743, 0.0045179990120232105, 0.004504299955442548, 0.004503695003222674, 0.004356778983492404, 0.00443173898383975, 0.004386926011648029, 0.004534608975518495, 0.004526388016529381, 0.004512690007686615, 0.004487600002903491, 0.004522855975665152, 0.004380065016448498];[0.00453023798763752, 0.004546807031147182, 0.0045531910145655274, 0.004554932995233685, 0.004559313994832337, 0.0045440010144375265, 0.004563791968394071, 0.004520791990216821, 0.0045325750252231956, 0.004573351994622499, 0.004541991977021098, 0.004550600016955286, 0.004589572024997324, 0.0046016600099392235, 0.004587328003253788, 0.004543903982266784, 0.00451007200172171, 0.004540071997325867, 0.004549931967630982, 0.004527670971583575, 0.004560306027997285, 0.004526618984527886, 0.00455181795405224, 0.004586640978232026, 0.004544057010207325, 0.004530593985691667, 0.004553719947580248, 0.004565946001093835, 0.004542143957223743, 0.004566335002891719, 0.00456809502793476, 0.004607635026331991, 0.004588162002619356, 0.004598002007696778, 0.004530481994152069, 0.004547400050796568, 0.0045218479936011136, 0.00455178803531453, 0.00453500502044335, 0.004548987955786288, 0.004565779003314674, 0.004515231994446367, 0.004525014024693519, 0.004506869008764625, 0.004519295005593449, 0.004560464003589004, 0.004553730948828161, 0.004535084997769445, 0.004524793999735266, 0.004535645944997668];[0.16137455496937037, 0.1617316670017317, 0.16152279899688438, 0.16108596499543637, 0.16190351301338524, 0.1618014419800602, 0.16315672104246914, 0.1622539410018362, 0.16158112400444224, 0.1614775700145401, 0.16116568999132141, 0.1618715770309791, 0.16115027997875586, 0.16133280203212053, 0.1619521400425583, 0.1611106649506837, 0.16093289403943345, 0.16164169501280412, 0.16095465602120385, 0.16119521198561415, 0.1610264020273462, 0.1618614069884643, 0.1618558029877022, 0.1613711779937148, 0.16146555898012593, 0.1613007879932411, 0.16221242398023605, 0.16178020602092147, 0.16127273003803566, 0.16105513903312385, 0.16134028299711645, 0.1613725769566372, 0.1615711949998513, 0.16118336701765656, 0.16178188903722912, 0.16139472200302407, 0.16104049800196663, 0.1639265549601987, 0.1618236870272085, 0.16302603197982535, 0.16143589303828776, 0.1613564919680357, 0.16118017095141113, 0.16098724899347872, 0.16150162200210616, 0.16180924599757418, 0.16161852196091786, 0.1606696040253155, 0.161428696999792, 0.16177953005535528];[0.161156757036224, 0.16093051998177543, 0.16123326803790405, 0.16189664701232687, 0.1641274790163152, 0.1615135039901361, 0.1618383930181153, 0.16142166702775285, 0.16150687402114272, 0.16173050098586828, 0.16166120098205283, 0.161002364999149, 0.1608267180272378, 0.1628383679781109, 0.1614242889918387, 0.16153788700466976, 0.16133371501928195, 0.1624154649907723, 0.16152112098643556, 0.16213179501937702, 0.16189167002448812, 0.16290815698448569, 0.162979157990776, 0.16206967196194455, 0.16217344399774447, 0.16148497501853853, 0.1620905110030435, 0.16280778701184317, 0.1616946550202556, 0.16212018800433725, 0.16161504696356133, 0.16125109803397208, 0.16160973598016426, 0.1617232439457439, 0.16177506698295474, 0.16334531403845176, 0.16163094097282737, 0.16106702794786543, 0.16315744101302698, 0.16148387297289446, 0.1619205049937591, 0.16107775102136657, 0.16216372698545456, 0.16197732399450615, 0.16244444204494357, 0.1616077579674311, 0.1614537779823877, 0.16250984300859272, 0.16104717896087095, 0.161216449982021]
features.15.conv.1.0;0.004816569969989359;0.016865698038600385;0.053860265004914254;0.058585794002283365;3.5015993006819426;0.9193400195756511;3.808818528642113;[0.004816569969989359, 0.004917230980936438, 0.0051143100135959685, 0.004992228001356125, 0.004909955954644829, 0.004935036995448172, 0.005114733008667827, 0.004977581964340061, 0.004963314044289291, 0.00493508402723819, 0.00504859903594479, 0.0049551359843462706, 0.004962999024428427, 0.004934224998578429, 0.004942673025652766, 0.005137242027558386, 0.004944164014887065, 0.004954147967509925, 0.0049617799813859165, 0.0049909690278582275, 0.0049605900421738625, 0.0049627109547145665, 0.004909114970359951, 0.0049258419894613326, 0.004918517952319235, 0.005003330996260047, 0.004969670029822737, 0.004931330040562898, 0.004973747010808438, 0.004938496043905616, 0.004976113035809249, 0.00492405699333176, 0.004912147007416934, 0.0050711940275505185, 0.005134699982590973, 0.004993388021830469, 0.004935317032504827, 0.004937866993714124, 0.004932806012220681, 0.005068623984698206, 0.004981953010428697, 0.004997459996957332, 0.005068129976280034, 0.0049405969912186265, 0.004931119969114661, 0.004934402008075267, 0.005001342040486634, 0.00494487100513652, 0.004940076963976026, 0.004945868975482881];[0.01699606003239751, 0.01753634202759713, 0.017624114989303052, 0.017038021993357688, 0.017562480992637575, 0.01754609902855009, 0.016967016039416194, 0.017586760048288852, 0.017594903998542577, 0.01700736698694527, 0.01756248204037547, 0.01763560395920649, 0.016931443999055773, 0.017541957029607147, 0.017615488031879067, 0.017089185945224017, 0.017843847046606243, 0.017662766040302813, 0.017014307959470898, 0.017621612991206348, 0.017562267021276057, 0.01694770500762388, 0.01752367796143517, 0.017521828995086253, 0.016866202000528574, 0.017547230003401637, 0.01748198695713654, 0.016880843963008374, 0.017924528976436704, 0.017615828954149038, 0.016954043006990105, 0.017627580964472145, 0.017610231996513903, 0.016956493025645614, 0.017561778018716723, 0.01760940597159788, 0.017009517003316432, 0.017463570984546095, 0.017496571002993733, 0.01696370099671185, 0.017894477990921587, 0.017630688031204045, 0.016908272984437644, 0.017636228003539145, 0.01756078499602154, 0.016865698038600385, 0.017592769989278167, 0.01757735398132354, 0.016940933011937886, 0.017561877029947937];[0.05397122795693576, 0.053860265004914254, 0.05457925901282579, 0.054768122965469956, 0.0558012860128656, 0.061209059960674495, 0.06038463697768748, 0.06044104800093919, 0.06050493707880378, 0.06033721606945619, 0.060468049021437764, 0.05896701494930312, 0.05935656407382339, 0.06110431294655427, 0.05875011708121747, 0.06115969200618565, 0.060090980026870966, 0.06107086903648451, 0.06032164499629289, 0.05927447002613917, 0.061115745047573, 0.06058693100931123, 0.06039646395947784, 0.06080732401460409, 0.05980479606660083, 0.058901754033286124, 0.061118521029129624, 0.06114892300684005, 0.06047849595779553, 0.059529174992349, 0.060291852918453515, 0.05884412699379027, 0.06046671303920448, 0.06017684901598841, 0.06029727298300713, 0.060366802965290844, 0.06030524102970958, 0.06058057298650965, 0.05920095299370587, 0.06047087296610698, 0.05934288306161761, 0.061055822065100074, 0.06048534595174715, 0.06007126305485144, 0.06009181699482724, 0.060596007970161736, 0.06108571193180978, 0.05928356997901574, 0.06039406004128978, 0.06103367800824344];[0.05894280405482277, 0.05898613901808858, 0.058888896019198, 0.0593467450235039, 0.05879627802642062, 0.058938820962794125, 0.058585794002283365, 0.05897075799293816, 0.05877349601360038, 0.05908164696302265, 0.05908022803487256, 0.05902379198232666, 0.05949980596778914, 0.05886366497725248, 0.059088216978125274, 0.059553236002102494, 0.05981368006905541, 0.058911009051371366, 0.05887383199296892, 0.05942563392454758, 0.05899730895180255, 0.05899823200888932, 0.05899415403837338, 0.05944571300642565, 0.059449985972605646, 0.05889580707298592, 0.0590037529473193, 0.058763934939634055, 0.05896046804264188, 0.05882688699057326, 0.05893220304278657, 0.059432926995214075, 0.05888543702894822, 0.059450120956171304, 0.05870242899982259, 0.05883603304391727, 0.05886533495504409, 0.05950881203170866, 0.05869859998347238, 0.05891416600206867, 0.05892395501723513, 0.059037125029135495, 0.05948804394574836, 0.05945633101509884, 0.05945227696793154, 0.05908229504711926, 0.05966696108225733, 0.05893952201586217, 0.058696704043541104, 0.059018602943979204]
features.15.conv.2;0.0040211720042862;0.003612903004977852;0.13726307702017948;0.16355182899860665;0.8984701477894578;0.8392634791100311;1.0705459848463923;[0.005059780029114336, 0.0040211720042862, 0.004931543953716755, 0.004939716018270701, 0.004912056960165501, 0.004976225958671421, 0.004952997027430683, 0.005013301968574524, 0.00496889598434791, 0.0049654049798846245, 0.005210310977417976, 0.004925376968458295, 0.004976208962034434, 0.004959432000759989, 0.004901275970041752, 0.004963633953593671, 0.004958787001669407, 0.004927933972794563, 0.004971729998942465, 0.004985962004866451, 0.004871293029282242, 0.004957340948749334, 0.004965694039128721, 0.004959991958457977, 0.0049373029614798725, 0.004951303009875119, 0.004900233005173504, 0.004955009033437818, 0.00490513100521639, 0.004952833987772465, 0.004961297032423317, 0.004963778017554432, 0.004904421977698803, 0.004983250051736832, 0.004973446950316429, 0.00492697098525241, 0.004801556991878897, 0.004956705961376429, 0.004918918013572693, 0.004928858019411564, 0.004940281971357763, 0.004914236953482032, 0.004927382979076356, 0.00492548500187695, 0.004897286009509116, 0.004951567039825022, 0.004962136037647724, 0.004958169010933489, 0.004954719042871147, 0.0049687030259519815];[0.00368373905075714, 0.0036182120093144476, 0.003648323006927967, 0.0037322849966585636, 0.003693895007018, 0.0036884929868392646, 0.0037285700091160834, 0.003653914958704263, 0.003706216986756772, 0.0036705959937535226, 0.003702741989400238, 0.003683799004647881, 0.0037236539646983147, 0.0036488610203377903, 0.0036835490027442575, 0.0037197379861027002, 0.0036929570487700403, 0.0036200800095684826, 0.0037442449829541147, 0.0036692949943244457, 0.003702563000842929, 0.003715717000886798, 0.0037520980113185942, 0.003682306967675686, 0.0037559749907813966, 0.0036810270394198596, 0.0037167990230955184, 0.0037171979784034193, 0.0036599269951693714, 0.003612903004977852, 0.003739483014214784, 0.0036764409742318094, 0.0037044559721834958, 0.0037438570288941264, 0.0036789720179513097, 0.003703522961586714, 0.003639603964984417, 0.0037164679961279035, 0.0037249670131132007, 0.0037190139992162585, 0.003736343001946807, 0.0036904269945807755, 0.003730160999111831, 0.0036601750180125237, 0.0036946639884263277, 0.0037084969808347523, 0.0037677419604733586, 0.003701524983625859, 0.0037511999835260212, 0.003675138985272497];[0.13726307702017948, 0.1409510460216552, 0.14002084999810904, 0.15220989199588075, 0.16595328703988343, 0.1655133180320263, 0.16522974200779572, 0.1647397550405003, 0.16395310399821028, 0.1650570440106094, 0.16509016999043524, 0.16540619503939524, 0.16637243499280885, 0.16489744000136852, 0.1655175950145349, 0.16470211400883272, 0.16523004602640867, 0.1635747579857707, 0.1642425280297175, 0.16410978301428258, 0.16429268498905003, 0.16492039803415537, 0.16486913099652156, 0.16419122501974925, 0.1653090440086089, 0.16494791099103168, 0.16442739398917183, 0.16390870796749368, 0.16442818503128365, 0.16338286903919652, 0.1643182429834269, 0.16390095400856808, 0.1695626699947752, 0.16394166700774804, 0.16511411999817938, 0.16461483895545825, 0.164110261015594, 0.16470202599884942, 0.16379027103539556, 0.1644285359652713, 0.1640297490521334, 0.16504666599212214, 0.16458141198381782, 0.16394357499666512, 0.16458396200323477, 0.16477487701922655, 0.1646594509948045, 0.16424053499940783, 0.16463147301692516, 0.16472469904692844];[0.16494881396647543, 0.16546435799682513, 0.1639050740050152, 0.16372084897011518, 0.16451199498260394, 0.1639536449802108, 0.16549591900547966, 0.16437703603878617, 0.1649762640008703, 0.16399231302784756, 0.16436127299675718, 0.16457949700998142, 0.16486616001930088, 0.16426751797553152, 0.16484167700400576, 0.16566561500076205, 0.1647870329907164, 0.16561061004176736, 0.16484984499402344, 0.16474382899468765, 0.16444403596688062, 0.16427372599719092, 0.1639175019809045, 0.16439980699215084, 0.16448540199780837, 0.16445539199048653, 0.1648926449706778, 0.16582619096152484, 0.16494053602218628, 0.16500139702111483, 0.16448616399429739, 0.16494179895380512, 0.1642980400356464, 0.1646086600376293, 0.16448570700595155, 0.17054946499411017, 0.16546530899358913, 0.16535701998509467, 0.1641475319629535, 0.16462486400268972, 0.16355182899860665, 0.16427377396030352, 0.16439455799991265, 0.16373802797170356, 0.1642664329847321, 0.16436021903064102, 0.16476417402736843, 0.16426767798839137, 0.16484277101699263, 0.16440519300522283]
features.17.conv.2;0.006084904016461223;0.005915397021453828;0.31240256200544536;0.3122062020120211;0.9721430289534829;1.0006289432822244;0.971531990434633;[0.006084904016461223, 0.00654433504678309, 0.006613783014472574, 0.006599741987884045, 0.006633088982198387, 0.006582176953088492, 0.006634548015426844, 0.006636671023443341, 0.006567347969394177, 0.006565111980307847, 0.006587781012058258, 0.006565683986991644, 0.0065844120108522475, 0.006662804982624948, 0.006601114000659436, 0.007833439973182976, 0.006584055023267865, 0.0065644620335660875, 0.006664535030722618, 0.007889571017585695, 0.006679424026515335, 0.007775476959068328, 0.006584732967894524, 0.006566486961673945, 0.006613086967263371, 0.0065979460487142205, 0.006558549997862428, 0.006559547036886215, 0.00660132197663188, 0.006533340027090162, 0.0066940090036951005, 0.006562360969837755, 0.006606438953895122, 0.006556132982950658, 0.006639432976953685, 0.006566902971826494, 0.006490836036391556, 0.0066010759910568595, 0.006604479975067079, 0.0066114700166508555, 0.006586169998627156, 0.006500075978692621, 0.006525424018036574, 0.006559550995007157, 0.0065859080059453845, 0.006621416949201375, 0.007792756019625813, 0.007217823003884405, 0.006503651035018265, 0.0065741679864004254];[0.0060538590187206864, 0.005994428007397801, 0.0061344519490376115, 0.006435121991671622, 0.005954753025434911, 0.005915397021453828, 0.005993436032440513, 0.006001786969136447, 0.005966406024526805, 0.0061056099948473275, 0.006026524002663791, 0.005920422961935401, 0.006077995989471674, 0.005979741981718689, 0.005938321992289275, 0.00603985897032544, 0.006122249993495643, 0.005969874036964029, 0.006049352989066392, 0.006109473004471511, 0.005979292036499828, 0.006031911994796246, 0.006009428005199879, 0.005965966964140534, 0.006129262037575245, 0.005999431014060974, 0.006054616998881102, 0.006103086052462459, 0.006131681962870061, 0.0059890709817409515, 0.006004822032991797, 0.005943546013440937, 0.006008822005242109, 0.006096562021411955, 0.006061750988010317, 0.0059854029677808285, 0.006069966999348253, 0.0060612210072577, 0.005939558031968772, 0.005996273015625775, 0.005966209981124848, 0.005997519998345524, 0.006121831014752388, 0.006301941000856459, 0.0059588440344668925, 0.00606104003963992, 0.005973119987174869, 0.005951098981313407, 0.006001944013405591, 0.005922426003962755];[0.3140333619667217, 0.3136225480120629, 0.3134878739947453, 0.312490418960806, 0.3131327850278467, 0.3126866520033218, 0.31378085201140493, 0.31415643502259627, 0.31422136700712144, 0.31483484199270606, 0.3126673279912211, 0.312432095000986, 0.31458675797330216, 0.31393379799555987, 0.31360507797216997, 0.31333181698573753, 0.31374432099983096, 0.3139069689786993, 0.31361719395499676, 0.31395469402195886, 0.3135841100011021, 0.3136257359874435, 0.31360252504236996, 0.3144312550430186, 0.3131901549641043, 0.31383033300517127, 0.313578192028217, 0.32255158002953976, 0.31240256200544536, 0.31276510801399127, 0.31398937199264765, 0.3133535949746147, 0.31382467702496797, 0.3148791210260242, 0.3137640460045077, 0.3148411459987983, 0.3136229310184717, 0.31588596099754795, 0.31307261099573225, 0.31375184998614714, 0.31722298997920007, 0.3146899130078964, 0.3141047189710662, 0.3134219369967468, 0.31261114694643766, 0.3131794389919378, 0.3148799369810149, 0.31439224298810586, 0.31369366799481213, 0.3136348389671184];[0.3129877469618805, 0.3148049609735608, 0.31425663601839915, 0.3128597980248742, 0.3140218170010485, 0.3134167569805868, 0.31350878201192245, 0.31384249398251995, 0.3139593650121242, 0.3122062020120211, 0.31344475998776034, 0.31341086101019755, 0.35382905800361186, 0.3140380270197056, 0.31455456995172426, 0.31291534297633916, 0.3132897049654275, 0.31256353796925396, 0.3132461630157195, 0.3128546149819158, 0.31354479998117313, 0.31299584300722927, 0.3123175429645926, 0.31348333501955494, 0.3185884020058438, 0.316986910009291, 0.3125661499798298, 0.31369874003576115, 0.3141845920472406, 0.3150653900229372, 0.3127550350036472, 0.3134784590220079, 0.31395749101648107, 0.31235231301980093, 0.31391703605186194, 0.31266333197709173, 0.31299402698641643, 0.31313609099015594, 0.3134617179748602, 0.31585781200556085, 0.3138804740156047, 0.31431689695455134, 0.31245090399170294, 0.3132248150068335, 0.3133480910328217, 0.31353004596894607, 0.31266945897368714, 0.31556146196089685, 0.31378012895584106, 0.3136090920306742]
features.18.0;0.008948292990680784;0.009121308976318687;0.4045650380430743;0.40598681499250233;1.0193350827714394;0.9964979726017598;1.0229173674182739;[0.009211861994117498, 0.008948292990680784, 0.009309531014878303, 0.009421063004992902, 0.009274578012991697, 0.009378969029057771, 0.009461137990001589, 0.009492170996963978, 0.00936217705020681, 0.009570657042786479, 0.009047089028172195, 0.009715638007037342, 0.009916529001202434, 0.009718079003505409, 0.009552501025609672, 0.00996579899219796, 0.009637578972615302, 0.01018861698685214, 0.00996085797669366, 0.010310136945918202, 0.01020338904345408, 0.010400502011179924, 0.010260896990075707, 0.010374851000960916, 0.010248753998894244, 0.01036269700853154, 0.01010543800657615, 0.00978074100567028, 0.00981864397181198, 0.010289795987773687, 0.01022673404077068, 0.010402487008832395, 0.0101323839626275, 0.0101084079942666, 0.010144567000679672, 0.010177512012887746, 0.010326921008527279, 0.01009388902457431, 0.01033396803541109, 0.010100541985593736, 0.010285841999575496, 0.009765233029611409, 0.010421501996461302, 0.010265984979923815, 0.010332605976145715, 0.013557119993492961, 0.00979763496434316, 0.010129895992577076, 0.010332515987101942, 0.010151746042538434];[0.009379095979966223, 0.00948842999059707, 0.009459559980314225, 0.009418304020073265, 0.009388861013576388, 0.009491811972111464, 0.00944372097728774, 0.009450053970795125, 0.009421713009942323, 0.00942408898845315, 0.009543398977257311, 0.009407856967300177, 0.009465744020417333, 0.00934919499559328, 0.009565152984578162, 0.00951390399131924, 0.009485540038440377, 0.009414221975021064, 0.009451865975279361, 0.009570038004312664, 0.009559369005728513, 0.009434129984583706, 0.009521533967927098, 0.009397774003446102, 0.009543030988425016, 0.009504758985713124, 0.00923323497409001, 0.009283802006393671, 0.009244618995580822, 0.009121308976318687, 0.009252607997041196, 0.009243517997674644, 0.00953706301515922, 0.00943251303397119, 0.009348436957225204, 0.00934379402315244, 0.00947982695652172, 0.009213265962898731, 0.00951294699916616, 0.009417205990757793, 0.009278573968913406, 0.009466456016525626, 0.009319245989900082, 0.009499881998635828, 0.00928419001866132, 0.009482947993092239, 0.009472715959418565, 0.009390430990606546, 0.009444353985600173, 0.009404174983501434];[0.4083648250089027, 0.4092648940277286, 0.4196755280136131, 0.4076554620405659, 0.41146804398158565, 0.407120389980264, 0.410654152976349, 0.40507430402794853, 0.40955189598025754, 0.4108832110068761, 0.4102404870209284, 0.40894278895575553, 0.4095664249616675, 0.40921975794481114, 0.40939900500234216, 0.41019376600161195, 0.40637956600403413, 0.41003474401077256, 0.40956888999789953, 0.40987675898941234, 0.4088687530020252, 0.4086210199748166, 0.4109900059993379, 0.40944259602110833, 0.409149240993429, 0.41052277002017945, 0.4089736330206506, 0.41019532503560185, 0.40836684696841985, 0.41132461599772796, 0.4082126810098998, 0.4086863480042666, 0.41052512399619445, 0.40793005999876186, 0.40933325997320935, 0.40716274199075997, 0.408976464997977, 0.40845818299567327, 0.4084333289647475, 0.40618421602994204, 0.408745574997738, 0.4091545569826849, 0.4086030019680038, 0.4096823019790463, 0.4103825590573251, 0.4045650380430743, 0.4080850660102442, 0.4070241419831291, 0.4082418010220863, 0.40751816000556573];[0.40844754700083286, 0.40810882399091497, 0.41015357396099716, 0.40956741996342316, 0.40656430303351954, 0.41120126203168184, 0.40969011798733845, 0.40598681499250233, 0.4105993830016814, 0.4102307520224713, 0.40846571000292897, 0.4086030760081485, 0.41014381498098373, 0.40779625403229147, 0.40857408702140674, 0.4087602400104515, 0.4086401019594632, 0.40967865101993084, 0.4095168359926902, 0.4091069839778356, 0.4104295339784585, 0.4111823919811286, 0.4086553039960563, 0.40945713297696784, 0.40915884799323976, 0.40868288598721847, 0.4081797800026834, 0.40800711896736175, 0.4097026069648564, 0.40977492299862206, 0.41033793304814026, 0.40909969701897353, 0.40901343704899773, 0.4097315300023183, 0.41041737102204934, 0.40835270803654566, 0.4117604030179791, 0.4110579429543577, 0.40638860600301996, 0.4076183110009879, 0.4078711199690588, 0.40754977602045983, 0.41036660101963207, 0.4098089179606177, 0.4091000900371, 0.4084012130042538, 0.41026703297393396, 0.4080546789919026, 0.4100185940042138, 0.40978112001903355]


==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.092e+11
  Optimized FLOP count:  6.543e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.639e+11
  Optimized FLOP count:  9.563e+8
   Theoretical speedup:  4.851e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.832e+10
  Optimized FLOP count:  3.880e+8
   Theoretical speedup:  1.245e+2
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.053e+10
  Optimized FLOP count:  6.396e+8
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.611e+11
  Optimized FLOP count:  1.279e+9
   Theoretical speedup:  1.259e+2
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.147e+11
  Optimized FLOP count:  1.699e+9
   Theoretical speedup:  1.264e+2
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  3.641e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  8.937e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.409e+9
   Theoretical speedup:  3.511e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  1.711e+9
   Theoretical speedup:  4.337e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  1.418e+3
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.246e+11
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.536e+3
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.031e+11
  Optimized FLOP count:  2.349e+8
   Theoretical speedup:  4.389e+2
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   7           GEMM      qyfda,aun->qyfdun                  dbrqyu,qyfdun->rqfbn
   8              0   qyfdun,dbrqyu->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.062e+11
  Optimized FLOP count:  4.362e+8
   Theoretical speedup:  4.726e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0020765200024470687;0.008322514942847192;;;4.0079146519366775;;;[0.0020899720257148147, 0.0020887040300294757, 0.0020839390344917774, 0.0020808010594919324, 0.0020851829322054982, 0.002085143933072686, 0.0020887120626866817, 0.0021044739987701178, 0.0020905680721625686, 0.00208123994525522, 0.0020851579029113054, 0.0020902049727737904, 0.0020901589887216687, 0.002086977008730173, 0.0020902680698782206, 0.0020835440373048186, 0.0020863439422100782, 0.0020794820738956332, 0.0020782999927178025, 0.0020917520159855485, 0.0020807450637221336, 0.0020933630876243114, 0.0020874319598078728, 0.0020803340012207627, 0.0020874449983239174, 0.002084595034830272, 0.002082974067889154, 0.0020814730087295175, 0.0020855689654126763, 0.002089806948788464, 0.0020834460156038404, 0.002081471960991621, 0.002080196049064398, 0.0020813130540773273, 0.0020849950378760695, 0.0020859859650954604, 0.0020774779841303825, 0.0020837680203840137, 0.0020848920103162527, 0.002080425969325006, 0.002087433938868344, 0.0020810189889743924, 0.0020806390093639493, 0.00208439608104527, 0.0020889979787170887, 0.0020851100562140346, 0.0020854490576311946, 0.0020800279453396797, 0.0020765200024470687, 0.0020848249550908804];[0.00832262507174164, 0.008329160045832396, 0.008325173985213041, 0.008331709075719118, 0.008322514942847192, 0.00833293900359422, 0.008325608097948134, 0.0083291259361431, 0.00833017798140645, 0.008327192044816911, 0.00833924300968647, 0.00832421996165067, 0.008330865995958447, 0.00834966404363513, 0.008325239061377943, 0.008327260031364858, 0.008325487957336009, 0.008330240030772984, 0.008329320000484586, 0.00833138800226152, 0.00832456792704761, 0.008329057018272579, 0.00832771195564419, 0.008342396933585405, 0.008326431969180703, 0.008329977048560977, 0.0083296790253371, 0.008325991919264197, 0.008327636984176934, 0.008324139984324574, 0.00834535900503397, 0.00832867796998471, 0.008325533010065556, 0.008326719980686903, 0.008345867972820997, 0.008323143003508449, 0.008330489043146372, 0.00832547596655786, 0.008327472023665905, 0.008328364929184318, 0.008327618008479476, 0.008327791932970285, 0.008326724055223167, 0.008332289988175035, 0.008327009971253574, 0.008333737961947918, 0.008327635936439037, 0.008349225972779095, 0.008335513062775135, 0.00834455294534564];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.002626942005008459;0.0226868640165776;;;8.636225684968842;;;[0.0026442479575052857, 0.0026396720204502344, 0.0026367149548605084, 0.0026362689677625895, 0.002634086995385587, 0.002639351994730532, 0.0026372700231149793, 0.0026365399826318026, 0.002639469923451543, 0.002632281044498086, 0.002636900986544788, 0.002634247997775674, 0.0026375310262665153, 0.0026468370342627168, 0.00263985397759825, 0.0026337350718677044, 0.0026407199911773205, 0.0026335599832236767, 0.0026334550930187106, 0.0026335479924455285, 0.0026461140951141715, 0.002626942005008459, 0.002632868941873312, 0.0026361539494246244, 0.002636366058140993, 0.002636006916873157, 0.0026354820001870394, 0.0026307349326089025, 0.0026332170236855745, 0.0026399369817227125, 0.0026376040186733007, 0.0026384289376437664, 0.0026325309881940484, 0.00264882599003613, 0.002635610057041049, 0.0026353279827162623, 0.002643238054588437, 0.0026368589606136084, 0.002641130005940795, 0.0026326110819354653, 0.0026389319682493806, 0.0026293109403923154, 0.0026356660528108478, 0.002639714046381414, 0.002631995943374932, 0.002629701979458332, 0.002632800955325365, 0.0026318569434806705, 0.0026348219253122807, 0.002637116936966777];[0.022802510065957904, 0.022718373918905854, 0.022715435014106333, 0.022698216955177486, 0.022754947072826326, 0.022688641911372542, 0.0226868640165776, 0.022750296047888696, 0.022709073033183813, 0.02271166699938476, 0.022745063994079828, 0.022703486029058695, 0.022704269038513303, 0.02276623493526131, 0.02270513994153589, 0.02270635694731027, 0.0227453539846465, 0.022699882043525577, 0.02272323297802359, 0.022770997020415962, 0.02271797100547701, 0.02270852599758655, 0.022756803082302213, 0.022704271017573774, 0.02271142997778952, 0.02275848702993244, 0.022698018001392484, 0.02269813499879092, 0.022754753939807415, 0.02269072097260505, 0.022728723008185625, 0.022750862990505993, 0.022706463932991028, 0.02270899503491819, 0.022773659089580178, 0.02270793402567506, 0.022713148035109043, 0.0227492970880121, 0.02269897994119674, 0.022714091930538416, 0.0227542381035164, 0.022800417034886777, 0.022697487962432206, 0.02274658204987645, 0.022700640023685992, 0.02269255102146417, 0.022750471951439977, 0.022700748988427222, 0.02269983699079603, 0.022744975052773952];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.0011706240475177765;0.0032177160028368235;;;2.748718522961968;;;[0.0012025400064885616, 0.0011843539541587234, 0.0011852240422740579, 0.0011832639575004578, 0.0011851680465042591, 0.0011807759292423725, 0.0011788890697062016, 0.0011840289225801826, 0.0011766250245273113, 0.0011895010247826576, 0.0011924399295821786, 0.0011830339208245277, 0.0011846130946651101, 0.0011856959899887443, 0.001188396941870451, 0.0011766200186684728, 0.0011727929813787341, 0.0011706240475177765, 0.0011790250428020954, 0.001181163010187447, 0.0011756760068237782, 0.001179502927698195, 0.0011769069824367762, 0.001178758917376399, 0.0011782660149037838, 0.0011882019462063909, 0.0011871970491483808, 0.0011919890530407429, 0.0011819649953395128, 0.001181407948024571, 0.0011808120179921389, 0.0011822839733213186, 0.001182248000986874, 0.001175409066490829, 0.0011920930119231343, 0.0011748969554901123, 0.0011757559841498733, 0.0011857260251417756, 0.0011773620499297976, 0.0011772990692406893, 0.001181294908747077, 0.0011774860322475433, 0.0012023228919133544, 0.0011878240620717406, 0.0011860670056194067, 0.0011839540675282478, 0.0011866319691762328, 0.001193145988509059, 0.0011876130010932684, 0.0011816710466518998];[0.003222379949875176, 0.003227955079637468, 0.003227915964089334, 0.003228146000765264, 0.00322218204382807, 0.0032262629829347134, 0.003223318955861032, 0.0032390860142186284, 0.0032383049838244915, 0.0032280649757012725, 0.0032223709858953953, 0.003220885992050171, 0.003221553983166814, 0.003222312079742551, 0.0032177160028368235, 0.003221052000299096, 0.003225133055821061, 0.003226787899620831, 0.003220143960788846, 0.0032287350622937083, 0.003617465030401945, 0.0032240289729088545, 0.0032807179959490895, 0.003225458087399602, 0.003221763065084815, 0.0032196560641750693, 0.0032179339323192835, 0.003223479026928544, 0.0032242850866168737, 0.003227636101655662, 0.0032229910138994455, 0.0032242180313915014, 0.0036302179796621203, 0.003223036997951567, 0.0032206630567088723, 0.0032276679994538426, 0.0032352249836549163, 0.003245792002417147, 0.0032183530274778605, 0.003222036059014499, 0.0032189039047807455, 0.0032210330246016383, 0.003218778991140425, 0.003219926031306386, 0.003618883900344372, 0.0032236420083791018, 0.0032388659892603755, 0.0032312580151483417, 0.0032193250954151154, 0.0032185890013352036];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0026101120747625828;0.007669085054658353;;;2.9382205955106113;;;[0.002632395946420729, 0.002619219943881035, 0.002626998000778258, 0.0026399410562589765, 0.0026191340293735266, 0.002630100934766233, 0.0026269699446856976, 0.002624540007673204, 0.0026176850078627467, 0.0026249660877510905, 0.002623414038680494, 0.0026277699507772923, 0.00262055906932801, 0.002621263964101672, 0.002624882967211306, 0.002623916952870786, 0.0026131250197067857, 0.0026191039942204952, 0.002617661957629025, 0.0026262080064043403, 0.002612335025332868, 0.002624953049235046, 0.0026176959509029984, 0.0026257080025970936, 0.0026196109829470515, 0.0026190229691565037, 0.0026150710182264447, 0.002617963938973844, 0.0026184109738096595, 0.002707249019294977, 0.002623222069814801, 0.0026265609776601195, 0.002627289039082825, 0.002619470003992319, 0.0026211730437353253, 0.0026235260302200913, 0.0026101120747625828, 0.002618241007439792, 0.002626541070640087, 0.002616257988847792, 0.002611354924738407, 0.00261220196262002, 0.002620310988277197, 0.002615230972878635, 0.0026178440311923623, 0.002619731007143855, 0.0026183059671893716, 0.0026200399734079838, 0.0026210189098492265, 0.002644631080329418];[0.007698204950429499, 0.0076948830392211676, 0.007680876995436847, 0.007683439995162189, 0.00820091599598527, 0.007699021021835506, 0.007688686018809676, 0.00769017799757421, 0.007692978018894792, 0.007672765990719199, 0.007766584982164204, 0.0076859500259160995, 0.007696839049458504, 0.007690216996707022, 0.0076900559943169355, 0.0076879620319232345, 0.00769205205142498, 0.007701614056713879, 0.007687028031796217, 0.007680552080273628, 0.0076864250004291534, 0.007686652010306716, 0.0076886030146852136, 0.007688184035941958, 0.007711983053013682, 0.007686450029723346, 0.007688384037464857, 0.007688435027375817, 0.007679303060285747, 0.00768570089712739, 0.007697287946939468, 0.0076858639949932694, 0.007685446995310485, 0.0076771539170295, 0.007685479009523988, 0.007680146023631096, 0.007676806999370456, 0.007677325047552586, 0.00767409207765013, 0.0076799740782007575, 0.007674195105209947, 0.00767974799964577, 0.007669085054658353, 0.007693793042562902, 0.007686358992941678, 0.007674167980439961, 0.0076792939798906446, 0.007685658056288958, 0.0076818730449303985, 0.007673894986510277];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.00811224791686982;0.027881141053512692;;;3.436919253359169;;;[0.008125631022267044, 0.008117554942145944, 0.008118450059555471, 0.008116446901112795, 0.00811447307933122, 0.00811837799847126, 0.008122500032186508, 0.008121230988763273, 0.008117028046399355, 0.008118577999994159, 0.00812305393628776, 0.008116201031953096, 0.008117976016364992, 0.008116241078823805, 0.008121980936266482, 0.008121457998640835, 0.00811933190561831, 0.008117343997582793, 0.008116367971524596, 0.00812023808248341, 0.008115369011648, 0.008117038989439607, 0.008119182079099119, 0.00811674795113504, 0.00811664795037359, 0.008117488003335893, 0.008116225013509393, 0.008124496089294553, 0.00811772991437465, 0.00812006404157728, 0.008116540033370256, 0.008117147954180837, 0.008115252945572138, 0.00811651605181396, 0.008114978088997304, 0.008115710923448205, 0.008116545039229095, 0.00811576598789543, 0.008114947006106377, 0.008124571992084384, 0.008120681974105537, 0.008117867051623762, 0.008120276033878326, 0.008120547980070114, 0.008118142955936491, 0.00811224791686982, 0.008116843062452972, 0.008121466031298041, 0.008120690006762743, 0.008121775928884745];[0.027977184974588454, 0.02791483502369374, 0.02792908705305308, 0.028604964958503842, 0.02792875305749476, 0.027935402002185583, 0.027929604053497314, 0.027882599970325828, 0.02794123301282525, 0.027930898941121995, 0.02793855802156031, 0.027890230994671583, 0.028047353960573673, 0.027926744078285992, 0.027929177973419428, 0.027897517080418766, 0.0279654529877007, 0.02792641893029213, 0.027928341063670814, 0.02788345899898559, 0.027918452047742903, 0.027933778008446097, 0.027936477912589908, 0.027888303971849382, 0.02794537297450006, 0.02793720900081098, 0.027926465030759573, 0.027901080902665854, 0.027931335964240134, 0.027928499970585108, 0.027938253013417125, 0.027897443971596658, 0.027932284981943667, 0.027943042921833694, 0.02793832099996507, 0.027900515007786453, 0.027936519007198513, 0.02792480494827032, 0.02792456396855414, 0.027885072981007397, 0.027938700979575515, 0.027932942961342633, 0.0279397169360891, 0.027881141053512692, 0.027931414893828332, 0.02794111508410424, 0.02793531899806112, 0.027898782049305737, 0.027939637075178325, 0.027935774996876717];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0006375310476869345;0.0014842720702290535;;;2.328156527614196;;;[0.0006722860271111131, 0.0006580180488526821, 0.0006536310538649559, 0.0033675580052658916, 0.0006655670003965497, 0.0006550400285050273, 0.0006559540051966906, 0.0006533929845318198, 0.000654158997349441, 0.0006520579336211085, 0.0006477879360318184, 0.0006449379725381732, 0.0006479519652202725, 0.0006453830283135176, 0.0006583749782294035, 0.0006508220685645938, 0.0006585540249943733, 0.0006432590307667851, 0.0006562840426340699, 0.0006447299383580685, 0.0006485419580712914, 0.0006438329583033919, 0.0006455449620261788, 0.0006466240156441927, 0.0006564900977537036, 0.0006485540652647614, 0.0006375310476869345, 0.0006449110805988312, 0.0006423970917239785, 0.0006427719490602612, 0.0006420719437301159, 0.0006429130444303155, 0.0006407549371942878, 0.0006429229397326708, 0.0006449909415096045, 0.0006415060488507152, 0.0006425450555980206, 0.0006437379634007812, 0.0006429760251194239, 0.000646900967694819, 0.0006430729990825057, 0.0006429950008168817, 0.000641450984403491, 0.0006450338987633586, 0.0006412250222638249, 0.0006410951027646661, 0.0006462919991463423, 0.0006462830351665616, 0.0006473640678450465, 0.0006416470278054476];[0.0016154309269040823, 0.0015082999598234892, 0.002224399009719491, 0.001499389996752143, 0.0015964689664542675, 0.0014973949873819947, 0.0014864119002595544, 0.0014872379833832383, 0.0014899939997121692, 0.0014901860849931836, 0.0014896210050210357, 0.00149204907938838, 0.0014986349269747734, 0.0014959280379116535, 0.001883212011307478, 0.001512767979875207, 0.0014921349938958883, 0.0014928189339116216, 0.0014876800123602152, 0.0014868739526718855, 0.001488997950218618, 0.0014928210293874145, 0.001487620989792049, 0.0014932899503037333, 0.0014920879621058702, 0.001487963949330151, 0.0018870789790526032, 0.0015085589839145541, 0.0014982200227677822, 0.0014912229962646961, 0.0014878009678795934, 0.0014964649453759193, 0.0014918040251359344, 0.0015115980058908463, 0.0014842720702290535, 0.0014926840085536242, 0.001490068039856851, 0.0014891430037096143, 0.0018892650259658694, 0.0014885440468788147, 0.0014911940088495612, 0.001489482936449349, 0.0014929290628060699, 0.0014900759560987353, 0.0015052850358188152, 0.0014928950695320964, 0.0014940719120204449, 0.0014913060003891587, 0.001487694913521409, 0.0014901889953762293];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.001049073995091021;0.002862023073248565;;;2.728142234619253;;;[0.0010818379232659936, 0.0010622830595821142, 0.0010565329575911164, 0.0010584619594737887, 0.0010590499732643366, 0.0010583620751276612, 0.0010600850218906999, 0.0010568189900368452, 0.0010627539595589042, 0.001059910049661994, 0.0010608609300106764, 0.0010758850257843733, 0.001060756971128285, 0.0010593350743874907, 0.001058243098668754, 0.0010603239061310887, 0.0010558239882811904, 0.001054494990967214, 0.001051924074999988, 0.0010552909225225449, 0.0010724440217018127, 0.0010569359874352813, 0.0010548729915171862, 0.00105434306897223, 0.0010560769587755203, 0.0010631290497258306, 0.001054969965480268, 0.0010550320148468018, 0.0010555150220170617, 0.0010582570685073733, 0.001050050021149218, 0.0010527359554544091, 0.001050056074745953, 0.0010517420014366508, 0.0010551430750638247, 0.001068251091055572, 0.0010564930271357298, 0.0010627139126881957, 0.0010530450381338596, 0.0010546980192884803, 0.0010500210337340832, 0.001049073995091021, 0.00105175597127527, 0.001054494990967214, 0.0010557909263297915, 0.0010512479348108172, 0.0010590029414743185, 0.0010550790466368198, 0.001056694076396525, 0.0010536049958318472];[0.0028952000429853797, 0.002876630984246731, 0.0028798080747947097, 0.002875201986171305, 0.002880349988117814, 0.002879147999919951, 0.0028852990362793207, 0.0028890350367873907, 0.0028933200519531965, 0.0028770369244739413, 0.002885794034227729, 0.0032680979929864407, 0.0028758409898728132, 0.002881161984987557, 0.0028797669801861048, 0.0028902150224894285, 0.0028761770809069276, 0.00287297903560102, 0.00288030703086406, 0.0028813560493290424, 0.002878581057302654, 0.0028805769979953766, 0.0028782900189980865, 0.0028672440676018596, 0.0028984370874240994, 0.0028763149166479707, 0.002879337058402598, 0.0028855999698862433, 0.002880312968045473, 0.0028804379981011152, 0.002871916047297418, 0.0028804370667785406, 0.0028847530484199524, 0.0028654710622504354, 0.0028678420931100845, 0.00287036900408566, 0.0028683029813691974, 0.0028751229401677847, 0.00286565104033798, 0.002872697077691555, 0.0028732989449054003, 0.0028713600477203727, 0.002883037901483476, 0.0028732919599860907, 0.002868395997211337, 0.002869758987799287, 0.0028685180004686117, 0.002862023073248565, 0.00287043210119009, 0.0028663160046562552];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.0029464929830282927;0.020822137943468988;;;7.066752937612223;;;[0.002957782009616494, 0.002954381052404642, 0.0029532930348068476, 0.0029526359867304564, 0.0029544209828600287, 0.0029586110031232238, 0.0029579189140349627, 0.0029647559858858585, 0.002957338932901621, 0.0029584290459752083, 0.0029576629167422652, 0.0029571850318461657, 0.0029594229999929667, 0.0029609790071845055, 0.0029533019987866282, 0.002954063005745411, 0.002963916980661452, 0.002959590987302363, 0.0029675239929929376, 0.0029515590285882354, 0.002953043906018138, 0.0029648810159415007, 0.0029542529955506325, 0.002958861063234508, 0.002961023012176156, 0.0029593210201710463, 0.0029611230129376054, 0.002966030966490507, 0.002962548052892089, 0.002968300017528236, 0.002955405041575432, 0.002963357954286039, 0.00295368698425591, 0.0029584600124508142, 0.0029613609658554196, 0.002956199925392866, 0.0029606870375573635, 0.002954507013782859, 0.0029464929830282927, 0.002955277916043997, 0.0029608859913423657, 0.0029621290741488338, 0.0029660689178854227, 0.002954393974505365, 0.002958068042062223, 0.0029545860597863793, 0.002955614007078111, 0.002960689947940409, 0.002955470932647586, 0.0029581619892269373];[0.021006593015044928, 0.02082398603670299, 0.020826054038479924, 0.020845570950768888, 0.020908061997033656, 0.020910687977448106, 0.02091702597681433, 0.020841678022406995, 0.02091164398007095, 0.02090405998751521, 0.020837065065279603, 0.02090823301114142, 0.020905243000015616, 0.020842740079388022, 0.020902729011140764, 0.020915798959322274, 0.020835543982684612, 0.020892300992272794, 0.02090676291845739, 0.020846405997872353, 0.02089272893499583, 0.0209023030474782, 0.020827356027439237, 0.02089478902053088, 0.020903452998027205, 0.020840051933191717, 0.02090507000684738, 0.0209042530041188, 0.020822137943468988, 0.0208916679257527, 0.02089894306845963, 0.020837403018958867, 0.02090097696054727, 0.020914637949317694, 0.020834584021940827, 0.020908147911541164, 0.02090699307154864, 0.020842746016569436, 0.02090309897903353, 0.02090280596166849, 0.020831429050303996, 0.020898579969070852, 0.020919919945299625, 0.020837989985011518, 0.020891856984235346, 0.020906488061882555, 0.020832904032431543, 0.020903175929561257, 0.02090199396479875, 0.020838981959968805];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0010404459899291396;0.0017708269879221916;;;1.7019883829268208;;;[0.0010703899897634983, 0.0010637990199029446, 0.0010521789081394672, 0.001055345986969769, 0.0010466949315741658, 0.001057259039953351, 0.0010480659548193216, 0.0010560370283201337, 0.0010495820315554738, 0.0010570439044386148, 0.0010549119906499982, 0.0010487230028957129, 0.0010559019865468144, 0.0010429919930174947, 0.00105086003895849, 0.0010435630101710558, 0.0010449729161337018, 0.0010491000721231103, 0.0010439609177410603, 0.0010462439386174083, 0.0010496840113773942, 0.0010563089745119214, 0.0010457319440320134, 0.0010404459899291396, 0.0010410660179331899, 0.0010411239927634597, 0.0010418130550533533, 0.0010493329027667642, 0.0010567910503596067, 0.0010496510658413172, 0.001054793014191091, 0.0010604879353195429, 0.0010491290595382452, 0.0010539079084992409, 0.0010563709074631333, 0.00104991695843637, 0.0010474090231582522, 0.0010517439804971218, 0.0010489999549463391, 0.0010480709606781602, 0.0010438859462738037, 0.0010511260479688644, 0.001047236961312592, 0.001043085940182209, 0.0010455260053277016, 0.0010490909917280078, 0.0010461349738761783, 0.0010437220335006714, 0.0010485689854249358, 0.001055154949426651];[0.0018028269987553358, 0.0017804079689085484, 0.0017829400021582842, 0.0017817799234762788, 0.0017776979366317391, 0.0017840390792116523, 0.0017812600126489997, 0.0017764789517968893, 0.0017875699559226632, 0.0017772580031305552, 0.0017810870194807649, 0.0017861369997262955, 0.0017869470175355673, 0.0018789370078593493, 0.0017772039864212275, 0.0017739749746397138, 0.0017787459073588252, 0.001776617020368576, 0.0017749170074239373, 0.0017811560537666082, 0.0017848479328677058, 0.0017833949532359838, 0.0017742629861459136, 0.002211598912253976, 0.0017726710066199303, 0.0017795140156522393, 0.0017829890130087733, 0.0018061950104311109, 0.0017708269879221916, 0.0017952739726752043, 0.0017953249625861645, 0.0017748960526660085, 0.001774058910086751, 0.0017772730207070708, 0.0017842770321294665, 0.002174698980525136, 0.0017711719265207648, 0.0017738209571689367, 0.0017864670371636748, 0.001775916083715856, 0.0017940360121428967, 0.001774658914655447, 0.0017781760543584824, 0.0017770180711522698, 0.0017737660091370344, 0.0017740640323609114, 0.001774450996890664, 0.0021848250180482864, 0.0017711210530251265, 0.0017752740532159805];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.003152700955979526;0.0076279540080577135;;;2.419498111164099;;;[0.003167429007589817, 0.003159087966196239, 0.0031586510594934225, 0.0031664869748055935, 0.003159058978781104, 0.003155769081786275, 0.003159464104101062, 0.003158631967380643, 0.0031617210479453206, 0.0031580160139128566, 0.003158463048748672, 0.003157673985697329, 0.003158658044412732, 0.003161648055538535, 0.0031605829717591405, 0.0031584490789100528, 0.003157344995997846, 0.003152700955979526, 0.0031573260203003883, 0.0031589861027896404, 0.003157601924613118, 0.0031561090145260096, 0.0031580060021951795, 0.0031561260111629963, 0.003159075044095516, 0.0031556240282952785, 0.0031559139024466276, 0.0031591670121997595, 0.0031635620398446918, 0.0031596419867128134, 0.0031561990035697818, 0.0031575169414281845, 0.003159145941026509, 0.003155130078084767, 0.0031598230125382543, 0.003159217070788145, 0.0031579410424456, 0.0031607019482180476, 0.0031608520075678825, 0.0031575600150972605, 0.003158448962494731, 0.0031612529419362545, 0.003157363971695304, 0.003158155013807118, 0.0031661330722272396, 0.003153993980959058, 0.0031586330151185393, 0.0031554249580949545, 0.0031622661044821143, 0.0031597879715263844];[0.0076279540080577135, 0.007649776991456747, 0.007660528062842786, 0.0076644959626719356, 0.00766160199418664, 0.007654985995031893, 0.007652479922398925, 0.008129140944220126, 0.0076493959641084075, 0.007659832946956158, 0.007658657967112958, 0.007649061037227511, 0.007653077016584575, 0.007651068037375808, 0.007663403986953199, 0.007644288009032607, 0.007650812971405685, 0.007653395994566381, 0.007648393977433443, 0.008056208025664091, 0.0076510029612109065, 0.007644878001883626, 0.007653212058357894, 0.007647546008229256, 0.007659795926883817, 0.007652236963622272, 0.007654581917449832, 0.007646215963177383, 0.007645162986591458, 0.007654655026271939, 0.007659838069230318, 0.00805565097834915, 0.0076506470795720816, 0.007648111088201404, 0.007660016999579966, 0.007648108992725611, 0.007647074060514569, 0.007649229955859482, 0.007648552069440484, 0.007648204918950796, 0.0076443529687821865, 0.007646883022971451, 0.007651100982911885, 0.008048172923736274, 0.007652698899619281, 0.007646998041309416, 0.007669902988709509, 0.0076484259916469455, 0.0076558750588446856, 0.0076527929631993175];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.00043231190647929907;0.0009494529804214835;;;2.1962221400602284;;;[0.0004673789953812957, 0.0004451780114322901, 0.0004449170082807541, 0.0004410240799188614, 0.0004425870720297098, 0.00044205004815012217, 0.00045138702262192965, 0.0004447969840839505, 0.0004451220156624913, 0.0004439710173755884, 0.00044149509631097317, 0.0004370040260255337, 0.0004472120199352503, 0.00043720495887100697, 0.0004418089520186186, 0.0004410349065437913, 0.0004356859717518091, 0.0004371859831735492, 0.0004389170790091157, 0.00043573009315878153, 0.0004396250005811453, 0.0004442299250513315, 0.0004454270238056779, 0.0004452810389921069, 0.0004368199734017253, 0.00043231190647929907, 0.00043496000580489635, 0.00043303798884153366, 0.0004357930738478899, 0.00043406395707279444, 0.00043348001781851053, 0.0004363961052149534, 0.00043386395554989576, 0.0004348789807409048, 0.0004397870507091284, 0.00043387000914663076, 0.0004335979465395212, 0.00043250201269984245, 0.00043427501805126667, 0.00043717597145587206, 0.0004349939990788698, 0.00043494696728885174, 0.00043635000474750996, 0.0004445400554686785, 0.00044736394193023443, 0.00043440598528832197, 0.0004333299584686756, 0.00043524696957319975, 0.0004349399823695421, 0.0004353279946371913];[0.0010176809737458825, 0.0009945089695975184, 0.0009794550715014338, 0.0017267129151150584, 0.0009751420002430677, 0.0009642989607527852, 0.0009851929498836398, 0.0009600530611351132, 0.0009767930023372173, 0.0009604350198060274, 0.0009568189270794392, 0.000960511970333755, 0.0009642719523981214, 0.0009982750052586198, 0.0009740459499880672, 0.001370272017084062, 0.0009699950460344553, 0.0009931150125339627, 0.0009779699612408876, 0.0009659220231696963, 0.0010191760957241058, 0.0009933229302987456, 0.0009706299751996994, 0.000954875024035573, 0.0009494529804214835, 0.0009537589503452182, 0.0009575400035828352, 0.0013737459667026997, 0.0009533240227028728, 0.0009705509291961789, 0.0009540319442749023, 0.0009624429512768984, 0.0009537370642647147, 0.0009663900127634406, 0.000959313940256834, 0.0009608858963474631, 0.0009596969466656446, 0.0009533989941701293, 0.0009584390791133046, 0.001346611068584025, 0.0009692439343780279, 0.0009536439320072532, 0.0009613230358809233, 0.0009566659573465586, 0.0009619969641789794, 0.000952369999140501, 0.0009656599722802639, 0.0009572419803589582, 0.0009552590781822801, 0.0009522390319034457];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0005262329941615462;0.0012031340738758445;;;2.2863144029819216;;;[0.0005537490360438824, 0.0005356170004233718, 0.0005341769428923726, 0.0005372219020500779, 0.0005414879415184259, 0.0005346100078895688, 0.0005343049997463822, 0.0005315309390425682, 0.000541019020602107, 0.000533730024471879, 0.0005323459627106786, 0.0005364989629015326, 0.0005343270022422075, 0.0005336940521374345, 0.000536720035597682, 0.0005335489986464381, 0.0005273689748719335, 0.0005286519881337881, 0.0005293359281495214, 0.0005277330055832863, 0.0005292000714689493, 0.0005311419954523444, 0.0005280970362946391, 0.0005262329941615462, 0.00055382598657161, 0.0005475359503179789, 0.0005382359959185123, 0.0005320399068295956, 0.0005346699617803097, 0.0005397099303081632, 0.0005440940149128437, 0.0005298829637467861, 0.0005318049807101488, 0.0005417449865490198, 0.0005423480179160833, 0.0005338540067896247, 0.0005296990275382996, 0.000535745988599956, 0.0005404370604082942, 0.000533499987795949, 0.000541534973308444, 0.0005343259545043111, 0.0005366419209167361, 0.0005320110358297825, 0.000533913029357791, 0.0005353139713406563, 0.0005357729969546199, 0.000535813975147903, 0.0005305450176820159, 0.0005346059333533049];[0.0013053350849077106, 0.0012122620828449726, 0.001226827036589384, 0.0012153240386396646, 0.0012172110145911574, 0.0012234250316396356, 0.0012067470233887434, 0.0012114420533180237, 0.0012151889968663454, 0.001205492066219449, 0.0012162280036136508, 0.0012250299332663417, 0.001623349031433463, 0.0012130920076742768, 0.0012112590484321117, 0.0012216781033203006, 0.001222437946125865, 0.0012128179660066962, 0.0012281519593670964, 0.0012198749464005232, 0.0012205959064885974, 0.0012111200485378504, 0.0012169800465926528, 0.0012198790209367871, 0.0016017629532143474, 0.001215307042002678, 0.001212768955156207, 0.0012256040936335921, 0.001209583948366344, 0.0012210390996187925, 0.0012126700021326542, 0.0012133849086239934, 0.00121417292393744, 0.0012031340738758445, 0.0012063810136169195, 0.0012031940277665854, 0.001602092059329152, 0.0012046659830957651, 0.0012061430606991053, 0.0012063459726050496, 0.0012085119960829616, 0.0012072169920429587, 0.0012072219979017973, 0.001224813051521778, 0.0012040160363540053, 0.0012068480718880892, 0.0012050759978592396, 0.0012174990260973573, 0.0015888180350884795, 0.0012053149985149503];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.001021197997033596;0.005405251053161919;;;5.293049015825766;;;[0.0010529429418966174, 0.0010437030578032136, 0.0010442169150337577, 0.0010446009691804647, 0.001044729957357049, 0.0010456569725647569, 0.0010454460280016065, 0.0010444310028105974, 0.0010457810712978244, 0.0010427080560475588, 0.0010462150676175952, 0.0010460400953888893, 0.001045206910930574, 0.0010283549781888723, 0.0010236429516226053, 0.0010260830167680979, 0.0010227219900116324, 0.0010251710191369057, 0.0010225099977105856, 0.0010233300272375345, 0.0010257450630888343, 0.0010301410220563412, 0.001023103017359972, 0.001021197997033596, 0.0010241220006719232, 0.0010232619242742658, 0.0010258289985358715, 0.0010232930071651936, 0.0010252610081806779, 0.0010245010489597917, 0.0010239719413220882, 0.001022235956043005, 0.0010241289855912328, 0.0010245259618386626, 0.0010248050093650818, 0.0010249170009046793, 0.0010246139718219638, 0.0010258411057293415, 0.001023986958898604, 0.0010238450486212969, 0.001022998010739684, 0.0010232410859316587, 0.0010233089560642838, 0.0010282499715685844, 0.0010246159508824348, 0.00102408102247864, 0.001024120021611452, 0.0010256540263071656, 0.0010238459799438715, 0.0010230769403278828];[0.005456357961520553, 0.0054192449897527695, 0.005425732932053506, 0.0054262359626591206, 0.005414868937805295, 0.005427554016932845, 0.005420661997050047, 0.0054081890266388655, 0.005904556019231677, 0.0054192699026316404, 0.005427535972557962, 0.005409307894296944, 0.005428081029094756, 0.005413197097368538, 0.005414577899500728, 0.0054166619665920734, 0.00542744598351419, 0.005411638994701207, 0.005405251053161919, 0.005429369048215449, 0.005805562948808074, 0.0054099810076877475, 0.005424277042038739, 0.005409342935308814, 0.005437139072455466, 0.005414371960796416, 0.0054161730222404, 0.005419226014055312, 0.005427491967566311, 0.005412267986685038, 0.005416676984168589, 0.005411013029515743, 0.005793299991637468, 0.005409953999333084, 0.005421609967015684, 0.005410370999015868, 0.005409691948443651, 0.005407559918239713, 0.00542154407594353, 0.0054086120799183846, 0.005424074945040047, 0.005412167985923588, 0.005412808037362993, 0.005424231989309192, 0.005896813003346324, 0.005415209103375673, 0.005432057077996433, 0.0054222020553424954, 0.005414418061263859, 0.005411501042544842];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0004002470523118973;0.0009530879324302077;;;2.38124909833815;;;[0.00043215497862547636, 0.0004106210544705391, 0.0004281420260667801, 0.00041928503196686506, 0.0004158010706305504, 0.00043380598071962595, 0.00041235703974962234, 0.0004062739899381995, 0.0004139980301260948, 0.0004127839347347617, 0.0004038340412080288, 0.00041316100396215916, 0.000412544934079051, 0.00041547801811248064, 0.0004106590058654547, 0.00040603603702038527, 0.00040327105671167374, 0.0004027419490739703, 0.0004015270387753844, 0.0004013379802927375, 0.000405237078666687, 0.0004054470919072628, 0.00040336395613849163, 0.00040508806705474854, 0.0004036659374833107, 0.0004024890949949622, 0.00040453101973980665, 0.0004014020087197423, 0.00040475395508110523, 0.0004002470523118973, 0.00040335196536034346, 0.00040870101656764746, 0.0004031290300190449, 0.00040249305311590433, 0.00040337396785616875, 0.00040250702295452356, 0.0004052750300616026, 0.00040782499127089977, 0.0004063249798491597, 0.0004013390280306339, 0.0004063020460307598, 0.000400327960960567, 0.0004028039984405041, 0.00040315696969628334, 0.0004073349991813302, 0.000400360906496644, 0.0004043880617246032, 0.0004006399540230632, 0.00040626805275678635, 0.0004020079504698515];[0.0010073520243167877, 0.0009833989897742867, 0.0009863079758360982, 0.0009920200100168586, 0.0014798080082982779, 0.001004385994747281, 0.0009745729621499777, 0.0009704990079626441, 0.0009634370217099786, 0.000962897902354598, 0.0009633589070290327, 0.0009664639364928007, 0.0009688409045338631, 0.0009575330186635256, 0.000969366985373199, 0.0009663189994171262, 0.001350344973616302, 0.000958274002186954, 0.0009805900044739246, 0.0009736620122566819, 0.0009713260224089026, 0.0009615879971534014, 0.0009678528876975179, 0.0009658669587224722, 0.0009707330027595162, 0.0009600210469216108, 0.0009663400705903769, 0.000957297976128757, 0.001344401971437037, 0.0009573840070515871, 0.0009621580829843879, 0.0009657329646870494, 0.0009681270457804203, 0.000984865939244628, 0.0009659670758992434, 0.0009592280257493258, 0.0009633679874241352, 0.0009550520917400718, 0.0009621341014280915, 0.000974925933405757, 0.001381648937240243, 0.0009734010091051459, 0.000953107955865562, 0.0009563480271026492, 0.0009590740082785487, 0.0009557988960295916, 0.0009548600064590573, 0.000953300972469151, 0.0009571620030328631, 0.0009530879324302077];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0010669580660760403;0.002107013948261738;;;1.9747860907136856;;;[0.0010803249897435308, 0.001074441010132432, 0.0010687209432944655, 0.001070252968929708, 0.0010711830109357834, 0.0010712429648265243, 0.001068617100827396, 0.0010743041057139635, 0.0010687470203265548, 0.001070523983798921, 0.0010681489948183298, 0.0010678209364414215, 0.0010682879947125912, 0.0010699949925765395, 0.001068580080755055, 0.001067118952050805, 0.0010694349184632301, 0.0010678399121388793, 0.0010691400384530425, 0.0010696450481191278, 0.0010688949842005968, 0.0010722180595621467, 0.0010711740469560027, 0.0010715069947764277, 0.0010703139705583453, 0.0010688159381970763, 0.001070828060619533, 0.0010669580660760403, 0.001069554011337459, 0.001067347009666264, 0.001074024010449648, 0.001067075994797051, 0.0010697609977796674, 0.0010689570335671306, 0.0010688919574022293, 0.0010710560018196702, 0.0010701139690354466, 0.0010676520178094506, 0.0010675389785319567, 0.0010687039466574788, 0.0010677040554583073, 0.001070285914465785, 0.0010699720587581396, 0.001069276942871511, 0.0010684970766305923, 0.0010696559911593795, 0.0010696069803088903, 0.0010726400651037693, 0.001068652025423944, 0.0010678209364414215];[0.002167291007936001, 0.0021345149725675583, 0.002134762005880475, 0.0021222590003162622, 0.00212309998460114, 0.002107013948261738, 0.0021155279828235507, 0.0021310580195859075, 0.002132914960384369, 0.002134875045157969, 0.002118769916705787, 0.002127949963323772, 0.0025196720380336046, 0.0021156090078875422, 0.0021170880645513535, 0.0021322109969332814, 0.0021303080720826983, 0.0021497790003195405, 0.002118904027156532, 0.0021314009791240096, 0.002129873028025031, 0.0021145070204511285, 0.0021261119982227683, 0.002129250904545188, 0.0025097569450736046, 0.0021215149899944663, 0.0021208629477769136, 0.0021293029421940446, 0.0021300900261849165, 0.002115704002790153, 0.0021169809624552727, 0.0021333550103008747, 0.0021348880836740136, 0.002118256059475243, 0.0021138869924470782, 0.0021316660568118095, 0.00252376904245466, 0.0021137349540367723, 0.0021190569968894124, 0.0021223879884928465, 0.002141705946996808, 0.002126830047927797, 0.002119104960002005, 0.0021437640534713864, 0.0021342879626899958, 0.002120516961440444, 0.0021192849380895495, 0.002131658955477178, 0.002547662938013673, 0.0021419619442895055];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0002327989786863327;0.0007765010232105851;;;3.3355001280174106;;;[0.0002717339666560292, 0.00024884194135665894, 0.00023982301354408264, 0.00024418404791504145, 0.00024348509032279253, 0.0002403570106253028, 0.0002425540005788207, 0.0002426840364933014, 0.0002413429319858551, 0.0002415789058431983, 0.00024701200891286135, 0.00024068402126431465, 0.00024023698642849922, 0.00023600796703249216, 0.0002415430499240756, 0.00024680409114807844, 0.00023894489277154207, 0.00023532100021839142, 0.0002355759497731924, 0.00023629609495401382, 0.00023353192955255508, 0.00023749098181724548, 0.000239764922298491, 0.00023403496015816927, 0.00023660098668187857, 0.00023405591491609812, 0.0002333569573238492, 0.00023332599084824324, 0.00023513799533247948, 0.00023568596225231886, 0.00023579702246934175, 0.00023498199880123138, 0.00023546500597149134, 0.0002336209872737527, 0.00023620796855539083, 0.0002327989786863327, 0.0002333919983357191, 0.0002336560282856226, 0.00023427896667271852, 0.0002349509159103036, 0.00023747992236167192, 0.0002351510338485241, 0.0002400069497525692, 0.00023447000421583652, 0.0002357600023970008, 0.00023493298795074224, 0.00023699691519141197, 0.00023478991352021694, 0.00023898202925920486, 0.00023395696189254522];[0.0008712589042261243, 0.0008206750499084592, 0.0008212450193241239, 0.0007947880076244473, 0.0008147410117089748, 0.0008136900141835213, 0.0008026650175452232, 0.00078713393304497, 0.0008021190296858549, 0.0007929470157250762, 0.0007935879984870553, 0.0007797300349920988, 0.0007910890271887183, 0.0007892589783295989, 0.0007901869248598814, 0.0008024040143936872, 0.0007924590026959777, 0.0007952619343996048, 0.0008006340358406305, 0.0008036870276555419, 0.0008172510424628854, 0.0011650599772110581, 0.000797264976426959, 0.0007884970400482416, 0.0007901210337877274, 0.0008203360484912992, 0.000788753037340939, 0.0007937989430502057, 0.0008052920456975698, 0.0007799000013619661, 0.000792213948443532, 0.00079300906509161, 0.0007790119852870703, 0.0012475770199671388, 0.0007901130011305213, 0.0007901699282228947, 0.0007948200218379498, 0.0007946329424157739, 0.0008061730768531561, 0.0007944729877635837, 0.0007909139385446906, 0.0008041749242693186, 0.0007765010232105851, 0.0007913500303402543, 0.0007926470134407282, 0.0011739759938791394, 0.0007992930477485061, 0.0007926690159365535, 0.0007905419915914536, 0.0007814300479367375];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.00034114602021872997;0.0008132120128720999;;;2.3837652051479274;;;[0.00037656095810234547, 0.00035605498123914003, 0.00036554294638335705, 0.00036764005199074745, 0.00036249798722565174, 0.0003518459852784872, 0.0003498659934848547, 0.0003484790213406086, 0.00035061000380665064, 0.00035146099980920553, 0.00034710101317614317, 0.0003466940252110362, 0.0003561070188879967, 0.00035360699985176325, 0.00035188894253224134, 0.00034962594509124756, 0.00034524709917604923, 0.00034322589635849, 0.00034453708212822676, 0.00034472800325602293, 0.0003487180219963193, 0.0003461079904809594, 0.00034321798011660576, 0.00034719600807875395, 0.0003468259237706661, 0.00042869301978498697, 0.00035508989822119474, 0.00034781498834490776, 0.00034554791636765003, 0.00034886994399130344, 0.00034475105348974466, 0.00034114602021872997, 0.0003458780702203512, 0.0003435220569372177, 0.0003471970558166504, 0.0003419020213186741, 0.0003472969401627779, 0.0003413090016692877, 0.00035754102282226086, 0.00034557399339973927, 0.00034829601645469666, 0.0003443920286372304, 0.0003413730300962925, 0.00034931604750454426, 0.00034654804039746523, 0.0003447489580139518, 0.00034286791924387217, 0.0003427179763093591, 0.0003467799397185445, 0.00034334196243435144];[0.0009099640883505344, 0.0008571179350838065, 0.0008474589558318257, 0.0008392299059778452, 0.0008343800436705351, 0.0013084090314805508, 0.00083403498865664, 0.0008488059975206852, 0.0008371940348297358, 0.0008225670317187905, 0.0008277021115645766, 0.0008270380785688758, 0.000848231022246182, 0.0008455540519207716, 0.0008340110071003437, 0.0008335430175065994, 0.0008662970503792167, 0.0012185130035504699, 0.000846293056383729, 0.0008251209510490298, 0.0008251959225162864, 0.0008355230093002319, 0.0008237549336627126, 0.0008663199841976166, 0.0008302310016006231, 0.0008155859541147947, 0.000828618067316711, 0.0008291909471154213, 0.0008384630782529712, 0.0012140379985794425, 0.0008366759866476059, 0.0008443610277026892, 0.0008229089435189962, 0.0008206829661503434, 0.0008171770023182034, 0.0008155569666996598, 0.0008212239481508732, 0.0008190679363906384, 0.0008380520157516003, 0.0008183569880202413, 0.0008791759610176086, 0.0012759789824485779, 0.0008200469892472029, 0.0008160610450431705, 0.0008300649933516979, 0.0008132120128720999, 0.0008209460647776723, 0.0008137390250340104, 0.0008198260329663754, 0.0008346880786120892];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0005479630781337619;0.00208924594335258;;;3.8127494839033287;;;[0.0005574130918830633, 0.0005479630781337619, 0.0005496349185705185, 0.0005498731043189764, 0.0005488879978656769, 0.0005518229445442557, 0.0005488189635798335, 0.0005501869600266218, 0.0005511610070243478, 0.0005538410041481256, 0.0005540340207517147, 0.0005560460267588496, 0.0005622099852189422, 0.000551403034478426, 0.0005503970896825194, 0.0005496270023286343, 0.0005520500708371401, 0.000552079058252275, 0.0005519000114873052, 0.0005544950254261494, 0.0005533450748771429, 0.0005533440271392465, 0.0005510500632226467, 0.0005520329577848315, 0.00054938904941082, 0.0005509100155904889, 0.0005499360850080848, 0.0005505639128386974, 0.0005502309650182724, 0.0005517040845006704, 0.0005537139950320125, 0.0005551620852202177, 0.0005496529629454017, 0.0005504080327227712, 0.0005493779899552464, 0.0005578560521826148, 0.0005509249167516828, 0.0005486069712787867, 0.0005499020917341113, 0.0005526739405468106, 0.0005518950056284666, 0.0005534749943763018, 0.0005495509831234813, 0.000550589058548212, 0.0005512910429388285, 0.0005538939731195569, 0.0005509040784090757, 0.000553908059373498, 0.0005509740440174937, 0.0005526969907805324];[0.002105609979480505, 0.0021169889951124787, 0.002104757004417479, 0.0021128529915586114, 0.0020978290122002363, 0.00209433794952929, 0.0021104130428284407, 0.0020920350216329098, 0.0020973620703443885, 0.0020954530918970704, 0.0020916429348289967, 0.002092827926389873, 0.0021007340401411057, 0.0024945869809016585, 0.00208924594335258, 0.0020912050968036056, 0.002090218011289835, 0.0020987309981137514, 0.0020964699797332287, 0.002092882990837097, 0.002093993010930717, 0.002095147967338562, 0.0020932299084961414, 0.0020958040840923786, 0.002093204064294696, 0.002491398947313428, 0.00210901303216815, 0.002097007934935391, 0.0021000270498916507, 0.0021040389547124505, 0.0020956029184162617, 0.002102124970406294, 0.0020945670548826456, 0.0020944339921697974, 0.0020934820640832186, 0.0020944169955328107, 0.002095561008900404, 0.0024886010214686394, 0.002094952971674502, 0.0020923259435221553, 0.0020898490911349654, 0.0021091230446472764, 0.0020945010473951697, 0.0020940148970112205, 0.0020958470413461328, 0.002097205026075244, 0.002096950076520443, 0.0020923330448567867, 0.0020957549568265676, 0.002499898080714047];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.00031604792457073927;0.0008649090304970741;;;2.7366388552362926;;;[0.00035160104744136333, 0.0003274420741945505, 0.00032884301617741585, 0.00032976106740534306, 0.0003257009666413069, 0.00032211700454354286, 0.00032665999606251717, 0.0003237150376662612, 0.0003230490256100893, 0.0003339939285069704, 0.0003260589437559247, 0.0003350060433149338, 0.00032595195807516575, 0.00033003289718180895, 0.00032252201344817877, 0.0003243079409003258, 0.00031851802486926317, 0.0003180339699611068, 0.0003210119903087616, 0.00031738902907818556, 0.00031845702324062586, 0.00034390389919281006, 0.0003269199514761567, 0.00031973293516784906, 0.00032189395278692245, 0.0003174958983436227, 0.0003191150026395917, 0.00033219403121620417, 0.00031665596179664135, 0.00031843106262385845, 0.00032492494210600853, 0.00031660101376473904, 0.00032033096067607403, 0.0003198120975866914, 0.00031840894371271133, 0.00031992304138839245, 0.00031973898876458406, 0.00031604792457073927, 0.00031948601827025414, 0.0003197140758857131, 0.0003184831002727151, 0.00031851395033299923, 0.00033086398616433144, 0.00032513809856027365, 0.0003263589460402727, 0.0003284210106357932, 0.00032582797575742006, 0.00032012700103223324, 0.0003340149996802211, 0.00032196997199207544];[0.001003824989311397, 0.0009280790109187365, 0.0009068669751286507, 0.0009018840501084924, 0.000889055896550417, 0.0008889180608093739, 0.0008842399111017585, 0.0008929319446906447, 0.0008904889691621065, 0.0012998629827052355, 0.0008758219191804528, 0.0008747730171307921, 0.0008762320503592491, 0.0008728780085220933, 0.0008880869718268514, 0.0009038479765877128, 0.0008850799640640616, 0.0008746620733290911, 0.0008904190035536885, 0.0008732429705560207, 0.0008815110195428133, 0.001319532049819827, 0.0008890209719538689, 0.0008716689189895988, 0.0008862910326570272, 0.0008791770087555051, 0.0008842149982228875, 0.0008789950516074896, 0.0008750190027058125, 0.0008776419563218951, 0.0008802310330793262, 0.0008745570667088032, 0.0008670920506119728, 0.001272746012546122, 0.0008697140729054809, 0.0008714580908417702, 0.0008707569213584065, 0.0008717890596017241, 0.0008792559383437037, 0.0008855469059199095, 0.0009160840418189764, 0.0008951210184022784, 0.0008930540643632412, 0.0008649090304970741, 0.0008697439916431904, 0.0012772140325978398, 0.0008737999014556408, 0.0008701189653947949, 0.0008739380864426494, 0.0008719849865883589];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.00042221799958497286;0.0009341919794678688;;;2.2125820793669395;;;[0.0004555520135909319, 0.0004389459500089288, 0.00043753301724791527, 0.00043833605013787746, 0.00042898603715002537, 0.0004319000290706754, 0.0004336379934102297, 0.0004321589367464185, 0.00043464498594403267, 0.0004397170851007104, 0.0004400210455060005, 0.0004310379736125469, 0.00043953408021479845, 0.0004303070018067956, 0.000429701991379261, 0.00043319002725183964, 0.0004281330620869994, 0.00042504898738116026, 0.0004270520294085145, 0.0004284268943592906, 0.0004271570360288024, 0.0004318250576034188, 0.00042688101530075073, 0.00042221799958497286, 0.00042855297215282917, 0.00042467890307307243, 0.0004243579460307956, 0.0004315159749239683, 0.00042474805377423763, 0.0004282220033928752, 0.00043110200203955173, 0.000426157028414309, 0.00042635900899767876, 0.0004299529828131199, 0.0004256590036675334, 0.0004290830111131072, 0.0004303579917177558, 0.0004335429985076189, 0.00043556990567594767, 0.0004265719326213002, 0.00042457703966647387, 0.0004270239733159542, 0.0004282629815861583, 0.0004262839211151004, 0.0004294150276109576, 0.00042745191603899, 0.0004257099935784936, 0.0004234089283272624, 0.0004276069812476635, 0.0004259028937667608];[0.0010013809660449624, 0.0009705170523375273, 0.0009618619224056602, 0.0009811320342123508, 0.0009630740387365222, 0.0014440190279856324, 0.0009637159528210759, 0.0009447629563510418, 0.004572386969812214, 0.0009734559571370482, 0.0009750690078362823, 0.0009881689911708236, 0.0009745809948071837, 0.0009653769666329026, 0.0009686090052127838, 0.0009519930463284254, 0.000998887000605464, 0.0013795209815725684, 0.0009375580120831728, 0.0009444360621273518, 0.0009472189703956246, 0.0009600130142644048, 0.0009341919794678688, 0.0009524628985673189, 0.0009344769641757011, 0.000946903950534761, 0.0009397589601576328, 0.0009474150137975812, 0.0009668379789218307, 0.0013304880121722817, 0.0009427459444850683, 0.0009406330063939095, 0.0009408949408680201, 0.0009466789197176695, 0.000941299949772656, 0.000982664991170168, 0.0009407040197402239, 0.0009459960274398327, 0.0009427090408280492, 0.0009486159542575479, 0.000943667022511363, 0.0013358700089156628, 0.000945724081248045, 0.0009529250673949718, 0.0009471370140090585, 0.0009501919848844409, 0.0009419659618288279, 0.0009377759415656328, 0.0009372050408273935, 0.0009594240691512823];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0007105080876499414;0.0011647340143099427;;;1.6392973346192123;;;[0.0007423259085044265, 0.0007306889165192842, 0.000720888958312571, 0.0007254399824887514, 0.0007209689356386662, 0.0007211590418592095, 0.0007265029707923532, 0.0007271049544215202, 0.0007288530468940735, 0.0007248399779200554, 0.0007204490248113871, 0.000728880986571312, 0.0007308230269700289, 0.0007221970008686185, 0.0007208209717646241, 0.0007352139800786972, 0.000715102069079876, 0.0007183681009337306, 0.0007141400128602982, 0.0007153750630095601, 0.0007311860099434853, 0.0007291139336302876, 0.0007149559678509831, 0.0007149640005081892, 0.0007195370271801949, 0.0007172429468482733, 0.0007167930016294122, 0.0007220279658213258, 0.0007182100089266896, 0.0007209839532151818, 0.0007151570171117783, 0.0007172569166868925, 0.0007142500253394246, 0.0007185459835454822, 0.0007194629870355129, 0.0007154089398682117, 0.0007167740259319544, 0.0007212980417534709, 0.0007148039294406772, 0.0007199440151453018, 0.0007127799326553941, 0.0007282031001523137, 0.000717120012268424, 0.000715504982508719, 0.0007182710105553269, 0.0007175758946686983, 0.000715696020051837, 0.0007105080876499414, 0.0007312840316444635, 0.0007174720522016287];[0.0011872060131281614, 0.00173424300737679, 0.0011697739828377962, 0.0011793760349974036, 0.0011853909818455577, 0.0011722660856321454, 0.0011745380470529199, 0.0011818020138889551, 0.0011747170938178897, 0.0011658669682219625, 0.0011719480389729142, 0.0011712819105014205, 0.0011740640038624406, 0.0015896690310910344, 0.0011685150675475597, 0.00119008996989578, 0.0011754879960790277, 0.0011780719505622983, 0.0011829528957605362, 0.001172575051896274, 0.0011758970795199275, 0.0011964519508183002, 0.0011757139582186937, 0.0011725429212674499, 0.0011794549645856023, 0.001582043943926692, 0.0011803919915109873, 0.0011704809730872512, 0.0011773919686675072, 0.0011701160110533237, 0.0011742290807887912, 0.0011699789902195334, 0.0011741420021280646, 0.0011650179512798786, 0.0011701800394803286, 0.0011730659753084183, 0.0011647340143099427, 0.0015800580149516463, 0.0011701149633154273, 0.0011682029580697417, 0.001180824008770287, 0.0011721649207174778, 0.0011712779523804784, 0.0011702340561896563, 0.0011768300319090486, 0.001171221025288105, 0.0011720990296453238, 0.0011753450380638242, 0.001169770024716854, 0.0015685319667682052];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.000791211030445993;0.003837136086076498;;;4.849699938982861;;;[0.0007991070160642266, 0.0007940030191093683, 0.0007920300122350454, 0.0007944520330056548, 0.0007940139621496201, 0.0007936969632282853, 0.000795949948951602, 0.0007947499398142099, 0.0007971860468387604, 0.0007959429640322924, 0.0007944699609652162, 0.0007918929914012551, 0.000793570070527494, 0.000794503022916615, 0.0007938420167192817, 0.0007952959276735783, 0.0007945779943838716, 0.0007924779783934355, 0.0007948959246277809, 0.0007938169874250889, 0.0007946270052343607, 0.0007967449491843581, 0.0007959719514474273, 0.0007960200309753418, 0.0007973669562488794, 0.0007928360719233751, 0.0007931869477033615, 0.0007943359669297934, 0.000794796971604228, 0.0007969599682837725, 0.0007916610920801759, 0.0007919169729575515, 0.0007959409849718213, 0.000793113955296576, 0.0007929840357974172, 0.0007933649467304349, 0.000792481005191803, 0.0007919820491224527, 0.0007960679940879345, 0.0007929489947855473, 0.0007945409743115306, 0.000793311046436429, 0.0007934130262583494, 0.0007961459923535585, 0.0007933059241622686, 0.0007938880007714033, 0.0007931800791993737, 0.000791211030445993, 0.0007918850751593709, 0.0007962899981066585];[0.0038771330146119, 0.003851908026263118, 0.0038401950150728226, 0.0038525069830939174, 0.0038520940579473972, 0.0038573540514335036, 0.00384600309189409, 0.0038535980274900794, 0.003846723004244268, 0.004297505016438663, 0.0038494080072268844, 0.003839974058791995, 0.0038415889721363783, 0.0038575020153075457, 0.0038479699287563562, 0.003855972900055349, 0.0038469319697469473, 0.003852018970064819, 0.0038541409885510802, 0.0038511609891429543, 0.0038555560167878866, 0.0042380779050290585, 0.0038429650012403727, 0.0038386030355468392, 0.003846112987957895, 0.0038419360062107444, 0.0038535050116479397, 0.003849729080684483, 0.0038494239561259747, 0.0038463310338556767, 0.003854132955893874, 0.0038392229471355677, 0.003846880979835987, 0.0042406609281897545, 0.003842115984298289, 0.0038578639505431056, 0.0038555979263037443, 0.0038551370380446315, 0.0038412510184571147, 0.0038449889980256557, 0.003837136086076498, 0.0038445129757747054, 0.003851843997836113, 0.003839103039354086, 0.003842475009150803, 0.004232809063978493, 0.0038477680645883083, 0.0038482550298795104, 0.0038462920347228646, 0.003838186035864055];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0005712609272450209;0.0010844049975275993;;;1.8982656537657523;;;[0.0006016689585521817, 0.0005917090456932783, 0.000588997034355998, 0.0006041369633749127, 0.0005843340186402202, 0.0005827290005981922, 0.0005811000009998679, 0.0005745359230786562, 0.0005836960626766086, 0.0005827819695696235, 0.0005837449571117759, 0.0005848559085279703, 0.0005864740815013647, 0.0005793150048702955, 0.0005781019572168589, 0.0005749670090153813, 0.0005744029767811298, 0.0005841280799359083, 0.0005747360410168767, 0.0005767839029431343, 0.0005809430731460452, 0.0005740000633522868, 0.0005751170683652163, 0.0005760560743510723, 0.000575836980715394, 0.0005712609272450209, 0.0005760439671576023, 0.0005714410217478871, 0.0005769790150225163, 0.0005745959933847189, 0.0005856179632246494, 0.0005748920375481248, 0.0005763949593529105, 0.0005773240700364113, 0.0005859170341864228, 0.0005748780677095056, 0.0005770240677520633, 0.0005720239132642746, 0.0005742859793826938, 0.0005791479488834739, 0.0005857800133526325, 0.0005773960147053003, 0.0005938289687037468, 0.0005774999735876918, 0.0005747689865529537, 0.0005743019282817841, 0.0005789740243926644, 0.0005747060058638453, 0.0005788010312244296, 0.0005807379493489861];[0.0011573850642889738, 0.0011357979383319616, 0.001196920988149941, 0.0011125029996037483, 0.0011019250378012657, 0.0016016140580177307, 0.0010968269780278206, 0.0010944849345833063, 0.0011544089065864682, 0.0011025679996237159, 0.001104258932173252, 0.0012629219563677907, 0.0011099489638581872, 0.0011030510067939758, 0.001100933994166553, 0.0011219020234420896, 0.0011375820031389594, 0.0014784520026296377, 0.0010900900233536959, 0.0011079319519922137, 0.0010972439777106047, 0.0011015009367838502, 0.0010963290696963668, 0.0010920269414782524, 0.0010952859884127975, 0.0011021929094567895, 0.0011073809582740068, 0.0010965410619974136, 0.0010992820607498288, 0.001487553003244102, 0.0010961489751935005, 0.0010948050767183304, 0.0011204880429431796, 0.0011050959583371878, 0.0010977620258927345, 0.0011352590518072248, 0.001102913054637611, 0.0012903610477223992, 0.0011061859549954534, 0.0010914080776274204, 0.0011063009733334184, 0.0015016350662335753, 0.0010844049975275993, 0.0010877050226554275, 0.0011024089762941003, 0.001146520022302866, 0.0011478239903226495, 0.0011150119826197624, 0.0011070170439779758, 0.0012699110666289926];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0008258980233222246;0.0016115909675136209;;;1.9513195600479813;;;[0.0008370790164917707, 0.0008314820006489754, 0.0008275939617305994, 0.000825961004011333, 0.000834746053442359, 0.0008272629929706454, 0.000827898969873786, 0.0008275579893961549, 0.0008271170081570745, 0.0008265480864793062, 0.0008308219257742167, 0.0008275299333035946, 0.0008290649857372046, 0.0008278340101242065, 0.0008260440081357956, 0.0008294979343190789, 0.0008258980233222246, 0.0008270139805972576, 0.0008284519426524639, 0.0008412778843194246, 0.0008271289989352226, 0.0008270899998024106, 0.0008283589268103242, 0.000835868064314127, 0.0008280460024252534, 0.0008300860645249486, 0.0008288540411740541, 0.0008277639281004667, 0.00082974205724895, 0.0008268429664894938, 0.0008277620654553175, 0.0008272880222648382, 0.000828235992230475, 0.0008268139790743589, 0.0008278500754386187, 0.000826528063043952, 0.0008299340261146426, 0.0008280439069494605, 0.0008272400591522455, 0.0008283850038424134, 0.000827504089102149, 0.0008308630203828216, 0.0008264790521934628, 0.0008272499544546008, 0.0008275960572063923, 0.0008263989584520459, 0.0008273859275504947, 0.000828320044092834, 0.000829314929433167, 0.0008286690572276711];[0.0016875730361789465, 0.0016606950666755438, 0.001650577993132174, 0.001643636031076312, 0.0016380059532821178, 0.0016507299151271582, 0.0016399819869548082, 0.0016328589990735054, 0.0016222780104726553, 0.0016263900324702263, 0.0016241020057350397, 0.0016253519570454955, 0.001625805045478046, 0.00201849895529449, 0.0017826459370553493, 0.0016490350244566798, 0.0016300600254908204, 0.0016376640414819121, 0.0016248630126938224, 0.001615513931028545, 0.0016115909675136209, 0.0016156870406121016, 0.0016604670090600848, 0.0016337509732693434, 0.0016214860370382667, 0.002001464948989451, 0.0016179439844563603, 0.0016212339978665113, 0.0016181179089471698, 0.0016344039468094707, 0.0016276419628411531, 0.0016255270456895232, 0.0016282959841191769, 0.0016275859670713544, 0.0016379879089072347, 0.001629501930437982, 0.0016183620318770409, 0.002006364054977894, 0.0016295399982482195, 0.0016334200045093894, 0.0016185699496418238, 0.0017646349733695388, 0.00162518210709095, 0.0016202779952436686, 0.0016350599471479654, 0.001629997044801712, 0.0016262209974229336, 0.0016207069857046008, 0.001625252072699368, 0.002047387999482453];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0002872830955311656;0.0008140559075400233;;;2.8336366469279826;;;[0.0003213490126654506, 0.0003020570147782564, 0.00029809807892888784, 0.00029946304857730865, 0.00029464904218912125, 0.0002930189948529005, 0.0002946070162579417, 0.0003011679509654641, 0.00029776396695524454, 0.00029676698613911867, 0.0003032279200851917, 0.00029608095064759254, 0.0002942020073533058, 0.0002893139608204365, 0.00029901706147938967, 0.00029556197114288807, 0.0002882749540731311, 0.00029246602207422256, 0.00029017392080277205, 0.00028866296634078026, 0.00028827297501266, 0.0002930850023403764, 0.00028832198586314917, 0.000291823991574347, 0.00028945296071469784, 0.0002872950863093138, 0.0002890779869630933, 0.0002896710066124797, 0.0002921600826084614, 0.0002885679714381695, 0.0002891389885917306, 0.00028888904489576817, 0.0002874870551750064, 0.0002876309445127845, 0.00028796703554689884, 0.00029374996665865183, 0.0002934850053861737, 0.0002916479716077447, 0.0002872830955311656, 0.0002904230495914817, 0.0002879530657082796, 0.000287748989649117, 0.0002938919933512807, 0.0002934969961643219, 0.00028985505923628807, 0.00028984597884118557, 0.00028865900821983814, 0.0003046810161322355, 0.0002917819656431675, 0.00029592798091471195];[0.0009171629790216684, 0.0008558559929952025, 0.000846638111397624, 0.0008628760697320104, 0.0008369999704882503, 0.0008335559396073222, 0.0008779149502515793, 0.0008409159490838647, 0.0008359469939023256, 0.0012054110411554575, 0.0008398509817197919, 0.0008254830026999116, 0.0008268950041383505, 0.0008224030025303364, 0.0008211060194298625, 0.000822255969978869, 0.0008272480918094516, 0.0008220520103350282, 0.000840541091747582, 0.0008362900698557496, 0.0008336789906024933, 0.001173389027826488, 0.0008261229377239943, 0.0008245110511779785, 0.000821886002086103, 0.0008148869965225458, 0.0008241160539910197, 0.0008348789997398853, 0.0008223749464377761, 0.0008194129914045334, 0.0008285640506073833, 0.0008140559075400233, 0.0008231570245698094, 0.0011628289939835668, 0.0008175669936463237, 0.000831195036880672, 0.0008259069873020053, 0.0008225300116464496, 0.0008238459704443812, 0.0008221280295401812, 0.0008231350220739841, 0.0008218040456995368, 0.0008316138992086053, 0.0008398630889132619, 0.0008403339888900518, 0.0011599669232964516, 0.0008238820591941476, 0.0008241019677370787, 0.0008245890494436026, 0.0008290860569104552];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0006288710283115506;0.0008456220384687185;;;1.3446668719007782;;;[0.0006686809938400984, 0.0006495870184153318, 0.0006469719810411334, 0.0006418140837922692, 0.0006381380371749401, 0.0006411310750991106, 0.0006376230157911777, 0.0006418869597837329, 0.000651321024633944, 0.0006478580180555582, 0.000648431945592165, 0.0006399770500138402, 0.0006426270119845867, 0.0006435569375753403, 0.0006449429783970118, 0.0006408649496734142, 0.0006348320748656988, 0.0006362980930134654, 0.0006342290434986353, 0.0006366840098053217, 0.0006296420469880104, 0.0006350029725581408, 0.0006374290678650141, 0.0006338719977065921, 0.0006481859600171447, 0.000638421974144876, 0.0006348200840875506, 0.0006357310339808464, 0.0006324060959741473, 0.0006390239577740431, 0.0006338710663840175, 0.0006335580255836248, 0.0006325719878077507, 0.0006301529938355088, 0.0006363209104165435, 0.000634355004876852, 0.0006322420667856932, 0.0006349870236590505, 0.0006288710283115506, 0.0006341950502246618, 0.0006422450533136725, 0.0006318079540506005, 0.0006315460195764899, 0.0006359810940921307, 0.0006340439431369305, 0.0006334680365398526, 0.0006424050079658628, 0.0006358489627018571, 0.0006373400101438165, 0.0006332669872790575];[0.0009611330460757017, 0.0009051118977367878, 0.0008853250183165073, 0.0008936019148677588, 0.0008627809584140778, 0.0013590400340035558, 0.0008678390877321362, 0.0008922989945858717, 0.0008574919775128365, 0.0008647410431876779, 0.0008626660564914346, 0.0008583320304751396, 0.0008778580231592059, 0.0008580279536545277, 0.0008644940098747611, 0.0009038649732246995, 0.0008742270292714238, 0.0012843229342252016, 0.0008842699462547898, 0.0008614399703219533, 0.000865943031385541, 0.0008570620557293296, 0.0008633050601929426, 0.0008719890611246228, 0.0008652550168335438, 0.0008649500086903572, 0.0008602370508015156, 0.0008584191091358662, 0.0008670560782775283, 0.0012649190612137318, 0.0008708309615030885, 0.0008596880361437798, 0.0008525559678673744, 0.0008530180202797055, 0.0008761249482631683, 0.0008513060165569186, 0.000850290060043335, 0.0008559409761801362, 0.0008509970502927899, 0.0008742079371586442, 0.00085096200928092, 0.001300846110098064, 0.0008529649348929524, 0.0008503830758854747, 0.0008512519998475909, 0.0008716830052435398, 0.0008698489982634783, 0.0008456220384687185, 0.0008503069402649999, 0.0008468868909403682];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0003616639878600836;0.0015209749108180404;;;4.205491732305008;;;[0.0003744480200111866, 0.0003683170070871711, 0.0003616639878600836, 0.0003636250039562583, 0.0003625539829954505, 0.00036330905277282, 0.0003642310621216893, 0.0003646960249170661, 0.0003624429227784276, 0.00036339694634079933, 0.000364087987691164, 0.00036314106546342373, 0.0003640070790424943, 0.00036499009002000093, 0.00036268902476876974, 0.00036317796912044287, 0.0003628020640462637, 0.00036197900772094727, 0.0003621520008891821, 0.00036553305108100176, 0.0003621620126068592, 0.0003641500370576978, 0.00036641606129705906, 0.0003634149907156825, 0.00036373105831444263, 0.00036370602902024984, 0.0003622109070420265, 0.00036363897379487753, 0.00036307505797594786, 0.00036456005182117224, 0.0003643680829554796, 0.0003626589896157384, 0.0003617990296334028, 0.0003649729769676924, 0.0003650980070233345, 0.0003622169606387615, 0.00036313198506832123, 0.00036320602521300316, 0.00036286201793700457, 0.0003617160255089402, 0.0003624459495767951, 0.00036276900209486485, 0.0003647879930213094, 0.0003626759862527251, 0.00036448100581765175, 0.0003653219901025295, 0.0003640480572357774, 0.00036247901152819395, 0.0003647890407592058, 0.0003635740140452981];[0.001537958043627441, 0.0020734110148623586, 0.0015312670730054379, 0.0015260910149663687, 0.00152566097676754, 0.0015274150064215064, 0.0015277030179277062, 0.001524699036963284, 0.0015248130075633526, 0.001524549094028771, 0.0015265699476003647, 0.0015222110087051988, 0.0015343909617513418, 0.0019127510022372007, 0.0015220660716295242, 0.0015235700411722064, 0.0015218340558931231, 0.0015243419911712408, 0.0015262119704857469, 0.0015260509680956602, 0.0015251970617100596, 0.0015325839631259441, 0.0015213240403681993, 0.0015241199871525168, 0.0015265640104189515, 0.001903324038721621, 0.0015225069364532828, 0.0015276470221579075, 0.0015348310116678476, 0.0015246820403262973, 0.0015430509811267257, 0.0015244469977915287, 0.0015278459759429097, 0.0015361289260908961, 0.0015236299950629473, 0.0015253270976245403, 0.0015237899497151375, 0.0019484770018607378, 0.001522886916063726, 0.001537216012366116, 0.001536774099804461, 0.001538999960757792, 0.0015261280350387096, 0.0015209749108180404, 0.0015254180179908872, 0.0015388120664283633, 0.0015298560028895736, 0.0015284849796444178, 0.0015305220149457455, 0.0019180410308763385];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0004427781095728278;0.0009637119947001338;;;2.176512284290385;;;[0.00048571289516985416, 0.0004598019877448678, 0.0004558480577543378, 0.0004469869891181588, 0.00045259110629558563, 0.0004609139868989587, 0.0004555480554699898, 0.0004533809842541814, 0.0004510959843173623, 0.00045432697515934706, 0.000456645037047565, 0.0004513609455898404, 0.0004535859916359186, 0.00045055802911520004, 0.0004559539956972003, 0.0004517679335549474, 0.00044537102803587914, 0.00044422096107155085, 0.00044525309931486845, 0.0004492710577324033, 0.0004457179456949234, 0.0004478400805965066, 0.00044820201583206654, 0.00044501200318336487, 0.00044340791646391153, 0.00044726498890668154, 0.0004467099206522107, 0.00044841901399195194, 0.0004442989593371749, 0.0004501419607549906, 0.00044953799806535244, 0.0004457550821825862, 0.00045184697955846786, 0.0004439009353518486, 0.0004472199361771345, 0.0004462820943444967, 0.0004459249321371317, 0.00044620397966355085, 0.0004428769461810589, 0.0004427781095728278, 0.00044737604912370443, 0.0004448189865797758, 0.00045351393055170774, 0.00044798897579312325, 0.0004439420299604535, 0.0004435119917616248, 0.0004472479922696948, 0.00044467695988714695, 0.0004469070117920637, 0.00044900691136717796];[0.0010456290328875184, 0.0010159499943256378, 0.0010069090640172362, 0.000998817034997046, 0.0010059250053018332, 0.0009937359718605876, 0.0009863389423117042, 0.0009819009574130177, 0.0009838120313361287, 0.0013854469871148467, 0.0009687909623607993, 0.0009684839751571417, 0.0009723709663376212, 0.0009682620875537395, 0.000966307008638978, 0.0009742369875311852, 0.0009790100157260895, 0.0009670070139691234, 0.0009669930441305041, 0.0009714890038594604, 0.000984212034381926, 0.001355431042611599, 0.0009637119947001338, 0.0009712730534374714, 0.0009787159506231546, 0.0009957789443433285, 0.000991293927654624, 0.0009704980766400695, 0.000978155992925167, 0.0009722919203341007, 0.0009724129922688007, 0.0009762659901753068, 0.0009742839029058814, 0.0013681340496987104, 0.000977664953097701, 0.000975677976384759, 0.0009815189987421036, 0.000978852971456945, 0.0009812680073082447, 0.000979232951067388, 0.0009729990269988775, 0.0009675490437075496, 0.0009860629215836525, 0.0009801420383155346, 0.0009691350860521197, 0.0013577688951045275, 0.0009698040084913373, 0.0009653739398345351, 0.0009698139037936926, 0.0009663550881668925];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0007302690064534545;0.0012329000746831298;;;1.6882820765880493;;;[0.0007651179330423474, 0.0007498980266973376, 0.0007431779522448778, 0.0007419530302286148, 0.0007355239940807223, 0.0007434090366587043, 0.0007379130693152547, 0.0007416750304400921, 0.0007476420141756535, 0.0007429450051859021, 0.0007464829832315445, 0.0007421510526910424, 0.0007407170487567782, 0.000746672973036766, 0.0007433720165863633, 0.0007419459288939834, 0.0007364669581875205, 0.0007348340004682541, 0.0007346810307353735, 0.0007302690064534545, 0.0007318330463021994, 0.0007345409831032157, 0.0007351509993895888, 0.0007313040550798178, 0.0007330059306696057, 0.0007332790410146117, 0.0007324110483750701, 0.0007370640523731709, 0.0007335520349442959, 0.0007306060288101435, 0.0007342150202021003, 0.0007306219777092338, 0.0007366089848801494, 0.0007330939406529069, 0.0007344359764829278, 0.0007314940448850393, 0.0007375320419669151, 0.0007345759076997638, 0.0007330670487135649, 0.000732655986212194, 0.0007331660017371178, 0.0007306389743462205, 0.0007328980136662722, 0.00073477893602103, 0.0007318970747292042, 0.0007309020729735494, 0.0007315980037674308, 0.0007312690140679479, 0.0007348789367824793, 0.0007343910401687026];[0.0013255530502647161, 0.001306723104789853, 0.0012787330197170377, 0.0012716739438474178, 0.001281851902604103, 0.0017733009299263358, 0.0012624310329556465, 0.0012584190117195249, 0.0012679939391091466, 0.0012699340004473925, 0.0012612690916284919, 0.0012597700115293264, 0.0012712390162050724, 0.0012651969445869327, 0.0012895169202238321, 0.00126664899289608, 0.0012784989085048437, 0.001664060982875526, 0.0012486039195209742, 0.0012533529661595821, 0.0012547080405056477, 0.0013037510216236115, 0.0012645050883293152, 0.0012648849515244365, 0.0012765550054609776, 0.001240912009961903, 0.0012329000746831298, 0.001243670005351305, 0.0012602179776877165, 0.0016440009931102395, 0.001257726107724011, 0.0012548899976536632, 0.001290626940317452, 0.0012605349766090512, 0.001258758013136685, 0.0012586490483954549, 0.0012713639298453927, 0.0012612779391929507, 0.0012719089863821864, 0.0012731560273095965, 0.001262168982066214, 0.0016673870850354433, 0.0012575980508700013, 0.0012584140058606863, 0.001260192017070949, 0.0012604129733517766, 0.0012587449746206403, 0.001267730025574565, 0.001272187102586031, 0.0012690189760178328];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0012829490005970001;0.0012884200550615788;;;1.004264436436704;;;[0.001316988025791943, 0.0013011179398745298, 0.0012935739941895008, 0.001293180976063013, 0.0012929949443787336, 0.0012893379898741841, 0.0012928690994158387, 0.0012947110226377845, 0.0012945560738444328, 0.0012915090192109346, 0.0012912839883938432, 0.0012941069435328245, 0.001289325999096036, 0.0012901040026918054, 0.001292441040277481, 0.001287532038986683, 0.0012994760181754827, 0.0012967510847374797, 0.0012908360222354531, 0.0012887229677289724, 0.0012882669689133763, 0.001286175916902721, 0.00129467505030334, 0.0012973500415682793, 0.0012872799998149276, 0.0012880670838057995, 0.0012835230445489287, 0.001287513063289225, 0.001285891979932785, 0.0012866589240729809, 0.0012870540376752615, 0.0012916140258312225, 0.0012943249894306064, 0.001287010032683611, 0.0012841119896620512, 0.0012863370357081294, 0.0012829490005970001, 0.0012841970892623067, 0.0012880050344392657, 0.0012836239766329527, 0.0012849740451201797, 0.0012857570545747876, 0.0012867850018665195, 0.0012861689319834113, 0.001285929000005126, 0.0012862141011282802, 0.0012867399491369724, 0.001286200014874339, 0.0012881300644949079, 0.0012845100136473775];[0.00133756292052567, 0.0018465649336576462, 0.0013055559247732162, 0.0012957010185346007, 0.0013084330130368471, 0.0012985190842300653, 0.0013076919130980968, 0.0012993400450795889, 0.0013007710222154856, 0.0013025089865550399, 0.0013079580385237932, 0.0012937739957123995, 0.0013013359857723117, 0.0016891200793907046, 0.0013105649268254638, 0.0012995310826227069, 0.0013037900207564235, 0.001301226089708507, 0.0013151289895176888, 0.0013017070014029741, 0.0013029139954596758, 0.00131878606043756, 0.0013058119220659137, 0.001302035991102457, 0.001304169069044292, 0.0017313499702140689, 0.0013031860580667853, 0.00132658495567739, 0.0013180229580029845, 0.0013092959998175502, 0.0013064650120213628, 0.0013069279957562685, 0.0012993940617889166, 0.0012967808870598674, 0.0012943589827045798, 0.001306809950619936, 0.0012963790213689208, 0.0016771639930084348, 0.0012924859765917063, 0.0013022639323025942, 0.0012884200550615788, 0.0012952520046383142, 0.0012979389866814017, 0.0012915859697386622, 0.0012970390962436795, 0.0012945199850946665, 0.001297511043958366, 0.0012920990120619535, 0.00129558308981359, 0.0016814650734886527];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 32, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  1.299e+10
   Theoretical speedup:  9.145e+3
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 96, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.349e+10
  Optimized FLOP count:  9.086e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 96, 16, 16)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
grad_output size: (32, 576, 8, 8)
Output size: (32, 576, 16, 16)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  1.087e+10
  Optimized FLOP count:  3.411e+8
   Theoretical speedup:  3.188e+1
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 576, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+8
  Optimized FLOP count:  3.775e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 160, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 960, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  4.530e+9
  Optimized FLOP count:  1.898e+8
   Theoretical speedup:  2.386e+1
  Largest intermediate:  5.898e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 160, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.291e+8
  Optimized FLOP count:  6.291e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
grad_output size: (32, 320, 8, 8)
Output size: (32, 960, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.258e+9
  Optimized FLOP count:  1.258e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
grad_output size: (32, 1280, 8, 8)
Output size: (32, 320, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.678e+9
  Optimized FLOP count:  1.678e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 32, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  2.578e+10
   Theoretical speedup:  3.839e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
grad_output size: (32, 16, 128, 128)
Output size: (32, 32, 128, 128)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.369e+8
  Optimized FLOP count:  5.369e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
grad_output size: (32, 96, 128, 128)
Output size: (32, 16, 128, 128)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.611e+9
  Optimized FLOP count:  1.611e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
grad_output size: (32, 96, 64, 64)
Output size: (32, 96, 128, 128)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  7.422e+12
  Optimized FLOP count:  2.901e+10
   Theoretical speedup:  2.559e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 96, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 24, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.783e+12
  Optimized FLOP count:  1.451e+10
   Theoretical speedup:  1.919e+2
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 24, 64, 64)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.060e+8
  Optimized FLOP count:  9.060e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
grad_output size: (32, 144, 32, 32)
Output size: (32, 144, 64, 64)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.441e+9
   Theoretical speedup:  1.279e+2
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 144, 32, 32)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.020e+8
  Optimized FLOP count:  3.020e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 32, 32, 32)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.319e+11
  Optimized FLOP count:  2.419e+9
   Theoretical speedup:  9.586e+1
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 32, 32, 32)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
grad_output size: (32, 192, 16, 16)
Output size: (32, 192, 32, 32)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  5.798e+10
  Optimized FLOP count:  9.077e+8
   Theoretical speedup:  6.388e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 192, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.013e+8
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 64, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 384, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rqcu,dcb,aun,qda->rqbn
         Naive scaling:  8
     Optimized scaling:  6
      Naive FLOP count:  2.899e+10
  Optimized FLOP count:  6.057e+8
   Theoretical speedup:  4.786e+1
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rqcu->dbrqu                   aun,qda,dbrqu->rqbn
   5           GEMM          qda,aun->qdun                      dbrqu,qdun->rqbn
   6              0       qdun,dbrqu->rqbn                            rqbn->rqbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
grad_output size: (32, 64, 16, 16)
Output size: (32, 384, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.027e+8
  Optimized FLOP count:  4.027e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0020216000266373158;0.00826453510671854;;;4.088115847755296;;;[0.0020482749678194523, 0.002045752014964819, 0.002041888074018061, 0.002051596064120531, 0.002044057007879019, 0.0020408850396052003, 0.0020374159794300795, 0.0020322800846770406, 0.002037412952631712, 0.0020368630066514015, 0.0020363529911264777, 0.0020380410132929683, 0.0020295249996706843, 0.0020274569978937507, 0.002027121023274958, 0.002035832032561302, 0.0020350870909169316, 0.002046485897153616, 0.0020279180025681853, 0.0020393619779497385, 0.0020393599988892674, 0.0020288339583203197, 0.0020476969657465816, 0.002031576936133206, 0.0020319930044934154, 0.0020423750393092632, 0.0020322659984230995, 0.0020324289798736572, 0.0020313550485298038, 0.002043577958829701, 0.0020333429565653205, 0.002033329918049276, 0.002027900074608624, 0.002026851987466216, 0.002031091949902475, 0.0020442240638658404, 0.0020336859161034226, 0.00203414901625365, 0.0020216000266373158, 0.002030055969953537, 0.0020317808957770467, 0.0020283309277147055, 0.0020406099501997232, 0.002030613017268479, 0.002034930046647787, 0.002032657968811691, 0.002029361086897552, 0.0020362510113045573, 0.00204080599360168, 0.0020498059457167983];[0.008339390042237937, 0.008281423011794686, 0.008274451014585793, 0.008286874974146485, 0.008280542911961675, 0.008265343029052019, 0.008273649960756302, 0.008270347956568003, 0.008273893967270851, 0.008277161978185177, 0.008278991910628974, 0.008270599995739758, 0.008270277990959585, 0.008269303943961859, 0.008274580002762377, 0.00827078300062567, 0.008271383005194366, 0.008268301957286894, 0.008268599980510771, 0.00826453510671854, 0.00829032703768462, 0.008265490992926061, 0.008623186964541674, 0.008282539900392294, 0.00826830801088363, 0.00827123993076384, 0.008270685095340014, 0.008273797924630344, 0.008270679041743279, 0.008270937949419022, 0.008270240039564669, 0.008272664970718324, 0.00827873102389276, 0.008270599995739758, 0.008604516973719, 0.008272042032331228, 0.00826636201236397, 0.009999781963415444, 0.008272548904642463, 0.00828480301424861, 0.008271215949207544, 0.008270057034678757, 0.008271250990219414, 0.008268240024335682, 0.008270598016679287, 0.008266935939900577, 0.008625654969364405, 0.008270022924989462, 0.008279483998194337, 0.008269143057987094];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.002603558008559048;0.02267243294045329;;;8.708249582271247;;;[0.002617544960230589, 0.0026131439954042435, 0.002615188015624881, 0.002613004995509982, 0.0026123420102521777, 0.002614174969494343, 0.002611792995594442, 0.0026129110483452678, 0.0026069229934364557, 0.0026078360388055444, 0.002611643052659929, 0.0026048459112644196, 0.0026110520120710135, 0.0026071890024468303, 0.002607136033475399, 0.0026139758992940187, 0.002603558008559048, 0.002609557006508112, 0.002610610914416611, 0.00261250592302531, 0.0026173340156674385, 0.0026094720233231783, 0.0026158581022173166, 0.0026121470145881176, 0.002616928075440228, 0.0026126919547095895, 0.0026112470077350736, 0.0026110790204256773, 0.0026082099648192525, 0.002620990970171988, 0.0026122540002688766, 0.0026113380445167422, 0.0026147119933739305, 0.002605341956950724, 0.0026156390085816383, 0.0026056530186906457, 0.002610738039948046, 0.002618564059957862, 0.002608065027743578, 0.0026150260819122195, 0.002612289972603321, 0.0026187889743596315, 0.0026118940440937877, 0.0026114590000361204, 0.0026147790485993028, 0.002614974044263363, 0.0026166470488533378, 0.002617479069158435, 0.0026050700107589364, 0.002611311967484653];[0.022695095976814628, 0.022692266036756337, 0.02268165396526456, 0.02268541301600635, 0.02271731896325946, 0.022675552056171, 0.02362326707225293, 0.02273916103877127, 0.022690649959258735, 0.022692731930874288, 0.022726611932739615, 0.022685937932692468, 0.02269275998696685, 0.02274790999945253, 0.022703745984472334, 0.022686359006911516, 0.022745050955563784, 0.0226932360092178, 0.16287028591614217, 0.022733658086508512, 0.02267838199622929, 0.022691629943437874, 0.02273611002601683, 0.02268594899214804, 0.022681270958855748, 0.022743123001419008, 0.022692530998028815, 0.022676515975035727, 0.022727094939909875, 0.022677141008898616, 0.02273331501055509, 0.022748503950424492, 0.02270019706338644, 0.022692768019624054, 0.022740770946256816, 0.02267269603908062, 0.02268182102125138, 0.022739271051250398, 0.022682398092001677, 0.02267700806260109, 0.022750644013285637, 0.022765823057852685, 0.022683621966280043, 0.022743712994270027, 0.02267243294045329, 0.022705410956405103, 0.02273971401154995, 0.02267507801298052, 0.02270021801814437, 0.022729368996806443];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.00116449105553329;0.001018280046992004;;;0.874442136891874;;;[0.0012065180344507098, 0.001192888943478465, 0.0011853689793497324, 0.0011940409895032644, 0.0011894790222868323, 0.0011866380227729678, 0.0011836410267278552, 0.0011824620887637138, 0.0011875960044562817, 0.0011908269952982664, 0.0011969150509685278, 0.001197070931084454, 0.0012105269124731421, 0.0011826129630208015, 0.0011802510125562549, 0.0011788449482992291, 0.0011799819767475128, 0.0011765190865844488, 0.001187245943583548, 0.0011854830663651228, 0.0011773410951718688, 0.0011872879695147276, 0.0011797890765592456, 0.0011746729724109173, 0.001176492078229785, 0.001182133099064231, 0.0011856550117954612, 0.0011793309822678566, 0.0011751819401979446, 0.0011771629797294736, 0.001182536012493074, 0.001174097997136414, 0.0011721899500116706, 0.0011807819828391075, 0.0011782010551542044, 0.0011712521081790328, 0.0011817850172519684, 0.0011753489961847663, 0.0011800180654972792, 0.0011797629995271564, 0.0011754849692806602, 0.001175850979052484, 0.0011763089569285512, 0.001180526101961732, 0.001176223042421043, 0.00116449105553329, 0.001188140013255179, 0.0011872070608660579, 0.001181037980131805, 0.0011762910289689898];[0.0010512890294194221, 0.0010222980054095387, 0.0010291809448972344, 0.0010224930010735989, 0.0010255890665575862, 0.0010263730073347688, 0.0010249610058963299, 0.0010230030165985227, 0.001018280046992004, 0.001026093028485775, 0.0010232010390609503, 0.0010236740345135331, 0.001023813965730369, 0.0010221450356766582, 0.0010237209498882294, 0.0010337790008634329, 0.0010249769547954202, 0.001025534002110362, 0.0010246789315715432, 0.001368102035485208, 0.0010231410851702094, 0.0010263290023431182, 0.0010254420340061188, 0.001026325044222176, 0.0010245420271530747, 0.0010245260782539845, 0.0010258440161123872, 0.0010251159546896815, 0.0010271689388900995, 0.0010275129461660981, 0.0010353110264986753, 0.0010238450486212969, 0.0010256679961457849, 0.0010261950083076954, 0.0010236529633402824, 0.0010226230369880795, 0.0010329820215702057, 0.0010235239751636982, 0.0010272960644215345, 0.0010233400389552116, 0.0010247670579701662, 0.00102832296397537, 0.0010365919442847371, 0.0010399209568277001, 0.0010368970688432455, 0.0010282759321853518, 0.0010256980312988162, 0.0010226629674434662, 0.0010233429493382573, 0.0010258579859510064];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0026107250014320016;0.003664282034151256;;;1.4035496010270598;;;[0.0026383930817246437, 0.0026264230255037546, 0.002624613931402564, 0.002629876951687038, 0.0026286380598321557, 0.0026219470892101526, 0.0026264790212735534, 0.0026294729905202985, 0.002622322062961757, 0.002618356025777757, 0.0026241180021315813, 0.00262821395881474, 0.002625478897243738, 0.002623686916194856, 0.0026310570538043976, 0.0026261439779773355, 0.002651926944963634, 0.0026440960355103016, 0.0026536319637671113, 0.0026281399186700583, 0.0026240668958052993, 0.0026438009226694703, 0.0026266820495948195, 0.002627609996125102, 0.002616778016090393, 0.0026251220842823386, 0.0026231330120936036, 0.0026243739994242787, 0.0026259840233251452, 0.002619995968416333, 0.0026235299883410335, 0.0026274280389770865, 0.002625177032314241, 0.0026219639694318175, 0.0026228890055790544, 0.00262058200314641, 0.002618325990624726, 0.0026255790144205093, 0.0026107250014320016, 0.0026268799556419253, 0.0026239000726491213, 0.0026218199636787176, 0.002619681996293366, 0.002628430025652051, 0.002623919048346579, 0.0026206750189885497, 0.002617551013827324, 0.0026230530347675085, 0.002623312990181148, 0.0026173340156674385];[0.0037615050096064806, 0.003667479963041842, 0.003666995093226433, 0.0036688679829239845, 0.0036758739734068513, 0.003664282034151256, 0.003666164935566485, 0.0036736109759658575, 0.003670071018859744, 0.0036693979054689407, 0.003671147977001965, 0.003668296034447849, 0.003669246914796531, 0.003671014914289117, 0.003673945087939501, 0.0036725850077345967, 0.003666952019557357, 0.0036662319907918572, 0.00367092399392277, 0.0036684980150312185, 0.0036786029813811183, 0.003668955061584711, 0.0036708679981529713, 0.003668821998871863, 0.0036673869471997023, 0.0036679579643532634, 0.0036684840451925993, 0.003672037972137332, 0.003675793996080756, 0.003670103964395821, 0.003665016032755375, 0.0036691880086436868, 0.0036664779763668776, 0.003673734958283603, 0.0036791349994018674, 0.0036722690565511584, 0.003675222978927195, 0.003674616920761764, 0.0036707520484924316, 0.003673717030324042, 0.0036698629846796393, 0.0036737710470333695, 0.0036698190961033106, 0.003669513971544802, 0.0036711259745061398, 0.0038429839769378304, 0.0036695710150524974, 0.0037470950046554208, 0.003670126083306968, 0.003673430997878313];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.008112190989777446;0.027862390037626028;;;3.4346319105081156;;;[0.008131509996019304, 0.00811382895335555, 0.008118264027871192, 0.00811606110073626, 0.008117538993246853, 0.008116361917927861, 0.008117504068650305, 0.008117543999105692, 0.008120836922898889, 0.008120575919747353, 0.008112542098388076, 0.008116001030430198, 0.008116825949400663, 0.00813106494024396, 0.008118527941405773, 0.008118589990772307, 0.008119910024106503, 0.0081176069797948, 0.008114811964333057, 0.008117918041534722, 0.008116069016978145, 0.008120698039419949, 0.008172068977728486, 0.008117250050418079, 0.008126472937874496, 0.008120557060465217, 0.008113092975690961, 0.00811830593738705, 0.00812026800122112, 0.008117637014947832, 0.008130825008265674, 0.008118922007270157, 0.008114387979730964, 0.008116686018183827, 0.008119681035168469, 0.008135110954754055, 0.008114891941659153, 0.008114946074783802, 0.00811398506630212, 0.008117805002257228, 0.00811713992152363, 0.008117874967865646, 0.008115760050714016, 0.008117055986076593, 0.008112190989777446, 0.008138553937897086, 0.008119128993712366, 0.008124539046548307, 0.008117847959510982, 0.008115730015560985];[0.02790258196182549, 0.02789563895203173, 0.027920027961954474, 0.027882316964678466, 0.02790410805027932, 0.027909088996239007, 0.02790315297897905, 0.027875753003172576, 0.027929420000873506, 0.027907288051210344, 0.02791001193691045, 0.027880547917447984, 0.027922476059757173, 0.02790852903854102, 0.02791295910719782, 0.027868189965374768, 0.027908142074011266, 0.027923134970478714, 0.027922737994231284, 0.027944207075051963, 0.027925268979743123, 0.02791953692212701, 0.027912885998375714, 0.02786998706869781, 0.02791879593860358, 0.0279484469210729, 0.028115084976889193, 0.027872808976098895, 0.027922931010834873, 0.027919190004467964, 0.027915868093259633, 0.027878467924892902, 0.027905939961783588, 0.02790242899209261, 0.02793715102598071, 0.02786977298092097, 0.027918445062823594, 0.027900521992705762, 0.02791285701096058, 0.027870611986145377, 0.02792241401039064, 0.027915877057239413, 0.027934312936849892, 0.02787172596435994, 0.027911241981200874, 0.027912096004001796, 0.027921483968384564, 0.027862390037626028, 0.027912675985135138, 0.027922694920562208];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0006399949779734015;0.0007528290152549744;;;1.1763045666996816;;;[0.0006910680094733834, 0.0006540130125358701, 0.0006540389731526375, 0.0006556359585374594, 0.0006538151064887643, 0.0006547250086441636, 0.0006457889685407281, 0.000646263943053782, 0.0006548069650307298, 0.000653933035209775, 0.0006567740347236395, 0.0006510680541396141, 0.0006536230212077498, 0.0006473849061876535, 0.0006555879954248667, 0.0006512209074571729, 0.000650897971354425, 0.0006502539617940784, 0.0006457590498030186, 0.0006483489414677024, 0.0006446449551731348, 0.0006465900223702192, 0.0006464360048994422, 0.0006515741115435958, 0.0006579529726877809, 0.000645006075501442, 0.0006399949779734015, 0.0006543640047311783, 0.0006459300639107823, 0.0006532990373671055, 0.0006499330047518015, 0.0006447510095313191, 0.0006496990099549294, 0.000646526925265789, 0.0006482640746980906, 0.000653633032925427, 0.0006412529619410634, 0.000644217012450099, 0.0006400169804692268, 0.0006544210482388735, 0.0006471560336649418, 0.0006444179452955723, 0.0006425100145861506, 0.0006622810615226626, 0.0006416789256036282, 0.0006567150121554732, 0.0006510380189865828, 0.0006486589554697275, 0.0006470540538430214, 0.000649407971650362];[0.000768834026530385, 0.0007577630458399653, 0.0007656620582565665, 0.0007528290152549744, 0.0007615180220454931, 0.0007569818990305066, 0.0007593499030917883, 0.0007630250183865428, 0.0011754391016438603, 0.0007578600198030472, 0.0007618700619786978, 0.0007588890148326755, 0.0007576219504699111, 0.0007584510603919625, 0.0007618729723617435, 0.0007566530257463455, 0.0007756570121273398, 0.0007599410600960255, 0.0007604350103065372, 0.0007635779911652207, 0.0007612990448251367, 0.0007630489999428391, 0.0007564909756183624, 0.0007628960302099586, 0.0007580770179629326, 0.0007597310468554497, 0.0007742999587208033, 0.0007574540795758367, 0.0007591979810968041, 0.0007647800957784057, 0.0007649289909750223, 0.000760014052502811, 0.0007612090557813644, 0.00076113804243505, 0.0007666340097784996, 0.0007587389554828405, 0.0007598270894959569, 0.0007710049394518137, 0.0007608419982716441, 0.0007620260585099459, 0.0007579670054838061, 0.0007603520061820745, 0.0007603969424962997, 0.0007643889402970672, 0.0007687018951401114, 0.0007648069877177477, 0.000767157063819468, 0.0007632839260622859, 0.0007635530782863498, 0.0007858210010454059];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.001051796949468553;0.0014532399363815784;;;1.3816734656968388;;;[0.0010732690570876002, 0.0010659560794010758, 0.001066136988811195, 0.0010654609650373459, 0.0010709469206631184, 0.001069582998752594, 0.0010646820301190019, 0.0010797139257192612, 0.0010664650471881032, 0.0010622310219332576, 0.0010590790770947933, 0.0010609730379655957, 0.0010679110419005156, 0.0010747219203040004, 0.0010674820514395833, 0.001071976963430643, 0.0010569399455562234, 0.0010856970911845565, 0.0010605859570205212, 0.001076504006050527, 0.0010637439554557204, 0.0010616580257192254, 0.00105931400321424, 0.0010561910457909107, 0.001060536946170032, 0.001068982994183898, 0.0010656419908627868, 0.0010581470560282469, 0.0010554719483479857, 0.0010618820087984204, 0.0010615739738568664, 0.0010565649718046188, 0.0010654840152710676, 0.0010688829934224486, 0.001058751018717885, 0.001065801945514977, 0.0010570429731160402, 0.0010542509844526649, 0.00105849199462682, 0.0010542370146140456, 0.0010709690395742655, 0.0010639320826157928, 0.0010574160842224956, 0.0010624569840729237, 0.0010558960493654013, 0.001051796949468553, 0.001058110035955906, 0.0010589229641482234, 0.0010556639172136784, 0.0010539699578657746];[0.0015564250061288476, 0.001458024955354631, 0.0014594990061596036, 0.0014581030700355768, 0.00145646499004215, 0.0014539349358528852, 0.0014647850766777992, 0.0014549250481650233, 0.0014585100580006838, 0.0014538489049300551, 0.0014657670399174094, 0.0014561170246452093, 0.001457946957089007, 0.0014602229930460453, 0.0014574070228263736, 0.0014568140031769872, 0.0014575349632650614, 0.001456249039620161, 0.0014581610448658466, 0.0014604979660362005, 0.001460799016058445, 0.0014569179620593786, 0.0014602739829570055, 0.00145451701246202, 0.0014686499489471316, 0.0014561200514435768, 0.0014589190250262618, 0.0014599909773096442, 0.001456097001209855, 0.0014561839634552598, 0.00145714299287647, 0.0014532399363815784, 0.0014574229717254639, 0.0014587249606847763, 0.0016578800277784467, 0.001456685015000403, 0.0014685470378026366, 0.0014543910510838032, 0.001456841011531651, 0.0014578209957107902, 0.0014571549836546183, 0.0014558449620380998, 0.0014592879451811314, 0.0014675500569865108, 0.0014573170337826014, 0.0014573499793186784, 0.001457956968806684, 0.0014662080211564898, 0.001459594932384789, 0.001456532976590097];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.0029507059371098876;0.020796424010768533;;;7.047948678728012;;;[0.0029743739869445562, 0.002959341974928975, 0.0029515870846807957, 0.002955127041786909, 0.0029507059371098876, 0.0029587220633402467, 0.0029631240759044886, 0.002963753999210894, 0.0029517400544136763, 0.002951886970549822, 0.002955970005132258, 0.002954558003693819, 0.002960619982331991, 0.0029628819320350885, 0.0029607750475406647, 0.0029572139028459787, 0.0029674969846382737, 0.002961672958917916, 0.002961240941658616, 0.002962425001896918, 0.0029583889991045, 0.0029605459421873093, 0.0029600070556625724, 0.0029601589776575565, 0.0029633119702339172, 0.002960673999041319, 0.002959155011922121, 0.002960053039714694, 0.00296149798668921, 0.0029647289775311947, 0.002967148902826011, 0.0029616799438372254, 0.0029551079496741295, 0.0029644339811056852, 0.0029633179074153304, 0.00295881403144449, 0.002953920979052782, 0.0029618990374729037, 0.002958012046292424, 0.002952050999738276, 0.0029577689711004496, 0.002953322953544557, 0.0029525839490815997, 0.00295479001943022, 0.00295402598567307, 0.002972375019453466, 0.002964251907542348, 0.0029585950542241335, 0.002963153994642198, 0.0029580809641629457];[0.020900757983326912, 0.020796424010768533, 0.020818183082155883, 0.02081757294945419, 0.020886788959614933, 0.020901693031191826, 0.021411143941804767, 0.020819279947318137, 0.020889234030619264, 0.020894138026051223, 0.020833143033087254, 0.02087340597063303, 0.02091223804745823, 0.020841943915002048, 0.020890505984425545, 0.020901778945699334, 0.020826480933465064, 0.02089433907531202, 0.020892789005301893, 0.020829529967159033, 0.02088636707048863, 0.020887911086902022, 0.020889244973659515, 0.02089901699218899, 0.02089797507505864, 0.020818492979742587, 0.02086872502695769, 0.020903111901134253, 0.020808552973903716, 0.020869935979135334, 0.02088071999605745, 0.020854707923717797, 0.020877882023341954, 0.020884135039523244, 0.0208156849257648, 0.020889125997200608, 0.020896821981295943, 0.020815621013753116, 0.020885883015580475, 0.020895134075544775, 0.020821311976760626, 0.020908721955493093, 0.020892993081361055, 0.02082572807557881, 0.02088172791991383, 0.02087122097145766, 0.020822810009121895, 0.020882864017039537, 0.020879198098555207, 0.020824610022827983];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0010378370061516762;0.0009753509657457471;;;0.9397920482353691;;;[0.0010717400582507253, 0.0010611779289320111, 0.0010525990510359406, 0.0010547359706833959, 0.001060226932168007, 0.0010530899744480848, 0.0010452540591359138, 0.0010604800190776587, 0.0010521489894017577, 0.0010559320216998458, 0.0010614360217005014, 0.0010491589782759547, 0.0010560359805822372, 0.001050771912559867, 0.001042866031639278, 0.0010413629934191704, 0.001049409038387239, 0.0010530030122026801, 0.001052957959473133, 0.0010495360475033522, 0.0010448169196024537, 0.0010430979309603572, 0.0010456210002303123, 0.0010434880387037992, 0.0010433780262246728, 0.0010471590794622898, 0.0010439130710437894, 0.0010499029885977507, 0.0010551400482654572, 0.0010461979545652866, 0.0010404809145256877, 0.001043617958202958, 0.0010438560275360942, 0.001045375014655292, 0.0010385579662397504, 0.0010452159913256764, 0.0010449939873069525, 0.0010566340060904622, 0.0010480519849807024, 0.0010378370061516762, 0.0010417760349810123, 0.0010431739501655102, 0.0010472499998286366, 0.001044020988047123, 0.0010409461101517081, 0.0010435410076752305, 0.0010512069566175342, 0.0010431349510326982, 0.0010486019309610128, 0.0010477190371602774];[0.0009811000199988484, 0.0009781189728528261, 0.0009779949905350804, 0.0009786189766600728, 0.0009816070087254047, 0.0009835601085796952, 0.0009857689728960395, 0.0009790660114958882, 0.0009781940607354045, 0.0009796159574761987, 0.0009762709960341454, 0.0009797640377655625, 0.0009890010114759207, 0.0009801139822229743, 0.000978799071162939, 0.0009781260741874576, 0.0009767550509423018, 0.0009812719654291868, 0.0009809890761971474, 0.000979866017587483, 0.0009781020926311612, 0.0009753509657457471, 0.0009770689066499472, 0.0009844209998846054, 0.0009797440143302083, 0.0009789050091058016, 0.0009829209884628654, 0.0009777749655768275, 0.0009794380748644471, 0.0009778629755601287, 0.0009763389825820923, 0.0009807329624891281, 0.000980844022706151, 0.0009827150497585535, 0.0009798799874261022, 0.000981998979113996, 0.0009849100606516004, 0.000979304895736277, 0.0009776459774002433, 0.0009801620617508888, 0.000985350925475359, 0.0009847659384831786, 0.0009780890541151166, 0.0009805000154301524, 0.0009790739277377725, 0.0009799220133572817, 0.000977430958300829, 0.00098318699747324, 0.000980166019871831, 0.000983762089163065];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.0031549129635095596;0.007624155026860535;;;2.416597578140267;;;[0.0031650960445404053, 0.0031586020486429334, 0.003160497057251632, 0.003171144984662533, 0.0031581949442625046, 0.003159829997457564, 0.0031581399962306023, 0.0031754079973325133, 0.0031658189836889505, 0.0031641689129173756, 0.003158272011205554, 0.0031637150095775723, 0.003159084008075297, 0.0031661170069128275, 0.003161826985888183, 0.0031620929948985577, 0.003159558051265776, 0.0031645289855077863, 0.0031572460429742932, 0.003159519052132964, 0.0031556999310851097, 0.003156535909511149, 0.0031576870242133737, 0.0031549129635095596, 0.0031616489868611097, 0.0031561360228806734, 0.003157628932967782, 0.003168585943058133, 0.0031560490606352687, 0.0031570199644193053, 0.00315833801869303, 0.0031637949869036674, 0.0031614110339432955, 0.0031567569822072983, 0.003158740932121873, 0.0031596290646120906, 0.003157607978209853, 0.003155300044454634, 0.0031556690810248256, 0.0031591899460181594, 0.0033834429923444986, 0.0031662940746173263, 0.0031620339723303914, 0.0031614520121365786, 0.00315708399284631, 0.0031572059961035848, 0.003160127089358866, 0.0031634370097890496, 0.003159212996251881, 0.0031594400061294436];[0.007675120024941862, 0.007641572039574385, 0.007658845977857709, 0.00763387605547905, 0.007963698939420283, 0.007626981008797884, 0.007633564993739128, 0.007669316953979433, 0.007633508066646755, 0.007643533986993134, 0.007627018028870225, 0.007637330912984908, 0.007638326962478459, 0.007632712018676102, 0.007636889000423253, 0.00763787399046123, 0.007627532002516091, 0.007638655952177942, 0.007635778980329633, 0.0076427318854257464, 0.007650504005141556, 0.007632664986886084, 0.007643658900633454, 0.007634422974660993, 0.0076483109733089805, 0.007948730024509132, 0.007637941977009177, 0.007624155026860535, 0.007630278938449919, 0.007632798980921507, 0.007643502904102206, 0.007632342050783336, 0.007646041922271252, 0.0076312769670039415, 0.0076364659471437335, 0.0076329190051183105, 0.007948646903969347, 0.007626414997503161, 0.007630969979800284, 0.007631335058249533, 0.007636861060746014, 0.007645517005585134, 0.0076407050946727395, 0.007647415972314775, 0.007631773012690246, 0.007649639039300382, 0.0076346739660948515, 0.007639807998202741, 0.007645045057870448, 0.007637719972990453];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0003880090080201626;0.00043753907084465027;;;1.1276518374591806;;;[0.00042749999556690454, 0.00039759697392582893, 0.0004216899396851659, 0.00040126999374479055, 0.00041350198443979025, 0.0004026070237159729, 0.0004175140056759119, 0.0003996359882876277, 0.00040199095383286476, 0.0004685339517891407, 0.0004044109955430031, 0.0004057380137965083, 0.0004066399997100234, 0.00039736100006848574, 0.00040105998050421476, 0.0003979169996455312, 0.0003952070837840438, 0.000396400922909379, 0.0003981699701398611, 0.0003953040577471256, 0.00039148004725575447, 0.00039070204365998507, 0.0003927979851141572, 0.0003880090080201626, 0.0003932730760425329, 0.00039430195465683937, 0.000393575057387352, 0.0003938529407605529, 0.00039256399031728506, 0.00038941705133765936, 0.0003914149710908532, 0.00039188400842249393, 0.00039468402974307537, 0.00039232103154063225, 0.0003941550385206938, 0.0003900019219145179, 0.0003915029810741544, 0.0003911280073225498, 0.000393007998354733, 0.0004000690532848239, 0.0003947290824726224, 0.00039270706474781036, 0.0003917550202459097, 0.0003907380159944296, 0.00039477203972637653, 0.0003989199176430702, 0.0003939908929169178, 0.00038946489803493023, 0.00039656099397689104, 0.0003980100154876709];[0.0004628170281648636, 0.000448229955509305, 0.0004493430024012923, 0.00046679796651005745, 0.00044536497443914413, 0.00045061600394546986, 0.00044440198689699173, 0.0004582389956340194, 0.00044510001316666603, 0.0004488070262596011, 0.0004435430746525526, 0.0004433359717950225, 0.000443791039288044, 0.000444193952716887, 0.00044496404007077217, 0.00044158601667732, 0.00044550292659550905, 0.0004446379607543349, 0.00044349697418510914, 0.0004454010631889105, 0.0004446110688149929, 0.0004417769378051162, 0.00043954793363809586, 0.0004393800627440214, 0.00044515496119856834, 0.00044256600085645914, 0.0004443340003490448, 0.0004424210637807846, 0.0004403239581733942, 0.00045226793736219406, 0.00044648698531091213, 0.00044241093564778566, 0.00044414098374545574, 0.0004424599464982748, 0.0004413858987390995, 0.00043777492828667164, 0.00044582888949662447, 0.00044016505125910044, 0.0004423731006681919, 0.0004412289708852768, 0.00044191593769937754, 0.00043753907084465027, 0.0004416760057210922, 0.0004389300011098385, 0.0004400720354169607, 0.00043874699622392654, 0.00044012803118675947, 0.00043995806481689215, 0.0004406350199133158, 0.00044375599827617407];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.000483220093883574;0.0006092789117246866;;;1.2608724666807523;;;[0.0005172579549252987, 0.0004975419724360108, 0.0004935530014336109, 0.0004954710602760315, 0.0005026889266446233, 0.0004940200597047806, 0.0005071370396763086, 0.0004917739424854517, 0.0004940549843013287, 0.000489827012643218, 0.000498351058922708, 0.0004940161015838385, 0.000494078965857625, 0.0004889940610155463, 0.0004914379678666592, 0.0004835580475628376, 0.0004905170062556863, 0.00048389704897999763, 0.00048819894436746836, 0.00048544700257480145, 0.0004931950243189931, 0.0004835610743612051, 0.0004921760410070419, 0.0004833129933103919, 0.0004896530881524086, 0.00048528099432587624, 0.0004879790358245373, 0.000483220093883574, 0.000487613957375288, 0.00048463698476552963, 0.0004890490090474486, 0.0004844591021537781, 0.0004882920766249299, 0.0004834479186683893, 0.0004867300158366561, 0.0004897400503978133, 0.0004884760128334165, 0.00048501300625503063, 0.0004855319857597351, 0.0004833329003304243, 0.0004883389919996262, 0.0004850979894399643, 0.0004892590222880244, 0.000486115925014019, 0.0004883490037173033, 0.0004847210366278887, 0.00048713700380176306, 0.0004854650469496846, 0.0004865860100835562, 0.0004852899583056569];[0.0006310280878096819, 0.0006173370638862252, 0.0006202450022101402, 0.0006125179352238774, 0.000614479067735374, 0.0006121239857748151, 0.0006149839609861374, 0.0006114749703556299, 0.0006132490234449506, 0.0006149569526314735, 0.000616534030996263, 0.0006132660200819373, 0.0006147139938548207, 0.0006138869794085622, 0.0006148689426481724, 0.0006106259534135461, 0.0006167449755594134, 0.000614359974861145, 0.0006164660444483161, 0.0006186190294101834, 0.0006142690544947982, 0.0006119379540905356, 0.0006128010572865605, 0.000612204079516232, 0.0006147110834717751, 0.0006114240968599916, 0.0006163810612633824, 0.0006125849904492497, 0.0006122969789430499, 0.0006133100250735879, 0.0006127340020611882, 0.0006092789117246866, 0.0006137980381026864, 0.0006143630016595125, 0.000612198025919497, 0.0006116830045357347, 0.0006149869877845049, 0.0006128509994596243, 0.0006123390048742294, 0.0006107069784775376, 0.0006119139725342393, 0.0006317519582808018, 0.0006124939536675811, 0.0006112310802564025, 0.0006143449572846293, 0.0006118490127846599, 0.0006128469249233603, 0.0006104849744588137, 0.0006118119927123189, 0.0006130810361355543];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.0010218300158157945;0.005386915057897568;;;5.271830905844782;;;[0.001030020066536963, 0.0010262050200253725, 0.0010245699668303132, 0.0010238599497824907, 0.0010252540232613683, 0.0010260269045829773, 0.0010310480138286948, 0.0010236760135740042, 0.0010283420560881495, 0.0010280190035700798, 0.0010248880134895444, 0.0010252490174025297, 0.0010249610058963299, 0.0010229990584775805, 0.0010740180732682347, 0.001028622966259718, 0.0010229600593447685, 0.0010231679771095514, 0.0010273410007357597, 0.0010282760486006737, 0.001024077064357698, 0.0010257370304316282, 0.001025318051688373, 0.001027589081786573, 0.0010271769715473056, 0.001023443997837603, 0.0010250980267301202, 0.0010278030531480908, 0.0010293970117345452, 0.0010242100106552243, 0.0010230260668322444, 0.0010236770613119006, 0.0010271290084347129, 0.0010280590504407883, 0.0010238479590043426, 0.0010242999996989965, 0.0010244708973914385, 0.001027254038490355, 0.001025199075229466, 0.0010244579752907157, 0.0010218300158157945, 0.0010297340340912342, 0.001026057987473905, 0.001023811986669898, 0.0010250149061903358, 0.001024377066642046, 0.0010247899917885661, 0.0010251729981973767, 0.001023029093630612, 0.0010241270065307617];[0.005414681043475866, 0.005390797043219209, 0.005402232985943556, 0.00540551298763603, 0.00540436792653054, 0.005757633945904672, 0.005413284990936518, 0.005395613028667867, 0.005406693089753389, 0.00539816205855459, 0.0054002199321985245, 0.005414379993453622, 0.005399440065957606, 0.005420664907433093, 0.005395825020968914, 0.005412069032900035, 0.005406857002526522, 0.005399150890298188, 0.005400268011726439, 0.005409699049778283, 0.005402090027928352, 0.005386915057897568, 0.005397786968387663, 0.005406141979619861, 0.005413471022620797, 0.00539771793410182, 0.005389825906604528, 0.005395759944804013, 0.005404673982411623, 0.005409086006693542, 0.005402588983997703, 0.005410701036453247, 0.005402549984864891, 0.005395019077695906, 0.00539882795419544, 0.005397228058427572, 0.005400113994255662, 0.0054049339378252625, 0.0053967059357091784, 0.0053962209494784474, 0.005395815009251237, 0.0053977969801053405, 0.005397100932896137, 0.005394617095589638, 0.005398328066803515, 0.00540148199070245, 0.0054036390502005816, 0.005410794983617961, 0.005407323013059795, 0.0053885269444435835];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.00039783597458153963;0.0004349860828369856;;;1.093380464887626;;;[0.00043459597509354353, 0.0004066110122948885, 0.0004167350707575679, 0.00041046610567718744, 0.0004143700934946537, 0.00041041604708880186, 0.0004138119984418154, 0.0004034049343317747, 0.0004153209738433361, 0.000405561993829906, 0.0004081990336999297, 0.0004055589670315385, 0.0004148209700360894, 0.00040011503733694553, 0.00040844501927495003, 0.00039896403905004263, 0.000410313019528985, 0.0004012719728052616, 0.00040597899351269007, 0.00039977405685931444, 0.0004018619656562805, 0.00040137406904250383, 0.00040213996544480324, 0.0004077489720657468, 0.000407290062867105, 0.0004016120219603181, 0.0004044240340590477, 0.00040092109702527523, 0.0004052560543641448, 0.00039783597458153963, 0.0004031299613416195, 0.0003988040843978524, 0.0004016220336779952, 0.00040287699084728956, 0.0004024989902973175, 0.0004009659169241786, 0.0004098879871889949, 0.00039875798393040895, 0.0004070580471307039, 0.0004023970104753971, 0.0004013449652120471, 0.00039944297168403864, 0.0004018159816041589, 0.00040191691368818283, 0.00040280004031956196, 0.00040128000546246767, 0.00040323904249817133, 0.00041001697536557913, 0.0004042659420520067, 0.0003994379658252001];[0.00045944005250930786, 0.0004452998982742429, 0.0004484120290726423, 0.0004415030125528574, 0.00044269696809351444, 0.0004420740297064185, 0.0004405049839988351, 0.0004394189454615116, 0.0004424049984663725, 0.0005200959276407957, 0.0004400430480018258, 0.00044654507655650377, 0.00044132000766694546, 0.0004437470342963934, 0.0004400409525260329, 0.00044208893086761236, 0.0004382359329611063, 0.0004411659901961684, 0.00044233608059585094, 0.0004461640492081642, 0.00043945794459432364, 0.0004349860828369856, 0.0004524699179455638, 0.0004473010776564479, 0.00043831602670252323, 0.0004362750332802534, 0.0009963889606297016, 0.00043898902367800474, 0.00043893500696867704, 0.00043991999700665474, 0.000440833973698318, 0.00043655908666551113, 0.00044193596113473177, 0.0004430559929460287, 0.00044057401828467846, 0.0004371670074760914, 0.00043767993338406086, 0.000437167938798666, 0.0004445730010047555, 0.000439302995800972, 0.00044299301225692034, 0.0004388730740174651, 0.0004417920717969537, 0.00043887400534003973, 0.000443154014647007, 0.0004421370103955269, 0.0004399659810587764, 0.00043829192873090506, 0.0004442799836397171, 0.0004419810138642788];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0010674960212782025;0.00209818291477859;;;1.9655182529544792;;;[0.0010791500099003315, 0.001070067984983325, 0.0010701930150389671, 0.0010701670544221997, 0.0010682879947125912, 0.0010716220131143928, 0.001071295002475381, 0.0010686969617381692, 0.0010715338867157698, 0.0010720730060711503, 0.0010721769649535418, 0.0010700790444388986, 0.0010708000045269728, 0.0010714239906519651, 0.0010708749759942293, 0.0010695840464904904, 0.0010694790398702025, 0.0010714309755712748, 0.0010700629791244864, 0.0010688959155231714, 0.001072873012162745, 0.001069552032276988, 0.0010715570533648133, 0.0010677489917725325, 0.0010704100131988525, 0.0010696500539779663, 0.0010674960212782025, 0.0010717309778556228, 0.0010697549441829324, 0.00107125798240304, 0.0010709150228649378, 0.0010700339917093515, 0.0010693209478631616, 0.0010729170171543956, 0.001072091981768608, 0.0010682269930839539, 0.0010729790665209293, 0.001076672924682498, 0.0010694729862734675, 0.0010704990709200501, 0.0010705039603635669, 0.0010756580159068108, 0.0010709500638768077, 0.0010693259537220001, 0.001073847059160471, 0.001071600941941142, 0.001123060006648302, 0.0010728869820013642, 0.0010687940521165729, 0.0010703130392357707];[0.002230545971542597, 0.0021230330457910895, 0.0021329839946702123, 0.002106869942508638, 0.0021051550284028053, 0.00209818291477859, 0.0021146819926798344, 0.00213510706089437, 0.002458880073390901, 0.0021027910988777876, 0.0021035349927842617, 0.002117611002177, 0.002117290976457298, 0.00210867403075099, 0.002110778004862368, 0.0021142750047147274, 0.0021162800258025527, 0.002111092093400657, 0.002106774947606027, 0.0021182990167289972, 0.00212209508754313, 0.0021046209149062634, 0.0021013059886172414, 0.0021172179840505123, 0.0021169489482417703, 0.0021034309174865484, 0.002110456000082195, 0.0021278569474816322, 0.0021196630550548434, 0.0021001939894631505, 0.002138983109034598, 0.0021143900230526924, 0.00211999099701643, 0.0021077620331197977, 0.002105184947140515, 0.0021173569839447737, 0.002120239078067243, 0.0021025899332016706, 0.0021002469584345818, 0.0021216629538685083, 0.002129761967808008, 0.002106660045683384, 0.0021011579083278775, 0.0021181160118430853, 0.002115796902216971, 0.0021151090040802956, 0.0021031369687989354, 0.002116605988703668, 0.002117865951731801, 0.0021122079342603683];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.00023273006081581116;0.0003035139525309205;;;1.3041458910249228;;;[0.00026776897720992565, 0.00024793599732220173, 0.00024360907264053822, 0.00024099391885101795, 0.0002425189595669508, 0.00024177704472094774, 0.00025114009622484446, 0.0002418489893898368, 0.00024107901845127344, 0.00023867504205554724, 0.00024000299163162708, 0.0002425630809739232, 0.00024469196796417236, 0.0002636390272527933, 0.00023997598327696323, 0.00023402797523885965, 0.00023544707801193, 0.0002327419351786375, 0.0002371979644522071, 0.000239777029491961, 0.0002362129744142294, 0.00023524602875113487, 0.00023398804478347301, 0.00023606198374181986, 0.00023949204478412867, 0.00023806700482964516, 0.00023526092991232872, 0.00023509003221988678, 0.00023278500884771347, 0.00023355300072580576, 0.00023639004211872816, 0.00023331400007009506, 0.00023398001212626696, 0.00023487303406000137, 0.00023284298367798328, 0.00023583904840052128, 0.00024190195836126804, 0.00023350201081484556, 0.00023549492470920086, 0.0002340299542993307, 0.0002478930400684476, 0.00023273006081581116, 0.00023718900047242641, 0.00023521098773926497, 0.0002407879801467061, 0.0002413550391793251, 0.0002356079639866948, 0.0002359610516577959, 0.00023882207460701466, 0.00023490109015256166];[0.0003355459775775671, 0.00031445990316569805, 0.00031207804568111897, 0.00031027907971292734, 0.0003108769888058305, 0.0003277739742770791, 0.000307405018247664, 0.0003090039826929569, 0.000309612019918859, 0.0003072819672524929, 0.0003098130691796541, 0.00032139697577804327, 0.00030839210376143456, 0.0003063440090045333, 0.00030476704705506563, 0.0003103290218859911, 0.000318169011734426, 0.0003083309857174754, 0.00030794308986514807, 0.00030957197304815054, 0.00031040399335324764, 0.0003072599647566676, 0.0003101920010522008, 0.0003104120260104537, 0.0003081930335611105, 0.00030831689946353436, 0.0003051679814234376, 0.0003072230610996485, 0.0003229859285056591, 0.0003386150347068906, 0.00031180004589259624, 0.00030776706989854574, 0.00030872307252138853, 0.0003035139525309205, 0.00030721898656338453, 0.00031133799348026514, 0.0003092930419370532, 0.0003070830134674907, 0.0003074210835620761, 0.00030700000934302807, 0.00030567997600883245, 0.00031746504828333855, 0.0003051359672099352, 0.00031747203320264816, 0.0003077089786529541, 0.0003109819954261184, 0.00030843797139823437, 0.00032316194847226143, 0.00030595401767641306, 0.0003079579910263419];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0003400340210646391;0.0004628360038623214;;;1.361146165354843;;;[0.0003728379961103201, 0.00035733403638005257, 0.0003536659060046077, 0.00035044795367866755, 0.0003549709217622876, 0.0003559140022844076, 0.0003451480297371745, 0.00034991896245628595, 0.000350518967024982, 0.0003520119935274124, 0.00034955295268446207, 0.00034916691947728395, 0.0003529810346662998, 0.0003527960507199168, 0.0003460400039330125, 0.0003400340210646391, 0.00034566200338304043, 0.00034248793963342905, 0.0003422240260988474, 0.000341293984092772, 0.0003482149913907051, 0.000343200983479619, 0.00034364894963800907, 0.00034373102243989706, 0.0003497920697554946, 0.00034353206865489483, 0.0003431780496612191, 0.0003446480259299278, 0.00034496199805289507, 0.00034332904033362865, 0.0003450860967859626, 0.00034849101211875677, 0.0003500229213386774, 0.0003453540848568082, 0.00034189107827842236, 0.00034537294413894415, 0.00034863699693232775, 0.00034676294308155775, 0.00034297199454158545, 0.0003430579090490937, 0.000351194990798831, 0.00034819089341908693, 0.00034313194919377565, 0.0003437610575929284, 0.0003447970375418663, 0.00034311809577047825, 0.00034391297958791256, 0.00034346606116741896, 0.00034475093707442284, 0.00034490099642425776];[0.00047297996934503317, 0.00047146808356046677, 0.0004681289428845048, 0.0004662569845095277, 0.0004733729874715209, 0.0004681959981098771, 0.00047498801723122597, 0.0004688519984483719, 0.00046472297981381416, 0.0004662630381062627, 0.00046450505033135414, 0.0004658809630200267, 0.0004662580322474241, 0.0004670260241255164, 0.000468040001578629, 0.0004669009940698743, 0.0004768400685861707, 0.00046481797471642494, 0.0004652949282899499, 0.0004628360038623214, 0.0004633399657905102, 0.0004674840020015836, 0.0004667680477723479, 0.0004653100622817874, 0.00046721508260816336, 0.00046645395923405886, 0.00046340597327798605, 0.0004787030629813671, 0.0004657820099964738, 0.0004649759503081441, 0.0004683579318225384, 0.0004659999394789338, 0.00046438502613455057, 0.0004648100584745407, 0.00046581996139138937, 0.00046765198931097984, 0.0004652210045605898, 0.0004664970329031348, 0.00046711997129023075, 0.0004671280039474368, 0.00046511797700077295, 0.00046725093852728605, 0.0004659959813579917, 0.0004660850390791893, 0.00046500598546117544, 0.0004671619972214103, 0.000467070029117167, 0.00047859002370387316, 0.00046418304555118084, 0.00046837504487484694];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0005473839119076729;0.002072704955935478;;;3.7865653535778026;;;[0.0005557530093938112, 0.0005521350540220737, 0.0005522290011867881, 0.0005473839119076729, 0.0005487600574269891, 0.0005504000000655651, 0.0005518390098586679, 0.000551672070287168, 0.0005493509816005826, 0.0005532680079340935, 0.0005513840587809682, 0.0005545589374378324, 0.0005535200471058488, 0.0005521629936993122, 0.0005598299903795123, 0.0005514400545507669, 0.0005530570633709431, 0.0005528170149773359, 0.0005541060818359256, 0.0005509039619937539, 0.0005494720535352826, 0.0005508169997483492, 0.000554532976821065, 0.0005523789441213012, 0.0005523919826373458, 0.000548415002413094, 0.0005507059395313263, 0.0005529040936380625, 0.0005555039970204234, 0.0005503819556906819, 0.0005518360994756222, 0.0005529510090127587, 0.0005496279336512089, 0.0005519479745998979, 0.0005557150579988956, 0.0005543789593502879, 0.0005519629921764135, 0.0005505839362740517, 0.0005497889360412955, 0.0005546458996832371, 0.0005481569096446037, 0.0005539830308407545, 0.0005500379484146833, 0.0005497490055859089, 0.0005520059494301677, 0.0005515110678970814, 0.0005524030420929193, 0.0005524130538105965, 0.0005479380488395691, 0.0005513300420716405];[0.002089663059450686, 0.0020806329557672143, 0.002082249033264816, 0.0020915999775752425, 0.0020903570111840963, 0.0020766130182892084, 0.0020873749163001776, 0.0020817499607801437, 0.0020875768968835473, 0.0020804309751838446, 0.002092653070576489, 0.0020766439847648144, 0.002101456979289651, 0.0020740319741889834, 0.0020813390146940947, 0.0020787130342796445, 0.0020767010282725096, 0.0020793030271306634, 0.0020814320305362344, 0.002078206976875663, 0.002077615004964173, 0.0020899419905617833, 0.0020835449686273932, 0.0020835140021517873, 0.0020772869465872645, 0.002073812996968627, 0.0020949620520696044, 0.0020797529723495245, 0.0020769420079886913, 0.0020780740305781364, 0.0020788840483874083, 0.0020785899832844734, 0.002078940044157207, 0.002083588973619044, 0.0020832900190725923, 0.0020766479428857565, 0.0020793499425053596, 0.002082368009723723, 0.002076999982818961, 0.0020799649646505713, 0.0020796259632334113, 0.0020743260392919183, 0.002072704955935478, 0.002075231052003801, 0.0020793270086869597, 0.002083451021462679, 0.0020834539318457246, 0.0020762579515576363, 0.002076950971968472, 0.0020761300111189485];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.00031558796763420105;0.0004044390516355634;;;1.2815414182848375;;;[0.00034941104240715504, 0.0003334230277687311, 0.00032459991052746773, 0.00033128808718174696, 0.00033166795037686825, 0.00032327102962881327, 0.0003277040086686611, 0.0003220710204914212, 0.0003367189783602953, 0.00033697905018925667, 0.0003235361073166132, 0.0003263329854235053, 0.0003290260210633278, 0.00032200803980231285, 0.00032826303504407406, 0.00031875399872660637, 0.0003177790204063058, 0.00031866796780377626, 0.00031939405016601086, 0.0003160799387842417, 0.00032206892501562834, 0.00031866098288446665, 0.0003182550426572561, 0.0003170339623466134, 0.00031893805135041475, 0.00031616492196917534, 0.00031856901478022337, 0.0003205349203199148, 0.00031598005443811417, 0.00031558796763420105, 0.0003218380734324455, 0.00031947100069373846, 0.00032475299667567015, 0.0003208270063623786, 0.0003170260461047292, 0.00031814095564186573, 0.0003208119887858629, 0.0003192420117557049, 0.00031774910166859627, 0.00031833501998335123, 0.0003205909160897136, 0.00031902489718049765, 0.0003248989814892411, 0.00031652709003537893, 0.00031765701714903116, 0.00032003805972635746, 0.000317192985676229, 0.0003174860030412674, 0.0003176489844918251, 0.0003163920482620597];[0.00043469597585499287, 0.0004156489158049226, 0.0004176009679213166, 0.0004151429748162627, 0.00041312898974865675, 0.00041869294364005327, 0.0004195510409772396, 0.00041019695345312357, 0.0004245180170983076, 0.0004141629906371236, 0.0004181570839136839, 0.0004124289844185114, 0.00040834909304976463, 0.0004081679508090019, 0.00041046994738280773, 0.00040899007581174374, 0.00040613801684230566, 0.000410535023547709, 0.0004110429435968399, 0.000407060026191175, 0.00042666797526180744, 0.0004090269794687629, 0.000406314036808908, 0.00041053397580981255, 0.0004240239504724741, 0.00040922907646745443, 0.00041059008799493313, 0.0004094380419701338, 0.0004057069309055805, 0.0004085300024598837, 0.0004083109088242054, 0.0004061580402776599, 0.0004070120630785823, 0.00040668598376214504, 0.00040578795596957207, 0.00041025003883987665, 0.0004100929945707321, 0.00040532404091209173, 0.00040740298572927713, 0.0004100280348211527, 0.0004054709570482373, 0.0004249480552971363, 0.00040670204907655716, 0.0004044390516355634, 0.0004184769932180643, 0.00040643406100571156, 0.0004063280066475272, 0.00044132000766694546, 0.0004054669989272952, 0.00040764897130429745];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.00042398308869451284;0.0004739179275929928;;;1.1177755439544403;;;[0.00045797100756317377, 0.0004392910050228238, 0.0004328510258346796, 0.000437517068348825, 0.00043345801532268524, 0.00043138302862644196, 0.00043806503526866436, 0.0004333159886300564, 0.00043595500756055117, 0.0004456880269572139, 0.000434107962064445, 0.0004302470479160547, 0.00044087902642786503, 0.00043142098002135754, 0.00043395301327109337, 0.00042800698429346085, 0.0004303570603951812, 0.00042399996891617775, 0.00042607192881405354, 0.0004249520134180784, 0.00042518600821495056, 0.00042661104816943407, 0.0004270649515092373, 0.0004273239756003022, 0.00043552694842219353, 0.00042684702202677727, 0.00042437599040567875, 0.0004323819885030389, 0.0004242979921400547, 0.0004271760117262602, 0.00043416593689471483, 0.0004310630029067397, 0.0004276109393686056, 0.000431346008554101, 0.00042697100434452295, 0.00042398308869451284, 0.00044246099423617125, 0.0004268540069460869, 0.00042649602983146906, 0.0004256140673533082, 0.00042751000728458166, 0.0004273130325600505, 0.00042772002052515745, 0.0004259849665686488, 0.0004392520058900118, 0.00043256289791315794, 0.0004272150108590722, 0.00042637111619114876, 0.00043354101944714785, 0.00042873702477663755];[0.0005056280642747879, 0.0004844570066779852, 0.0004910669522359967, 0.00048636808060109615, 0.00048045802395790815, 0.0004739179275929928, 0.00047683599404990673, 0.0004773440305143595, 0.0004763220204040408, 0.00048076710663735867, 0.00047816603910177946, 0.0004816710716113448, 0.00047893798910081387, 0.00047985801938921213, 0.00047963205724954605, 0.0004829050740227103, 0.00048148597124964, 0.00047952309250831604, 0.0004816220607608557, 0.0004782899050042033, 0.0004762000171467662, 0.0004993060138076544, 0.00048203696496784687, 0.00047771295066922903, 0.00048023497220128775, 0.00047787895891815424, 0.0004802970215678215, 0.00047973496839404106, 0.0004933170275762677, 0.00047818105667829514, 0.00047874392475932837, 0.0004784989869222045, 0.00047912204172462225, 0.00048104103188961744, 0.0004785499768331647, 0.00048417900688946247, 0.00047954602632671595, 0.0004771959502249956, 0.0004782850155606866, 0.00047989306040108204, 0.0004780850140377879, 0.000475927023217082, 0.0004814580315724015, 0.0004805719945579767, 0.0004787700017914176, 0.00048123591113835573, 0.00048194697592407465, 0.00047842098865658045, 0.00047902995720505714, 0.00047557498328387737];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0007104499964043498;0.0007374390261247754;;;1.0379886408009282;;;[0.0007422351045534015, 0.000725000980310142, 0.0007268039043992758, 0.0007264959858730435, 0.0007240000413730741, 0.0007381259929388762, 0.0007285000756382942, 0.0007222950225695968, 0.0007221499690786004, 0.0007271519862115383, 0.0007175810169428587, 0.0007169099990278482, 0.0007254009833559394, 0.0007246070308610797, 0.0007169389864429832, 0.0007216960657387972, 0.0007184810237959027, 0.0007158239604905248, 0.0007198090897873044, 0.000716889975592494, 0.00071763398591429, 0.0007167119765654206, 0.0007132509490475059, 0.0007192640332505107, 0.0007180960383266211, 0.0007147479336708784, 0.0007130990270525217, 0.0007181139662861824, 0.0007144330302253366, 0.0007132770260795951, 0.0007161409594118595, 0.0007150929886847734, 0.0007134779589250684, 0.0007185720605775714, 0.0007132149767130613, 0.0007186071015894413, 0.0007180769462138414, 0.0007148559670895338, 0.0007104499964043498, 0.0007201320258900523, 0.0007163539994508028, 0.0007133049657568336, 0.0007197019876912236, 0.0007164080161601305, 0.0007141920505091548, 0.0007169729797169566, 0.000715558067895472, 0.0007156330393627286, 0.0007173880003392696, 0.0007227109745144844];[0.000759555958211422, 0.0007433179998770356, 0.0007406059885397553, 0.0007394419517368078, 0.0007425050716847181, 0.0007406920194625854, 0.0007394090062007308, 0.0007509479764848948, 0.0007453359430655837, 0.0007385939825326204, 0.0007382530020549893, 0.0007439230103045702, 0.0007415999425575137, 0.0007387539371848106, 0.0007380730239674449, 0.0007389730308204889, 0.0007394510321319103, 0.0007387549849227071, 0.0007377819856628776, 0.0007375460118055344, 0.0007403679192066193, 0.000737994909286499, 0.0007411410333588719, 0.0007410489488393068, 0.0007385079516097903, 0.0007403700146824121, 0.0007383390329778194, 0.0007374390261247754, 0.0007380989845842123, 0.0007408709498122334, 0.0007403489435091615, 0.0007413610583171248, 0.0007382530020549893, 0.0007397420704364777, 0.0007378400769084692, 0.0007374829147011042, 0.0007405640790238976, 0.0007386059733107686, 0.0007397269364446402, 0.0007382759358733892, 0.0007400650065392256, 0.0007395130814984441, 0.0007388760568574071, 0.000739390030503273, 0.0007386839715763927, 0.0007382639450952411, 0.0007412480190396309, 0.0007397440494969487, 0.0007395739667117596, 0.0007406449876725674];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.0007905979873612523;0.0038176680682227015;;;4.828836057330201;;;[0.000800592009909451, 0.0007910459535196424, 0.0007939770584926009, 0.0007920810021460056, 0.0007945169927552342, 0.000790810096077621, 0.0007909999694675207, 0.000791511032730341, 0.0007928489940240979, 0.00079065200407058, 0.0007915749447420239, 0.0007937609916552901, 0.0007923999801278114, 0.0007939250208437443, 0.0007945670513436198, 0.0007940770592540503, 0.0007917060283944011, 0.0007920810021460056, 0.0007936329348012805, 0.0007915570167824626, 0.0007962009403854609, 0.0007922539953142405, 0.0007925441022962332, 0.000792328966781497, 0.0007922369986772537, 0.00079510104842484, 0.0007940279319882393, 0.0007990889716893435, 0.0007924860110506415, 0.0007927719270810485, 0.0007925599347800016, 0.0007988979341462255, 0.0007938710041344166, 0.0007954019820317626, 0.0007931769359856844, 0.0007913579465821385, 0.0007963189855217934, 0.0007942080264911056, 0.0007935729809105396, 0.0007922030054032803, 0.0007927019614726305, 0.000791482045315206, 0.0007905979873612523, 0.0007922300137579441, 0.0007947249105200171, 0.0007928190752863884, 0.0007933389861136675, 0.0007939590141177177, 0.0007974780164659023, 0.0007950899889692664];[0.0038487259298563004, 0.004477496957406402, 0.003827948938123882, 0.0038239570567384362, 0.00382493797224015, 0.0038262070156633854, 0.003840496065095067, 0.003828400047495961, 0.003840974997729063, 0.0038340860046446323, 0.0038279290311038494, 0.0038251469377428293, 0.0038420059718191624, 0.0038280209992080927, 0.0038256749976426363, 0.0038223580922931433, 0.003820259007625282, 0.0038217640249058604, 0.0038270289078354836, 0.0038315890124067664, 0.003839400946162641, 0.003831716952845454, 0.0038334240671247244, 0.0038296040147542953, 0.0038292070385068655, 0.003827636013738811, 0.0038289380026981235, 0.0038310919189825654, 0.0038266920018941164, 0.003832397982478142, 0.0038191929925233126, 0.003826317028142512, 0.0038258689455688, 0.0038539119996130466, 0.0038429429987445474, 0.0038303759647533298, 0.0038595199584960938, 0.003825610037893057, 0.003829058026894927, 0.0038176680682227015, 0.0038315579295158386, 0.0038268089992925525, 0.00382938701659441, 0.0038231229409575462, 0.0038254819810390472, 0.003823298029601574, 0.003833067952655256, 0.003834146074950695, 0.0038340159226208925, 0.0038404730148613453];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0005730489501729608;0.0006125399377197027;;;1.0689138118738768;;;[0.0006112030241638422, 0.0005878489464521408, 0.0005915459478273988, 0.0005844440311193466, 0.0005850340239703655, 0.0005797550547868013, 0.0005855209892615676, 0.0005858109798282385, 0.0005810849834233522, 0.0005881440592929721, 0.0005901589756831527, 0.0005825620610266924, 0.0005850580055266619, 0.0005872760666534305, 0.0005866989959031343, 0.0005755129968747497, 0.0005819919751957059, 0.0005801089573651552, 0.0005819370271638036, 0.0005837419303134084, 0.000584537978284061, 0.0005760709755122662, 0.0005856459029018879, 0.0005786770489066839, 0.0005868519656360149, 0.0005750319687649608, 0.0005775749450549483, 0.0005791350267827511, 0.0005787400295957923, 0.0005772670265287161, 0.0005786290857940912, 0.0005747299874201417, 0.00058031699154526, 0.0005867340369150043, 0.0005788468988612294, 0.0005743639776483178, 0.0005822849925607443, 0.0005733739817515016, 0.000578072969801724, 0.0005760450148954988, 0.0005842740647494793, 0.0005775640020146966, 0.0005759549094364047, 0.0005733200814574957, 0.0005789219867438078, 0.0005730489501729608, 0.0005781259387731552, 0.0005749859847128391, 0.0005784140666946769, 0.0005915870424360037];[0.0006403920706361532, 0.0006393130170181394, 0.0006289440207183361, 0.0006198470946401358, 0.0006198600167408586, 0.0006235460750758648, 0.0006180000491440296, 0.000618235906586051, 0.0006282440153881907, 0.000619400991126895, 0.0006198360351845622, 0.0006177549948915839, 0.0006197829497978091, 0.0006169760599732399, 0.0006133060669526458, 0.0006223439704626799, 0.0006175200687721372, 0.0006167379906401038, 0.0006183109944686294, 0.0006158520700410008, 0.0006145439110696316, 0.000616655102930963, 0.0006287000142037868, 0.0006365429144352674, 0.0006321519613265991, 0.0006144179496914148, 0.0006125399377197027, 0.0006125440122559667, 0.0006162240169942379, 0.000612892908975482, 0.0006154499715194106, 0.0006131570553407073, 0.0006153079448267817, 0.0006157399620860815, 0.0006137840682640672, 0.0006129479734227061, 0.0006256469059735537, 0.000626420951448381, 0.0006172530120238662, 0.0006153410067781806, 0.000626611988991499, 0.0006167199462652206, 0.0006226699333637953, 0.0006153680151328444, 0.000695817987434566, 0.0006301288958638906, 0.0006213380256667733, 0.0006219400092959404, 0.0006168619729578495, 0.0006354619981721044];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0008261259645223618;0.001598533010110259;;;1.9349749054727714;;;[0.0008380899671465158, 0.0008297880413010716, 0.000828427029773593, 0.0008272589184343815, 0.0008278939640149474, 0.0008264000061899424, 0.0008270649705082178, 0.0008274909341707826, 0.0008282219059765339, 0.0008281909395009279, 0.0008281519403681159, 0.0008293749997392297, 0.000829240889288485, 0.0008273710263893008, 0.0008315939921885729, 0.0008281180635094643, 0.0008299730252474546, 0.0008263039635494351, 0.0008272450650110841, 0.0008279919857159257, 0.000832917052321136, 0.0008274948922917247, 0.0008269450627267361, 0.0008277640445157886, 0.0008279019966721535, 0.0008264119969680905, 0.0008290399564430118, 0.0008291589329019189, 0.000827830983325839, 0.0008342340588569641, 0.0008269300451502204, 0.0008283719653263688, 0.0008291739504784346, 0.0008273690473288298, 0.0008272960549220443, 0.0008276139851659536, 0.0008267569355666637, 0.0008284969953820109, 0.0008265060605481267, 0.000826604082249105, 0.0008284728974103928, 0.0008263530908152461, 0.0008279550820589066, 0.0008264300413429737, 0.000827352050691843, 0.0008272789418697357, 0.0008275549625977874, 0.0008297099266201258, 0.0008286780212074518, 0.0008261259645223618];[0.0016657790401950479, 0.00163183209951967, 0.001636533997952938, 0.0016270719934254885, 0.0016222440171986818, 0.0016198150115087628, 0.001614153035916388, 0.0016060599591583014, 0.001613217988051474, 0.0016061599599197507, 0.0016074059531092644, 0.0016097630141302943, 0.0016011709813028574, 0.0016090369317680597, 0.0016061189817264676, 0.0016073130536824465, 0.001608842983841896, 0.0016195160569623113, 0.001614028005860746, 0.0016069560078904033, 0.0016044829972088337, 0.001779060927219689, 0.0016003350028768182, 0.0016003259224817157, 0.001598533010110259, 0.0016034500440582633, 0.0016050790436565876, 0.0016160219674929976, 0.0016057310858741403, 0.0017085419967770576, 0.0016157989157363772, 0.0016133140306919813, 0.0016179129015654325, 0.0016016500303521752, 0.0016085980460047722, 0.0016034679720178246, 0.0016024761134758592, 0.0016055390005931258, 0.0016091970028355718, 0.0016047329409047961, 0.001604699995368719, 0.001603752956725657, 0.0016006940277293324, 0.0016046359669417143, 0.0016088859410956502, 0.001603144919499755, 0.001601741067133844, 0.001602706965059042, 0.001611648011021316, 0.0016050729900598526];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0002870289608836174;0.00038417393807321787;;;1.338450088418047;;;[0.000324862077832222, 0.00029997900128364563, 0.0002998210256919265, 0.0002946690656244755, 0.0002985750325024128, 0.00030622805934399366, 0.0002935419324785471, 0.00029888295102864504, 0.0003005459439009428, 0.00029502599500119686, 0.0003002990270033479, 0.0003026810009032488, 0.00030016398523002863, 0.00029520399402827024, 0.0002956580137833953, 0.0002901429543271661, 0.00028857297729700804, 0.0002882379340007901, 0.0002877400256693363, 0.00028840498998761177, 0.000289164949208498, 0.00029335496947169304, 0.0002901629777625203, 0.000288240029476583, 0.00029587605968117714, 0.0002926039742305875, 0.0002899019746109843, 0.0002893349155783653, 0.00029318395536392927, 0.00028778903651982546, 0.0002870289608836174, 0.00029046705458313227, 0.0002890750765800476, 0.00028841302264481783, 0.0002894250210374594, 0.0002957599936053157, 0.00028976600151509047, 0.00029007100965827703, 0.0002880609827116132, 0.0002913109492510557, 0.00028825493063777685, 0.0002893260680139065, 0.00029241794254630804, 0.0002921679988503456, 0.0002930141054093838, 0.0002918619429692626, 0.000289801973849535, 0.0002894731005653739, 0.00028747995384037495, 0.0002915970981121063];[0.00042759289499372244, 0.0004059990169480443, 0.00040015100967139006, 0.00039510801434516907, 0.0003936199937015772, 0.0003960209432989359, 0.0003928160294890404, 0.0003938570152968168, 0.0003910190425813198, 0.0003920169547200203, 0.0003927879733964801, 0.0003928900696337223, 0.0003921960014849901, 0.00039292697329074144, 0.00039050402119755745, 0.0003901460440829396, 0.0003978509921580553, 0.00038865406531840563, 0.00038751191459596157, 0.0003975640283897519, 0.0003894279943779111, 0.00039196107536554337, 0.00039195199497044086, 0.00039090600330382586, 0.0003878029529005289, 0.0003927790094166994, 0.00039099797140806913, 0.0003920320887118578, 0.00039159704465419054, 0.0003934579435735941, 0.00039281893987208605, 0.00039017596282064915, 0.000389756984077394, 0.00038417393807321787, 0.0003994259750470519, 0.00039240799378603697, 0.0003957119770348072, 0.0003903680481016636, 0.0003906830679625273, 0.0003906519850715995, 0.0003869009669870138, 0.00039083603769540787, 0.0003899630391970277, 0.00038790598046034575, 0.0003915190463885665, 0.00040188408456742764, 0.0003922058967873454, 0.00038961798418313265, 0.00039637996815145016, 0.0003903619945049286];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.000608468079008162;0.0005547659238800406;;;0.9117420338374053;;;[0.0006638910854235291, 0.0006855849642306566, 0.0006453320384025574, 0.0006476429989561439, 0.0006500219460576773, 0.0006469069048762321, 0.0006551749538630247, 0.0006446590414270759, 0.0006467211060225964, 0.0006444540340453386, 0.0006516790017485619, 0.0006443279562518001, 0.0006464259931817651, 0.0006733910413458943, 0.0006500270683318377, 0.0006401669234037399, 0.0006424889434129, 0.0006398470140993595, 0.0006505169440060854, 0.0006359949475154281, 0.0006551709957420826, 0.0006371809868142009, 0.0006396390963345766, 0.000608468079008162, 0.0006337000522762537, 0.0006406139582395554, 0.000634285039268434, 0.0006449989741668105, 0.0006336380029097199, 0.0006381339626386762, 0.0006420999998226762, 0.000635992968454957, 0.0006391449132934213, 0.0006330360192805529, 0.000643317005597055, 0.0006404930027201772, 0.0006440039724111557, 0.0006386310560628772, 0.0006335090147331357, 0.0006550020771101117, 0.0006382659776136279, 0.0006306819850578904, 0.0006440470460802317, 0.0006377740064635873, 0.0006369278999045491, 0.0006357230013236403, 0.0006366710877045989, 0.0006348759634420276, 0.0006374840158969164, 0.000643103034235537];[0.0006152259884402156, 0.0005715950392186642, 0.0005661749746650457, 0.000566975912079215, 0.000567093025892973, 0.0005612050881609321, 0.0005649010417982936, 0.0005654459819197655, 0.0005603079916909337, 0.0005631000967696309, 0.0005645520286634564, 0.000558984000235796, 0.000572444056160748, 0.000560068991035223, 0.0005604749312624335, 0.0005604000762104988, 0.0005650259554386139, 0.0005761710926890373, 0.0005621039308607578, 0.000574343022890389, 0.0005633889231830835, 0.0005573149537667632, 0.0005687189986929297, 0.0005628459621220827, 0.0005597251001745462, 0.0005698750028386712, 0.0005624420009553432, 0.0005578720010817051, 0.0005587839987128973, 0.0005695739528164268, 0.0005629899678751826, 0.0005588500062003732, 0.0005801080260425806, 0.0005622960161417723, 0.0005580040160566568, 0.0005589820211753249, 0.0005547659238800406, 0.0005593770183622837, 0.000561230001039803, 0.0005576710682362318, 0.0005652259569615126, 0.000557015067897737, 0.0005553809460252523, 0.0005671289982274175, 0.0005621910095214844, 0.0005650599487125874, 0.0005736879538744688, 0.0005733510479331017, 0.0005684189964085817, 0.0005734299775213003];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0003605670062825084;0.001501970924437046;;;4.165580594637754;;;[0.0003715479979291558, 0.00036609696689993143, 0.0003622109070420265, 0.0003622219664976001, 0.0003630290739238262, 0.00036229402758181095, 0.00036400603130459785, 0.00036524597089737654, 0.00036276597529649734, 0.00036423199344426394, 0.0003653010353446007, 0.0003639989299699664, 0.00036328600253909826, 0.0003647879930213094, 0.0003605670062825084, 0.0003635709872469306, 0.00036411802284419537, 0.0003608529223129153, 0.00036298600025475025, 0.0003621100913733244, 0.0003621400101110339, 0.000364533974789083, 0.00036263896618038416, 0.0003627709811553359, 0.00036308704875409603, 0.0003635040484368801, 0.0003627639962360263, 0.00036392605397850275, 0.00036203605122864246, 0.00036428391467779875, 0.00036451395135372877, 0.000363385071977973, 0.00036291894502937794, 0.00036365108098834753, 0.0003626979887485504, 0.0003639650531113148, 0.0003640970680862665, 0.0003612509462982416, 0.00036199099849909544, 0.00036404794082045555, 0.00036163011100143194, 0.00036254606675356627, 0.0003658569185063243, 0.00036216399166733027, 0.0003619840135797858, 0.0003666279371827841, 0.0003619929775595665, 0.00036189903039485216, 0.0003629709826782346, 0.0003624199889600277];[0.0015272789169102907, 0.0015203210059553385, 0.0015116780996322632, 0.0015128670493140817, 0.001514115952886641, 0.001510523958131671, 0.001510484958998859, 0.0015249740099534392, 0.0015072550158947706, 0.0015178830362856388, 0.0015222650254145265, 0.0015023470623418689, 0.0015204501105472445, 0.0015056539559736848, 0.0015074879629537463, 0.0015054690884426236, 0.0015072909882292151, 0.0015066079795360565, 0.0015197189059108496, 0.0015064050676301122, 0.0015094979899004102, 0.0015071729430928826, 0.0015090879751369357, 0.0015029929345473647, 0.0015055069234222174, 0.001501970924437046, 0.0015214011073112488, 0.0015061210142448545, 0.001507981913164258, 0.001507162000052631, 0.0015089180087670684, 0.0015085269697010517, 0.0015158259775489569, 0.0015035329852253199, 0.0015305220149457455, 0.0015097849536687136, 0.0015081739984452724, 0.0015067870263010263, 0.0015356660587713122, 0.0015076500130817294, 0.0015061539597809315, 0.0015058120479807258, 0.0015047970227897167, 0.001504144980572164, 0.0015065059997141361, 0.0015064410399645567, 0.0015133849810808897, 0.0015073249815031886, 0.0015089769149199128, 0.0015087459469214082];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.00044351606629788876;0.00048223696649074554;;;1.0873043912841025;;;[0.00047909095883369446, 0.00046537606976926327, 0.0004548029974102974, 0.00046133098658174276, 0.00045964494347572327, 0.00045566901098936796, 0.0004578899824991822, 0.00046772207133471966, 0.0004521989030763507, 0.0004555080085992813, 0.0004720729775726795, 0.00045489403419196606, 0.0004577380605041981, 0.00045370403677225113, 0.0004538630601018667, 0.0004512009909376502, 0.0004506020341068506, 0.00044351606629788876, 0.0004485510289669037, 0.0004463780205696821, 0.00045377796050161123, 0.0004478719783946872, 0.0004633240168914199, 0.00045426003634929657, 0.00044966000132262707, 0.000454427907243371, 0.0004500820068642497, 0.0004612701013684273, 0.0004466699901968241, 0.00045635702554136515, 0.00045723794028162956, 0.00044843798968940973, 0.0004499549977481365, 0.0004535500193014741, 0.0004497349727898836, 0.00045050494372844696, 0.00044672901276499033, 0.00044589105527848005, 0.0004462780198082328, 0.00044894893653690815, 0.00044913310557603836, 0.00044854695443063974, 0.00044993998017162085, 0.00044780399184674025, 0.0004496671026572585, 0.00045001902617514133, 0.00044712505768984556, 0.0004460269119590521, 0.0004532349994406104, 0.00045173801481723785];[0.0005087709287181497, 0.0005018290830776095, 0.0004917309852316976, 0.0004916039761155844, 0.0004929449642077088, 0.0004908490227535367, 0.00048769591376185417, 0.00048739195335656404, 0.0004857709864154458, 0.0004898599581792951, 0.0004903579829260707, 0.0004937739577144384, 0.0004955279873684049, 0.000488392892293632, 0.0004859269829466939, 0.0004902050131931901, 0.000490634934976697, 0.0004924380918964744, 0.0004886359674856067, 0.0004886590177193284, 0.000489479978568852, 0.0004864680813625455, 0.0004952190211042762, 0.0004975319607183337, 0.0004893779987469316, 0.00048743607476353645, 0.00048265198711305857, 0.00048311694990843534, 0.0004875690210610628, 0.000497662927955389, 0.0004892010474577546, 0.00048633001279085875, 0.0004853470018133521, 0.0004870049888268113, 0.0004899769555777311, 0.00048570206854492426, 0.00048531906213611364, 0.0004963839892297983, 0.00048223696649074554, 0.0004824100760743022, 0.00048610998783260584, 0.0004841440822929144, 0.0004908810369670391, 0.00048408599104732275, 0.00048405397683382034, 0.0004895630991086364, 0.00048619695007801056, 0.00048705004155635834, 0.00048649194650352, 0.0004858599277213216];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0007319359574466944;0.0006977909943088889;;;0.9533497940763592;;;[0.0007578299846500158, 0.0007478039478883147, 0.0007666919846087694, 0.0007454039296135306, 0.0007491870783269405, 0.0007417500019073486, 0.0007508239941671491, 0.0007427559467032552, 0.0007432070560753345, 0.0007472550496459007, 0.0007415390573441982, 0.0007380309980362654, 0.0007449409458786249, 0.0007353180553764105, 0.0007401409093290567, 0.0007321800803765655, 0.0007374068954959512, 0.0007449280237779021, 0.0007369170198217034, 0.0007353649707511067, 0.0007369340164586902, 0.0007361510070040822, 0.0007377880392596126, 0.0007441689958795905, 0.0007430139230564237, 0.0007406770018860698, 0.0007329119835048914, 0.000739651033654809, 0.0007420469773933291, 0.0007327410858124495, 0.0007411130936816335, 0.0007375510176643729, 0.000741590978577733, 0.0007377509027719498, 0.0007338699651882052, 0.0007381089963018894, 0.0007419269531965256, 0.0007319359574466944, 0.0007388179656118155, 0.000734392087906599, 0.0007403910858556628, 0.0007346160709857941, 0.0007353649707511067, 0.0007400009781122208, 0.0007519590435549617, 0.0007346649654209614, 0.0007371519459411502, 0.0007383270421996713, 0.0007414520950987935, 0.0007398149464279413];[0.0007173010380938649, 0.0007286339532583952, 0.0007041379576548934, 0.0007057799957692623, 0.0007128380239009857, 0.0007123670075088739, 0.0007033400470390916, 0.0007012970745563507, 0.0007027909159660339, 0.0007004860090091825, 0.0007025270024314523, 0.0007050579879432917, 0.0006994559662416577, 0.0007021509809419513, 0.0007033670553937554, 0.0007031930144876242, 0.000703844940289855, 0.0007056159665808082, 0.0007033110596239567, 0.0007026420207694173, 0.0007033690344542265, 0.0006989070679992437, 0.0006977909943088889, 0.0006997300079092383, 0.0006994539871811867, 0.0007139700464904308, 0.0007010030094534159, 0.000699299038387835, 0.0007134999614208937, 0.00070429896004498, 0.0007009889231994748, 0.0006993330316618085, 0.000701561919413507, 0.0007114079780876637, 0.000700234086252749, 0.0006998640019446611, 0.0007014030124992132, 0.0007147879805415869, 0.0007022470235824585, 0.0007005319930613041, 0.0007045549573376775, 0.0007031169952824712, 0.0007021470228210092, 0.000705420970916748, 0.0007050610147416592, 0.0007029549451544881, 0.000703444005921483, 0.0007015609880909324, 0.000703328987583518, 0.0007039749762043357];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0012849409831687808;0.0008757769828662276;;;0.6815698108612602;;;[0.001316449954174459, 0.0012955470010638237, 0.0012951350072398782, 0.0012922810856252909, 0.00129767507314682, 0.0012931290548294783, 0.0012935379054397345, 0.0012911639641970396, 0.0013018159661442041, 0.0012945530470460653, 0.0012935369741171598, 0.0012945829657837749, 0.001300270901992917, 0.0012944239424541593, 0.0012900199508294463, 0.0012885240139439702, 0.0012899880530312657, 0.0012901281006634235, 0.0012875549728050828, 0.0012860499555245042, 0.001295562949962914, 0.0012898700078949332, 0.0012882869923487306, 0.0013000739272683859, 0.001295051071792841, 0.0013029110850766301, 0.0012953989207744598, 0.0013017570599913597, 0.001297253998927772, 0.0012913169339299202, 0.0012859998969361186, 0.0012958790175616741, 0.0012895859545096755, 0.0012869599740952253, 0.001289809006266296, 0.0012959659798070788, 0.001401273999363184, 0.0012877050321549177, 0.001289897016249597, 0.0012879950227215886, 0.0012921540765091777, 0.0012878270354121923, 0.0012879649875685573, 0.0012849409831687808, 0.0012898659333586693, 0.0012874860549345613, 0.0012877779081463814, 0.0012987609952688217, 0.00129208795260638, 0.0012866579927504063];[0.0009061289019882679, 0.0008846550481393933, 0.0008855989435687661, 0.0008817689958959818, 0.0008857840439304709, 0.0008952820207923651, 0.0008812429150566459, 0.000882872031070292, 0.0008837949717417359, 0.0008812820306047797, 0.0008812770247459412, 0.0008810269646346569, 0.0008836149936541915, 0.0008808779530227184, 0.0008814099710434675, 0.0008980740094557405, 0.0008878910448402166, 0.0008965770248323679, 0.0008806689875200391, 0.000879060011357069, 0.0008816900663077831, 0.0008824249962344766, 0.000879569910466671, 0.0008824430406093597, 0.0008959301048889756, 0.0008861379465088248, 0.0008822249947115779, 0.0008825170807540417, 0.0008826639968901873, 0.0008841670351102948, 0.0008802489610388875, 0.0008795349858701229, 0.000878460006788373, 0.0008812759770080447, 0.0008814859902486205, 0.0008925070287659764, 0.0008810269646346569, 0.0008806718979030848, 0.0008930180920287967, 0.0008815970504656434, 0.0008921799017116427, 0.0008824830874800682, 0.0008787789847701788, 0.0008905529975891113, 0.0008971759816631675, 0.0008757769828662276, 0.0008797929622232914, 0.000877714017406106, 0.0008788850391283631, 0.0008791419677436352];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.1217047600002843;0.4959412710013566;6.747860173003573;3.0673875190004765;4.074953773379104;2.1998720837210675;1.8523594183196093;[0.13056543600032455, 0.12505686100121238, 0.12438722900333232, 0.1271519490001083, 0.12444064000010258, 0.1263393389999692, 0.12455558700094116, 0.1250750010003685, 0.122350699002709, 0.12587102599718492, 0.1264294799984782, 0.12554479699974763, 0.122627595999802, 0.12495762400067179, 0.12607796299926122, 0.12540668899964658, 0.12396932799674687, 0.12430979999771807, 0.12280097300026682, 0.12457053199977963, 0.12303282500215573, 0.1217047600002843, 0.12348861300051794, 0.12304737999875215, 0.12420712299717707, 0.12459761999707553, 0.1253260660014348, 0.12547090500083868, 0.12517754800137482, 0.12501774499833118, 0.12462302600033581, 0.12648820799950045, 0.1256975180003792, 0.12407800199798658, 0.12364399100260925, 0.1257292160007637, 0.12495591699916986, 0.12390709000101197, 0.12541486699774396, 0.12663456600057543, 0.12581457600026624, 0.12632236399804242, 0.12614423600098235, 0.12433635300112655, 0.12424174599800608, 0.12522782800078858, 0.1252709930013225, 0.12502258700260427, 0.12737838799876045, 0.1260331160010537];[0.5294406220018573, 0.49594127100135665, 0.5278382290016452, 0.5041977370019595, 0.5423482430014701, 0.5094919609982753, 0.5263738529974944, 0.5249280219977663, 0.5273480049982027, 0.5254595430014888, 0.5247578290000092, 0.5234494689975691, 0.5335803689995373, 0.5271163520010305, 0.5255581099991105, 0.5309955779994198, 0.5273815430009563, 0.5265518060004979, 0.5262248489998456, 0.5275790980012971, 0.5269237360007537, 0.5299253820012382, 0.5247608579993539, 0.5277546819997951, 0.5286738280010468, 0.5252542029993492, 0.5268749729984847, 0.5114130019974255, 0.5235372120005195, 0.5268672789970879, 0.526017968000815, 0.5244163000024855, 0.5247605650001788, 0.5235726909995719, 0.5636301980011922, 0.5261549449969607, 0.528273784002522, 0.5167312340017816, 0.5263957739989564, 0.5281161669990979, 0.5232104499991692, 0.5122405369984335, 0.5301534149984946, 0.5259342460012704, 0.5251988799973333, 0.5272422839989304, 0.5257359809984337, 0.527416289998655, 0.5284719229966868, 0.5249061069989693];[6.8275652560005256, 6.749350110996602, 6.823548471998947, 6.759399843998835, 6.7651852700000745, 6.748435846002394, 6.766576456997427, 6.794123358002253, 6.7646073889991385, 6.747860173003573, 6.771970442998281, 6.828161622997868, 6.808558806998917, 6.828881752000598, 6.754784335993463, 6.790791578001517, 6.773412396996719, 6.853791983998235, 6.794945968002139, 6.774028224997892, 6.808286440998927, 6.777545645003556, 6.755961718004983, 6.770268881002266, 6.808590004002326, 6.764603763000196, 6.85481058699952, 6.771458151004481, 6.815611138004897, 6.759709082998597, 6.788285643993731, 6.788542932001292, 6.756106828997872, 6.827384217995132, 6.8127565089998825, 6.7667380860038975, 6.8253466349997325, 6.842590069001744, 7.137260518000403, 6.818414499000937, 6.785299610997754, 6.836398600004031, 6.765310665003199, 6.85389197800032, 6.825226071992802, 6.792565834995912, 6.77595352699791, 6.805986217997997, 6.824996409999585, 6.81441360199824];[3.157307302004483, 3.0673875190004765, 3.1641425130001153, 3.076981407997664, 3.1272099080015323, 3.0720529389982403, 3.1132104129974323, 3.0942415420031466, 3.09248919500169, 3.122912559996621, 3.1132986749980773, 3.1051317759956873, 3.1429130020005687, 3.103192812995985, 3.1594787999965774, 3.124824667997018, 3.1331945349993475, 3.1018662320020667, 3.1542554300031043, 3.1330138360026467, 3.0965772210001887, 3.144514808005624, 3.12751592499626, 3.141843785000674, 3.1242110170023807, 3.1190682699998433, 3.1207129770009487, 3.0960642760001065, 3.1195609389978927, 3.151732288999483, 3.1215698339947267, 3.1224553959982586, 3.15090722500463, 3.139445237993641, 3.155019853002159, 3.1201460709999083, 3.1346970649974537, 3.111168555999029, 3.152904446997127, 3.128158405001159, 3.1315003059935407, 3.122517911000614, 3.1497683340021467, 3.148698692995822, 3.140626873002475, 3.177517143998557, 3.150858712004265, 3.154797357001371, 3.1443920509991585, 3.1397832240036223]
layer1.0.conv1;0.0464952969996375;0.1638562740008637;7.542984231000446;6.933942301002389;3.5241472702527585;1.0878348713559405;3.239597629243175;[0.0470745739985432, 0.04654594800013001, 0.0464952969996375, 0.05106394999893382, 0.05625849300122354, 0.05690330400102539, 0.05712996799775283, 0.05729999500181293, 0.05722886800140259, 0.058063550997758284, 0.09243055099796038, 0.056850453998777084, 0.056851628000003984, 0.057290183001896366, 0.05685728400203516, 0.057074079999438254, 0.05667790900042746, 0.05661738400158356, 0.05653052200068487, 0.056896224999945844, 0.05682707699816092, 0.05727914499948383, 0.05711799400160089, 0.05728857700160006, 0.0568521929999406, 0.057010165000974666, 0.056391570000414504, 0.05684006899900851, 0.05622914699779358, 0.0565028640012315, 0.05639283799973782, 0.04964824399939971, 0.05602178200206254, 0.0567705190005654, 0.05648326299706241, 0.057165131001966074, 0.056569295997178415, 0.05657341100231861, 0.05623063700113562, 0.05615183100235299, 0.05631805599841755, 0.05665102800048771, 0.05634227800328517, 0.05686149200118962, 0.056607657999848016, 0.05707424900174374, 0.057023834000574425, 0.056626833000336774, 0.05703555100262747, 0.05642167100086226];[0.17092148899973836, 0.16999620700153173, 0.1680223709990969, 0.16558478599836235, 0.16996306200235267, 0.169025128998328, 0.1693828650022624, 0.16498838600091403, 0.17018058199755615, 0.16436983899984625, 0.17126754499986419, 0.16564192400255706, 0.16385627400086378, 0.16550750100213918, 0.1686014199985948, 0.16470910499992897, 0.16887755200150423, 0.1647649319966149, 0.16724248099853867, 0.21472446600091644, 0.16922171500118566, 0.17068189500059816, 0.16615113099760492, 0.17013150200000382, 0.16442435000135447, 0.1711588309990475, 0.1660373359991354, 0.16628113200204098, 0.1652475670016429, 0.16955332400175394, 0.1687901810000767, 0.1651108900005056, 0.16899910799838835, 0.16793406699798652, 0.1672423380005057, 0.1709706349975022, 0.16927698699873872, 0.1735813169980247, 0.16428413599714986, 0.1705665580011555, 0.1660971149976831, 0.169729142999131, 0.16688107899972238, 0.1652133679999679, 0.16478469899811898, 0.17094391899809125, 0.1692623620001541, 0.1655178539986082, 0.16870201700294274, 0.16477069800021127];[7.542984231000446, 7.744449330002681, 7.700507975998335, 7.698961947004136, 7.734061911000026, 7.742865800002619, 7.672795858004974, 7.74926031799987, 7.718226349999895, 7.718090164002206, 7.695683227997506, 7.701648107999063, 7.750120572003652, 7.696032047999324, 7.741599111999676, 7.732654839001043, 7.682135426995956, 7.697878597999079, 7.688958694001485, 7.724667458001932, 7.745592802002648, 7.698189518996514, 7.699403393995453, 7.746553381999547, 7.7409522860034485, 7.677746097004274, 7.7049454629996035, 7.704026579998754, 7.710437432000617, 7.7181527909997385, 7.836980325006152, 7.718789199003368, 7.679465663000883, 7.7013329260007595, 7.69699878100073, 7.667538000001514, 7.756691786005831, 7.681581090000691, 7.688621701996453, 7.680223389001185, 7.699736552000104, 7.697852164994401, 7.699438864001422, 7.705475054997805, 7.698113106995152, 7.675484849998611, 7.729180950002046, 7.6979911669986905, 7.721765813996171, 7.666483371001959];[6.9356234630031395, 6.974949108000146, 6.960371471999679, 6.96417611400102, 6.976016705000802, 6.974382710002828, 6.967418219999672, 7.002424424998026, 6.993944856003509, 7.002436132999719, 6.981041886003368, 6.946004929995979, 6.937136152999301, 6.99066780800058, 6.955981658000383, 6.975928701001976, 6.957945332000236, 6.966660243000661, 7.014897026998369, 6.966753771997901, 7.001509849997092, 6.958778690004692, 7.008261298000434, 6.961360497003625, 7.025660870000138, 6.961676696002542, 6.990707547000056, 6.977778381002281, 6.954932929002098, 6.976048436001292, 6.985613909000676, 7.001873275999969, 6.979159260001325, 6.995941926001251, 6.977618967001035, 6.983659718000126, 7.142976567003643, 7.011603330003709, 6.963664497005084, 6.9689167689975875, 6.946226909003599, 6.966243894003128, 6.943280748997495, 6.953715874999034, 6.990747936000844, 6.942982219999976, 6.9779315080013475, 6.933942301002389, 6.95714008399591, 6.966053337997437]
layer2.0.conv1;0.0326704540002538;0.0970986180000181;1.7041452760004177;1.376773715000127;2.972062096206677;1.2377816756911726;2.401119805354276;[0.03410405999966315, 0.03809604500020214, 0.039433736000319186, 0.03900765500020498, 0.03919703999963531, 0.039943301000676, 0.039572699000018474, 0.0389777079999476, 0.03971563699997205, 0.039514512999630824, 0.040358932000344794, 0.03980539799977123, 0.039109456000005594, 0.03887698600010481, 0.039548306000142475, 0.03889022799921804, 0.03901063199919008, 0.0394162310003594, 0.03936744800012093, 0.038652797999930044, 0.03831770199940365, 0.03267045400025381, 0.03947943999992276, 0.03901523199965595, 0.03884024000035424, 0.03908661100012978, 0.03894511299949954, 0.03928513400023803, 0.03961565899953712, 0.03934420800032967, 0.039292220999413985, 0.039871134999884816, 0.03935576599997148, 0.039008605999697465, 0.03941424300046492, 0.039250810999874375, 0.03892258100040635, 0.039809517999856325, 0.038591755000197736, 0.03880538100020203, 0.03961105500002304, 0.038884375000634464, 0.038966559000073175, 0.03983513399998628, 0.03855855900019378, 0.03883440400022664, 0.03922406699985004, 0.038892911999937496, 0.039007124000818294, 0.03966743000000861];[0.09881348999988404, 0.09818854600052873, 0.09889577199919586, 0.09846261500024411, 0.0988744759997644, 0.09822261800036358, 0.09908014800021192, 0.09907209000084549, 0.09831573400060734, 0.09941233300014574, 0.09862924199933332, 0.09868085000016436, 0.09952679199977865, 0.09958368099978543, 0.09799935999944864, 0.09884909699940181, 0.09884207400045852, 0.09882040699994832, 0.09980644799998117, 0.09831533400029002, 0.09795964299974003, 0.0994600600006379, 0.09913546099960513, 0.09767105100036133, 0.09709861800001818, 0.09948222500042903, 0.09916982899994764, 0.09868349899988971, 0.09809283200047503, 0.09891165800036106, 0.09777613599999313, 0.09948015000009036, 0.09864834399922984, 0.09899795399996947, 0.09805223900002602, 0.09896018500057835, 0.09919677299967589, 0.09931170500021835, 0.0986362019993976, 0.09917886299990641, 0.09851345799961564, 0.09981981600049039, 0.09850325400020665, 0.0984655180000118, 0.09891179599981115, 0.09920254600001499, 0.09767715099951602, 0.0996139620001486, 0.09867631599991, 0.09801892100040277];[1.7093215780005266, 1.7061464080006772, 1.7137924579992614, 1.731051629999456, 1.7113883960000749, 1.7366098520005835, 1.724476156999117, 1.7083475449999241, 1.7110353359994406, 1.7126581960001204, 1.7072795610001776, 1.7111850689998391, 1.7126756149991706, 1.7125312669995765, 1.7168583050006418, 1.7112422629998036, 1.7908085450008002, 1.7119142250003279, 1.7075139050011785, 1.713646545001211, 1.7189981440005795, 1.7131097609999415, 1.7142681250006717, 1.7135169100001804, 1.71680121800091, 1.7197568100000353, 1.7245026339996912, 1.7111990370003696, 1.7083937839997816, 1.7088269510004466, 1.7165583269998024, 1.7176050910002232, 1.7159889220010882, 1.7179520129984667, 1.712487281999529, 1.71763792800175, 1.716278339999917, 1.7208488079995732, 1.7110683990003963, 1.7130287470008625, 1.716014104998976, 1.7083819359995687, 1.7206516139995074, 1.7127426640008707, 1.7080871669995759, 1.7041452760004177, 1.718095715000345, 1.7129416099996888, 1.7115615399998205, 1.7171310819994687];[1.3829993300005299, 1.3767737150001267, 1.3856588520002333, 1.3840577699993446, 1.3776839449992622, 1.3817438519999996, 1.3828864899996915, 1.381466249999903, 1.3869402989994342, 1.3984065700005885, 1.410877977000382, 1.4339752299993052, 1.4081676729992978, 1.4147879929996634, 1.4196366189999026, 1.396339335000448, 1.4133558210005503, 1.4223687889998473, 1.4191845019995526, 1.427580597000997, 1.4256440370008931, 1.4149048590006714, 1.4230496980007956, 1.4219941859992105, 1.4110886590005975, 1.422265764000258, 1.4211480840003787, 1.4068188519995601, 1.423021059000348, 1.4236087919998681, 1.421711285001038, 1.4201374780013793, 1.4272870499999044, 1.4302694069992867, 1.4245085139991716, 1.422437068000363, 1.405754361999243, 1.4222749000000476, 1.426944132999779, 1.4172428769998078, 1.4243646579998313, 1.41977548199975, 1.4234768930000428, 1.4206704739990528, 1.433349117999569, 1.4222511400002986, 1.4216421030005222, 1.4293516369998542, 1.410938686000918, 1.4198885040004825]
layer2.0.conv2;0.0386561670002265;0.0950774310003907;6.964453494000736;6.755716673999814;2.4595669560262805;1.0308978055288007;2.3858494438880307;[0.03865616700022656, 0.04088059599962435, 0.04372891900038667, 0.044282407000537205, 0.046044696999160806, 0.04342934400028753, 0.044160458999613184, 0.043788830999801576, 0.04443611099941336, 0.04351427399979002, 0.04450455400001374, 0.0440009280000595, 0.044187342999975954, 0.04386362900004315, 0.04469435200007865, 0.04556066599980113, 0.044925632999365916, 0.046069859999988694, 0.04458929099928355, 0.044078206999984104, 0.045935381000163034, 0.04473066900027334, 0.044781188999877486, 0.044230906000848336, 0.044254756999180245, 0.043513775000064925, 0.04444841899930907, 0.04447686299954512, 0.04428478800036828, 0.04418319100022927, 0.04352944599941111, 0.04422526199959975, 0.04353384800015192, 0.042844536999837146, 0.04308106400003453, 0.044461878999754845, 0.04644099399956758, 0.044474483000158216, 0.04639631299960456, 0.04447175299992523, 0.04643294099969353, 0.04600641100023495, 0.045486318999792275, 0.04428081199966982, 0.046010719999685534, 0.04412367299937614, 0.04442121300053259, 0.04592200699971727, 0.045858736000809586, 0.04377946099975816];[0.10600076800074021, 0.10005505899971467, 0.10407819400006701, 0.09896433499943669, 0.09802005700021255, 0.09905143299965857, 0.10296053900037805, 0.10382432200003677, 0.09755944100015768, 0.09507743100039079, 0.09711297800004104, 0.09753275300045061, 0.10106121599983453, 0.10062875299990992, 0.10430615000041144, 0.10020069099937245, 0.10552810999979556, 0.09778250199997274, 0.10429879599996639, 0.0982486009997956, 0.09894109299966658, 0.09777053700054239, 0.0954175810002198, 0.09746525900027336, 0.0982380909999847, 0.09842960300011327, 0.10331551099989156, 0.10402512300061062, 0.10473886099953233, 0.09780575399963709, 0.10070263299985527, 0.10208555200006231, 0.09801955500006443, 0.09878922499956388, 0.10425409500021487, 0.10330461800003832, 0.10359969399996771, 0.09971853699971689, 0.10217191100036871, 0.1040481620002538, 0.10289929900045536, 0.10382112499974028, 0.10387778199947206, 0.1053978999998435, 0.09969269799967151, 0.10630594000031124, 0.10253326600013679, 0.09753779200036661, 0.09895385399977386, 0.10219714400045632];[6.968934602000445, 6.978185519999897, 7.028629158000513, 6.978556536999349, 6.980959573000291, 6.9757415819995, 6.9902084980003565, 6.980397588999949, 6.974936449000779, 6.986493368000083, 6.995314255000267, 7.034825673000341, 6.978864537998561, 7.028028161999828, 6.975691488998564, 7.030135328000142, 6.978533954999875, 7.02766186000008, 6.973658214999887, 6.976021542000126, 6.970975754999017, 6.980275969999639, 6.976045534999685, 6.985583174000567, 6.964453494000736, 7.148729194000225, 7.12013713899978, 6.989621794999948, 6.98209276200032, 6.9780142920008075, 6.9770361939990835, 6.976814653999099, 7.021773779999421, 6.973429084001509, 7.023893628999758, 6.978494864999448, 6.98709777699969, 6.977938333999191, 6.982581848999871, 6.9800971969989405, 6.968681887999082, 6.98158289300045, 6.983726448999732, 6.977578091000396, 6.980221191000055, 7.029170456999964, 7.211256167000101, 7.026457324999683, 6.988400027999887, 6.9823804569996355];[6.788488338999741, 6.828901672000939, 6.781646999001168, 6.7771720219998315, 6.785583837999184, 6.782713058000809, 6.777491095999721, 6.769943975000388, 6.78380566099986, 6.772562662001292, 6.7826473539998915, 6.781923868999911, 6.7866968280004585, 6.782274394000524, 6.82960154400007, 6.779553803000454, 6.778347466000014, 6.7633909930009395, 6.792946606999976, 6.779400014000203, 6.821263359000113, 6.847377551999671, 6.802377007999894, 6.779348785001275, 6.797175943001093, 6.775190182999722, 6.77771920899977, 6.765209875000437, 6.755716673999814, 6.778301995999755, 6.776342103999923, 6.783144760999676, 6.783746379999684, 6.779994151999745, 6.782987919001243, 6.779910777000623, 6.7670242189997225, 6.818209328000194, 6.792071197999576, 6.7806674809999095, 6.782037330000094, 6.827362976000586, 6.77834335100124, 6.825912615000561, 6.7811665480003285, 6.7861198840000725, 6.78299854999932, 6.803179565999017, 6.779598948000057, 6.777674004999426]
layer2.0.downsample.0;0.0152298229995722;0.0262450580003132;0.1919956689989703;0.1206142560013177;1.723267433971524;1.5918157219895537;1.0825797296546824;[0.01535111599969241, 0.021347247000448988, 0.016897233000236156, 0.020609562999197806, 0.019531582999661623, 0.016513573999873188, 0.017015317999721447, 0.015486013000554522, 0.01710147199992207, 0.017000592000840697, 0.016108322000036424, 0.01991516100042645, 0.019553991000066162, 0.021426267000606458, 0.015229822999572207, 0.019803228999990097, 0.017030445999807853, 0.017193042999679164, 0.016505679999681888, 0.0212765969999964, 0.016824686000290967, 0.01713349600049696, 0.0170662619993891, 0.01552924699990399, 0.01958680300049309, 0.016863261999787937, 0.019131462000586907, 0.01725118900048983, 0.020178793000013684, 0.020198802000777505, 0.017169257000205107, 0.019241310999859706, 0.0169349420002618, 0.01585823699952016, 0.015574255999126763, 0.01711459099988133, 0.015724029000011797, 0.020113792999836733, 0.017019832000187307, 0.017048638999767718, 0.015513076999923214, 0.019501687999763817, 0.016937714999585296, 0.01601828100046987, 0.017214008000337344, 0.02130998900065606, 0.01539787699948647, 0.021466227999553666, 0.01652831600040372, 0.017075007000130427];[0.027045867999731854, 0.029517809999560995, 0.02727675700043619, 0.031249448000380653, 0.028871737999907054, 0.030478554000183067, 0.028587075999894296, 0.03065504499954841, 0.028733041000123194, 0.028925739000442263, 0.02913152800010721, 0.028662957000051392, 0.028440862000024936, 0.030778545000430313, 0.02864583100017626, 0.03066735499942297, 0.02845426200019574, 0.029164814000068873, 0.028629254000406945, 0.02913193900076294, 0.02781179900011921, 0.028855008999926213, 0.030711039999914647, 0.028551581999636255, 0.029002775999288133, 0.026245058000313293, 0.028780746999473195, 0.029323201999432058, 0.028034785999807355, 0.030716072000359418, 0.0298027489998276, 0.029277698999976565, 0.028571707000082824, 0.032005224999920756, 0.029096274000039557, 0.03122215999974287, 0.028612291000172263, 0.02849613299986231, 0.027224743000260787, 0.02695357300035539, 0.029085760999805643, 0.030888704000062717, 0.026824395999938133, 0.028559882999616093, 0.027701795999746537, 0.02997739999955229, 0.029322800999580068, 0.02770190899991576, 0.028796648999559693, 0.026698167999711586];[0.19566678699902695, 0.19800709700029984, 0.19402437200005807, 0.19675382200057356, 0.19199566899897036, 0.19286006099991937, 0.19601814600082434, 0.19546846900084347, 0.1958610640003826, 0.19532413100023405, 0.19595441300043603, 0.19422335999934148, 0.1965824419994533, 0.19850705300086702, 0.1970255719988927, 0.19810755000071367, 0.19724230700012413, 0.1959826680003971, 0.19507796000016242, 0.1943092159999651, 0.1957224790003238, 0.19675245499911398, 0.19700229200043395, 0.1979108539999288, 0.196460928000306, 0.19832588900044357, 0.19399643400083733, 0.192774403999465, 0.19756264799980272, 0.19300634999854083, 0.19587687300008838, 0.19756996300020546, 0.19812096999976347, 0.1964839430011125, 0.19591103799939447, 0.19592074299907836, 0.19905777300027694, 0.19731924899861042, 0.19470726299914531, 0.19502616800036776, 0.19489883099959115, 0.19747397900027863, 0.1954514230001223, 0.19504703799975687, 0.1933219550001013, 0.19320907299970713, 0.19881978599914873, 0.19586190600057307, 0.19500578800034418, 0.19887153100080468];[0.12319381900033477, 0.12662399599958007, 0.12575407799977256, 0.12695222399997874, 0.12690888499855646, 0.12361235400021542, 0.12503228799960198, 0.12566319199959253, 0.12495973800014326, 0.1292924610006594, 0.12364648299899272, 0.12367301800077257, 0.12286278400006267, 0.12626112599991757, 0.12501624600008654, 0.12703921600132162, 0.12660173599942937, 0.12748127699978795, 0.1206142560013177, 0.12453850400015654, 0.12424445300075604, 0.12084279800001241, 0.1295164349994593, 0.1211503590002394, 0.1276673579995986, 0.1234768799995436, 0.12514561899843102, 0.12862456499988184, 0.12764682699980767, 0.12268797999968228, 0.12416547300017555, 0.12736077999943518, 0.1280620950001321, 0.12431556600040494, 0.12684523900043132, 0.12948176499958208, 0.12660593100008555, 0.12729632199989283, 0.12429294400135404, 0.1231973719995949, 0.1260391060004622, 0.12790239400146675, 0.13162825599920325, 0.12434716600091633, 0.12255464299960295, 0.12784384799942927, 0.12358445199970447, 0.12695845999951416, 0.124961947999509, 0.12417494599958445]
layer3.0.conv1;0.0268499539997719;0.0445768049994512;1.39302633799889;1.2918170490029297;1.6602190454341132;1.0783464570885462;1.5395970696807213;[0.02684995399977197, 0.026909173999229097, 0.029872515000533895, 0.030131133000395494, 0.031522809998932644, 0.03111199500017392, 0.032200920999457594, 0.03320483900097315, 0.032587118999799713, 0.03259963100026653, 0.03222620699852996, 0.03157350800029235, 0.032160099000975606, 0.03178764699987369, 0.03256293099912, 0.03176834000078088, 0.03225863300031051, 0.03175797000039893, 0.032511432998944656, 0.032221492001554, 0.03214400700016995, 0.03130708299977414, 0.033989212999586016, 0.05180740899959346, 0.032525589000215405, 0.031241161999787437, 0.03228943000067375, 0.031796238999959314, 0.03252433200032101, 0.03255544700004975, 0.03290517999994336, 0.03175772199938365, 0.03248162399904686, 0.03136064099999203, 0.03246657099953154, 0.03136345200073265, 0.032474272999024834, 0.03220194799905585, 0.0323427420007647, 0.03235394799958158, 0.032487166001374135, 0.03129613799865183, 0.03240469600132201, 0.03222791400003189, 0.032239344998743036, 0.031198360999042052, 0.032154691998584894, 0.03264254199893912, 0.03238921000047412, 0.03150547900077072];[0.049284729999271804, 0.05755065400080639, 0.04881714300063322, 0.05544166099934955, 0.05590087800010224, 0.04880361799951061, 0.04468200700102898, 0.04499166599998716, 0.0486775179997494, 0.04819734200100356, 0.04457680499945127, 0.048249613000734826, 0.05674029299916583, 0.048448614001245005, 0.0562851539998519, 0.04472322199944756, 0.04823389800003497, 0.057015322001461755, 0.056052341000395245, 0.05498187000011967, 0.04465822800011665, 0.04828746900057013, 0.04820195100001001, 0.049006225999619346, 0.04833236900049087, 0.04869359899930714, 0.0559349570012273, 0.05652111500057799, 0.049281133000476984, 0.04934032299934188, 0.05501191599978483, 0.04508472999987134, 0.04804141500062542, 0.05773045200112392, 0.05542095300006622, 0.055003696001222124, 0.055576943001142354, 0.056163019999075914, 0.048976142001265544, 0.04497056700165558, 0.048334688999602804, 0.054301055999530945, 0.04878060800001549, 0.04829823399995803, 0.04842420299974037, 0.056034763998468406, 0.04898601099921507, 0.055650536000030115, 0.05507869399843912, 0.05610556600004202];[1.4176301630013768, 1.397536933000083, 1.4050008710000839, 1.4483275990023685, 1.418789019999167, 1.4087543400000868, 1.414834917999542, 1.4075222960000247, 1.420884508997915, 1.4103950660010014, 1.4003737450020708, 1.4253055449989915, 1.39302633799889, 1.4142046310007572, 1.415027139000813, 1.4073248459990282, 1.4919495530011773, 1.4057061380008236, 1.408664182999928, 1.4370971920034208, 1.4154983480020746, 1.398448207999536, 1.424405960000513, 1.3987023259996931, 1.4098128599998745, 1.422970556999644, 1.4129107349999686, 1.4058525130003545, 1.408535386000949, 1.4028620669996599, 1.4287127340012375, 1.3972766700007924, 1.4083394940007565, 1.4124252280016663, 1.4840172809999785, 1.4050717009995424, 1.4130414510018454, 1.3974683190008363, 1.4167995970001357, 1.4158330840000417, 1.411779372001547, 1.4145887279992166, 1.4071265289985604, 1.4047251329993742, 1.4404123309996066, 1.4155390639989491, 1.467882314000235, 1.4225072049994196, 1.4064299459987524, 1.398364644999674];[1.3342722300003516, 1.3203867719985283, 1.3003148140014673, 1.323272800000268, 1.3554097950000141, 1.301688590001504, 1.3089170529983676, 1.3047498859996267, 1.3006896870010678, 1.3142218430039065, 1.3070625899999868, 1.2964308889986569, 1.299600342001213, 1.3192273470012879, 1.306986567000422, 1.2952593480003998, 1.3072314970013394, 1.3043787899987365, 1.321182192001288, 1.2980533270001615, 1.3166574699989724, 1.3267911689999892, 1.30724344599912, 1.305308351998974, 1.304513640998266, 1.301495587998943, 1.2918170490029297, 1.3053181729974312, 1.3108640030004608, 1.301663678001205, 1.3003655209995486, 1.3050733700001729, 1.3074040060000698, 1.3058709929973702, 1.3037990260017978, 1.30148092699892, 1.3040617020014906, 1.3088862840013462, 1.3122134210007061, 1.3395862900015345, 1.3322343550007645, 1.3375925200016354, 1.3492998929996247, 1.2983576780025032, 1.310875985000166, 1.3255628650003928, 1.3010573400006251, 1.3075864990005357, 1.3009783569996216, 1.2981762590025028]
layer3.0.conv2;0.0323690579989488;0.062059441999736;6.770096180998735;6.715325253997435;1.9172458463805568;1.008156109336431;1.9017350870813936;[0.03236905799894885, 0.03811342600056378, 0.04209754600015003, 0.04189477500040084, 0.043812293999508256, 0.043540897999264416, 0.04394687599960889, 0.043517508000149974, 0.04380893099914829, 0.04366235300039989, 0.04384334799942735, 0.04360453100161976, 0.043683029000021634, 0.043777481998404255, 0.043911945998843294, 0.043637234999550856, 0.0437676220008143, 0.04364440199969977, 0.04382611199980602, 0.043476662000102806, 0.0436450800007151, 0.04362364400003571, 0.04392136200112873, 0.043331992001185426, 0.04372691900061909, 0.04366236900023068, 0.0440739929999836, 0.04360447799990652, 0.04372547200000554, 0.04334329099947354, 0.04377853300138668, 0.043646609999996144, 0.04380289099935908, 0.04362637899976107, 0.043890489998375415, 0.043682470999556244, 0.043774384999778704, 0.043631729000480846, 0.04384842100080277, 0.043632072000036715, 0.043792330001451774, 0.04374017700138211, 0.04382867599997553, 0.043625244999930146, 0.04388404299970716, 0.043464004000270506, 0.04373033899901202, 0.043663165999532794, 0.043757651999840164, 0.04343511499973829];[0.06493758199940203, 0.06431085899930622, 0.0641505319999851, 0.06498896699849865, 0.07011704499927873, 0.06428598200000124, 0.06463520500074083, 0.06428681800025515, 0.06426608800029499, 0.06427406299917493, 0.06425432600008207, 0.06427580300078262, 0.08934101700106112, 0.06366491800145013, 0.0646263149992592, 0.06427222400088795, 0.06440721199942345, 0.08209603400064225, 0.09073153700046532, 0.06696642899987637, 0.06411466300050961, 0.06428626400156645, 0.08361884800069674, 0.08905247700022301, 0.06416560099933122, 0.06408434700097132, 0.06437024200022279, 0.06480258299961861, 0.10436159299933934, 0.06205944199973601, 0.08731469599842967, 0.06410226800107921, 0.06415747100072622, 0.06460875800075883, 0.06420729199999187, 0.06426119600109814, 0.06417849299941736, 0.0645075350003026, 0.06424576599965803, 0.06447195799955807, 0.06425738799953251, 0.06420515500030888, 0.06413135199909448, 0.06413462899945443, 0.06424455299929832, 0.06418587799998932, 0.06420955900102854, 0.06424999000046228, 0.06418351899992558, 0.06412492399977054];[6.831298966000759, 6.791226131001167, 6.83518590300082, 6.801163231000828, 6.80641608699807, 6.789638763999392, 6.796733314999074, 6.8020677310014435, 6.801155390998247, 6.804257836998659, 6.799180252997758, 6.792551138001727, 6.78976031899947, 6.806714935997661, 6.80227591199764, 6.789598734001629, 6.803610766000929, 6.830732591000924, 6.802110759997959, 6.80343867600277, 6.792310972999985, 6.835868713000309, 6.786651021999205, 6.7947602109998115, 6.7835595949982235, 6.831405868000729, 6.787125430999367, 6.781438874000742, 6.787735992000307, 6.808234404999894, 6.785554398000386, 6.809997511001711, 6.775899692000166, 6.813257399999202, 6.78912427600153, 6.787274386000718, 6.770096180998735, 6.78136646799976, 6.787039664997792, 6.805839032997028, 6.787028336999356, 6.789639978998821, 6.789121921001424, 6.780905595000149, 6.78397779199986, 6.778847362000306, 6.784480996000639, 6.788952920000156, 6.780334645998664, 6.785881275000065];[6.7274806540008285, 6.745113673998276, 6.772729794998668, 6.7319558640010655, 6.724406051000187, 6.728277429998343, 6.773532916000477, 6.7445054829986475, 6.727741555001558, 6.72368431400173, 6.777177269001186, 6.715325253997435, 6.735248375000083, 6.7296881019992725, 6.741585860001578, 6.729075851999369, 6.778214407999258, 6.731982387000244, 6.744622079999317, 6.719393665000098, 6.778102636000767, 6.735301090999201, 6.759423573997992, 6.723411725000915, 6.778711012000713, 6.729341206000754, 6.735119197002859, 6.730516194000302, 6.781315354999606, 6.724264862999917, 6.731551627000954, 6.730734925999059, 6.737700208001115, 6.7372604709998996, 6.7300876889985375, 6.73719784000059, 6.746433069001796, 6.739396307999414, 6.736849699000231, 6.728496567999173, 6.740907116000017, 6.780182928001523, 6.7306431620017975, 6.737669780999568, 6.73042343599991, 6.776067262000652, 6.730410252999718, 6.724382975999106, 6.729630888998145, 6.778471129997342]
layer3.0.downsample.0;0.0090368820001458;0.0154338060001464;0.1170336560007854;0.1055499320009403;1.707868488257049;1.108798971085484;1.540286862446393;[0.009156404999885126, 0.00936344299952907, 0.009175732000585413, 0.009468398000535672, 0.009384074999616132, 0.00946079200002714, 0.009203144998537027, 0.009412256000359775, 0.009630103999370476, 0.00927667699943413, 0.00929491300121299, 0.00952549500107125, 0.009163851000266732, 0.009071463999134721, 0.00912590900043142, 0.00945580600091489, 0.00928000699968834, 0.009538075000818935, 0.009781624999959604, 0.009621550001611467, 0.009526487001494388, 0.009358936000353424, 0.009143145000052755, 0.009280753998609725, 0.009531161000268185, 0.009329372998763574, 0.009080636000362574, 0.009448193999560317, 0.009209031000864343, 0.009112874999118503, 0.009311620999142178, 0.009036882000145852, 0.009517558999505127, 0.009492825000052107, 0.009344324000267079, 0.0095746249990043, 0.009229678000338026, 0.009357218999866745, 0.009297033999246196, 0.009327228000984178, 0.009187175999613828, 0.009054927000761381, 0.00942453000061505, 0.009093636999750743, 0.00924507200033986, 0.009295044001191854, 0.009173505000944715, 0.009244418999514892, 0.009086572999876807, 0.009621406999940518];[0.015601991999574238, 0.015583024000079604, 0.015776397000081488, 0.01578163700105506, 0.015617540000675945, 0.015751965998788364, 0.01549768299992138, 0.015561599999273312, 0.015487128001041128, 0.015540766000412987, 0.01549606499975198, 0.016081882000435144, 0.01564859899917792, 0.015583197999148979, 0.015586748999339761, 0.015784090999659384, 0.015465417000086745, 0.015569220999168465, 0.015460676999282441, 0.015525240998613299, 0.015497989999857964, 0.015744798998639453, 0.015559216000838205, 0.015691700000388664, 0.015596416998960194, 0.015516012001171475, 0.01551197299886553, 0.015522796998993726, 0.015516965000642813, 0.015766843998790137, 0.01558472100077779, 0.015624322999428841, 0.015573032000247622, 0.015701087000707048, 0.01573382900096476, 0.015662476998841157, 0.01569684599962784, 0.015698106999479933, 0.0157061789996078, 0.015527042000030633, 0.015740462999019655, 0.016004569000870106, 0.015517636998993112, 0.015433806000146433, 0.015757598001073347, 0.015603015999658965, 0.015537315000983654, 0.01585051499932888, 0.015716238000095473, 0.015753707999465405];[0.12115363600059936, 0.11703365600078541, 0.11972672400224837, 0.12186325199945713, 0.1262056579998898, 0.12770994899983634, 0.13631132100090326, 0.12991832499938027, 0.14095366799847397, 0.13618883099843515, 0.1256479469993792, 0.1276034759994218, 0.12842921699848375, 0.13471223899796314, 0.129497909998463, 0.1324780759987334, 0.1291851959995256, 0.12950935600019875, 0.1294047130013496, 0.13512529799663753, 0.1341803079994861, 0.1295588389984914, 0.12937552999937907, 0.1297639969998272, 0.12954195299789717, 0.12939109700164408, 0.12790766100079054, 0.134942984999725, 0.1305360099995596, 0.12879856299878156, 0.1298510279993934, 0.13036169999941194, 0.13618461300029594, 0.12963898300040455, 0.12912515700190852, 0.1325943739993818, 0.12814019000143162, 0.1303258910011209, 0.13850104799894325, 0.12773991400172235, 0.13186718800170638, 0.1324604410019674, 0.1377504370011593, 0.12747079499786196, 0.13183150699842372, 0.13257111299935787, 0.13227477300097235, 0.12966320299892686, 0.13585459099886066, 0.13199389399960637];[0.11056364199976088, 0.1106215620002331, 0.11184120200050529, 0.10941111199826992, 0.11635004100025981, 0.11199713099995279, 0.11091879500054347, 0.10956330400040315, 0.1077919910003402, 0.11491715999909502, 0.1057943800024077, 0.11263327699998626, 0.10741911100012658, 0.11065339900233084, 0.10770069999853149, 0.10788692099959007, 0.10594099100308085, 0.106241367999246, 0.10806385300202237, 0.1128413999977056, 0.10784500099907746, 0.11330453799746465, 0.11184237099951133, 0.1075009289997979, 0.10730167100155086, 0.11199351799950819, 0.1125269849999313, 0.11076942500039877, 0.11132213600103569, 0.11006186499980686, 0.10979804600174248, 0.10950883800069278, 0.11118925499977195, 0.10959738900055527, 0.10603055899809988, 0.10702588400090463, 0.10554993200094032, 0.10740801999781979, 0.10796676299833052, 0.11181229099929624, 0.11102766600015457, 0.1063810369996645, 0.10768452700176567, 0.11685219900027732, 0.11345056599748204, 0.10908419000043068, 0.11093143499783764, 0.11077526800181658, 0.10571904900098161, 0.10776498799896217]
layer4.0.conv1;0.0248428900013095;0.034250663997227;1.6551450830011163;1.6278021399994032;1.3786908043074535;1.0167974610241777;1.355914877008796;[0.02484289000130957, 0.02659456099718227, 0.029079273001116235, 0.03027995199954603, 0.03160020500217797, 0.0317240939984913, 0.031879168996965745, 0.032303642998158466, 0.03245345799950883, 0.03257916700022179, 0.032748571000411175, 0.03250971799934632, 0.032396783000876894, 0.03270170900213998, 0.032261312000628095, 0.032661479999660514, 0.03220217900161515, 0.03259493299992755, 0.032424951998109464, 0.03231190899896319, 0.03243965199726517, 0.032625637999444734, 0.032311311002558796, 0.032419707000372, 0.03243903100155876, 0.032318754001607886, 0.032624684001348214, 0.03217216699704295, 0.032413324999652104, 0.03225571299844887, 0.03220853299717419, 0.03251938299945323, 0.03213687699826551, 0.0315823860000819, 0.031522404999122955, 0.03159588899870869, 0.031694320001406595, 0.03191914099807036, 0.03170342700104811, 0.0315682510008628, 0.03177934300038032, 0.031762105998495826, 0.031275204000849044, 0.03170677799789701, 0.03188580799906049, 0.031623208000382874, 0.032001180999941425, 0.03186724400075036, 0.03225546799876611, 0.032178681998630054];[0.035030333001486724, 0.035742525000387104, 0.03498187500008498, 0.03502649099755217, 0.03501219600002514, 0.03473369600033038, 0.03486009100015508, 0.03487855999992462, 0.03497840799900587, 0.03493128899935982, 0.03494845599925611, 0.034785585001372965, 0.036783268998988206, 0.03470480600299197, 0.04094717300176853, 0.03456108199679875, 0.034983112000190886, 0.03494340800170903, 0.035233986000093864, 0.03490705500007607, 0.036132698001893004, 0.03682065300017712, 0.03439176499887253, 0.0349456719995942, 0.03450303100180463, 0.03490159300054074, 0.034558505001768935, 0.034876811998401536, 0.03473492000193801, 0.03515722500014817, 0.03453727899977821, 0.03501361800226732, 0.034717645998171065, 0.03497345299911103, 0.03453897000144934, 0.03480898700217949, 0.03476810500069405, 0.03500989399981336, 0.034818412001186516, 0.03450044100100058, 0.03526420100024552, 0.03503317400100059, 0.03438544399978127, 0.03528197800187627, 0.03507688299941947, 0.03442673899917281, 0.034707226001046365, 0.034967562001838814, 0.03425066399722709, 0.03487099500125623];[1.6735428600004525, 1.6692103599998518, 1.6791833349961962, 1.6825288499967428, 1.6833485300012399, 1.681094134997693, 1.6852304760031984, 1.687093033000565, 1.689198136995401, 1.6920035469993309, 1.687647595001181, 1.684106652995979, 1.6827449289994547, 1.6902234980007051, 1.6903970340026717, 1.68425515400304, 1.6937917890027165, 1.683220249000442, 1.6880085739976494, 1.6862713379960041, 1.6902718999990611, 1.6885813399967446, 1.686461457004043, 1.6802362680027727, 1.690508387000591, 1.6877761910000117, 1.6946163649990922, 1.6551450830011163, 1.6844871770008467, 1.6824487680023594, 1.6825812399983988, 1.6728337409986125, 1.687640645999636, 1.6763883880012145, 1.672328816002846, 1.6669755740040273, 1.6837820539985842, 1.686122543997044, 1.6675954019992787, 1.6921661569977005, 1.6886616759984463, 1.6778712019986415, 1.6837861979984154, 1.6936137179982325, 1.68421925399889, 1.691297602999839, 1.6850366210019274, 1.6918615520007734, 1.6699962120001146, 1.690562765001232];[1.6473818219965324, 1.6535509059976903, 1.6520536949974485, 1.6278021399994032, 1.6512005119984678, 1.650084324999625, 1.6511246690024564, 1.6462816099992779, 1.6478654210040986, 1.6440079089989013, 1.6543699959984224, 1.6504467360027775, 1.6523618390056072, 1.646505189997697, 1.6578752220011665, 1.6469256130003487, 1.6543788190065243, 1.6528683670003375, 1.652426065000327, 1.635528498001804, 1.6482164919980278, 1.660576864000177, 1.6473678330039547, 1.6502483280019078, 1.647373369003617, 1.6445246910006972, 1.6436248649988556, 1.6445234230050119, 1.6589653059963894, 1.6467840029981744, 1.6472697660028643, 1.6562007649990846, 1.638417831996776, 1.6613482120010303, 1.653997679000895, 1.655899096000212, 1.6507554449999589, 1.654332140002225, 1.6522508179950819, 1.6553693749992817, 1.6512949269999808, 1.6518976280021889, 1.6540149740030756, 1.6516099560030852, 1.6328335420002986, 1.6586905820004176, 1.6574300560023403, 1.7490724199997203, 1.6543082290045277, 1.650317677998828]
layer4.0.conv2;0.0376312079970375;0.0566757929991581;6.609140255997772;6.579920064999897;1.5060848698670484;1.004440812458088;1.499426199321119;[0.037631207997037563, 0.04483342100138543, 0.04741054300029646, 0.04915703799997573, 0.049433537998993415, 0.04914861399811343, 0.04873300899998867, 0.049635727002169006, 0.048958432002109475, 0.049293305000901455, 0.04881975600073929, 0.049692328000674024, 0.04912220899859676, 0.04921533999731764, 0.04903649799962295, 0.04951880299995537, 0.04900624099900597, 0.049453831001301296, 0.048951621996820904, 0.04936927900052979, 0.04875707600149326, 0.04914943800031324, 0.04936301500129048, 0.049516358001710614, 0.04915868399984902, 0.049589296999329235, 0.04944504900049651, 0.04896884900153964, 0.0495012890023645, 0.04948902700198232, 0.04974545999721158, 0.05472698700032197, 0.0476349950004078, 0.04954286599968327, 0.04886416299996199, 0.04932723099773284, 0.049543383000127506, 0.04988989699995727, 0.049204124999960186, 0.04954962600095314, 0.04908329699901515, 0.04906077399937203, 0.049491241999930935, 0.04914383099821862, 0.04976569300197298, 0.04930727300234139, 0.04900837799868896, 0.04954239899961976, 0.0491194739988714, 0.04965636900305981];[0.05788959200071986, 0.06046338799933437, 0.05667579299915815, 0.05816141299874289, 0.057811517999653006, 0.05782729299971834, 0.05786576399987098, 0.05838223699902301, 0.057931531002395786, 0.05788759399729315, 0.05690105499888887, 0.0578101040009642, 0.057862632998876506, 0.057893050001439406, 0.05773235100059537, 0.05676902100094594, 0.05819961699671694, 0.05819294799948693, 0.05825918699702015, 0.057836977000988554, 0.05806254599883687, 0.05789005600308883, 0.05799086399929365, 0.05816187600066769, 0.0578302559988515, 0.05784572600168758, 0.05796584900235757, 0.057960067002568394, 0.05844023400277365, 0.05773052099902998, 0.05777679300081218, 0.056993173999217106, 0.058086076998733915, 0.05795046499770251, 0.05822698399788351, 0.05771312100114301, 0.05787192600109847, 0.05784941700039781, 0.05789792799987481, 0.05800802000158001, 0.058080087997950613, 0.05779938799969386, 0.056762778000120306, 0.057885807000275236, 0.05785450099938316, 0.05793586799700279, 0.0577779820014257, 0.05793307700150763, 0.05673676199876354, 0.05779336600244278];[7.2533481390055385, 7.252239099001599, 6.624952166006551, 7.2972956339981465, 6.855113910998625, 7.3340383829963685, 6.864370415998565, 6.8426086219988065, 6.831842050993146, 7.298183410006459, 6.8464208640034485, 6.80885873799707, 6.8337071599962655, 6.654776856001263, 6.834292768002342, 6.803623458999937, 7.305739955998433, 6.812444044997392, 6.8215140940010315, 6.871520502001658, 7.313839039998129, 6.818796432999079, 6.8343080609956814, 6.857475913002418, 6.820247714000288, 6.836066924002807, 6.835436049001146, 6.828161292000004, 6.819802941001399, 6.825822414000868, 6.810621254997386, 6.876510534995759, 6.830549696998787, 6.609140255997772, 6.812963691998448, 6.823857339000824, 6.833827262995328, 6.841393729999254, 6.826689679000992, 6.810828297999251, 6.820260149001115, 7.238284596005542, 6.819998741000745, 6.850674173001607, 6.817543348999607, 7.171059835003689, 6.8132262069993885, 6.824511707996862, 6.829609574997448, 6.811164634003944];[6.831340959994122, 6.817097924005793, 6.595321516997501, 6.693315546999656, 6.861780998999166, 6.911483702002442, 7.156041264002852, 6.802249047002988, 6.814176101001067, 6.816829606999818, 6.592523023995454, 6.800342332000582, 6.786423123001441, 6.793724963001296, 6.81604859899744, 6.806409964003251, 6.908437240999774, 6.8321201620019565, 6.836943145000987, 6.823328028003743, 6.788931534996664, 6.79546295000182, 7.139874931002851, 6.821202393999556, 7.113596365998092, 6.830474461999984, 6.819549801002722, 7.030009348003659, 6.838161551000667, 6.6097748759966635, 6.780937168001401, 6.816703559001326, 6.804435552996438, 6.820784255000035, 6.579920064999897, 6.816709560996969, 7.201755148998927, 6.819340326001111, 6.7983556340041105, 6.805445497997425, 6.822137944003771, 6.809994748000463, 7.148772729000484, 6.835562628002663, 6.794582274003915, 6.804186011999263, 6.810410009002226, 6.823251300997072, 7.147217522993742, 6.595234573993366]
layer4.0.downsample.0;0.0053084920000401;0.0083646019993466;0.1460634700051741;0.1518030340012046;1.5757021013280976;0.9621907161882882;1.6376193147760043;[0.0053084920000401326, 0.005441076998977223, 0.006084215001465054, 0.005959443999017822, 0.0062899170006858185, 0.006000782999763032, 0.006221654999535531, 0.006017304000124568, 0.006241348000912694, 0.005984327999613015, 0.00627236400032416, 0.005888922998565249, 0.006029601998307044, 0.0060206859998288564, 0.006320660002529621, 0.005997475996991852, 0.006227615001989761, 0.005908410999836633, 0.005989950997900451, 0.006015974999172613, 0.00628966500153183, 0.00599908799995319, 0.0058039280011144, 0.0059698639997805, 0.006293864000326721, 0.006038520998117747, 0.0061952730029588565, 0.006003900998621248, 0.00613096199958818, 0.005947554000158561, 0.006197345999680692, 0.005986049000057392, 0.006062248001398984, 0.005860047000169288, 0.0062410760001512244, 0.006032751000020653, 0.006343053999444237, 0.006612584002141375, 0.006581186997209443, 0.005494189001183258, 0.005992751001031138, 0.005978278997645248, 0.006239495000045281, 0.005992662001517601, 0.006222439002158353, 0.005954430002020672, 0.006204896002600435, 0.006015936996845994, 0.0062825160021020565, 0.00599416399927577];[0.008580859997891821, 0.008438671000476461, 0.008473702997434884, 0.00844137099920772, 0.008492941000440624, 0.008513109001796693, 0.008988230998511426, 0.008399351001571631, 0.008554118001484312, 0.00849693300187937, 0.008450265999272233, 0.008448333999695024, 0.00848295300238533, 0.008372553998924559, 0.008530477000022074, 0.0085288340014813, 0.008612587000243366, 0.008492258999467595, 0.008431049001956126, 0.008523854001396103, 0.00845105199914542, 0.008497810998960631, 0.008423376999417087, 0.008513243999914266, 0.008419568999670446, 0.008482912002364174, 0.008364601999346633, 0.0086082229972817, 0.008439109999017091, 0.008519312999851536, 0.008389023998461198, 0.008482014000037452, 0.008421599999564933, 0.008469913998851553, 0.008442247999482788, 0.008513282002240885, 0.008439942001132295, 0.008476517999952193, 0.008457040003122529, 0.008505777001118986, 0.008421129998168908, 0.008486509999784175, 0.008457074000034481, 0.00852826600021217, 0.008402349998505088, 0.008464583999739261, 0.008409591999225086, 0.00853886299955775, 0.00842614999783109, 0.008471796001686016];[0.14837224100119784, 0.14606347000517417, 0.1568624329956947, 0.16396264099967084, 0.16291706900301506, 0.1627298159946804, 0.15997074699771474, 0.16007643600096344, 0.16406146000008448, 0.15898521400231402, 0.16007930300111184, 0.16051491999678547, 0.1599550199971418, 0.1637494280039391, 0.16342747900125687, 0.15997149900067598, 0.16016453499833005, 0.16044797300492064, 0.16309243299838272, 0.1627629220020026, 0.15758099599770503, 0.15984291600398137, 0.1598265629982052, 0.15869579300124315, 0.15982464600165258, 0.1601956539961975, 0.16044993300238275, 0.16052660600325908, 0.16141430200150353, 0.16318090400091023, 0.15949357699719258, 0.1592658429981384, 0.16125750100036385, 0.16101987499860115, 0.16031895900232485, 0.15939237199927447, 0.16282173400031752, 0.1640043399966089, 0.159204009003588, 0.16183342299700598, 0.15914416699888534, 0.16238981299829902, 0.1603114409990667, 0.16005474500343553, 0.16196569299791008, 0.1631171680019179, 0.16292245799922966, 0.1615185560003738, 0.15989731199806556, 0.16039623499818845];[0.15209705000233953, 0.15364816799774417, 0.1543925420010055, 0.15425867999874754, 0.1532073849994049, 0.15307486100209644, 0.15401607600142597, 0.1541053639994061, 0.1534297569996852, 0.18683681299808086, 0.15423862700117752, 0.15430277399718761, 0.15307212600237108, 0.15439776799757965, 0.15298454000003403, 0.15180303400120465, 0.1542024609989312, 0.15419820999886724, 0.1557735659989703, 0.15317714500270085, 0.15536575200167135, 0.15350056099850917, 0.15402253799766186, 0.153913216003275, 0.15311031300007016, 0.1546671479991346, 0.15489215600246098, 0.1525913709992892, 0.15548106499409187, 0.1533716260055371, 0.15359380100198905, 0.15406233799876645, 0.15484550899782334, 0.1554936300017289, 0.15343246800330235, 0.1533135969984869, 0.1531679530053225, 0.15254845999879763, 0.15677113700076006, 0.1542865090050327, 0.1544148930006486, 0.15586984400215442, 0.15430844500588137, 0.1533285639998212, 0.15323596299640485, 0.1536220299967681, 0.15301622600236442, 0.1542244159973052, 0.15481008800270502, 0.15602654600297683]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  eftr,td,rc,fj->ejdc
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,eftr->jetr                      td,rc,jetr->ejdc
   5           TDOT          jetr,td->jerd                         rc,jerd->ejdc
   5           TDOT          jerd,rc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  eftr,td,rc,fj->ejdc
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,eftr->jetr                      td,rc,jetr->ejdc
   5           TDOT          jetr,td->jerd                         rc,jerd->ejdc
   5           TDOT          jerd,rc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      fjgk,eftr->jgketr                  gtd,krc,jgketr->ejdc
   7           TDOT      jgketr,gtd->jkerd                       krc,jkerd->ejdc
   6           TDOT        jkerd,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  eftr,gtd,krc,fjgk->ejdc
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        gtd,eftr->gdefr                  krc,fjgk,gdefr->ejdc
   7           TDOT      gdefr,fjgk->derjk                       krc,derjk->ejdc
   6           TDOT        derjk,krc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  eftr,td,rc,fj->ejdc
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fj,eftr->jetr                      td,rc,jetr->ejdc
   5           TDOT          jetr,td->jerd                         rc,jerd->ejdc
   5           TDOT          jerd,rc->ejdc                            ejdc->ejdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.12173625896684825;0.49846813903423026;5.650542770104948;5.659874327015132;4.0946562943911005;0.9983512784258048;4.1014183913777655;[0.12173625896684825, 0.12575463199755177, 0.12377986597130075, 0.12290367402601987, 0.12460240500513464, 0.12411518499720842, 0.1235491760307923, 0.1270489630405791, 0.12376587197650224, 0.1251303469762206, 0.12383804499404505, 0.12535132298944518, 0.12404027295997366, 0.12457659601932392, 0.12276028003543615, 0.12549122795462608, 0.12387996102916077, 0.12298597901826724, 0.12311999598750845, 0.12407508498290554, 0.12405712401960045, 0.12430251896148548, 0.12396327004535124, 0.12494562700157985, 0.12208742299117148, 0.12527542700991035, 0.1221111100167036, 0.1251773289986886, 0.12288487900514156, 0.1259774590143934, 0.12508877296932042, 0.12490866001462564, 0.12457157496828586, 0.12528930400731042, 0.12263422296382487, 0.1257563250255771, 0.12397756800055504, 0.12529093498596922, 0.12538423499790952, 0.12511660298332572, 0.12509738898370415, 0.12538963899714872, 0.1227187420008704, 0.12546847300836816, 0.12324428296415135, 0.1262479400029406, 0.12242970301304013, 0.12643567298073322, 0.12217405601404607, 0.1255470599862747];[0.5178840399603359, 0.512662453984376, 0.5130909280269407, 0.5142151879845187, 0.5153316929936409, 0.5133682329906151, 0.5187159879715182, 0.5546727079781704, 0.5166388869984075, 0.5152062010020018, 0.5151621390250511, 0.5220780940144323, 0.5200034020235762, 0.5120014360290952, 0.5153760369867086, 0.5151881169877015, 0.5131407990120351, 0.49847317300736904, 0.5132847569766454, 0.5175576990004629, 0.5162372320191935, 0.5120603279792704, 0.5128370529855601, 0.5130928089492954, 0.5175801219884306, 0.515331870992668, 0.5124091119505465, 0.514628631004598, 0.5161272119730711, 0.5151615470531397, 0.49846813903423026, 0.5120369130163454, 0.5125934379757382, 0.5144460169831291, 0.5131560110021383, 0.5143766300170682, 0.514499751967378, 0.5113969789817929, 0.5139006049721502, 0.5162613859865814, 0.5125103349564597, 0.5142264679889195, 0.5141332169878297, 0.49874769302550703, 0.49974659900180995, 0.5000126010272652, 0.5108929090201855, 0.5135319149703719, 0.5168532870011404, 0.515561516978778];[5.651391066960059, 5.66367179795634, 5.65880836796714, 5.678925864980556, 5.687021463003475, 5.666355273046065, 5.689196265942883, 5.667652061092667, 5.6704247639281675, 5.670736462983768, 5.664262554899324, 5.707280481932685, 5.650542770104948, 5.683203805005178, 5.678592642012518, 5.675145766988862, 5.7045809789560735, 5.663917861995287, 5.672236201062333, 5.676849395909812, 5.679961244924925, 5.677321836003102, 5.716035314020701, 5.669384439941496, 5.666929390979931, 5.67842367303092, 5.685303624894004, 5.656701707979664, 5.687670156999957, 5.6703808039892465, 5.691533286997583, 5.653538748039864, 5.677311445004307, 5.71842354699038, 5.6742941289558075, 5.677559880015906, 5.676459755050018, 5.692060652014334, 5.6861606080201454, 5.6784583129920065, 5.663225122902077, 5.670585420040879, 5.6771060089813545, 5.707282549003139, 5.6685641869553365, 5.667479962052312, 5.66751550801564, 5.682598715997301, 5.67676326003857, 5.659396243921947];[5.690913039026782, 5.684498098969925, 5.7027587400516495, 5.6659140410483815, 5.683467341994401, 5.676013168937061, 5.685308151063509, 5.678640176018234, 5.693918124947231, 5.678868690971285, 5.671373523015063, 5.6742355329333805, 5.686354375968222, 5.663583033892792, 5.704265904030763, 5.673851469997317, 5.669545346987434, 5.694155174947809, 5.666095036955085, 5.710352050082292, 5.690622294030618, 5.695651666028425, 5.66884801001288, 5.691885141946841, 5.65987585298717, 5.710402409953531, 5.685697208973579, 5.666248379973695, 5.671474509930704, 5.6774572230060585, 5.695490521960892, 5.673928027972579, 5.721406952070538, 5.716218989982735, 5.728353021957446, 5.6676153290318325, 5.710010893002618, 5.682045836991165, 5.682270315010101, 5.688020737958141, 5.690038452972658, 5.662979338958394, 5.659874327015132, 5.664781910018064, 5.661779966962058, 5.69697826198535, 5.699612813012209, 5.673891416052356, 5.683882825018372, 5.680030943069141]
layer1.0.conv1;0.05313228798331693;0.16773991304216906;7.357847536040936;7.362192877975758;3.1570240885323426;0.9994097761350668;3.1588885399352766;[0.05313228798331693, 0.056007851962931454, 0.05700346303638071, 0.05670597800053656, 0.05667385400738567, 0.057321690022945404, 0.057250334008131176, 0.056926259014289826, 0.056715950020588934, 0.056957900000270456, 0.05687092198058963, 0.056698913977015764, 0.05680599302286282, 0.05673334700986743, 0.05683582596248016, 0.056234891002532095, 0.056195331970229745, 0.05661592201795429, 0.056840725999791175, 0.05664522899314761, 0.056258555967360735, 0.05652353196637705, 0.05694074399070814, 0.056181658001150936, 0.05635377101134509, 0.056494882970582694, 0.056738720973953605, 0.05624779500067234, 0.05615274899173528, 0.05683421896537766, 0.05675698001869023, 0.05613450997043401, 0.056320314994081855, 0.05639904097188264, 0.05706453800667077, 0.05616560799535364, 0.056175792997237295, 0.056626818026416004, 0.05653719598194584, 0.05623880896018818, 0.056805462983902544, 0.05625843501184136, 0.05627988697960973, 0.05616372398799285, 0.05618408299051225, 0.05618912196950987, 0.05626989796292037, 0.05607766500907019, 0.0561767999897711, 0.05660222499864176];[0.17126155202277005, 0.16773991304216906, 0.17147425102302805, 0.17138924199389294, 0.17094485100824386, 0.17093416303396225, 0.17203508300008252, 0.1716395110124722, 0.17197519697947428, 0.1728168890113011, 0.1713471480179578, 0.17163471697131172, 0.17110436502844095, 0.1718526469776407, 0.17128960200352594, 0.1716463250340894, 0.1714200460119173, 0.1705657280399464, 0.1712362510152161, 0.1718661499908194, 0.17222170095192268, 0.17140496097272262, 0.17117101402254775, 0.17144674895098433, 0.17222703900188208, 0.1723150970065035, 0.17181502998573706, 0.17165028199087828, 0.17055075301323086, 0.17258883302565664, 0.170364728954155, 0.17108271201141179, 0.17185023101046681, 0.1712937380070798, 0.17244572000345215, 0.1720739160082303, 0.17117534298449755, 0.17217744898516685, 0.17140106100123376, 0.17177305900258943, 0.17307343799620867, 0.17131889902520925, 0.17227626900421456, 0.17220031400211155, 0.17231456196168438, 0.17288923199521378, 0.17161940300138667, 0.1711884189862758, 0.17207942705135792, 0.17093726503662765];[7.395476724021137, 7.421185812971089, 7.398129072971642, 7.386972912005149, 7.415263915027026, 7.403933467983734, 7.40823351603467, 7.403417086985428, 7.452875777031295, 7.405154080945067, 7.437446610012557, 7.408755382057279, 7.393045850971248, 7.433127027004957, 7.432294971018564, 7.388375576061662, 7.398714440059848, 7.420262140978593, 7.394449262006674, 7.425010119972285, 7.392759261012543, 7.422946024045814, 7.432139122975059, 7.392708067956846, 7.406778190925252, 7.39810330409091, 7.403650723979808, 7.393183635023888, 7.393639345944393, 7.381074677046854, 7.397142253990751, 7.394983466947451, 7.391329240927007, 7.392304127977695, 7.380369667953346, 7.416903576056939, 7.3863301570527256, 7.357847536040936, 7.517778451961931, 7.397644954035059, 7.397018115094397, 7.39834986400092, 7.408366382063832, 7.389337591070216, 7.3678230659570545, 7.402270385005977, 7.389095938007813, 7.40621625300264, 7.4233611660311, 7.382691033009905];[7.397282114019617, 7.404121817962732, 7.394123449979816, 7.418710058962461, 7.446689374977723, 7.3947553059551865, 7.3795344440150075, 7.393271184060723, 7.40213819098426, 7.403420361049939, 7.407653796020895, 7.389614923042245, 7.394235674000811, 7.405523894005455, 7.402873564045876, 7.432882892957423, 7.392824146954808, 7.400379184982739, 7.3945229789824225, 7.384369304985739, 7.420469175965991, 7.38765475602122, 7.397030554013327, 7.403344099002425, 7.403562608989887, 7.408428688009735, 7.405330801033415, 7.362192877975758, 7.388452618964948, 7.393834354123101, 7.390601047954988, 7.398250792990439, 7.378663737967145, 7.38347891101148, 7.390564166009426, 7.397653179010376, 7.396740532014519, 7.398818547022529, 7.4035985069931485, 7.39346774405567, 7.386472537997179, 7.397157994972076, 7.378348254947923, 7.386950514977798, 7.385729867964983, 7.387051905039698, 7.379026306967717, 7.367762868001591, 7.450343982025515, 7.381147548032459]
layer2.0.conv1;0.032288137008436024;0.08252107998123392;1.1657404460129328;1.167241505056154;2.5557708690245393;0.9987140115933858;2.5590617928219177;[0.033241637982428074, 0.0371548660332337, 0.038505182950757444, 0.03923302597831935, 0.03884671302512288, 0.039389299985487014, 0.03906923299655318, 0.03948963899165392, 0.03869246697286144, 0.039004814985673875, 0.038905365974642336, 0.039279356016777456, 0.03842960897600278, 0.03948914195643738, 0.038957813987508416, 0.039321324962656945, 0.03880247997585684, 0.0387888639816083, 0.03875078196870163, 0.03928661398822442, 0.038973606016952544, 0.038568228017538786, 0.03943221300141886, 0.03894877701532096, 0.03927772300085053, 0.03808917698916048, 0.03900132095441222, 0.040734622976742685, 0.03254949999973178, 0.03903851396171376, 0.039532003982458264, 0.03877757798181847, 0.03893972700461745, 0.038178744027391076, 0.03864930401323363, 0.04079671099316329, 0.032811468990985304, 0.04055750300176442, 0.034148571954574436, 0.03261142794508487, 0.037846891034860164, 0.03803780098678544, 0.03392566699767485, 0.03990577399963513, 0.03366001200629398, 0.03241720603546128, 0.03240436199121177, 0.04022550699301064, 0.03918870200868696, 0.032288137008436024];[0.0963852169807069, 0.09862363303545862, 0.0979131679632701, 0.09813356399536133, 0.09788442600984126, 0.0920840980252251, 0.09662448999006301, 0.09240493201650679, 0.09626153198769316, 0.0971337600494735, 0.0979446439887397, 0.09740313701331615, 0.0931207980029285, 0.09695984498830512, 0.09189650800544769, 0.09631496400106698, 0.09290876699378714, 0.0968340000254102, 0.09633122198283672, 0.09755774302175269, 0.09936652198666707, 0.09764203696977347, 0.0970136399846524, 0.09234761103289202, 0.09441635000985116, 0.09688481799094006, 0.09644955798285082, 0.08788711100351065, 0.1002387530170381, 0.09281016897875816, 0.09646183997392654, 0.0972948269918561, 0.0991625189781189, 0.09284127200953662, 0.09670177096268162, 0.0978075810126029, 0.10247389698633924, 0.09726475697243586, 0.09679602697724476, 0.09317656100029126, 0.0975247019669041, 0.0898164709797129, 0.0959495019633323, 0.09594510996248573, 0.08252107998123392, 0.09649040299700573, 0.09106788004282862, 0.10038538801018149, 0.08367379102855921, 0.09526409197133034];[1.1659479799563996, 1.168559968995396, 1.17393120797351, 1.173636027961038, 1.1702364360098727, 1.1772692150552757, 1.17449048103299, 1.1786738890223205, 1.1702368939877488, 1.190588223922532, 1.1720772589906119, 1.1732455970486626, 1.1727078450494446, 1.1784346660133451, 1.1745855269255117, 1.1745633180253208, 1.1855526519939303, 1.171424126077909, 1.1779252509586513, 1.1703025719616562, 1.1762606680276804, 1.1730214401031844, 1.1779910159530118, 1.1737647880217992, 1.1682370050111786, 1.1732477510231547, 1.171263799071312, 1.1753556830226444, 1.1802842649631202, 1.1761235400335863, 1.1712116080452688, 1.1774059469462372, 1.1756627910071984, 1.1657404460129328, 1.17451204394456, 1.1662613010266796, 1.1727211389807053, 1.181943598028738, 1.1719396219705231, 1.1717512580216862, 1.173100774991326, 1.1743234929745086, 1.1713496929733083, 1.1691027750493959, 1.1720124089624733, 1.167076240060851, 1.171818598988466, 1.1842457149759866, 1.1714145599980839, 1.1722699139500037];[1.1788638369180262, 1.1759572990122251, 1.1719358098926023, 1.182825240015518, 1.1754887360730208, 1.18254921794869, 1.1753436819999479, 1.1942122720065527, 1.1782225820352323, 1.176168527919799, 1.1708292659604922, 1.1739919250831008, 1.1743286470300518, 1.1728634699829854, 1.1731092280242592, 1.1698752809897996, 1.1758124469779432, 1.1743738149525598, 1.1771635220502503, 1.1674496080959216, 1.1796611169702373, 1.1752921780571342, 1.1803318900056183, 1.167241505056154, 1.1887760759564117, 1.172062773955986, 1.1832802010467276, 1.1759496930171736, 1.171944411995355, 1.1727119430433959, 1.1739931320189498, 1.1701196999638341, 1.1726881820359267, 1.1726732900133356, 1.1764397379592992, 1.173529006948229, 1.1721009260509163, 1.1757312889094464, 1.1803539189859293, 1.1716920870239846, 1.1732535310438834, 1.1747695839731023, 1.1763455230393447, 1.1754311799886636, 1.176998708921019, 1.174641998077277, 1.1723049719585106, 1.174653630994726, 1.1970259980298579, 1.1869562140200287]
layer2.0.conv2;0.0394646679633297;0.09373060800135136;6.752754657994956;6.737105477950536;2.375051225274344;1.002322834353067;2.3695471597305096;[0.0394646679633297, 0.04119091498432681, 0.04395143501460552, 0.043786785972770303, 0.04408254398731515, 0.04412116896128282, 0.04422499000793323, 0.04414787603309378, 0.04437421198235825, 0.04633509000996128, 0.04410288197686896, 0.04638382198754698, 0.044257453992031515, 0.0442413329728879, 0.04408222803613171, 0.04438882297836244, 0.044592807011213154, 0.04367488599382341, 0.044250298000406474, 0.04419306298950687, 0.04884958203183487, 0.04408721299842, 0.04540049994830042, 0.04414637299487367, 0.04438048601150513, 0.04432234598789364, 0.044048534997273237, 0.04435587901389226, 0.04542325797956437, 0.04417348001152277, 0.044158275006338954, 0.044086902984417975, 0.044173720001708716, 0.044074525008909404, 0.044269328005611897, 0.04402550001395866, 0.04403067100793123, 0.04407284699846059, 0.04414875200018287, 0.04402684100205079, 0.044182537007145584, 0.04439251695293933, 0.044028972974047065, 0.04477101098746061, 0.04426468600286171, 0.04450485098641366, 0.04419504594989121, 0.044283171999268234, 0.045238432998303324, 0.04589038499398157];[0.10782449599355459, 0.10665654100012034, 0.10706004401436076, 0.09900413604918867, 0.10743002902017906, 0.10729620000347495, 0.09425925899995491, 0.1045379179995507, 0.10651387099642307, 0.10626190900802612, 0.10743125097360462, 0.1034993120119907, 0.10178215702762827, 0.09907328803092241, 0.10677701595705003, 0.10010325600160286, 0.09679380396846682, 0.09518562600715086, 0.0984969480196014, 0.09953120100544766, 0.10318590502720326, 0.10556169896153733, 0.10438491799868643, 0.09887417097343132, 0.0965124920476228, 0.09992346598301083, 0.09872267296304926, 0.09830061200773343, 0.0981970580178313, 0.10683097195578739, 0.09921656100777909, 0.10088705597445369, 0.09873277897713706, 0.09864026604918763, 0.0986097960267216, 0.09793340903706849, 0.09373060800135136, 0.0995387010043487, 0.09714644297491759, 0.10832538799149916, 0.09733485901961103, 0.09474694001255557, 0.1068896779906936, 0.10710311000002548, 0.09871308895526454, 0.09574004204478115, 0.09791917499387637, 0.09808312798850238, 0.10661736398469657, 0.10794037999585271];[6.816594293050002, 6.7969448800431564, 6.816150789964013, 6.7679901929805055, 6.817037497006822, 6.784391144989058, 6.783029011974577, 6.774091781990137, 6.771415897004772, 6.771522428956814, 6.81916195503436, 6.795261258957908, 6.789689576020464, 6.752754657994956, 6.8068399769836105, 6.768254871072713, 6.794967661029659, 6.8083209279575385, 6.766295545967296, 6.782736781053245, 6.776233065058477, 6.802096329047345, 6.801240016007796, 6.782746732002124, 6.777663306042086, 6.803795681975316, 6.757089282036759, 6.780168964993209, 6.770357011060696, 6.762386371032335, 6.764838715898804, 6.793098918045871, 6.769325153960381, 6.7794821510324255, 6.778504475951195, 6.768643523042556, 6.756506918987725, 6.809287257026881, 6.763875929987989, 6.79245001001982, 6.77499152906239, 6.824516292952467, 6.777587949007284, 6.775166878011078, 6.774517589015886, 6.783488925953861, 6.769726322032511, 6.7790163200115785, 6.801010816008784, 6.78623684606282];[6.76550092396792, 6.778335824958049, 6.761948457977269, 6.764234927948564, 6.761781057051849, 6.772559845005162, 6.765124864992686, 6.756626842950936, 6.774876178998966, 6.761902839993127, 6.763400078052655, 6.764340166002512, 6.809989954927005, 6.762265673954971, 6.800169130030554, 6.757681155984756, 6.86643438693136, 6.750101712998003, 6.780994698987342, 6.737105477950536, 6.767905839951709, 6.757293403963558, 6.75463134603342, 6.743611434008926, 6.803480235917959, 6.767244054062758, 6.7640100559801795, 6.787779548962135, 6.788305768975988, 6.781693276017904, 6.788415172020905, 6.760560109920334, 6.790886221977416, 6.770502269035205, 6.758032835030463, 6.764361092937179, 6.763732102001086, 6.754149365006015, 6.780664268007968, 6.767307776084635, 6.774358844035305, 6.764846139994916, 6.78418093197979, 6.770716645929497, 6.764702085987665, 6.792662058956921, 6.768195347976871, 6.764153197000269, 6.7631562080350704, 6.747959566011559]
layer2.0.downsample.0;0.015358890988864005;0.01972071797354147;0.1885236170492135;0.18779107899172232;1.283993615674466;1.0039008139333576;1.2790044572667334;[0.015358890988864005, 0.016654616978485137, 0.021100835991092026, 0.01673349703196436, 0.01630709902383387, 0.01589850999880582, 0.016212714021094143, 0.016042550967540592, 0.016212011978495866, 0.017119211028330028, 0.01686769095249474, 0.016104743001051247, 0.016185823013074696, 0.016269255022052675, 0.015969353960826993, 0.01614226697711274, 0.015852750977501273, 0.01621448900550604, 0.015834630001336336, 0.016284684999845922, 0.015851518022827804, 0.016046018979977816, 0.015943157020956278, 0.01629020000109449, 0.015840485983062536, 0.016386215982493013, 0.015931848029140383, 0.016376118001062423, 0.01581643900135532, 0.01613492297474295, 0.01586838101502508, 0.016123082023113966, 0.015821858018171042, 0.016221887024585158, 0.015981570992153138, 0.016251876018941402, 0.016212651040405035, 0.016299629001878202, 0.017149596998933703, 0.016937266977038234, 0.016127713955938816, 0.015925072017125785, 0.016132979013491422, 0.015797465981449932, 0.016213453956879675, 0.016012689971830696, 0.01618082303320989, 0.017124288016930223, 0.017063049017451704, 0.015987959981430322];[0.022341436007991433, 0.020804531988687813, 0.01982703700195998, 0.020644441014155746, 0.02064710494596511, 0.02024413604522124, 0.020932522951625288, 0.020706424955278635, 0.021014093013945967, 0.021502375951968133, 0.020705862960312515, 0.02025307301664725, 0.021024197980295867, 0.020554985967464745, 0.01972071797354147, 0.020721538981888443, 0.02065847400808707, 0.020340679038781673, 0.022507818997837603, 0.020599294977728277, 0.020760010986123234, 0.020498836995102465, 0.02022872498491779, 0.02065974904689938, 0.020331481005996466, 0.020700698951259255, 0.020033951033838093, 0.02070188702782616, 0.02126864204183221, 0.02087561396183446, 0.021000795008148998, 0.02124717301921919, 0.020712764002382755, 0.019949659996200353, 0.0203790029627271, 0.021222741983365268, 0.02072637004312128, 0.021091093018185347, 0.020668816985562444, 0.02162963798036799, 0.020140887994784862, 0.020726717018987983, 0.020359589019790292, 0.020801912003662437, 0.020177665981464088, 0.020658052002545446, 0.019987274950835854, 0.020753192948177457, 0.021197345049586147, 0.020733200013637543];[0.18863769894232973, 0.19242285506334156, 0.19220844900701195, 0.19050181395141408, 0.1900408009532839, 0.19194443098967895, 0.19011274399235845, 0.19390455406391993, 0.1903401399613358, 0.19056604703655466, 0.1885236170492135, 0.1913739109877497, 0.19041161698987707, 0.1909923760103993, 0.19028255197918043, 0.19029477605363354, 0.19088621606351808, 0.19003408396383747, 0.19065106508787721, 0.1910488450084813, 0.21371666400227696, 0.19223420199705288, 0.19120576605200768, 0.1910938910441473, 0.1910378040629439, 0.1905612389673479, 0.19005024002399296, 0.19079195999074727, 0.1911056350218132, 0.19334458094090223, 0.1913965490530245, 0.19084665493573993, 0.1910876029287465, 0.19191219005733728, 0.19077869300963357, 0.1904138009995222, 0.1902574840351008, 0.19149422994814813, 0.19184040202526376, 0.19078532501589507, 0.19113407208351418, 0.19399126700591296, 0.19185103103518486, 0.19162559101823717, 0.19189881201600656, 0.19114185002399608, 0.19115389394573867, 0.1915556319290772, 0.19140546204289421, 0.1911397500662133];[0.1908165630302392, 0.19135514803929254, 0.1906750290072523, 0.19184720300836489, 0.19256537494948134, 0.19220830802805722, 0.19111097400309518, 0.19137356797000393, 0.19121866702334955, 0.18812245002482086, 0.19085431803250685, 0.19060896296286955, 0.1913883460802026, 0.1918149790726602, 0.19051139801740646, 0.19001711992314085, 0.19138992700027302, 0.19127240194939077, 0.19122606801101938, 0.2267780170077458, 0.19248084002174437, 0.19172921497374773, 0.1909070320543833, 0.19022891798522323, 0.19120141805615276, 0.19178427598671988, 0.19031077501131222, 0.19111169001553208, 0.191394345019944, 0.19121032592374831, 0.1902244359953329, 0.19138863199623302, 0.19176347699249163, 0.19146997603820637, 0.19112322898581624, 0.1920881309779361, 0.19198708498151973, 0.19095565401948988, 0.19085493497550488, 0.1902627819799818, 0.19134412100538611, 0.19105474697425961, 0.19238698098342866, 0.19105962093453854, 0.19097133202012628, 0.19115471001714468, 0.1906833259272389, 0.18779107899172232, 0.18829670792911202, 0.19188769202446565]
layer3.0.conv1;0.026486136950552464;0.044738180993590504;1.1002936500008218;1.0995073529775254;1.6891168794117908;1.000715135757089;1.6879097947628152;[0.026486136950552464, 0.026706926990300417, 0.029169290035497397, 0.030673383036628366, 0.030762935988605022, 0.032356945041101426, 0.032499915978405625, 0.03220728097949177, 0.03244115598499775, 0.03158696199534461, 0.03254553198348731, 0.03273769898805767, 0.031622751033864915, 0.03262506099417806, 0.0321234839502722, 0.032389941974543035, 0.03245063603390008, 0.03230182104744017, 0.032167872006539255, 0.03213836398208514, 0.03135198098607361, 0.03254855697741732, 0.0322183319949545, 0.0323817590251565, 0.03252501500537619, 0.032492608996108174, 0.03136757301399484, 0.03253659600159153, 0.032473078987095505, 0.03253086702898145, 0.03238315600901842, 0.032624054001644254, 0.03144341899314895, 0.032167822995688766, 0.03254476300207898, 0.032432971987873316, 0.032123805955052376, 0.03247047500917688, 0.03166881698416546, 0.0324578860308975, 0.03237029199954122, 0.03143634198931977, 0.03274434199556708, 0.03213997802231461, 0.03251938195899129, 0.03235161997145042, 0.03238576400326565, 0.03227171499747783, 0.03252009302377701, 0.032397737028077245];[0.049003269989043474, 0.05649456201354042, 0.0483867289731279, 0.05604982405202463, 0.04852381499949843, 0.04500896600075066, 0.045261317980475724, 0.04871252801967785, 0.0481922390172258, 0.044738180993590504, 0.044815184955950826, 0.0547408900456503, 0.055235375999473035, 0.04932191799161956, 0.04582424397813156, 0.055204593983944505, 0.049378546013031155, 0.04849308996926993, 0.0552138370112516, 0.0555569669813849, 0.05583478498738259, 0.04550544999074191, 0.05550548498285934, 0.04928377200849354, 0.04855172598036006, 0.04877960204612464, 0.0549768969649449, 0.04510760499397293, 0.05640872201183811, 0.048960480955429375, 0.04483207600424066, 0.055537523003295064, 0.048899230954702944, 0.044937836995813996, 0.05555580195505172, 0.04858700395561755, 0.04484794399468228, 0.04508604999864474, 0.05558218096848577, 0.05530541104963049, 0.048625386029016227, 0.05582330998731777, 0.04854764201445505, 0.05631640402134508, 0.045550837996415794, 0.04526957997586578, 0.055947801971342415, 0.05621239804895595, 0.048304207040928304, 0.0557416959782131];[1.1021859009633772, 1.1106945310602896, 1.1002936500008218, 1.1117044569691643, 1.111519199970644, 1.110264852992259, 1.104977356037125, 1.1100437990389764, 1.1084323009708896, 1.1035431229975075, 1.1100519649335183, 1.109719614032656, 1.1152217860217206, 1.113950404978823, 1.1019355690223165, 1.109336264024023, 1.1062209639931098, 1.1032725929981098, 1.1064519189530984, 1.1106304750428535, 1.1039941279450431, 1.102084876038134, 1.114870110002812, 1.1122215540381148, 1.110523944022134, 1.1545780940214172, 1.1094829039648175, 1.1048367230105214, 1.1064648509491235, 1.1082189820008352, 1.1262744030100293, 1.1041148609947413, 1.1061023470247164, 1.1086321120383218, 1.1079177520005032, 1.1053896159282885, 1.1081225549569353, 1.1106206979602575, 1.1033360800356604, 1.108781731047202, 1.1095990629983135, 1.1123488300363533, 1.1116737630218267, 1.1048810399952345, 1.1074904139968567, 1.1038004510337487, 1.1119028460234404, 1.1139581779716536, 1.1083154609659687, 1.1071106710587628];[1.1075533570256084, 1.1136976199341007, 1.1101953439647332, 1.1078902349690907, 1.1247114659636281, 1.1091898839804344, 1.1069209160050377, 1.1079651369946077, 1.1151128209894523, 1.1127744719851762, 1.1032854350050911, 1.110884549038019, 1.109747014939785, 1.108511850994546, 1.1132046399870887, 1.1047113480162807, 1.1045816090190783, 1.1009050579741597, 1.1035740509978496, 1.1126273260451853, 1.107047569938004, 1.1082751090289094, 1.106437696958892, 1.1193623350118287, 1.113434077007696, 1.104309335059952, 1.1118280620430596, 1.1145808500004932, 1.1011512519908138, 1.099643598019611, 1.1019497039960697, 1.106626039952971, 1.10815340699628, 1.1056288159452379, 1.1043084469856694, 1.111449850955978, 1.10224166396074, 1.0995073529775254, 1.1020587779930793, 1.1212127040489577, 1.1035085400217213, 1.1076253849896602, 1.1138265280169435, 1.109005399979651, 1.1164250980364159, 1.1147372950217687, 1.1003819599864073, 1.1536374620045535, 1.1132066729478538, 1.1010800020303577]
layer3.0.conv2;0.03298064100090414;0.0637923069880344;6.550629066012334;6.563433122006245;1.9342349042362632;0.9980491831399971;1.938015617778374;[0.03298064100090414, 0.03811704204417765, 0.041813221003394574, 0.043546591012272984, 0.04379810200771317, 0.043724560004193336, 0.04404658795101568, 0.04401902499375865, 0.04762478603515774, 0.043733819969929755, 0.04373302304884419, 0.043675824999809265, 0.04393584199715406, 0.04376454500015825, 0.04395771201234311, 0.043882386991754174, 0.04353011405328289, 0.04382563603576273, 0.04376169800525531, 0.043773871031589806, 0.043833603034727275, 0.04374655400170013, 0.04400624497793615, 0.04374473699135706, 0.04384437302360311, 0.04392563400324434, 0.04371156601700932, 0.04395314701832831, 0.043752158991992474, 0.04365892702480778, 0.04371628101216629, 0.04378566099330783, 0.04383933002827689, 0.043704016017727554, 0.043759309977758676, 0.043862915015779436, 0.04371804796392098, 0.04371578502468765, 0.04361188702750951, 0.04366092599229887, 0.04372505302308127, 0.04408447298919782, 0.043462007015477866, 0.043809407972730696, 0.04338924295734614, 0.04353838105453178, 0.04393592302221805, 0.043734171020332724, 0.0438076660502702, 0.04376886802492663];[0.06510116398567334, 0.06403167499229312, 0.06452538399025798, 0.06446012802189216, 0.06464995600981638, 0.06402791495202109, 0.06462123699020594, 0.06464077602140605, 0.06396844401024282, 0.06453237001551315, 0.06487412302521989, 0.06470234703738242, 0.06412457802798599, 0.06482010899344459, 0.0645118550164625, 0.07038536795880646, 0.0644651260226965, 0.06382868299260736, 0.06457978300750256, 0.06456728099146858, 0.06435277400305495, 0.06440285203279927, 0.06425031600520015, 0.06454603397287428, 0.06451378599740565, 0.06384312402224168, 0.06411918497178704, 0.06430067803012207, 0.06547756702639163, 0.06402280100155622, 0.06413973798044026, 0.064322529011406, 0.0642782729701139, 0.06420172902289778, 0.06431217200588435, 0.0642865410191007, 0.06412108696531504, 0.06418773101177067, 0.06433692498831078, 0.06425831298111007, 0.0637923069880344, 0.06427406903821975, 0.06431185401743278, 0.06490794901037589, 0.06396217201836407, 0.06432726397179067, 0.06429249298525974, 0.06448036496294662, 0.06470259901834652, 0.06634607102023438];[6.555097305041272, 6.605131798016373, 6.5780101149575785, 6.583106147008948, 6.602843117027078, 6.578930146002676, 6.599728022993077, 6.573232921073213, 6.584803320001811, 6.587064346007537, 6.5984107330441475, 6.582953336008359, 6.578096105949953, 6.573402886977419, 6.5853460900252685, 6.571492100076284, 6.582889668934513, 6.591599089966621, 6.572632514988072, 6.571281940035988, 6.596161465102341, 6.561903639929369, 6.637508970918134, 6.597475326969288, 6.575717550993431, 6.581028076936491, 6.587806462019216, 6.611898782022763, 6.621372176974546, 6.578357424004935, 6.610580113076139, 6.621056178060826, 6.616185742022935, 6.569148800976109, 6.60307996510528, 6.6105847069993615, 6.576382426021155, 6.577940004994161, 6.609401131048799, 6.584350409975741, 6.591950646019541, 6.5715625619050115, 6.5801484729745425, 6.570442062977236, 6.58731191593688, 6.550629066012334, 6.600354161928408, 6.573588648054283, 6.616584180039354, 6.571061174036004];[6.5881816519540735, 6.60007844195934, 6.575724378984887, 6.621474972984288, 6.585502619040199, 6.578915849037003, 6.58191543398425, 6.615547977969982, 6.578546393022407, 6.585799241089262, 6.598460111941677, 6.600458159984555, 6.602827895025257, 6.589535049977712, 6.580553872976452, 6.618348032003269, 6.580053360958118, 6.613741733075585, 6.563433122006245, 6.60679563798476, 6.573181270970963, 6.583412155974656, 6.572952568996698, 6.599100816005375, 6.601896549924277, 6.571533829031978, 6.56800419697538, 6.59467877499992, 6.59484837698983, 6.624118234030902, 6.567178906057961, 6.626935083011631, 6.56811342202127, 6.624657074979041, 6.6213382429559715, 6.620093888021074, 6.581889582041185, 6.5938984279637225, 6.590377095039003, 6.58277648704825, 6.5812432240345515, 6.573874854948372, 6.586478100041859, 6.565709862974472, 6.60170570894843, 6.584236241935287, 6.579996741027571, 6.571301863004919, 6.6010297210305, 6.569176835939288]
layer3.0.downsample.0;0.008105880988296121;0.01092449203133583;0.12743436195887625;0.14038593106670305;1.3477242075364086;0.9077431120809892;1.4846978066809766;[0.009012043999973685, 0.009417087014298886, 0.008954924007412046, 0.008584266004618257, 0.009268447000067681, 0.009393383981660008, 0.009141599002759904, 0.009146220982074738, 0.009135286032687873, 0.0091793819447048, 0.008862468006554991, 0.008172427013050765, 0.009037121955771, 0.0092447170172818, 0.008960517006926239, 0.008742211037315428, 0.009066611994057894, 0.009432795050088316, 0.009219851053785533, 0.008655873010866344, 0.00892772397492081, 0.00947562197688967, 0.009255921002477407, 0.00944254401838407, 0.008860669971909374, 0.009456053958274424, 0.00920496101025492, 0.009040264005307108, 0.00830028101336211, 0.009304753970354795, 0.008137494965922087, 0.00903586798813194, 0.008950254006776959, 0.009206018992699683, 0.009283601015340537, 0.008972378971520811, 0.008887769014108926, 0.009000219986774027, 0.008105880988296121, 0.00903324002865702, 0.009260363003704697, 0.008926912036258727, 0.009376812959089875, 0.009087168029509485, 0.00904909404926002, 0.008588314987719059, 0.008889292017556727, 0.009032649046275765, 0.008955753000918776, 0.009208311967086047];[0.011195931991096586, 0.0116412159986794, 0.011282547959126532, 0.01149242400424555, 0.01129686099011451, 0.011613372014835477, 0.01140844903420657, 0.01304053602507338, 0.011220426007639617, 0.011154547974001616, 0.011403773038182408, 0.01142806198913604, 0.01092449203133583, 0.011416693974751979, 0.01133695401949808, 0.0115126550081186, 0.011277305020485073, 0.010931422002613544, 0.011213313031475991, 0.011308941000606865, 0.011228833987843245, 0.011346885992679745, 0.011135970009490848, 0.01142529200296849, 0.011116578010842204, 0.011529454030096531, 0.011387933045625687, 0.010972295014653355, 0.011240313993766904, 0.011562174011487514, 0.011391453968826681, 0.011471283971332014, 0.011204975948203355, 0.011692581989336759, 0.01103999902261421, 0.011275258962996304, 0.01158436801051721, 0.011675682035274804, 0.011342073034029454, 0.011208011012058705, 0.011579718033317477, 0.011116366018541157, 0.011625448998529464, 0.011186796997208148, 0.011500024993438274, 0.011247825052123517, 0.011427097022533417, 0.011060776945669204, 0.011619162047281861, 0.011275372991804034];[0.12836826697457582, 0.12842493096832186, 0.12743436195887625, 0.14238926698453724, 0.14355221803998575, 0.1442608879879117, 0.143755070050247, 0.1439089179621078, 0.14250413101399317, 0.1443282769760117, 0.14368970895884559, 0.14360662701074034, 0.14378577301977202, 0.14343732100678608, 0.14234019099967554, 0.14401662605814636, 0.14380494289798662, 0.1451188739738427, 0.14420741697540507, 0.1433857090305537, 0.1435339490417391, 0.1439395159832202, 0.14471448806580156, 0.14455194701440632, 0.1433109570061788, 0.14455041906330734, 0.14444816100876778, 0.1444131379830651, 0.14418081304756925, 0.14591592602664605, 0.14437675202498212, 0.14484215003903955, 0.1456147510325536, 0.14421157899778336, 0.1437485229689628, 0.14460225199582055, 0.14380590006476268, 0.14446581300580874, 0.1438709509675391, 0.1442983919987455, 0.14425345894414932, 0.1436137089622207, 0.14459890499711037, 0.14415086503140628, 0.14440956700127572, 0.14223502296954393, 0.14309154800139368, 0.14415400993311778, 0.1435027639963664, 0.1436077340040356];[0.14409967296523973, 0.14038593106670305, 0.1438648629700765, 0.1442621709429659, 0.1426541559631005, 0.14499217603588477, 0.14324703498277813, 0.14260520198149607, 0.14362286898540333, 0.14251461601816118, 0.14429415395716205, 0.14398401096696034, 0.143490188929718, 0.14312566799344495, 0.14431521092774346, 0.14431728300405666, 0.14350698899943382, 0.14467512699775398, 0.1437346960301511, 0.14463015896035358, 0.14232268504565582, 0.14533925498835742, 0.14375408593332395, 0.14368381001986563, 0.144811681995634, 0.14338235795730725, 0.14422465697862208, 0.14286710502346978, 0.14444118598476052, 0.14394127303967252, 0.14609258499694988, 0.1431390239740722, 0.14332147501409054, 0.14381709694862366, 0.14500088203931227, 0.14341361308470368, 0.14494378003291786, 0.14356417703675106, 0.14296433399431407, 0.14442441699793562, 0.14301266090478748, 0.1438928660354577, 0.14516317896777764, 0.14468587399460375, 0.14399197802413255, 0.14381160296034068, 0.14409403299214318, 0.14399950503138825, 0.14336880191694945, 0.1452306920546107]
layer4.0.conv1;0.024604376987554133;0.03429317002883181;1.3226937919971533;1.3242813770193607;1.3937833112449323;0.9988011724322662;1.3954562226341918;[0.024604376987554133, 0.025714703951962292, 0.028716957021970302, 0.030642760975752026, 0.031726147048175335, 0.03145336400484666, 0.032578806043602526, 0.03264298400608823, 0.03275429405039176, 0.033152773045003414, 0.03272488299990073, 0.032585856039077044, 0.03283163800369948, 0.03280747000826523, 0.032908758032135665, 0.0326286549679935, 0.03256510401843116, 0.03258137096418068, 0.0327132570091635, 0.03263070300454274, 0.03274983703158796, 0.03255770297255367, 0.03249077999498695, 0.03255615202942863, 0.032585398002993315, 0.03281664499081671, 0.032690043037291616, 0.032262995024211705, 0.03212561196414754, 0.03208116296445951, 0.03232835704693571, 0.032279454986564815, 0.032232460973318666, 0.03241450199857354, 0.03258478903444484, 0.032406161015387625, 0.03230515797622502, 0.0321016950183548, 0.032227610994596034, 0.03219179704319686, 0.03200135502265766, 0.032288253016304225, 0.03222938399994746, 0.03165454097324982, 0.03210328001296148, 0.03208035399438813, 0.031853246968239546, 0.03244932898087427, 0.03194015700137243, 0.03217445797054097];[0.0354187129996717, 0.03484198800288141, 0.034728776023257524, 0.03701237100176513, 0.034690528991632164, 0.034690335975028574, 0.034723669989034534, 0.034702453995123506, 0.03468456497648731, 0.034925091022159904, 0.034697417984716594, 0.03473848500289023, 0.03553111699875444, 0.03468353598145768, 0.03472084796521813, 0.03481949697015807, 0.03462466399651021, 0.034848071984015405, 0.0343793630017899, 0.034668901993427426, 0.03480201802449301, 0.03467464301502332, 0.034707913000602275, 0.03461365198018029, 0.03465353901265189, 0.03480019205017015, 0.0348718129680492, 0.034758013964165, 0.03476432402385399, 0.034314533055294305, 0.034615651005879045, 0.0347089390270412, 0.03503914503380656, 0.034688546031247824, 0.0356592379976064, 0.034656367963179946, 0.034730510029476136, 0.03452407498843968, 0.03481015196302906, 0.03439915203489363, 0.03470391395967454, 0.034863698994740844, 0.03433731402037665, 0.0347160889650695, 0.03485135897062719, 0.034713559958618134, 0.03465677797794342, 0.03429317002883181, 0.035256366012617946, 0.034811663965228945];[1.3293495830148458, 1.3335851849988103, 1.3333941289456561, 1.3288940869970247, 1.344928671955131, 1.3402304971241392, 1.350688461912796, 1.332436396041885, 1.3287342490511946, 1.3311657109879889, 1.3322373010450974, 1.3226937919971533, 1.3466749530634843, 1.3425503419712186, 1.3391117139253765, 1.3420763469766825, 1.3368259940762073, 1.3324990799301304, 1.3343873690464534, 1.3302392000332475, 1.3566185790114105, 1.3403651360422373, 1.3358272520126775, 1.3372531679924577, 1.3386009680107236, 1.3260991330025718, 1.333130128972698, 1.3845518870512024, 1.3423576260101981, 1.3296217459719628, 1.3382048440398648, 1.3316986429854296, 1.3328130939626135, 1.338989428943023, 1.3336982590262778, 1.345792412001174, 1.3413594180019572, 1.3476936349761672, 1.3370734849595465, 1.3334116439218633, 1.3351423980202526, 1.3308724779635668, 1.3284944919869304, 1.3431493479874916, 1.3514029269572347, 1.3408165270229802, 1.3422810260090046, 1.3308909490006045, 1.379970828013029, 1.3345072260708548];[1.3379361160332337, 1.3302419619867578, 1.3464465899742208, 1.3365741909947246, 1.3363461880362593, 1.3337667789892294, 1.3467063499847427, 1.3353187219472602, 1.3325557330390438, 1.3513428419246338, 1.3343206080025993, 1.3349732239730656, 1.3261233769590035, 1.3336218280019239, 1.3370770600158721, 1.3244223250658251, 1.3358388079795986, 1.3341397879412398, 1.3331025980296545, 1.3427604249445722, 1.3317877799272537, 1.3472099949722178, 1.3412376390188, 1.3372342390357517, 1.3356752670370042, 1.3442117699887604, 1.3349896320141852, 1.3315563829964958, 1.3716613909928128, 1.3288877689628862, 1.3377743489691056, 1.3331326969782822, 1.327727660012897, 1.3431138480082154, 1.33294593996834, 1.3280958619434386, 1.3521514770109206, 1.3335998820257373, 1.3360879690153524, 1.3407527700182982, 1.336630735953804, 1.3390798140317202, 1.346434143022634, 1.3406403500121087, 1.3403670599800535, 1.3410519399913028, 1.3242813770193607, 1.3290561889880337, 1.3326506780576892, 1.3286319870385341]
layer4.0.conv2;0.03722709196154028;0.05713927902979776;7.0640440250281245;7.036471710016485;1.5348843011651025;1.0039184858758672;1.528893354151154;[0.03722709196154028, 0.044557809946127236, 0.04769656801363453, 0.04971587302861735, 0.04941554501419887, 0.049644656013697386, 0.04950159997679293, 0.049370478955097497, 0.04981342802057043, 0.04953465500148013, 0.04970179102383554, 0.04939952399581671, 0.04954404599266127, 0.049758777022361755, 0.04960871196817607, 0.04943576897494495, 0.049537529004737735, 0.04965760599588975, 0.04981146799400449, 0.049449717043899, 0.04979822097811848, 0.04962738900212571, 0.04989733296679333, 0.04940492700552568, 0.049476627027615905, 0.049694588989950716, 0.04963423201115802, 0.04966679000062868, 0.04971014999318868, 0.04987063101725653, 0.04972083296161145, 0.04949702398153022, 0.049439308990258723, 0.049825883004814386, 0.04966096498537809, 0.04965956200612709, 0.049701422976795584, 0.04980845400132239, 0.04967371199745685, 0.04971174098318443, 0.04986758000450209, 0.0496675560134463, 0.04973944398807362, 0.04975989903323352, 0.04979136399924755, 0.04940214700764045, 0.04949266801122576, 0.05043706699507311, 0.04971466300776228, 0.04946374997962266];[0.058339037001132965, 0.058259979996364564, 0.058095446962397546, 0.05713927902979776, 0.05819031602004543, 0.05812623701058328, 0.058318358031101525, 0.058222861029207706, 0.05821677000494674, 0.05823282798519358, 0.05823251500260085, 0.05968891299562529, 0.05826411402085796, 0.05856483802199364, 0.058202109998092055, 0.05825920699862763, 0.05831453000428155, 0.05821001896401867, 0.058201908017508686, 0.058269132976420224, 0.05819004401564598, 0.058473528013564646, 0.05858592002186924, 0.05824129603570327, 0.0583157769870013, 0.05825952801387757, 0.05827650200808421, 0.05816381599288434, 0.05829477502265945, 0.058204668981488794, 0.05819837702438235, 0.05827668204437941, 0.05809810699429363, 0.05823755997698754, 0.05826129304477945, 0.05813634401420131, 0.058338453993201256, 0.058224598004017025, 0.058172710007056594, 0.05835705396020785, 0.058249738009180874, 0.05814715498127043, 0.058350051986053586, 0.05819966102717444, 0.0581908900057897, 0.05831966799451038, 0.058230116963386536, 0.05896646098699421, 0.0581917850067839, 0.05822902295039967];[7.0789901849930175, 7.0777396819903515, 7.097612989076879, 7.082471341011114, 7.094106332049705, 7.089692179986741, 7.089741274015978, 7.091270047007129, 7.067769624991342, 7.093606293958146, 7.075827800959814, 7.089958725962788, 7.092972757993266, 7.107600407965947, 7.095037002058234, 7.086026027041953, 7.079668275022414, 7.1089232179219835, 7.076542084047105, 7.092606435995549, 7.086785694933496, 7.0640440250281245, 7.101028048957232, 7.084470810019411, 7.131539964990225, 7.104749372054357, 7.132744877948426, 7.083031559013762, 7.094498143065721, 7.085654724040069, 7.0867572880815715, 7.085087701969314, 7.088162626023404, 7.091473097039852, 7.077541246020701, 7.086045687959995, 7.099203155026771, 7.104853407945484, 7.085573926975485, 7.09393638104666, 7.086943282978609, 7.086276035988703, 7.064948891988024, 7.09730863297591, 7.084111714037135, 7.092169652984012, 7.083037617965601, 7.084482147998642, 7.084777514042798, 7.081389031081926];[7.079576715012081, 7.0750068190391175, 7.077637186972424, 7.085400187934283, 7.078923034016043, 7.057031163072679, 7.072561122011393, 7.096895861963276, 7.092090749996714, 7.076013768964913, 7.0998047010507435, 7.080487088940572, 7.082305217976682, 7.076777729962487, 7.0599725359352306, 7.0916742770932615, 7.076639010047074, 7.142847572045866, 7.099046193994582, 7.073845814040396, 7.0770421589841135, 7.10431028198218, 7.097278908069711, 7.124595461995341, 7.086535495007411, 7.081840011989698, 7.101024173083715, 7.080860827991273, 7.083077875955496, 7.073236066033132, 7.109101696056314, 7.081259732018225, 7.070756412053015, 7.089971129025798, 7.079545499931555, 7.085792211990338, 7.10902743099723, 7.075282562989742, 7.089237086940557, 7.073778431979008, 7.083193578058854, 7.083457852015272, 7.0937963129836135, 7.085698499053251, 7.036471710016485, 7.083941746968776, 7.089580626983661, 7.088944281102158, 7.070195349981077, 7.106244277965743]
layer4.0.downsample.0;0.005175973987206817;0.006512588006444275;0.1248859449988231;0.1403181579662487;1.2582342999677156;0.8900198435391551;1.413714884113549;[0.005175973987206817, 0.005475248966831714, 0.005974089028313756, 0.00582278601359576, 0.005959811038337648, 0.005901694996282458, 0.005969952966552228, 0.005935569992288947, 0.0061545579810626805, 0.0060932530323043466, 0.0059669470065273345, 0.006138283002655953, 0.00611452799057588, 0.0059682640130631626, 0.005979135981760919, 0.005838986020535231, 0.005886583996471018, 0.005991534038912505, 0.005917278002016246, 0.005890435015317053, 0.006200906995218247, 0.005845100036822259, 0.005900840042158961, 0.005965998978354037, 0.005964434996712953, 0.0059076150064356625, 0.005990049976389855, 0.005980171961709857, 0.005858946009539068, 0.0058729390148073435, 0.005958118010312319, 0.005957438959740102, 0.005936184024903923, 0.005877519026398659, 0.005876373965293169, 0.005938116984907538, 0.005744496011175215, 0.005927365971729159, 0.005937493988312781, 0.00614355003926903, 0.006021490029525012, 0.0058673269813880324, 0.005909383005928248, 0.005918753973674029, 0.005998106033075601, 0.005897990020457655, 0.005954045976977795, 0.00590257701696828, 0.006001729983836412, 0.005992542020976543];[0.006642257038038224, 0.006588545045815408, 0.006613526027649641, 0.006587287993170321, 0.006578237982466817, 0.006579522043466568, 0.0065649050520733, 0.006615677964873612, 0.006553207989782095, 0.006586435018107295, 0.006619995983783156, 0.0066066120052710176, 0.006606528011616319, 0.006554733030498028, 0.006580676999874413, 0.00669428997207433, 0.006612959026824683, 0.006643806991633028, 0.006589408963918686, 0.006577929016202688, 0.006670247006695718, 0.00657977198716253, 0.006568084005266428, 0.006576403044164181, 0.006578081985935569, 0.006631955970078707, 0.006620370026212186, 0.00674283696571365, 0.00667020701803267, 0.006584948976524174, 0.006680798018351197, 0.006655600038357079, 0.006601900968234986, 0.006624367029871792, 0.006605601985938847, 0.0065671990159899, 0.006671107024885714, 0.006620067986659706, 0.0066495349747128785, 0.006647731992416084, 0.0066308240056969225, 0.00656787195475772, 0.0066001079976558685, 0.006679279031231999, 0.006640169012825936, 0.006599913991522044, 0.006605212984140962, 0.006592170975636691, 0.006512588006444275, 0.006638758990447968];[0.1248859449988231, 0.12637260201154277, 0.13360921700950712, 0.14111479197163135, 0.1425306339515373, 0.14199948305031285, 0.14262752403737977, 0.14326851902296767, 0.14241018809843808, 0.14374001004034653, 0.1419330119388178, 0.14167077897582203, 0.1422463419730775, 0.14040328696137294, 0.14219416090054438, 0.14122200501151383, 0.14325517794350162, 0.14077276596799493, 0.14093992696143687, 0.14180788700468838, 0.14237983303610235, 0.1416191579774022, 0.14200793392956257, 0.14090724108973518, 0.14125662803417072, 0.14151116297580302, 0.14122905599651858, 0.14190881204558536, 0.1417312350240536, 0.14271046000067145, 0.14221844903659075, 0.14230238099116832, 0.1414970569894649, 0.1423678669380024, 0.1404946930706501, 0.14248062099795789, 0.1417714930139482, 0.1420674299588427, 0.14273703296203166, 0.14161890099057928, 0.1437872250098735, 0.1421201450866647, 0.14210307103348896, 0.14228928595548496, 0.14059566898504272, 0.14044526405632496, 0.1423359580221586, 0.14263209304772317, 0.14228258695220575, 0.14251435495680198];[0.14152616902720183, 0.14296443498460576, 0.14106381905730814, 0.14263076009228826, 0.14229512301972136, 0.14189703692682087, 0.14290127402637154, 0.14088109700242057, 0.1429265890037641, 0.14291690103709698, 0.1418907079496421, 0.14173095201840624, 0.141860849049408, 0.14139853499364108, 0.14152029698016122, 0.14338472503004596, 0.1421147759538144, 0.14216762298019603, 0.1406056949053891, 0.1403181579662487, 0.14420653402339667, 0.14159911102615297, 0.14127372397342697, 0.14200644206721336, 0.1417234560358338, 0.1423421999788843, 0.14245835499605164, 0.1419546150136739, 0.1424135160050355, 0.14181092602666467, 0.142299585044384, 0.1420696010463871, 0.14128718001302332, 0.1419975169119425, 0.14223759801825508, 0.1414531190530397, 0.14127449394436553, 0.14158282696735114, 0.1415559999877587, 0.14091652794741094, 0.14121218799846247, 0.14309404604136944, 0.14218476100359112, 0.141106505994685, 0.1412503409665078, 0.1414698539301753, 0.14135332102887332, 0.14355261903256178, 0.1445718519971706, 0.14140430401312187]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008556341985240579;0.033848759019747376;;;3.9559848213331614;;;[0.008619707077741623, 0.008582264999859035, 0.008642177912406623, 0.008600921020843089, 0.008609405951574445, 0.008597558946348727, 0.008670489070937037, 0.008616584935225546, 0.008633504039607942, 0.008620416047051549, 0.008627761038951576, 0.008576825028285384, 0.00859252701047808, 0.008640907006338239, 0.008635185076855123, 0.008556341985240579, 0.008609876967966557, 0.008581497939303517, 0.008605337934568524, 0.008594257989898324, 0.008582088979892433, 0.008635609992779791, 0.00861137907486409, 0.00863425899296999, 0.00857625191565603, 0.008645133930258453, 0.00861688598524779, 0.008571281912736595, 0.008599654072895646, 0.008623519097454846, 0.008676721015945077, 0.00858897902071476, 0.008620979031547904, 0.008616517996415496, 0.008618250023573637, 0.008649002993479371, 0.008570560021325946, 0.008563256938941777, 0.00860028003808111, 0.008608658914454281, 0.008585721952840686, 0.008612092002294958, 0.00863448902964592, 0.008615102036856115, 0.008622862049378455, 0.008587932912632823, 0.008609347976744175, 0.008576479041948915, 0.008642711909487844, 0.008623103960417211];[0.03395427099894732, 0.03386632294859737, 0.03387005801778287, 0.03388426802121103, 0.03385121503379196, 0.03398357599508017, 0.03388009802438319, 0.033850510022602975, 0.03385811299085617, 0.03424308798275888, 0.033865108038298786, 0.03386312408838421, 0.03386143397074193, 0.03386540908832103, 0.03385783499106765, 0.03385760297533125, 0.03387409099377692, 0.03385398304089904, 0.03387889894656837, 0.03386288695037365, 0.033882995950989425, 0.033872558968141675, 0.03387196105904877, 0.033862014999613166, 0.033864457975141704, 0.03386481397319585, 0.033862069016322494, 0.03385763103142381, 0.03386034700088203, 0.03385611902922392, 0.03392657602671534, 0.033857389935292304, 0.0338740770239383, 0.03386243793647736, 0.03386522503569722, 0.03387758997268975, 0.03385537303984165, 0.033880123984999955, 0.03386466496158391, 0.03386846592184156, 0.033856896916404366, 0.033864055993035436, 0.03386857802979648, 0.033858328009955585, 0.03390369098633528, 0.033863038988783956, 0.03385796502698213, 0.033855041954666376, 0.033866312936879694, 0.033848759019747376];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0021724370308220387;0.010571160004474223;;;4.866037475191698;;;[0.002197381923906505, 0.0021904510213062167, 0.00219353090506047, 0.002175888977944851, 0.0021907519549131393, 0.002202540053986013, 0.002182567957788706, 0.0021744489204138517, 0.0021897810511291027, 0.00219708401709795, 0.0021844240836799145, 0.0021799829555675387, 0.0021873670630156994, 0.002193469903431833, 0.0021881599677726626, 0.00217952998355031, 0.002185308956541121, 0.002193666994571686, 0.0021797569934278727, 0.0021850760094821453, 0.00218384200707078, 0.0021889470517635345, 0.002182454918511212, 0.0021812350023537874, 0.002193075022660196, 0.002191607956774533, 0.002183105912990868, 0.002178309950977564, 0.002175142988562584, 0.002190473023802042, 0.0021837499225512147, 0.0021784119307994843, 0.002201876020990312, 0.002182672033086419, 0.0021843590075150132, 0.0021724370308220387, 0.002186210942454636, 0.002187554957345128, 0.0021916339173913, 0.0021724909311160445, 0.002195787033997476, 0.0021819359390065074, 0.0021870589116588235, 0.002179481089115143, 0.0021921430015936494, 0.0021819559624418616, 0.002189910039305687, 0.0021760109812021255, 0.0021852540085092187, 0.0021923910826444626];[0.01059000997338444, 0.010583091992884874, 0.01057894597761333, 0.010598430992104113, 0.010964471031911671, 0.010584438918158412, 0.010578698944300413, 0.010571663966402411, 0.01057980500627309, 0.010588345932774246, 0.010587231954559684, 0.010571160004474223, 0.010577843058854342, 0.010597961023449898, 0.010601590038277209, 0.010942482040263712, 0.010581162059679627, 0.010574867948889732, 0.010581193957477808, 0.010590387042611837, 0.01057729299645871, 0.010583893046714365, 0.010573789943009615, 0.010577686014585197, 0.010600491892546415, 0.010576814995147288, 0.010929648065939546, 0.010586851043626666, 0.010586931020952761, 0.010602308087982237, 0.010577852954156697, 0.010577947017736733, 0.01058283296879381, 0.010580491973087192, 0.010577745037153363, 0.010584646952338517, 0.010579138994216919, 0.010920605971477926, 0.010578084969893098, 0.010574901942163706, 0.01059161894954741, 0.010583529016003013, 0.010602260939776897, 0.010591192985884845, 0.010579171008430421, 0.010579095920547843, 0.010572163970209658, 0.010579245979897678, 0.010914055979810655, 0.010575918015092611];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.003715191036462784;0.0070294629549607635;;;1.8920865403609184;;;[0.0037332059582695365, 0.003730547963641584, 0.0037289169849827886, 0.003740945947356522, 0.0037226759595796466, 0.003728399984538555, 0.0037235619965940714, 0.0037289710016921163, 0.003744883928447962, 0.00372345803771168, 0.003726067952811718, 0.0037280049873515964, 0.003715191036462784, 0.0037321620620787144, 0.003722789930179715, 0.0037334850057959557, 0.0037288679741322994, 0.003744798945263028, 0.0037228219443932176, 0.0037253760965541005, 0.0037481029285117984, 0.003757340949960053, 0.003721134038642049, 0.003726562950760126, 0.0037293030181899667, 0.003741580992937088, 0.0037331300554797053, 0.0037342350697144866, 0.003751971060410142, 0.0037259600358083844, 0.003736431011930108, 0.003732581972144544, 0.003739892039448023, 0.003722455003298819, 0.0037321860436350107, 0.0037310110637918115, 0.0037331529892981052, 0.003730545984581113, 0.003743662964552641, 0.0037438119761645794, 0.003731506993062794, 0.0037320019910112023, 0.0037458190927281976, 0.003737583989277482, 0.0037360929418355227, 0.0037357669789344072, 0.0037387990159913898, 0.003736085956916213, 0.0037445989437401295, 0.0037280049873515964];[0.007065557991154492, 0.007047040038742125, 0.007057039998471737, 0.007048312923870981, 0.007043882040306926, 0.007046495098620653, 0.007036937982775271, 0.007055735914036632, 0.007031350978650153, 0.007034696056507528, 0.007035959977656603, 0.007036278024315834, 0.007037525996565819, 0.007054546964354813, 0.007032815017737448, 0.007038212032057345, 0.0070354200433939695, 0.007034645997919142, 0.00738553493283689, 0.007033808971755207, 0.007030674954876304, 0.0070384329883381724, 0.007106351084075868, 0.00704465399030596, 0.007044169004075229, 0.007037994917482138, 0.007037071045488119, 0.007036522030830383, 0.00704195792786777, 0.007507276954129338, 0.0070294629549607635, 0.0070468740304932, 0.007034282083623111, 0.007034548092633486, 0.007032213034108281, 0.007039382006041706, 0.00703373400028795, 0.007035132963210344, 0.007038765004836023, 0.007035062997601926, 0.007377446978352964, 0.0070336220087483525, 0.007034161943010986, 0.0070336980279535055, 0.007052476983517408, 0.007035376038402319, 0.00703585403971374, 0.007036795956082642, 0.007035734015516937, 0.007042538025416434];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.001546661020256579;0.006909349001944065;;;4.467267818515177;;;[0.0015763889532536268, 0.0015651480061933398, 0.001571347936987877, 0.0015695409383624792, 0.0015504700131714344, 0.0015479319263249636, 0.0015509070362895727, 0.0015500979498028755, 0.001546661020256579, 0.0015513930702582002, 0.0015526500064879656, 0.0015482149319723248, 0.001547478954307735, 0.0015520360320806503, 0.0015493360115215182, 0.0015516210114583373, 0.001549687935039401, 0.001547665917314589, 0.0015548479277640581, 0.001549377921037376, 0.0015499329892918468, 0.0015499090077355504, 0.0015522550093010068, 0.0015526519855484366, 0.0015525600174441934, 0.0015471799997612834, 0.0015554249985143542, 0.0015551570104435086, 0.0015547029906883836, 0.0015496639534831047, 0.0015536269638687372, 0.0015555788995698094, 0.0015529479132965207, 0.001551788067445159, 0.0015532979741692543, 0.0015598121099174023, 0.0015475270338356495, 0.001552156056277454, 0.0015504079638049006, 0.0015614599687978625, 0.0015509099466726184, 0.001553728012368083, 0.0015512258978560567, 0.0015632769791409373, 0.0015501049347221851, 0.001552038942463696, 0.0015531709650531411, 0.0015531509416177869, 0.0015551981050521135, 0.0015527590876445174];[0.006960630067624152, 0.006920478073880076, 0.006910984986461699, 0.006921869004145265, 0.006909349001944065, 0.006914515979588032, 0.006919994950294495, 0.006926217000000179, 0.00692876405082643, 0.006941234925761819, 0.007257943972945213, 0.006932648946531117, 0.006940693943761289, 0.006924576009623706, 0.006921245018020272, 0.006928607006557286, 0.0069202500162646174, 0.006919305073097348, 0.006919319974258542, 0.006922372966073453, 0.006918296916410327, 0.007266337051987648, 0.006939245038665831, 0.006923438981175423, 0.0069229420041665435, 0.006922155036590993, 0.00692052801605314, 0.006931042997166514, 0.006924882996827364, 0.006923100911080837, 0.006924252957105637, 0.006923940032720566, 0.007247273926623166, 0.006919033010490239, 0.006920002982951701, 0.006926009082235396, 0.006924779969267547, 0.006919787032529712, 0.006920069921761751, 0.006929050083272159, 0.006935465964488685, 0.006920418003574014, 0.006936453050002456, 0.007246799999848008, 0.006923446897417307, 0.006923301960341632, 0.006921992055140436, 0.006918258033692837, 0.006926191970705986, 0.006933733937330544];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0008022020338103175;0.002015360980294645;;;2.5122860518341463;;;[0.0008251240942627192, 0.0008088509785011411, 0.000813369988463819, 0.0008156769908964634, 0.0008116179378703237, 0.0008045090362429619, 0.0008150689536705613, 0.0008123009465634823, 0.0008230420062318444, 0.0008182569872587919, 0.0008092039497569203, 0.0008125990862026811, 0.0008241479517892003, 0.0008128499612212181, 0.0008150050416588783, 0.000815614010207355, 0.0008239210583269596, 0.0008171219378709793, 0.000828889082185924, 0.000809703953564167, 0.0008180999429896474, 0.0008116239914670587, 0.0008142510196194053, 0.0008022020338103175, 0.0008134139934554696, 0.0008213630644604564, 0.0008253901032730937, 0.0008148739580065012, 0.0008126040920615196, 0.0008140369318425655, 0.0008159700082615018, 0.0008107529720291495, 0.0008072979981079698, 0.0008191940141841769, 0.000810562982223928, 0.0008145879255607724, 0.0008162599988281727, 0.0008076450321823359, 0.0008192170644178987, 0.0008174660615622997, 0.0008265420328825712, 0.0008211119566112757, 0.0008157809497788548, 0.0008089280454441905, 0.0008145869942381978, 0.0008144490420818329, 0.0008189959917217493, 0.0008170439396053553, 0.0008234709966927767, 0.0008233129046857357];[0.0020438269712030888, 0.00204067793674767, 0.002467201091349125, 0.0020366680109873414, 0.002022524015046656, 0.0020224350737407804, 0.0020197019912302494, 0.0020333899883553386, 0.0020205610198900104, 0.002043021027930081, 0.002028773073107004, 0.0020197960548102856, 0.0020236800191923976, 0.0023577630054205656, 0.0020220610313117504, 0.002018971019424498, 0.002015360980294645, 0.002040260937064886, 0.0020441170781850815, 0.0020238430006429553, 0.00202059093862772, 0.002015601028688252, 0.0020171450451016426, 0.0020176590187475085, 0.0023570359917357564, 0.002023442997597158, 0.0020218610297888517, 0.002018228988163173, 0.0020204700995236635, 0.0020222750026732683, 0.002028377028182149, 0.0020209760405123234, 0.002034198958426714, 0.0020225689513608813, 0.002020709915086627, 0.002352872979827225, 0.002018922008574009, 0.0020336759043857455, 0.0020189009374007583, 0.0020252399845048785, 0.0020323770586401224, 0.002019047038629651, 0.0020212059607729316, 0.002019810024648905, 0.002016455982811749, 0.0020240809535607696, 0.0023699169978499413, 0.002020161016844213, 0.0020258669974282384, 0.0020254249684512615];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.003046919940970838;0.003942005103453994;;;1.2937672074829625;;;[0.0031013760017231107, 0.003089559031650424, 0.0030863159336149693, 0.003081799019128084, 0.0030838940292596817, 0.0030858729733154178, 0.0030856470111757517, 0.003087189979851246, 0.0031018060399219394, 0.0030872379429638386, 0.003088036901317537, 0.0030637389281764627, 0.0030889060581102967, 0.0030894529772922397, 0.0030898000113666058, 0.0030470649944618344, 0.003089195932261646, 0.003087955992668867, 0.0030897470423951745, 0.003088465891778469, 0.0030950329964980483, 0.003075161948800087, 0.003087711986154318, 0.003083982039242983, 0.003088959027081728, 0.003078836016356945, 0.003086720942519605, 0.0030653689755126834, 0.003088194993324578, 0.0030883389990776777, 0.0030894289957359433, 0.0030648569809272885, 0.0030916660325601697, 0.003089966019615531, 0.0030894450610503554, 0.0030857149977236986, 0.0030907050240784883, 0.0030882750870659947, 0.0030881629791110754, 0.0030708630802109838, 0.003086326061747968, 0.0030899810371920466, 0.0030890849884599447, 0.0030882060527801514, 0.0030571670504286885, 0.0030929750064387918, 0.003046919940970838, 0.0030785450944676995, 0.003087853081524372, 0.0030870389891788363];[0.003995765931904316, 0.003966788994148374, 0.003960106987506151, 0.003956863074563444, 0.003977822023443878, 0.004351350013166666, 0.003950542071834207, 0.003950905986130238, 0.003951761987991631, 0.003970464109443128, 0.003947310033254325, 0.00396792299579829, 0.0039494059747084975, 0.003943977993912995, 0.003953177947551012, 0.003959081950597465, 0.004295165999792516, 0.003953343024477363, 0.0039506080793216825, 0.003947439952753484, 0.003948056022636592, 0.003952708910219371, 0.003944586031138897, 0.00394277204759419, 0.003958092071115971, 0.003945639007724822, 0.003946662996895611, 0.004293282050639391, 0.003950165002606809, 0.003947730991058052, 0.003949302015826106, 0.003956828033551574, 0.003948646946810186, 0.003949429024942219, 0.003952833008952439, 0.0039471149211749434, 0.0039475050289183855, 0.003948569996282458, 0.004304144997149706, 0.003945527016185224, 0.003945250995457172, 0.003979529952630401, 0.003946282900869846, 0.003942699986509979, 0.003948134952224791, 0.003942005103453994, 0.0039445150177925825, 0.003944044001400471, 0.003954373998567462, 0.004294150043278933];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0013102550292387605;0.0050681260181590915;;;3.8680454606639447;;;[0.0013410819228738546, 0.0013270149938762188, 0.0013174810446798801, 0.0013169259764254093, 0.0013102550292387605, 0.0013337639393284917, 0.0013213709462434053, 0.0013202460249885917, 0.001330990926362574, 0.0013339079450815916, 0.0013160828966647387, 0.0013323120074346662, 0.0013316309778019786, 0.001310905092395842, 0.0013184549752622843, 0.001322736032307148, 0.0013146220007911325, 0.0013168919831514359, 0.0013257779646664858, 0.0013186880387365818, 0.0013156679924577475, 0.0013284269953146577, 0.0013186510186642408, 0.0013118869392201304, 0.0013182420516386628, 0.001312450971454382, 0.001324373995885253, 0.0013241450069472194, 0.001321083982475102, 0.0013143830001354218, 0.0013201860710978508, 0.0013146609999239445, 0.0013154889456927776, 0.0013190419413149357, 0.0013184900162741542, 0.0013179110828787088, 0.0013210129691287875, 0.0013149309670552611, 0.0013146309647709131, 0.00131888291798532, 0.0013159100199118257, 0.0013155509950593114, 0.0013184830313548446, 0.0013196150539442897, 0.0013187540462240577, 0.0013165820855647326, 0.0013177640503272414, 0.0013199889799579978, 0.0013175359927117825, 0.0013179739471524954];[0.005095013999380171, 0.005087794968858361, 0.005079446011222899, 0.005077249021269381, 0.0050791510147973895, 0.00508598901797086, 0.005075345980003476, 0.005071876919828355, 0.005452024983242154, 0.005074756918475032, 0.0050681260181590915, 0.0050795068964362144, 0.005075436900369823, 0.005073681008070707, 0.005080019007436931, 0.005070231040008366, 0.005076216999441385, 0.005091044004075229, 0.0050839020404964685, 0.005417330074124038, 0.005074498942121863, 0.005076298024505377, 0.0050821269396692514, 0.005079130991362035, 0.00508236896712333, 0.005074652028270066, 0.005074798013083637, 0.005069504026323557, 0.005070476094260812, 0.005070056999102235, 0.0054252250120043755, 0.005070826970040798, 0.0050703639863058925, 0.005080354982055724, 0.005070060957223177, 0.0050798640586435795, 0.005070220096968114, 0.005068285041488707, 0.005072199972346425, 0.0050694269593805075, 0.005069536971859634, 0.00541620294097811, 0.0050758878933265805, 0.0050701339496299624, 0.0050763130420818925, 0.005074028973467648, 0.005076093948446214, 0.005073213949799538, 0.00506991904694587, 0.005071507999673486];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005959490081295371;0.0011548309121280909;;;1.9378015507613255;;;[0.0006200489588081837, 0.0006009989883750677, 0.0006052119424566627, 0.0005998749984428287, 0.0006028660573065281, 0.0005984699819236994, 0.0006025540642440319, 0.0005993120139464736, 0.0005998390261083841, 0.0006001390283927321, 0.0006005060859024525, 0.0006036029662936926, 0.0006035419646650553, 0.0005962169962003827, 0.0006035439437255263, 0.0006019850261509418, 0.0006105019710958004, 0.000618626014329493, 0.0006068629445508122, 0.0006037300918251276, 0.0006017469568178058, 0.0005995800020173192, 0.0006023689638823271, 0.0006092219846323133, 0.0006095039425417781, 0.0005998610286042094, 0.0005970890633761883, 0.0005999249406158924, 0.0006037700222805142, 0.00059769197832793, 0.000606257002800703, 0.0005959490081295371, 0.0006008550990372896, 0.0006000970024615526, 0.0006021229783073068, 0.0006008339114487171, 0.0006043959874659777, 0.00060830800794065, 0.0006022809538990259, 0.0006072539836168289, 0.0006047829519957304, 0.0006062779575586319, 0.0006042240420356393, 0.0005971669452264905, 0.0006047299830242991, 0.0006029020296409726, 0.0005999730201438069, 0.0006052159005776048, 0.0006017819978296757, 0.000598368002101779];[0.0011860610684379935, 0.0011799579951912165, 0.0011607339838519692, 0.001160946092568338, 0.0011640050215646625, 0.0011641680030152202, 0.0011688179802149534, 0.0011633510002866387, 0.0011650030501186848, 0.0011601049918681383, 0.0011767359683290124, 0.001163701992481947, 0.0011605230392888188, 0.0011718609603121877, 0.0011548309121280909, 0.001162033062428236, 0.0011588380439206958, 0.001160945976153016, 0.0011619389988481998, 0.0011673419503495097, 0.0011650590458884835, 0.00116526591591537, 0.0011676789727061987, 0.0011606089537963271, 0.0012461020378395915, 0.0011712239356711507, 0.0011771159479394555, 0.0011602869490161538, 0.001168329967185855, 0.0011644739424809813, 0.0011622710153460503, 0.0011971809435635805, 0.0011605509789660573, 0.0011655240086838603, 0.0011576049728319049, 0.0011619259603321552, 0.0011604120954871178, 0.0011702630436047912, 0.0011589950881898403, 0.0011604120954871178, 0.0011584850726649165, 0.0011605710024014115, 0.0011763119837269187, 0.0011616619303822517, 0.00116069708019495, 0.0011609310749918222, 0.0011570320930331945, 0.0011609880020841956, 0.0011688160011544824, 0.0011662219185382128];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0030823509441688657;0.0028906080406159163;;;0.9377932925140516;;;[0.003139773034490645, 0.003112750011496246, 0.003108086995780468, 0.003104350995272398, 0.0030823509441688657, 0.0031160139478743076, 0.003084528958424926, 0.0031152101000770926, 0.0031023030169308186, 0.0031083159847185016, 0.003106527030467987, 0.0031109070405364037, 0.0031252700136974454, 0.0031129251001402736, 0.003117634914815426, 0.003107768949121237, 0.00309164694044739, 0.003116184030659497, 0.003109354991465807, 0.003134250990115106, 0.0031310190679505467, 0.0031179910292848945, 0.003119143075309694, 0.003121935995295644, 0.003098592977039516, 0.00311246607452631, 0.0031160280341282487, 0.003098341985605657, 0.0030964859761297703, 0.0031086400849744678, 0.0031149109126999974, 0.0030897449469193816, 0.0030969439540058374, 0.003089679987169802, 0.0031161789083853364, 0.0031049459939822555, 0.0031057510059326887, 0.0030998499132692814, 0.003109239973127842, 0.003129362012259662, 0.0031113410368561745, 0.003124010981991887, 0.0031286850571632385, 0.0031239259988069534, 0.0031110409181565046, 0.0031006860081106424, 0.0031030980171635747, 0.0030957190319895744, 0.003099402994848788, 0.0031106299720704556];[0.0029419800266623497, 0.0029186649480834603, 0.0029058520449325442, 0.0028907619416713715, 0.0028970279963687062, 0.0029006210388615727, 0.002896348014473915, 0.002898243023082614, 0.002914964919909835, 0.0029113839846104383, 0.0028963310178369284, 0.002900406951084733, 0.00289642799180001, 0.002898219972848892, 0.00290347496047616, 0.0029003260424360633, 0.0028954320587217808, 0.0028999190544709563, 0.0029074950143694878, 0.0029035890474915504, 0.002909658011049032, 0.00290467101149261, 0.0028994120657444, 0.002905552973970771, 0.003037470974959433, 0.0029061250388622284, 0.0029023130191490054, 0.0029287090292200446, 0.0028976909816265106, 0.0028906080406159163, 0.0028979580383747816, 0.002907790942117572, 0.0028986060060560703, 0.002907586982473731, 0.0029019919456914067, 0.0029057039646431804, 0.0029000689974054694, 0.0028955020243301988, 0.002905501052737236, 0.0029036339838057756, 0.0028994670137763023, 0.002917882055044174, 0.0029014289611950517, 0.0029038969660177827, 0.0028985149692744017, 0.002904064953327179, 0.002896617050282657, 0.0029033300234004855, 0.0029016820481047034, 0.002911556977778673];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0014030539896339178;0.004499868955463171;;;3.207195866095836;;;[0.0014391570584848523, 0.0014149850467219949, 0.0014112680219113827, 0.0014185609761625528, 0.0014101270353421569, 0.0014126169262453914, 0.0014155599055811763, 0.0014123929431661963, 0.0014053500490263104, 0.0014110360061749816, 0.0014107079477980733, 0.001411141944117844, 0.0014094439102336764, 0.0014081160770729184, 0.0014054079074412584, 0.0014119410188868642, 0.0014109599869698286, 0.0014110140036791563, 0.001406764960847795, 0.001411838922649622, 0.0014112760545685887, 0.0014067760203033686, 0.0014053609920665622, 0.0014066379517316818, 0.00140643201302737, 0.00141117291059345, 0.0014121300773695111, 0.001409584074281156, 0.0014068379532545805, 0.0014067530864849687, 0.001412229030393064, 0.00140501803252846, 0.0014093940844759345, 0.0014068839373067021, 0.0014066440053284168, 0.001410700031556189, 0.0014073769561946392, 0.001409791992045939, 0.0014082849957048893, 0.0014085459988564253, 0.0014100749976933002, 0.0014074969803914428, 0.0014132970245555043, 0.0014030539896339178, 0.0014067830052226782, 0.001416855026036501, 0.0014096329687163234, 0.001407442963682115, 0.0014086929149925709, 0.0014056978980079293];[0.004574988968670368, 0.004541942034848034, 0.0045139549765735865, 0.004520361893810332, 0.004517597961239517, 0.004522952949628234, 0.004507596022449434, 0.004508756101131439, 0.00452024897094816, 0.00451225193683058, 0.00451537303160876, 0.004516715998761356, 0.004518320900388062, 0.004505445947870612, 0.004499868955463171, 0.004512759041972458, 0.004520635004155338, 0.004524630028754473, 0.004524669027887285, 0.004512951010838151, 0.004555869963951409, 0.004552368074655533, 0.004531934973783791, 0.0045407230500131845, 0.0045150769874453545, 0.004528325982391834, 0.004511066013947129, 0.004510927014052868, 0.004511304898187518, 0.004535253974609077, 0.004533602972514927, 0.004515045904554427, 0.004521523951552808, 0.004507778096012771, 0.004507513949647546, 0.004509698017500341, 0.004512095940299332, 0.004506768076680601, 0.00450997706502676, 0.004508555051870644, 0.004512927960604429, 0.004517383989877999, 0.0045230790274217725, 0.00450889696367085, 0.004520001937635243, 0.004511169041506946, 0.0045015619834885, 0.004520294023677707, 0.0045141109731048346, 0.004507151897996664];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0005509729962795973;0.000935403979383409;;;1.697731078836263;;;[0.0005779149942100048, 0.0005616670241579413, 0.000562643981538713, 0.0005703390343114734, 0.0005549199413508177, 0.0005569169297814369, 0.0005575428949669003, 0.0005577059928327799, 0.0005589170614257455, 0.0005597079871222377, 0.0005576139083132148, 0.0005580809665843844, 0.0005623240722343326, 0.0005580449942499399, 0.0005548089975491166, 0.0005697130691260099, 0.0005589700303971767, 0.0005571509245783091, 0.0005632800748571754, 0.0005616690032184124, 0.0005532660288736224, 0.0005569839850068092, 0.0005573899252340198, 0.0005520479753613472, 0.0005609890213236213, 0.000558992032893002, 0.00055756198707968, 0.0005544499726966023, 0.0005615969421342015, 0.0005517250392585993, 0.0005568009801208973, 0.0005621840246021748, 0.0005542809376493096, 0.0005650529637932777, 0.0005595979746431112, 0.0005572229856625199, 0.0005625929916277528, 0.0005581430159509182, 0.0005574149545282125, 0.0005570939974859357, 0.0005527980392798781, 0.0005509729962795973, 0.0005564270541071892, 0.0005574449896812439, 0.0005551039939746261, 0.0005596179980784655, 0.0005556020187214017, 0.0005566229810938239, 0.0005620860029011965, 0.0005577169358730316];[0.0010164639679715037, 0.0009510449599474669, 0.000935403979383409, 0.0009370429906994104, 0.0009558310266584158, 0.0009401529096066952, 0.0009443820454180241, 0.000944889965467155, 0.0009467719355598092, 0.0009452709928154945, 0.0009440749417990446, 0.0009423049632459879, 0.0009539549937471747, 0.0009545179782435298, 0.0009386809542775154, 0.000943973078392446, 0.0009515169076621532, 0.0009420410497114062, 0.0009521679021418095, 0.0009503780165687203, 0.0009501309832558036, 0.0009416729444637895, 0.000942606944590807, 0.000957215903326869, 0.0009522269247099757, 0.000955466995947063, 0.0009501399472355843, 0.000944010098464787, 0.0009419480338692665, 0.0009410689817741513, 0.0009480499429628253, 0.0009608500404283404, 0.0009461529552936554, 0.0009442489827051759, 0.0009470980148762465, 0.0009558600140735507, 0.000948701985180378, 0.0009568659588694572, 0.0009480150183662772, 0.0009362859418615699, 0.0009385810699313879, 0.0009453289676457644, 0.0009493379620835185, 0.0009478619322180748, 0.0009482329478487372, 0.0009437008993700147, 0.0009474758990108967, 0.0009491409873589873, 0.000952483038417995, 0.0009590170811861753];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 64, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  1.611e+10
   Theoretical speedup:  4.915e+3
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  8.858e+9
   Theoretical speedup:  4.468e+3
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 128, 32, 32)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  1.755e+3
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 128, 32, 32)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  1.342e+9
   Theoretical speedup:  3.277e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.838e+9
   Theoretical speedup:  1.695e+3
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 256, 16, 16)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  1.007e+10
   Theoretical speedup:  4.915e+2
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
grad_output size: (32, 256, 16, 16)
Output size: (32, 128, 32, 32)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  7.382e+8
   Theoretical speedup:  1.489e+3
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  5.083e+9
   Theoretical speedup:  4.867e+2
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
grad_output size: (32, 512, 8, 8)
Output size: (32, 512, 8, 8)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.237e+12
  Optimized FLOP count:  9.764e+9
   Theoretical speedup:  1.267e+2
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        dcb,rycu->dbryu                  aun,yfda,dbryu->rfbn
   7           TDOT      dbryu,yfda->brufa                       aun,brufa->rfbn
   6           TDOT        brufa,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
grad_output size: (32, 512, 8, 8)
Output size: (32, 256, 16, 16)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  5.872e+8
   Theoretical speedup:  4.681e+2
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008491709944792092;0.03378973400685936;;;3.979143685610974;;;[0.008574466919526458, 0.008616148959845304, 0.008552372921258211, 0.008548734011128545, 0.008539837901480496, 0.008547684061340988, 0.008491709944792092, 0.008570222998969257, 0.008574538980610669, 0.008553980966098607, 0.00857570709194988, 0.008546213968656957, 0.00853376102168113, 0.008546823053620756, 0.008575871004723012, 0.008576464024372399, 0.008542460040189326, 0.00856122700497508, 0.008558987989090383, 0.008541502989828587, 0.008516830042935908, 0.008542499039322138, 0.008493711007758975, 0.008608179981820285, 0.008563829003833234, 0.008566168951801956, 0.00855648994911462, 0.008569790981709957, 0.008585119969211519, 0.008558415924198925, 0.008535214001312852, 0.008609266020357609, 0.008576781023293734, 0.008546702098101377, 0.008587262942455709, 0.008574661915190518, 0.00858496397268027, 0.00856050499714911, 0.008546199998818338, 0.008570524980314076, 0.008582544978708029, 0.008522010059095919, 0.008550412952899933, 0.008555626962333918, 0.008542228024452925, 0.00856316601857543, 0.008551797014661133, 0.008523481083102524, 0.008588951081037521, 0.008537051966413856];[0.033822029014118016, 0.03379930299706757, 0.03380724403541535, 0.03380344691686332, 0.033805498969741166, 0.03380332700908184, 0.03380328300409019, 0.033805532031692564, 0.033804149948991835, 0.03379620600026101, 0.03417582402471453, 0.03379639098420739, 0.0338043209630996, 0.033795694005675614, 0.03380557510536164, 0.03380107006523758, 0.0338035689201206, 0.03380149300210178, 0.03379647200927138, 0.03379436698742211, 0.03379782394040376, 0.033805698971264064, 0.03379297791980207, 0.03380068205296993, 0.033794532995671034, 0.03380652703344822, 0.033795631024986506, 0.0338008749531582, 0.03379782603587955, 0.03379601892083883, 0.033790816902182996, 0.033800608944147825, 0.0338076229672879, 0.03380458208266646, 0.03379608201794326, 0.03378973400685936, 0.03386496799066663, 0.03380058193579316, 0.03379625303205103, 0.033806613995693624, 0.033800699980929494, 0.033793849986977875, 0.03379825793672353, 0.03379573707934469, 0.03379512100946158, 0.03379616804886609, 0.0338077989872545, 0.03379847900941968, 0.03380528499837965, 0.033808035077527165];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.002112017944455147;0.0105423639761284;;;4.991607199079974;;;[0.002160810981877148, 0.0021357210353016853, 0.002118763979524374, 0.002112017944455147, 0.002143005025573075, 0.0021422780118882656, 0.0021368039306253195, 0.0021327879512682557, 0.002120211021974683, 0.00211948505602777, 0.0021165820071473718, 0.0021127599757164717, 0.0021416950039565563, 0.0021406299201771617, 0.0021419189870357513, 0.0021353829652071, 0.002131082001142204, 0.0021321679232642055, 0.0021257560001686215, 0.002112674992531538, 0.002141286968253553, 0.0021392799681052566, 0.0021288000280037522, 0.0021283230744302273, 0.0021249119890853763, 0.0021190419793128967, 0.002122435951605439, 0.0021186888916417956, 0.002147758030332625, 0.0021437660325318575, 0.002138335956260562, 0.0021393309580162168, 0.002130011096596718, 0.0021262740483507514, 0.0021227289689704776, 0.0021147310035303235, 0.0021404940634965897, 0.002136999974027276, 0.0021406830055639148, 0.00213378993794322, 0.00213312404230237, 0.002121343044564128, 0.0021246520336717367, 0.0021251769503578544, 0.00214170606341213, 0.002140810014680028, 0.0021306819980964065, 0.002124040969647467, 0.0021329830633476377, 0.0021215680753812194];[0.010595790925435722, 0.010543485987000167, 0.010555197019129992, 0.010577370994724333, 0.010571656981483102, 0.010556592023931444, 0.010567193035967648, 0.010560408001765609, 0.010908278985880315, 0.010575231979601085, 0.010547682060860097, 0.010578069020994008, 0.010567499906755984, 0.010556027991697192, 0.0105423639761284, 0.010582007002085447, 0.010546328034251928, 0.010556666064076126, 0.010572733008302748, 0.01054984494112432, 0.010591586935333908, 0.010588046978227794, 0.010573428007774055, 0.010571165941655636, 0.010575674008578062, 0.010558463050983846, 0.010551044950261712, 0.010569883044809103, 0.010560243972577155, 0.010551514918915927, 0.010581171954981983, 0.010556777007877827, 0.010583076043985784, 0.010571822058409452, 0.010572838014923036, 0.01054680801462382, 0.010577778914012015, 0.010580286965705454, 0.0105534439207986, 0.010583830066025257, 0.010562141076661646, 0.01054563105572015, 0.010560634080320597, 0.010549791972152889, 0.010564111056737602, 0.01057536609005183, 0.010548314079642296, 0.010553341009654105, 0.010574850020930171, 0.010544786928221583];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.0036558270221576095;0.006950299954041839;;;1.9011566772488828;;;[0.00369543198030442, 0.0036593390395864844, 0.0036574670812115073, 0.003667430952191353, 0.0036758589558303356, 0.0036577300634235144, 0.003672647988423705, 0.003709958982653916, 0.003683543996885419, 0.003685372998006642, 0.0036724930396303535, 0.0036684999940916896, 0.0036681899800896645, 0.0036729939747601748, 0.003669127938337624, 0.0036626000655815005, 0.0036558270221576095, 0.003687427961267531, 0.0036823300179094076, 0.00369548995513469, 0.0036740570794790983, 0.0036971010267734528, 0.0036770509323105216, 0.003682189038954675, 0.0036639670142903924, 0.003674787934869528, 0.0036840889370068908, 0.0036697828909382224, 0.0036840609973296523, 0.0036778419744223356, 0.0036687180399894714, 0.0036736360052600503, 0.003683161921799183, 0.0036691860295832157, 0.0036842930130660534, 0.0036926530301570892, 0.003670254023745656, 0.003664467018097639, 0.003667705925181508, 0.003684340976178646, 0.0036635060096159577, 0.0036789600271731615, 0.003660939051769674, 0.0036618110025301576, 0.0037127480609342456, 0.003684049006551504, 0.003680689027532935, 0.00366436003241688, 0.0036729100393131375, 0.003674034960567951];[0.006973417941480875, 0.006966032087802887, 0.006983414990827441, 0.006971833994612098, 0.0069753279676660895, 0.006966853979974985, 0.00696160807274282, 0.006966403103433549, 0.006965912063606083, 0.006958244019187987, 0.006962973973713815, 0.006963465944863856, 0.006976848002523184, 0.006962300045415759, 0.006964651984162629, 0.006963027990423143, 0.006978364079259336, 0.006961617968045175, 0.006960271974094212, 0.0069606490433216095, 0.006977663026191294, 0.0069652029778808355, 0.006963433930650353, 0.006957094999961555, 0.0069584480952471495, 0.0069672680692747235, 0.006958081969060004, 0.006950299954041839, 0.006980033009313047, 0.006955679971724749, 0.006966919987462461, 0.006961628096178174, 0.006963814026676118, 0.006988387904129922, 0.006961361039429903, 0.00696770497597754, 0.006961390026845038, 0.006959998048841953, 0.006957986042834818, 0.0069545930018648505, 0.006971554015763104, 0.006984198000282049, 0.006958856945857406, 0.006970932008698583, 0.0069641320733353496, 0.006969984038732946, 0.006958819925785065, 0.006956920027732849, 0.006955321994610131, 0.006957984995096922];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0015132370172068477;0.006903934990987182;;;4.562361951553732;;;[0.0015319479862228036, 0.0015150679973885417, 0.0015150730032473803, 0.0015145420329645276, 0.0015152280684560537, 0.0015132370172068477, 0.0015148950042203069, 0.0015168309910222888, 0.0015239679487422109, 0.0015198140172287822, 0.001519421930424869, 0.0015148329548537731, 0.0015556870494037867, 0.0015165209770202637, 0.0015155839500948787, 0.001517032040283084, 0.001513961935415864, 0.001515759970061481, 0.0015149000100791454, 0.001516993041150272, 0.00151879305485636, 0.0015152409905567765, 0.0015183310024440289, 0.0015149950049817562, 0.0015145869692787528, 0.0015232129953801632, 0.001513998955488205, 0.0015290050068870187, 0.0015231641009449959, 0.0015221629291772842, 0.0015229539712890983, 0.0015253029996529222, 0.0015178110916167498, 0.00152576994150877, 0.0015188779216259718, 0.0015140690375119448, 0.0015141490148380399, 0.001516659976914525, 0.0015223330119624734, 0.0015208639670163393, 0.0015161170158535242, 0.0015178279718384147, 0.00151441793423146, 0.0015176140004768968, 0.0015220349887385964, 0.0015174340223893523, 0.0015192159917205572, 0.0015175569569692016, 0.0015179100446403027, 0.0015141480835154653];[0.0069593440275639296, 0.00691499502863735, 0.0069047140423208475, 0.006921448977664113, 0.006918646045960486, 0.006910225958563387, 0.006915719946846366, 0.006915931939147413, 0.006917387945577502, 0.006917331018485129, 0.006918136961758137, 0.006908804993145168, 0.007254885975271463, 0.006910429918207228, 0.006903934990987182, 0.006915042991749942, 0.006908472045324743, 0.006928100949153304, 0.0069262339966371655, 0.006906969007104635, 0.006909499992616475, 0.006914932047948241, 0.0069168079644441605, 0.0069048970472067595, 0.007249395945109427, 0.006915003061294556, 0.006914827041327953, 0.006931757088750601, 0.006912047043442726, 0.00690976798068732, 0.006922650965861976, 0.0069212960079312325, 0.006912534940056503, 0.006921475054696202, 0.006911983015015721, 0.00690765306353569, 0.007262993021868169, 0.006934012984856963, 0.006917526014149189, 0.00692209298722446, 0.00692587997764349, 0.006932826014235616, 0.006915232981555164, 0.006913983030244708, 0.006916653946973383, 0.0069260039599612355, 0.006920677027665079, 0.0069223769241943955, 0.007255687960423529, 0.006919746985659003];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007641580887138844;0.001712139928713441;;;2.2405572276216517;;;[0.0007845700019970536, 0.0007931269938126206, 0.0007871580310165882, 0.0007898190524429083, 0.0007791039533913136, 0.0007665099110454321, 0.0007679529953747988, 0.0007761130109429359, 0.0008034700294956565, 0.0007769129006192088, 0.0007807920919731259, 0.0007864530198276043, 0.0007788789225742221, 0.0007849689573049545, 0.0007737650303170085, 0.0007814449490979314, 0.0007748529314994812, 0.0007697949185967445, 0.0007740180008113384, 0.0007818529848009348, 0.0007817049045115709, 0.0007792130345478654, 0.0007760740118101239, 0.0007695839740335941, 0.0007789400406181812, 0.0007823060732334852, 0.0007641580887138844, 0.0007826040964573622, 0.0007852830458432436, 0.0007880519842728972, 0.0007737640989944339, 0.0007795679848641157, 0.0007823120104148984, 0.0007825660286471248, 0.0007703020237386227, 0.000775514985434711, 0.0007791650714352727, 0.0007793339900672436, 0.0007789310766384006, 0.0007783470209687948, 0.000764459022320807, 0.0007726509356871247, 0.0007885630475357175, 0.0007865069201216102, 0.000790984951891005, 0.0007742659654468298, 0.0007729989010840654, 0.0007813969859853387, 0.0007785930065438151, 0.0007887560641393065];[0.0017392009031027555, 0.0017224489711225033, 0.0017181870061904192, 0.0017199350986629725, 0.0017330329865217209, 0.001720305997878313, 0.001722217071801424, 0.0017223299946635962, 0.001720939064398408, 0.001732781995087862, 0.0017757280729711056, 0.0017141089774668217, 0.0017283050110563636, 0.0017158010741695762, 0.001712947036139667, 0.0017169710481539369, 0.0017190859653055668, 0.0017172839725390077, 0.0017252840334549546, 0.001719705993309617, 0.0017172700027003884, 0.001715071965008974, 0.0017238761065527797, 0.0017190560465678573, 0.0017170850187540054, 0.0017222949536517262, 0.0017325020162388682, 0.001718882005661726, 0.001715805963613093, 0.001726025016978383, 0.001715293969027698, 0.0017215219559147954, 0.0017161620780825615, 0.0017202009912580252, 0.001712139928713441, 0.0017146640457212925, 0.0017122309654951096, 0.001716742990538478, 0.0017152709187939763, 0.0017208310309797525, 0.0017168180784210563, 0.001718273968435824, 0.0017306179506704211, 0.0017226659692823887, 0.0017179750138893723, 0.0017148389015346766, 0.0017148370388895273, 0.0017171549843624234, 0.0017148470506072044, 0.0017165360040962696];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0030092441011220217;0.003884250996634364;;;1.290772986872713;;;[0.003062416915781796, 0.0030587869696319103, 0.0030092441011220217, 0.0030430129263550043, 0.003044326091185212, 0.0030465079471468925, 0.003019241034053266, 0.0030433540232479572, 0.0030455889645963907, 0.003046649042516947, 0.003046046942472458, 0.003049626015126705, 0.0030552269890904427, 0.003043444943614304, 0.0030455118976533413, 0.003043748904019594, 0.003060575923882425, 0.00304622994735837, 0.0030468719778582454, 0.0030430080369114876, 0.00304653390776366, 0.0030444669537246227, 0.003045357996597886, 0.0030128509970381856, 0.0031028949888423085, 0.0030912590445950627, 0.003081770963035524, 0.0030832759803161025, 0.003090257989242673, 0.0031028990633785725, 0.003091978025622666, 0.0030961550073698163, 0.003088476019911468, 0.0030912760412320495, 0.003109383978880942, 0.003089603967964649, 0.0030887029133737087, 0.0030888330657035112, 0.0030909889610484242, 0.003088967059738934, 0.0031020509777590632, 0.0030907150357961655, 0.0030883949948474765, 0.0030854890355840325, 0.0030902440194040537, 0.003050072002224624, 0.0030891390051692724, 0.0030912490328773856, 0.003087825025431812, 0.0030859329272061586];[0.003939791931770742, 0.003895043977536261, 0.003913905005902052, 0.0039067009929567575, 0.0038978150114417076, 0.0038934790063649416, 0.00389078410807997, 0.0038889279821887612, 0.0038887890987098217, 0.0038895189063623548, 0.0038979860255494714, 0.00389552500564605, 0.0038944591069594026, 0.003895225003361702, 0.0038929280126467347, 0.0039062030846253037, 0.004252516897395253, 0.003901067073456943, 0.0038913629250600934, 0.003917766036465764, 0.0038892009761184454, 0.0038885429967194796, 0.003889730083756149, 0.0038869300624355674, 0.003887034021317959, 0.0038876000326126814, 0.00388943194411695, 0.003887385013513267, 0.004241383052431047, 0.003890549996867776, 0.0038876020116731524, 0.003884250996634364, 0.003887214930728078, 0.0038894829340279102, 0.003889709012582898, 0.0038985710125416517, 0.0038898559287190437, 0.0038910340517759323, 0.0038857320323586464, 0.0038951419992372394, 0.004234076011925936, 0.0038867959519848228, 0.0038874689489603043, 0.003889045910909772, 0.003899444011040032, 0.0038951709866523743, 0.0038911800365895033, 0.003889359999448061, 0.003912325948476791, 0.0039003080455586314];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.001355102052912116;0.005065207020379603;;;3.7378786413130043;;;[0.0013814489357173443, 0.0013874730793759227, 0.0013591720489785075, 0.0013622739352285862, 0.0013593980111181736, 0.0013620139798149467, 0.0013611669419333339, 0.0013674499932676554, 0.0013605670537799597, 0.0013662709388881922, 0.0013637749943882227, 0.0013584749540314078, 0.0013624669518321753, 0.0013629320310428739, 0.001360701979137957, 0.0013587679713964462, 0.0013581719249486923, 0.0013593779876828194, 0.0013654639478772879, 0.001364982919767499, 0.0013554079923778772, 0.0013631900073960423, 0.0013622220139950514, 0.0013640830293297768, 0.0013619980309158564, 0.0013576250057667494, 0.0013577949721366167, 0.0013643689453601837, 0.001355102052912116, 0.0013596300268545747, 0.0013632869813591242, 0.0013692720094695687, 0.001361142029054463, 0.0013590280432254076, 0.0013635879149660468, 0.0013907159445807338, 0.001368431025184691, 0.0013588109286502004, 0.0013591449242085218, 0.0013661650009453297, 0.0013576560886576772, 0.0013610030291602015, 0.0013664739672094584, 0.0013621149118989706, 0.001363942981697619, 0.0013592520263046026, 0.00135857705026865, 0.0013631699839606881, 0.0013592879986390471, 0.001361850998364389];[0.005090848891995847, 0.005071579944342375, 0.005065207020379603, 0.00508231099229306, 0.0050700410502031446, 0.0050655059749260545, 0.0050740380538627505, 0.0050705960020422935, 0.00507314398419112, 0.005066554993391037, 0.0050813909620046616, 0.005079469061456621, 0.005419284920208156, 0.0050673020305112, 0.005068775033578277, 0.005073733045719564, 0.0050653849029913545, 0.005065556964837015, 0.00506809598300606, 0.0050703249871730804, 0.005068141967058182, 0.005066202953457832, 0.005069664912298322, 0.005065289908088744, 0.005418088985607028, 0.005076228058896959, 0.005075276945717633, 0.005066644982434809, 0.005073298932984471, 0.005071553983725607, 0.005070082028396428, 0.005067312973551452, 0.005077179986983538, 0.005070014973171055, 0.005071189953014255, 0.005065436940640211, 0.00541566894389689, 0.005070274928584695, 0.005073064006865025, 0.005073843989521265, 0.005068214959464967, 0.005066473037004471, 0.0050712659722194076, 0.005069353035651147, 0.005068799015134573, 0.005078777088783681, 0.005066831014119089, 0.005068016005679965, 0.0054299309849739075, 0.005069361068308353];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0006402070866897702;0.000954096089117229;;;1.4902929207648121;;;[0.0006593259749934077, 0.0006477420683950186, 0.0006477111019194126, 0.0006438230630010366, 0.0006404850864782929, 0.0006402070866897702, 0.00064491992816329, 0.0006503709591925144, 0.0006426330655813217, 0.0006440249271690845, 0.0006469690706580877, 0.0006439229473471642, 0.0006461120210587978, 0.0006443950114771724, 0.0006475439295172691, 0.0006447850028052926, 0.0006470330990850925, 0.0006512099644169211, 0.0006464211037382483, 0.0006569708930328488, 0.0006494279950857162, 0.0006456540431827307, 0.0006439669523388147, 0.0006472079548984766, 0.0006454050308093429, 0.0006519570015370846, 0.0006450860528275371, 0.0006444340106099844, 0.0006450489163398743, 0.0006431370275095105, 0.0006524029886350036, 0.0006494319532066584, 0.0006488239159807563, 0.0006439670687541366, 0.0006478989962488413, 0.0006485749036073685, 0.0006494940025731921, 0.0006468499777838588, 0.0006483569741249084, 0.0006488480139523745, 0.0006496389396488667, 0.0006433220114558935, 0.0006458639400079846, 0.0006469370564445853, 0.0006428690394386649, 0.000647889100946486, 0.0006479880539700389, 0.00064411002676934, 0.0006484249606728554, 0.0006402829894796014];[0.0009694020263850689, 0.0009632969740778208, 0.0009636859176680446, 0.0009649679996073246, 0.0009592650458216667, 0.000971732079051435, 0.0009600449120625854, 0.000962869031354785, 0.0009646579856052995, 0.0009588380344212055, 0.0009581519989296794, 0.0009708220604807138, 0.000954096089117229, 0.0009622009238228202, 0.0009577759774401784, 0.0009754960192367435, 0.000955830910243094, 0.0009600499179214239, 0.000967351021245122, 0.0009647039696574211, 0.0009617089526727796, 0.0009586140513420105, 0.0009599829791113734, 0.0009626370156183839, 0.0009574310388416052, 0.0009597489843145013, 0.0009674160974100232, 0.0009569899411872029, 0.0009781779954209924, 0.0009641860378906131, 0.0009587210370227695, 0.0009597160387784243, 0.0009629318956285715, 0.0009569079848006368, 0.0009562119375914335, 0.0009621910285204649, 0.0009559509344398975, 0.0009613060392439365, 0.000959642929956317, 0.0009593609720468521, 0.0009671609150245786, 0.0009604570223018527, 0.0009548160014674067, 0.0009587069507688284, 0.0009629121050238609, 0.0009593319846317172, 0.0009610779816284776, 0.0009596670279279351, 0.0009564169449731708, 0.0009688050486147404];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0031225939746946096;0.0028358210111036897;;;0.9081619429503426;;;[0.0031636380590498447, 0.0031412889948114753, 0.0031568300910294056, 0.0031478339806199074, 0.003150712000206113, 0.003159981919452548, 0.0031486849766224623, 0.003136630984954536, 0.0031480489997193217, 0.0031563719967380166, 0.003140417975373566, 0.0031538099283352494, 0.0031591899460181594, 0.0031262560514733195, 0.003158425912261009, 0.003166579990647733, 0.003144567017443478, 0.0031611479353159666, 0.0031729700276628137, 0.003129390999674797, 0.0031402420718222857, 0.0031404399778693914, 0.0031301320996135473, 0.003141972003504634, 0.0031259190291166306, 0.003178665996529162, 0.0031536370515823364, 0.003135956940241158, 0.0031498150201514363, 0.0031485779909417033, 0.00313679501414299, 0.0031454969430342317, 0.0031424680491909385, 0.003140407963655889, 0.0031618489883840084, 0.0031304669100791216, 0.0031568859703838825, 0.0031786089530214667, 0.0031443729531019926, 0.0031635529594495893, 0.0031644810223951936, 0.003162063076160848, 0.0031225939746946096, 0.0031456470023840666, 0.003151647048071027, 0.0031358259730041027, 0.0031494880095124245, 0.0031598020577803254, 0.0031290469923987985, 0.0031628060387447476];[0.002885511959902942, 0.0028542979853227735, 0.002860169974155724, 0.002857557963579893, 0.002845433074980974, 0.0028358210111036897, 0.002841698005795479, 0.0028458560118451715, 0.0028405659832060337, 0.002837555017322302, 0.002841035951860249, 0.0028481140034273267, 0.0028571189614012837, 0.002840850967913866, 0.0028409200021997094, 0.0028537159087136388, 0.003205979010090232, 0.00284780899528414, 0.0028529749251902103, 0.002860476030036807, 0.002861132030375302, 0.0028579779900610447, 0.0028450048994272947, 0.0028431389946490526, 0.002850458025932312, 0.002844307920895517, 0.002853597979992628, 0.0028596679912880063, 0.00320970406755805, 0.0028436430729925632, 0.00283726304769516, 0.0028387600323185325, 0.002847824012860656, 0.0028573970776051283, 0.002851179917342961, 0.0028562230290845037, 0.002852292964234948, 0.002840058063156903, 0.0028402130119502544, 0.002844398026354611, 0.003192499978467822, 0.0028460209723562002, 0.002851302968338132, 0.002857444924302399, 0.0028511419659480453, 0.002838485990650952, 0.0028491400880739093, 0.0028381909942254424, 0.0028502900386229157, 0.0028530160197988153];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.001439310028217733;0.004488755017518997;;;3.1186852933119122;;;[0.0014673169935122132, 0.001447355025447905, 0.0014481240650638938, 0.0014476219657808542, 0.0014451780589297414, 0.0014468900626525283, 0.001448660041205585, 0.0014418020145967603, 0.0014426580164581537, 0.0014446809655055404, 0.001444431021809578, 0.0014428130816668272, 0.0014426810666918755, 0.001443602959625423, 0.0014493740163743496, 0.0014466599095612764, 0.0014415500918403268, 0.0014447380090132356, 0.0014422429958358407, 0.001443982939235866, 0.0014408749993890524, 0.0014424949185922742, 0.001439310028217733, 0.001442478969693184, 0.0014507019659504294, 0.0014437870122492313, 0.0014466800494119525, 0.0014441830571740866, 0.0014432179741561413, 0.0014447940047830343, 0.0014426379930227995, 0.001445065950974822, 0.001443422050215304, 0.0014415290206670761, 0.0014475099742412567, 0.001443450921215117, 0.001442038919776678, 0.0014427020214498043, 0.0014405701076611876, 0.0014448219444602728, 0.001443658024072647, 0.0014411479933187366, 0.0014449621085077524, 0.0014413889730349183, 0.001448504044674337, 0.0014435449847951531, 0.0014423669781535864, 0.0014447930734604597, 0.001444609952159226, 0.0014435810735449195];[0.004546119016595185, 0.0045132869854569435, 0.004521358059719205, 0.004507130011916161, 0.004498835070990026, 0.004510056111030281, 0.004506985074840486, 0.004497920977883041, 0.004508399055339396, 0.0044969270238652825, 0.004504629992879927, 0.004518636967986822, 0.004510259022936225, 0.004508074023760855, 0.0045010310132056475, 0.004511450068093836, 0.004495762987062335, 0.004515261040069163, 0.004523141076788306, 0.004493148066103458, 0.0045025000581517816, 0.00449271104298532, 0.004507491015829146, 0.004507091944105923, 0.004507607081905007, 0.004497267073020339, 0.004491765052080154, 0.004505757009610534, 0.004497674992308021, 0.004501408082433045, 0.0045015179784968495, 0.004494808963499963, 0.0045107388868927956, 0.004493655986152589, 0.004488755017518997, 0.004500176990404725, 0.004506216035224497, 0.004499932983890176, 0.004495947039686143, 0.004503570031374693, 0.0044947449350729585, 0.00449610804207623, 0.004498776979744434, 0.00449913099873811, 0.004498061025515199, 0.004491472966037691, 0.00449412502348423, 0.004501736955717206, 0.004524432006292045, 0.004511911072768271];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0005898249801248312;0.0007932450389489532;;;1.344882067865403;;;[0.0006111490074545145, 0.000596117926761508, 0.0006021539447829127, 0.0006027229828760028, 0.0006005639443174005, 0.0006044120527803898, 0.0005976869724690914, 0.0005946180317550898, 0.0005978159606456757, 0.0005940969567745924, 0.0006010771030560136, 0.0005955810192972422, 0.0005980250425636768, 0.0005973570514470339, 0.0005983230657875538, 0.0005998370470479131, 0.0005976459942758083, 0.0006193870212882757, 0.0005989780183881521, 0.000595945050008595, 0.0005979409907013178, 0.000593929085880518, 0.000590939074754715, 0.0005960470298305154, 0.0005946200108155608, 0.0006011259974911809, 0.0006011310033500195, 0.000605095992796123, 0.0005979589186608791, 0.0005992689402773976, 0.0005955500528216362, 0.0005898249801248312, 0.0005930159240961075, 0.0005965480813756585, 0.0005987919867038727, 0.0006003689486533403, 0.0006105758948251605, 0.0005944299045950174, 0.0005980859277769923, 0.0005941969575360417, 0.0005994749953970313, 0.000604309025220573, 0.0005987270269542933, 0.0006017519626766443, 0.0006004410097375512, 0.0005925289588049054, 0.0005950179183855653, 0.0005917430389672518, 0.0005940239643678069, 0.0006043300963938236];[0.0008273810381069779, 0.0008090359624475241, 0.0008069740142673254, 0.000807840027846396, 0.0008203519973903894, 0.0008163839811459184, 0.0008189579239115119, 0.0008072430500760674, 0.0008253540145233274, 0.0008111700881272554, 0.0008017660584300756, 0.0008036469807848334, 0.0008094249060377479, 0.0008058128878474236, 0.0008061920525506139, 0.0008062380366027355, 0.0008201819146052003, 0.0008048010058701038, 0.0008065040456131101, 0.0008083169814199209, 0.0008151659276336432, 0.0008072440978139639, 0.0008085620356723666, 0.0008062379201874137, 0.0008098219987004995, 0.0008044969290494919, 0.0008078119717538357, 0.0008191079832613468, 0.000807026051916182, 0.0008088659960776567, 0.0008073699427768588, 0.0008086339803412557, 0.0008109100162982941, 0.0008055169600993395, 0.0008069389732554555, 0.0008108540205284953, 0.0008075879886746407, 0.0008109300397336483, 0.0008272560080513358, 0.0007993100443854928, 0.0007962269010022283, 0.0007932450389489532, 0.0008113799849525094, 0.0008006810676306486, 0.0008119840640574694, 0.0008189489599317312, 0.0008171970257535577, 0.0008050379110500216, 0.0008053199853748083, 0.0008124400628730655];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8              0   gdeofr,ofjgk->deorjk                     krc,deorjk->eojdc
   7           TDOT      deorjk,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      gtd,eoftr->gdeofr               krc,ofjgk,gdeofr->eojdc
   8           TDOT    gdeofr,krc->gdeofkc                  ofjgk,gdeofkc->eojdc
   8              0   gdeofkc,ofjgk->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  eoftr,gtd,krc,ofjgk->eojdc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   ofjgk,eoftr->ojgketr                gtd,krc,ojgketr->eojdc
   8           TDOT    ojgketr,gtd->ojkerd                     krc,ojkerd->eojdc
   7           TDOT      ojkerd,krc->eojdc                          eojdc->eojdc

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8           TDOT    mjfknl,elx->mjfknex                  kndme,mjfknex->fkdjx
   8              0   mjfknex,kndme->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8           TDOT    mjfknl,elx->mjfknex                  kndme,mjfknex->fkdjx
   8              0   mjfknex,kndme->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8           TDOT    mjfknl,elx->mjfknex                  kndme,mjfknex->fkdjx
   8              0   mjfknex,kndme->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.1208488589618355;0.4747803950449452;6.643823683960363;6.647724463022314;3.928712270215828;0.9994132158931002;3.931018929647668;[0.12568363000173122, 0.12592660798691213, 0.12567651900462806, 0.13542826002230868, 0.12614340201253071, 0.125520275963936, 0.12531397200655192, 0.12515327194705606, 0.12500639399513602, 0.121726649987977, 0.12514279398601502, 0.1222305249539204, 0.1252176680136472, 0.12556496600154787, 0.12862352200318128, 0.12580553599400446, 0.12541126599535346, 0.1208488589618355, 0.1255009699962102, 0.12760874698869884, 0.12452631001360714, 0.126740533974953, 0.12515093700494617, 0.1255444780108519, 0.12455643998691812, 0.1264990100171417, 0.12523334595607594, 0.12524944200413302, 0.12533381598768756, 0.12539408600423485, 0.12514424399705604, 0.12582965602632612, 0.12565959198400378, 0.12553254899103194, 0.12570269097341225, 0.12505729997064918, 0.12511384300887585, 0.12529593100771308, 0.12544339604210109, 0.1262011100188829, 0.12544849695404992, 0.12534560495987535, 0.12528276396915317, 0.12509874504758045, 0.125433013017755, 0.12564119003945962, 0.12542757199844345, 0.12518561200704426, 0.12611863698111847, 0.12464686296880245];[0.509615577000659, 0.494712516956497, 0.5024572279653512, 0.49224573402898386, 0.5095613519661129, 0.4988224990083836, 0.4829042900237255, 0.5162972550024278, 0.4898518070112914, 0.4826259460533038, 0.5141665930277668, 0.4948129170225002, 0.49215047602774575, 0.49507835996337235, 0.5108189160237089, 0.4896304829744622, 0.5097599650034681, 0.4954933619592339, 0.4937606470193714, 0.5084459219942801, 0.48925873200641945, 0.5140173300169408, 0.4807081519975327, 0.5077787640038878, 0.5144316109945066, 0.49570831697201356, 0.501428572984878, 0.4932326559792273, 0.49699520296417177, 0.48175387794617563, 0.4992502409731969, 0.5089020109735429, 0.5067004440352321, 0.4946017620386556, 0.4903189439792186, 0.49964773101964965, 0.5114404990454204, 0.4956286799861118, 0.4919378819759004, 0.511271249037236, 0.49457829201128334, 0.4949258199776523, 0.4747803950449452, 0.5065626470022835, 0.4982303970027715, 0.49454267899272963, 0.5086739829857834, 0.4949777410365641, 0.4960655239992775, 0.509564378997311];[6.696972841979004, 6.649206639965996, 6.774135234940331, 6.659210054029245, 6.64783631300088, 6.649835770949721, 6.648552707978524, 6.768976197985467, 6.643823683960363, 6.71640782704344, 6.645434628997464, 6.666459719999693, 6.722919404972345, 6.680907991074491, 6.718387093918864, 6.77735881699482, 6.712963647034485, 6.753734073950909, 6.753614010929596, 6.701239474990871, 6.733068506990094, 6.7347967739915475, 6.69002990698209, 6.765807877003681, 6.7465523310238495, 6.758023769943975, 6.742214304977097, 6.68514596298337, 6.70440657902509, 6.685020502016414, 6.732433150988072, 6.664194666023832, 6.735726272978354, 6.702693070052192, 6.668683013995178, 6.743209105974529, 6.7254157940042205, 6.66939449304482, 6.672366501006763, 6.709457392978948, 6.658240083954297, 6.705009249038994, 6.746471138903871, 6.717979163047858, 6.733668980945367, 6.691518603009172, 6.739139717945363, 6.689598782977555, 6.67990586097585, 6.685088312020525];[6.744774412014522, 6.74102789995959, 6.7015679639880545, 6.691669419989921, 6.767737648973707, 6.729648945038207, 6.677432989003137, 6.7094327180529945, 6.694035549997352, 6.673119541024789, 6.722440057958011, 6.743160153971985, 6.763049361936282, 6.747173040988855, 6.731303602922708, 6.742320508055855, 6.740973631909583, 6.768284583988134, 6.742777309031226, 6.69349150697235, 6.647724463022314, 6.703321014007088, 6.7549504290218465, 6.65168182796333, 6.659908705041744, 6.751080574991647, 6.705129268986639, 6.706209371972363, 6.78445949300658, 6.7307801870047115, 6.743598332977854, 6.674100336036645, 6.679493195028044, 6.779700183018576, 6.744561726925895, 6.6727640380267985, 6.742378927010577, 6.749905599048361, 6.7515095680137165, 6.7212467300123535, 6.732173968979623, 6.768414104008116, 6.7479636339703575, 6.740133584011346, 6.761260941042565, 6.729641568963416, 6.733088199049234, 6.649923592049163, 6.725383378972765, 6.728375947044697]
layer1.0.conv1;0.0509606929845176;0.1002476969733834;1.336653787991963;1.3384325580555014;1.96715725596274;0.9986710050851404;1.9697750770235212;[0.050960692984517664, 0.05364653002470732, 0.05766727001173422, 0.05374404299072921, 0.05470151803456247, 0.054333254985976964, 0.054931792023126036, 0.05414173298049718, 0.05394482804695144, 0.05673754902090877, 0.05386934196576476, 0.054704109963495284, 0.054758013982791454, 0.05367177096195519, 0.05389734299387783, 0.05350409197853878, 0.0548208300024271, 0.05448016501031816, 0.054164289962500334, 0.05810772499535233, 0.05348106997553259, 0.05362646497087553, 0.05436162499245256, 0.05420044303173199, 0.0546750359935686, 0.05376269604312256, 0.05364527797792107, 0.05400617700070143, 0.05399019201286137, 0.057610413001384586, 0.053536193969193846, 0.053587534988764673, 0.05384252202929929, 0.05411371198715642, 0.05408938304753974, 0.052994353987742215, 0.05376995203550905, 0.054294952016789466, 0.054381614027079195, 0.053595500998198986, 0.05804131203331053, 0.05333306302782148, 0.053584716049954295, 0.053823795984499156, 0.054394480015616864, 0.05429090902907774, 0.0527727339649573, 0.05364491604268551, 0.054321665957104415, 0.054449450050015];[0.10639117303071544, 0.10791181796230376, 0.10277847899124026, 0.10180330398725346, 0.1005080720060505, 0.10118120699189603, 0.10284836200298741, 0.10642236500279978, 0.1110524190007709, 0.10119240696076304, 0.10365140798967332, 0.10431654402054846, 0.10156367701711133, 0.10350402700714767, 0.10298560000956059, 0.10139369597891346, 0.10075128602329642, 0.10407753597246483, 0.10165948199573904, 0.10446775803575292, 0.10036192002007738, 0.10145082301460207, 0.10505694098537788, 0.10355788702145219, 0.10582044802140445, 0.10557436803355813, 0.10275491798529401, 0.10153004404855892, 0.10902128502493724, 0.10163172101601958, 0.11652514000888914, 0.10431242902996019, 0.10027112200623378, 0.10333267803071067, 0.1026518460130319, 0.1013096509850584, 0.10186661098850891, 0.10352379700634629, 0.10039583098841831, 0.1003140359534882, 0.10154188703745604, 0.10988725401693955, 0.10088811902096495, 0.10245359200052917, 0.1006410310510546, 0.10125157004222274, 0.10062629700405523, 0.10078060301020741, 0.10024769697338343, 0.10024811001494527];[1.3415947540197521, 1.3366537879919633, 1.346144199022092, 1.3549444479867816, 1.3715306469821371, 1.3613113389583305, 1.3435878999880515, 1.3433485039859079, 1.3376183859654702, 1.3412691780249588, 1.3463100149529055, 1.355080351990182, 1.3496916290023364, 1.3496104440419003, 1.3550352249876596, 1.3525332910357974, 1.3565234779380262, 1.3637584460084327, 1.3419346710434183, 1.345764630008489, 1.3548389969510026, 1.344862625002861, 1.3573237909586169, 1.3526990960235707, 1.3429874560097232, 1.3623162650037557, 1.3517161950585432, 1.3535302989766933, 1.3455810790183023, 1.353502323036082, 1.3524817710276693, 1.3414374309941195, 1.3462742990232073, 1.3450472640106454, 1.346547888009809, 1.3581388579914346, 1.3494582409621216, 1.3480167950037867, 1.3623858049395494, 1.3471806680317968, 1.3488203980377875, 1.343276241037529, 1.3654373629833572, 1.3629797299508937, 1.3651542770094238, 1.3524772560340352, 1.363650422077626, 1.3639192970003933, 1.3654019329696894, 1.3818417479633354];[1.34711693006102, 1.345519469003193, 1.3497488539433107, 1.3515053059672937, 1.3533091999706812, 1.3465189979760908, 1.3385054970276542, 1.3446806379943155, 1.3486478380509652, 1.3384325580555014, 1.3541374769993126, 1.34374308004044, 1.344341239077039, 1.3406880651018582, 1.343020454980433, 1.3528128881007433, 1.3520867549814284, 1.3559826440177858, 1.3502409149659798, 1.3440224030055106, 1.350417894020211, 1.3893612629035488, 1.347546525998041, 1.3432297129184008, 1.3658003910677508, 1.351660370011814, 1.3671068790717982, 1.3523331360775046, 1.3663315079174936, 1.3460599969839677, 1.3630143859772943, 1.3497035619802773, 1.3506597629748285, 1.3564823010237888, 1.3512200830737129, 1.3619065480306745, 1.3578061520238407, 1.3453052940312773, 1.347463613958098, 1.3574175530229695, 1.3494123799609952, 1.3607267499901354, 1.3488822829676792, 1.3564842729829252, 1.3437680019414984, 1.3508040470187552, 1.358184463053476, 1.3461216370924376, 1.3519737670430914, 1.3506442700745538]
layer1.0.conv2;0.0903398389928042;0.5334818090195768;6.454336495953612;6.437686440942343;5.905277394418087;1.0025863414075866;5.890043730425591;[0.09630160900996998, 0.09192703402368352, 0.09361341898329556, 0.09265651600435376, 0.09180303302127868, 0.09564986900659278, 0.09136724000563845, 0.09033983899280429, 0.09157016495009884, 0.09394875197904184, 0.09225137199973688, 0.09373608697205782, 0.09132736903848127, 0.09223211096832529, 0.09142452100059018, 0.09414432203629985, 0.09215643600327894, 0.09488522598985583, 0.09195623500272632, 0.09437243198044598, 0.0912985319737345, 0.09052549203624949, 0.09211224300088361, 0.09390850499039516, 0.09291015897179022, 0.09220531600294635, 0.09371238900348544, 0.09323707496514544, 0.09395923197735101, 0.091757163987495, 0.09513467398937792, 0.09486812597606331, 0.0918060289695859, 0.0916491380194202, 0.09095679101301357, 0.09427997504826635, 0.09174631000496447, 0.09496089001186192, 0.09730525803752244, 0.09315835399320349, 0.092162779008504, 0.09204768796917051, 0.09229000599589199, 0.09459598502144217, 0.09155922004720196, 0.09627670201007277, 0.0947604009998031, 0.09459717595018446, 0.0926311090006493, 0.0938648940064013];[0.5611059609800577, 0.5529511319473386, 0.5737065709545277, 0.5429582549841143, 0.5749899479560554, 0.5438975380384363, 0.5721881319768727, 0.5517782960087061, 0.5543306000181474, 0.5702800740255043, 0.5430077759665437, 0.5778466450283304, 0.5432647379930131, 0.5739502430078574, 0.5364310249569826, 0.5715691260411404, 0.5408865970093757, 0.5724113039905205, 0.5404400210245512, 0.5716883419663645, 0.5429408000200056, 0.5745071310084313, 0.5565572959603742, 0.5532101209973916, 0.5719883280107751, 0.5527575619635172, 0.5520941580180079, 0.5708610790316015, 0.5511312559829094, 0.5510720150195993, 0.5701971130329184, 0.5339573780074716, 0.5743780239718035, 0.5498055170173757, 0.5531027070246637, 0.5717951799742877, 0.5334818090195768, 0.5731262839981355, 0.5484952399856411, 0.5731886220164597, 0.5434737110044807, 0.5727558510261588, 0.5715068299905397, 0.5566305870306678, 0.5516522449906915, 0.5706187809701078, 0.5401394569780678, 0.5725190080120228, 0.5508362030377612, 0.5537685739691369];[6.91528123896569, 6.687633421039209, 7.131848554068711, 6.519623178057373, 6.7040738629875705, 6.694470589922275, 6.674158851034008, 7.099790127016604, 6.686446332081687, 6.72057753399713, 6.665683542029001, 6.66751048801234, 6.705579258035868, 6.670423820964061, 7.253934822976589, 6.670553285977803, 6.5267889949609526, 6.682352338975761, 6.689604244020302, 6.454336495953612, 6.533437009027693, 6.690492035995703, 7.123147250036709, 6.675838968891185, 7.260650412994437, 6.687939208059106, 7.25675736204721, 6.6882634430076, 6.663995217997581, 6.481666142935865, 6.49280407797778, 6.684403291961644, 6.6556738169747405, 6.685123276954982, 6.611106395954266, 6.884414719999768, 6.681577101990115, 6.652586032054387, 6.4672414300148375, 6.668510443996638, 6.864237357978709, 6.667056797014084, 6.678532593010459, 6.628616377012804, 6.672508059011307, 6.665674460935406, 6.688636227976531, 6.668364114011638, 7.095067486050539, 6.807432098023128];[6.484245528001338, 6.694260925985873, 6.691929619002622, 6.501828042964917, 6.679274532012641, 6.7633036359911785, 6.668556904012803, 6.682802537980024, 6.675803861988243, 6.4803089469787665, 6.691141752002295, 7.246546422014944, 6.673555346089415, 6.676491930964403, 6.6837527810712345, 6.688203686091583, 6.7127168900333345, 6.70799565903144, 6.437686440942343, 6.699218279973138, 6.682932176976465, 6.68677801406011, 6.631160372984596, 6.701074980956037, 6.680584917019587, 6.668234649987426, 6.699045004963409, 6.663076733064372, 6.682378055003937, 6.664205515058711, 6.705123238032684, 6.675460590049624, 6.668573109956924, 6.696881966025103, 6.690882523078471, 6.525321960973088, 6.690864904958289, 6.667453072965145, 6.686116041964851, 6.679888705024496, 6.699375746073201, 6.639931935060304, 6.64130265993299, 6.680647399043664, 6.483162665972486, 6.660300554998685, 6.6643086229451, 6.672454607964028, 6.688223965058569, 6.483219853020273]
layer1.0.conv3;0.1450679799891077;0.2344061020412482;4.269512428960297;4.2911676619551145;1.6158362586895358;0.9949535336997412;1.624031880846775;[0.15144526597578079, 0.14702801499515772, 0.14740060595795512, 0.1920327889965847, 0.1507627820246853, 0.14724666002439335, 0.15069322398630902, 0.1450679799891077, 0.1473109489888884, 0.1483733099885285, 0.14825888903578743, 0.1467240410274826, 0.15050392196280882, 0.1506056060316041, 0.14566821698099375, 0.149784172012005, 0.14824094797950238, 0.14743738604011014, 0.1477269009919837, 0.15093343303306028, 0.14537612395361066, 0.14985307399183512, 0.14702060498530045, 0.15312008501496166, 0.1501562269986607, 0.145702590001747, 0.1472474680049345, 0.1480535790324211, 0.1498670309665613, 0.14662130997749045, 0.1515684530022554, 0.14996178401634097, 0.15064137900481, 0.14956107799662277, 0.14891037601046264, 0.1495267060236074, 0.1573812430142425, 0.15095323900459334, 0.1484413500293158, 0.15349970501847565, 0.18618537398288026, 0.15300165000371635, 0.14734469895483926, 0.15012658498017117, 0.1507822330459021, 0.14869768102653325, 0.14693994005210698, 0.15010373899713159, 0.14759311795933172, 0.1512910000164993];[0.24399270996218547, 0.2360146840219386, 0.23726156499469653, 0.23602776799816638, 0.2360143080004491, 0.2349345560069196, 0.2359982620109804, 0.23488315904978663, 0.23637436900753528, 0.2359162009670399, 0.23721157800173387, 0.236308187013492, 0.23598841403145343, 0.23711518698837608, 0.23715876397909597, 0.23556231299880892, 0.23631656600628048, 0.23739725101040676, 0.23663012101314962, 0.23591232497710735, 0.23759593104477972, 0.23572370799956843, 0.2358799540088512, 0.23537559097167104, 0.23577943904092535, 0.23678311496041715, 0.23651404597330838, 0.23530592501629144, 0.23494343599304557, 0.23797266400652006, 0.2363864079816267, 0.2371390180196613, 0.23570563801331446, 0.23631516797468066, 0.23603288998128846, 0.23536593798780814, 0.2367494250065647, 0.23829803202534094, 0.23960050998721272, 0.2363154260092415, 0.23654946900205687, 0.23586684500332922, 0.23744378599803895, 0.2360536750056781, 0.2356592289870605, 0.23440610204124823, 0.23543230403447524, 0.23674648499581963, 0.23556979902787134, 0.23530159698566422];[4.837804546987172, 4.690981392050162, 4.8533539460622706, 4.900672496063635, 4.770950685953721, 5.2557384940446354, 4.825257785036229, 4.480879004986491, 4.906240944983438, 5.506264110910706, 4.959692253964022, 5.045211875985842, 4.3017038779798895, 4.742431399936322, 5.609193897049408, 5.463771900977008, 4.760533559951, 4.889505778963212, 4.811060193984304, 4.548429488029797, 5.160371868987568, 4.704226511006709, 5.096623171993997, 4.960510493954644, 4.865106162964366, 5.178401425015181, 5.036337745958008, 4.986927927995566, 5.315537602058612, 4.849156127020251, 4.972572144004516, 5.303612224990502, 4.684785285964608, 5.254891516990028, 4.788587266055401, 4.981637932010926, 4.269512428960297, 4.572088385990355, 5.153309391986113, 4.930500432965346, 4.460529011965264, 4.811120289028622, 5.699617350997869, 4.417490773019381, 5.551434557011817, 4.8680220050155185, 5.2661200009752065, 5.050254228000995, 6.078955536999274, 4.477146470977459];[4.83231748896651, 4.407107562059537, 5.075109604047611, 5.852559790015221, 5.2293161320267245, 5.038862608023919, 5.00569500104757, 5.136692692001816, 4.5562330079847015, 4.2911676619551145, 4.939312549016904, 4.759526278998237, 4.534164287033491, 5.090276039962191, 4.895129867072683, 4.8925190649461, 5.263348311942536, 5.023126134998165, 5.8136058149975725, 5.017901518964209, 4.825883776997216, 5.232024050957989, 5.187507540977094, 5.311491763044614, 5.274255333002657, 5.14584555401234, 4.910511875001248, 4.686836807930376, 4.764757006953005, 5.458063442027196, 4.701963251980487, 4.835650635999627, 4.963432546996046, 4.684987395012286, 5.216913808952086, 5.030799416883383, 5.003341201983858, 4.754882906971034, 4.556178722996265, 4.707599188957829, 5.046386296977289, 4.935908881016076, 4.785259280004539, 4.885829038103111, 5.119681939075235, 5.702851390000433, 4.737703305960167, 4.7619416529196315, 4.793592651025392, 5.120460484991781]
layer2.0.conv1;0.2654818689916283;0.5018517600256018;10.17434691399103;10.186349909054115;1.8903428770174404;0.9988216588699338;1.8925729735938777;[0.26898694003466517, 0.27142757398542017, 0.26729982800316066, 0.2686337499762885, 0.26645254803588614, 0.269203572999686, 0.267185167002026, 0.2680419880198315, 0.26803131797350943, 0.2654818689916283, 0.26752376602962613, 0.26670313795330003, 0.26672106597106904, 0.268230093002785, 0.2679598270333372, 0.26719419099390507, 0.2671971130184829, 0.2685253230156377, 0.26706356299109757, 0.2665861019631848, 0.2681005810154602, 0.2689338499912992, 0.2674753969768062, 0.26699143199948594, 0.26706840901169926, 0.2687084659701213, 0.2669243879499845, 0.26716882997425273, 0.2665799570386298, 0.2689895259682089, 0.26796896097948775, 0.2673988570459187, 0.26769327104557306, 0.2687488219817169, 0.2687461340101436, 0.2669848630321212, 0.26715208997484297, 0.26900709699839354, 0.267117073002737, 0.26670355803798884, 0.26730890799080953, 0.2680472789797932, 0.2669750389759429, 0.26755664800293744, 0.2670776369632222, 0.2687213819590397, 0.26798933901591226, 0.26814005902269855, 0.2675551269785501, 0.2681625699624419];[0.5034392240340821, 0.5189679210307077, 0.5072221150039695, 0.5065115959732793, 0.5046359390253201, 0.5109950019977987, 0.5057054429780692, 0.5050882160430774, 0.5059176840004511, 0.5097821949748322, 0.5054936319938861, 0.5058585029910319, 0.5070838159881532, 0.5087243280140683, 0.5087173999636434, 0.5064170259865932, 0.5053152629989199, 0.5101919310400262, 0.5070371209876612, 0.5062856759759597, 0.5071833530091681, 0.5097531910287216, 0.5056059209746309, 0.5070910300128162, 0.506497135036625, 0.512151411967352, 0.5061936000129208, 0.5048466559965163, 0.5055044719483703, 0.5170437499764375, 0.508314072038047, 0.5072390300338157, 0.5077137909829617, 0.509851416980382, 0.5118264050106518, 0.5057442569523118, 0.5062185119604692, 0.5096930940053426, 0.5063314840081148, 0.5074533210135996, 0.5064431360224262, 0.5110840380075388, 0.5018517600256018, 0.5077696639928035, 0.5081089170416817, 0.5097807089914568, 0.5052930610254407, 0.5072541999979876, 0.5066273949923925, 0.5116387349553406];[10.362498244969174, 10.20149795600446, 10.225177002022974, 10.224306837946642, 10.24014144402463, 10.252308082999662, 10.23661089403322, 10.228951009979937, 10.213321888935752, 10.232153282966465, 10.22903631994268, 10.215871795022395, 10.202352602034807, 10.223437968990766, 10.189616930962075, 10.217463299981318, 10.198434003978036, 10.218706775049213, 10.235772425017785, 10.236810845904984, 10.17434691399103, 10.213869525003247, 10.227903095947113, 10.210630358022172, 10.22385420097271, 10.219657079025637, 10.230673526937608, 10.229680283984635, 10.204624100995716, 10.233622555038892, 10.212769875011873, 10.228255031979643, 10.186571041995194, 10.248047167959157, 10.211908927070908, 10.205303278984502, 10.216803706018254, 10.2428500240203, 10.26991543796612, 10.204409158031922, 10.224486966035329, 10.236527626984753, 10.246926229970995, 10.232059238944203, 10.317397748003714, 10.226731339062098, 10.229209193901625, 10.243283144023735, 10.230576346977614, 10.283289985964075];[10.311056384991389, 10.236830205016304, 10.226066327013541, 10.22644090600079, 10.230190056026913, 10.238405973999761, 10.206407415971626, 10.237528294033837, 10.22076608001953, 10.230369957047515, 10.212379867094569, 10.200894632027484, 10.208311335009057, 10.208771326055285, 10.22232925199205, 10.2162639820599, 10.208585974061862, 10.206196025945246, 10.191793179954402, 10.224483484984376, 10.226178719021846, 10.2208387729479, 10.218650027003605, 10.213307059078943, 10.254424807964824, 10.227684834040701, 10.248930323054083, 10.229857962985989, 10.215220373997, 10.228857294947375, 10.215883305005264, 10.242157561006024, 10.231066888954956, 10.186349909054115, 10.218920839950442, 10.21681722800713, 10.229281325999182, 10.191567507048603, 10.20493697701022, 10.21950350003317, 10.227864658925682, 10.213090983917937, 10.2238592239446, 10.226216511975508, 10.22379080002429, 10.244254282966722, 10.241165066021495, 10.24728787195636, 10.244251085037831, 10.218850821082015]
layer2.0.conv2;0.11716017598519102;0.5017277079750784;9.987621743057389;10.167312784993555;4.282408282132458;0.9823265944762335;4.359454692780454;[0.1172704070340842, 0.11983444000361487, 0.12162307399557903, 0.1177486139931716, 0.1214128399733454, 0.11741034901933745, 0.12844475801102817, 0.11882863304344937, 0.12138342001708224, 0.1180971619905904, 0.12159696203889325, 0.13507879397366196, 0.12173425196669996, 0.11775280395522714, 0.12052619800670072, 0.11921067099319771, 0.1221576770185493, 0.11759783397428691, 0.12207426701206714, 0.11716017598519102, 0.1221871929592453, 0.11837228701915592, 0.12221412599319592, 0.12034295499324799, 0.12391433503944427, 0.12019857298582792, 0.12262752599781379, 0.11742353299632668, 0.12323675700463355, 0.11831865197746083, 0.12130117497872561, 0.12223720498150215, 0.11790570296579972, 0.12203888699878007, 0.12000132701359689, 0.1203123540035449, 0.12095983902690932, 0.12135455396492034, 0.12196158600272611, 0.12209702195832506, 0.1197930559865199, 0.12089171103434637, 0.12002957903314382, 0.12080742401303723, 0.12046449701301754, 0.12104537599952891, 0.1213024029857479, 0.12147585296770558, 0.12094696203712374, 0.12178449000930414];[0.5029828360420652, 0.6676930679823272, 0.504619540006388, 0.5629741940065287, 0.5017277079750784, 0.595776783011388, 0.5507293459959328, 0.7262780150049366, 0.5608620760031044, 0.5587508120224811, 0.6192142320214771, 0.5574980220408179, 0.5537312799715437, 0.5429360159905627, 0.5540349849616177, 0.5536748790182173, 0.6054183000233024, 0.5548409909824841, 0.5485299249994569, 0.5537459790357389, 0.550639966968447, 0.5543412119732238, 0.5969617479713634, 0.5528858680045232, 0.548422108986415, 0.551317656005267, 0.5508827430312522, 0.6120638850261457, 0.5529160929727368, 0.5503735559759662, 0.5483809650177136, 0.5520695189479738, 0.5529922139830887, 0.5605623170267791, 0.5537605059798807, 0.5574742759927176, 0.552727151021827, 0.5629662729916163, 0.5544819079805166, 0.5559192470391281, 0.55418426200049, 0.5566744100069627, 0.5533130239928141, 0.561321510002017, 0.5547095329966396, 0.556455496000126, 0.5542942470056005, 0.5556980920373462, 0.5549629019806162, 0.5576310610049404];[10.744325416977517, 9.987621743057389, 10.068078989977948, 10.327445748902392, 10.249256988929119, 10.241331928991713, 10.227914421993773, 10.274222514999565, 10.233088595909066, 10.23015077400487, 10.247041038994212, 10.276565991982352, 10.22461689694319, 10.259979143971577, 10.227851084026042, 10.214256791980006, 10.289336707093753, 10.28092127898708, 10.257304707018193, 10.271364556974731, 10.257938702008687, 10.296008068078663, 10.258083135064226, 10.242647524981294, 10.260838004993275, 10.271962953032926, 10.235350762028247, 10.237810481048655, 10.263802756962832, 10.24918310798239, 10.236643113952596, 10.237606398004573, 10.252690626075491, 10.312821691972204, 10.254687416017987, 10.245873593026772, 10.24351659801323, 10.25367157603614, 10.286715387075674, 10.253254251962062, 10.246838357008528, 10.256383212923538, 10.270464213041123, 10.271427667001262, 10.266520652978215, 10.250716020935215, 10.238086884026416, 10.235955315991305, 10.267640725069214, 10.24452335195383];[10.333061927056406, 10.233954933006316, 10.236423557973467, 10.176154177985154, 10.266041924012825, 10.26974437996978, 10.281752665003296, 10.28521780995652, 10.315657411993016, 10.167312784993555, 10.236164263973478, 10.265005703957286, 10.208307314023841, 10.25229998602299, 10.243233561050147, 10.25121446500998, 10.26834928104654, 10.23577029700391, 10.258704298001248, 10.265953107969835, 10.263395391986705, 10.238700691028498, 10.246865589055233, 10.266967887000646, 10.268655027961358, 10.295330654946156, 10.245489783934318, 10.284501097921748, 10.244494308019057, 10.256275835970882, 10.25794760894496, 10.252689473971259, 10.246584612003062, 10.322217452980112, 10.242791780969128, 10.255457599007059, 10.25261823501205, 10.263598899007775, 10.292378281999845, 10.263409052975476, 10.283115835976787, 10.295752787089441, 10.283494630944915, 10.245976086007431, 10.283643492963165, 10.289633844979107, 10.246504179027397, 10.25044043600792, 10.241465708008036, 10.201321942033246]
layer2.0.conv3;0.09400631801690906;0.14140864496584982;3.9673711889772676;3.9723963330034167;1.5042461820535766;0.9987349842249125;1.506151487444866;[0.09400631801690906, 0.11358158994698897, 0.1127054020180367, 0.10832115303492174, 0.11298281600465998, 0.110742749995552, 0.10991653200471774, 0.1124503169558011, 0.1129141669953242, 0.11244307196466252, 0.10692433296935633, 0.11251000902848318, 0.11379728897009045, 0.10394359502242878, 0.11236307898070663, 0.10400135500822216, 0.11217575502814725, 0.10986057802801952, 0.11321408802177757, 0.11211406800430268, 0.1132636729744263, 0.11294831801205873, 0.11342961899936199, 0.11218353197909892, 0.10897522495361045, 0.11213832697831094, 0.11234285199316218, 0.10856702999444678, 0.11241502000484616, 0.11270681797759607, 0.11570555699290708, 0.11241867003263906, 0.10600007796892896, 0.11962451500585303, 0.10523961397120729, 0.11169977800454944, 0.11035959701985121, 0.10921525402227417, 0.11206965002929792, 0.11249845998827368, 0.10454062797361985, 0.11164282099343836, 0.11026911099907011, 0.11251830402761698, 0.11197068903129548, 0.10916714696213603, 0.11217544105602428, 0.11220737802796066, 0.11174209101591259, 0.11220086104003713];[0.15583271899959072, 0.14350442198337987, 0.15938996896147728, 0.14326118398457766, 0.15024851902853698, 0.15904154599411413, 0.14857931196456775, 0.14140864496584982, 0.15893720596795902, 0.1501678380300291, 0.14876196399563923, 0.15004422498168424, 0.15966863196808845, 0.14291790704010054, 0.16017366602318361, 0.14332682196982205, 0.15041717299027368, 0.15953004895709455, 0.14814572100294754, 0.1431532750139013, 0.16429001500364393, 0.15042800299124792, 0.14928509801393375, 0.150266956014093, 0.1598144180024974, 0.1429005050449632, 0.1596490849624388, 0.14263377600582317, 0.15117700601695105, 0.15977208403637633, 0.14834466704633087, 0.14919768797699362, 0.15044379903702065, 0.15010483702644706, 0.14970916404854506, 0.16288176400121301, 0.14336007798556238, 0.160082196991425, 0.1432724500191398, 0.1504213780281134, 0.1585973880137317, 0.14825648796977475, 0.14704610098851845, 0.15015866101020947, 0.14949767000507563, 0.14958280802238733, 0.1597286310279742, 0.1430355740012601, 0.1602282230160199, 0.14299747603945434];[3.974055945989676, 4.00398778001545, 4.000289970019367, 4.028921952995006, 4.01115994702559, 4.014587571087759, 3.9883378890226595, 4.011445979995187, 3.99506649695104, 3.9965504909632728, 3.997182185994461, 3.9963394720107317, 4.0074817090062425, 4.06615144899115, 4.014927811047528, 4.015420635987539, 3.9860177229857072, 4.031110364943743, 4.130729770986363, 4.002548998047132, 4.1261881169630215, 4.010851086000912, 3.9965275779832155, 4.0181939989561215, 4.065547922044061, 3.99088236305397, 4.118428470043, 4.001388012955431, 3.9968206589692272, 4.02414052397944, 4.116106128960382, 4.012986576999538, 4.15109111496713, 4.052728661976289, 3.9995593649800867, 4.140287706104573, 4.015862984990235, 4.151396232948173, 3.9725987940328196, 4.147159656917211, 4.016235098009929, 4.017744545999449, 3.9673711889772676, 4.037249212036841, 4.00088683294598, 4.001856843999121, 4.158062935050111, 4.025533590989653, 4.131063338019885, 4.0394900510436855];[4.012420359998941, 4.119328260887414, 4.015323916042689, 4.170930717024021, 4.024822446051985, 4.0215363639290445, 4.017010271898471, 4.003560625016689, 4.032361079996917, 4.0141643199604005, 3.9827484650886618, 4.004029210016597, 4.0786634320393205, 4.078167214989662, 4.06782599008875, 4.044017851003446, 4.166767441958655, 4.005310922977515, 4.140333448071033, 4.068672571971547, 4.064556576078758, 4.053629257017747, 4.162696688959841, 3.9723963330034167, 4.156768054992426, 4.051275409990922, 4.05828895396553, 4.093526281940285, 4.073405961040407, 4.038772228057496, 4.079371987958439, 4.064529702998698, 4.059637112077326, 4.080094231059775, 4.066812217060942, 4.080618684994988, 4.079395274980925, 4.073126465023961, 4.125498650944792, 4.105057511013001, 4.109588188002817, 4.0856083430117, 4.046858343994245, 4.100273292977363, 3.9885141270351596, 4.106741991941817, 4.108700131939258, 4.074073260999285, 4.091394147952087, 4.1218335459707305]
layer2.0.downsample.0;0.09085260500432923;0.14783728000475094;2.542473923007492;2.5382755210157484;1.627221145697543;1.0016540371433214;1.6245341059457163;[0.09085260500432923, 0.09945881803287193, 0.09560433897422627, 0.0986481870058924, 0.09630582499084994, 0.09863921196665615, 0.09701026801485568, 0.09864487498998642, 0.09709186904365197, 0.09860773000400513, 0.09589503903407604, 0.09834850201150402, 0.09635294496547431, 0.09774547896813601, 0.09610116697149351, 0.10011722601484507, 0.09601672302233055, 0.09872517600888386, 0.09779524995246902, 0.0992270180140622, 0.09635210898704827, 0.10027228604303673, 0.09753169299801812, 0.09854048100532964, 0.09645875199930742, 0.10143974295351654, 0.09613326203543693, 0.09884411696111783, 0.09698257100535557, 0.09869352099485695, 0.0963946920237504, 0.09906821098411456, 0.09664297703420743, 0.09858322702348232, 0.0966460490017198, 0.09848577302182093, 0.0966492589795962, 0.09836020600050688, 0.09729220200097188, 0.09857492899755016, 0.09650261799106374, 0.09852907597087324, 0.09744251001393422, 0.09926197800086811, 0.09747449395945296, 0.0987375249969773, 0.09620792797068134, 0.09839880000799894, 0.09617539396276698, 0.09968784800730646];[0.1494579900172539, 0.15181850199587643, 0.1549345050007105, 0.15008690499234945, 0.15200930897844955, 0.1512127360329032, 0.15497530001448467, 0.15208964300109074, 0.14949074800824746, 0.15100391500163823, 0.14867035701172426, 0.15226201800396666, 0.14909052697476, 0.15137616102583706, 0.14784958999371156, 0.1515007370035164, 0.14792298100655898, 0.15119959303410724, 0.14809474401408806, 0.1517034430289641, 0.14851711399387568, 0.15262443001847714, 0.1487010900164023, 0.151711646001786, 0.14813949796371162, 0.15121941699180752, 0.1485716970055364, 0.15037108695833012, 0.14863795996643603, 0.1511585809639655, 0.14829313301015645, 0.15189471701160073, 0.14817009499529377, 0.15155724302167073, 0.14783728000475094, 0.15203417703742161, 0.14796513802139089, 0.1832702320534736, 0.1479514319798909, 0.15166219900129363, 0.14844939700560644, 0.1517296190140769, 0.15317766601219773, 0.15603131399257109, 0.14797160599846393, 0.15101150603732094, 0.15299611701630056, 0.15134811401367188, 0.1481061479425989, 0.1513057959964499];[2.5522714930120856, 2.5570448910002597, 2.5521010759985074, 2.54544438701123, 2.545544976077508, 2.5498156920657493, 2.5468086630571634, 2.5494811729877256, 2.5592984040267766, 2.548815398942679, 2.5524131730780937, 2.546679869934451, 2.546067522082012, 2.5502845739247277, 2.5453483399469405, 2.552513781003654, 2.5499300630181096, 2.5498005090048537, 2.557204002921935, 2.546327207062859, 2.542473923007492, 2.5435884509934112, 2.5499137329752557, 2.5529042589478195, 2.5606150279636495, 2.549013318028301, 2.5473527570138685, 2.582621582027059, 2.550941943016369, 2.5506778589333408, 2.5493969000526704, 2.5432677770149894, 2.5458299970487133, 2.551975450012833, 2.590338024951052, 2.5543022450292483, 2.5517785199335776, 2.554317908012308, 2.543859211029485, 2.553688881918788, 2.556545782019384, 2.5470783990458585, 2.5467656109831296, 2.553251768928021, 2.554433094977867, 2.5532834010664374, 2.560052284039557, 2.556814388022758, 2.5483359720092267, 2.547145590011496];[2.545930501073599, 2.5470189979532734, 2.5585405770107172, 2.5526159189175814, 2.540241089067422, 2.5514297819463536, 2.5528996259672567, 2.5472019080189057, 2.554597171023488, 2.5463169180438854, 2.5587683530175127, 2.550004113931209, 2.5650557450717315, 2.5382755210157484, 2.54953945602756, 2.553293397941161, 2.557701957062818, 2.545087136037182, 2.5459626259980723, 2.5534636059892364, 2.5419448589673266, 2.551076230884064, 2.54901121504372, 2.5402589620207436, 2.542241766001098, 2.550715850025881, 2.55859779502498, 2.551758701039944, 2.548032778024208, 2.5543431069818325, 2.5460628150613047, 2.5471213959972374, 2.558925113058649, 2.5526100069400854, 2.55444992298726, 2.5459758199285716, 2.549518826068379, 2.5565609559998848, 2.5491212959750555, 2.5551228069816716, 2.5526483169524, 2.5515498249442317, 2.5480417989892885, 2.545800499035977, 2.550687718030531, 2.545493156008888, 2.5541084890137427, 2.546712040028069, 2.5487836869433522, 2.5457500069751404]
layer2.1.conv2;0.051301892031915486;0.26729200896807015;4.83790628798306;4.854301657003816;5.2101783848787635;0.9966225071742089;5.227835361305992;[0.056067998986691236, 0.053077196003869176, 0.05437420500675216, 0.054954128980170935, 0.055963099002838135, 0.05152454797644168, 0.056819312972947955, 0.06448313302826136, 0.0537189359893091, 0.053039915044791996, 0.05491473601432517, 0.05593891302123666, 0.0519169420003891, 0.05586497503099963, 0.06397473200922832, 0.051644917053636163, 0.05307987000560388, 0.06539435096783563, 0.05432272102916613, 0.05240633396897465, 0.05368412402458489, 0.06396626797504723, 0.051301892031915486, 0.05263509100768715, 0.06420638097915798, 0.05431720404885709, 0.05254327098373324, 0.06405744701623917, 0.05358929804060608, 0.056014307017903775, 0.05433623300632462, 0.056435799051541835, 0.0545291900052689, 0.06429428001865745, 0.05218670697649941, 0.053462091949768364, 0.06585966295097023, 0.052765634027309716, 0.05573090800317004, 0.05422012502094731, 0.05413434799993411, 0.05214174196589738, 0.054099911998491734, 0.06463806802639738, 0.06405468500452116, 0.05326498398790136, 0.05506471497938037, 0.06418742495588958, 0.05799934599781409, 0.052219064033124596];[0.2820869570132345, 0.2715709049953148, 0.27493636403232813, 0.2725891610025428, 0.26729200896807015, 0.2755290610366501, 0.2700666569871828, 0.27237840299494565, 0.28053859301144257, 0.2720076479599811, 0.27273173100547865, 0.27973270701477304, 0.270753827993758, 0.2760546099743806, 0.27542661101324484, 0.2751878449926153, 0.27056515600997955, 0.27484334696782753, 0.27529126696754247, 0.27595381799619645, 0.2814280510065146, 0.27459836105117574, 0.2703907089889981, 0.27055997401475906, 0.2790850080200471, 0.2732504040468484, 0.27176077297190204, 0.2690028949873522, 0.2808497959631495, 0.27074596600141376, 0.27565016504377127, 0.2816911150002852, 0.2711819789838046, 0.2741412260220386, 0.2833624820341356, 0.31243013503262773, 0.2774403059738688, 0.27677575597772375, 0.30370796303031966, 0.2702290660236031, 0.2825500519829802, 0.2692696930025704, 0.2789352379622869, 0.269816501007881, 0.2724224699777551, 0.2832206599996425, 0.2684528109966777, 0.2735005089780316, 0.2701352229923941, 0.26893245097016916];[4.857873577973805, 4.864159415999893, 5.216824705014005, 4.8782425170065835, 5.392567263916135, 4.879202927055303, 4.838038382004015, 5.317710908013396, 4.880827179993503, 4.87998130498454, 4.868206627026666, 4.878872377972584, 4.867379290983081, 4.877289328025654, 4.873480268986896, 4.8776755349827, 4.876850784057751, 4.8745027020340785, 4.913396963966079, 4.885379985033069, 4.877389254979789, 4.849640928034205, 4.8811662219814025, 4.920268838002812, 4.871924982056953, 4.878570822940674, 4.869828905968461, 4.86910843901569, 4.83790628798306, 4.886713831045199, 4.879153462010436, 4.869894701987505, 4.886616248986684, 4.885670232004486, 4.868530970939901, 4.893719682004303, 4.874469392001629, 4.888764700037427, 4.878776362980716, 4.878657107998151, 4.8844964660238475, 4.8612072160467505, 4.880271006026305, 4.8801209480152465, 4.877360288985074, 4.882541653001681, 4.883179793076124, 4.936789611063432, 4.87712208298035, 4.8792851669713855];[4.854301657003816, 4.89215976203559, 4.934391128947027, 4.873746453027707, 4.879762121010572, 4.880099620029796, 4.876107377000153, 4.87824042304419, 4.867084132973105, 4.876989131968003, 4.873426925973035, 4.865135364991147, 4.866183798993006, 4.869676828966476, 4.873730225954205, 4.872768938948866, 4.874470867041964, 4.86406671901932, 4.871602292056195, 4.8858804609044455, 4.876276800991036, 4.884672471031081, 4.869083525030874, 4.919900963024702, 4.883058979001362, 4.8691304590320215, 4.926952063047793, 4.870717258017976, 4.896566458977759, 4.8803641949780285, 4.877560491964687, 4.872383878042456, 4.885079236002639, 4.946001129923388, 4.901153240003623, 4.882792394026183, 4.895469286013395, 4.9019940459984355, 4.939078306022566, 4.884142152033746, 4.884049112035427, 4.881993671006057, 4.879560698987916, 4.8654591629165225, 4.887792093970347, 4.887828591978177, 4.883108592999633, 4.891528699023183, 4.873857962025795, 4.903479930013418]
layer3.0.conv1;0.19729171099606901;0.3083794620470144;9.412798065983225;9.41136255406309;1.5630634479780996;1.0001525296588978;1.562825070803133;[0.20636963099241257, 0.2015891780029051, 0.19985963799990714, 0.19955371803371236, 0.20066424703691155, 0.19819468900095671, 0.21317254600580782, 0.20060835499316454, 0.21362056396901608, 0.2006123270257376, 0.20256423501996323, 0.21392266696784645, 0.19951772200874984, 0.19729171099606901, 0.19956621603341773, 0.19835115497699007, 0.20094068004982546, 0.21093122696038336, 0.19919085403671488, 0.2012759370263666, 0.1996689799707383, 0.19761004601605237, 0.19979561300715432, 0.1994782899855636, 0.21112609800184146, 0.20252345997141674, 0.1987235420383513, 0.1999349920079112, 0.2096770249772817, 0.2002103109844029, 0.19795130199054256, 0.20125433302018791, 0.1987452830071561, 0.1993990499759093, 0.1994197370368056, 0.2002110059838742, 0.19854862103238702, 0.20067874202504754, 0.19792217604117468, 0.19872507598483935, 0.20387105701956898, 0.19929916301043704, 0.20187486801296473, 0.19922023796243593, 0.19822463201126084, 0.19835244299611077, 0.1995935589657165, 0.1980856609879993, 0.2004254490020685, 0.1988855780218728];[0.33521752996603027, 0.31320328696165234, 0.3206308010267094, 0.30895003204932436, 0.3210759999928996, 0.310559016012121, 0.31847956601995975, 0.3132634749636054, 0.3201648260001093, 0.3099443700048141, 0.3195592379779555, 0.31248412100831047, 0.3195298859500326, 0.31297293497482315, 0.3205947029637173, 0.3174425709876232, 0.3200822100043297, 0.3119824160239659, 0.3194882730022073, 0.31278898305026814, 0.32073718099854887, 0.31064367899671197, 0.32037284004036337, 0.3083794620470144, 0.31917479197727516, 0.31260010099504143, 0.3212064759572968, 0.3117078759823926, 0.3407989270053804, 0.3119099760078825, 0.3188507489976473, 0.31253201398067176, 0.31998447701334953, 0.3097539899754338, 0.3208020040183328, 0.3120797470328398, 0.31877380900550634, 0.31245494104223326, 0.3198952570091933, 0.31085706903832033, 0.3289195200195536, 0.31233324197819456, 0.3204546229681, 0.3123555569909513, 0.3203182469587773, 0.3128243879764341, 0.32125105196610093, 0.31184194900561124, 0.32062680198578164, 0.31174469500547275];[9.513506362040062, 9.438718935009092, 9.446743990003597, 9.44665006204741, 9.477508951094933, 9.433619598974474, 9.42284545802977, 9.445146801008377, 9.423934292979538, 9.447597384918481, 9.478010250080843, 9.434950720984489, 9.430947006039787, 9.470382552070078, 9.425702635024209, 9.446031169965863, 9.439888061024249, 9.451854301034473, 9.46470876596868, 9.43842406803742, 9.439444298972376, 9.486253564013168, 9.437749638978858, 9.447179788025096, 9.427324577060062, 9.470639706065413, 9.415537160006352, 9.423839866009075, 9.488817938021384, 9.433384990901686, 9.428863691922743, 9.445931141963229, 9.44735638203565, 9.431749853130896, 9.448435293044895, 9.441916682990268, 9.54263424698729, 9.43822154297959, 9.430148073937744, 9.491775312053505, 9.43473202799214, 9.452056705020368, 9.412798065983225, 9.461316375934985, 9.426431223982945, 9.45650425000349, 9.44847842794843, 9.481206488970201, 9.443319802056067, 9.439760873967316];[9.439246352994815, 9.479829955904279, 9.424360780918505, 9.440457966993563, 9.443601141043473, 9.425414807978086, 9.439771064964589, 9.446460361010395, 9.42208973900415, 9.462605712004006, 9.433464599016588, 9.44304441998247, 9.45554593700217, 9.432580939028412, 9.491831102001015, 9.472876924963202, 9.434181634976994, 9.444147274072748, 9.439322068996262, 9.431201889005024, 9.438254298001993, 9.41136255406309, 9.463878405978903, 9.438698957965244, 9.425102924986277, 9.427099550957792, 9.419117020035628, 9.441031051974278, 9.433724915026687, 9.441381411976181, 9.438230535015464, 9.47162981692236, 9.424348491011187, 9.442721332947258, 9.478699186001904, 9.445661682984792, 9.479554464982357, 9.429971252917312, 9.489927004033234, 9.424445598036982, 9.452178863983136, 9.425594075990375, 9.434180982992984, 9.434030182950664, 9.465008498984389, 9.419586808013264, 9.428833172016311, 9.43445319501916, 9.443374447000679, 9.421250509039965]
layer3.0.conv2;0.07325013604713604;0.31335099798161536;2.193356082017999;2.197751111991238;4.277821378788646;0.9980002148790831;4.286393244220838;[0.07378349098144099, 0.07743059197673574, 0.07686316594481468, 0.07772210700204596, 0.0765166439814493, 0.07731163600692526, 0.07749538298230618, 0.07807243795832619, 0.07637962204171345, 0.0775217930204235, 0.07667406101245433, 0.07762749498942867, 0.07713204598985612, 0.07789089001016691, 0.07635928003583103, 0.07717062201118097, 0.07635402103187516, 0.07702023297315463, 0.07644369697663933, 0.0777501649572514, 0.07744548603659496, 0.07803651003632694, 0.07641584996599704, 0.07770590495783836, 0.07765876001212746, 0.07688597502419725, 0.0768190419767052, 0.07713540398981422, 0.07644384301966056, 0.07730289502069354, 0.07709165202686563, 0.07696028501959518, 0.076389835041482, 0.07682655495591462, 0.07669630099553615, 0.0774849409935996, 0.07701836997875944, 0.07766945398179814, 0.07730892900144681, 0.07722484099213034, 0.07735148002393544, 0.07801090099383146, 0.07653525401838124, 0.0773502149968408, 0.07656304101692513, 0.07832018996123224, 0.07357845501974225, 0.07715464202919975, 0.07325013604713604, 0.07708154001738876];[0.3174218410276808, 0.3158142949687317, 0.3139440990053117, 0.33627160103060305, 0.31542623398127034, 0.318057194002904, 0.31629179598530754, 0.31369516596896574, 0.3156535080051981, 0.3140735069755465, 0.31345385301392525, 0.31370236101793125, 0.3165627699927427, 0.31577692402061075, 0.3154537449590862, 0.31440930598182604, 0.31572656298521906, 0.31479993800166994, 0.31506298802560195, 0.3140648840344511, 0.3147037029848434, 0.31428444100311026, 0.3143562250188552, 0.3136267560184933, 0.31519512296654284, 0.31498334504431114, 0.3149348460137844, 0.3151420920039527, 0.31480119697516784, 0.31499333697138354, 0.3139673229889013, 0.31491352600278333, 0.31483165902318433, 0.31335099798161536, 0.31648649496492, 0.31409770995378494, 0.31621040200116113, 0.31414674897678196, 0.3162144160014577, 0.31399875902570784, 0.3133602699963376, 0.3134950650273822, 0.31468280497938395, 0.31460672902176157, 0.3133881490211934, 0.31534220499452204, 0.3142785370000638, 0.3157580179977231, 0.3162634799955413, 0.3143649460398592];[2.2046566829667427, 2.213585296936799, 2.2196162619511597, 2.2070459750830196, 2.2178841939312406, 2.230079600994941, 2.2078406799118966, 2.210237220977433, 2.2192408720147796, 2.211669203999918, 2.2111847999622114, 2.212239420041442, 2.2082776420284063, 2.2148253499763086, 2.2087497409665957, 2.2123593449941836, 2.20823767100228, 2.226477802032605, 2.208313721988816, 2.2096477219602093, 2.2041420539608225, 2.2233266920084134, 2.2084706790046766, 2.217877816001419, 2.2122033209889196, 2.2143400229979306, 2.2114375039818697, 2.2146683650207706, 2.200856401876081, 2.238524407905061, 2.204168348980602, 2.206207146984525, 2.2036014570039697, 2.2105013719410636, 2.204493446042761, 2.2083967739599757, 2.2126190720009618, 2.2143452730379067, 2.2048573080683127, 2.217405147035606, 2.193356082017999, 2.200035895977635, 2.2106505700503476, 2.2112127240397967, 2.206190941040404, 2.216329913120717, 2.210415074019693, 2.213184205000289, 2.2075431050616316, 2.2126202290528454];[2.2015680270269513, 2.198166286048945, 2.2187077259877697, 2.2073079850524664, 2.200646126992069, 2.2004751329659484, 2.2109652860090137, 2.2169473319663666, 2.2027056959923357, 2.2025808339822106, 2.2043718610075302, 2.207044523966033, 2.205221677024383, 2.200889721978456, 2.2299260849831626, 2.2116765300161205, 2.2135455270763487, 2.2116227549267933, 2.2132633479777724, 2.218587313021999, 2.2108802759903483, 2.2093253899365664, 2.2116318109910935, 2.207241330004763, 2.2109674070379697, 2.210784173978027, 2.199720174947288, 2.215369631012436, 2.213843345991336, 2.215178258018568, 2.204545719025191, 2.2032582010142505, 2.205652950971853, 2.21352348808432, 2.2085799300693907, 2.2129310340387747, 2.2359614420565777, 2.2100682320306078, 2.2130387980141677, 2.201128882006742, 2.2091196529800072, 2.2066853079595603, 2.2067988879280165, 2.2182243629940785, 2.197751111991238, 2.1978117169928737, 2.2032707569305785, 2.208094701054506, 2.2015679619507864, 2.207484060956631]
layer3.0.conv3;0.08524373796535656;0.1061228800099343;4.303506974945776;4.420685564051382;1.24493461388405;0.9734931183392703;1.2788324749617594;[0.0854385329876095, 0.09234601899515837, 0.08942965097958222, 0.09029206400737166, 0.08675659296568483, 0.08984961698297411, 0.08972482895478606, 0.08948760002385825, 0.08695925294887275, 0.08855142496759072, 0.08901083504315466, 0.0929805880296044, 0.09009334101574495, 0.08736601000418887, 0.08715359901543707, 0.08828008401906118, 0.08730671700323, 0.08865399297792464, 0.09619912295602262, 0.09279343800153583, 0.0884024670231156, 0.08531262201722711, 0.08921037102118134, 0.09268931398401037, 0.08698111696867272, 0.08963520894758403, 0.08865449897712097, 0.08780323900282383, 0.088276483991649, 0.08823092200327665, 0.0893630679929629, 0.08945462398696691, 0.0901483100024052, 0.0885507800267078, 0.08766638004453853, 0.08919325203169137, 0.08629628596827388, 0.08911695901770145, 0.09244165697600693, 0.08907497295876965, 0.08826936600962654, 0.08524373796535656, 0.09513008198700845, 0.08817407302558422, 0.08768267300911248, 0.08999129798030481, 0.08593062200816348, 0.093035169003997, 0.08879586699185893, 0.08709288702812046];[0.10679324099328369, 0.1068762950017117, 0.10658231796696782, 0.10803299397230148, 0.1061228800099343, 0.10798473801696673, 0.10656301002018154, 0.106675137009006, 0.10692353697959334, 0.10848747001728043, 0.10773947299458086, 0.1070145340054296, 0.11309225001605228, 0.10718037997139618, 0.10709061601664871, 0.10722216701833531, 0.10740531102055684, 0.10657478804932907, 0.10746822698274627, 0.1081998570007272, 0.1072179659968242, 0.11301405198173597, 0.10825046902755275, 0.10690413002157584, 0.10686508397338912, 0.10827343503478914, 0.10742426797514781, 0.1070433629793115, 0.1075929119833745, 0.10773930297000334, 0.10763723700074479, 0.10760520299663767, 0.10751309804618359, 0.11357162898639217, 0.10678665700834244, 0.10725439601810649, 0.10834781301673502, 0.10805587598588318, 0.10682319500483572, 0.10698970803059638, 0.10743317799642682, 0.10784743196563795, 0.11307837604545057, 0.10647889197571203, 0.10674183501396328, 0.1091589640127495, 0.10784400597913191, 0.10633640503510833, 0.10830686899134889, 0.10703772498527542];[4.491676439938601, 4.478151770948898, 4.491022460977547, 4.483312456926797, 4.508434704970568, 4.505391317885369, 4.481981486023869, 4.494535940058995, 4.483764137956314, 4.503286232007667, 4.502938123012427, 4.471657138026785, 4.521722172037698, 4.465868109022267, 4.493785327009391, 4.303506974945776, 4.458168228040449, 4.500893423042726, 4.4878920540213585, 4.505715464008972, 4.470321952016093, 4.51930031797383, 4.522672586957924, 4.468994643946644, 4.501694551028777, 4.464043797925115, 4.469453130965121, 4.443068208929617, 4.503011999011505, 4.488427989068441, 4.498750665981788, 4.4686867510317825, 4.473423596995417, 4.476639531960245, 4.442078577994835, 4.4666672659805045, 4.439958184026182, 4.448806546046399, 4.455600050045177, 4.517773715022486, 4.496325808053371, 4.503106871037744, 4.482297583948821, 4.497819793992676, 4.512977607024368, 4.48153261304833, 4.465723541972693, 4.513579982100055, 4.483819836052135, 4.464809968019836];[4.455368691065814, 4.468330905016046, 4.453063832013868, 4.468604876019526, 4.449260155961383, 4.51935675390996, 4.496288264985196, 4.519982390047517, 4.493374228943139, 4.420685564051382, 4.441542395972647, 4.508112878073007, 4.499320905015338, 4.4779188729589805, 4.490401776973158, 4.4908797949319705, 4.464396108000074, 4.4661149110179394, 4.49667987099383, 4.4496010490111075, 4.489151306974236, 4.482354034960736, 4.480747914989479, 4.501413706981111, 4.477177276043221, 4.493265945056919, 4.513202208967414, 4.508377381018363, 4.438995867036283, 4.441789073054679, 4.47950507409405, 4.508122218016069, 4.4841939600300975, 4.495777611038648, 4.471095713030081, 4.4900473020388745, 4.471300285949837, 4.462270134012215, 4.503794604039285, 4.491168511041906, 4.493583090021275, 4.4539847450796515, 4.48307986598229, 4.499896048975643, 4.478069036907982, 4.510560456954408, 4.459004384989385, 4.469036776106805, 4.481815290113445, 4.49460551404627]
layer3.0.downsample.0;0.057459418021608144;0.08521515701431781;2.083572798059322;2.0820121019496582;1.4830494277243091;1.000749609528303;1.4819385524650217;[0.058312947978265584, 0.05808166303904727, 0.06368423299863935, 0.05819307698402554, 0.06421867397148162, 0.05773156404029578, 0.06360851600766182, 0.05767463700613007, 0.0654001830262132, 0.05801576096564531, 0.06354438199196011, 0.05766891600796953, 0.06404182995902374, 0.05808563402388245, 0.06503688596421853, 0.057888116978574544, 0.06343465903773904, 0.05779602698748931, 0.06509407295379788, 0.057993938971776515, 0.06519297196064144, 0.05788714298978448, 0.0636762409703806, 0.05802389996824786, 0.07012681098422036, 0.057935157034080476, 0.06389819498872384, 0.05844550399342552, 0.06358611700125039, 0.058069363003596663, 0.063271175022237, 0.05788770702201873, 0.06402652204269543, 0.05790105601772666, 0.06426964199636132, 0.05786401696968824, 0.06331081100506708, 0.05755359202157706, 0.06336472497787327, 0.05795820604544133, 0.06338536099065095, 0.057459418021608144, 0.06344245094805956, 0.05854953802190721, 0.06337663595331833, 0.05804082396207377, 0.06315645400900394, 0.0577980829984881, 0.06364949996350333, 0.057838378997985274];[0.08521515701431781, 0.08854584000073373, 0.08940753800561652, 0.08630166901275516, 0.0882856619427912, 0.0873142009950243, 0.08715370000572875, 0.0862262059818022, 0.0927244410268031, 0.08827074302826077, 0.08800083299865946, 0.08735009300289676, 0.0869123789598234, 0.08936170302331448, 0.08827133104205132, 0.08920574199873954, 0.08644102903781459, 0.08637296798406169, 0.08863740501692519, 0.08804025698918849, 0.08664267900167033, 0.08844549901550636, 0.08749154600081965, 0.0862691670190543, 0.08681797096505761, 0.08783926500473171, 0.0864372099749744, 0.08680651098256931, 0.08654042100533843, 0.08717363595496863, 0.0862583169946447, 0.08700465399306267, 0.0867859409772791, 0.0884296540170908, 0.08916689199395478, 0.08557792595820501, 0.08861608896404505, 0.0873970789834857, 0.08769474201835692, 0.087265620008111, 0.08757777098799124, 0.08835488598560914, 0.08888440701412037, 0.08770396397449076, 0.08882571099093184, 0.08757052395958453, 0.08694722899235785, 0.08735788299236447, 0.08894857100676745, 0.08854530798271298];[2.0973440629895777, 2.094898433017079, 2.102932573936414, 2.0985603609587997, 2.1028760029003024, 2.0939710810780525, 2.0948036370100453, 2.1006016079336405, 2.092240517027676, 2.1013360850629397, 2.09803415305214, 2.1024942390504293, 2.0909452170017175, 2.1023709269356914, 2.109683148970362, 2.093606651003938, 2.097674207063392, 2.1082205859711394, 2.117458893044386, 2.085313063056674, 2.1024730920325965, 2.105934307037387, 2.0977349749882706, 2.100765446026344, 2.099355570040643, 2.0994355399743654, 2.098518103011884, 2.0995356959756464, 2.094849729037378, 2.0949345050612465, 2.108480507042259, 2.0963351990212686, 2.1018395910505205, 2.109245958039537, 2.1068471370381303, 2.100208238058258, 2.1063444259925745, 2.1064673759392463, 2.102008836925961, 2.1039452409604564, 2.1063420709688216, 2.102981097996235, 2.0970660289749503, 2.1022966791060753, 2.0904401290463284, 2.083572798059322, 2.0980018659611233, 2.10693962208461, 2.0991052609751932, 2.106242833950091];[2.0950234689516947, 2.0820121019496582, 2.0937521940795705, 2.1207063560723327, 2.0890901681268588, 2.110629716014955, 2.091037557052914, 2.0947893660049886, 2.1041495009558275, 2.103545939025935, 2.0958591569797136, 2.0938764650491066, 2.0996299199177884, 2.0991979399695992, 2.0927358489716426, 2.090149551979266, 2.1101832550484687, 2.0958144949981943, 2.0958508670446463, 2.1063078370061703, 2.0910880340379663, 2.1013977890834212, 2.1053470890037715, 2.101669840980321, 2.098957681970205, 2.109893392014783, 2.108288187009748, 2.1051548879477195, 2.0954445959068835, 2.0981334549724124, 2.10791814699769, 2.0968719270895235, 2.111429141019471, 2.104056090058293, 2.099918374035042, 2.1016335639869794, 2.108108475978952, 2.0930772739229724, 2.100321005040314, 2.102897708013188, 2.1009670270141214, 2.0906551729422063, 2.096206500020344, 2.0990354329696856, 2.1032398950192146, 2.094887184968684, 2.1122045399970375, 2.0882964090560563, 2.1029545659548603, 2.094695261970628]
layer3.1.conv2;0.032756699016317725;0.12748972495319322;4.095616568054538;4.088452983938623;3.8920199159776234;1.0017521502984275;3.8852124398417005;[0.03500915103359148, 0.04369784495793283, 0.043648253951687366, 0.040648513997439295, 0.035793924995232373, 0.0430333279655315, 0.04354157199850306, 0.034439200011547655, 0.04318892303854227, 0.03487651899922639, 0.04362431704066694, 0.043647669022902846, 0.043540390965063125, 0.04346700798487291, 0.03894719103118405, 0.04381786199519411, 0.035682432004250586, 0.04328785400139168, 0.04361862101359293, 0.035336792992893606, 0.04323990602279082, 0.04330651799682528, 0.03528311604168266, 0.03394788794685155, 0.0436714329989627, 0.043000720033887774, 0.043265686952508986, 0.033264590019825846, 0.0438538360176608, 0.035593169974163175, 0.032756699016317725, 0.0436923960223794, 0.04340311902342364, 0.03566779399989173, 0.034439115959685296, 0.03910602896939963, 0.03601880598580465, 0.04407215601531789, 0.03292065899586305, 0.04357692302437499, 0.035568704013712704, 0.034036258002743125, 0.03934422502061352, 0.03600936004659161, 0.04314292297931388, 0.04335319803794846, 0.033463765983469784, 0.043860743986442685, 0.038957148033659905, 0.04393042594892904];[0.13424185797339305, 0.1305383569560945, 0.13583386299433187, 0.1397065090131946, 0.1395051009603776, 0.1386305139749311, 0.13804348098346964, 0.1390258350293152, 0.14042509597493336, 0.13845940894680098, 0.1393901880364865, 0.13686995301395655, 0.14121633797185495, 0.13970301899826154, 0.13891666196286678, 0.139769195986446, 0.14135179400909692, 0.1408144530141726, 0.14013086701743305, 0.14097575499908999, 0.14032338798278943, 0.13889262697193772, 0.1409730440354906, 0.1396236180444248, 0.14294877898646519, 0.13931108999531716, 0.1422201269888319, 0.14025316399056464, 0.13825253798859194, 0.1396841540117748, 0.13949974195566028, 0.14117005903972313, 0.13935416197637096, 0.14123809797456488, 0.12790031201438978, 0.13819204596802592, 0.14091977896168828, 0.13706277299206704, 0.14022839802782983, 0.1400815499946475, 0.14412763196742162, 0.141277402988635, 0.14000147697515786, 0.1384745339746587, 0.13993643299909309, 0.13902491301996633, 0.14048965298570693, 0.12748972495319322, 0.14055538002867252, 0.13702659000409767];[4.129032880999148, 4.595265933021437, 4.5546062210341915, 4.68220741499681, 4.12205713003641, 4.115624091995414, 4.1738651630003005, 4.692544787016232, 4.1154428129666485, 4.671123185020406, 4.122554884990677, 4.105474448995665, 4.110030016046949, 4.566078941046726, 4.5394189590006135, 4.673026820004452, 4.1107676200335845, 4.1140708070015535, 4.095616568054538, 4.573100925015751, 4.113230551010929, 4.105302979995031, 4.109502851031721, 4.1066000270075165, 4.145831134985201, 4.111477013968397, 4.106500138004776, 4.109631866042037, 4.098250908020418, 4.1100288481102325, 4.102549614966847, 4.592496924044099, 4.109915051085409, 4.654024589981418, 4.10144073999254, 4.11032657395117, 4.098295406962279, 4.097914134035818, 4.584892348037101, 4.119347121042665, 4.106026120949537, 4.104584121960215, 4.110468311933801, 4.110860512009822, 4.100835316057783, 4.095842012029607, 4.12544807390077, 4.095621341955848, 4.112224514014088, 4.568804213020485];[4.111914961016737, 4.102845910063479, 4.111077714944258, 4.106662095990032, 4.103956502047367, 4.0923564119730145, 4.0966443149372935, 4.110851698962506, 4.098134567029774, 4.114084736036602, 4.0913348810281605, 4.112877764971927, 4.118113358039409, 4.108866643975489, 4.110526462027337, 4.108426884980872, 4.101623012044001, 4.106606297020335, 4.099683949025348, 4.10081616404932, 4.116360000101849, 4.1062667480437085, 4.103840293013491, 4.100274971046019, 4.0963306210469455, 4.105693606077693, 4.1069579790346324, 4.103246038022917, 4.101437261037063, 4.106332526076585, 4.0998999600997195, 4.100171745987609, 4.098664037941489, 4.111138091015164, 4.105022090021521, 4.1024797490099445, 4.107103133981582, 4.12995927000884, 4.107543905032799, 4.110144006961491, 4.088452983938623, 4.103811240987852, 4.104661564051639, 4.102430986065883, 4.124016303976532, 4.102452770050149, 4.126000300049782, 4.1093823770061135, 4.103303753945511, 4.11537599703297]
layer4.0.conv1;0.17726451496127993;0.22896222700364888;8.783717147947755;8.78222094598459;1.2916416297625124;1.0001703671511302;1.2914216139412373;[0.17830938496626914, 0.18112885102164, 0.18157619197154418, 0.1803213859675452, 0.179563719953876, 0.1797600929858163, 0.18018357799155638, 0.17896594596095383, 0.1794902679976076, 0.17901003797305748, 0.18005096103297547, 0.1794200079748407, 0.17801608005538583, 0.17920729698380455, 0.17933222599094734, 0.17894532496575266, 0.1784228109754622, 0.17894457798684016, 0.1790237560053356, 0.17866063496330753, 0.1785500919795595, 0.17894454603083432, 0.17948908399557695, 0.17850977199850604, 0.17797815898666158, 0.17796230898238719, 0.1789251480367966, 0.2255305260187015, 0.1792431580252014, 0.1789481530431658, 0.17780864995438606, 0.1780934680136852, 0.17828214901965111, 0.17800973501289263, 0.17907846998423338, 0.17832440097117797, 0.17735546600306407, 0.17781303101219237, 0.17726451496127993, 0.17834538203896955, 0.17894082597922534, 0.17936319898581132, 0.1785504529834725, 0.17797002696897835, 0.17808586498722434, 0.17899566900450736, 0.17827933898661286, 0.17820779199246317, 0.17726733098970726, 0.17864053399534896];[0.24072016001446173, 0.2314362190081738, 0.23376601398922503, 0.23372908995952457, 0.22956148500088602, 0.23587932903319597, 0.2426281200023368, 0.2361539719859138, 0.23383299604756758, 0.23530261899577454, 0.23451298399595544, 0.23199040099279955, 0.23370335198706016, 0.23498139495495707, 0.2339187289471738, 0.234261317003984, 0.23337714100489393, 0.2346190660027787, 0.23471787897869945, 0.23385045200120658, 0.24087622400838882, 0.23538461094722152, 0.23383237404050305, 0.23448097199434415, 0.23360866599250585, 0.23440888297045603, 0.23376266896957532, 0.23456030600937083, 0.2342517859651707, 0.2342988169984892, 0.23343981802463531, 0.22896222700364888, 0.2348275319673121, 0.24267669097753242, 0.23502048704540357, 0.2334804039564915, 0.23475772398523986, 0.23370218503987417, 0.23519017396029085, 0.2338697210070677, 0.23540723900077865, 0.23325000196928158, 0.23535710002761334, 0.23362128401640803, 0.2357021759962663, 0.23414275696268305, 0.23530878202291206, 0.23361240501981229, 0.23512353101978078, 0.2337435630033724];[8.802273854031228, 8.817714033997618, 8.813969521957915, 8.815017204964533, 8.829411995015107, 8.820477692061104, 8.81321891094558, 8.81755057600094, 8.798111115116626, 8.809194837987889, 8.783717147947755, 8.823574683978222, 8.800134889956098, 8.785068798984867, 8.792977577017155, 8.805048316018656, 8.7850458889734, 8.818018866004422, 8.787106104020495, 8.80180845601717, 8.793838619021699, 8.81932378502097, 8.792115648975596, 8.81772881600773, 8.796764102997258, 8.815291289007291, 8.790949820948299, 8.812418237968814, 8.811855890031438, 8.792143472004682, 8.805761467083357, 8.801618947007228, 8.80123470001854, 8.80637729598675, 8.818700591044035, 8.81740878103301, 8.795966733014211, 8.808644329954404, 8.818682145036291, 8.825486907968298, 8.808316087990534, 8.80061089101946, 8.81815544393612, 8.839760794944596, 8.819555958965793, 8.806347715959419, 8.80967280099867, 8.843404364015441, 8.81290636403719, 8.802104070025962];[8.830936536018271, 8.812877700023819, 8.796510153042618, 8.815428014961071, 8.808320716023445, 8.797999604023062, 8.817149905022234, 8.802862694952637, 8.795651121006813, 8.829506894981023, 8.80108881200431, 8.826030875032302, 8.816690971027128, 8.80959293799242, 8.78222094598459, 8.812472051009536, 8.819028017052915, 8.803079566976521, 8.7928001289838, 8.799279727973044, 8.825474130047951, 8.836709554016124, 8.821287256956566, 8.800347174983472, 8.827253209019545, 8.835493321006652, 8.831369727966376, 8.836159450002015, 8.818134470027871, 8.815083199937362, 8.803759974020068, 8.805498818983324, 8.806031165993772, 8.834273459971882, 8.834867394936737, 8.793306473933626, 8.834419515915215, 8.881578851025552, 8.812913510017097, 8.810687518038321, 8.805857807979919, 8.821215895935893, 8.79868305294076, 8.808175141981337, 8.815751981979702, 8.804850872023962, 8.814469394041225, 8.80463884799974, 8.810321739001665, 8.81362321099732]
layer4.0.conv2;0.04117134300759062;0.17329201399115846;1.9803984449827112;1.9845019939821213;4.209044479292531;0.9979322021283658;4.217765966781693;[0.04898563399910927, 0.04284548101713881, 0.049637613992672414, 0.04258672700962052, 0.04982388502685353, 0.04259590996662155, 0.04966935905395076, 0.04267583502223715, 0.04948580201016739, 0.042991733993403614, 0.04948072001570836, 0.042788599035702646, 0.049642377998679876, 0.04295478301355615, 0.04928832198493183, 0.042650971037801355, 0.049593490024562925, 0.04252555704442784, 0.049630541005171835, 0.0428495550295338, 0.04944950301432982, 0.0426204230170697, 0.04956126498291269, 0.04117134300759062, 0.04957035300321877, 0.04257654002867639, 0.04945010703522712, 0.043396604945883155, 0.04940560198156163, 0.042898942017927766, 0.04924038803437725, 0.04295911203371361, 0.049446811026427895, 0.04266189498594031, 0.049322116014081985, 0.043458214960992336, 0.04936420399462804, 0.042897109990008175, 0.049337774980813265, 0.04291646700585261, 0.04926052299560979, 0.04268265300197527, 0.04972517199348658, 0.043013093003537506, 0.04910223704064265, 0.04286715999478474, 0.049339492979925126, 0.04186415200820193, 0.04972686496330425, 0.042637181002646685];[0.17418871202971786, 0.1741255089873448, 0.1772250430076383, 0.17647147399839014, 0.17499474401120096, 0.17699909099610522, 0.1763622640282847, 0.17413086700253189, 0.17639813700225204, 0.17612603696761653, 0.17401020094985142, 0.1763008179841563, 0.17611068300902843, 0.17397524701664224, 0.1768079930334352, 0.17554309900151566, 0.1741999210207723, 0.17691129498416558, 0.17570843000430614, 0.17378279397962615, 0.17657597601646557, 0.1754693880211562, 0.17339428199920803, 0.17676246701739728, 0.17576211103005335, 0.19846892700297758, 0.17704072501510382, 0.17562075302703306, 0.174024173989892, 0.17686831101309508, 0.17556388501543552, 0.17329201399115846, 0.17798070702701807, 0.1754289719974622, 0.17451504798373207, 0.17731584300054237, 0.1752860170090571, 0.17379038396757096, 0.17686816595960408, 0.20110602799104527, 0.17481797601794824, 0.1774365589953959, 0.1756976269534789, 0.17576154100243002, 0.17758941900683567, 0.17546646198024973, 0.17527735501062125, 0.176937612995971, 0.17598359298426658, 0.1742102219723165];[1.995968674949836, 2.002892796008382, 2.009289249079302, 2.010750265966635, 2.002540432033129, 2.0053172059706412, 2.0190576529712416, 2.0177114279940724, 2.0112119269906543, 2.0031882760231383, 1.9878279420081526, 2.006894476013258, 2.002210560021922, 2.0020406850380823, 2.0067323640105315, 1.989576548046898, 2.0059560100198723, 2.001286191982217, 2.0009828949696384, 2.021136242081411, 2.0007916300091892, 2.0151122780516744, 2.0015854429802857, 2.0119969570077956, 2.0005329540581442, 1.9803984449827112, 2.0003963629715145, 2.0043681169627234, 2.0155547030153684, 2.005292675050441, 2.0029617190593854, 2.0048537999973632, 2.009499348991085, 2.0087958019576035, 1.9936057250015438, 2.0131932970834896, 2.0094595850096084, 2.003361947950907, 2.0003420440480113, 2.002095898031257, 2.004317856975831, 2.0033204730716534, 2.0047723529860377, 2.001056932960637, 2.0105205469881184, 1.9955514820758253, 1.984552379057277, 2.0221696560038254, 2.0063679259619676, 2.0005511429626495];[2.005124028015416, 2.0055563340429217, 1.9968690930400044, 2.004215404042043, 1.9984637199668214, 2.004764403041918, 2.0228234389796853, 1.9967150510055944, 2.002035050012637, 2.0075936539797112, 2.0094038920360617, 1.9986100089736283, 1.996346682019066, 1.9985600719810463, 1.9981294400058687, 1.9994428409845568, 1.9995050869765691, 1.9981922839651816, 1.9968253250117414, 1.997737544006668, 2.0019442909397185, 2.0059800839517266, 2.0102660870179534, 2.0138169789570384, 1.9987541459850036, 2.003070128033869, 1.9960609719273634, 2.0030743509996682, 2.00719215197023, 1.9883868279866874, 2.0160813679685816, 2.003944667056203, 2.005842238024343, 2.0043104070355184, 1.9970474780420773, 2.0026365759549662, 2.002653424977325, 1.9845019939821213, 1.9887967690010555, 1.9927589119179174, 1.9974204149912111, 2.005283774982672, 2.001554752001539, 2.004246544034686, 2.0054642789182253, 2.000817695981823, 1.998349001922179, 1.9982477260637097, 1.9996228299569339, 2.003164904017467]
layer4.0.conv3;0.08383310202043504;0.08819001697702333;6.2748051980743185;6.2707058399682865;1.0519712959628555;1.0006537315273032;1.0512840384427748;[0.08383310202043504, 0.08796732797054574, 0.08954534603981301, 0.08839116198942065, 0.09115445404313505, 0.08886505203554407, 0.09344466699985787, 0.0891673740115948, 0.09235417196759954, 0.0882106979843229, 0.0892733940272592, 0.08954776398604736, 0.08841498498804867, 0.0900605310453102, 0.09294501098338515, 0.08888617099728435, 0.08996091602602974, 0.08903100900352001, 0.08886579901445657, 0.09047286200802773, 0.08867616101633757, 0.09224271704442799, 0.08869599102763459, 0.09291357599431649, 0.09041032404638827, 0.08879175700712949, 0.09129004896385595, 0.08886551298201084, 0.0886552520096302, 0.09060671902261674, 0.09079746401403099, 0.08917277498403564, 0.09501484199427068, 0.08888028596993536, 0.09078990301350132, 0.08998209802666679, 0.09292822697898373, 0.09055371896829456, 0.08959896303713322, 0.0889162800158374, 0.08893188001820818, 0.09158528398256749, 0.08776701800525188, 0.08816894597839564, 0.0888658280018717, 0.08844666101504117, 0.08871074899798259, 0.0930637430283241, 0.09603639802662656, 0.08803160500247031];[0.09037960798013955, 0.09021948999725282, 0.09008568798890337, 0.08996921102516353, 0.09018743899650872, 0.0896852879668586, 0.0933746179798618, 0.08989660395309329, 0.09061880904482678, 0.08982522698352113, 0.08960167196346447, 0.09095617302227765, 0.08996461395872757, 0.08819001697702333, 0.09091291000368074, 0.08979112299857661, 0.08964825503062457, 0.09027465397957712, 0.08943979296600446, 0.08890760701615363, 0.0906414199853316, 0.0892543860245496, 0.08962181903189048, 0.09030512999743223, 0.0885726340347901, 0.0898245390271768, 0.08872167603112757, 0.08986061700852588, 0.0902895390172489, 0.08997648995136842, 0.09051972400629893, 0.08999543299432844, 0.09122012899024412, 0.08968453301349655, 0.08912720502121374, 0.09019207599340007, 0.08955006004543975, 0.09002734301611781, 0.09070047800196335, 0.0898066220106557, 0.08880596200469881, 0.09067033801693469, 0.08948729402618483, 0.09040864097187296, 0.08958612201968208, 0.08984106400748715, 0.09083464602008462, 0.08882510900730267, 0.0901260320097208, 0.0901844939799048];[6.310677721980028, 6.28265362395905, 6.297249354945961, 6.295737484993879, 6.5865602269768715, 6.331781395012513, 6.309670101036318, 6.302653653023299, 6.307661458966322, 6.316288513015024, 6.3031912469887175, 6.307046156027354, 6.326362549036276, 6.3106101109297015, 6.296626580005977, 6.568735904991627, 6.294751562993042, 6.319180403952487, 6.297918283031322, 6.286972570989747, 6.283461294951849, 6.281174476025626, 6.321881192969158, 6.282748622004874, 6.300435267039575, 6.289236839918885, 6.30587312503485, 6.69005451106932, 6.569307518017013, 6.2748051980743185, 6.306154318037443, 6.296333159029018, 6.301706264028326, 6.2885330830467865, 6.294995128002483, 6.294351928052492, 6.299309308000375, 6.28087703906931, 6.309025584021583, 6.2802300520124845, 6.313543350959662, 6.290037050028332, 6.303689320979174, 6.292426136962604, 6.30429431097582, 6.28678356698947, 6.301829660020303, 6.302183468011208, 6.290983751998283, 6.303015298966784];[6.304631470935419, 6.2940968569600955, 6.3127197759458795, 6.2970081709790975, 6.314120239985641, 6.2942585129640065, 6.326185313984752, 6.317691392963752, 6.314800606982317, 6.303219259949401, 6.308505320048425, 6.289956784981769, 6.313024282979313, 6.2881499889772385, 6.309854330960661, 6.2707058399682865, 6.315971604082733, 6.2867667760001495, 6.279585519980174, 6.29323959100293, 6.299862093059346, 6.289732773031574, 6.315496149007231, 6.284004523069598, 6.325435473001562, 6.2929511070251465, 6.30756103200838, 6.27695758693153, 6.292422795959283, 6.300340208981652, 6.305273353005759, 6.297304683015682, 6.330236059031449, 6.30167272296967, 6.292393847019412, 6.306772714946419, 6.344789091963321, 6.316775472951122, 6.318957774958108, 6.312165959971026, 6.341518695931882, 6.316752426035237, 6.276087431004271, 6.315298361063469, 6.288408929074649, 6.304752882046159, 6.285695743979886, 6.292896684957668, 6.28166619798867, 6.308194802957587]
layer4.0.downsample.0;0.046434418007265776;0.062093746033497155;2.6956567539600655;2.7046494479873218;1.3372353676055788;0.9966750981226243;1.3416963764063605;[0.050061625021044165, 0.046434418007265776, 0.05260121898027137, 0.048722064995672554, 0.04986671300139278, 0.050304656964726746, 0.052451316034421325, 0.050731013994663954, 0.0537612049956806, 0.047451370977796614, 0.05015771999023855, 0.04745720897335559, 0.0468642859486863, 0.04826900799525902, 0.05046933703124523, 0.047671272011939436, 0.04707679298007861, 0.05088343902025372, 0.05299338896293193, 0.049491788959130645, 0.05319818604039028, 0.04917493800166994, 0.04739881498971954, 0.04753166000591591, 0.05047953798202798, 0.047416843997780234, 0.05327799799852073, 0.049818611005321145, 0.04979064699728042, 0.04733558895532042, 0.04800744296517223, 0.047906631021760404, 0.04768815700663254, 0.047484907030593604, 0.04747853800654411, 0.04768847598461434, 0.0500881570042111, 0.04968941997503862, 0.048801785975228995, 0.04722594300983474, 0.05231558397645131, 0.04750885901739821, 0.047366906015668064, 0.04771492799045518, 0.04747289203805849, 0.04728207702282816, 0.050060253008268774, 0.047617045987863094, 0.04756445501698181, 0.04728065902600065];[0.06584133999422193, 0.06234624399803579, 0.06453284597955644, 0.07067577401176095, 0.06520361598813906, 0.06368306098738685, 0.06525790900923312, 0.06217706296592951, 0.0625856010010466, 0.06577391095925122, 0.062465567025355995, 0.0625120010226965, 0.06621341500431299, 0.06398662098217756, 0.06516422901768237, 0.06236406898824498, 0.062093746033497155, 0.06333404401084408, 0.06612778099952266, 0.06252144399331883, 0.06254351901588961, 0.06609395798295736, 0.062452123034745455, 0.06579162698471919, 0.06223482399946079, 0.06690916896332055, 0.06601882399991155, 0.06296931800898165, 0.06489746097940952, 0.062319602991919965, 0.06656018900685012, 0.062215349986217916, 0.06610022200038657, 0.06285970698809251, 0.0623708909843117, 0.06588414002908394, 0.06225343199912459, 0.06598671700339764, 0.06209500995464623, 0.06623765302356333, 0.06212231802055612, 0.06605991895776242, 0.0660502520040609, 0.0628243190003559, 0.06759483698988333, 0.06245690101059154, 0.06249327800469473, 0.06626542704179883, 0.0665466400096193, 0.0622513999696821];[2.6956567539600655, 2.710939957003575, 2.738693364954088, 2.7114887219504453, 2.7069713849923573, 2.710701991978567, 2.71896398300305, 2.6998070050030947, 2.7052059439592995, 2.730099659995176, 2.724046256917063, 2.714302177017089, 2.713902646966744, 2.719243604980875, 2.7155664429883473, 2.7141277979826555, 2.7232490360038355, 2.7187932279193774, 2.7390059589524753, 2.7100645300233737, 2.7114208249840885, 2.763475126994308, 2.717790908063762, 2.708408208040055, 2.7130590539891273, 2.7158056069747545, 2.7552636970067397, 2.7073120399727486, 2.7119180200388655, 2.726826129015535, 2.714142734010238, 2.7091084960266016, 2.718312105105724, 2.71112754807109, 2.7153785500559025, 2.7078367779613473, 2.7097291839309037, 2.724806417012587, 2.7118794370326214, 2.7199947200133465, 2.7170815999270417, 2.70940899400739, 2.723696289001964, 2.709022252995055, 2.7098618849995546, 2.7283163410029374, 2.7146724950289354, 2.730945850024, 2.741092046024278, 2.706398796988651];[2.709866745979525, 2.7343880429980345, 2.720638066995889, 2.7267411940265447, 2.709484495979268, 2.715748796937987, 2.7298610609723255, 2.7251079449779354, 2.7148372150259092, 2.7164046239922754, 2.717072580999229, 2.7291474269586615, 2.7315073900390416, 2.7212215180625208, 2.751619791961275, 2.7308016709284857, 2.7083035920513794, 2.7151679710368626, 2.707587011042051, 2.721555723983329, 2.715661197027657, 2.710667050036136, 2.723879003955517, 2.7323594680055976, 2.7115293240058236, 2.718797057052143, 2.730362557049375, 2.7144225189695135, 2.7135916860424913, 2.7113889140309766, 2.7182423299527727, 2.7270591449923813, 2.716108691005502, 2.7247073969920166, 2.732961833011359, 2.7086536090355366, 2.70952126494376, 2.7057861820212565, 2.723851218004711, 2.7212904180050828, 2.721839090983849, 2.7046494479873218, 2.7200443119509146, 2.7320716190733947, 2.7225104889948852, 2.7481692439178005, 2.7205383559921756, 2.7169341439730488, 2.7273868259508163, 2.7186481630196795]
layer4.1.conv2;0.030149939993862063;0.06359817803604528;3.502487981982995;3.490855793002993;2.1093965045699137;1.0033321883428463;2.1023909419809392;[0.03197620500577614, 0.030263309949077666, 0.030576934979762882, 0.030321704980451614, 0.03250796103384346, 0.030976733018178493, 0.031112435972318053, 0.03126813401468098, 0.030473712016828358, 0.030658397008664906, 0.031094338977709413, 0.03111902001546696, 0.030984525044914335, 0.030503721034619957, 0.030798343010246754, 0.03111711796373129, 0.03120349399978295, 0.03120185696752742, 0.03133463702397421, 0.030911948007997125, 0.0308646279736422, 0.031136408040765673, 0.03077987104188651, 0.031082630972377956, 0.030991205945611, 0.03134067798964679, 0.03095980902435258, 0.030977324990089983, 0.03038737497990951, 0.030360615986865014, 0.031393771001603454, 0.031161748978774995, 0.03073018998838961, 0.030633524002041668, 0.030309143010526896, 0.03133006300777197, 0.0306753019685857, 0.030988119018729776, 0.030149939993862063, 0.0303609489928931, 0.03103473800001666, 0.030519783962517977, 0.031041697948239744, 0.03072247200179845, 0.030742148985154927, 0.03139242995530367, 0.030579294019844383, 0.03089225897565484, 0.030643042002338916, 0.030817491991911083];[0.0667900950065814, 0.06379349302733317, 0.06360749900341034, 0.06465609394945204, 0.06489951797993854, 0.06416741700377315, 0.06496828002855182, 0.0649298169882968, 0.06630945001961663, 0.066983531054575, 0.06854161602677777, 0.06726363499183208, 0.06814672600012273, 0.06775405502412468, 0.06719143595546484, 0.06448055000510067, 0.06489560898626223, 0.06432505196426064, 0.0649854380171746, 0.06537702999776229, 0.06419041397748515, 0.06595115299569443, 0.06503358203917742, 0.06440707197180018, 0.06489220698131248, 0.06488293700385839, 0.06417508103186265, 0.06482315802713856, 0.06487430800916627, 0.06424679502379149, 0.06469448702409863, 0.0647791390074417, 0.06422868103254586, 0.06536932097515091, 0.0654168930486776, 0.0641164819826372, 0.06790642102714628, 0.06791343999793753, 0.06359817803604528, 0.06471480900654569, 0.06509013194590807, 0.06452648196136579, 0.06510930298827589, 0.06496037699980661, 0.0641056569875218, 0.06483130704145879, 0.06504315801430494, 0.06426643702434376, 0.06507742201210931, 0.0647936460445635];[3.5382090398925357, 3.5428925870219246, 3.6931477619800717, 3.5400669609662145, 3.531697812897619, 3.5262585089658387, 3.52665973699186, 3.5096558170043863, 3.5397238020668738, 3.5320650670328178, 3.5254074970143847, 3.5329801620100625, 3.521502730960492, 3.554919854970649, 3.5446529780165292, 3.563335354963783, 3.502487981982995, 3.563261087052524, 3.5058093230472878, 3.5681103320093825, 3.540977898053825, 3.539102718932554, 3.5302539209951647, 3.5286481310031377, 3.529143604042474, 3.506672157032881, 3.5043085570214316, 3.5306869259802625, 3.5289913259912282, 3.5282573649892583, 3.5285330929909833, 3.5238718549953774, 3.5254204890225083, 4.1112687370041385, 3.559473044995684, 3.5090889940038323, 3.523794567969162, 3.5332867510733195, 3.5211055390536785, 3.5472021679743193, 3.526806714013219, 3.5271068739821203, 3.5220328189898282, 3.5282262570108287, 3.5530443030875176, 3.524427237047348, 3.522686998010613, 3.550624046998564, 3.5290824589901604, 3.523078203026671];[3.517710921994876, 3.5176595189841464, 3.5223847669549286, 3.535071015940048, 3.508185300976038, 3.5141148770344444, 3.5137183340266347, 3.5260783240082674, 3.50764679198619, 3.5190128660178743, 3.529791157983709, 3.528187596006319, 3.5235090290079825, 3.5140032980125397, 3.5186380859231576, 3.529571147984825, 3.538563821988646, 3.5416992269456387, 3.490855793002993, 3.5161574179655872, 3.5394025780260563, 3.5260795279755257, 3.5048475879593752, 3.5193136280286126, 3.5313642909750342, 3.518730263109319, 3.5266265390091576, 3.5207923560519703, 3.520896857022308, 3.5210591810173355, 3.5300617889733985, 3.512103719927836, 3.517706029000692, 3.5235424869460985, 3.526224685017951, 3.51927044801414, 3.5260105449706316, 3.5241162539459765, 3.510366992035415, 3.514445449982304, 3.5214116019778885, 3.5097458889940754, 3.527489189931657, 3.521936443983577, 3.527905985014513, 3.5711523949867114, 3.526242497959174, 3.5175208610016853, 3.5316881400649436, 3.5308639689465053]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  fncl,mcj,elx,ndme->fdjx
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      ndme,fncl->dmefcl                  mcj,elx,dmefcl->fdjx
   7           TDOT      dmefcl,mcj->deflj                       elx,deflj->fdjx
   6           TDOT        deflj,elx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  fncl,cj,lx,nd->fdjx
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fncl->dfcl                      cj,lx,dfcl->fdjx
   5           TDOT          dfcl,cj->dflj                         lx,dflj->fdjx
   5           TDOT          dflj,lx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  fncl,cj,lx,nd->fdjx
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fncl->dfcl                      cj,lx,dfcl->fdjx
   5           TDOT          dfcl,cj->dflj                         lx,dflj->fdjx
   5           TDOT          dflj,lx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   kndme,fkncl->kdmefcl                mcj,elx,kdmefcl->fkdjx
   8           TDOT    kdmefcl,mcj->kdeflj                     elx,kdeflj->fkdjx
   7           TDOT      kdeflj,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  fnjx,nd->fdjx
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fnjx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  fncl,cj,lx,nd->fdjx
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          nd,fncl->dfcl                      cj,lx,dfcl->fdjx
   5           TDOT          dfcl,cj->dflj                         lx,dflj->fdjx
   5           TDOT          dflj,lx->fdjx                            fdjx->fdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  fkncl,mcj,elx,kndme->fkdjx
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      mcj,fkncl->mjfknl               elx,kndme,mjfknl->fkdjx
   8              0   mjfknl,kndme->jfklde                     elx,jfklde->fkdjx
   7           TDOT      jfklde,elx->fkdjx                          fkdjx->fkdjx

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.12404595199041069;0.5046367070171982;5.72112953098258;5.731607045978308;4.068143288192177;0.9981719760423773;4.075593570881281;[0.12492261797888204, 0.12549588596448302, 0.12484229996334761, 0.12517937895609066, 0.12488698802189901, 0.12533671804703772, 0.12449409900000319, 0.12425680097658187, 0.12597753398586065, 0.12506470299558714, 0.1246044069994241, 0.1245500190416351, 0.12491533200955018, 0.12543654104229063, 0.12450840999372303, 0.12436868296936154, 0.1251811720430851, 0.1253451929660514, 0.1242953899782151, 0.12471304798964411, 0.12458147900179029, 0.12543357396498322, 0.12500969599932432, 0.12458934099413455, 0.12467505899257958, 0.12457519595045596, 0.12471262499457225, 0.1254413279821165, 0.12452964502153918, 0.1254800470196642, 0.12475489598000422, 0.1243519969866611, 0.12456965702585876, 0.1249046020093374, 0.12481752701569349, 0.1250336579978466, 0.12464280700078234, 0.1252792529994622, 0.12452749500516802, 0.12476867495570332, 0.1250567359966226, 0.1253837010008283, 0.12505103298462927, 0.12474020500667393, 0.12462352396687493, 0.12404595199041069, 0.12474315898725763, 0.12475551199167967, 0.12497441400773823, 0.12547320598969236];[0.5071885050274432, 0.5289783439948224, 0.5228360919863917, 0.5117891689878888, 0.5075653429958038, 0.51115027803462, 0.5506911349948496, 0.5085063629667275, 0.5086208840366453, 0.5107847049948759, 0.5095948289963417, 0.5083553299773484, 0.5094215410063043, 0.5121740800095722, 0.505889440944884, 0.5149146930198185, 0.5070317750214599, 0.509261468949262, 0.5073142960318364, 0.5123277640086599, 0.5068254049983807, 0.5124306899961084, 0.5078019840293564, 0.5098893499816768, 0.5063593359664083, 0.5099348910152912, 0.5046367070171982, 0.5093085620319471, 0.5069583089789376, 0.5091824439587072, 0.5062545950058848, 0.5091655129799619, 0.5080358370323665, 0.510325436014682, 0.5066442730021663, 0.5094469549949281, 0.5079788829898462, 0.5446583229932003, 0.5061186599778011, 0.5107786579756066, 0.507456277962774, 0.5112197470152751, 0.5090523850522004, 0.5126913919812068, 0.5088855819776654, 0.5103193979593925, 0.5068519549677148, 0.511375933943782, 0.505570002947934, 0.5111589489970356];[5.776530644041486, 5.769586189999245, 5.761285246058833, 5.761472999001853, 5.804437979008071, 5.78003375697881, 5.761834256933071, 5.750664605991915, 5.753926881996449, 5.7572441269876435, 5.760387659014668, 5.776521332038101, 5.767789287958294, 5.768567049992271, 5.765851516043767, 5.7622045240714215, 5.762894301034976, 5.758877899905201, 5.763598344987258, 5.755385362950619, 5.759157727996353, 5.765771752980072, 5.764255746966228, 5.760488581028767, 5.7628683970542625, 5.762160654005129, 5.774551656970289, 5.758209123043343, 5.766891658946406, 5.768227227963507, 5.77132428396726, 5.72112953098258, 5.770904713019263, 5.756315018050373, 5.7667363589280285, 5.746971902961377, 5.746465006028302, 5.751406772935297, 5.742797198006883, 5.76175821502693, 5.755996379011776, 5.775681397004519, 5.754070813010912, 5.749661303998437, 5.759365475969389, 5.7878779010497965, 5.772044478973839, 5.7670078970259055, 5.7426564750494435, 5.772571095090825];[5.760366023052484, 5.754459067073185, 5.752163335098885, 5.757057453971356, 5.776446160976775, 5.773303194961045, 5.7845868860022165, 5.772962908027694, 5.763406124024186, 5.768153198994696, 5.779438226018101, 5.768989806994796, 5.80478279205272, 5.766263720928691, 5.766657313972246, 5.7511844940599985, 5.778114782995544, 5.767110733082518, 5.753122007998172, 5.759033368900418, 5.731607045978308, 5.7758118599886075, 5.78310372895794, 5.7692926650634035, 5.766039335052483, 5.761480603017844, 5.779534715984482, 5.774153841019142, 5.773828821023926, 5.75642379000783, 5.772538444027305, 5.792320178996306, 5.76335681299679, 5.766133397992235, 5.7653524409397505, 5.762006433040369, 5.750239009968936, 5.776291109097656, 5.75312905095052, 5.806855886010453, 5.761122828931548, 5.738624152960256, 5.762073798046913, 5.777561160037294, 5.754046475049108, 5.75784715503687, 5.779678006016184, 5.77853774902178, 5.760503253957722, 5.75350063899532]
layer1.0.conv1;0.05395646300166845;0.050893213017843664;0.42028207302792;0.4204021320329048;0.9432273760470535;0.9997144186581447;0.9434968211352696;[0.05395646300166845, 0.05517630698159337, 0.05493368802126497, 0.05496082699391991, 0.054915355052798986, 0.0549582380335778, 0.0921280540060252, 0.05447726900456473, 0.05504765501245856, 0.0550299629685469, 0.05493815802037716, 0.054948590986896306, 0.054944219009485096, 0.0549136099871248, 0.054833909031003714, 0.05490426195319742, 0.05486187699716538, 0.05491192400222644, 0.05508199299219996, 0.0547287929803133, 0.054959654982667416, 0.05490444297902286, 0.054836946015711874, 0.05493789300089702, 0.054944021976552904, 0.05471905996091664, 0.05487416702089831, 0.05480213701957837, 0.05482487502740696, 0.05444015603279695, 0.05493997799931094, 0.05473337002331391, 0.055112929025199264, 0.05441199097549543, 0.055073703988455236, 0.05442427401430905, 0.055024133005645126, 0.054517337994184345, 0.054954316990915686, 0.054830688051879406, 0.055028458999004215, 0.054703699017409235, 0.05482509097782895, 0.05478984798537567, 0.05509347398765385, 0.054908032005187124, 0.05482303199823946, 0.05486934300279245, 0.05492505099391565, 0.055316197976935655];[0.0514858000096865, 0.05184331099735573, 0.051807612006086856, 0.053626301989424974, 0.051195435982663184, 0.05588907701894641, 0.050893213017843664, 0.0530333670321852, 0.05487752699991688, 0.05149288399843499, 0.05263393995119259, 0.05514973297249526, 0.051248217991087586, 0.05290621897438541, 0.054721324995625764, 0.05134648899547756, 0.052312227024231106, 0.05529896297957748, 0.05094821396050975, 0.052819879027083516, 0.05487324600107968, 0.051396642986219376, 0.052077758009545505, 0.055033494951203465, 0.05128126300405711, 0.052768661989830434, 0.05500708398176357, 0.05150858103297651, 0.052277035953011364, 0.055279428022913635, 0.05127035500481725, 0.052859698014799505, 0.05497696704696864, 0.05133259802823886, 0.052458117017522454, 0.055505672993604094, 0.05124333000276238, 0.05257382401032373, 0.05498092999914661, 0.05157694104127586, 0.052249477012082934, 0.05504528700839728, 0.05103665101341903, 0.0525233430089429, 0.05504109902540222, 0.051429159997496754, 0.05245357099920511, 0.055437467992305756, 0.05113251099828631, 0.05292242596624419];[0.42211054801009595, 0.4247744220192544, 0.42028207302792, 0.4345753809902817, 0.4235171509790234, 0.4277562359930016, 0.4234500239836052, 0.4235433110152371, 0.4250578740029596, 0.424632815993391, 0.4299445549841039, 0.4232851240085438, 0.4284941770019941, 0.42690588597906753, 0.4253367449855432, 0.43240600504213944, 0.4244984600227326, 0.42977376701310277, 0.4245074710343033, 0.42818022100254893, 0.42514375201426446, 0.42469558998709545, 0.4266968700103462, 0.4236677410081029, 0.4252398659591563, 0.4217503859545104, 0.4210275399964303, 0.424533799989149, 0.4249437460093759, 0.4342928359983489, 0.4268833819660358, 0.4208318990422413, 0.43090219399891794, 0.4226410579867661, 0.42417722096433863, 0.42851443600375205, 0.4251092850463465, 0.4231178170302883, 0.4227041890262626, 0.42367331602144986, 0.42577093798900023, 0.4223110090242699, 0.42319605295779184, 0.42510593100450933, 0.42528910900000483, 0.42614883999340236, 0.42434331797994673, 0.4259465909563005, 0.4268827509949915, 0.42516554298345];[0.4253372339881025, 0.4251081110560335, 0.4232875059824437, 0.42480089503806084, 0.42451678501674905, 0.42501236201496795, 0.42711037199478596, 0.4244469759869389, 0.42308624496217817, 0.42277105600805953, 0.4204021320329048, 0.42759036098141223, 0.4242929330212064, 0.4246267499984242, 0.42110006598522887, 0.42260468896711245, 0.42303970898501575, 0.4292964579653926, 0.42440437205368653, 0.42655430000741035, 0.42473833495751023, 0.4215699619962834, 0.42385145800653845, 0.4251991420169361, 0.4210847190115601, 0.42627134401118383, 0.42517361900536343, 0.4269987400039099, 0.42534300801344216, 0.4245422469684854, 0.422799905994907, 0.4250961850048043, 0.42359338904498145, 0.433153087971732, 0.42842135595856234, 0.4266286400379613, 0.43658743001287803, 0.4275861820206046, 0.42453946702880785, 0.42526400595670566, 0.426943834987469, 0.42184228502446786, 0.42514064704300836, 0.42518564098281786, 0.4262332629878074, 0.42663482698844746, 0.43744981597410515, 0.42728915001498535, 0.4261961169540882, 0.42471312900306657]
layer1.0.conv2;0.09667371195973828;0.5775266180280596;6.480028621037491;6.479869384027552;5.973977892444869;1.0000245741079798;5.973831090874588;[0.09752028802176937, 0.0979392469744198, 0.09832074702717364, 0.09669496497372165, 0.09762917004991323, 0.09795067098457366, 0.09889028599718586, 0.09687619301257655, 0.09762396401492879, 0.09804955002618954, 0.09823089803103358, 0.09725982300005853, 0.0974267739802599, 0.09790918498765677, 0.0977388329920359, 0.0968303470290266, 0.09721515199635178, 0.09752156701870263, 0.09778830700088292, 0.09728994203032926, 0.09753552498295903, 0.0977127689984627, 0.09840881399577484, 0.09667371195973828, 0.09772344602970406, 0.09777689102338627, 0.09744058398064226, 0.09679477900499478, 0.09749491198454052, 0.09772164898458868, 0.09785472101066262, 0.09681955596897751, 0.09751846198923886, 0.09767417301191017, 0.09776474500540644, 0.09702274401206523, 0.09789056901354343, 0.09750421199714765, 0.09772959200199693, 0.09682353999232873, 0.09770633396692574, 0.0987327239708975, 0.0978742649895139, 0.09739117400022224, 0.09804737899685279, 0.0975211369805038, 0.09755653695901856, 0.09717821201775223, 0.09750617604004219, 0.09789688797900453];[0.5803016029531136, 0.5853567169979215, 0.5818273510085419, 0.5841316700098105, 0.581142816983629, 0.5897157430299558, 0.5796176719595678, 0.5825614450150169, 0.5810240170103498, 0.5833743480034173, 0.6120840920484625, 0.5865569050074555, 0.5803849889780395, 0.5829518199898303, 0.5786105680163018, 0.5823695750441402, 0.5815108720562421, 0.5828218700480647, 0.5790221419883892, 0.5819235660019331, 0.5793694599997252, 0.5830856040120125, 0.5806332129868679, 0.5827457339619286, 0.578783520963043, 0.5849891230463982, 0.5775266180280596, 0.5827687759883702, 0.5784103559562936, 0.5851778690121137, 0.5795800780178979, 0.5841282810433768, 0.5799297880148515, 0.5842634239816107, 0.5802085869945586, 0.5838273399858736, 0.5811072540236637, 0.5818192939623259, 0.5794249509926885, 0.5843199969967827, 0.5800221990211867, 0.5844651520019397, 0.57999389100587, 0.5868583850096911, 0.5800796719850041, 0.5823209120426327, 0.58069680002518, 0.5831392699619755, 0.6069550240063109, 0.5855710689793341];[6.8083486129762605, 6.693332110997289, 6.694207973021548, 6.974480839970056, 6.490589836088475, 6.683694405946881, 6.530547163041774, 6.684274107974488, 6.692759625031613, 6.678495719039347, 6.680373310984578, 6.682643347012345, 6.711155869008508, 6.82074477704009, 6.679583838966209, 7.08515721198637, 6.6684635180281475, 6.703481400967576, 6.933356337016448, 6.67652341799112, 6.675008127989713, 6.671074396930635, 6.669866172014736, 6.681813307921402, 6.509689896949567, 6.6749963570036925, 6.494217158004176, 6.670115655986592, 6.679142485954799, 6.674085921025835, 6.8727300260216, 6.695192230923567, 6.662556916009635, 6.680040644016117, 6.669036485021934, 6.670676569978241, 6.6709676219616085, 6.849099611979909, 6.690635650069453, 7.076877556042746, 6.6824368789675646, 6.70522359595634, 6.670285428932402, 6.661884766013827, 6.653986176010221, 6.667234820022713, 6.480028621037491, 6.6854661460383795, 6.656359271088149, 6.651074924040586];[6.672860856982879, 6.674536891980097, 6.599099688057322, 6.6654923359747045, 6.685937493981328, 6.674182388931513, 6.667604122951161, 6.671394987031817, 6.668292379938066, 6.684503069031052, 6.495234884030651, 6.680508302000817, 6.696914080006536, 6.679867395025212, 6.652953504875768, 6.67128662095638, 6.491577931970824, 6.6706905430182815, 6.689052482019179, 6.677530362911057, 6.671099441009574, 6.490667763981037, 6.6795139639871195, 6.674734839994926, 6.68184759397991, 6.669865681964438, 6.667777690978255, 6.668425479962025, 6.479869384027552, 6.676206354983151, 6.6851755030220374, 6.488043530960567, 6.6756265700096264, 6.6727902200073, 6.684068721078802, 6.674849267990794, 6.674567338021006, 6.490884315979201, 6.679885540041141, 6.676019556005485, 6.67286479996983, 6.635763189988211, 6.642077021009754, 6.6388099219766445, 6.505412097030785, 6.661273101984989, 6.650323896086775, 6.654645427013747, 6.5052774250507355, 6.6419099000049755]
layer1.0.conv3;0.14952060801442713;0.11855348100652918;1.7836241589975543;1.7771094199852087;0.7928905759605395;1.0036659189012682;0.789994520117343;[0.15088628203375265, 0.15149958000984043, 0.15152900898829103, 0.15035498200450093, 0.1509826699621044, 0.1508243010030128, 0.15092648001154885, 0.15031689498573542, 0.151382222014945, 0.1530404919758439, 0.15092044899938628, 0.15007980301743373, 0.15024255600292236, 0.1514551480067894, 0.15081843797815964, 0.14952060801442713, 0.1520294780493714, 0.19675806595478207, 0.1507995689753443, 0.15032953402260318, 0.1521823579678312, 0.16622013394953683, 0.1510510389925912, 0.1502113999449648, 0.1508778120041825, 0.18326218600850552, 0.15149447601288557, 0.15033783001126722, 0.1533671980141662, 0.15111288602929562, 0.15144139004405588, 0.1496629340108484, 0.15123639500234276, 0.15508646401576698, 0.15127231000224128, 0.15008607902564108, 0.15108884399523959, 0.1510900969733484, 0.15093401999911293, 0.14974035799968988, 0.15135825297329575, 0.15100106998579577, 0.15116278099594638, 0.15016268496401608, 0.15128779597580433, 0.151402021991089, 0.15087691700318828, 0.15009917796123773, 0.1512386500253342, 0.1511302149738185];[0.11977895599557087, 0.12037812999915332, 0.11955174198374152, 0.12009685399243608, 0.1200184790068306, 0.12055886100279167, 0.11926156701520085, 0.12066138396039605, 0.11855348100652918, 0.1204974019783549, 0.11900920298648998, 0.12037020002026111, 0.1190605130395852, 0.12057886400725693, 0.119559186976403, 0.12197142804507166, 0.11989222298143432, 0.12035134097095579, 0.12052194302668795, 0.11992506397655234, 0.16539109498262405, 0.12035517697222531, 0.11940141505328938, 0.11881590500706807, 0.11932911805342883, 0.12045697099529207, 0.11914164799964055, 0.12025745998835191, 0.1203423630213365, 0.12040900904685259, 0.11937304399907589, 0.11999299901071936, 0.11913856101455167, 0.12068230099976063, 0.12106682901503518, 0.12117081199539825, 0.1191285690292716, 0.12065833801170811, 0.11926132295047864, 0.12090022896882147, 0.11919615097576752, 0.12052733695600182, 0.11875444295583293, 0.1205798129667528, 0.11870194203220308, 0.12155257997801527, 0.11917140299919993, 0.12049748399294913, 0.11895540496334434, 0.1201240869704634];[1.8217364700394683, 1.8309837650158443, 1.8320107740000822, 1.8206218570121564, 1.844786319998093, 1.8211024469928816, 1.8333057340350933, 1.7854031160240993, 1.845088353031315, 1.832360354019329, 1.799679217976518, 1.8079642220400274, 1.805299511004705, 1.8236847599619068, 1.8354211270343512, 1.7994493119767867, 1.8224152699694969, 1.7865356770344079, 1.7938204220263287, 1.7988205809961073, 1.8264602469862439, 1.8057532029924914, 1.8050905159907416, 1.8308591949753463, 1.8017257030005567, 1.8031083919922821, 1.7969398609711789, 1.8072848349693231, 1.816701390023809, 1.8249275899725035, 1.8307009470299818, 1.8489233989967033, 1.793721424008254, 1.8132749579963274, 1.8497210529749282, 1.806559988996014, 1.8164214150165208, 1.8178023250075057, 1.8190520179923624, 1.8193706939928234, 1.789814418007154, 1.7836241589975543, 1.7962525879847817, 1.8239126200205646, 1.8165762900025584, 1.801287896989379, 1.7967490529990755, 1.8212012369767763, 1.7950545300263911, 1.7990445530158468];[1.8222084760200232, 1.8287020970019512, 1.8252784609794617, 1.8259736699983478, 1.820018719008658, 1.8169310739613138, 1.8149844370200299, 1.8111483859829605, 1.8110348759801127, 1.8265729809645563, 1.806415236031171, 1.815276844019536, 1.8175344450282864, 1.8214403580059297, 1.813452744972892, 1.8461456050281413, 1.8237468909937888, 1.7915249219513498, 1.7956387840094976, 1.821933612052817, 1.7823198469704948, 1.837397573981434, 1.812682928983122, 1.8283683659974486, 1.8256450049811974, 1.8370688279974274, 1.8396151710185222, 1.813497739029117, 1.8216886650188826, 1.8222237519803457, 1.8258849069825374, 1.827288462955039, 1.8452492200303823, 1.8270836749579757, 1.8235907530179247, 1.8665940719656646, 1.8331497440231033, 1.820075845986139, 1.8418012610054575, 1.795347775972914, 1.7996687869890593, 1.8109944660100155, 1.8157495890045539, 1.8235014990204945, 1.8009989119600505, 1.8190466780215502, 1.7771094199852087, 1.8293231289717369, 1.7945860539912246, 1.8237595609971322]
layer2.0.conv1;0.2623348530032672;0.23607920500217006;3.4477523179957643;3.4460858270176686;0.8999155175131451;1.0004835895162651;0.8994805381548089;[0.2676896289922297, 0.2681968630058691, 0.26788211497478187, 0.2666535319876857, 0.2672778490232304, 0.2688791959662922, 0.26893849699990824, 0.26704716600943357, 0.26744117494672537, 0.26796465599909425, 0.26775121700484306, 0.2623348530032672, 0.26709557097638026, 0.2674092079978436, 0.26774480898166075, 0.2665548319928348, 0.26761203800560907, 0.26767722400836647, 0.33078849501907825, 0.2666403530165553, 0.26735551096498966, 0.26722911396063864, 0.2675497090094723, 0.2664093119674362, 0.26567747502122074, 0.2676335949799977, 0.26705985196167603, 0.2662169569521211, 0.2723744919640012, 0.26762685098219663, 0.2679425270180218, 0.2660741090076044, 0.2673046949785203, 0.27407066099112853, 0.26652717700926587, 0.2666702850256115, 0.26758602098561823, 0.26782877900404856, 0.2667247880017385, 0.2664234960102476, 0.26612782501615584, 0.2676034839823842, 0.2678424079786055, 0.2665260789799504, 0.26952763902954757, 0.2674897579709068, 0.2668491390068084, 0.2672010730020702, 0.26785653800470755, 0.26819219603203237];[0.24142231297446415, 0.23855986102716997, 0.2367962269927375, 0.23721725901123136, 0.23809766198974103, 0.23917804099619389, 0.23673916899133474, 0.23812462599016726, 0.23741630400763825, 0.23702363297343254, 0.2384836200508289, 0.23785560199758038, 0.2366474539740011, 0.23831473500467837, 0.2373361510108225, 0.23694386996794492, 0.23760813899571076, 0.2375399370212108, 0.23623476701322943, 0.23801669903332368, 0.2375807740027085, 0.237398267025128, 0.23793776700040326, 0.23869657795876265, 0.23607920500217006, 0.23858772998210043, 0.23706580302678049, 0.23667299101362005, 0.23740185098722577, 0.23778816900448874, 0.2373732959968038, 0.23832706199027598, 0.23700997699052095, 0.23746702796779573, 0.23654071398777887, 0.2387592750019394, 0.23719554796116427, 0.23834067804273218, 0.23841327597619966, 0.23764823901001364, 0.23782576201483607, 0.24484300398034975, 0.23616852302802727, 0.23785269900690764, 0.23793638602364808, 0.23808312398614362, 0.23715674999402836, 0.23905960796400905, 0.23733146203448996, 0.2385454160394147];[3.558403725968674, 3.5042628800147213, 3.4681295080226846, 3.494763425027486, 3.5330098619451746, 3.578861091984436, 3.5265416990150698, 3.5972240139963105, 3.5110417660325766, 3.5528311270172708, 3.5284206310170703, 3.543833854026161, 3.5216956000076607, 3.5030300150392577, 3.4807145959930494, 3.4607842169934884, 3.4521578029962257, 3.4541321080178022, 3.4738997499807738, 3.510449764027726, 3.57308894401649, 3.5502720910008065, 3.5999434780096635, 3.463606686971616, 3.573016255046241, 3.522129966004286, 3.47824418800883, 3.5446641640155576, 3.5570870039518923, 3.652918027015403, 3.525359858002048, 3.478895409964025, 3.483254869002849, 3.5975589680019766, 3.564805709000211, 3.564551844028756, 3.489537717017811, 3.4493437329656444, 3.59831806801958, 3.552698594983667, 3.505706311960239, 3.5381089599686675, 3.505595847964287, 3.552614227985032, 3.477014036034234, 3.4868573879939504, 3.4705638400046155, 3.4680446889833547, 3.4477523179957643, 3.510750732035376];[3.5211266609840095, 3.5200997199863195, 3.5494947240222245, 3.610399207973387, 3.5408398790168576, 3.5490299760131165, 3.489395125012379, 3.458888784982264, 3.4926906740292907, 3.5295836880104616, 3.5113369509926997, 3.5178922030027024, 3.5475213960162364, 3.477029623987619, 3.4460858270176686, 3.510425367974676, 3.546370080963243, 3.52243858698057, 3.50682238698937, 3.5452588190091774, 3.5856767339864746, 3.6047117990092374, 3.6798161439946853, 3.5539009459898807, 3.5379604199551977, 3.494055990013294, 3.5376282280194573, 3.5598914699512534, 3.5117804150213487, 3.4898742740042508, 3.4879330550320446, 3.481378816999495, 3.5126549010165036, 3.4936867189826444, 3.497364047972951, 3.528317356016487, 3.5304619430098683, 3.4563057940104045, 3.568086815997958, 3.5134696650202386, 3.470287782023661, 3.5108555020415224, 3.5259918870287947, 3.49308047699742, 3.4814877049648203, 3.579495811020024, 3.4870717609883286, 3.569289320963435, 3.5243666009628214, 3.479511632001959]
layer2.0.conv2;0.12100560800172389;0.5657411660067737;10.15064403397264;10.177519963122904;4.6753301384074195;0.9973592850470796;4.687709041768959;[0.12216659897239879, 0.12363709701457992, 0.12133696000091732, 0.12241658003767952, 0.1216845290036872, 0.12264126498484984, 0.1219850949710235, 0.12234454503050074, 0.12181017600232735, 0.12363011401612312, 0.12148719403194264, 0.12189822603249922, 0.12132635700982064, 0.12332838296424598, 0.12199988699285313, 0.12274493800941855, 0.12192427401896566, 0.12275158101692796, 0.1216277569765225, 0.1222714870236814, 0.12100560800172389, 0.12310082302428782, 0.121266023023054, 0.12231602298561484, 0.12155336799332872, 0.12291194696445018, 0.12131470401072875, 0.12313727202126756, 0.12120114202843979, 0.12264837097609416, 0.12200108100660145, 0.12267952598631382, 0.12134042801335454, 0.12351688800845295, 0.12328167498344555, 0.12220788700506091, 0.12111296399962157, 0.12319506495259702, 0.122147775022313, 0.12295482098124921, 0.12108582002110779, 0.12282849702751264, 0.12138850602786988, 0.12212390499189496, 0.12129188200924546, 0.12252154800808057, 0.12179802299942821, 0.12216817401349545, 0.12129130400717258, 0.12253837700700387];[0.5679724249639548, 0.5682960589765571, 0.5676809249562211, 0.5693583409884013, 0.5693640949903056, 0.5700815109885298, 0.5687688070465811, 0.5692254549940117, 0.5675385129870847, 0.5695870880153961, 0.5674324100255035, 0.5682265569921583, 0.567712974967435, 0.5706918659852818, 0.567875518987421, 0.5691459139925428, 0.5696513190050609, 0.5685277240118012, 0.5658785250270739, 0.5712228289921768, 0.5684802430332638, 0.56991843204014, 0.5691637800191529, 0.5692374050267972, 0.5701392930350266, 0.5708477250300348, 0.5677020410075784, 0.5691664899932221, 0.5682517919922248, 0.5684774270048365, 0.5683139470056631, 0.5707143059698865, 0.5674186240066774, 0.5685558050172403, 0.5692408710019663, 0.5689035470131785, 0.5690309319761582, 0.5768044349970296, 0.5686181849450804, 0.5692773930495605, 0.5688662229804322, 0.5692844339646399, 0.5673951719654724, 0.5690790069638751, 0.5657411660067737, 0.5676857989747077, 0.5684634389472194, 0.5670139340218157, 0.5687605370185338, 0.5720303139532916];[10.296409296046477, 10.392616423021536, 10.197107160987798, 10.572807612014003, 10.15064403397264, 10.274037903989665, 10.232126889983192, 10.238362553936895, 10.27389235503506, 10.282785366056487, 10.264955922961235, 10.253839355020318, 10.262753064045683, 10.262439342041034, 10.234345100994688, 10.242338692012709, 10.24770110292593, 10.244112521992065, 10.317348873009905, 10.237887064926326, 10.218723595084157, 10.288305164023768, 10.244279379025102, 10.290753058041446, 10.24482598702889, 10.281670819909777, 10.23512861598283, 10.166838553035632, 10.248338889912702, 10.307065828004852, 10.24524574301904, 10.23744469101075, 10.234710751043167, 10.232833440008108, 10.305019085062668, 10.259855015028734, 10.261205841961782, 10.244247700960841, 10.24116100993706, 10.232092345017008, 10.245900140027516, 10.292018621054012, 10.254713105969131, 10.211370685021393, 10.237534325977322, 10.241657159116585, 10.261876451026183, 10.26666349900188, 10.285199201083742, 10.274373382970225];[10.349501958990004, 10.234807529021055, 10.256792952946853, 10.290753409964964, 10.528391966945492, 10.267212663951796, 10.227337088959757, 10.227942858007737, 10.236189766903408, 10.284690280037466, 10.274577530042734, 10.25530399492709, 10.24814643803984, 10.25143756205216, 10.230255348084029, 10.274347522004973, 10.301424039062113, 10.253153545083478, 10.240024936036207, 10.26568731298903, 10.267601747997105, 10.250509014935233, 10.244174505001865, 10.236617016023956, 10.255022243014537, 10.248915065953042, 10.235871848009992, 10.262707774934825, 10.2868770439527, 10.280339788994752, 10.222327767929528, 10.242650690022856, 10.222234426008072, 10.237021467939485, 10.260304742027074, 10.274900634074584, 10.236954568012152, 10.240910589986015, 10.237136633018963, 10.251238150929566, 10.238096021057572, 10.21967466303613, 10.244369478023145, 10.226103872060776, 10.235442514996976, 10.252068369998597, 10.261989691935014, 10.254682960046921, 10.232492636947427, 10.177519963122904]
layer2.0.conv3;0.0901928250095807;0.10193454602267593;2.1580166009953246;2.1529748399625532;1.1301846461938405;1.002341764956649;1.1275442026929015;[0.0901928250095807, 0.1110301170265302, 0.1127238409826532, 0.11261251504765823, 0.11155054194387048, 0.11273455095943063, 0.1129080819664523, 0.11236909503350034, 0.1129417410120368, 0.11215630802325904, 0.1123502459959127, 0.1115852270158939, 0.11228789301821962, 0.11177368101198226, 0.11238914501154795, 0.11156484700040892, 0.11202561797108501, 0.11157622101018205, 0.11160517600364983, 0.11179801198886707, 0.1124610070255585, 0.1117885279818438, 0.11181069497251883, 0.11143410700606182, 0.1119503730442375, 0.1118212069850415, 0.1128534299787134, 0.11160990101052448, 0.11219922598684207, 0.11161235999315977, 0.1113854760187678, 0.111586946004536, 0.11188727000262588, 0.11157386901322752, 0.11178787500830367, 0.11162873602006584, 0.11178668099455535, 0.11173917597625405, 0.11178901296807453, 0.1113168679876253, 0.11201936198631302, 0.11132004903629422, 0.11162802902981639, 0.11157145199831575, 0.1125640370300971, 0.11220871895784512, 0.111917256959714, 0.1118147720117122, 0.11198213999159634, 0.11208418302703649];[0.1048174420138821, 0.10317941900575534, 0.10402198502561077, 0.10395054402761161, 0.10283064399845898, 0.1049391440465115, 0.10348927602171898, 0.10318106098566204, 0.10324336600024253, 0.10323780297767371, 0.10385752801084891, 0.10418630397180095, 0.10337792802602053, 0.10314498597290367, 0.10289818799355999, 0.10447438096161932, 0.10485156095819548, 0.10331955295987427, 0.10330977395642549, 0.10193454602267593, 0.10387078102212399, 0.10323348897509277, 0.10359998798230663, 0.10240120196249336, 0.10486657696310431, 0.10542474698740989, 0.10236802301369607, 0.10426881501916796, 0.10303085000487044, 0.1035568619845435, 0.1049642150173895, 0.10475179401692003, 0.10459054296370596, 0.10301701800199226, 0.10244727699318901, 0.10459232004359365, 0.1041528939967975, 0.1054119510226883, 0.10486526403110474, 0.10317232698434964, 0.10229381499812007, 0.1054500550380908, 0.10498076997464523, 0.10442118998616934, 0.10274760698666796, 0.10321869899053127, 0.1047350270091556, 0.10480131604708731, 0.1060915690031834, 0.10257697699125856];[2.1593410299974494, 2.163172421976924, 2.17342790402472, 2.1629561329609714, 2.1733386919950135, 2.173366635979619, 2.179256537987385, 2.170029338041786, 2.1691456330008805, 2.1699382480001077, 2.186248207988683, 2.171809530002065, 2.1644670760142617, 2.166674770996906, 2.168855073978193, 2.16787506401306, 2.1686305580078624, 2.1738422109629028, 2.1711108869640157, 2.173527402977925, 2.1676770849735476, 2.162228427012451, 2.1852282760082744, 2.1643018769682385, 2.167561325011775, 2.164454795012716, 2.1734067109646276, 2.1727752239676192, 2.17433147598058, 2.1633043800247833, 2.161584895045962, 2.180666846979875, 2.176447703037411, 2.172753479972016, 2.1635219330200925, 2.172214491991326, 2.1622509069857188, 2.172479000000749, 2.174450782011263, 2.1731286250287667, 2.1769751390093006, 2.179773723008111, 2.171173128997907, 2.169880589004606, 2.16317902400624, 2.172991209954489, 2.1742227409849875, 2.183062438038178, 2.1580166009953246, 2.171957417973317];[2.169802979042288, 2.170401747978758, 2.1568135879933834, 2.1693510559853166, 2.1741810790263116, 2.1683298660209402, 2.1740020439610817, 2.173539383977186, 2.176563032960985, 2.167674802010879, 2.1768864819896407, 2.1863071040133946, 2.17169346899027, 2.1922514269826934, 2.1565036720130593, 2.1840964399743825, 2.160655696003232, 2.181160967971664, 2.1632829289883375, 2.167917500017211, 2.1581469799857587, 2.1662899730145, 2.1681116860127077, 2.1529748399625532, 2.1636463570175692, 2.1698795940028504, 2.1813933880184777, 2.159468136029318, 2.166096402972471, 2.1658732049982063, 2.1742009739973582, 2.170364409976173, 2.16168707201723, 2.1663265629904345, 2.1687634229892865, 2.169047182018403, 2.1750245590228587, 2.1573048710124567, 2.1668384830118157, 2.164294738031458, 2.1594899159972556, 2.183747934992425, 2.170511352014728, 2.1688431879738346, 2.164248193963431, 2.1830634210491553, 2.165992397000082, 2.1767062559956685, 2.1683678060071543, 2.1643155320198275]
layer2.0.downsample.0;0.09307159099262208;0.11345270497258753;1.880135438987054;1.878141759952996;1.218983190924297;1.0010615168016432;1.2176905919017904;[0.09307159099262208, 0.09529512701556087, 0.09545813099248335, 0.09421507501974702, 0.09386191103840247, 0.09530337998876348, 0.09492406202480197, 0.10030541499145329, 0.09395911096362397, 0.09486082301009446, 0.09544743795413524, 0.09423206199426204, 0.09481276600854471, 0.09510162798687816, 0.09494281897787005, 0.09445747698191553, 0.09475016198121011, 0.09511155699146912, 0.09464736899826676, 0.09439432801445946, 0.09502665401669219, 0.09553274302743375, 0.09519514400744811, 0.09448414103826508, 0.09408656298182905, 0.09455750900087878, 0.0947826270130463, 0.09390125400386751, 0.09565403097076342, 0.09431632398627698, 0.09494185098446906, 0.09372353699291125, 0.0940941660082899, 0.09479793295031413, 0.09458998800255358, 0.09441449795849621, 0.09512559097493067, 0.09504853299586102, 0.09491959802107885, 0.09468081500381231, 0.09488963399780914, 0.09511134604690596, 0.09488705603871495, 0.0945701589807868, 0.09479245502734557, 0.09509893599897623, 0.09534101805184036, 0.09420870296889916, 0.09422380494652316, 0.09455533901927993];[0.11345270497258753, 0.11506497097434476, 0.11472974601201713, 0.1201819529524073, 0.11566240095999092, 0.11473620595643297, 0.11432052898453549, 0.11486069898819551, 0.11475276399869472, 0.11424741998780519, 0.11491722898790613, 0.11487739102449268, 0.114197542949114, 0.11495523399207741, 0.11502619902603328, 0.11434759205440059, 0.11468553298618644, 0.11512224498437718, 0.11413646000437438, 0.11476448696339503, 0.11458635097369552, 0.11425305297598243, 0.11434030096279457, 0.11505373998079449, 0.11433245200896636, 0.11547801300184801, 0.1149146180250682, 0.15546978899510577, 0.11506871099118143, 0.11507762601831928, 0.11481180798728019, 0.11503114696824923, 0.11517915298463777, 0.1150289149954915, 0.11528028798056766, 0.11478103196714073, 0.114512879983522, 0.11520492302952334, 0.11495692102471367, 0.11428420495940372, 0.11457750998670235, 0.11486101796617731, 0.11424688703846186, 0.11482077103573829, 0.11480046500219032, 0.1143866129568778, 0.1197402739780955, 0.11474010697565973, 0.11473262897925451, 0.1146506950026378];[1.8939238279126585, 1.8955160199548118, 1.884919096948579, 1.8873063609935343, 1.891808505053632, 1.8864626820432022, 1.8987519650254399, 1.8872585240169428, 1.888861806015484, 1.882482567045372, 1.890377934963908, 1.8943625139654614, 1.8853289190446958, 1.8894562888890505, 1.8884253459982574, 1.8839791918871924, 1.880135438987054, 1.8886158680543303, 1.89316370600136, 1.8960384120000526, 1.8895972389145754, 1.893589028972201, 1.9049942219862714, 1.8907726950128563, 1.8922278229729272, 1.8840336699504405, 1.8947095579351299, 1.8911200709990226, 1.8905619909637608, 1.8802273670444265, 1.8801465299911797, 1.8807497120578773, 1.8910104570095427, 1.8820572360418737, 1.8905751540441997, 1.888057495933026, 1.8944371629622765, 1.8938792860135436, 1.8921552809188142, 1.9324227339820936, 1.8809262450085953, 1.8877086420543492, 1.8877934899646789, 1.8976041700225323, 1.903299377008807, 1.8914168929914013, 1.8825128650059924, 1.8833413459942676, 1.8937953480053693, 1.8878811839967966];[1.8862332530552521, 1.8878567890496925, 1.8916820550221018, 1.8990769739612006, 1.8840192350326106, 1.8887227979721501, 1.887807977036573, 1.8945033049676567, 1.8887109670322388, 1.8910620610113256, 1.8881791079766117, 1.8950589270680211, 1.8939894009381533, 1.8935599839314818, 1.8920116489753127, 1.8956518250633962, 1.8865480569656938, 1.887174723960925, 1.8893856429494917, 1.8867073800065555, 1.8971327299950644, 1.882886916049756, 1.88442610000493, 1.8892586209694855, 1.8976176669821143, 1.893887782935053, 1.889842971926555, 1.8853251209948212, 1.8954190940130502, 1.8907684369478375, 1.8789901160052978, 1.8815509669366293, 1.8905989929917268, 1.8927914549130946, 1.8847577270353213, 1.8819579050177708, 1.891539370000828, 1.8894495079293847, 1.891051278973464, 1.8822012189775705, 1.8825839160126634, 1.8949995200964622, 1.8866989249945618, 1.8909683989477344, 1.878141759952996, 1.8896002030232921, 1.8937323580030352, 1.8858170890598558, 1.8823066379409283, 1.8825710990349762]
layer2.1.conv2;0.05356722802389413;0.27860396198229864;4.845523627009243;4.858001665095799;5.20101510307804;0.997431446313366;5.214408591489327;[0.05356722802389413, 0.054556178976781666, 0.054982586996629834, 0.05381835694424808, 0.10141992097487673, 0.054688011994585395, 0.054713279008865356, 0.053886729991063476, 0.05437403201358393, 0.05454661702970043, 0.05457192601170391, 0.05400378000922501, 0.053983348014298826, 0.054428403032943606, 0.05425088602351025, 0.053695233014877886, 0.05396774201653898, 0.054522551014088094, 0.05425539502175525, 0.05409089900786057, 0.05384862300707027, 0.05488010199042037, 0.054747788002714515, 0.053902363986708224, 0.054059092013631016, 0.05441388802137226, 0.05427448800764978, 0.053950017027091235, 0.0543715360108763, 0.05429998796898872, 0.054416855040472, 0.05379781301598996, 0.054128566989675164, 0.054390449018683285, 0.054225163999944925, 0.05420688999583945, 0.05404364102287218, 0.054386650037486106, 0.054873690009117126, 0.053982236015144736, 0.05420844198670238, 0.054377369000576437, 0.05417919100727886, 0.05403331702109426, 0.05432922102045268, 0.054216406017076224, 0.05435796396341175, 0.053782639966811985, 0.05433318100403994, 0.054580374038778245];[0.2837703970144503, 0.2839740539784543, 0.28518713801167905, 0.2846386790042743, 0.28484363900497556, 0.28532614797586575, 0.3253176640137099, 0.27860396198229864, 0.2848744450020604, 0.28376826201565564, 0.2848685429780744, 0.28695023601176217, 0.2838957109488547, 0.2843136650044471, 0.28454602899728343, 0.28400175902061164, 0.2841568379662931, 0.2843814620282501, 0.2841022849897854, 0.28431713802274317, 0.2841952539747581, 0.28392414294648916, 0.28472246299497783, 0.28409886598819867, 0.2839657719596289, 0.28460572398034856, 0.2848671859828755, 0.28405198303516954, 0.2856085980311036, 0.28438725002342835, 0.2837294700439088, 0.28437062999000773, 0.2844721599831246, 0.2837247460265644, 0.2845959669793956, 0.2848474709899165, 0.28414188703754917, 0.28416958200978115, 0.28519467095611617, 0.28289492800831795, 0.28468316700309515, 0.28563992300769314, 0.2845959849655628, 0.28471112897386774, 0.2850567849818617, 0.28472297702683136, 0.2845786159741692, 0.28419491596287116, 0.284525858995039, 0.28417154698399827];[4.877983395068441, 5.309943582979031, 4.8798995350371115, 5.2994064290542156, 4.880389413970988, 4.880081970011815, 4.882615881972015, 4.895655296044424, 4.876724911970086, 5.255579265998676, 4.875008708040696, 5.263293140975293, 4.874993456935044, 4.909452440042514, 4.867801903979853, 4.86069244297687, 4.873024123953655, 4.876920657989103, 4.876409176969901, 4.867823749955278, 4.874013107037172, 4.869147029938176, 4.874238743970636, 4.878094258019701, 4.963868247985374, 4.878802810970228, 4.875010433956049, 4.875735261943191, 4.845523627009243, 4.869559945014771, 4.918892326939385, 4.875665181025397, 4.879280340974219, 4.871199057030026, 4.87626225798158, 4.887821902986616, 4.873964690021239, 4.877070044982247, 4.873598034027964, 4.870038590976037, 4.886411235027481, 4.874876525020227, 4.876903364027385, 4.876201634935569, 4.872706466994714, 4.88493819598807, 4.88403926207684, 4.8786183829652146, 4.854675037029665, 4.8785345230135135];[4.879496552981436, 4.865197247010656, 4.879540927999187, 4.864905375987291, 4.871703496144619, 4.871494297985919, 4.86502470204141, 4.873450895014685, 4.86066137207672, 4.871123672986869, 4.87198712589452, 4.887841310061049, 4.868808422994334, 4.8665111740119755, 4.876580185024068, 4.872472775983624, 4.880905238096602, 4.881059531064238, 4.873642401071265, 4.916440833942033, 4.8780000490369275, 4.882769162941258, 4.869673571025487, 4.8667820620466955, 4.875335016055033, 4.867197819985449, 4.878993309976067, 4.8720005109207705, 4.872320800030138, 4.871562254906166, 4.864875402010512, 4.872452948009595, 4.859057907015085, 4.879795051005203, 4.866573129023891, 4.861401014961302, 4.8664663300151005, 4.8714742960291915, 4.867375915986486, 4.862065038993023, 4.867946487036534, 4.867840425926261, 4.860097255965229, 4.880137913045473, 4.872220334014855, 4.870277591049671, 4.858001665095799, 4.867567435954697, 4.876668334007263, 4.871893446019385]
layer3.0.conv1;0.2090318840346299;0.2096808750065975;4.293925650999881;4.294321114954073;1.0031047463164044;0.999907910017997;1.0031971307221181;[0.21398429898545146, 0.21431753900833428, 0.21335646201623604, 0.21601405797991902, 0.2118156969663687, 0.2147544720210135, 0.21249742998043075, 0.2119935840019025, 0.21149034204427153, 0.2146855170140043, 0.2110245680087246, 0.20982070901663974, 0.21538729296298698, 0.2124860379844904, 0.2114868539501913, 0.21456301701255143, 0.21024582802783698, 0.21165592694887891, 0.21217265498125926, 0.21034346497617662, 0.21137511602137238, 0.21404861198971048, 0.21097663399996236, 0.2090318840346299, 0.21073235996300355, 0.21110146900173277, 0.2105693020275794, 0.2148125030216761, 0.25110433402005583, 0.21102600899757817, 0.21301741001661867, 0.2106367609812878, 0.20979188499040902, 0.2142657230142504, 0.2110491869971156, 0.21060446597402915, 0.21091317903483286, 0.21119868598179892, 0.2111700529931113, 0.21409382100682706, 0.2121777409920469, 0.21054008801002055, 0.20978737896075472, 0.21072738501243293, 0.21064409497193992, 0.21447592100594193, 0.21147463202942163, 0.21016863198019564, 0.211474554031156, 0.2112930869916454];[0.21006201801355928, 0.21131238795351237, 0.21242380299372599, 0.2123724459670484, 0.21142139995936304, 0.21274592401459813, 0.20983573596458882, 0.2126809959881939, 0.21242838201578707, 0.21068991103675216, 0.21310572302900255, 0.21159520599758253, 0.21308883896563202, 0.21231289498973638, 0.2100502990069799, 0.24301410000771284, 0.21038734598550946, 0.213778262026608, 0.21296514698769897, 0.2130742829758674, 0.21224634698592126, 0.20979453000472859, 0.21270218800054863, 0.2139186660060659, 0.21118997898884118, 0.2129612190183252, 0.21251239097910002, 0.21765972598223016, 0.21097696502692997, 0.2102929879911244, 0.21341922297142446, 0.21152307599550113, 0.21202336600981653, 0.2118332540267147, 0.2131292590056546, 0.21034443896496668, 0.21170623903162777, 0.21049890102585778, 0.2126341630355455, 0.2118449760018848, 0.21243673603748903, 0.21240592503454536, 0.2102817629929632, 0.21197209000820294, 0.21254481899086386, 0.20976615196559578, 0.2096808750065975, 0.21080106298904866, 0.2131483270204626, 0.20989180100150406];[4.321591408050153, 4.332765912055038, 4.325008922023699, 4.312565469997935, 4.307706687017344, 4.315619084984064, 4.308220999955665, 4.3079199100029655, 4.306573063018732, 4.319715969031677, 4.314676096953917, 4.313431479036808, 4.315717066987418, 4.3071345769567415, 4.303905100969132, 4.331693066982552, 4.302328203048091, 4.307084159983788, 4.3121470179758035, 4.294613488018513, 4.308167790994048, 4.32954404305201, 4.296884741983376, 4.324391669011675, 4.3104610870359465, 4.325467918999493, 4.318801953981165, 4.315442206978332, 4.297498337982688, 4.297850433038548, 4.316612725961022, 4.32455681799911, 4.30895767302718, 4.3055019719759, 4.303881547006313, 4.3033565820078366, 4.3267552349716425, 4.306307174032554, 4.3052331790095195, 4.298781880992465, 4.316031950991601, 4.311172396002803, 4.313995694974437, 4.293925650999881, 4.3126246519968845, 4.342394858947955, 4.311047554016113, 4.312506099988241, 4.332920848974027, 4.316924377984833];[4.310348369006533, 4.3125287930015475, 4.312202313973103, 4.309810528007802, 4.34697682299884, 4.317371060024016, 4.312060886004474, 4.3189424150041305, 4.3099994889926165, 4.31797989201732, 4.307645672000945, 4.310546241991688, 4.310164122027345, 4.30385549296625, 4.343097119010054, 4.300063446979038, 4.307949656038545, 4.31484658602858, 4.305183810007293, 4.3096909440355375, 4.321335321001243, 4.305909354006872, 4.310863624035846, 4.306892402004451, 4.3151680789887905, 4.315850737970322, 4.302075208979659, 4.300281536008697, 4.327012302994262, 4.314908472995739, 4.322742066986393, 4.309411222988274, 4.308331943990197, 4.294321114954073, 4.313242250995245, 4.306785920984112, 4.305798313987907, 4.306994162965566, 4.318146146018989, 4.311484384990763, 4.313080115010962, 4.308482145017479, 4.314749673008919, 4.322247160016559, 4.299273733980954, 4.308487639005762, 4.325423058005981, 4.324055392004084, 4.327252188988496, 4.312151443038601]
layer3.0.conv2;0.07276266597909853;0.3120986759895459;2.192418308928609;2.2068166770623066;4.289269390970335;0.9934755032969641;4.31743850425692;[0.07693767198361456, 0.07686837698565796, 0.07726592401741073, 0.07276266597909853, 0.0768814740004018, 0.07730592699954286, 0.07703346299240366, 0.07672279997495934, 0.07719176501268521, 0.07675562298391014, 0.07660374499391764, 0.0765266980160959, 0.07676356303272769, 0.07671350298915058, 0.07651214400539175, 0.07705090002855286, 0.07645680598216131, 0.0766446019988507, 0.07659199798945338, 0.07675674097845331, 0.07658472703769803, 0.07723597099538893, 0.0769456360139884, 0.07702025200705975, 0.07674655597656965, 0.07737794303102419, 0.07703063497319818, 0.07671877898974344, 0.0764796769944951, 0.07692332600709051, 0.0762034059735015, 0.07725238899001852, 0.07645538100041449, 0.07719777402235195, 0.0769172899890691, 0.07699415198294446, 0.07653897098498419, 0.07662227499531582, 0.0760856349952519, 0.07709775201510638, 0.07707794802263379, 0.07687082898337394, 0.07699960400350392, 0.07715176400961354, 0.07824390399036929, 0.07637197704752907, 0.07710390503052622, 0.07624430500436574, 0.07674455596134067, 0.07633086398709565];[0.3144873050041497, 0.3134533839765936, 0.31416772602824494, 0.3140454289969057, 0.3145573560032062, 0.31369520601583645, 0.3141294590313919, 0.3142096379888244, 0.31416914996225387, 0.31396547600161284, 0.31390464602736756, 0.31312290602363646, 0.31366288400022313, 0.31316579499980435, 0.3141452349955216, 0.3136231229873374, 0.3129818119923584, 0.3137577609741129, 0.31353009201120585, 0.3137124259956181, 0.31681456399383023, 0.3139798569609411, 0.317347978008911, 0.31418323499383405, 0.3148146260064095, 0.3136973339715041, 0.3138925859821029, 0.3123625539592467, 0.3128654030151665, 0.3130284960498102, 0.3145120849949308, 0.3142277130391449, 0.3130126029718667, 0.3133999700075947, 0.31362581497523934, 0.3131178370094858, 0.3139457800425589, 0.31480851798551157, 0.3136083260178566, 0.31354180903872475, 0.3144070220296271, 0.3164110889774747, 0.3128793920041062, 0.3138689110055566, 0.3141077180043794, 0.3135569259757176, 0.3120986759895459, 0.31642704497789964, 0.31420492596225813, 0.3137553049600683];[2.192418308928609, 2.21047400200041, 2.2334240609779954, 2.220771724008955, 2.2298244549892843, 2.213723904977087, 2.2165554020320997, 2.212544135050848, 2.231009817973245, 2.2201019180356525, 2.2217846490093507, 2.226009970996529, 2.222890355042182, 2.21378272207221, 2.214727350976318, 2.2198921650415286, 2.307306097995024, 2.273454198963009, 2.285644778923597, 2.2477010780130513, 2.2949355469900183, 2.2873332939925604, 2.3000941239879467, 2.308993161073886, 2.297917441057507, 2.3065132739720866, 2.222535487031564, 2.2122027989826165, 2.23452148900833, 2.221702786977403, 2.225072629051283, 2.229634175018873, 2.2145693260245025, 2.2256279330467805, 2.2126032130327076, 2.218798518064432, 2.227472665021196, 2.2277226769947447, 2.2154871660168283, 2.2371302389656194, 2.240152014011983, 2.2295462859328836, 2.2181441580178216, 2.2277593520702794, 2.222445085993968, 2.2205697349854745, 2.213438581035007, 2.2152838750043884, 2.223462989961263, 2.216151425964199];[2.207514305075165, 2.2344922640477307, 2.2243990700226277, 2.214779503061436, 2.210703615040984, 2.215257183997892, 2.229842828004621, 2.2068166770623066, 2.2113440909888595, 2.227470282930881, 2.2175479119177908, 2.2176022910280153, 2.223056603979785, 2.2155625550076365, 2.212347029999364, 2.2245440460392274, 2.219498734921217, 2.222702502971515, 2.226644659007434, 2.2193608380039223, 2.211334208957851, 2.2226179579738528, 2.2232573410728946, 2.2356981890043244, 2.210667835024651, 2.2179048019461334, 2.228805774997454, 2.21902315603802, 2.22432486404432, 2.214220658992417, 2.231459236005321, 2.2363707260228693, 2.218367484922055, 2.2176638689124957, 2.2324390110443346, 2.2164884149678983, 2.216059420024976, 2.2267959579476155, 2.2281008449499495, 2.2371532539837062, 2.224330315948464, 2.2211643990594894, 2.2363613990019076, 2.2297386520076543, 2.22077481506858, 2.2248055680538528, 2.2205697179888375, 2.2233752960455604, 2.222955172008369, 2.2203194039757363]
layer3.0.conv3;0.08898363396292552;0.08583445101976395;3.077985000971239;3.0869026990258135;0.9646094140808672;0.9971111178666601;0.9674041305894463;[0.09348730102647096, 0.0896004139794968, 0.09517052402952686, 0.09661253704689443, 0.09750518598593771, 0.09014675201615319, 0.09449235402280465, 0.09444731898838654, 0.09134074999019504, 0.0953407830093056, 0.08963029697770253, 0.09679662698181346, 0.08984319400042295, 0.10140818095533177, 0.08945736399618909, 0.09581904695369303, 0.08976752101443708, 0.09565420902799815, 0.08962126000551507, 0.09512055397499353, 0.09333219396648929, 0.09622806299012154, 0.09492242598207667, 0.08958065701881424, 0.09486761502921581, 0.08964817703235894, 0.09548533399356529, 0.0892403349862434, 0.09502649999922141, 0.09430051100207493, 0.09552983002504334, 0.08952159498585388, 0.09620221902150661, 0.09030150604667142, 0.09469514398369938, 0.08948304003570229, 0.0948730519739911, 0.08920307701919228, 0.095334243029356, 0.09001163695938885, 0.09391146100824699, 0.09252307598944753, 0.08922671299660578, 0.09529367298819125, 0.08938131300965324, 0.09448221797356382, 0.0894009749754332, 0.09494703100062907, 0.08898363396292552, 0.09533454297343269];[0.08583445101976395, 0.08840352401603013, 0.08597883203765377, 0.08776952396146953, 0.09077894396614283, 0.08870460296748206, 0.08790963102364913, 0.08840825402876362, 0.08634235797217116, 0.0887430880102329, 0.08780817798106, 0.08768675301689655, 0.0881273599807173, 0.0865484929527156, 0.09046980796847492, 0.08875011501368135, 0.08983189397258684, 0.09020926395896822, 0.08773959404788911, 0.08856520900735632, 0.08725225302623585, 0.08910797501448542, 0.0865419179899618, 0.08835035102674738, 0.08786026801681146, 0.08919538999907672, 0.08832191705005243, 0.08841970801586285, 0.08592787897214293, 0.08801272499840707, 0.08612054196419194, 0.08883281500311568, 0.08669563295552507, 0.08928312099305913, 0.08768031699582934, 0.08873855200363323, 0.08674474398139864, 0.08879017899744213, 0.0874962669913657, 0.08927294402383268, 0.08923165401211008, 0.08768820099066943, 0.08808797597885132, 0.08784842997556552, 0.08824208896839991, 0.08673157903831452, 0.08765154797583818, 0.08689619397046044, 0.08708964299876243, 0.08717013098066673];[3.077985000971239, 3.0996430860250257, 3.104161583003588, 3.1102509790216573, 3.107180353021249, 3.111272739013657, 3.093804891977925, 3.0962096309522167, 3.1063895290135406, 3.1082797779818065, 3.101732784998603, 3.2106371939880773, 3.0895601339871064, 3.0892998130293563, 3.094910346029792, 3.118696140998509, 3.104313989984803, 3.10593229602091, 3.093228794983588, 3.0806800040300004, 3.0946549600339495, 3.0931550699751824, 3.091103451035451, 3.098868131986819, 3.083199185959529, 3.0921430850285105, 3.1177417199942283, 3.0962659379583783, 3.0971075110137463, 3.0885464849998243, 3.1046221489668824, 3.095051873999182, 3.092112430022098, 3.091727508988697, 3.0858722010161728, 3.088003845012281, 3.098312496964354, 3.101495483017061, 3.094408612989355, 3.1030301429564133, 3.0977670100401156, 3.0961251039989293, 3.0876231570146047, 3.0879888180061243, 3.0940148060326464, 3.0934512760140933, 3.0903160400339402, 3.0928707839921117, 3.0932071859715506, 3.099592594022397];[3.093969081004616, 3.0869536109967157, 3.106627649976872, 3.09219887299696, 3.1002514120191336, 3.105888696038164, 3.0875971879577264, 3.089045797009021, 3.0950905079953372, 3.087850873998832, 3.0947234960040078, 3.10094219900202, 3.094941388000734, 3.0961207379586995, 3.099756295036059, 3.096732326957863, 3.0913761479896493, 3.096788953000214, 3.095435870985966, 3.0943909820052795, 3.1013461649999954, 3.10642004996771, 3.106487285986077, 3.0944185680127703, 3.1170797790400684, 3.104148202983197, 3.098604061990045, 3.1028565720189363, 3.099639029998798, 3.0927672669640742, 3.104006092005875, 3.108858960971702, 3.0931928519858047, 3.1004802659736015, 3.102501149987802, 3.0968637309852056, 3.094179740990512, 3.0999607000267133, 3.0931942270253785, 3.100167676981073, 3.0940395389916375, 3.0930120130069554, 3.102202490961645, 3.0974766880390234, 3.08887404500274, 3.0941454409621656, 3.0965626189718023, 3.089570117997937, 3.092999234038871, 3.0869026990258135]
layer3.0.downsample.0;0.06098695402033627;0.06823874800466001;1.8967540349112824;1.897458289982751;1.1189072991234421;0.999628842923617;1.1193227436805155;[0.06344586703926325, 0.06098695402033627, 0.0663827050011605, 0.06233306601643562, 0.06679977203020826, 0.06214085198007524, 0.06661546701798216, 0.062046002014540136, 0.06617330701556057, 0.06205770798260346, 0.06666673999279737, 0.07048163301078603, 0.06620726897381246, 0.06185528798960149, 0.06711377401370555, 0.06163753301370889, 0.06659874803153798, 0.06194822897668928, 0.06643165496643633, 0.061837163055315614, 0.06617973104584962, 0.061811271996703, 0.06669015996158123, 0.061909814015962183, 0.06672872399212793, 0.0623691690270789, 0.06675712601281703, 0.06178748101228848, 0.06678698799805716, 0.06169825198594481, 0.06632843997795135, 0.06205191498156637, 0.06664353900123388, 0.062115239968989044, 0.06720773596316576, 0.061884852999355644, 0.0668677490320988, 0.06170210998971015, 0.06689961202209815, 0.06203022500267252, 0.0664527679909952, 0.06161467399215326, 0.06634129298618063, 0.06204000598518178, 0.06672694196458906, 0.061665004992391914, 0.0667615570127964, 0.06260775798000395, 0.06614649901166558, 0.061491417000070214];[0.07119298196630552, 0.07077823299914598, 0.06998731795465574, 0.0707193179987371, 0.07035437802551314, 0.07068748801248148, 0.07034025399480015, 0.07001709204632789, 0.07016355800442398, 0.0705601199879311, 0.07041652494808659, 0.07073358696652576, 0.07265451300190762, 0.07125181402079761, 0.07573558000149205, 0.07089245301904157, 0.06839211203623563, 0.07022897701244801, 0.07068128598621115, 0.07048455701442435, 0.07058614899870008, 0.07357534300535917, 0.07116087095346302, 0.0733746339683421, 0.07075864099897444, 0.06892127002356574, 0.07092384400311857, 0.0705666720168665, 0.07274579000659287, 0.0711203680257313, 0.0883971540024504, 0.07082204497419298, 0.07087218703236431, 0.07052910700440407, 0.06823874800466001, 0.0704408090095967, 0.07049188698874786, 0.0702872039983049, 0.07056613703025505, 0.07015152199892327, 0.07064895302755758, 0.07061879098182544, 0.07044171803863719, 0.06982852099463344, 0.07053718098904938, 0.0769286600407213, 0.07141748903086409, 0.07086567202350125, 0.07038919202750549, 0.07077120599569753];[1.90194532496389, 1.9039127289433964, 1.9067141700070351, 1.9048165039275773, 1.908796705014538, 1.9054913869476877, 1.903332057991065, 1.9037452670163475, 1.9364537749788724, 1.9038310869946145, 1.9054347839555703, 1.910015397996176, 1.9011160910595208, 1.909942066995427, 1.9095107530010864, 1.8993160559330136, 1.902996355027426, 1.9023129379493184, 1.8996201130212285, 1.9224537569680251, 1.8984252560185269, 1.9126213420531712, 1.9129158100113273, 1.8967540349112824, 1.8990940420189872, 1.9055559040862136, 1.8984589590108953, 1.9028640629840083, 1.904415653028991, 1.912148112023715, 1.9094318450661376, 1.9084837220143527, 1.9034051999915391, 1.908568806014955, 1.9155579950311221, 1.9080384699627757, 1.9051670809858479, 1.9077637489535846, 1.9105255390168168, 1.904314196028281, 1.9051264230511151, 1.8985105870524421, 1.9077010819455609, 1.9094086830154993, 1.9168788979877718, 1.9074267050018534, 1.9069909730460495, 1.8985695169540122, 1.9101610759971663, 1.9036915749311447];[1.9081342259887606, 1.9086670240503736, 1.9038129359250888, 1.9100303280283697, 1.8982782569946721, 1.9004269779543392, 1.8990742420428433, 1.9023523379582912, 1.8980276970542036, 1.9114308140124194, 1.9023011979879811, 1.9041618909686804, 1.9100470530684106, 1.91425883496413, 1.903794435027521, 1.9059823299758136, 1.904790953034535, 1.9164212759933434, 1.9107088830205612, 1.9092550509958528, 1.897458289982751, 1.8989834570675157, 1.9130605789250694, 1.9146854750579223, 1.907661378965713, 1.8985590659431182, 1.904184359998908, 1.9051568189752288, 1.9033866440295242, 1.9076935900375247, 1.9075175549951382, 1.9093511689570732, 1.9099687149864621, 1.908718642021995, 1.9098416870110668, 1.9137915699975565, 1.9107520279940218, 1.9064927579602227, 1.9100994789623655, 1.9119219710119069, 1.901759297994431, 1.9105983599438332, 1.915566593001131, 1.897784823027905, 1.915383751038462, 1.9081560309277847, 1.9105626469827257, 1.9036693849484436, 1.9137174780480564, 1.908160840976052]
layer3.1.conv2;0.028291470021940768;0.1371512080077082;4.095201727992389;4.067889421014115;4.847793624769016;1.0067141222760831;4.815462023924552;[0.03306874801637605, 0.03371512197190896, 0.02829176001250744, 0.03941263601882383, 0.034437606984283775, 0.03896376898046583, 0.03428232099395245, 0.03872468997724354, 0.034386945015285164, 0.03871735400753096, 0.03444032999686897, 0.032917667005676776, 0.034918674966320395, 0.034465034026652575, 0.039914326975122094, 0.03465401701396331, 0.04056081303860992, 0.03395887999795377, 0.043168685981072485, 0.03344632301013917, 0.032440448994748294, 0.039559817989356816, 0.03461305901873857, 0.038676674012094736, 0.0338021109928377, 0.03971555101452395, 0.034505693009123206, 0.039845404971856624, 0.03467070800252259, 0.040105896012391895, 0.035719840961974114, 0.038877279963344336, 0.033904639014508575, 0.038671315007377416, 0.04332427599001676, 0.03401975694578141, 0.040245038049761206, 0.034509592049289495, 0.03990424703806639, 0.03402508597355336, 0.03965177200734615, 0.03403956099646166, 0.04291150695644319, 0.039737414044793695, 0.028291470021940768, 0.03979475499363616, 0.03439710399834439, 0.0389031230006367, 0.03456299199024215, 0.039438974985387176];[0.1371512080077082, 0.13819693896220997, 0.1414796210010536, 0.1413283589645289, 0.14171739999437705, 0.14180180302355438, 0.1409925459884107, 0.14190510398475453, 0.1417990059708245, 0.1412404680158943, 0.13968444598140195, 0.14148015598766506, 0.13989891402889043, 0.14219493500422686, 0.14013287902344018, 0.142299349012319, 0.14142996800364926, 0.14265397895360366, 0.1382106330129318, 0.14174934098264202, 0.13976828998420388, 0.14183518197387457, 0.1419794469838962, 0.14160391001496464, 0.13990109303267673, 0.1437092479900457, 0.14069927902892232, 0.14066915801959112, 0.14246471604565158, 0.1415623200009577, 0.1408735149889253, 0.1416237520170398, 0.1411413989844732, 0.14052944001741707, 0.13997294299770147, 0.1403660589712672, 0.1398880030028522, 0.14149033301509917, 0.14007441402645782, 0.14164486300433055, 0.14144630503142253, 0.14170527399983257, 0.13999403698835522, 0.14088376000290737, 0.14133506501093507, 0.14032057602889836, 0.14292944699991494, 0.14142189401900396, 0.14069132501026616, 0.1392315609846264];[4.095201727992389, 4.585429351020139, 4.1120429179864, 4.113676002074499, 4.564470581070054, 4.15419163601473, 4.112538994988427, 4.110620258026756, 4.114576770982239, 4.111557350028306, 4.102478087937925, 4.114000778004993, 4.101656526036095, 4.09940744395135, 4.106979021045845, 4.103038248955272, 4.107162607018836, 4.107013374916278, 4.110518108995166, 4.110489454003982, 4.150311146047898, 4.0995762690436095, 4.1006018669577315, 4.0999753719661385, 4.1063595350133255, 4.109552317066118, 4.104731526982505, 4.0974520820891485, 4.116821101983078, 4.110200933995657, 4.10230023402255, 4.099112706957385, 4.098741535039153, 4.103389609022997, 4.116083592991345, 4.11636170494603, 4.098484728951007, 4.101433166011702, 4.100890338944737, 4.104487891949248, 4.097135059011634, 4.097656172001734, 4.103054388018791, 4.116320888977498, 4.095622934983112, 4.100523481029086, 4.095292150974274, 4.097701284044888, 4.109994827012997, 4.107300355040934];[4.118825094017666, 4.078669856011402, 4.105832760978956, 4.092811882903334, 4.1065007919678465, 4.080916264036205, 4.100696254055947, 4.1087746559642255, 4.102484113944229, 4.100563192972913, 4.105223738937639, 4.091922540974338, 4.095541154034436, 4.099749513086863, 4.09873060695827, 4.097622013068758, 4.11335566098569, 4.095532119914424, 4.093657066987362, 4.097417923971079, 4.09875267802272, 4.090777631034143, 4.113938393013086, 4.09361556294607, 4.094418033026159, 4.0921526190359145, 4.067889421014115, 4.094820046972018, 4.098615738039371, 4.102729489095509, 4.10124277905561, 4.08070571499411, 4.093026093032677, 4.098711689002812, 4.0850377270253375, 4.101037796004675, 4.103269546001684, 4.105049297970254, 4.105004201002885, 4.142618537996896, 4.104236928047612, 4.0998329180292785, 4.098950475978199, 4.099166548985522, 4.092616294045001, 4.12019310897449, 4.101008829020429, 4.09098559000995, 4.069274042092729, 4.0927647110656835]
layer4.0.conv1;0.1768176030018367;0.17899750004289672;6.14187095197849;6.163606246991549;1.0123285069136323;0.9964736074723027;1.0159110079006988;[0.17984612798318267, 0.18217146798269823, 0.17991153796901926, 0.1805825440096669, 0.17965021199779585, 0.18091932398965582, 0.1801389700267464, 0.18096078000962734, 0.18090790399583057, 0.18031011003768072, 0.17910343199037015, 0.18014321703230962, 0.1768176030018367, 0.18065700301667675, 0.17864506703335792, 0.17974216199945658, 0.17885937099345028, 0.18002784700365737, 0.17950203700456768, 0.17987010400975123, 0.17938820796553046, 0.17971301398938522, 0.1785084189614281, 0.17984822200378403, 0.17839432699838653, 0.1804073239909485, 0.17829672701191157, 0.18021700798999518, 0.17810729698976502, 0.17945578799117357, 0.17767718399409205, 0.17776918603340164, 0.17896325304172933, 0.17856247897725552, 0.17887371295364574, 0.1792786720325239, 0.17830555100226775, 0.1798081700108014, 0.17745220701908693, 0.18165608699200675, 0.17902980401413515, 0.17970603599678725, 0.1787295900285244, 0.1791422680253163, 0.17889211099827662, 0.1792936219717376, 0.1776751130237244, 0.17991615302162245, 0.17817569302860647, 0.1795705039985478];[0.18070856697158888, 0.17986064194701612, 0.18001916602952406, 0.18023636395810172, 0.18022574699716642, 0.17899750004289672, 0.18081018002703786, 0.18010983703425154, 0.18252328102244064, 0.1798373739584349, 0.17981442296877503, 0.17919218802126125, 0.18076280603418127, 0.17962087102932855, 0.1800570950144902, 0.18114522099494934, 0.18006560602225363, 0.18284566997317597, 0.18003908096579835, 0.1797670100349933, 0.18077524000545964, 0.18049815500853583, 0.18057547399075702, 0.1833725839969702, 0.18035448098089546, 0.17993510601809248, 0.1830694410018623, 0.1804862860008143, 0.1803522030240856, 0.18192843004362658, 0.18093543295981362, 0.18098286003805697, 0.18303196597844362, 0.18027737096417695, 0.1806758720194921, 0.1834173999959603, 0.17988591198809445, 0.1799074099981226, 0.17981402296572924, 0.18077291001100093, 0.18007656699046493, 0.18309929897077382, 0.1807854839717038, 0.18007953895721585, 0.18299607903463766, 0.17976379103492945, 0.18044886802090332, 0.1830912729492411, 0.18102484400151297, 0.1806452320306562];[6.235905219044071, 6.1853129109949805, 6.20080561802024, 6.183759106032085, 6.2099027169751935, 6.194411190983374, 6.206694227003027, 6.205239734961651, 6.212348314002156, 6.178974721988197, 6.158584535005502, 6.181872432993259, 6.190560052986257, 6.189443660026882, 6.196436764032114, 6.183397873013746, 6.197194413980469, 6.190131479990669, 6.1909832549863495, 6.172300231992267, 6.181720656983089, 6.155339836026542, 6.180733760003932, 6.203796746965963, 6.14187095197849, 6.201461267017294, 6.1840678959852085, 6.190482765028719, 6.185875464987475, 6.177951072982978, 6.173479896038771, 6.193492492951918, 6.208487468014937, 6.196060504997149, 6.204400393005926, 6.186141836980823, 6.207810822001193, 6.18301421799697, 6.201367695000954, 6.190956061996985, 6.2045133269857615, 6.23332241398748, 6.182115091010928, 6.2141337530338205, 6.2016105800285, 6.189760287001263, 6.1841873960220255, 6.20042305404786, 6.203104040003382, 6.192379716027062];[6.183310092019383, 6.194070476980414, 6.199986009974964, 6.2048409160343, 6.199406292987987, 6.222229007049464, 6.196166081004776, 6.222451809968334, 6.18472874496365, 6.184560113993939, 6.210183212009724, 6.2215322609990835, 6.1878718140069395, 6.1916904670069925, 6.185683251009323, 6.200907765014563, 6.193549840012565, 6.206144450989086, 6.2049501000437886, 6.225051301997155, 6.207536873000208, 6.246244137000758, 6.248977046983782, 6.197995083988644, 6.197202679992188, 6.198722578003071, 6.188275074993726, 6.194848935003392, 6.199048352020327, 6.194990971998777, 6.199540650006384, 6.2102725629811175, 6.18878185300855, 6.176826513954438, 6.189280913968105, 6.163606246991549, 6.1962586140143685, 6.19123573997058, 6.19285571196815, 6.192346538009588, 6.184008175972849, 6.209380867017899, 6.1985198790207505, 6.198236610041931, 6.200820856029168, 6.204754517995752, 6.201552806014661, 6.183239350968506, 6.200103266979568, 6.206908176012803]
layer4.0.conv2;0.042147327039856464;0.17378198698861524;1.9877362639526837;1.984766888024751;4.123203040237379;1.0014960829636208;4.117043601444774;[0.048707713023759425, 0.043060455995146185, 0.049369850021321326, 0.042636275000404567, 0.049174624029546976, 0.0423654229962267, 0.04921314702369273, 0.042147327039856464, 0.04915303294546902, 0.0426605959655717, 0.049325197003781796, 0.04268731502816081, 0.049335870950017124, 0.04236188798677176, 0.0492736260057427, 0.04226816300069913, 0.049243660003412515, 0.042322513996623456, 0.04925349401310086, 0.042577780957799405, 0.04900222597643733, 0.04272181895794347, 0.04931226302869618, 0.04223517997888848, 0.04921618301887065, 0.0431053820066154, 0.04932838899549097, 0.04255701001966372, 0.04921968100825325, 0.04263144300784916, 0.04902159102493897, 0.042421588965225965, 0.04900103103136644, 0.04266786703374237, 0.04908945597708225, 0.04222955898148939, 0.049193113984074444, 0.04277848795754835, 0.04916214296827093, 0.04318379203323275, 0.04905702196992934, 0.042531346960458905, 0.049018251011148095, 0.04267078498378396, 0.04917601402848959, 0.04265591595321894, 0.04923574096756056, 0.042475305031985044, 0.0491361579624936, 0.04237767303129658];[0.17405791202327237, 0.17419814103050157, 0.17611514905001968, 0.17717408400494605, 0.1738301320001483, 0.17702876997645944, 0.17849791899789125, 0.17460728099104017, 0.17716406600084156, 0.1765523370122537, 0.17389409797033295, 0.17614611401222646, 0.17632964299991727, 0.17441137501737103, 0.1769508239813149, 0.1769480030052364, 0.17432589101372287, 0.1773222999763675, 0.17639007599791512, 0.1748921230318956, 0.1768280419637449, 0.1777275750064291, 0.17386487597832456, 0.1775847799726762, 0.17730586999095976, 0.17432511795777828, 0.17692102800356224, 0.1765986829996109, 0.17503326700534672, 0.17766199499601498, 0.17594836896751076, 0.17432430799817666, 0.17694183200364932, 0.17628614098066464, 0.174221109948121, 0.17773581098299474, 0.1755610309774056, 0.17431698099244386, 0.17801557603524998, 0.17619453999213874, 0.17378198698861524, 0.17787440598476678, 0.17581258597783744, 0.1745536819798872, 0.17679845198290423, 0.1741955929901451, 0.1740038190037012, 0.17752135603222996, 0.17602999100927263, 0.17463877401314676];[1.9950607899809256, 1.9977081510005519, 2.0138573439326137, 1.9940932909958065, 1.9981634519645013, 2.0024136590072885, 1.9993190869572572, 1.9883162470068783, 2.0011111560161225, 1.9927856989670545, 1.9985848240321502, 1.993098656006623, 1.9877362639526837, 1.9908925330382772, 2.0041211809730157, 2.0027380480314605, 2.003929691039957, 2.0055988259846345, 1.9986621040152386, 2.0028053860296495, 2.0044872779981233, 1.9994491589604877, 1.9989758899318986, 2.0043149470584467, 1.9945278109516948, 2.0009534190176055, 1.9996536179678515, 2.0017937290249392, 2.006197943002917, 1.9963624100200832, 2.0128604029887356, 2.0012677320628427, 2.003937482018955, 2.0049335240619257, 2.0197003429639153, 1.9911239719367586, 2.006932144984603, 1.9930757359834388, 1.9997189109562896, 1.9981059490237385, 2.001683790993411, 1.9879078030935489, 2.0030643030186184, 2.002349989954382, 1.9925754509749822, 1.9940984600107186, 2.008220609044656, 1.9988808240741491, 1.997378050989937, 1.9938668200047687];[1.991791063977871, 2.0045594420516863, 2.002174413006287, 2.010208561026957, 2.007037775940262, 2.003228473069612, 1.9889421530533582, 2.008135486044921, 1.9931553049827926, 1.9959028529701754, 1.9987949549686164, 2.0035151899210177, 2.001613904023543, 2.0028496349113993, 2.002833996026311, 1.9938799539813772, 2.000546438037418, 2.0104658869677223, 2.0052610890124924, 1.9902671810123138, 2.0086799690616317, 2.0188022879883647, 2.0006291190511547, 1.9962093809735961, 2.0103823950630613, 1.9935418499517255, 2.0020905190031044, 2.001130729971919, 2.004208114987705, 2.003409273980651, 1.9977650140062906, 1.9946589439641684, 2.005760313011706, 2.003895318019204, 2.0026652199449018, 2.006249028025195, 1.9897854020819068, 1.9943275889963843, 2.004274348029867, 1.9984586260397919, 1.9941999220172875, 2.000933281960897, 1.9967751770163886, 1.9998918609926477, 1.9936125350068323, 1.9968893080367707, 1.984766888024751, 2.0025209929444827, 2.006077886908315, 1.9935181339969859]
layer4.0.conv3;0.08198393799830228;0.07672288204776123;4.202007799001876;4.194587033009157;0.9358282112448661;1.0017691291024176;0.9341755341206868;[0.08198393799830228, 0.08876973303267732, 0.09089634200790897, 0.08964930201182142, 0.08983857702696696, 0.09259625396225601, 0.08954286196967587, 0.09407404001103714, 0.08870946796378121, 0.08813904202543199, 0.08955121401231736, 0.09308555600000545, 0.08984369301469997, 0.08837424800731242, 0.08898893598234281, 0.08872220799094066, 0.08944253699155524, 0.0884576749522239, 0.08994808903662488, 0.08820541098248214, 0.09553685499122366, 0.0888427110039629, 0.08875526202609763, 0.08850760594941676, 0.088526867039036, 0.08850796101614833, 0.08911929500754923, 0.08822794398292899, 0.09010252699954435, 0.0883163179969415, 0.08908578602131456, 0.0887745950021781, 0.08882859896402806, 0.0931553160189651, 0.0902127560111694, 0.08818233700003475, 0.09467089403187856, 0.0883940159692429, 0.08935842098435387, 0.08854779996909201, 0.09398964897263795, 0.08876798104029149, 0.09566732199164107, 0.08819060603855178, 0.08991513401269913, 0.09378513699630275, 0.08871737896697596, 0.08867896598530933, 0.08880461397347972, 0.08846139500383288];[0.0785920150228776, 0.0774415319901891, 0.07782673405017704, 0.078252011036966, 0.07815087598282844, 0.07826793001731858, 0.07740937802009284, 0.07872612896608189, 0.07741670799441636, 0.07780129701131955, 0.0774907570448704, 0.07836228201631457, 0.07839861599495634, 0.07822686398867518, 0.07672288204776123, 0.07809213898144662, 0.07829778600716963, 0.07783225295133889, 0.07756471598986536, 0.0784872859949246, 0.07816415000706911, 0.07804998196661472, 0.07771239301655442, 0.07845490297768265, 0.07774171401979402, 0.07707510801265016, 0.07827752601588145, 0.0776298510027118, 0.07819549296982586, 0.07719767099479213, 0.07746421900810674, 0.07761281100101769, 0.0774456380167976, 0.07783658703556284, 0.07751170900883153, 0.07821922702714801, 0.07811869401484728, 0.0774048239691183, 0.07733586500398815, 0.07832913898164406, 0.07738150103250518, 0.07790227403165773, 0.07834314100909978, 0.07759097596863285, 0.07872932002646849, 0.07829018298070878, 0.07824829797027633, 0.07821592199616134, 0.07785930001409724, 0.07835173601051793];[4.202007799001876, 4.203858554945327, 4.21807856997475, 4.219255796982907, 4.234276417992078, 4.221950031002052, 4.224273210973479, 4.212979561008979, 4.212510076002218, 4.227197863976471, 4.225591475027613, 4.207964478991926, 4.228057800966781, 4.2074568049865775, 4.22730305197183, 4.222073804994579, 4.222822073032148, 4.231591320014559, 4.243533292028587, 4.226641153043602, 4.219675783999264, 4.218279602006078, 4.214037055033259, 4.226133138989098, 4.246645064034965, 4.226028091972694, 4.21934307605261, 4.242458532971796, 4.220662672014441, 4.231900573009625, 4.22177963797003, 4.212470562022645, 4.215358886984177, 4.221620096010156, 4.21894497401081, 4.212717340968084, 4.210496237967163, 4.228376073006075, 4.207713151001371, 4.220676547032781, 4.218710650980938, 4.210760746966116, 4.211741283012088, 4.2243245440186, 4.218966134998482, 4.22688976500649, 4.2204708229983225, 4.246307947032619, 4.205685282999184, 4.220144857012201];[4.2147717159823515, 4.204532827017829, 4.204990619036835, 4.229565832007211, 4.215877359965816, 4.215101471054368, 4.20055886299815, 4.210693417000584, 4.216564711998217, 4.216559947992209, 4.215609352977481, 4.206269883958157, 4.255336376023479, 4.22160640405491, 4.207242837990634, 4.207993403018918, 4.209688761970028, 4.21383436396718, 4.2220635979902, 4.202312830020674, 4.21112567500677, 4.210817927028984, 4.22801886202069, 4.216218319023028, 4.218512768973596, 4.239970161987003, 4.253477930964436, 4.229434950975701, 4.228093138022814, 4.194587033009157, 4.2019722950062715, 4.196241429017391, 4.226139523030724, 4.225524790002964, 4.198756808997132, 4.218767002981622, 4.207380260981154, 4.206320850993507, 4.22202461498091, 4.224300752044655, 4.200874372967519, 4.2095091990195215, 4.220089665031992, 4.204911678971257, 4.2338915200089104, 4.215543409984093, 4.21080450701993, 4.259425383992493, 4.222081882995553, 4.222694493015297]
layer4.0.downsample.0;0.04270524001913145;0.05374471400864422;4.229210695950314;4.2301056800060906;1.2585039677699321;0.999788425130841;1.2587702919297483;[0.04270524001913145, 0.046843642950989306, 0.046154893992934376, 0.047389713989105076, 0.04707867099205032, 0.04750123299891129, 0.047309256973676383, 0.047083423007279634, 0.04719755396945402, 0.04812945699086413, 0.047462827002163976, 0.05041681800503284, 0.048986255016643554, 0.04704429302364588, 0.0518261079560034, 0.04658542899414897, 0.05137496395036578, 0.050336431013420224, 0.04938433499773964, 0.049975602014455944, 0.048030656995251775, 0.047016686003189534, 0.04932452103821561, 0.049856187019031495, 0.047199311025906354, 0.0499594280263409, 0.049137448018882424, 0.0469796639517881, 0.04704145499272272, 0.04651550098787993, 0.04683766403468326, 0.047183379996567965, 0.047046625055372715, 0.05008416704367846, 0.046487068000715226, 0.04697065200889483, 0.05189250799594447, 0.04697749204933643, 0.04737526399549097, 0.046628840966150165, 0.05191664898302406, 0.046300785965286195, 0.04911110503599048, 0.04902554798172787, 0.046534689026884735, 0.0496582820196636, 0.05159610201371834, 0.049702388991136104, 0.0474434929783456, 0.04619631898822263];[0.057907654030714184, 0.05408160202205181, 0.05418793699936941, 0.05711793596856296, 0.054538108000997454, 0.05604791903169826, 0.05414031399413943, 0.05558020801981911, 0.05616328399628401, 0.05384967505233362, 0.054322688025422394, 0.05621930700726807, 0.05423709499882534, 0.0541864630067721, 0.05407404195284471, 0.057418373005930334, 0.054423035006038845, 0.05671450198860839, 0.05394528998294845, 0.05399775900878012, 0.05416746297851205, 0.05719282798236236, 0.05444638698827475, 0.05597208102699369, 0.053875649988185614, 0.054044233984313905, 0.05400202696910128, 0.0577188819879666, 0.0545575360301882, 0.056795469019562006, 0.05385296995518729, 0.053942781989462674, 0.05401943699689582, 0.05774369405116886, 0.05443095200462267, 0.05702292203204706, 0.05374471400864422, 0.053953372000250965, 0.056456167018041015, 0.05387460603378713, 0.053898160986136645, 0.05409273301484063, 0.05720615899190307, 0.054397387022618204, 0.056057473993860185, 0.053976626018993556, 0.0541068019811064, 0.056924020987935364, 0.053770192025694996, 0.054010442981962115];[4.239002349961083, 4.293321071017999, 4.294846152013633, 4.255580764031038, 4.2682296160492115, 4.267184266005643, 4.237458204035647, 4.252200297021773, 4.249019201030023, 4.353374924976379, 4.255926897982135, 4.2799736419692636, 4.356126496975776, 4.294080081046559, 4.27362557296874, 4.326456202019472, 4.286862864973955, 4.341115036979318, 4.280341418925673, 4.262934405065607, 4.253105199022684, 4.30122358299559, 4.2910881180432625, 4.288817098014988, 4.281042630085722, 4.305968991073314, 4.264817878021859, 4.2669435199932195, 4.351331799000036, 4.259137229004409, 4.276800561987329, 4.345318820036482, 4.332018545013852, 4.295160499983467, 4.32467080996139, 4.299608592875302, 4.2702310149907134, 4.351022257003933, 4.306009962048847, 4.271238685993012, 4.284175831999164, 4.318222744972445, 4.27994135703193, 4.272588500985876, 4.275290954916272, 4.229210695950314, 4.308700408029836, 4.296234886045568, 4.289410053053871, 4.310511587013025];[4.246197071974166, 4.26731069595553, 4.274960212991573, 4.30704861797858, 4.330171470006462, 4.3120279620052315, 4.282705299963709, 4.3257321460405365, 4.2586226490093395, 4.2304712340119295, 4.276523415988777, 4.333115137997083, 4.268975402053911, 4.281969686911907, 4.2301056800060906, 4.24528009298956, 4.310202616034076, 4.27969974197913, 4.247153240954503, 4.327676129993051, 4.3104451799881645, 4.266108708980028, 4.2533023450523615, 4.270322302996647, 4.242129332968034, 4.25699641299434, 4.283719359023962, 4.397253961884417, 4.2832631100318395, 4.3057583079789765, 4.320306304958649, 4.293346011952963, 4.298631965008099, 4.316615694959182, 4.291672750026919, 4.303668420994654, 4.264528423955198, 4.283270869986154, 4.26420939003583, 4.299742988951039, 4.3349508449900895, 4.275024435017258, 4.294769697997253, 4.33042510796804, 4.280142512987368, 4.300615909975022, 4.3251966729876585, 4.289604884048458, 4.269872237986419, 4.362860143999569]
layer4.1.conv2;0.029794281988870353;0.06899507099296898;3.4958594079944305;3.5008534860098734;2.315715177118283;0.9985734684312267;2.319023337117403;[0.031252720043994486, 0.03011083696037531, 0.03078566800104454, 0.031087894982192665, 0.029909038974437863, 0.031099102983716875, 0.03207031497731805, 0.029925368959084153, 0.030665152007713914, 0.03080908296396956, 0.030687402992043644, 0.030059679003898054, 0.030818897008430213, 0.03079264599364251, 0.03071173798525706, 0.03040828200755641, 0.030253561038989574, 0.029997895006090403, 0.030415658955462277, 0.030869873997289687, 0.02986667799996212, 0.031065042014233768, 0.030791239987593144, 0.03043576900381595, 0.030783238995354623, 0.030703035998158157, 0.030210027005523443, 0.03091442701406777, 0.030935628979932517, 0.03002465603640303, 0.030655850016046315, 0.03165591001743451, 0.029794281988870353, 0.0310625690035522, 0.030717421032022685, 0.030722998024430126, 0.030667326995171607, 0.030759827001020312, 0.029930249962490052, 0.03082948102382943, 0.03056141105480492, 0.02996458305278793, 0.030916794028598815, 0.030906679981853813, 0.02992775902384892, 0.031151657982263714, 0.030676597962155938, 0.031079134962055832, 0.03035332402214408, 0.029997710953466594];[0.07636430294951424, 0.07038355799159035, 0.07016111799748614, 0.07011153397615999, 0.06985584698850289, 0.07058503601001576, 0.070363384031225, 0.0698671150021255, 0.0703110090107657, 0.06980206799926236, 0.06899507099296898, 0.07135682401712984, 0.07012763002421707, 0.06999233801616356, 0.07131203898461536, 0.07001328299520537, 0.06946158403297886, 0.07125585502944887, 0.07013857096899301, 0.06981043401174247, 0.07097321195760742, 0.07037761597894132, 0.06956037296913564, 0.07065871398663148, 0.07109534804476425, 0.069856597983744, 0.07064836501376703, 0.06997505202889442, 0.06955107901012525, 0.07039047800935805, 0.07074514700798318, 0.06953162199351937, 0.0709637810359709, 0.06979804998263717, 0.06970710202585906, 0.07136951701249927, 0.07016850396757945, 0.06970987300155684, 0.07599392801057547, 0.07023873302387074, 0.07002237002598122, 0.07100434601306915, 0.07061994803370908, 0.06998261698754504, 0.07089387002633885, 0.07016019499860704, 0.07031921995803714, 0.0708326610038057, 0.07012824300909415, 0.0692838040413335];[3.5175478199962527, 3.5155626570340246, 3.5085912190843374, 3.501511802955065, 3.4958594079944305, 3.5107390309567563, 3.510208020976279, 3.541868640051689, 3.4968814949970692, 3.5153040269506164, 3.5163770660292357, 3.522092045051977, 3.5162770480965264, 3.5139971300959587, 3.5056104140239768, 3.4979920600308105, 3.5090660770074464, 3.512319747940637, 3.5046237710048445, 3.5064415840315633, 3.51970431196969, 3.511092961009126, 3.5167412669979967, 3.510320399014745, 3.507535806042142, 3.510311989055481, 3.5165980140445754, 3.5594477689592168, 3.5187779100378975, 3.5271495869383216, 3.5561409280635417, 3.515092989022378, 3.514732012990862, 3.51995101099601, 3.4999998040730134, 3.5173158240504563, 3.5258874069550075, 3.5149110150523484, 3.5214157499722205, 3.518844116013497, 3.534025675035082, 3.524571675050538, 3.519839604094159, 3.535127871960867, 3.517416712944396, 3.515753965009935, 3.4998894169693813, 3.529488073021639, 3.5263051110086963, 3.5204381650546566];[3.526695545995608, 3.519861627020873, 3.5120206240098923, 3.5220985080231912, 3.511130053026136, 3.5215486989472993, 3.52789722091984, 3.5325618460192345, 3.5157271799980663, 3.523708481050562, 3.562058988958597, 3.512416682962794, 3.5208729740115814, 3.5448223640560172, 3.520861465949565, 3.528043100028299, 3.514163047017064, 3.529427981004119, 3.5265794779988937, 3.523159769945778, 3.521332183969207, 3.521139023010619, 3.5341646419255994, 3.5179708290379494, 3.5106256909202784, 3.519443439960014, 3.53062242094893, 3.5129367069457658, 3.5188465010141954, 3.529207133979071, 3.557317800994497, 3.516504821018316, 3.510125831060577, 3.53753910708474, 3.5097088759648614, 3.516910706064664, 3.5008534860098734, 3.5190119629260153, 3.5129425959894434, 3.507389164005872, 3.5280777970328927, 3.508743462036364, 3.502640083024744, 3.5120953079895116, 3.518555718008429, 3.5227775259991176, 3.555974162009079, 3.5205235260073096, 3.507862805039622, 3.5162400430999696]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  5.461e+3
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.407e+14
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  5.461e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.815e+14
  Optimized FLOP count:  4.295e+10
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.518e+13
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  1.820e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  3.651e+10
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  8.796e+12
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  4.965e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  3.490e+10
   Theoretical speedup:  5.041e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.199e+12
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.270e+2
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8           TDOT    dbrqyu,aun->dbrqyan                  qyfda,dbrqyan->rqfbn
   8              0   dbrqyan,qyfda->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008517386973835528;0.03381985006853938;;;3.970683752238829;;;[0.008608572068624198, 0.008519390947185457, 0.008575379033572972, 0.008555662003345788, 0.008550224010832608, 0.0085289659909904, 0.0085174769628793, 0.00853239104617387, 0.008550798986107111, 0.008557408000342548, 0.008581700036302209, 0.008553980034776032, 0.008571320911869407, 0.008530122926458716, 0.008569849072955549, 0.008615444996394217, 0.008539555012248456, 0.00856377906166017, 0.00855886796489358, 0.008527799975126982, 0.008527946076355875, 0.008543465053662658, 0.008519196067936718, 0.00855404301546514, 0.008561627008020878, 0.00855166104156524, 0.008577016997151077, 0.008548335055820644, 0.008518993039615452, 0.008542721974663436, 0.00855559401679784, 0.008532527019269764, 0.008534254971891642, 0.008533837972208858, 0.008571038022637367, 0.00854978896677494, 0.008554818923585117, 0.008532559964805841, 0.008567744982428849, 0.008549718069843948, 0.00854131206870079, 0.008561038062907755, 0.00855165091343224, 0.008529994986020029, 0.008535319939255714, 0.008517386973835528, 0.008613766985945404, 0.008564343093894422, 0.008522193063981831, 0.008537153946235776];[0.033867452992126346, 0.03384551499038935, 0.03383016202133149, 0.03385189501568675, 0.03385210200212896, 0.03382601903285831, 0.0338462459621951, 0.03383826999925077, 0.03385544300545007, 0.03384579496923834, 0.0338469750713557, 0.03383559500798583, 0.03382728504948318, 0.033827892038971186, 0.03383379301521927, 0.033836029935628176, 0.03382638096809387, 0.03383655392099172, 0.0338379789609462, 0.0338357639266178, 0.03416478598956019, 0.0338282729499042, 0.033841762924566865, 0.033829139079898596, 0.033839995972812176, 0.03383168904110789, 0.03384385397657752, 0.03383693506475538, 0.03383810503873974, 0.033828772022388875, 0.03382902091834694, 0.03469517908524722, 0.03385029698256403, 0.03383949398994446, 0.03383658500388265, 0.03386743797454983, 0.033845360041595995, 0.0338468860136345, 0.03384776704479009, 0.03383379802107811, 0.033830350963398814, 0.03381985006853938, 0.034147257916629314, 0.03383319696877152, 0.03384512895718217, 0.03383943100925535, 0.033835539943538606, 0.03383447392843664, 0.03384100191760808, 0.033838704926893115];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.001959881978109479;0.0061788460006937385;;;3.1526622876821966;;;[0.0019889670656993985, 0.0019733099034056067, 0.0019714010413736105, 0.0019731560023501515, 0.0019729279447346926, 0.0019727839389815927, 0.0019718859111890197, 0.0019860679749399424, 0.001981377019546926, 0.001984550035558641, 0.0019828089280053973, 0.0019830389646813273, 0.0019837430445477366, 0.0019646810833364725, 0.001967799966223538, 0.001981779932975769, 0.0019952490692958236, 0.0019821730675175786, 0.0019838110310956836, 0.0019849080126732588, 0.0019816800486296415, 0.0019614690681919456, 0.0019658299861475825, 0.001965006929822266, 0.001959881978109479, 0.0019666810985654593, 0.001980039058253169, 0.0019770690705627203, 0.001970547018572688, 0.0019656610675156116, 0.0019646150758489966, 0.0019827140495181084, 0.0019845239585265517, 0.0019909919938072562, 0.0019726490136235952, 0.0019798240391537547, 0.001981335924938321, 0.0019846500363200903, 0.0019751809304580092, 0.0019716679817065597, 0.0019702150020748377, 0.0019667589804157615, 0.0019653759663924575, 0.0019669870380312204, 0.001968735014088452, 0.00196637399494648, 0.0019655029755085707, 0.001970921061001718, 0.0019664809806272388, 0.001971551915630698];[0.006314854952506721, 0.006214482942596078, 0.0061904070898890495, 0.006196044967509806, 0.006189438980072737, 0.006196753936819732, 0.006195068941451609, 0.006219951086677611, 0.006206827005371451, 0.006207427941262722, 0.006215258035808802, 0.006193144945427775, 0.00619429990183562, 0.006203528959304094, 0.006184295983985066, 0.0061998560559004545, 0.006209202925674617, 0.00619485997594893, 0.006193542969413102, 0.006192181026563048, 0.0062128809513524175, 0.006211964995600283, 0.00654430000577122, 0.006193119916133583, 0.00619012292008847, 0.006183912046253681, 0.00618812907487154, 0.006205965066328645, 0.006199263967573643, 0.006211337982676923, 0.006202787975780666, 0.006209924933500588, 0.006190228974446654, 0.00619163503870368, 0.006194717017933726, 0.006205667974427342, 0.006208052043803036, 0.006205894984304905, 0.006191883934661746, 0.006187872029840946, 0.006188964005559683, 0.006186968996189535, 0.0061788460006937385, 0.006523093092255294, 0.00618440005928278, 0.00619918096344918, 0.006187426042743027, 0.006212766049429774, 0.0061919239815324545, 0.006189809995703399];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.01170741708483547;0.030449911952018738;;;2.600907760556364;;;[0.011730829020962119, 0.011725117918103933, 0.011739443987607956, 0.011870305985212326, 0.011872709030285478, 0.011901246034540236, 0.011719719041138887, 0.011737960041500628, 0.011745266965590417, 0.011871066060848534, 0.011923350975848734, 0.011895676958374679, 0.01188814197666943, 0.01193670998327434, 0.01187128503806889, 0.011951296008192003, 0.011907787062227726, 0.01185754407197237, 0.011880735051818192, 0.011890872032381594, 0.011894535040482879, 0.011866521090269089, 0.011729759979061782, 0.01170741708483547, 0.011812674929387867, 0.011851820047013462, 0.011820672079920769, 0.011713243089616299, 0.011886305059306324, 0.011900635901838541, 0.01187842502258718, 0.011886907974258065, 0.011890384019352496, 0.011864184052683413, 0.011882095015607774, 0.011833051918074489, 0.01184703002218157, 0.01186409592628479, 0.01188539294525981, 0.011867188033647835, 0.01189898804295808, 0.011878388933837414, 0.011882574995979667, 0.01187933306209743, 0.011875886004418135, 0.01172030798625201, 0.011726015945896506, 0.0117182950489223, 0.011745663010515273, 0.011736763059161603];[0.03059098101221025, 0.03108517499640584, 0.030480022076517344, 0.030471303965896368, 0.03045959898736328, 0.030459062079899013, 0.0304617949295789, 0.030473936931230128, 0.030475457897409797, 0.030458639026619494, 0.030480835936032236, 0.030475342995487154, 0.030475637991912663, 0.030462719965726137, 0.030474599916487932, 0.030476504005491734, 0.03047967201564461, 0.030466455966234207, 0.03047091793268919, 0.0304630120517686, 0.03046457003802061, 0.03045440698042512, 0.03080272499937564, 0.030457925982773304, 0.030452841077931225, 0.030449911952018738, 0.030487786047160625, 0.030479740002192557, 0.030467948061414063, 0.030467662028968334, 0.030484650982543826, 0.030463614966720343, 0.030475434032268822, 0.03047542693093419, 0.030483774025924504, 0.030489108990877867, 0.030490122037008405, 0.030466514988802373, 0.030494418926537037, 0.03047977201640606, 0.030464709969237447, 0.03045589302200824, 0.030467184958979487, 0.030812189914286137, 0.03045690804719925, 0.03047408501151949, 0.030453062965534627, 0.030460246955044568, 0.030470508965663612, 0.0304606300778687];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.006573194987140596;0.014612778089940548;;;2.223086051536294;;;[0.006595334969460964, 0.006579251028597355, 0.00657864601816982, 0.006577615975402296, 0.0065886639058589935, 0.006603671004995704, 0.006582868983969092, 0.006579875946044922, 0.006583645008504391, 0.006609617033973336, 0.006598375970497727, 0.006585920928046107, 0.006589181022718549, 0.006604350986890495, 0.0065829650266096, 0.006584055023267865, 0.006585919996723533, 0.006573194987140596, 0.006586960982531309, 0.006580022047273815, 0.006575605017133057, 0.006579000968486071, 0.006584716960787773, 0.006575181032530963, 0.006578280939720571, 0.0065766379702836275, 0.006588437012396753, 0.006578936008736491, 0.006581132998690009, 0.0065789539366960526, 0.006582850008271635, 0.006584752001799643, 0.006591637036763132, 0.00658229598775506, 0.006578744039870799, 0.006581490975804627, 0.006574229104444385, 0.006585475988686085, 0.006583336042240262, 0.006578931002877653, 0.006573228049091995, 0.00658930791541934, 0.006579178967513144, 0.006581344990991056, 0.006598250940442085, 0.006581740919500589, 0.0065841039177030325, 0.006573327002115548, 0.006578953005373478, 0.006585614988580346];[0.014733133022673428, 0.014643870992586017, 0.014658113941550255, 0.014638926018960774, 0.014632133999839425, 0.014630577061325312, 0.014637427986599505, 0.014629803015850484, 0.014630406978540123, 0.014632231090217829, 0.014636837062425911, 0.01462836901191622, 0.014639522065408528, 0.014640092034824193, 0.014639506000094116, 0.014641997055150568, 0.014637905987910926, 0.014638951048254967, 0.01463103701826185, 0.014630455058068037, 0.014631603029556572, 0.014642524067312479, 0.014638248016126454, 0.014632923994213343, 0.01462815294507891, 0.014625840936787426, 0.01462309097405523, 0.014621020993217826, 0.014612778089940548, 0.014622564893215895, 0.014616693020798266, 0.01463250198867172, 0.014633491984568536, 0.014615738997235894, 0.014625894953496754, 0.014624995063059032, 0.014615552965551615, 0.014634746010415256, 0.014630001969635487, 0.014624609029851854, 0.014634049963206053, 0.014637921005487442, 0.014700834988616407, 0.014629680081270635, 0.014621503069065511, 0.014636044041253626, 0.01462518097832799, 0.014623489929363132, 0.014658535015769303, 0.014626239077188075];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.011430992046371102;0.02395340404473245;;;2.0954790229546814;;;[0.012595029082149267, 0.011694081011228263, 0.012586524011567235, 0.01260085601825267, 0.011978313094004989, 0.012593593914061785, 0.01259103196207434, 0.012272703927010298, 0.012598123052157462, 0.01257745095063001, 0.011695333989337087, 0.01170356699731201, 0.011434310930781066, 0.012593178078532219, 0.012593662017025054, 0.012607378070242703, 0.011696679051965475, 0.012590268976055086, 0.012594034080393612, 0.011707467958331108, 0.011430992046371102, 0.012584688025526702, 0.012581235030665994, 0.011697833077050745, 0.01257977494969964, 0.012588740908540785, 0.01170307898428291, 0.012593040009960532, 0.012593680061399937, 0.012588682933710515, 0.012593092978931963, 0.012593345018103719, 0.012580730952322483, 0.012597278924658895, 0.01258366007823497, 0.012594836996868253, 0.011701747076585889, 0.012580176000483334, 0.012581518036313355, 0.01169566996395588, 0.012617640080861747, 0.011993299005553126, 0.012594640953466296, 0.012436712975613773, 0.012587819015607238, 0.012618043925613165, 0.011704214964993298, 0.011512045981362462, 0.012623846996575594, 0.011755613959394395];[0.02500836702529341, 0.027007055003196, 0.026991530903615057, 0.025340991094708443, 0.025348501978442073, 0.02441604610066861, 0.024400474037975073, 0.023963146028108895, 0.023963722051121294, 0.026969145983457565, 0.026970527949742973, 0.02534227806609124, 0.025356848957017064, 0.02440084796398878, 0.024414704064838588, 0.02395340404473245, 0.024354389985091984, 0.026964533957652748, 0.026976944995112717, 0.025333318975754082, 0.02534569799900055, 0.024403235060162842, 0.024407066055573523, 0.023985789041034877, 0.023979760007932782, 0.026996404980309308, 0.02697767806239426, 0.02624733909033239, 0.025862124981358647, 0.025377489044331014, 0.0253565110033378, 0.026969516999088228, 0.026982238981872797, 0.02586353593505919, 0.025870586978271604, 0.02536514005623758, 0.025355168036185205, 0.026972594088874757, 0.02734791999682784, 0.026404845993965864, 0.026411487022414804, 0.0258582680253312, 0.025869702105410397, 0.02696800301782787, 0.026991505059413612, 0.02486663800664246, 0.0248760930262506, 0.0244135590037331, 0.024398825014941394, 0.024439977016299963];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.01959547004662454;0.02749751810915768;;;1.4032589187057711;;;[0.019679963937960565, 0.019717652932740748, 0.01959547004662454, 0.01975810993462801, 0.019762798096053302, 0.019718452007509768, 0.019667644053697586, 0.019648991990834475, 0.01969107799232006, 0.019785586977377534, 0.019776975037530065, 0.01964508998207748, 0.019761763978749514, 0.019637750927358866, 0.01979524700436741, 0.019600603030994534, 0.01974770298693329, 0.01983440399635583, 0.019707461004145443, 0.019741133088245988, 0.01971423695795238, 0.01967147400137037, 0.01963300898205489, 0.01968730497173965, 0.019617171958088875, 0.019629440968856215, 0.019630684051662683, 0.019737238995730877, 0.01961394096724689, 0.019646230968646705, 0.01963300898205489, 0.01975468499585986, 0.019713961984962225, 0.019694069982506335, 0.01968582801055163, 0.01963271899148822, 0.019729119958356023, 0.019675876013934612, 0.019775438006035984, 0.019699116935953498, 0.01975440396927297, 0.01968153507914394, 0.019789926009252667, 0.019722308963537216, 0.01962396502494812, 0.01975805894471705, 0.019779982045292854, 0.019798699067905545, 0.019676425959914923, 0.019805101095698774];[0.029528166982345283, 0.028122031944803894, 0.02750304900109768, 0.027500643976964056, 0.029509564046747983, 0.028115386026911438, 0.028106320998631418, 0.02750389405991882, 0.028796147904358804, 0.029433817020617425, 0.02811833005398512, 0.027520689996890724, 0.02749751810915768, 0.02943465788848698, 0.029440552927553654, 0.02944453596137464, 0.028119181049987674, 0.028111536987125874, 0.027509246952831745, 0.027890794910490513, 0.02750188496429473, 0.029447167995385826, 0.02812004799488932, 0.02811474504414946, 0.027498855022713542, 0.027512302971445024, 0.029435611912049353, 0.028118369984440506, 0.02810054796282202, 0.027517967973835766, 0.028490517055615783, 0.029438241967000067, 0.028104027034714818, 0.028115379041992128, 0.029437372111715376, 0.028111377963796258, 0.0281108389608562, 0.027514991001226008, 0.028481963905505836, 0.029445581953041255, 0.028123563970439136, 0.027872793027199805, 0.027500909054651856, 0.02944743598345667, 0.029432925977744162, 0.0294439559802413, 0.028110721963457763, 0.028109414037317038, 0.02750532398931682, 0.02806013694498688];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.006425485014915466;0.010371600044891238;;;1.6141349673706595;;;[0.006465113954618573, 0.0064427899196743965, 0.006441700970754027, 0.006433681934140623, 0.006431267946027219, 0.006440434022806585, 0.0064400730188935995, 0.006435037008486688, 0.006431840010918677, 0.006444622995331883, 0.006438208045437932, 0.006434377050027251, 0.00644065800588578, 0.006440397002734244, 0.006445463979616761, 0.006429920089431107, 0.006431350018829107, 0.006432874943129718, 0.006429592962376773, 0.006428958033211529, 0.006432567024603486, 0.00645871099550277, 0.00644669309258461, 0.006432574009522796, 0.006435264949686825, 0.006427439977414906, 0.006425485014915466, 0.006426787935197353, 0.006428364082239568, 0.006430255016312003, 0.006436234922148287, 0.006426676060073078, 0.006427196087315679, 0.006430193083360791, 0.006429134984500706, 0.006433119997382164, 0.006434181006625295, 0.006426270003430545, 0.006440278957597911, 0.006487242062576115, 0.006443942082114518, 0.006441694917157292, 0.006489802966825664, 0.0064750759629532695, 0.006465023034252226, 0.006466364022344351, 0.006460676086135209, 0.006470268010161817, 0.0064631609711796045, 0.00647031597327441];[0.011303064995445311, 0.01037605106830597, 0.010373146971687675, 0.010389746981672943, 0.010375311016105115, 0.010373589000664651, 0.010371600044891238, 0.010373234981670976, 0.010375861078500748, 0.010379579034633934, 0.010382261942140758, 0.010725355008617043, 0.010377987055107951, 0.01038885093294084, 0.010388614959083498, 0.010384343913756311, 0.010385708068497479, 0.010382103966549039, 0.010386253939941525, 0.010390999959781766, 0.010390045936219394, 0.010378310922533274, 0.010389555944129825, 0.010388365015387535, 0.010379618965089321, 0.01038347091525793, 0.01037824701052159, 0.010381608037278056, 0.010382806998677552, 0.010379577055573463, 0.010398831916972995, 0.010379132931120694, 0.010394854936748743, 0.010380171937867999, 0.010390232084318995, 0.010393359931185842, 0.010387640912085772, 0.010384385008364916, 0.010378653067164123, 0.010384320048615336, 0.010386185022071004, 0.010386899928562343, 0.010393101023510098, 0.010378342005424201, 0.01038333703763783, 0.01038365694694221, 0.010390997980721295, 0.010412425035610795, 0.010384713998064399, 0.010383637039922178];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.004781779018230736;0.008987565990537405;;;1.8795444030918047;;;[0.004835839034058154, 0.004811878898181021, 0.0047997720539569855, 0.0048020100221037865, 0.004781779018230736, 0.004794938024133444, 0.004794484004378319, 0.004812786006368697, 0.004799785907380283, 0.004788209102116525, 0.004806181997992098, 0.004803812014870346, 0.0047988248988986015, 0.004813721054233611, 0.0048002919647842646, 0.00479170389007777, 0.0047930770087987185, 0.0048035719664767385, 0.004797565983608365, 0.004791680024936795, 0.004831944010220468, 0.004819968016818166, 0.004827060038223863, 0.004822748946025968, 0.0048329849960282445, 0.0048006270080804825, 0.00478479394223541, 0.0047930729342624545, 0.004792497958987951, 0.004794454900547862, 0.004824884934350848, 0.004816205007955432, 0.004814988933503628, 0.0047826539957895875, 0.004792802035808563, 0.0047950089210644364, 0.004817891982384026, 0.00479428400285542, 0.004810940939933062, 0.0047863710206002, 0.004801037022843957, 0.004787961952388287, 0.004810131038539112, 0.004794224980287254, 0.004805113072507083, 0.004822207964025438, 0.004816113039851189, 0.004811800899915397, 0.004813264007680118, 0.004831703030504286];[0.009039157070219517, 0.008995341951958835, 0.009084239951334894, 0.00902798492461443, 0.009020767989568412, 0.009014816023409367, 0.008992766961455345, 0.009002650040201843, 0.009004762046970427, 0.008994521922431886, 0.008996712043881416, 0.009005679050460458, 0.008987565990537405, 0.00899853091686964, 0.00900224398355931, 0.009005033993162215, 0.008994437986984849, 0.008993176044896245, 0.00939736992586404, 0.009003284038044512, 0.009002038976177573, 0.008997861063107848, 0.009006396983750165, 0.009002274018712342, 0.009007456945255399, 0.008999860961921513, 0.008992559043690562, 0.008988622925244272, 0.008997675962746143, 0.009355638991110027, 0.008991206996142864, 0.009005220024846494, 0.009005232015624642, 0.008995730080641806, 0.009009176981635392, 0.00900796300265938, 0.008995683048851788, 0.009004452964290977, 0.009003296960145235, 0.008990408037789166, 0.009367595077492297, 0.008991156006231904, 0.008994342060759664, 0.008987565990537405, 0.00898945506196469, 0.00899642810691148, 0.00899553403723985, 0.008989832014776766, 0.008989313035272062, 0.008998999022878706];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.004455178044736385;0.015073686023242772;;;3.383408221148811;;;[0.004484520992264152, 0.004464876023121178, 0.00448050198610872, 0.00446394900791347, 0.004482443095184863, 0.004460958996787667, 0.0044779849704355, 0.004484305041842163, 0.004483230994082987, 0.004467156948521733, 0.004467839025892317, 0.0045093270018696785, 0.004470550920814276, 0.004469556966796517, 0.004460391006432474, 0.0044728959910571575, 0.004476126050576568, 0.004455178044736385, 0.004472917062230408, 0.004467260092496872, 0.004457729985006154, 0.004569393931888044, 0.004574112012051046, 0.004566418007016182, 0.004566680057905614, 0.004523298004642129, 0.004527242970652878, 0.004507335950620472, 0.0045239460887387395, 0.004498424008488655, 0.004513827967457473, 0.004530149046331644, 0.004501273040659726, 0.004513112013228238, 0.004517563036642969, 0.004490414052270353, 0.004486989928409457, 0.004509844002313912, 0.004509604070335627, 0.004510676953941584, 0.004516897024586797, 0.0044995739590376616, 0.004498513997532427, 0.004522861912846565, 0.0045197149738669395, 0.004519341979175806, 0.004556035972200334, 0.0045218029990792274, 0.004543301998637617, 0.00452097097877413];[0.015121860895305872, 0.015096809016540647, 0.015092072077095509, 0.015091422945261002, 0.015098361996933818, 0.015107035054825246, 0.015090520959347486, 0.01508133893366903, 0.015080770943313837, 0.015101997996680439, 0.015089925029315054, 0.015672937966883183, 0.01507701596710831, 0.015073686023242772, 0.015079632983542979, 0.015109788975678384, 0.01507596205919981, 0.01508255593944341, 0.015077612013556063, 0.015092072077095509, 0.015093729947693646, 0.015122527023777366, 0.015476734028197825, 0.015099407988600433, 0.015076542040333152, 0.015089288935996592, 0.015088184038177133, 0.015119572984986007, 0.015083316946402192, 0.01507801201660186, 0.015082072000950575, 0.015085197985172272, 0.015076254960149527, 0.015438691014423966, 0.015080370008945465, 0.015105152036994696, 0.01509532704949379, 0.015085607068613172, 0.015089194057509303, 0.015104979975149035, 0.015084236045368016, 0.01509060908574611, 0.015094411908648908, 0.015106738079339266, 0.015464227995835245, 0.015106445993296802, 0.01510590105317533, 0.015084811020642519, 0.01507425110321492, 0.015089520951732993];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.01249264704529196;0.019422405981458724;;;1.5547070137372003;;;[0.012518909992650151, 0.01251589204184711, 0.012502919998951256, 0.012498353025875986, 0.012505762977525592, 0.012507081031799316, 0.012508537038229406, 0.012513692956417799, 0.012514398084022105, 0.012517771101556718, 0.012502610916271806, 0.01250932994298637, 0.012581904069520533, 0.012510699918493629, 0.012506703962571919, 0.012516296934336424, 0.012520108954049647, 0.012499306001700461, 0.012509607011452317, 0.012499238946475089, 0.012502233032137156, 0.012498321011662483, 0.012500379933044314, 0.012534909998066723, 0.012508646002970636, 0.012513692956417799, 0.01249370991718024, 0.012496428098529577, 0.012523001991212368, 0.012493161018937826, 0.01250931597314775, 0.01250676205381751, 0.012504025013186038, 0.012501891935244203, 0.01250762096606195, 0.01250474201515317, 0.01251162204425782, 0.012507939012721181, 0.012507040053606033, 0.012497758027166128, 0.012528488994576037, 0.0125120859593153, 0.01249264704529196, 0.012493613990955055, 0.012504357961006463, 0.012497787014581263, 0.01251517899800092, 0.012509705033153296, 0.012506188941188157, 0.012560661067254841];[0.019476562971249223, 0.01944381999783218, 0.019433210021816194, 0.01998966105747968, 0.019422405981458724, 0.01944288401864469, 0.019432142027653754, 0.01944897894281894, 0.019433688023127615, 0.019444282981567085, 0.01943378907162696, 0.019448386039584875, 0.01945642801001668, 0.019446191960014403, 0.019804192008450627, 0.019435497000813484, 0.019440787029452622, 0.019445421057753265, 0.019447964034043252, 0.019459108938463032, 0.019443002995103598, 0.0194395340513438, 0.019442392978817225, 0.019444289966486394, 0.019452300970442593, 0.019835637067444623, 0.01944192498922348, 0.019439321011304855, 0.019439707975834608, 0.01945722906384617, 0.019441631971858442, 0.019438856979832053, 0.019437679089605808, 0.019442963995970786, 0.019438900984823704, 0.01944220799487084, 0.019791519967839122, 0.019439355935901403, 0.01943948899861425, 0.019456648966297507, 0.019438766059465706, 0.0194463919615373, 0.019445845973677933, 0.019448287086561322, 0.0194416840095073, 0.019437820999883115, 0.01943997899070382, 0.019830345059745014, 0.019437558948993683, 0.019535445957444608];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.008327794028446078;0.01756746892351657;;;2.1094984894570654;;;[0.00837471499107778, 0.008347584982402623, 0.008363006985746324, 0.008358535007573664, 0.008346130955033004, 0.00835146801546216, 0.00835947401355952, 0.008357460959814489, 0.008363450993783772, 0.008362390915863216, 0.008364910027012229, 0.008355461992323399, 0.008361888932995498, 0.008355607045814395, 0.008358046063221991, 0.008355847094208002, 0.008366184891201556, 0.008355873986147344, 0.008368975017219782, 0.008372011012397707, 0.008348239935003221, 0.008346833987161517, 0.008352983044460416, 0.008346244925633073, 0.008351515047252178, 0.008356134057976305, 0.008347374037839472, 0.008341728011146188, 0.008366859052330256, 0.00835012795869261, 0.008349018055014312, 0.008360860985703766, 0.008335010963492095, 0.008353405981324613, 0.00835150491911918, 0.008335776976309717, 0.008347174967639148, 0.008370236959308386, 0.008359224069863558, 0.008343314984813333, 0.008327794028446078, 0.008347037015482783, 0.0083406149642542, 0.008362570079043508, 0.008353339973837137, 0.008342928951606154, 0.008362211054190993, 0.008347896044142544, 0.008349079987965524, 0.008350434014573693];[0.017629551934078336, 0.017596986959688365, 0.017580435029231012, 0.01758859201800078, 0.01758053293451667, 0.017587277106940746, 0.017580869956873357, 0.017586121917702258, 0.017583925975486636, 0.01757970405742526, 0.01757552893832326, 0.01759777101688087, 0.017579720937646925, 0.017593930941075087, 0.017580926069058478, 0.01757863792590797, 0.017575975973159075, 0.017575139994733036, 0.01793942495714873, 0.01758179406169802, 0.01758912904188037, 0.017582805012352765, 0.01758942101150751, 0.017573605058714747, 0.017570037045516074, 0.017580163897946477, 0.017588973976671696, 0.01757711893878877, 0.0175769500201568, 0.0179371889680624, 0.017593105090782046, 0.01758337893988937, 0.017594696022570133, 0.017585810972377658, 0.017577072023414075, 0.017577346065081656, 0.01759932399727404, 0.017576424055732787, 0.017577057937160134, 0.017606263980269432, 0.018033292959444225, 0.01759280706755817, 0.01757754699792713, 0.017577586928382516, 0.01758414600044489, 0.017573831952176988, 0.01756746892351657, 0.01757323497440666, 0.017578018945641816, 0.017584318993613124];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.00631840992718935;0.00821315695066005;;;1.2998771914619267;;;[0.006347521906718612, 0.006326509988866746, 0.006334732053801417, 0.006327803945168853, 0.006327211041934788, 0.0063290889374911785, 0.006320492015220225, 0.006331490934826434, 0.006329562980681658, 0.006328099989332259, 0.00633524009026587, 0.006352075026370585, 0.00632481905631721, 0.006323886918835342, 0.006328704068437219, 0.0063280100002884865, 0.006356269004754722, 0.006335644982755184, 0.006332968012429774, 0.006324374000541866, 0.00631840992718935, 0.00633049791213125, 0.0063251659739762545, 0.0063352580182254314, 0.0063262879848480225, 0.006330825970508158, 0.006318617961369455, 0.006325417081825435, 0.006333659985102713, 0.0063233820255845785, 0.006342265987768769, 0.0063267439836636186, 0.006324074929580092, 0.0063320869812741876, 0.006328550982289016, 0.006321122986264527, 0.0063285400392487645, 0.006330354954116046, 0.006321789929643273, 0.0063291690312325954, 0.006333115044981241, 0.006340894033201039, 0.006328159943223, 0.0063258419977501035, 0.0063340660417452455, 0.0063260350143536925, 0.00632661406416446, 0.00633250898681581, 0.006328218965791166, 0.006328041083179414];[0.008232531952671707, 0.00822409801185131, 0.008230354986153543, 0.008220568066462874, 0.008218431961722672, 0.00822740001603961, 0.008228393970057368, 0.00822378892917186, 0.008298742934130132, 0.008222026051953435, 0.008229748927988112, 0.008682888932526112, 0.008216264890506864, 0.008219101931899786, 0.00821315695066005, 0.00822272791992873, 0.008223315933719277, 0.008215583977289498, 0.008219645940698683, 0.008218431030400097, 0.008220494957640767, 0.008223356097005308, 0.008223969954997301, 0.008214408997446299, 0.008217297960072756, 0.008222569013014436, 0.008228364982642233, 0.008218756993301213, 0.008215127978473902, 0.008252747007645667, 0.008214285015128553, 0.008221655036322773, 0.00821755698416382, 0.008233016938902438, 0.008235360961407423, 0.00822852598503232, 0.008221233962103724, 0.008219129987992346, 0.00821730401366949, 0.008219731040298939, 0.008215866982936859, 0.008217105059884489, 0.008215834037400782, 0.008222845033742487, 0.008213906083256006, 0.008214531000703573, 0.008220857009291649, 0.00822118204087019, 0.00822141405660659, 0.008222260046750307];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.004542644950561225;0.005509649054147303;;;1.2128724815851188;;;[0.004571510013192892, 0.004564282950013876, 0.0045612199464812875, 0.004574917024001479, 0.004575448925606906, 0.00455954996868968, 0.004570286953821778, 0.00459445093292743, 0.004577576997689903, 0.004577705985866487, 0.004566479008644819, 0.0045661149779334664, 0.004571164026856422, 0.004572324920445681, 0.0045571570517495275, 0.004568523028865457, 0.004564211005344987, 0.0045659770257771015, 0.00455569289624691, 0.0045809089206159115, 0.0045705370139330626, 0.004578339052386582, 0.0045565650798380375, 0.004554440034553409, 0.004548758966848254, 0.004558744025416672, 0.004560590023174882, 0.004559882916510105, 0.004569795913994312, 0.004552491940557957, 0.004560014000162482, 0.004564451053738594, 0.004549014964140952, 0.0045576810371130705, 0.004568250034935772, 0.004559968016110361, 0.004553853999823332, 0.00457212096080184, 0.004563084105029702, 0.004559293040074408, 0.004566540010273457, 0.004566686926409602, 0.004548692959360778, 0.004558125045150518, 0.0045576359843835235, 0.00456435396336019, 0.004542644950561225, 0.004557549022138119, 0.004551448975689709, 0.004549527075141668];[0.005550969974137843, 0.005552976974286139, 0.005526077002286911, 0.005541794002056122, 0.005538422032259405, 0.005517615936696529, 0.00552023493219167, 0.00553241407033056, 0.005524237989448011, 0.00552187894936651, 0.0055382149294018745, 0.005512397037819028, 0.005523324944078922, 0.005516084958799183, 0.005522330990061164, 0.0055385829182341695, 0.005531914997845888, 0.0055292859906330705, 0.005880638957023621, 0.005518831894733012, 0.00552165403496474, 0.005533333984203637, 0.0055275330087170005, 0.005523178027942777, 0.005534910946153104, 0.005510470014996827, 0.005518859950825572, 0.0055460219737142324, 0.0055200300412252545, 0.005877680028788745, 0.005523476051166654, 0.005511921946890652, 0.005517648067325354, 0.005519472993910313, 0.005522129940800369, 0.0055236039916053414, 0.005517155979759991, 0.005518451100215316, 0.005521274986676872, 0.005511961062438786, 0.005894741974771023, 0.005509649054147303, 0.0055144899524748325, 0.005521629936993122, 0.005513923009857535, 0.005510747083462775, 0.005514799035154283, 0.005513631971552968, 0.005515412078239024, 0.005519147031009197];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.001973825041204691;0.007597445975989103;;;3.849097978487561;;;[0.0020215280819684267, 0.0019851159304380417, 0.002012117998674512, 0.0020074249478057027, 0.0020031400490552187, 0.0020069320453330874, 0.002019196981564164, 0.001988598029129207, 0.002009742078371346, 0.001998297986574471, 0.0020295680733397603, 0.0020079719834029675, 0.0020035399356856942, 0.002000121050514281, 0.0019750470528379083, 0.0020044660195708275, 0.0020099140238016844, 0.001989366952329874, 0.001996546983718872, 0.0020041149109601974, 0.0019964769016951323, 0.0019938090117648244, 0.0019879270112141967, 0.001997260027565062, 0.001987739000469446, 0.0019953969167545438, 0.001999972970224917, 0.001997774001210928, 0.001993031008169055, 0.0019911250565201044, 0.0019900150364264846, 0.001995731028728187, 0.0019919149344787, 0.002002849942073226, 0.0019951820140704513, 0.0019805539632216096, 0.001995313912630081, 0.0019943579100072384, 0.0019998669158667326, 0.0020009689033031464, 0.0020460730884224176, 0.001990744029171765, 0.001973825041204691, 0.001984433038160205, 0.0019968620035797358, 0.0019980199867859483, 0.0020046200370416045, 0.0019850500393658876, 0.001986662042327225, 0.002005161950364709];[0.00763457000721246, 0.007609589956700802, 0.007607302977703512, 0.007599820964969695, 0.0076071450021117926, 0.007603269070386887, 0.00761030800640583, 0.007604422979056835, 0.007601549034006894, 0.0076055380050092936, 0.007611300912685692, 0.007998879998922348, 0.00760530901607126, 0.007601968012750149, 0.007625660975463688, 0.007603482925333083, 0.007598597090691328, 0.007605933933518827, 0.007600400946103036, 0.007607236038893461, 0.007619169075042009, 0.007615061942487955, 0.00823783699888736, 0.007602079072967172, 0.007626879960298538, 0.007607069099321961, 0.007603251026012003, 0.007603141944855452, 0.007600464043207467, 0.0076027290197089314, 0.007601408055052161, 0.0076080780709162354, 0.007597815012559295, 0.007958748028613627, 0.007617792929522693, 0.007599304080940783, 0.007622367003932595, 0.007614346919581294, 0.007605061051435769, 0.007610362023115158, 0.007597586023621261, 0.007604854996316135, 0.007603746955282986, 0.007608444895595312, 0.00797319004777819, 0.007600661017931998, 0.0076043689623475075, 0.007597445975989103, 0.007605279912240803, 0.007628399063833058];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.012380586937069893;0.015085587976500392;;;1.218487302191724;;;[0.012412186013534665, 0.012401016079820693, 0.012413021991960704, 0.012390536954626441, 0.012416025972925127, 0.012407011003233492, 0.012392521952278912, 0.01239658601116389, 0.01239180495031178, 0.012404949055053294, 0.012388114933855832, 0.012394009972922504, 0.012400668929331005, 0.012390832067467272, 0.012389975017867982, 0.012393545010127127, 0.012398376944474876, 0.01239770499523729, 0.012393779004924, 0.012385847046971321, 0.012393753975629807, 0.012386807007715106, 0.012398155056871474, 0.012385152978822589, 0.012383988010697067, 0.012399344006553292, 0.012383737019263208, 0.012388575938530266, 0.012394747929647565, 0.012384264031425118, 0.012393673066981137, 0.012399823986925185, 0.012389161041937768, 0.01241238508373499, 0.012410841067321599, 0.01239157805684954, 0.012397972983308136, 0.012381728971377015, 0.012384752975776792, 0.012395638041198254, 0.012380586937069893, 0.012413782998919487, 0.012412701966241002, 0.01239191903732717, 0.012384355999529362, 0.012398955062963068, 0.012396494043059647, 0.012388036004267633, 0.012385754031129181, 0.01239647704642266];[0.015207757009193301, 0.015102559933438897, 0.015115002053789794, 0.015674265916459262, 0.015115907997824252, 0.015097402036190033, 0.015096335904672742, 0.0150995550211519, 0.015100138960406184, 0.015122295008040965, 0.015106009901501238, 0.015105952974408865, 0.015099048032425344, 0.015103123965673149, 0.01545334595721215, 0.01509792497381568, 0.015092030051164329, 0.015104928985238075, 0.015100740012712777, 0.015100460965186357, 0.015101468889042735, 0.015093635069206357, 0.01509483391419053, 0.01510127098299563, 0.015089945984072983, 0.015466668992303312, 0.01511087897233665, 0.015106732957065105, 0.015091354958713055, 0.015092778019607067, 0.015097435913048685, 0.015110603999346495, 0.015115430927835405, 0.015111913089640439, 0.015099724056199193, 0.015093055902980268, 0.01544577395543456, 0.015095173032023013, 0.015095176990143955, 0.015097321011126041, 0.015087629901245236, 0.015104937017895281, 0.01508988393470645, 0.015089751919731498, 0.015085952007211745, 0.015088775078766048, 0.015085587976500392, 0.01543680892791599, 0.015094021102413535, 0.015105464961379766];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.005431029945611954;0.008242039941251278;;;1.5175832252426638;;;[0.005515823955647647, 0.0055133228888735175, 0.005433808080852032, 0.005473298020660877, 0.0055037690326571465, 0.0054758829064667225, 0.005448326002806425, 0.005523576983250678, 0.0054981360444799066, 0.005501419072970748, 0.005494595039635897, 0.005500376923009753, 0.005431029945611954, 0.005493254982866347, 0.005525846965610981, 0.005510622984729707, 0.005484799039550126, 0.005515419994480908, 0.005496450001373887, 0.005510387010872364, 0.005502176005393267, 0.00548467505723238, 0.00550033594481647, 0.00547722599003464, 0.005482970969751477, 0.005475777084939182, 0.005494387005455792, 0.005528545007109642, 0.005481896107085049, 0.005501845036633313, 0.005509800976142287, 0.005487504997290671, 0.005496416008099914, 0.005467384937219322, 0.00547898409422487, 0.005489752045832574, 0.0054826210252940655, 0.005474037025123835, 0.005493797012604773, 0.005485557951033115, 0.0055147099774330854, 0.005438792984932661, 0.005471318960189819, 0.00549170293379575, 0.005476629943586886, 0.005489700939506292, 0.005504107917658985, 0.005490342038683593, 0.0055304840207099915, 0.005491089075803757];[0.008283643051981926, 0.008264237083494663, 0.008269420941360295, 0.008261275943368673, 0.008257608977146447, 0.008255248074419796, 0.008260673959739506, 0.00825969292782247, 0.008252423955127597, 0.008253913023509085, 0.008258769987151027, 0.008253939915448427, 0.008245370001532137, 0.008268314064480364, 0.008253189036622643, 0.008254884043708444, 0.008255081018432975, 0.008255560067482293, 0.00864963699132204, 0.008243862073868513, 0.00825048005208373, 0.008273283950984478, 0.008263110066764057, 0.008252526982687414, 0.008242039941251278, 0.008257639012299478, 0.008251902996562421, 0.008247624966315925, 0.00824948598165065, 0.008260251954197884, 0.008250441984273493, 0.008252772968262434, 0.008246942074038088, 0.008253430016338825, 0.008249089936725795, 0.008246776997111738, 0.008271708036772907, 0.00825336598791182, 0.008246656972914934, 0.008249276084825397, 0.008246010984294116, 0.008252711035311222, 0.00825262104626745, 0.008250907994806767, 0.008278029039502144, 0.008256374974735081, 0.008242879994213581, 0.008255847031250596, 0.008247936959378421, 0.008250649087131023];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.006719604949466884;0.007651572930626571;;;1.1386938649174052;;;[0.006756849004887044, 0.006734775961376727, 0.006733404938131571, 0.006729650078341365, 0.006819871021434665, 0.006731436005793512, 0.006751389941200614, 0.00674365705344826, 0.006747310049831867, 0.006747183972038329, 0.006741104065440595, 0.006746184080839157, 0.006737125106155872, 0.0067379900719970465, 0.006757647031918168, 0.006743029924109578, 0.006728766020387411, 0.006735564908012748, 0.0067359620006754994, 0.006732268026098609, 0.006760316900908947, 0.006729368004016578, 0.006729606073349714, 0.006730759982019663, 0.0067419849801808596, 0.0067353720078244805, 0.00672507903072983, 0.006733982008881867, 0.00673696503508836, 0.006728184060193598, 0.006733604008331895, 0.006728150998242199, 0.006741594057530165, 0.006729844957590103, 0.006740364013239741, 0.0067293910542503, 0.0067346940049901605, 0.006719604949466884, 0.006739209056831896, 0.0067341780522838235, 0.006722574937157333, 0.006734882947057486, 0.006729654967784882, 0.006732639973051846, 0.006903575966134667, 0.006751340930350125, 0.0067388970637694, 0.006735521950758994, 0.006849422003142536, 0.006733353016898036];[0.007677571033127606, 0.007658616988919675, 0.007663751021027565, 0.0076573730912059546, 0.007661186973564327, 0.007659981958568096, 0.007659232942387462, 0.00765294604934752, 0.007654919987544417, 0.007655277964659035, 0.007654806948266923, 0.007655346067622304, 0.007655744906514883, 0.007653106935322285, 0.007663691998459399, 0.0076557149877771735, 0.007651812979020178, 0.007658799062483013, 0.007732330006547272, 0.007652841974049807, 0.007659216993488371, 0.007654949906282127, 0.007658430957235396, 0.007655480992980301, 0.007660888019017875, 0.007657521986402571, 0.007663283031433821, 0.00765786599367857, 0.007652921951375902, 0.0076558589935302734, 0.0076592150144279, 0.007656815927475691, 0.0076566849602386355, 0.007653776090592146, 0.00765610602684319, 0.007652444997802377, 0.007651572930626571, 0.0076528810895979404, 0.007680070004425943, 0.00765942397993058, 0.0076567919459193945, 0.0076629240065813065, 0.007670718943700194, 0.007655608933418989, 0.0076788540463894606, 0.007669890997931361, 0.007651849999092519, 0.007656072033569217, 0.0076626589288935065, 0.007658989052288234];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.005454804049804807;0.004605732043273747;;;0.844344178309862;;;[0.005562335019931197, 0.005486385081894696, 0.00555651297327131, 0.005550834001041949, 0.0055509599624201655, 0.005556607968173921, 0.005542344064451754, 0.005564947961829603, 0.005553203052841127, 0.005552122951485217, 0.0054786630207672715, 0.005543412058614194, 0.005540292011573911, 0.005552269984036684, 0.005547014996409416, 0.005540915997698903, 0.005563554936088622, 0.005568693042732775, 0.005544365965761244, 0.00548815110232681, 0.005540732992812991, 0.005540836020372808, 0.005544124054722488, 0.005540000973269343, 0.005534923053346574, 0.00547486892901361, 0.005538947996683419, 0.005533833988010883, 0.0055427850456908345, 0.00553406507242471, 0.005544168991036713, 0.00549311691429466, 0.005545014049857855, 0.005466639995574951, 0.00553703703917563, 0.005544657004065812, 0.005541346035897732, 0.005543541046790779, 0.00555222702678293, 0.005541160004213452, 0.005484076915308833, 0.005545282969251275, 0.005540805985219777, 0.005454804049804807, 0.00554202392231673, 0.005544391926378012, 0.005542629980482161, 0.005541250924579799, 0.005546572967432439, 0.00553475902415812];[0.004661932936869562, 0.004638915997929871, 0.004618798033334315, 0.004623175016604364, 0.0046224750112742186, 0.004625587025657296, 0.004624465014785528, 0.0046305019641295075, 0.0046201590448617935, 0.004615550045855343, 0.005000760080292821, 0.004623098997399211, 0.004626090987585485, 0.004632307915017009, 0.004627704969607294, 0.004624368040822446, 0.0046200230717659, 0.004625306930392981, 0.004628986003808677, 0.004618399078026414, 0.004623612039722502, 0.004619156010448933, 0.004630718962289393, 0.004621137049980462, 0.0046398009872063994, 0.004621119005605578, 0.004641519044525921, 0.004616195918060839, 0.004639375023543835, 0.004620524006895721, 0.004634113050997257, 0.004622898995876312, 0.0046252639731392264, 0.004633878008462489, 0.004632840980775654, 0.004607551032677293, 0.00462511507794261, 0.004614260978996754, 0.00462104007601738, 0.004611177020706236, 0.004612753051333129, 0.004606947069987655, 0.004609048017300665, 0.004608251969330013, 0.004614057019352913, 0.004607446026057005, 0.00461841409560293, 0.004605732043273747, 0.004616558086127043, 0.004610246978700161];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.0013416690053418279;0.004785698954947293;;;3.5669743699028076;;;[0.0013898719334974885, 0.0013503179652616382, 0.0013923400547355413, 0.0014050569152459502, 0.0013899710029363632, 0.00137518800329417, 0.0013825249625369906, 0.0013480510096997023, 0.0013734730891883373, 0.001399550004862249, 0.0013807920040562749, 0.0013879940379410982, 0.0013776880223304033, 0.0013885879889130592, 0.0013793580001220107, 0.0013611969770863652, 0.001395934959873557, 0.0013983050594106317, 0.0013724089367315173, 0.001354746986180544, 0.0013924260856583714, 0.001367810065858066, 0.0013729250058531761, 0.0013500479981303215, 0.002542442991398275, 0.0013767820782959461, 0.0013795760460197926, 0.0013596470234915614, 0.001352027989923954, 0.0013771569356322289, 0.0013631170149892569, 0.0013840430183336139, 0.001362073002383113, 0.0013572670286521316, 0.0013902370119467378, 0.001397914020344615, 0.00137175596319139, 0.0013857489684596658, 0.0013614660128951073, 0.0013678879477083683, 0.001376681961119175, 0.0013713339576497674, 0.0013698170660063624, 0.0013416690053418279, 0.0013804659247398376, 0.0013638300588354468, 0.0013544969260692596, 0.0014054130297154188, 0.0013765930198132992, 0.0013723749434575438];[0.004827245022170246, 0.004813901032321155, 0.004813008010387421, 0.00480365997646004, 0.00479503208771348, 0.004789983970113099, 0.005240525002591312, 0.004785737954080105, 0.004786547971889377, 0.004793398082256317, 0.004789229016751051, 0.004787234938703477, 0.004791244980879128, 0.004785698954947293, 0.004788508987985551, 0.00479171599727124, 0.004789215978235006, 0.004786631092429161, 0.005169432028196752, 0.004787468002177775, 0.004791300976648927, 0.004794759908691049, 0.004797977977432311, 0.004788222024217248, 0.004791484912857413, 0.0047877420438453555, 0.004791020997799933, 0.0047915419563651085, 0.004794112057425082, 0.004799837013706565, 0.0051617760909721255, 0.0047907650005072355, 0.004793562926352024, 0.0048028400633484125, 0.004789547994732857, 0.004800005001015961, 0.004791792016476393, 0.00479385198559612, 0.0047895669704303145, 0.004793434054590762, 0.00479270494543016, 0.004806318087503314, 0.005244770087301731, 0.00479297898709774, 0.004786881967447698, 0.004801644943654537, 0.004790204926393926, 0.004789606085978448, 0.00479055498726666, 0.004802427953109145];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
grad_output size: (32, 64, 128, 128)
Output size: (32, 3, 256, 256)
---
  Complete contraction:  rycu,dcb,aun,yfda->rfbn
         Naive scaling:  9
     Optimized scaling:  7
      Naive FLOP count:  1.293e+15
  Optimized FLOP count:  6.060e+10
   Theoretical speedup:  2.134e+4
  Largest intermediate:  7.707e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      yfda,rycu->fdarcu                  dcb,aun,fdarcu->rfbn
   7           TDOT      fdarcu,dcb->farub                       aun,farub->rfbn
   6           TDOT        farub,aun->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 64, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  3.060e+10
   Theoretical speedup:  1.293e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 256, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 64, 64)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 64, 64)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  2.899e+10
   Theoretical speedup:  1.365e+3
  Largest intermediate:  1.007e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
grad_output size: (32, 512, 32, 32)
Output size: (32, 256, 64, 64)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  1.181e+10
   Theoretical speedup:  5.958e+3
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 512, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.127e+10
   Theoretical speedup:  8.777e+2
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 32, 32)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 32, 32)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  1.288e+10
   Theoretical speedup:  7.680e+2
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 512, 32, 32)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  9.395e+9
   Theoretical speedup:  1.872e+3
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 1024, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.442e+9
   Theoretical speedup:  3.840e+2
  Largest intermediate:  2.517e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 16, 16)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.436e+10
  Optimized FLOP count:  3.436e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 16, 16)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  6.845e+9
   Theoretical speedup:  3.614e+2
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   qyfda,rqycu->qfdarcu                dcb,aun,qfdarcu->rqfbn
   8           TDOT    qfdarcu,dcb->qfarub                     aun,qfarub->rqfbn
   7           TDOT      qfarub,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rybn,yf->rfbn
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rybn->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 1024, 16, 16)
---
  Complete contraction:  rycu,cb,un,yf->rfbn
         Naive scaling:  7
     Optimized scaling:  5
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  8.791e+9
   Theoretical speedup:  5.003e+2
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yf,rycu->frcu                      cb,un,frcu->rfbn
   5           TDOT          frcu,cb->frub                         un,frub->rfbn
   5           TDOT          frub,un->rfbn                            rfbn->rfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
grad_output size: (32, 2048, 8, 8)
Output size: (32, 2048, 8, 8)
---
  Complete contraction:  rqycu,dcb,aun,qyfda->rqfbn
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  5.234e+9
   Theoretical speedup:  1.182e+2
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      dcb,rqycu->dbrqyu               aun,qyfda,dbrqyu->rqfbn
   8              0   dbrqyu,qyfda->brqufa                     aun,brqufa->rqfbn
   7           TDOT      brqufa,aun->rqfbn                          rqfbn->rqfbn

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.008475098060443997;0.03377056692261249;;;3.9846815555126804;;;[0.00858109607361257, 0.008590057026594877, 0.008551905979402363, 0.008500005002133548, 0.008529273909516633, 0.008510707993991673, 0.00854092906229198, 0.00856465206015855, 0.008547596982680261, 0.0085300198988989, 0.00856846198439598, 0.008545152028091252, 0.008493146975524724, 0.008592087076976895, 0.00858162296935916, 0.008601467008702457, 0.008576996042393148, 0.008550775004550815, 0.008541005081497133, 0.008550317957997322, 0.008555173058994114, 0.008558739093132317, 0.008583551971241832, 0.008570370031520724, 0.008547113044187427, 0.008580952999182045, 0.008550427970476449, 0.008549167076125741, 0.008531003957614303, 0.00855603301897645, 0.008555834996514022, 0.008495966903865337, 0.008557714056223631, 0.008535534958355129, 0.00854175805579871, 0.008528399979695678, 0.008574030012823641, 0.008576774038374424, 0.00853345007635653, 0.008545797085389495, 0.008534769993275404, 0.008575298939831555, 0.008541757008060813, 0.008594140992499888, 0.008475098060443997, 0.008503592922352254, 0.008554690983146429, 0.008557246066629887, 0.008541913004592061, 0.008533187909051776];[0.033805534010753036, 0.0337859409628436, 0.03378122206777334, 0.03378228598739952, 0.03377818991430104, 0.033775105024687946, 0.03379763592965901, 0.03377056692261249, 0.03378185897599906, 0.03379444207530469, 0.03424088400788605, 0.033850617008283734, 0.033791266032494605, 0.03378406900446862, 0.033775544026866555, 0.0337792809586972, 0.03379966504871845, 0.03379096102435142, 0.03378329204861075, 0.033785106032155454, 0.03379847598262131, 0.03377539501525462, 0.03379691706504673, 0.0337965089129284, 0.03379513695836067, 0.03378978697583079, 0.03378578100819141, 0.03378278901800513, 0.03378906403668225, 0.03380969900172204, 0.03379611694253981, 0.033789420034736395, 0.03378794004675001, 0.033792688976973295, 0.03379244706593454, 0.03377906000241637, 0.033794514019973576, 0.033789139008149505, 0.03378532093483955, 0.03379764000419527, 0.03379438701085746, 0.03379138605669141, 0.033781356061808765, 0.03377749293576926, 0.03378659498412162, 0.033775117015466094, 0.03377891390118748, 0.03378681791946292, 0.033785569947212934, 0.03380552295129746];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0019621059764176607;0.0028584070969372988;;;1.4568056625341261;;;[0.0019835750572383404, 0.0019796600099653006, 0.0019764319295063615, 0.001976432977244258, 0.001970555051229894, 0.001977051026187837, 0.0019769349601119757, 0.0019763290183618665, 0.002031557960435748, 0.0019752499647438526, 0.0019886590307578444, 0.001988645060919225, 0.0019826529314741492, 0.001994288992136717, 0.0019827750511467457, 0.0019759200513362885, 0.0019770630169659853, 0.001981602981686592, 0.001980530912987888, 0.001971806981600821, 0.0019685090519487858, 0.0019670530455186963, 0.001964290044270456, 0.0019724390003830194, 0.0019707640167325735, 0.0019746299367398024, 0.001968083088286221, 0.001962831011041999, 0.00196815503295511, 0.001968015101738274, 0.0019621059764176607, 0.001977538922801614, 0.001972754020243883, 0.0019765489269047976, 0.001967555028386414, 0.0019679079996421933, 0.0019688060274347663, 0.001969285076484084, 0.0019643979612737894, 0.001973178004845977, 0.0019751650979742408, 0.0019740740535780787, 0.0019779650028795004, 0.0019647310255095363, 0.001967884018085897, 0.001965284929610789, 0.0019674040377140045, 0.001969472970813513, 0.0019760540453717113, 0.0019756160909309983];[0.0028794510290026665, 0.002868458046577871, 0.0028667839942499995, 0.0028710690094158053, 0.0028644540579989552, 0.00287848396692425, 0.002866604016162455, 0.002864173031412065, 0.002865718095563352, 0.002866829978302121, 0.002859159023500979, 0.0028660009847953916, 0.0028619130607694387, 0.002878550090827048, 0.0028674399945884943, 0.0028632590547204018, 0.0028584070969372988, 0.002861117012798786, 0.0028633959591388702, 0.0028653600020334125, 0.002863784902729094, 0.0028632970061153173, 0.0028622410027310252, 0.0028649959713220596, 0.0028670900501310825, 0.0028661530232056975, 0.002860371023416519, 0.00287206401117146, 0.0028655059868469834, 0.002863793051801622, 0.002860547974705696, 0.0028648270526900887, 0.002870750962756574, 0.0028664269484579563, 0.0028586620464920998, 0.002861925051547587, 0.002861686982214451, 0.0028637659270316362, 0.0028601869707927108, 0.00286301807500422, 0.0028611919842660427, 0.0028834239346906543, 0.0028667859733104706, 0.00286162702832371, 0.0028618010692298412, 0.0028617290081456304, 0.0028623250545933843, 0.0028637790819630027, 0.002862151013687253, 0.0028634470654651523];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.01168585498817265;0.030450611957348883;;;2.6057667143883094;;;[0.011732581071555614, 0.01171268499456346, 0.011736185057088733, 0.011709377984516323, 0.011725798016414046, 0.01173048501368612, 0.011723369942046702, 0.01171240396797657, 0.011730578960850835, 0.011737635009922087, 0.011722602997906506, 0.011715188971720636, 0.01172168692573905, 0.011720267008058727, 0.011706104967743158, 0.011720273992978036, 0.011722313007339835, 0.011712900013662875, 0.011734678992070258, 0.011711823986843228, 0.011713932966813445, 0.011717676999978721, 0.011738531989976764, 0.011707793921232224, 0.011721740011125803, 0.011720216949470341, 0.011714893975295126, 0.011713508982211351, 0.011724198004230857, 0.011736516025848687, 0.011726879980415106, 0.011697908979840577, 0.011739742942154408, 0.01168585498817265, 0.011726885917596519, 0.01170852198265493, 0.011724328040145338, 0.011713754967786372, 0.011724591022357345, 0.011706262012012303, 0.011706860968843102, 0.01172360498458147, 0.011727459030225873, 0.011715788044966757, 0.01172920607496053, 0.011750306002795696, 0.011709306039847434, 0.011712795007042587, 0.011717653018422425, 0.011719160014763474];[0.03051316598430276, 0.03049540997017175, 0.03049200400710106, 0.030469606979750097, 0.03048094396945089, 0.030489551951177418, 0.03048798895906657, 0.030473051010631025, 0.03047466406133026, 0.030451057013124228, 0.03045751398894936, 0.030455661937594414, 0.030460195033811033, 0.030450854101218283, 0.03048578603193164, 0.03046734002418816, 0.030467986944131553, 0.030478651053272188, 0.030482743051834404, 0.030467622098512948, 0.030856869067065418, 0.030455950065515935, 0.030455961008556187, 0.030485791037790477, 0.030465123942121863, 0.030460239038802683, 0.030488407937809825, 0.030490976991131902, 0.030539432889781892, 0.030490903998725116, 0.030495449085719883, 0.030472011072561145, 0.030935082933865488, 0.030486356001347303, 0.03045226796530187, 0.030467670992948115, 0.030450611957348883, 0.030463489005342126, 0.03047890099696815, 0.03048900794237852, 0.0304783689789474, 0.03049229201860726, 0.03045424004085362, 0.030457298969849944, 0.03088788501918316, 0.030458858935162425, 0.030460795969702303, 0.0304594460176304, 0.03046217595692724, 0.03047884104307741];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.006575262057594955;0.007390611921437085;;;1.1240026415221482;;;[0.0066107159946113825, 0.006587732001207769, 0.006588416988961399, 0.006595987011678517, 0.006580852088518441, 0.006590335979126394, 0.006598485051654279, 0.006590691045857966, 0.006595190963707864, 0.006596691906452179, 0.006610766984522343, 0.0065934950252994895, 0.006598394014872611, 0.006592076038941741, 0.006598029052838683, 0.0065886989468708634, 0.006595616112463176, 0.00660628208424896, 0.006599816028028727, 0.006597165018320084, 0.006577713997103274, 0.006582850008271635, 0.006578807020559907, 0.006583497975952923, 0.006596552906557918, 0.006585516966879368, 0.006588633055798709, 0.006592503050342202, 0.006596165942028165, 0.006587695912458003, 0.006600337917916477, 0.006595101905986667, 0.006575262057594955, 0.0065799739677459, 0.006585214054211974, 0.00660128693562001, 0.006598372012376785, 0.006585784954950213, 0.006587364943698049, 0.006580866989679635, 0.006584599963389337, 0.006584796006791294, 0.006579904002137482, 0.006589740049093962, 0.006597897969186306, 0.006583746988326311, 0.00658022309653461, 0.006582577945664525, 0.006586638977751136, 0.006596697028726339];[0.007421501097269356, 0.0074148980202153325, 0.007409871090203524, 0.007409185986034572, 0.007399267051368952, 0.007473291014321148, 0.007404120988212526, 0.007398833055049181, 0.007399854017421603, 0.007399961934424937, 0.007427775068208575, 0.007390611921437085, 0.007406197022646666, 0.007399230031296611, 0.007406339980661869, 0.00739608402363956, 0.007395301014184952, 0.0073935569962486625, 0.007397443987429142, 0.007397933979518712, 0.007394472952000797, 0.007396189030259848, 0.007397496025077999, 0.007400710950605571, 0.007398174027912319, 0.0074104079976677895, 0.007410760968923569, 0.0073946809861809015, 0.007395628956146538, 0.007400711998343468, 0.007435915991663933, 0.007405350916087627, 0.007406709948554635, 0.007397276000119746, 0.0073972539976239204, 0.007391926948912442, 0.007405456039123237, 0.007396568078547716, 0.007400422939099371, 0.007403259980492294, 0.0074067809619009495, 0.0074022249318659306, 0.007414186024107039, 0.007392441970296204, 0.0073944529285654426, 0.007400703034363687, 0.0074058170430362225, 0.0074024510104209185, 0.007397099980153143, 0.007404544041492045];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.011700863018631935;0.014362746966071427;;;1.227494667974561;;;[0.012612937949597836, 0.011713230982422829, 0.012598158908076584, 0.012606412987224758, 0.012609974946826696, 0.011728093959391117, 0.01260002504568547, 0.012673674966208637, 0.012604752089828253, 0.01171780307777226, 0.012604458024725318, 0.012601803056895733, 0.01260164997074753, 0.011726871016435325, 0.012606750009581447, 0.01260391203686595, 0.012610055971890688, 0.011720106936991215, 0.012607009964995086, 0.012586157070472836, 0.011711056111380458, 0.012597930035553873, 0.012588795041665435, 0.012592737097293139, 0.011990537052042782, 0.012607085052877665, 0.012607955955900252, 0.012598300934769213, 0.01198984996881336, 0.012588727986440063, 0.012596377986483276, 0.01258901902474463, 0.01198400801513344, 0.012611201964318752, 0.01257826795335859, 0.012582739000208676, 0.011982494033873081, 0.012585315969772637, 0.012609864003024995, 0.012582654017023742, 0.011714369058609009, 0.012589097023010254, 0.012588465004228055, 0.012581918970681727, 0.011710683000274003, 0.012637773994356394, 0.012587915058247745, 0.012584773008711636, 0.011700863018631935, 0.012601476977579296];[0.014468792011030018, 0.014383633038960397, 0.014372700010426342, 0.014380680047906935, 0.014375456026755273, 0.014379412052221596, 0.01437529199756682, 0.014372659963555634, 0.014371545985341072, 0.014376515056937933, 0.014371913974173367, 0.01437510410323739, 0.014372511999681592, 0.014379739994183183, 0.014379517990164459, 0.014375186990946531, 0.01437192503362894, 0.014441687031649053, 0.014370370074175298, 0.014371551107615232, 0.01439088094048202, 0.01437284704297781, 0.014362746966071427, 0.01437516009900719, 0.014364967006258667, 0.014369845972396433, 0.014368689968250692, 0.014374904916621745, 0.01436544000171125, 0.014369587996043265, 0.014366796938702464, 0.014374193968251348, 0.014366597984917462, 0.01437532203271985, 0.014378968044184148, 0.014373192912898958, 0.014378966996446252, 0.014374198042787611, 0.014367213007062674, 0.014373668003827333, 0.014367080060765147, 0.0143818489741534, 0.014366035000421107, 0.014372165082022548, 0.014370539109222591, 0.014372249017469585, 0.014364782022312284, 0.01437737001106143, 0.014370421064086258, 0.014380271080881357];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.019541842048056424;0.027497729053720832;;;1.4071206279377169;;;[0.019670828012749553, 0.01975555205717683, 0.01982788392342627, 0.019820207031443715, 0.019750573905184865, 0.01980262203142047, 0.01961206505075097, 0.01964222698006779, 0.019581567961722612, 0.019671392044983804, 0.01983567699790001, 0.01973984797950834, 0.019776907050982118, 0.01981542690191418, 0.01960622798651457, 0.019658220000565052, 0.019647244014777243, 0.019779657013714314, 0.019601388019509614, 0.019726313999854028, 0.019684382947161794, 0.01976725901477039, 0.019812510930933058, 0.01958007796201855, 0.019679735996760428, 0.019692103029228747, 0.019620403996668756, 0.019608467002399266, 0.01975879305973649, 0.019662599079310894, 0.019641335937194526, 0.01963168999645859, 0.019771154038608074, 0.01961041591130197, 0.019647500943392515, 0.01977571996394545, 0.019623804022558033, 0.01966801902744919, 0.019773788983002305, 0.019763112999498844, 0.019736125017516315, 0.01979251904413104, 0.019541842048056424, 0.019678165088407695, 0.019773687003180385, 0.01977040502242744, 0.01975649199448526, 0.019784271018579602, 0.019672171911224723, 0.019623516942374408];[0.029531089938245714, 0.028765453957021236, 0.02878128702286631, 0.028113237000070512, 0.028108806000091136, 0.027508918079547584, 0.028861375991255045, 0.029449635068885982, 0.028114897082559764, 0.027513028937391937, 0.027504997910000384, 0.029448045999743044, 0.02943923498969525, 0.029436198063194752, 0.028105822973884642, 0.027499762014485896, 0.027498768991790712, 0.029448576970025897, 0.028110043960623443, 0.028717090957798064, 0.029438746976666152, 0.028127503930591047, 0.02750945498701185, 0.02809867903124541, 0.029439300065860152, 0.029427932109683752, 0.029456401942297816, 0.02811243594624102, 0.028110093087889254, 0.027507559047080576, 0.02843888709321618, 0.029445713968016207, 0.028116995003074408, 0.027507379068993032, 0.02750416297931224, 0.029853095998987556, 0.029445161926560104, 0.029441409977152944, 0.02810797991696745, 0.028111674007959664, 0.02750409406144172, 0.02874078997410834, 0.02944019704591483, 0.028115950990468264, 0.027507193037308753, 0.027497729053720832, 0.029441992985084653, 0.02983642602339387, 0.029446355067193508, 0.028120390023104846];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.0064250819850713015;0.006744603975676;;;1.0497304145452322;;;[0.006462763994932175, 0.0064404410077258945, 0.006442703073844314, 0.006455391994677484, 0.006451558088883758, 0.006474309018813074, 0.006455254973843694, 0.006440152996219695, 0.006437127012759447, 0.006445199018344283, 0.006456537987105548, 0.006433620932511985, 0.006456575007177889, 0.0064351970795542, 0.006449935957789421, 0.006440689088776708, 0.0064447009935975075, 0.006448940956033766, 0.006441616918891668, 0.006493614055216312, 0.006432863068766892, 0.0064266829285770655, 0.006440324010327458, 0.006427234038710594, 0.006428794004023075, 0.006440934957936406, 0.006438982090912759, 0.006452133064158261, 0.006436461000703275, 0.006432853057049215, 0.006444456987082958, 0.006439883960410953, 0.0064440639689564705, 0.00644879206083715, 0.006436557974666357, 0.006454247981309891, 0.006432311027310789, 0.0064345779828727245, 0.006428843014873564, 0.006443035090342164, 0.006432314985431731, 0.006433712085708976, 0.006434565060772002, 0.006433963077142835, 0.006439230986870825, 0.0064278049394488335, 0.006432614987716079, 0.00642745103687048, 0.006431596004404128, 0.0064250819850713015];[0.006768023013137281, 0.006758096977137029, 0.00675264501478523, 0.006756389047950506, 0.006757021998055279, 0.00674720702227205, 0.006755942013114691, 0.0067703749518841505, 0.006749624968506396, 0.006757850060239434, 0.006753018009476364, 0.006753080058842897, 0.006763320998288691, 0.006758928066119552, 0.006750600063242018, 0.006752140005119145, 0.00676296791061759, 0.006757017923519015, 0.006813045940361917, 0.006760664051398635, 0.006751398090273142, 0.006769638974219561, 0.006760040996596217, 0.006750519969500601, 0.006747154984623194, 0.0067519210278987885, 0.006749432999640703, 0.0067482590675354, 0.006753097986802459, 0.006775387097150087, 0.006756649003364146, 0.006749004009179771, 0.006744876969605684, 0.006746473954990506, 0.006749799009412527, 0.006744603975676, 0.006755884969606996, 0.006753580062650144, 0.006751833017915487, 0.0067449279595166445, 0.0067503469763323665, 0.0067505029728636146, 0.006752401008270681, 0.0067534910049289465, 0.006750426953658462, 0.0067476010881364346, 0.0067517360439524055, 0.006747826002538204, 0.006746736937202513, 0.006749032996594906];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.004736897069960833;0.00806154205929488;;;1.7018613535889089;;;[0.004792456980794668, 0.004760368028655648, 0.004769403021782637, 0.004793312051333487, 0.004775931010954082, 0.00475045305211097, 0.00477577093988657, 0.004748590057715774, 0.0047539869556203485, 0.004780050017870963, 0.0047624739818274975, 0.004784111049957573, 0.004771445062942803, 0.004782775999046862, 0.004787188023328781, 0.004748404957354069, 0.00478955009020865, 0.00478724401909858, 0.004787640064023435, 0.004777257097885013, 0.004766748985275626, 0.004768974031321704, 0.004780835937708616, 0.004753843997605145, 0.004754380905069411, 0.004759495030157268, 0.004736897069960833, 0.004776365007273853, 0.00476552196778357, 0.004761506919749081, 0.004766138968989253, 0.004751323023810983, 0.004762277007102966, 0.004771015956066549, 0.004760610987432301, 0.0047581440303474665, 0.004745833924971521, 0.004774490953423083, 0.004779255948960781, 0.004749460960738361, 0.004771018051542342, 0.0047531420132145286, 0.004747017053887248, 0.004763170960359275, 0.004787537036463618, 0.004782913019880652, 0.004766868078149855, 0.00479342695325613, 0.004770408035255969, 0.004764548968523741];[0.008096146048046649, 0.008105495944619179, 0.008092486066743731, 0.008075313991867006, 0.008071123040281236, 0.008075402933172882, 0.008090618997812271, 0.008074178942479193, 0.008072680910117924, 0.008092027972452343, 0.008090827031992376, 0.008070858079008758, 0.008065690053626895, 0.008065414964221418, 0.008074596989899874, 0.008075060090050101, 0.00806154205929488, 0.00809593207668513, 0.008069258066825569, 0.008066850015893579, 0.00806643592659384, 0.008066256996244192, 0.008074601995758712, 0.008068654919043183, 0.008072757045738399, 0.008069926989264786, 0.008068532100878656, 0.00806889496743679, 0.008089709095656872, 0.008092748001217842, 0.00814269098918885, 0.008081297972239554, 0.00806598796043545, 0.008085993933491409, 0.008096002973616123, 0.008071460062637925, 0.008064516936428845, 0.00806524499785155, 0.008087337017059326, 0.00806604407262057, 0.008071796968579292, 0.00807571189943701, 0.00809157604817301, 0.008071513962931931, 0.008076041005551815, 0.00807641597930342, 0.00806471798568964, 0.008073579985648394, 0.008068372029811144, 0.008063183980993927];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.004449786036275327;0.015076251002028584;;;3.388084478472608;;;[0.0044826510129496455, 0.004470977000892162, 0.004481966025196016, 0.004459767951630056, 0.004480408970266581, 0.004460989963263273, 0.004461804986931384, 0.004519287031143904, 0.0044988279696553946, 0.004479917930439115, 0.00450322194956243, 0.00446145492605865, 0.004477280075661838, 0.004519502981565893, 0.004474931047298014, 0.004489897051826119, 0.0044919520150870085, 0.004462418030016124, 0.0044729800429195166, 0.004467463004402816, 0.00447323196567595, 0.004469309002161026, 0.004469362087547779, 0.00446104200091213, 0.004472644999623299, 0.004463478922843933, 0.004449786036275327, 0.004490638035349548, 0.004466137965209782, 0.004465666017495096, 0.004488165024667978, 0.004494645982049406, 0.004470256040804088, 0.004461896955035627, 0.004467703984118998, 0.004461270058527589, 0.004462911048904061, 0.004469883046112955, 0.004452578024938703, 0.004473626031540334, 0.004517733934335411, 0.004454768029972911, 0.004469255916774273, 0.004470691084861755, 0.004484522971324623, 0.004460289026610553, 0.00446208193898201, 0.004505257937125862, 0.004457112052477896, 0.004475414985790849];[0.015548884985037148, 0.015094743925146759, 0.015078590018674731, 0.015093361958861351, 0.015093633090145886, 0.01509363402146846, 0.01508272101636976, 0.015081388992257416, 0.015120578929781914, 0.015121749020181596, 0.015092401998117566, 0.015116988914087415, 0.015481714974157512, 0.015100135933607817, 0.015076251002028584, 0.015097821014933288, 0.015110490028746426, 0.015133737004362047, 0.015108202933333814, 0.015115072019398212, 0.015086531988345087, 0.015110059990547597, 0.015091900015249848, 0.015090228989720345, 0.0155182050075382, 0.01509332493878901, 0.015095331007614732, 0.015106900013051927, 0.01511753594968468, 0.015117844101041555, 0.015085528953932226, 0.015078612021170557, 0.015079230070114136, 0.015113053959794343, 0.01508317596744746, 0.015111189102753997, 0.015469058998860419, 0.015084518934600055, 0.015097903902642429, 0.015112195978872478, 0.015091735986061394, 0.015080280951224267, 0.015113663044758141, 0.015115180984139442, 0.015089538996107876, 0.015110500971786678, 0.015119625953957438, 0.015114385052584112, 0.01552102598361671, 0.015116328024305403];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.012496507028117776;0.01320587599184364;;;1.056765379488024;;;[0.012539295013993979, 0.012518079951405525, 0.012506881030276418, 0.012509025982581079, 0.01251545106060803, 0.01252320094499737, 0.012524222023785114, 0.012507125968113542, 0.012517224997282028, 0.012514360016211867, 0.012510431930422783, 0.012503318022936583, 0.012514624977484345, 0.012524044956080616, 0.012499987962655723, 0.012526680016890168, 0.012516668997704983, 0.012515089008957148, 0.012516479007899761, 0.012503811973147094, 0.012517080991528928, 0.012504472048021853, 0.012507156003266573, 0.012512754066847265, 0.012510158936493099, 0.012502592988312244, 0.012515616021119058, 0.012517473078332841, 0.012516283080913126, 0.012503508944064379, 0.012522469973191619, 0.012499726028181612, 0.012523855897597969, 0.0125071220099926, 0.012524101068265736, 0.012508954969234765, 0.012503613019362092, 0.01249985909089446, 0.01251090201549232, 0.012509429012425244, 0.01250130997505039, 0.01250217598862946, 0.012496507028117776, 0.012500212993472815, 0.012500763987191021, 0.012503599049523473, 0.012519886018708348, 0.012509137042798102, 0.012530938955023885, 0.012507220031693578];[0.013315218966454268, 0.01322045805864036, 0.013214997947216034, 0.013216269901022315, 0.0132066470105201, 0.013220958993770182, 0.013207877054810524, 0.013206543982960284, 0.013212830061092973, 0.01321610005106777, 0.01321814302355051, 0.013217651983723044, 0.013215853949077427, 0.01320587599184364, 0.013210489065386355, 0.01320684200618416, 0.013213489903137088, 0.013213939033448696, 0.013218400999903679, 0.013228711090050638, 0.013221361907199025, 0.013217873987741768, 0.013223427929915488, 0.013219980988651514, 0.013218984007835388, 0.013224620022810996, 0.01322934404015541, 0.013221521046943963, 0.013228781055659056, 0.013212364981882274, 0.013214373029768467, 0.01321068697143346, 0.013218361884355545, 0.01322331593837589, 0.013230063952505589, 0.01322107098530978, 0.01321287197060883, 0.013217611005529761, 0.013217102037742734, 0.013215443934313953, 0.013210759032517672, 0.013221617904491723, 0.01322111499030143, 0.013217895990237594, 0.01321857504080981, 0.013214985025115311, 0.013218662003055215, 0.01321024599019438, 0.013210566015914083, 0.013211354962550104];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.008344860980287194;0.017570707947015762;;;2.1055722783785735;;;[0.008366975001990795, 0.008371109957806766, 0.008359306026250124, 0.008349305018782616, 0.008370041032321751, 0.008357333019375801, 0.008356895064935088, 0.008359677973203361, 0.008354287943802774, 0.00836695998441428, 0.00835306802764535, 0.008356977021321654, 0.00834678194951266, 0.008350686985068023, 0.008366198977455497, 0.008350301999598742, 0.008344860980287194, 0.008360441075637937, 0.008365939022041857, 0.0083466429496184, 0.00834867893718183, 0.008358292980119586, 0.008358158986084163, 0.008348628995008767, 0.008347241906449199, 0.008351845084689558, 0.008363186032511294, 0.00836878304835409, 0.008360213018022478, 0.008417678996920586, 0.008397282916121185, 0.008383751031942666, 0.008367093978449702, 0.008387406007386744, 0.008387222071178257, 0.008374694036319852, 0.008383487001992762, 0.00839162606280297, 0.008376610931009054, 0.008383275009691715, 0.008398292935453355, 0.00838494801428169, 0.00838117499370128, 0.008391667972318828, 0.008387251058593392, 0.008372250013053417, 0.008390348986722529, 0.00838177208788693, 0.008384265005588531, 0.00841133191715926];[0.017690654029138386, 0.017588294111192226, 0.017584551009349525, 0.017586909933015704, 0.017589431954547763, 0.017601173953153193, 0.017593110096640885, 0.01758565998170525, 0.01758074597455561, 0.01759457401931286, 0.017583018983714283, 0.0175883969059214, 0.017589564085938036, 0.017579694977030158, 0.017579021980054677, 0.01757330703549087, 0.017583399079740047, 0.01760157593525946, 0.01758195401635021, 0.017587171052582562, 0.01759268599562347, 0.017578579019755125, 0.01757720101159066, 0.017587404930964112, 0.01757510902825743, 0.017578584956936538, 0.017579526989720762, 0.017570707947015762, 0.01759133895393461, 0.017578684957697988, 0.017581274965777993, 0.01758195401635021, 0.017582413973286748, 0.017574224970303476, 0.017578241997398436, 0.017580792889930308, 0.01757598400581628, 0.01757816202007234, 0.017594470991753042, 0.017585903988219798, 0.017580050975084305, 0.017587575945071876, 0.017595496028661728, 0.017584152054041624, 0.01757653697859496, 0.017577179009094834, 0.017578214989043772, 0.01757937204092741, 0.017596921999938786, 0.01757914701011032];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.006318417028523982;0.0063883219845592976;;;1.0110636818873677;;;[0.006347398040816188, 0.006334954057820141, 0.006341074942611158, 0.006333558005280793, 0.006337376078590751, 0.006321874912828207, 0.006331056007184088, 0.006341847940348089, 0.006341325002722442, 0.006329301046207547, 0.006331134005449712, 0.006335219950415194, 0.00633747992105782, 0.006336687016300857, 0.0063340310007333755, 0.006334718083962798, 0.00633492402266711, 0.006327938986942172, 0.006338092032819986, 0.006339153973385692, 0.0063478510128334165, 0.006331796990707517, 0.006328604998998344, 0.006331657059490681, 0.0063295019790530205, 0.006340316962450743, 0.006336346035823226, 0.006327018956653774, 0.0063294979045167565, 0.006336391088552773, 0.006335160927847028, 0.006329771946184337, 0.006327305105514824, 0.0063236369751393795, 0.006328021991066635, 0.006325384951196611, 0.006328075076453388, 0.006327920942567289, 0.006324987974949181, 0.006326582049950957, 0.006321620079688728, 0.006318417028523982, 0.006325534079223871, 0.006324597983621061, 0.006325918948277831, 0.006331668933853507, 0.006327114067971706, 0.006429653964005411, 0.006336064077913761, 0.006340892054140568];[0.006405848078429699, 0.006393511081114411, 0.0064023410668596625, 0.006403425009921193, 0.006399350007995963, 0.006393399089574814, 0.006401188904419541, 0.006393246003426611, 0.006393448915332556, 0.0063910759054124355, 0.006390796974301338, 0.00640042289160192, 0.006393983028829098, 0.0063928141025826335, 0.006403726991266012, 0.006395345903001726, 0.006400794023647904, 0.006393524003215134, 0.006391568924300373, 0.006395017029717565, 0.0063939959509298205, 0.006392136914655566, 0.006396341952495277, 0.006392818060703576, 0.006393489078618586, 0.006399014964699745, 0.006398387020453811, 0.006391810020431876, 0.006391654955223203, 0.006410529953427613, 0.006390808033756912, 0.006390955997630954, 0.006391466944478452, 0.006397980032488704, 0.006393334013409913, 0.006393574993126094, 0.0063883219845592976, 0.006400518002919853, 0.006400456069968641, 0.006395450094714761, 0.006400996004231274, 0.006392461014911532, 0.006390927010215819, 0.006396671989932656, 0.0063904799753800035, 0.006395674077793956, 0.006392166018486023, 0.006397446035407484, 0.006390583934262395, 0.006399500998668373];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.004523167037405074;0.005001842975616455;;;1.1058276058020613;;;[0.004596257000230253, 0.004572746925987303, 0.004568743985146284, 0.0045717720640823245, 0.00456577492877841, 0.004577056039124727, 0.004557186039164662, 0.004523167037405074, 0.004562414018437266, 0.004571876022964716, 0.004570147022604942, 0.004571054945699871, 0.004561270936392248, 0.004573949961923063, 0.004569216980598867, 0.004557740059681237, 0.004558268003165722, 0.004561823909170926, 0.00457120593637228, 0.0045670230174437165, 0.0045709110563620925, 0.004555713967420161, 0.004560029017738998, 0.004563378053717315, 0.004567719995975494, 0.004562602029182017, 0.004562504007481039, 0.004552738042548299, 0.004563891910947859, 0.004561346024274826, 0.004569801967591047, 0.004564219969324768, 0.00456076196860522, 0.004553725011646748, 0.004552526050247252, 0.004635286051779985, 0.004630708019249141, 0.004567238036543131, 0.004569582990370691, 0.004572519916109741, 0.004558522952720523, 0.004570313962176442, 0.004601444932632148, 0.004569454002194107, 0.0045604100450873375, 0.004558762069791555, 0.004555079038254917, 0.004559157066978514, 0.004607912036590278, 0.004561854060739279];[0.005044055986218154, 0.005026935017667711, 0.0050138289807364345, 0.00501400395296514, 0.0050135389901697636, 0.005005699000321329, 0.005011623026803136, 0.005005754064768553, 0.005014993948861957, 0.005013523972593248, 0.005029479973018169, 0.0050087099662050605, 0.005003553000278771, 0.005004493054002523, 0.005002018995583057, 0.005003775004297495, 0.005008960026316345, 0.005008888081647456, 0.00500234798528254, 0.005004383041523397, 0.005003046011552215, 0.005001842975616455, 0.005005156970582902, 0.005008621956221759, 0.0050055430037900805, 0.005009662010706961, 0.005011352011933923, 0.005007100058719516, 0.005012637935578823, 0.00500629295129329, 0.0050072630401700735, 0.005002208985388279, 0.005016185925342143, 0.005006944062188268, 0.005011962028220296, 0.005006934050470591, 0.00500446290243417, 0.005007524974644184, 0.005004885024391115, 0.0050059620989486575, 0.005013862974010408, 0.005007760017178953, 0.005023831967264414, 0.00500540598295629, 0.005007133004255593, 0.005009738961234689, 0.005006230901926756, 0.005003800033591688, 0.005005024955607951, 0.005004999926313758];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.0019788339268416166;0.007600112934596837;;;3.8407027651518226;;;[0.0020234209951013327, 0.0020195869728922844, 0.00200330198276788, 0.002006002003327012, 0.0019834530539810658, 0.002003271016292274, 0.0020021399250254035, 0.001993055921047926, 0.0019916340243071318, 0.0020164810121059418, 0.0019981549121439457, 0.0020080929389223456, 0.002021208987571299, 0.002003850997425616, 0.002002922003157437, 0.0020005679689347744, 0.0019912850111722946, 0.0020003949757665396, 0.00199572101701051, 0.0019878530874848366, 0.0020077310036867857, 0.0020089769968762994, 0.001995517988689244, 0.001983894035220146, 0.0019810929661616683, 0.0020013160537928343, 0.00200113991741091, 0.001979997963644564, 0.0019890619441866875, 0.0019898300524801016, 0.0019957609474658966, 0.0019980110228061676, 0.0020023880060762167, 0.0019895940786227584, 0.001996312988922, 0.0019917619647458196, 0.0019976779585704207, 0.001984340022318065, 0.0019849659875035286, 0.0019974710885435343, 0.0019949140259996057, 0.001988491043448448, 0.0020056950161233544, 0.001988409901969135, 0.0019959789933636785, 0.0020025569247081876, 0.0019788339268416166, 0.001990107004530728, 0.0019963070517405868, 0.001979356980882585];[0.007628783001564443, 0.0076165159698575735, 0.0076149230590090156, 0.007610189961269498, 0.0076124819461256266, 0.007627360988408327, 0.007613406050950289, 0.007610269007273018, 0.007609345018863678, 0.00761543505359441, 0.007606178987771273, 0.007605407037772238, 0.00761051697190851, 0.007605886901728809, 0.007614644011482596, 0.007614312926307321, 0.0076015249360352755, 0.007612552028149366, 0.007995350053533912, 0.007608593907207251, 0.007609538035467267, 0.007606731029227376, 0.0076178909512236714, 0.007630917010828853, 0.007620597956702113, 0.0076033929362893105, 0.0076249209232628345, 0.007602364057675004, 0.007605395978316665, 0.007600112934596837, 0.007984664989635348, 0.007600179058499634, 0.007616020971909165, 0.007600905024446547, 0.007601018995046616, 0.007601385936141014, 0.007604087935760617, 0.007600873010233045, 0.007610938977450132, 0.007611609064042568, 0.007615600014105439, 0.007610406028106809, 0.008004729985259473, 0.007606909959577024, 0.00760448700748384, 0.007612228975631297, 0.007612123969011009, 0.007600707001984119, 0.0076048478949815035, 0.0076177590526640415];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.012380240019410849;0.012605138006620109;;;1.0181658826368993;;;[0.012419385020621121, 0.01239423593506217, 0.01240137405693531, 0.01239628007169813, 0.012396199977956712, 0.012393565964885056, 0.012393672950565815, 0.012395519996061921, 0.012385747046209872, 0.012419575941748917, 0.01240359793882817, 0.012394928024150431, 0.012401957996189594, 0.012395903002470732, 0.012393689015880227, 0.012408185983076692, 0.012402790947817266, 0.01239646493922919, 0.012399309081956744, 0.012446817010641098, 0.01239266199991107, 0.01240017602685839, 0.012402988038957119, 0.012393978075124323, 0.01254891394637525, 0.012403773027472198, 0.012394124991260469, 0.012396013014949858, 0.012393009033985436, 0.01240220689214766, 0.012405468034557998, 0.01239183102734387, 0.012404553010128438, 0.012493444955907762, 0.012405549990944564, 0.012408992974087596, 0.012403815984725952, 0.01238940202165395, 0.01238932297565043, 0.012422451982274652, 0.012391224969178438, 0.012418971047736704, 0.012402707012370229, 0.012390913092531264, 0.012386298971250653, 0.012380240019410849, 0.012392107048071921, 0.012432461022399366, 0.012383562047034502, 0.012383710942231119];[0.012700876919552684, 0.012612949009053409, 0.012636587023735046, 0.012612657039426267, 0.012613030965439975, 0.012608165969140828, 0.012624650029465556, 0.012629577075131238, 0.012610415928065777, 0.012613510014489293, 0.012621361995115876, 0.012612223043106496, 0.01260824699420482, 0.012621910078451037, 0.012610767967998981, 0.012609360041096807, 0.012632664991542697, 0.012616366031579673, 0.01261676091235131, 0.012619221000932157, 0.012605138006620109, 0.012607697048224509, 0.012614328064955771, 0.01260589191224426, 0.01261638302821666, 0.012623511953279376, 0.012608959921635687, 0.012606187956407666, 0.012622994021512568, 0.012616582913324237, 0.012607601005584002, 0.01260820694733411, 0.012609397992491722, 0.012606129981577396, 0.012620889930985868, 0.012608074001036584, 0.012612411985173821, 0.012615859974175692, 0.01261840807273984, 0.012607997981831431, 0.012621267000213265, 0.012612349935807288, 0.012606470030732453, 0.012613171013072133, 0.012607414042577147, 0.012609869940206409, 0.012611753074452281, 0.012609212892130017, 0.012617415050044656, 0.013262568041682243];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.005442135967314243;0.00824241095688194;;;1.5145543967270014;;;[0.005476503050886095, 0.005536670098081231, 0.0055296370992437005, 0.005544083076529205, 0.0055402800207957625, 0.00554070295765996, 0.0054909930331632495, 0.00559008598793298, 0.00555064098443836, 0.005543227074667811, 0.005595608032308519, 0.00558015494607389, 0.005530736991204321, 0.005530206020921469, 0.005535278934985399, 0.005591244902461767, 0.00554861593991518, 0.005526344990357757, 0.005595352966338396, 0.005529185989871621, 0.005540685961022973, 0.005503093940205872, 0.0055590239353477955, 0.005569931003265083, 0.005539276986382902, 0.005528082954697311, 0.005488347029313445, 0.005495677003636956, 0.005535525968298316, 0.005544619052670896, 0.005527392029762268, 0.005442135967314243, 0.005532399984076619, 0.0055242900270968676, 0.005537751945666969, 0.0055482659954577684, 0.0055165779776871204, 0.0055305990390479565, 0.005544605082832277, 0.005541044985875487, 0.005528141977265477, 0.005615100031718612, 0.00544395693577826, 0.005594460992142558, 0.0055369880283251405, 0.005581033998169005, 0.0055832850048318505, 0.005537722958251834, 0.005571556044742465, 0.005593876936472952];[0.00828093895688653, 0.008252834086306393, 0.008263032999821007, 0.00826328806579113, 0.008262739051133394, 0.008273865096271038, 0.00826046196743846, 0.008259144960902631, 0.008262951043434441, 0.008268097997643054, 0.008251792984083295, 0.008256767061538994, 0.008262217044830322, 0.008261115988716483, 0.008250350947491825, 0.008254809072241187, 0.008255232009105384, 0.00826168805360794, 0.00824531598482281, 0.008253859006799757, 0.00827459804713726, 0.008265710901468992, 0.00824980007018894, 0.00824728503357619, 0.008252328960224986, 0.008251197985373437, 0.008254786022007465, 0.008251466904766858, 0.008255864959210157, 0.008255657041445374, 0.00840934703592211, 0.00826766702812165, 0.008255101041868329, 0.008260341943241656, 0.008245551958680153, 0.008257002918981016, 0.008258043904788792, 0.008262037998065352, 0.008247217978350818, 0.008261497016064823, 0.00826515001244843, 0.008267628960311413, 0.00826562091242522, 0.008245595963671803, 0.008259177091531456, 0.008256681030616164, 0.00824241095688194, 0.008244376047514379, 0.00825278100091964, 0.008264412987045944];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.006732129957526922;0.006254413048736751;;;0.9290392621942696;;;[0.006771919084712863, 0.006750426022335887, 0.006760012009181082, 0.006740959943272173, 0.006735448958352208, 0.0067484620958566666, 0.006771996966563165, 0.006741403019987047, 0.00675333000253886, 0.006754694972187281, 0.006748956977389753, 0.006772462045773864, 0.006745666963979602, 0.006749631953425705, 0.0067439229460433125, 0.006800809991545975, 0.006750905071385205, 0.006740041077136993, 0.0067440810380503535, 0.006740506971254945, 0.0067475419491529465, 0.006737526971846819, 0.0067417200189083815, 0.00673948903568089, 0.0067371990298852324, 0.006735238013789058, 0.0067395149962976575, 0.006745685008354485, 0.0067419130355119705, 0.0067336909705773, 0.006742032943293452, 0.00674173200968653, 0.006740232929587364, 0.006733349058777094, 0.0067326860735192895, 0.006732129957526922, 0.006741623976267874, 0.0067374189384281635, 0.006745322956703603, 0.006752300076186657, 0.00674582296051085, 0.006742135970853269, 0.006745885009877384, 0.006742340046912432, 0.006751431035809219, 0.006734266993589699, 0.006732398993335664, 0.0067470190115273, 0.006751862005330622, 0.006737736985087395];[0.006275699008256197, 0.006264176918193698, 0.006262035109102726, 0.00626993493642658, 0.00627107999753207, 0.006269803969189525, 0.006270751939155161, 0.006259435904212296, 0.006262445007450879, 0.0062555569456890225, 0.00626303895842284, 0.006256546010263264, 0.006270613055676222, 0.006258345092646778, 0.006262914976105094, 0.006264465977437794, 0.00626194104552269, 0.006255101063288748, 0.00626015302259475, 0.006270891055464745, 0.006260463036596775, 0.0062700590351596475, 0.006260863039642572, 0.006265131989493966, 0.00626078003551811, 0.006255585001781583, 0.006266669020988047, 0.006259911926463246, 0.006258351961150765, 0.006257972097955644, 0.006267952034249902, 0.0062551479786634445, 0.006261056987568736, 0.00626445293892175, 0.006270412937738001, 0.006265090079978108, 0.006258787005208433, 0.006256938097067177, 0.006260032998397946, 0.006257842993363738, 0.006265323958359659, 0.006256813067011535, 0.006275304011069238, 0.006257563945837319, 0.006271373014897108, 0.006254413048736751, 0.006260721944272518, 0.006257707951590419, 0.006267172051593661, 0.006262279930524528];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.005453635007143021;0.004305869108065963;;;0.7895411230172635;;;[0.005560677032917738, 0.0055545460199937224, 0.005561999976634979, 0.007351279025897384, 0.005558775970712304, 0.005558067001402378, 0.0055518950102850795, 0.0055533170234411955, 0.0055508200312033296, 0.005473010940477252, 0.005556412041187286, 0.0055475999834015965, 0.005545722087845206, 0.005556144984439015, 0.005553196067921817, 0.005489245057106018, 0.005549368914216757, 0.005550247966311872, 0.0054587069898843765, 0.005542060011066496, 0.005544878076761961, 0.005550137022510171, 0.00555501296184957, 0.005548617918975651, 0.005470665986649692, 0.005536801996640861, 0.0055474829860031605, 0.005549940979108214, 0.005453635007143021, 0.005472032004036009, 0.005549454945139587, 0.005502491956576705, 0.005563199054449797, 0.005537059041671455, 0.005546380998566747, 0.005560279940254986, 0.005464883986860514, 0.005540885962545872, 0.00554898998234421, 0.005544401006773114, 0.00553988094907254, 0.005546007072553039, 0.0055454770335927606, 0.00554441602434963, 0.005548889050260186, 0.0054903579875826836, 0.005544497049413621, 0.005546569940634072, 0.005546443979255855, 0.00554440007545054];[0.004450257983990014, 0.004331956966780126, 0.00431772309821099, 0.004320607986301184, 0.004319023108109832, 0.004325627000071108, 0.004334644065238535, 0.004314015037380159, 0.004320204025134444, 0.004316985956393182, 0.00434675591532141, 0.004319218918681145, 0.0043179100612178445, 0.004319528001360595, 0.0043160440400242805, 0.004324781009927392, 0.00431724195368588, 0.004314566031098366, 0.004314334946684539, 0.004316885024309158, 0.004317697952501476, 0.004312389064580202, 0.0043125220108777285, 0.004315706086345017, 0.004323309054598212, 0.004328947979956865, 0.004313862067647278, 0.0043122280621901155, 0.004316819948144257, 0.00431077997200191, 0.0043141699861735106, 0.004313001991249621, 0.004314181976951659, 0.00431200594175607, 0.0043115930166095495, 0.004310801043175161, 0.004323814995586872, 0.004319834988564253, 0.004316746955737472, 0.004313236102461815, 0.004315157071687281, 0.00432146096136421, 0.00431437196675688, 0.004317746963351965, 0.004316320060752332, 0.0043105039512738585, 0.004310690914280713, 0.004305869108065963, 0.004308986011892557, 0.004328877083025873];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.001390177058055997;0.004785884055308998;;;3.4426435306028624;;;[0.0014231220120564103, 0.0014043881092220545, 0.0014054970815777779, 0.001405979972332716, 0.0014138079714030027, 0.0014396109618246555, 0.0014447799185290933, 0.0014378089690580964, 0.0014118209946900606, 0.0014262789627537131, 0.0014322620118036866, 0.001412078971043229, 0.0014133340446278453, 0.0014400440268218517, 0.001413488993421197, 0.001440329011529684, 0.0014299569884315133, 0.0014181919395923615, 0.0014132920186966658, 0.0014564419398084283, 0.001423459965735674, 0.0014320899499580264, 0.0014449050650000572, 0.0014008070575073361, 0.0014243840705603361, 0.001428248011507094, 0.001404518960043788, 0.0014138249680399895, 0.001390177058055997, 0.0014083529822528362, 0.0014275700086727738, 0.0014282360207289457, 0.0014024039264768362, 0.0014211289817467332, 0.0014340359484776855, 0.001438041916117072, 0.001401060028001666, 0.0014071479672566056, 0.0014147720066830516, 0.0014206781052052975, 0.0014294600114226341, 0.0014263719785958529, 0.0014304409269243479, 0.0014113549841567874, 0.0014016859931871295, 0.00140117306727916, 0.0014086629962548614, 0.001416754093952477, 0.0014397460035979748, 0.0014498999807983637];[0.004829311044886708, 0.004809950012713671, 0.004802081035450101, 0.00480042805429548, 0.004801414092071354, 0.004797662957571447, 0.004804103053174913, 0.004802867071703076, 0.0048042089911177754, 0.00480805104598403, 0.004787125973962247, 0.004796752939000726, 0.004792563966475427, 0.004792485968209803, 0.004796304972842336, 0.0047950559528544545, 0.004799018963240087, 0.0047955799382179976, 0.004792939987964928, 0.004792736028321087, 0.00480362493544817, 0.005198269966058433, 0.004792056046426296, 0.004799479036591947, 0.0047968190629035234, 0.004807063029147685, 0.004799101036041975, 0.004793758969753981, 0.004807627992704511, 0.004790137056261301, 0.004788247984834015, 0.0047998660011217, 0.004796594963409007, 0.005171988043002784, 0.004785884055308998, 0.004794575972482562, 0.004792617983184755, 0.00479222706053406, 0.004806658020243049, 0.004800353082828224, 0.004792039981111884, 0.004794647917151451, 0.004791524959728122, 0.004791595973074436, 0.00479361298494041, 0.005221127066761255, 0.004789363010786474, 0.004785993020050228, 0.004794660024344921, 0.004793333006091416];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (1, 3, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 128, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 256, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (1, 64, 128, 128)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0064893160015344;0.0106298239988973;0.1358360999984142;0.047350501994515;1.6380499880702082;2.8687362177099853;0.5710005604411436;[0.006909365998581052, 0.0076193949971639086, 0.006858567001472693, 0.007539209000242408, 0.006773487999453209, 0.006684968000627123, 0.006723708000208717, 0.006699194000248099, 0.006786310997995315, 0.006616572998609627, 0.006792991000111215, 0.006655598001088947, 0.006804103999456856, 0.006649161998211639, 0.006832421000581235, 0.006681293998553883, 0.006767505998141132, 0.006617964998440584, 0.006734449001669418, 0.006624547000683378, 0.006778296999982558, 0.006631363001361024, 0.006826036998972995, 0.006728854998073075, 0.006829382000432815, 0.006595736002054764, 0.006732557998475386, 0.006599617001484148, 0.006683366002107505, 0.006580681998457294, 0.006717219999700319, 0.006489316001534462, 0.006718053999065887, 0.006696330998238409, 0.006719291999615962, 0.006635019002715126, 0.00681914500091807, 0.006640513001912041, 0.006705581999995047, 0.006639482999162283, 0.00671516900183633, 0.006628107999858912, 0.006710878002195386, 0.006564698000147473, 0.006660533999820473, 0.00661116899937042, 0.006736824998370139, 0.006743365000147605, 0.00670475800143322, 0.00663507799981744];[0.010773175999929663, 0.010649245999957202, 0.010781560999021167, 0.01067131699892343, 0.010760523000499234, 0.010659102998033632, 0.010877439999603666, 0.0106619789985416, 0.010775052000099095, 0.010947118000331102, 0.010794200999953318, 0.01067778200012981, 0.010797601997182937, 0.010658472001523478, 0.010770496999612078, 0.010726824999437667, 0.011853849999170052, 0.010643330999300815, 0.010723802999564214, 0.010675525001715869, 0.010742129998106975, 0.010637750001478707, 0.010720531998231309, 0.010670978997950442, 0.010812941000040155, 0.010679121998691699, 0.010754160000942647, 0.01063063699984923, 0.0107833229994867, 0.010630887001752853, 0.010766278999653878, 0.010640208998665912, 0.010786079001263715, 0.010677858997951262, 0.010721271999500459, 0.010691910996683873, 0.010757572999864351, 0.010648772000422468, 0.01075010999920778, 0.010637061997840647, 0.010734954001236474, 0.010679262999474304, 0.010744330000306945, 0.010629823998897336, 0.010768873999040807, 0.010929269999905955, 0.01074639299986302, 0.010695222001231741, 0.010800159001519205, 0.010681416002626065];[0.13583609999841428, 0.13645041899508215, 0.13803661999918404, 0.1376792260016373, 0.13777490500433487, 0.1381406840046111, 0.13606390499990084, 0.13798209999731625, 0.13808919099756167, 0.13726775399845792, 0.13793060400348622, 0.1368073470039235, 0.1371756970002025, 0.1375134110021463, 0.13701727100124117, 0.13728847300080815, 0.13742630700289737, 0.1383672750016558, 0.13907697500326321, 0.13984631200582953, 0.13748878699698253, 0.13687438499982818, 0.13660944000366726, 0.13658702599423123, 0.13868159800040303, 0.13766307399782818, 0.13767040200036718, 0.13677684400317958, 0.13793127600001753, 0.136260172999755, 0.13753980899855378, 0.13838443599888706, 0.13675923600021633, 0.13816880899685202, 0.13767861900123535, 0.13815019499816117, 0.13865414400061127, 0.13696579499810468, 0.13717402800102718, 0.13770829199711443, 0.13879825399635592, 0.1373297080026532, 0.1369839730032254, 0.13790588700430817, 0.13805470800070907, 0.1378523379971739, 0.13795440499961842, 0.13779804899604642, 0.1370892710001499, 0.1387995389995922];[0.048457956003403524, 0.04913506999582751, 0.04814724499738077, 0.04881713699796819, 0.04910750500494032, 0.04968046800058801, 0.048766815994895296, 0.04868160399928456, 0.048057979001896456, 0.047913571001117816, 0.048127850001037586, 0.04769644099724246, 0.04806928399921162, 0.04764667100243969, 0.049320472000545124, 0.0488125379961275, 0.04862725300336024, 0.048950753996905405, 0.04849439699682989, 0.04780903199934983, 0.04845940799714299, 0.048301062000973616, 0.0483082370046759, 0.04772097900058725, 0.049285361001238925, 0.04858251900077448, 0.048545470999670215, 0.048900361001869896, 0.0479118830007792, 0.04776451800353243, 0.04930378899734933, 0.04786079699624679, 0.048758517998066964, 0.048374433994467836, 0.04817459999685525, 0.04901007399894297, 0.04735050199451507, 0.04841030700117699, 0.04843268600234296, 0.047909181001159595, 0.048469215998920845, 0.04769938900426496, 0.048980141000356525, 0.04881219699745998, 0.04837540100197657, 0.04776836400196771, 0.04826009599855752, 0.0486402589995123, 0.048821528998814756, 0.0477746710057545]
features.2;0.0229814750018704;0.1121160149996285;4.827716451000015;3.2452339860028587;4.878538692164172;1.487632778352076;3.2793971490520457;[0.0232137689999945, 0.02298147500187042, 0.023152642999775708, 0.025068323000596138, 0.024885975999495713, 0.025636686998041114, 0.024198585997510236, 0.02581545599969104, 0.02474494499983848, 0.025495632999081863, 0.024260746002255473, 0.025701605001813732, 0.024782715998298954, 0.025851996997516835, 0.024070098999800393, 0.02591843499976676, 0.02479509200202301, 0.024770979998720577, 0.024135809999279445, 0.025407008000911446, 0.024801358998956857, 0.025595210001483792, 0.024026751998462714, 0.025855820000288077, 0.024892670000554062, 0.02638411899897619, 0.024060308001935482, 0.02590446999965934, 0.024818359001073986, 0.025574344999768073, 0.024278748998767696, 0.025892767000186723, 0.024851371999830008, 0.025799131999519886, 0.024018521999096265, 0.02591632199982996, 0.024761938999290578, 0.025462947000050917, 0.02403057199990144, 0.02588373799881083, 0.024902660999941872, 0.02540406200205325, 0.02426047300104983, 0.025484800000413088, 0.02511525400041137, 0.024259086003439734, 0.023977834000106668, 0.02556903299773694, 0.02471965599761461, 0.025775294001505245];[0.11988735900013126, 0.12591196699941065, 0.12411890499788569, 0.12468995800008997, 0.12483198799964157, 0.12554575499962084, 0.11350518399922294, 0.12472452099973452, 0.12555909500224516, 0.11602044100072817, 0.11309334900215617, 0.1256586889976461, 0.12599685399982263, 0.12633865400130162, 0.12497312699997565, 0.12704952499916544, 0.120687046997773, 0.12366189800013672, 0.12621374200170976, 0.12318890300230123, 0.11365452600148274, 0.12416581499928725, 0.11640404400168336, 0.11377613000149722, 0.12526434699975653, 0.1156155349999608, 0.12517628100249567, 0.12466426899845828, 0.11241240500021377, 0.12390191099984804, 0.11344762400040054, 0.12637436700242688, 0.12335420500312466, 0.1268904209973698, 0.12511306800297461, 0.12535668900090968, 0.12385624599846778, 0.11386378200040781, 0.11211601499962853, 0.12447285999951418, 0.12514148500122246, 0.11591092300295713, 0.11260827499791048, 0.12404679300016141, 0.12548566500117886, 0.1151334530004533, 0.11339066000073217, 0.12521904800087214, 0.12357457500183955, 0.12456727300013881];[4.8444321649985795, 4.867202911998902, 4.835734966000018, 4.8417316140003095, 5.396593708996079, 4.852987438000127, 4.858215238000412, 4.846865890001936, 4.838006394998956, 4.890108847001102, 4.836251517001074, 4.874380725999799, 4.871460047001165, 4.861366139997699, 4.862002904999827, 4.859820049001428, 4.843701255995256, 4.862208548001945, 4.867802123000729, 5.400697275996208, 4.851342109999678, 4.839406303002761, 4.866591217996756, 4.839207597000495, 5.394880072002707, 4.841433385001437, 4.84527826699923, 4.865224318004039, 4.847183650996158, 4.854736568999215, 4.859015207999619, 4.861137182997481, 5.406230734002747, 5.394098642002064, 5.397239663001528, 5.426200394998887, 5.415517446999729, 4.8942917690001195, 4.8510253180029395, 4.868172196005617, 4.848604382004851, 4.85238967999976, 4.859019258001354, 4.859668763001537, 4.827716451000015, 4.929195575998165, 4.843512944000395, 4.871700166997471, 4.854787822005164, 4.842251011996268];[3.4286337640005513, 3.4124315480039513, 3.8596274739938963, 3.4279048809985397, 3.4868888369965134, 3.921340020999196, 3.90427007299877, 3.872584894001193, 3.424146868997923, 3.4147346910031047, 3.422551969997585, 3.427760353002668, 3.8658871890002047, 3.414789695998479, 3.462724925000657, 3.4540733700050623, 3.411502789993392, 3.4172369620027894, 3.4347115970012965, 3.421053499001573, 3.432810677004454, 3.8555302350032434, 3.6519979719996627, 3.431758530001389, 3.4284669580010814, 3.434446883002238, 3.2452339860028587, 3.4394253350001236, 3.8616033460020844, 3.4182629690003523, 3.4197775530010404, 3.4183561070021824, 3.4136543439999514, 3.4188662879969343, 3.413153528003022, 3.4145513699986623, 3.4127882669963583, 3.410817871998006, 3.966737620998174, 3.956091309999465, 3.968746890001057, 3.4228937559964834, 3.411854112000583, 3.4136254400000325, 3.995255592995818, 3.95881329400072, 3.9511216469982173, 3.434380073998909, 3.42007815100078, 3.4102651980028895]
features.5;0.0092716219996873;0.0305142180004622;1.7535030569997616;1.6770677119984612;3.2911412912963107;1.0455767793121584;3.147680166980579;[0.009758808999322355, 0.009514041000329598, 0.009534396999697492, 0.009501716000158922, 0.00971476300037466, 0.009626907999518153, 0.009746200000336103, 0.010353454000323836, 0.009623341999940749, 0.009534654000162845, 0.009788182999727724, 0.01490837800065492, 0.013189906000661722, 0.014520912999614666, 0.013336975000129314, 0.010099373000230116, 0.010844088999874657, 0.009622761000173341, 0.00968287599971518, 0.009582709999449435, 0.009918280000420054, 0.009537607999845932, 0.0096007889997054, 0.009558052999636857, 0.009541450999677181, 0.013987088999783737, 0.016340900000614056, 0.01415040699976089, 0.009803070000089065, 0.009576014000231226, 0.009739901000102691, 0.009469292999710888, 0.009972280000511091, 0.010046774999864283, 0.009599320000234002, 0.009575115999723494, 0.009547766000650881, 0.009605319000002055, 0.009525112999654084, 0.015087269000105152, 0.016085733999716467, 0.0149819819998811, 0.016060809000009613, 0.014400451000255998, 0.00927162199968734, 0.009926370000357565, 0.014918404000127339, 0.012103637000109302, 0.00941259200044442, 0.009834886000135157];[0.03110435899998265, 0.03196176400069817, 0.03051421800046228, 0.03284340699974564, 0.035693080999408267, 0.03134636899994803, 0.03183314199941378, 0.03160067299995717, 0.03192468299948814, 0.032601662000161014, 0.031317957999817736, 0.031282093999834615, 0.03125126499980979, 0.035597316000348656, 0.032087410000713135, 0.03083459000026778, 0.032693471999664325, 0.030588759999773174, 0.03150960499988287, 0.03203783599929011, 0.031555886999740324, 0.03344371200000751, 0.031034059999910824, 0.03124088499953359, 0.03146844299953955, 0.031142273000114074, 0.03182348500013177, 0.03206061399941973, 0.03187919799984229, 0.031147839999903226, 0.03140266199989128, 0.031332419000136724, 0.03189876599935815, 0.03239497400045366, 0.031788238000444835, 0.03199338099966553, 0.03235350399972958, 0.030962781000198447, 0.031194372999379993, 0.031130332000429917, 0.03116526099984185, 0.030881772999237, 0.031274984999981825, 0.03150213699973392, 0.030956612000409223, 0.03105438799957483, 0.031763754000166955, 0.0316202969997903, 0.03194034099942655, 0.03271402000063972];[1.7690927850007938, 1.773401575999742, 1.821663110999907, 1.8549175820007804, 1.813100743999712, 1.7535030569997616, 1.8534930749992782, 1.858071184999062, 1.7630279519999021, 1.7758681390005222, 1.9054645940004775, 1.9231715630003237, 1.76433564799936, 1.7649132500000633, 1.7815588659996138, 1.9561261829994692, 1.9344485550000172, 1.9376163919987448, 1.9603421970005002, 1.9347790259998874, 1.9375563200001125, 1.9305736119995345, 1.938879151999572, 1.9327625380001336, 1.9652245030001723, 1.936004700999547, 1.928708674000518, 1.9329437810001764, 1.937245484999039, 1.9698178850003387, 1.9320889610007725, 1.9242289160001746, 1.9240725469999234, 1.922948329000974, 1.9336972040009641, 1.99078862999977, 1.9312749110004006, 1.9338142999995398, 1.9325330780002332, 1.935962897000536, 1.9351655289992777, 1.934042449000117, 1.9350727750006627, 1.9271285359991452, 1.9274714040011531, 1.9300361229998089, 1.935954133999985, 1.9325657789995603, 1.9357904460011923, 1.9363375319990155];[1.6796492309995301, 1.6838800989999072, 1.6785728830000153, 1.6853815380000015, 1.684344697000597, 1.6858165800003917, 1.6841868869987593, 1.6854138040007456, 1.6822035530003632, 1.6846776679994946, 1.6770677119984612, 1.6809881970002607, 1.6846184189998894, 1.6843555919995197, 1.6817875010001444, 1.6820117950001077, 1.6833203930009404, 1.685137792000205, 1.682591222001065, 1.677479349999885, 1.6790289840000696, 1.6780395699997825, 1.6863425320007082, 1.6800849409992225, 1.6819199069996102, 1.6785064519990556, 1.6848918209989279, 1.6853914949997488, 1.6847720590003519, 1.684701344000132, 1.7419157419999465, 1.6848339309999574, 1.684221950000392, 1.6838028410002153, 1.6846025980003105, 1.7322363610010143, 1.6857213940002111, 1.6857051940005476, 1.6795172549991548, 1.6812432870010525, 1.6816530220012282, 1.6822457799989934, 1.7163909590008188, 1.6840461410001808, 1.6855543049996413, 1.6833600110012412, 1.6864806949997728, 1.6858900139995967, 1.683460689999265, 1.6838325049993728]
features.7;0.018522440000197;0.0513684950001334;3.712485557000037;3.3329322370000227;2.773311453544285;1.1138796990189186;2.489776459690358;[0.019293774000288977, 0.018522440000197093, 0.019704860000274493, 0.021108310999807145, 0.022271836000072653, 0.022419597999942198, 0.023517405999882612, 0.023868893000326352, 0.02309104899995873, 0.02351114900011453, 0.023952982000082557, 0.023188572999970347, 0.023268922000170278, 0.02330811000047106, 0.02407811800003401, 0.023234843999489385, 0.023328850000325474, 0.023942947999785247, 0.023292480999771215, 0.023437574999661592, 0.02392225200037501, 0.02320940099980362, 0.023224524999932328, 0.02384061200064025, 0.02322552999976324, 0.02346295999996073, 0.023928008999973827, 0.02324028599923622, 0.023418197999490076, 0.02390467500026716, 0.0232498969999142, 0.023663372000555682, 0.023954701000548084, 0.023086060999958136, 0.023048351999932493, 0.023968254999999772, 0.023018017999675067, 0.023242739999659534, 0.02395238999997673, 0.023290399999496003, 0.022957936000238988, 0.023364032999779738, 0.02393815000050381, 0.023011794000012742, 0.023517405000347935, 0.024040850999881513, 0.02298499299922696, 0.02371895200030849, 0.023990020000383083, 0.023094066999874485];[0.055953342000066186, 0.05882113000006939, 0.054587910999543965, 0.05466004499976407, 0.05771383400042396, 0.05599302000064199, 0.05215220199988835, 0.05636385999969207, 0.05798672400032956, 0.06109373700019205, 0.059222000999398006, 0.059356638999815914, 0.058364051999888034, 0.05683803500050999, 0.05190079000021797, 0.05777915100043174, 0.05734543000016856, 0.05811196000013297, 0.05469986400021298, 0.05206898100004764, 0.05196099200020399, 0.06096878700009256, 0.054653445000440115, 0.05441870699996798, 0.055613027000617876, 0.05504571500023303, 0.053828244999749586, 0.05626842499987106, 0.06084648600062792, 0.0544413399993573, 0.061423840999850654, 0.05499209800018434, 0.054380452999794215, 0.055497674999969604, 0.06171888700009731, 0.05844877299932705, 0.05484732799959602, 0.06052115500006039, 0.055028089999723306, 0.05136849500013341, 0.05772300599983282, 0.05586544900052104, 0.056876546000239614, 0.051824660999955086, 0.05428811999991012, 0.0548670049993234, 0.057247443000051135, 0.05431587700059026, 0.0571638580004219, 0.058162608000202454];[3.7279412780007988, 3.7258174329999747, 3.7242761049992623, 3.7262747520007906, 3.7314455830010047, 3.7482915150003464, 3.7923215199998594, 3.726342662999741, 3.7404749700008324, 3.7708714150012383, 3.7344076619992848, 3.7324136619990895, 3.721017345999826, 3.732320897000136, 3.7266291070009174, 3.747399000000769, 3.7244780249984615, 3.7330663590000768, 3.724562698999762, 3.7925748249999742, 3.718407493999621, 3.731429264000326, 3.7767988639998293, 3.727671050999561, 3.7124855570000364, 3.716714391000096, 3.723947283999223, 3.731408139999985, 3.731704759000422, 3.714286016001097, 3.727471028999389, 3.7325286590012183, 3.7864878939990376, 3.723393290000786, 3.7268773269997837, 3.769408948000091, 3.7128744040010133, 3.723792742999649, 3.728940835000685, 3.7247442549996777, 3.7184694489997128, 3.7249105060000147, 3.725457928999276, 3.7335523819992886, 3.7201546139995116, 3.7492509590001646, 3.7437349769998036, 3.734221638001145, 3.7921616120002, 3.730253587000334];[3.3426033210007517, 3.3426317160001418, 3.3452025399992635, 3.3444461770004636, 3.3424894269992365, 3.3451123449995066, 3.3488573699996778, 3.341213913999127, 3.34071976100131, 3.3740640859996347, 3.3420027799993477, 3.3387059740007317, 3.3442568949994893, 3.336692946999392, 3.3485331230003794, 3.3456439930005217, 3.353692753999894, 3.341199317000246, 3.3446672670015687, 3.344317203999708, 3.4732600090001142, 3.3487778940007047, 3.3458249409995915, 3.3473208140003408, 3.349293604000195, 3.34072147400002, 3.34837719799998, 3.347278838999955, 3.345689169999787, 3.3329322370000227, 3.350389272999564, 3.3385097150003276, 3.341740969001876, 3.344621927000844, 3.345756785000958, 3.3416790439996475, 3.3408980049989623, 3.34185727699969, 3.3434743759999037, 3.3367497839999487, 3.334231560999797, 3.340711123998517, 3.3429609190006886, 3.3387961670014192, 3.3457283669995377, 3.347797752000588, 3.340116188000138, 3.347151364000638, 3.338715699000204, 3.347490240999832]
features.10;0.0086568189999525;0.0215599499997551;1.707494019000478;1.6444436319998204;2.49051643564148;1.0383414704972171;2.398552409207809;[0.008758480999858875, 0.00870387099985237, 0.008943319000536576, 0.00865681899995252, 0.009258470000531815, 0.009680008000032103, 0.010130435000064608, 0.01051160999941203, 0.010902644999987388, 0.010921258999587735, 0.0112965999996959, 0.011451563999798964, 0.011299547999442439, 0.011348502999680932, 0.011336743999891041, 0.011792604000220308, 0.011835645000246586, 0.011428759999944305, 0.01191130000006524, 0.011409316000026593, 0.012037087000862812, 0.012695343999439501, 0.011319018999529362, 0.011603797000134364, 0.01270119299988437, 0.011787333999563998, 0.011846162999972876, 0.012697670000306971, 0.011813400999926671, 0.011288640000202577, 0.011812904000180424, 0.011338483000145061, 0.012067753000337689, 0.01191073699919798, 0.011311448000014934, 0.012050845999510784, 0.011823851999906765, 0.011321136999868031, 0.011861314999805472, 0.011804220999692916, 0.011301446000288706, 0.011881624000125157, 0.011977335000665335, 0.011324577999403118, 0.011676754999825789, 0.011970524999924237, 0.011492055999951845, 0.011478651999823342, 0.011789840000346885, 0.011359715999788023];[0.022214288999748533, 0.022239453999645775, 0.022668571999929554, 0.022476567000012437, 0.022165239999594633, 0.021980741000334092, 0.022084380999331188, 0.02226701800009323, 0.022838581000542035, 0.022319462000268686, 0.022130688999823178, 0.022161887000038405, 0.021902671000134433, 0.021930886000518512, 0.022089437000431644, 0.022259682999901997, 0.021712087000196334, 0.02191947000028449, 0.02204513600008795, 0.02196950100005779, 0.022026772000572237, 0.022060347999286023, 0.021788917999401747, 0.021964452000247547, 0.022006446999512264, 0.021985729999869363, 0.02226373100074852, 0.021579084000222792, 0.02229604100011784, 0.022269944000072428, 0.02240436099964427, 0.021804645999509376, 0.02213186299923109, 0.022083159999965574, 0.02175913999963086, 0.02260086299975228, 0.022144013999422896, 0.021978701000080036, 0.02211559599982138, 0.02215863299988996, 0.02259085099922231, 0.022181332999934966, 0.022623713999564643, 0.021891131999836944, 0.021677022000403667, 0.022449025000241818, 0.022373933999915607, 0.02155994999975519, 0.02204244699987612, 0.021873567000511684];[1.7667866610008787, 1.7171840729997712, 1.715064519000407, 1.716724171000351, 1.71447536299911, 1.7176887599998736, 1.7153086110001823, 1.7162211099994238, 1.717562128001191, 1.7147940890008613, 1.7153774169992175, 1.71214559100099, 1.7155337870008225, 1.7074940190004781, 1.7084477170001264, 1.7157949360007478, 1.7185741020002752, 1.7112027399998624, 1.7181785579996358, 1.7161203349996867, 1.7178053570005432, 1.7105564120001873, 1.715650438000921, 1.7164542000000438, 1.716142385999774, 1.7167891890003375, 1.7119496840005013, 1.7159250769991559, 1.7144486959996357, 1.7172095500009164, 1.715078309001001, 1.7169812599995566, 1.7152475949997097, 1.7163053620006394, 1.7164742669992847, 1.7148227429988765, 1.7159168029993452, 1.7161100710000028, 1.7164566319997903, 1.7143942820002849, 1.7476572690002286, 1.716625591000593, 1.7149128000000928, 1.7109356850005497, 1.7158237829999052, 1.710892979000164, 1.7144527749996996, 1.7331175389999771, 1.7167619270012437, 1.7155569310007195];[1.6587895190004929, 1.6663437039997007, 1.6585590390004654, 1.6582231200000024, 1.6595667969995702, 1.6594830739995814, 1.6586521339986575, 1.6565887889992155, 1.6580453700007638, 1.659775317999447, 1.6582792740000514, 1.6557734020007047, 1.6570793880000565, 1.6598500829995828, 1.6579443430000538, 1.6580695699994976, 1.6573039490003794, 1.6569633939998312, 1.656601588999365, 1.6575370159989689, 1.7149630199992316, 1.6599004419986159, 1.6540473549985109, 1.6577206580004713, 1.6586078749996886, 1.6549259440007518, 1.6582470929997726, 1.6540467529994203, 1.653569955000421, 1.6572018150009171, 1.6570417220009404, 1.65722163800001, 1.6585650070001066, 1.6580644289988413, 1.6565889130006326, 1.6586948160002066, 1.657983283998874, 1.6589035699989836, 1.6590934130008463, 1.6582775950009818, 1.6543042560006143, 1.6587967339992247, 1.6597182220011746, 1.658152551999592, 1.6571576240003196, 1.6444436319998204, 1.6577894530000776, 1.6585653230004027, 1.6530863209991367, 1.6585789900009331]
features.12;0.0171031410000068;0.0345506780004143;3.382560664998892;3.298689264999666;2.020136418240396;1.0254256746426929;1.9700466530100365;[0.01931959800003824, 0.017103141000006872, 0.0195751149994976, 0.020600007999746595, 0.022088439000071958, 0.023388720999719226, 0.023799526000402693, 0.023822553999707452, 0.023883646000285808, 0.02309942099964246, 0.023401563999868813, 0.02351071500015678, 0.02348394099954021, 0.023318339999605087, 0.02400430400030018, 0.023243217000526784, 0.02385526799935178, 0.02389422999931412, 0.02312670499941305, 0.02371756499996991, 0.023852424999859068, 0.023174414000095567, 0.023866681000072276, 0.023526736999883724, 0.022982023000622576, 0.02384024799994222, 0.023702157999650808, 0.023354914999799803, 0.023093142000107036, 0.023709366999355552, 0.023495182000260684, 0.023113615000511345, 0.023535403000096267, 0.023699080000369577, 0.023090855999726045, 0.023644036000405322, 0.023767298000166193, 0.02299151500028529, 0.023086502999831282, 0.02394262300003902, 0.023687486000198987, 0.023181569000371383, 0.02328510900042602, 0.0233615679999275, 0.02338955100003659, 0.02365238199945452, 0.02345642299951578, 0.0232994919997509, 0.023721628000203054, 0.02329577100044844];[0.03675099500014767, 0.03489743299996917, 0.035223292000409856, 0.03501595899979293, 0.03472838800007594, 0.03495273899989115, 0.03477959399970132, 0.03461675600010494, 0.0350244080000266, 0.03607435399953829, 0.03501073100051144, 0.03487163400041027, 0.035086089999822434, 0.035187399000278674, 0.03482465299930482, 0.03462440199928096, 0.0352338470001996, 0.0351227179999114, 0.034678369000175735, 0.03490537200013932, 0.03526695400069002, 0.03504907600017759, 0.0350541460002205, 0.035330817000613024, 0.03487736199986102, 0.03517900200040458, 0.03490213999975822, 0.03513835800004017, 0.03464112399979058, 0.034710960999291274, 0.03483748700000433, 0.03483464700002514, 0.03462979600044491, 0.03463780099991709, 0.035154910000528616, 0.03521777799960546, 0.03478888999961782, 0.03521825899952091, 0.03499445200031914, 0.034795077000126184, 0.03519087400036369, 0.03517944300074305, 0.03510467599971889, 0.03470278999975562, 0.034809355000106734, 0.034770142000525084, 0.03504214600070554, 0.03496184499999799, 0.03455067800041434, 0.03488728100001026];[3.3825606649988913, 3.391869465000127, 3.388994799000102, 3.3964077580003504, 3.394992190999801, 3.38870120699994, 3.395034185999066, 3.394032125999729, 3.3924000349989, 3.39502151600027, 3.3973052590008592, 3.404459343999406, 3.4043480470008944, 3.396122973000274, 3.3992715559998032, 3.3975573979996625, 3.4052354129999003, 3.392347069999232, 3.3969104799998604, 3.402343712000402, 3.399091053999655, 3.4031535819995042, 3.5733281359998728, 3.4672814389996347, 3.4994897839997066, 3.3996665940003368, 3.397066569001254, 3.3861505119994035, 3.398596309999448, 3.3876097490001484, 3.4304924020007093, 3.4051788359993225, 3.3946118790017863, 3.425051143000019, 3.4064589959998557, 3.394335155999215, 3.4080877609994786, 3.398985554000319, 3.402971224999419, 3.3971223590006048, 3.4069291640007577, 3.3845913289997043, 3.3955841320002946, 3.3955245960005414, 3.40458987799866, 3.402310544000102, 3.398607238000295, 3.4005708909999157, 3.621820491001017, 3.4272945490001803];[3.3211910389991317, 3.3272446460005085, 3.3242483289996017, 3.309684464999009, 3.298689264999666, 3.446748222999304, 3.3366494780011635, 3.331769823000286, 3.336925627999335, 3.338752635999299, 3.3326756670003306, 3.3246882859994003, 3.321623230000114, 3.3231411229990044, 3.329210167000383, 3.3114026179991924, 3.323600565000561, 3.326567459001126, 3.3236320949999936, 3.3113768800003527, 3.3312152560001778, 3.3275464990010732, 3.324506742000267, 3.3255097300007037, 3.323095927000395, 3.327657043000727, 3.3217340450009942, 3.326726893000341, 3.3266361649993996, 3.32935104200169, 3.32398996899974, 3.3255089799995403, 3.8546335749997525, 3.3396804540006997, 3.3247334719999344, 3.3211950620006974, 3.326842559999932, 3.3210587830017175, 3.325476493999304, 3.3305420779997803, 3.3244619830002193, 3.326325818999976, 3.3220388010031456, 3.3336744439984614, 3.3159407829989505, 3.334644606000438, 3.3231173530002707, 3.3316460810001445, 3.3241020789992035, 3.3190463009996165]
features.17;0.0081106690013257;0.0162944669991702;1.657986500998959;1.6387313359991822;2.009016395134216;1.0117500438154716;1.985684515078342;[0.008110691000183579, 0.0083340599994699, 0.008110669001325732, 0.008247888999903807, 0.008525019999069627, 0.009060231001058128, 0.009452000000237604, 0.009994357000323362, 0.010096340000018245, 0.010346364999350044, 0.010646045999237685, 0.010789408999698935, 0.010719379000875051, 0.012001465000139433, 0.01179491400034749, 0.011198272000910947, 0.011056290999476914, 0.011195794999366626, 0.011802201999671524, 0.011282973999186652, 0.011847888001284446, 0.01166326899874548, 0.011070979000578518, 0.011934551999729592, 0.011806084999989253, 0.011238550001507974, 0.01180716199996823, 0.011918374000742915, 0.011808548000772134, 0.01119489499978954, 0.011063709000154631, 0.011984594000750803, 0.01182203400094295, 0.011302160999548505, 0.01182824200077448, 0.01121789299941156, 0.01103805300044769, 0.011222532000829233, 0.01181301200085727, 0.011217880000913283, 0.011062800998843159, 0.011228899000343517, 0.011092352999185096, 0.011214441999982228, 0.01181630399878486, 0.011200585000551655, 0.011066760000176146, 0.011216749000595883, 0.01106778800021857, 0.011215996000828454];[0.017539049000333762, 0.017862620001324103, 0.017038431000401033, 0.01674223200097913, 0.016732774000047357, 0.017329700000118464, 0.01671838499896694, 0.01674369200009096, 0.01675597400026163, 0.01676124099867593, 0.01724036999985401, 0.016769370000474737, 0.016314577998855384, 0.016743628999392968, 0.016743450998546905, 0.016336205999323283, 0.016768925999713247, 0.016744929000196862, 0.01689885900123045, 0.016428250999524607, 0.01672495999991952, 0.016770094000094105, 0.016342132999852765, 0.016809228000056464, 0.01676025800043135, 0.01632645700010471, 0.01731260300039139, 0.017297672000495368, 0.016294466999170254, 0.016741321998779313, 0.01676885199958633, 0.01674513299985847, 0.016357848999177804, 0.01676412300002994, 0.01671896799962269, 0.016339428000719636, 0.01729544399859151, 0.016743365000365884, 0.01671992699994007, 0.016398755000409437, 0.01675171299939393, 0.01673851099985768, 0.016330164999089902, 0.016726948000723496, 0.01674161200025992, 0.016346334999980172, 0.016727094000088982, 0.016754070999013493, 0.016297830999974394, 0.0167418170003657];[1.657986500998959, 1.6625138620020152, 1.65935569499743, 1.6637809410003683, 1.6639729229991644, 1.6623543280002195, 1.6637818130020605, 1.6637939270003699, 1.6635343769994506, 1.7201315450001857, 1.6634292710004956, 1.6621472150000045, 1.6634831909977947, 1.6642166189994896, 1.6649214959998062, 1.6599374629986414, 1.6637170779995358, 1.6662395799994556, 1.6638840480009094, 1.6650463839996519, 1.6632659740007512, 1.6651316510015022, 1.6639872390005621, 1.6646643219992256, 1.6640536630002316, 1.6644259790009528, 1.6643370069996308, 1.6661425470010727, 1.7129498049980612, 1.6637423760003003, 1.6631841080015874, 1.6639775640014705, 1.6957986839988735, 1.664108179998948, 1.6632724059982138, 1.6610212069990666, 1.6643268890002219, 1.664360262997434, 1.6644038579997869, 1.7204543170009856, 1.6643124189995433, 1.6639104969999607, 1.663874799000041, 1.6639892619987222, 1.7189005789987277, 1.6596697500008304, 1.660978318999696, 1.6637425990011252, 1.6652109399983601, 1.6640153250027652];[1.6479858720012999, 1.6923630849996698, 1.6478856749981787, 1.648358864002148, 1.6468781149997085, 1.646899283001403, 1.6501313659973675, 1.6466503030005697, 1.6387313359991822, 1.644834359001834, 1.6470936440000514, 1.6448829889995977, 1.6474202999997942, 1.651654374998543, 1.6472633800003678, 1.6472016269981395, 1.6481434750021435, 1.6471606000013708, 1.7066038859993569, 1.6482387479991303, 1.6481879069979186, 1.6434957679994113, 1.6482133070021519, 1.648060560999511, 1.648371250999844, 1.6535212140006479, 1.6475802079985442, 1.6482475730008446, 1.6483888130023843, 1.6472259190013574, 1.7008765959999437, 1.6474795949998224, 1.6488815550001164, 1.6477710280014435, 1.647001265999279, 1.648792672000127, 1.6474336839983152, 1.6500357579989213, 1.6482109560001845, 1.6482934460000251, 1.6475564539996412, 1.6480367110016232, 1.6489360870000382, 1.646277113000906, 1.647615281999606, 1.645553889000439, 1.6488859039982344, 1.6470823800009384, 1.6408966349990806, 1.6476623029993789]
features.19;0.0166025290000106;0.029989269998623;3.3077322099998128;3.2878002820016263;1.806307340201228;1.00606239013583;1.7954227868088333;[0.016994464000163134, 0.01660252900001069, 0.018198686999312486, 0.01955904300120892, 0.021293234998665866, 0.021822115000759368, 0.02238742299959995, 0.022440730999733205, 0.022337766000418924, 0.02222124400032044, 0.022446892000516527, 0.022293306999927154, 0.02242873900104314, 0.022573651000129757, 0.02271532200029469, 0.02248896200035233, 0.02231537199986633, 0.023046398999213125, 0.02247697200073162, 0.022498569998788298, 0.022919068000192055, 0.022643453999990015, 0.02264368099895364, 0.022946283999772277, 0.022679965000861557, 0.022434276999774738, 0.022520627000631066, 0.022689859999445616, 0.02246556300087832, 0.022368994999851566, 0.022380186999725993, 0.022682388000248466, 0.022653593001450645, 0.022323553999740398, 0.022476506999737467, 0.022984806000749813, 0.022551214999111835, 0.022315764999802923, 0.02246983899931365, 0.022384703001080197, 0.022545640998941963, 0.022265473000516067, 0.022498258000268834, 0.022562885000297683, 0.022451574999649893, 0.022550747000423144, 0.022686166999847046, 0.022225149999940186, 0.022887094999532565, 0.022476370999356732];[0.03162595799949486, 0.030736009999600356, 0.03066358900105115, 0.030803786999967997, 0.030692839000039385, 0.030682819999128697, 0.030778234999161214, 0.03074276900042605, 0.030694906001372146, 0.030742393999389606, 0.030708742999195238, 0.030666852999274852, 0.030731515000297804, 0.03071927000019059, 0.030665886999486247, 0.03074474799905147, 0.030810978001682088, 0.03069478299948969, 0.03061557000000903, 0.030768578000788693, 0.03065752899965446, 0.03008631000011519, 0.03066961000149604, 0.030714961998455692, 0.03076550900004804, 0.030790818000241416, 0.0299956890012254, 0.030659205000119982, 0.030754162999073742, 0.030672119000882958, 0.030594718000429566, 0.030027037999388995, 0.03077432499958377, 0.03069348600001831, 0.03069670700097049, 0.030042128999411943, 0.030591147999075474, 0.030665398999190074, 0.0305902199997945, 0.029989269998623058, 0.030792120998739847, 0.030774147999181878, 0.03000391900059185, 0.030955270000049495, 0.030664080999486032, 0.030753630999242887, 0.030737974999283324, 0.03072405999955663, 0.030165541000314988, 0.030723255000339122];[3.3077322099998128, 3.3134614909995435, 3.3195928999994067, 3.3158373740006937, 3.320811542998854, 3.315717489000235, 3.3163323499993567, 3.316221447999851, 3.3194142440024734, 3.3185639420007647, 3.310152325002491, 3.315259947003142, 3.3213871870011644, 3.31405408899991, 3.32019768200189, 3.324036919999344, 3.320407681998404, 3.3172724199994263, 3.3149697850003577, 3.3494876560016564, 3.316303286999755, 3.319514460001301, 3.3545205440004793, 3.314383823000753, 3.315357277999283, 3.322552308998638, 3.3775394760014024, 3.314736496000478, 3.3151261810016877, 3.342997961000947, 3.3150441060006415, 3.311338343000898, 3.3162556160004897, 3.3779238970018923, 3.3153354300011415, 3.315028099998017, 3.376785802001905, 3.3166999479981314, 3.467159609997907, 3.315793070001746, 3.3179848869986017, 3.3177943200007576, 3.3151525799985393, 3.315672126998834, 3.3167432529971848, 3.315181072000996, 3.315676569000061, 3.324490403998425, 3.3155292440005724, 3.3171661180003866];[3.2938977729991166, 3.29827576200114, 3.295087254000464, 3.309395721000328, 3.2935973099993134, 3.2980528799998865, 3.2999687110004743, 3.297677945000032, 3.2940226060018176, 3.3029375329988397, 3.3003371600007085, 3.294125474998509, 3.3481871700005286, 4.495911342999534, 4.131855815001472, 4.077258850998987, 3.2891615600019577, 3.295259698999871, 3.355564094001238, 3.292111045000638, 3.2964851569995517, 3.298003161999077, 3.2915795930020977, 3.297886615000607, 3.2968205800007127, 3.3001197909979965, 3.2944857210022747, 3.293393718999141, 3.2940302669994708, 3.302763773001061, 3.3005270279991237, 3.295016891997875, 3.2939241580006637, 3.2913649919973977, 3.297703091000585, 3.3505868009997357, 3.301902732999224, 3.2926030949984124, 3.293707261000236, 3.289660840000579, 3.294755865999832, 3.294759246000467, 3.299239527001191, 3.294510205001643, 3.2878002820016263, 3.2954055259997403, 3.289311517000897, 3.322631859997273, 3.299734066997189, 3.290533946999858]
features.24;0.0052686160015582;0.0095367889989574;0.8258343390007212;0.8228803579986561;1.8101127499398075;1.0035898061891395;1.8036380389446365;[0.00535318400216056, 0.0053683959995396435, 0.005304848000378115, 0.005310810000082711, 0.005268616001558257, 0.0053520700021181256, 0.0054554109992750455, 0.005563096998230321, 0.005715824998333119, 0.005860716999450233, 0.006015757000568556, 0.006038176001311513, 0.0061630249983863905, 0.00620048899872927, 0.006344585999613628, 0.006347394999465905, 0.0066036520001944155, 0.006596512001124211, 0.006571594996785279, 0.006720386001688894, 0.00673534200177528, 0.006734231999871554, 0.006761208001989871, 0.006730924000294181, 0.006728254000336165, 0.006728059997840319, 0.006754001999070169, 0.006733422000252176, 0.006750724998710211, 0.0069481179998547304, 0.007003053000516957, 0.006994549999944866, 0.007109283000318101, 0.006953740001335973, 0.006999211997026578, 0.00698744300098042, 0.006737686999258585, 0.006723022001096979, 0.006774748999305302, 0.006967223998799454, 0.007001550999120809, 0.006975121003051754, 0.006950237999262754, 0.006993532999331364, 0.0069460920021811035, 0.00698095400002785, 0.00676062500133412, 0.006760837997717317, 0.006840586000180338, 0.0069665779992647];[0.010293436000210932, 0.010046852999948896, 0.009852516999671934, 0.009884618000796763, 0.009780298001714982, 0.009801487001823261, 0.009906969000439858, 0.009865836997050792, 0.009540936000121292, 0.009548744001222076, 0.009571164002409205, 0.009593064998625778, 0.009595300998626044, 0.009552427000016905, 0.009542124997096835, 0.009827785001107259, 0.009570467002049554, 0.009546860001137247, 0.009587224001734285, 0.009602870002709096, 0.009648339000705164, 0.009590587000275264, 0.009563179999531712, 0.00981983599922387, 0.00965518900193274, 0.009556376000546152, 0.009582590999343665, 0.009607364998373669, 0.00953678899895749, 0.009563300001900643, 0.009807413000089582, 0.009587057000317145, 0.00964245900104288, 0.009578907000104664, 0.009602909001841908, 0.00954671799991047, 0.009631302000343567, 0.009577583998179762, 0.009786149003048195, 0.00957159099925775, 0.009601368998119142, 0.009593319999112282, 0.009644284997193608, 0.009563362000335474, 0.009581500999047421, 0.009653226999944309, 0.009791447002498899, 0.009586418000253616, 0.009650749998399988, 0.009605369999917457];[0.8269159139999829, 0.8262615000057849, 0.8258601009983977, 0.8267052180017345, 0.826819397003419, 0.8266465410015371, 0.8268353049970756, 0.8271744249977928, 0.82718089500122, 0.8280480499997793, 0.8268358470013482, 0.8275352899981954, 0.8272602349970839, 0.8271893310047744, 0.8277974169977824, 0.8267247289950319, 0.8301235559993074, 0.8268094660015777, 0.8267052369992598, 0.8259104279968597, 0.8268342330011365, 0.8266070230019977, 0.8258343390007212, 0.853086606002762, 0.8269143659999827, 0.8267832720011938, 0.8272740439933841, 0.8267606900008104, 0.8277144210005645, 0.8267359349993058, 0.826437554002041, 0.8537885049991019, 0.8282313179988705, 0.8275725999992574, 0.8301830679956765, 0.827382008999848, 0.8270040269999299, 0.8318155810011376, 0.8276254709962814, 0.8276427359996887, 0.8269451800006209, 0.8269729459971131, 0.8268926230011857, 0.8264439289996517, 0.8268451380026818, 0.8269766070006881, 0.8268519980010751, 0.8268759439961286, 0.8267062160011847, 0.8265887309971731];[0.825604667999869, 0.8247994100020151, 0.8239646950023598, 0.8245827880018624, 0.8245808070023486, 0.8239361629966879, 0.8250214459985727, 0.8240036450006301, 0.8247956819977844, 0.82757143499839, 0.8253031209969777, 0.8238944500044454, 0.824527605996991, 0.824277110001276, 0.8231066590014962, 0.824342338997667, 0.8228803579986561, 0.8232416740029294, 0.8238551169997663, 0.8239366649977455, 0.823840213000949, 0.8237502070005576, 0.8254975339987141, 0.8239584190014284, 0.8250503019953612, 0.8235443979974661, 0.8233638620004058, 0.8240972529965802, 0.8251219579942699, 0.8248882950028928, 0.8239033939935325, 0.8240658409995376, 0.8243747799970151, 0.8237362630025018, 0.8240403619965946, 0.8238641879943316, 0.823799688998406, 0.825478637998458, 0.8249768219975522, 0.8247066929980065, 0.82428622000225, 0.8239201709984627, 0.8241085869958624, 0.8244096329981403, 0.8360171809981694, 0.8240973020001547, 0.8239901499982807, 0.8242158700013533, 0.8232200619968353, 0.8234441060048994]


==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 3, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (1, 3, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  1.434e+9
   Theoretical speedup:  2.070e+4
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   igheb,jigda->ihebjda                edf,bac,ihebjda->jihfc
   8           TDOT    ihebjda,edf->ihbjaf                     bac,ihbjaf->jihfc
   7           TDOT      ihbjaf,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 128, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.979e+13
  Optimized FLOP count:  3.020e+9
   Theoretical speedup:  6.554e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 64, 64)
grad_output size: (1, 256, 64, 64)
Output size: (1, 256, 64, 64)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  3.958e+13
  Optimized FLOP count:  5.637e+9
   Theoretical speedup:  7.022e+3
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 256, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 256, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  4.948e+12
  Optimized FLOP count:  2.567e+9
   Theoretical speedup:  1.928e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 256, 256)
grad_output size: (1, 64, 256, 256)
Output size: (1, 64, 256, 256)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.333e+14
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  3.575e+4
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 32, 32)
grad_output size: (1, 512, 32, 32)
Output size: (1, 512, 32, 32)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  5.033e+9
   Theoretical speedup:  1.966e+3
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 512, 16, 16)
grad_output size: (1, 512, 16, 16)
Output size: (1, 512, 16, 16)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  5.016e+2
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 64, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (1, 64, 128, 128)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  7.916e+13
  Optimized FLOP count:  4.832e+9
   Theoretical speedup:  1.638e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (1, 128, 128, 128)
grad_output size: (1, 128, 128, 128)
Output size: (1, 128, 128, 128)
---
  Complete contraction:  jigda,edf,bac,igheb->jihfc
         Naive scaling:  10
     Optimized scaling:  8
      Naive FLOP count:  1.583e+14
  Optimized FLOP count:  8.053e+9
   Theoretical speedup:  1.966e+4
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      edf,jigda->efjiga               bac,igheb,efjiga->jihfc
   8              0   efjiga,igheb->fjiahb                     bac,fjiahb->jihfc
   7           TDOT      fjiahb,bac->jihfc                          jihfc->jihfc

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp04_performance_input_vjp/results/input_vjp/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0004203029966447;0.0012531359971035;;;2.9815062160089867;;;[0.0004925039829686284, 0.0004358359728939831, 0.0004251289938110858, 0.00042802499956451356, 0.000422676996095106, 0.00042475800728425384, 0.0004377280129119754, 0.00042671800474636257, 0.000426337996032089, 0.00042166898492723703, 0.0004244089941494167, 0.00042768599814735353, 0.0004227090103086084, 0.0004304930043872446, 0.00042628200026229024, 0.00042485000449232757, 0.00042282301001250744, 0.0004237679822836071, 0.0004399759927764535, 0.000431194988777861, 0.0004279630084056407, 0.0004209059989079833, 0.00043920500320382416, 0.00042629698873497546, 0.00042297798790968955, 0.00042574098915793, 0.0004301970184314996, 0.0004233650106471032, 0.00042973001836799085, 0.00042443801066838205, 0.00042325700633227825, 0.00042593301623128355, 0.00042049799230881035, 0.000424735015258193, 0.00042712100548669696, 0.0004239870177116245, 0.00042030299664475024, 0.00042700799531303346, 0.0004366819921415299, 0.00042877800296992064, 0.00042829199810512364, 0.00042863600538112223, 0.0004238680121488869, 0.0004300110158510506, 0.00042667900561355054, 0.00042721600038930774, 0.0004440789925865829, 0.00042785401456058025, 0.00042333800229243934, 0.0004374520212877542];[0.0013312399969436228, 0.0012870689970441163, 0.0012817569950129837, 0.0012900079891551286, 0.0012999970058444887, 0.0012904609902761877, 0.0012588459940161556, 0.0012532359978649765, 0.0012535150162875652, 0.0012582890049088746, 0.0012569910031743348, 0.0012593860155902803, 0.0014627340133301914, 0.0012531359971035272, 0.0012556290021166205, 0.001259520009625703, 0.001272591995075345, 0.0012584140058606863, 0.0012643850059248507, 0.0012636590108741075, 0.0012720689992420375, 0.001267991989152506, 0.001275432005058974, 0.0012751570029649884, 0.001273028989089653, 0.0012668139825109392, 0.001264593011001125, 0.0012665719841606915, 0.001273703994229436, 0.0012684739776887, 0.0012801930133718997, 0.0012713939941022545, 0.001267585001187399, 0.0012659009953495115, 0.0012698830105364323, 0.001289618987357244, 0.001533995004137978, 0.0012654720048885792, 0.001267987012397498, 0.0012739399971906096, 0.0012780660181306303, 0.0012678420171141624, 0.0012752950133290142, 0.0012837820104323328, 0.0012783679994754493, 0.0012740349920932204, 0.001272669993340969, 0.0012727849825751036, 0.001535899005830288, 0.001284545025555417];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0014717049780301;0.0093846119998488;;;6.376693793894636;;;[0.0015088329964783043, 0.0014751720009371638, 0.001482163992477581, 0.0014832369924988598, 0.0014815549948252738, 0.0014801179931964725, 0.0014830089930910617, 0.0014773620059713721, 0.0014830039872322232, 0.0014788690023124218, 0.001489824993768707, 0.0014718099846504629, 0.0014753830037079751, 0.0014727860107086599, 0.0014789779961574823, 0.0014757649914827198, 0.001479477999964729, 0.001471704978030175, 0.001482586987549439, 0.0014825669932179153, 0.001482591003878042, 0.0014751699927728623, 0.0014843609824310988, 0.0014997149992268533, 0.0014813969901297241, 0.0014773930015508085, 0.0014822930097579956, 0.0014816450129728764, 0.001483809988712892, 0.001476086996262893, 0.0014858180074952543, 0.001479928003391251, 0.001481755985878408, 0.0014757270109839737, 0.0014824529935140163, 0.0014826599799562246, 0.0014909360033925623, 0.0014863399846944958, 0.0014933199854567647, 0.001483296015067026, 0.0014847000129520893, 0.0014778530166950077, 0.0014823509845882654, 0.0014748969988431782, 0.0014783980150241405, 0.0014861800009384751, 0.0014793059963267297, 0.0014768149994779378, 0.001480307022575289, 0.0014851379964966327];[0.009407955018104985, 0.009401032992172986, 0.009394232009071857, 0.009424071002285928, 0.009392648993525654, 0.009391518018674105, 0.009388001984916627, 0.009388145001139492, 0.009399131988175213, 0.00939322100020945, 0.009415309003088623, 0.009399605012731627, 0.009400005015777424, 0.009399622998898849, 0.009398301015608013, 0.009401706018252298, 0.009397023997735232, 0.009389927989104763, 0.00938474599388428, 0.009400328999618068, 0.009391366998897865, 0.009402345982380211, 0.009395204979227856, 0.009400147013366222, 0.009397101996000856, 0.009401160990819335, 0.009388678008690476, 0.00939773500431329, 0.009413968014996499, 0.009395455999765545, 0.009392959997057915, 0.00939163297880441, 0.00938756499090232, 0.009384611999848858, 0.00939158399705775, 0.009391757019329816, 0.009387686004629359, 0.00939607000327669, 0.009402007010066882, 0.009395836008479819, 0.009391024010255933, 0.009392256994033232, 0.009394965978572145, 0.009400972980074584, 0.0093977139913477, 0.00939657402341254, 0.009399282978847623, 0.00939758401364088, 0.009397081012139097, 0.009421839989954606];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0007601990073453;0.0034556080063339;;;4.545662350179874;;;[0.000784750998718664, 0.0007653530046809465, 0.0007663549913559109, 0.0008002769900485873, 0.0007771859818603843, 0.0007669979822821915, 0.0007671889907214791, 0.0007611099863424897, 0.0007668879989068955, 0.0007602039841003716, 0.0007651190098840743, 0.000761433009756729, 0.0007650239858776331, 0.0007652869971934706, 0.0007664820004720241, 0.0007663659926038235, 0.0007672100036870688, 0.0007622800185345113, 0.0007625270227435976, 0.0007625409925822169, 0.0007691229984629899, 0.0007660329865757376, 0.0007601990073453635, 0.0007639990071766078, 0.0007672680076211691, 0.0007669109909329563, 0.0007654209912288934, 0.0007628340099472553, 0.0007703589799348265, 0.0007626510050613433, 0.0007655470108147711, 0.0007633860222995281, 0.0007667799945920706, 0.0007676749955862761, 0.0007631490007042885, 0.0007627170125488192, 0.0007744180038571358, 0.0007636179798282683, 0.000762701005442068, 0.0007631699845660478, 0.0007674430089537054, 0.0007607470033690333, 0.0007619419775437564, 0.0007627340091858059, 0.0007680669950786978, 0.0007608609739691019, 0.0007786960049998015, 0.000764378986787051, 0.0007673380023334175, 0.0007638390234205872];[0.003477780002867803, 0.0034788699995260686, 0.0034691709734033793, 0.0034672030014917254, 0.003469513001618907, 0.0034736189991235733, 0.0034738690010271966, 0.003763337997952476, 0.0034775210078805685, 0.0034598520142026246, 0.0034575749887153506, 0.0034617200144566596, 0.0034601649967953563, 0.0034556080063339323, 0.00345694602583535, 0.0034627660061232746, 0.0034787719778250903, 0.003480147017398849, 0.003772637021029368, 0.0034598499769344926, 0.003462345979642123, 0.0034660300007089972, 0.0034603890089783818, 0.0034635049814824015, 0.003462271997705102, 0.003464017005171627, 0.003462735010543838, 0.003462720022071153, 0.003467988019110635, 0.003761972999200225, 0.003460097999777645, 0.0034632030001375824, 0.0034636470081750304, 0.003461383981630206, 0.003457332990365103, 0.0034650739980861545, 0.0034711109765339643, 0.0034567450056783855, 0.0034570349962450564, 0.0034610959992278367, 0.003756221994990483, 0.0034639099903870374, 0.00346128101227805, 0.0034572820004541427, 0.003462246007984504, 0.0034758260007947683, 0.003465835005044937, 0.0034614650066941977, 0.003463701024884358, 0.0034640039957594126];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.001357494998956;0.0048989460046868;;;3.608813298357725;;;[0.0013824510097038, 0.001363277988275513, 0.0013606330030597746, 0.0013646079751197249, 0.0013636430085171014, 0.0013596420176327229, 0.0013705090095754713, 0.0013625489955302328, 0.001358868001261726, 0.0013594159972853959, 0.0013658700045198202, 0.0013627790031023324, 0.001361153001198545, 0.0013704500161111355, 0.0013617850199807435, 0.0013626940199173987, 0.0013584260013885796, 0.0013639999961014837, 0.0013634900096803904, 0.0013574949989560992, 0.0013598850055132061, 0.001379078981699422, 0.001372797996737063, 0.0013792610261589289, 0.0013726849865633994, 0.00137369500589557, 0.0013892470160499215, 0.0013771199737675488, 0.001369400997646153, 0.001368086988804862, 0.0013812310062348843, 0.0013855869765393436, 0.0013748150086030364, 0.0013802990142721683, 0.0013879329781048, 0.001381885987939313, 0.0013667680032085627, 0.0013688589970115572, 0.0013692990178242326, 0.0013643410056829453, 0.0013593070034403354, 0.0013603010156657547, 0.0013608610024675727, 0.001360700000077486, 0.0013656549854204059, 0.001358188019366935, 0.0013721940049435943, 0.0013739029818680137, 0.0013672959757968783, 0.0013749639911111444];[0.004944126994814724, 0.004906838003080338, 0.00489974400261417, 0.004898960993159562, 0.004899596999166533, 0.004902081011096016, 0.004905370005872101, 0.0049021129962056875, 0.004917307000141591, 0.004914871009532362, 0.004910176998237148, 0.004919611994409934, 0.004911900992738083, 0.004907822993118316, 0.004905690002487972, 0.00490724400151521, 0.004908536997390911, 0.00490670301951468, 0.004905212001176551, 0.004907597001874819, 0.004903337016003206, 0.004908154020085931, 0.004922817024635151, 0.00490410000202246, 0.004904944013105705, 0.0049041070160456, 0.004903497989289463, 0.0049043099861592054, 0.004908294999040663, 0.004905153007712215, 0.0049133580178022385, 0.0049011750088538975, 0.004900330008240417, 0.004911760013783351, 0.004906683985609561, 0.004906932997982949, 0.0049017070268746465, 0.004910087998723611, 0.004906995018245652, 0.00490555600845255, 0.004904809989966452, 0.004898946004686877, 0.004906131012830883, 0.0049040129815693945, 0.004915249010082334, 0.004911727010039613, 0.004927315982058644, 0.004908836999675259, 0.004906074987957254, 0.004903188004391268];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0008418860088568;0.0020623489981517;;;2.449677244253229;;;[0.0008798000053502619, 0.0008480619871988893, 0.0008470970205962658, 0.0008470350003335625, 0.0008469460008200258, 0.000842704001115635, 0.0008428529836237431, 0.000845535978442058, 0.0008435299969278276, 0.0008451349858660251, 0.0008463879930786788, 0.0008430129964835942, 0.000845316011691466, 0.0008459709933958948, 0.0008447020081803203, 0.0008437270007561892, 0.0008462450059596449, 0.0008481729892082512, 0.0008512329950463027, 0.0008446690044365823, 0.0008418860088568181, 0.0008462580153718591, 0.0008511350024491549, 0.0008450949972029775, 0.0008437299984507263, 0.0008457810035906732, 0.00084423299995251, 0.0008448449952993542, 0.000841985980514437, 0.0008447809959761798, 0.0008461079851258546, 0.000846099981572479, 0.0008439800003543496, 0.000845275993924588, 0.0008420730009675026, 0.0008433870098087937, 0.0008449710148852319, 0.0008424519910477102, 0.0008453769842162728, 0.0008451449975837022, 0.0008437779906671494, 0.0008476290095131844, 0.0008466640138067305, 0.0008441079990006983, 0.000843968999106437, 0.0008452659822069108, 0.0008471799956168979, 0.000841994013171643, 0.0008458060037810355, 0.0008434980118181556];[0.002182203985285014, 0.0020887600257992744, 0.0020689019875135273, 0.0020932570041622967, 0.0020682979957200587, 0.002068259986117482, 0.002063203020952642, 0.002078410005196929, 0.002072445990052074, 0.002072553994366899, 0.0020717839943245053, 0.002069143985863775, 0.002067542023723945, 0.002066042012302205, 0.002073502982966602, 0.002064253989374265, 0.0020710699900519103, 0.002066457993350923, 0.00207659401348792, 0.0020623489981517196, 0.0020736330188810825, 0.0020722860062960535, 0.002072214992949739, 0.0020747800008393824, 0.0020738090097438544, 0.0020759290200658143, 0.0020671550009865314, 0.002068536006845534, 0.0020669419900514185, 0.0020839560020249337, 0.0020648280042223632, 0.0020632689993362874, 0.0020993849902879447, 0.0020881720120087266, 0.0020782390201929957, 0.002069292007945478, 0.0020916950015816838, 0.0020757569873239845, 0.0020664559851866215, 0.0020641809969674796, 0.0020901930110994726, 0.002080703998217359, 0.0020744280191138387, 0.0020646629855036736, 0.002090675989165902, 0.0020825490064453334, 0.0020718140003737062, 0.002082524006254971, 0.002075383992632851, 0.002066304994514212];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0013620170066133;0.0031832069798838;;;2.337127190356419;;;[0.0013957240153104067, 0.0013723559968639165, 0.001371713005937636, 0.001365142990835011, 0.0013654969807248563, 0.0013721710129175335, 0.001367912977002561, 0.0013669409963767976, 0.0013620170066133142, 0.0013711709761992097, 0.001373621984384954, 0.0013625769934151322, 0.0013657670060638338, 0.0013676890230271965, 0.0013683500001206994, 0.00136674998793751, 0.0013656629889737815, 0.0013655259972438216, 0.0013701339776162058, 0.001373659004457295, 0.0013661280099768192, 0.0013684369914699346, 0.001366299984510988, 0.0013687509926967323, 0.0013690489868167788, 0.0013674919900950044, 0.0013732849911320955, 0.001370497018797323, 0.0013640469987876713, 0.0013652470079250634, 0.0013664140133187175, 0.0013634600036311895, 0.0013647250016219914, 0.001369364996207878, 0.0013682600110769272, 0.0013677820097655058, 0.0013658720126841217, 0.0013642200210597366, 0.0013681099808309227, 0.0013644699938595295, 0.0013671829947270453, 0.0013702750147785991, 0.0013643820129800588, 0.0013627670123241842, 0.00136322999605909, 0.0013666189915966243, 0.0013676729868166149, 0.0013642599806189537, 0.001364278985420242, 0.0013663179997820407];[0.00331276300130412, 0.0031975730089470744, 0.003195589000824839, 0.0031938179745338857, 0.003191848983988166, 0.003192981006577611, 0.0035515750059857965, 0.0031879179878160357, 0.0031868930091150105, 0.00318940298166126, 0.0031839660077821463, 0.0031883039919193834, 0.0031894519925117493, 0.0031902450136840343, 0.0031906620133668184, 0.0031908660021144897, 0.0031944600050337613, 0.0031969549891073257, 0.003183251974405721, 0.003204006003215909, 0.0031870119855739176, 0.0031869829981587827, 0.003188167989719659, 0.0031834729888942093, 0.003187194000929594, 0.0031905829964671284, 0.0031901509792078286, 0.003200241015292704, 0.003192154981661588, 0.0031861620082054287, 0.003189292998285964, 0.003192297008354217, 0.003200714010745287, 0.0031882580078672618, 0.0031884410127531737, 0.003192672011209652, 0.003186832007486373, 0.00318764999974519, 0.003188170987414196, 0.00319696799851954, 0.0031906300282571465, 0.003188511007465422, 0.0031852399988565594, 0.003190925985109061, 0.003194712015101686, 0.0031900590111035854, 0.0031832069798838347, 0.003184593020705506, 0.003190901014022529, 0.003188502014381811];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0008605809998698;0.0017092440102715;;;1.9861512286815484;;;[0.0008886540017556399, 0.0008650190138723701, 0.0008649810042697936, 0.0008641399908810854, 0.00086284099961631, 0.0008672380063217133, 0.0008720089972484857, 0.0008613649988546968, 0.0008633749966975302, 0.0008610720105934888, 0.000864227011334151, 0.0008659570012241602, 0.0008648820221424103, 0.0008623570029158145, 0.0008660399762447923, 0.0008630279917269945, 0.0008623600006103516, 0.0008618260035291314, 0.0008624639885965735, 0.0008633890247438103, 0.000864706002175808, 0.0008645920024719089, 0.0008621780143585056, 0.0008638190047349781, 0.0008605809998698533, 0.0008630850061308593, 0.0008620679727755487, 0.0008626499911770225, 0.0008611829834990203, 0.000862356013385579, 0.0008632050012238324, 0.0008680659811943769, 0.000861798005644232, 0.0008628390205558389, 0.0008620070002507418, 0.0008641330059617758, 0.0008624439942650497, 0.0008689610112924129, 0.0008643170003779233, 0.0008719679899513721, 0.0008645060006529093, 0.000861907989019528, 0.0008743700163904577, 0.0008640459855087101, 0.0008629140211269259, 0.000861976994201541, 0.0008626749913673848, 0.0008634289843030274, 0.000865265988977626, 0.0008632959797978401];[0.0017853839963208884, 0.0017565170128364116, 0.0017226680065505207, 0.001724517991533503, 0.0017177530098706484, 0.0017303229833487421, 0.0017288009985350072, 0.0017282489861827344, 0.0017291950061917305, 0.0017127709870692343, 0.0017132759967353195, 0.0017122270073741674, 0.0017210130172315985, 0.0017111439956352115, 0.0017119959811680019, 0.0017128800100181252, 0.001714616984827444, 0.0017106840095948428, 0.0017131550121121109, 0.0017133220098912716, 0.0017124309961218387, 0.0017128039908129722, 0.001710320997517556, 0.0017221519956365228, 0.001712343015242368, 0.0017157309921458364, 0.0017135179950855672, 0.001712304016109556, 0.001710479991743341, 0.001714926998829469, 0.0017105469887610525, 0.0017102769925259054, 0.0017093989881686866, 0.0017111610213760287, 0.0017187169869430363, 0.0017119419935625046, 0.001714810001431033, 0.0017134690133389086, 0.0017159660055767745, 0.0017154469969682395, 0.0017106829909607768, 0.001710031006950885, 0.0017100440163630992, 0.0017105379956774414, 0.0017092440102715045, 0.0019965660176239908, 0.001711224002065137, 0.0017127480241470039, 0.0017130979977082461, 0.001712460012640804];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.0015414219815284;0.0027181079785805;;;1.763376941001822;;;[0.0016014529974199831, 0.0015763489936944097, 0.0015743940020911396, 0.0015786190051585436, 0.0015764240233693272, 0.0015778559900354594, 0.0015766700089443475, 0.001578468014486134, 0.0015755350177641958, 0.0015767949807923287, 0.0015783029957674444, 0.0015767540025990456, 0.001575019006850198, 0.0015759329835418612, 0.0015764269919600338, 0.0015769549936521798, 0.0015763110131956637, 0.0015770299942232668, 0.0015750000020489097, 0.001576554001076147, 0.0015757369983475655, 0.0015475749969482422, 0.0015438109985552728, 0.001545198989333585, 0.0015453810046892613, 0.0015439639973919839, 0.0015441889991052449, 0.0015448420017492026, 0.0015451969811692834, 0.0015430210041813552, 0.001545207982417196, 0.0015425669844262302, 0.0015457789995707572, 0.0015656969917472452, 0.0015432790096383542, 0.0015453759988304228, 0.0015436980174854398, 0.0015463460003957152, 0.0015440169954672456, 0.0015430650091730058, 0.0015414219815284014, 0.0015437889960594475, 0.0015468309866264462, 0.0015463260060641915, 0.0015445259923581034, 0.0015429749910254031, 0.0015452860097866505, 0.0015425790043082088, 0.001541585981613025, 0.0015466510085389018];[0.0027620990003924817, 0.0027497120026964694, 0.002743736986303702, 0.0027348700095899403, 0.002731739019509405, 0.0027344090049155056, 0.0027247800026088953, 0.0027336819912306964, 0.0027232870052102953, 0.0027227230020798743, 0.002726578008150682, 0.0027247240068390965, 0.002723638986935839, 0.002725473983446136, 0.0027430569753050804, 0.002723996003624052, 0.002722675009863451, 0.002732710010604933, 0.0027263819938525558, 0.0027268659905530512, 0.0027228030085098, 0.002728805993683636, 0.002725780999753624, 0.002725066995481029, 0.002722698001889512, 0.002726125007029623, 0.002724336984101683, 0.002725641999859363, 0.002739726012805477, 0.0027286739787086844, 0.002723320998484269, 0.0027214190049562603, 0.0027181079785805196, 0.0027230139821767807, 0.0027266569959465414, 0.0027394449862185866, 0.002724394988035783, 0.002723896992392838, 0.002722500008530915, 0.002722584002185613, 0.0027254380111116916, 0.0027302399976179004, 0.0027255599852651358, 0.0027251839928794652, 0.0027246899844612926, 0.002725583006395027, 0.002722439996432513, 0.0027232809807173908, 0.0027244979864917696, 0.0027238049951847643];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.0005949640180915;0.0011327590036671;;;1.9039117815908653;;;[0.0006264050025492907, 0.0006011909863445908, 0.0005984980089124292, 0.0006013749807607383, 0.0005954520020168275, 0.0005951359926257282, 0.0005980230052955449, 0.0005988269986119121, 0.000596728001255542, 0.0005954309890512377, 0.0005976289976388216, 0.000600201019551605, 0.0005963649891782552, 0.0005949640180915594, 0.0005967120232526213, 0.0005986159958411008, 0.0005966990138404071, 0.0005987210024613887, 0.0005960009875707328, 0.0005970459897071123, 0.0005961910064797848, 0.0005989740020595491, 0.0005975169769953936, 0.0005984650051686913, 0.0005965110030956566, 0.0005985650059301406, 0.0005958679830655456, 0.0005977599939797074, 0.0005963729927316308, 0.000597920996369794, 0.0005972319922875613, 0.0005992499936837703, 0.0005983209994155914, 0.0005966830067336559, 0.0005980280111543834, 0.0005978230037726462, 0.0005976170068606734, 0.0005977909895591438, 0.0005977289984002709, 0.0005963719740975648, 0.0005973819934297353, 0.0005967360048089176, 0.0005977810069452971, 0.0005977620021440089, 0.0005966330063529313, 0.0005957239773124456, 0.0005968469777144492, 0.0006006729963701218, 0.0005962139985058457, 0.0005960010166745633];[0.0011918639938812703, 0.0011583000014070421, 0.0011529939947649837, 0.0011447339784353971, 0.001140682987170294, 0.0011481450055725873, 0.0011398689821362495, 0.0011449010053183883, 0.00113938600406982, 0.001142073015216738, 0.001137254002969712, 0.0011366230028215796, 0.0011451339814811945, 0.001132912002503872, 0.0011366439866833389, 0.0011363270168658346, 0.0011362790246494114, 0.0011349089909344912, 0.0011369819985702634, 0.0011406849953345954, 0.0011457770015113056, 0.001416189013980329, 0.0011327590036671609, 0.001135464000981301, 0.0011372519948054105, 0.0011361070210114121, 0.0011474649945739657, 0.0011357319890521467, 0.0011332769936416298, 0.0011379460047464818, 0.0011368300183676183, 0.0011391600128263235, 0.0011404370015952736, 0.0011392919986974448, 0.001142366003477946, 0.0011368669802322984, 0.0011358320189174265, 0.001138478983193636, 0.0011330810084473342, 0.0011366410180926323, 0.0011475599894765764, 0.0011333150032442063, 0.0011389710125513375, 0.0011385839898139238, 0.0011355409806128591, 0.0011362179939169437, 0.0011488110176287591, 0.001145929010817781, 0.0011380090145394206, 0.0011354690068401396];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (363, 363)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  4.313e+20
  Optimized FLOP count:  3.235e+11
   Theoretical speedup:  1.333e+9
  Largest intermediate:  7.137e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           TDOT    medaf,gfmlk->edaglk                   cdjk,edaglk->ljgeca
   8           TDOT    edaglk,cdjk->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.161e+16
  Optimized FLOP count:  7.744e+10
   Theoretical speedup:  1.499e+5
  Largest intermediate:  1.659e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1600, 1600)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.362e+17
  Optimized FLOP count:  1.636e+11
   Theoretical speedup:  2.667e+6
  Largest intermediate:  4.920e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1728, 1728)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.530e+15
  Optimized FLOP count:  4.374e+10
   Theoretical speedup:  1.493e+5
  Largest intermediate:  1.244e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (3456, 3456)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.612e+16
  Optimized FLOP count:  1.735e+11
   Theoretical speedup:  1.506e+5
  Largest intermediate:  2.488e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.39543854300000447;1.4964035429999853;148.18103501699807;145.54141336499742;3.7841620891263714;1.018136567393233;3.716752948786704;[0.4039771659999971, 0.401844030999996, 0.49258686899999304, 0.39612992400000024, 0.39543854300000447, 0.3974585140000002, 0.39932535000000513, 0.3965670900000049, 0.40109990400000584, 0.40505207600000404, 0.40281366100001037, 0.40669858100000056, 0.4026412399999941, 0.3965459689999875, 0.4069179160000118, 0.4070194390000097, 0.40028754899999797, 0.4007960179999941, 0.39905001799999695, 0.40075272900000414, 0.45806834299999366, 0.44609883399999717, 0.48854323099998, 0.4801929279999939, 0.4048861670000008, 0.49035054300000525, 0.41305104599999254, 0.420997242999988, 0.41121563900001945, 0.4027968310000034, 0.4042316450000101, 0.40888073700000405, 0.398980894999994, 0.5215926490000129, 0.47213355299999193, 0.4052566000000013, 0.4025330220000001, 0.4904533910000026, 0.41289004700000476, 0.40619628899999327, 0.404288997000009, 0.40524426500000743, 0.40463414300000977, 0.4065033019999902, 0.41178209900000695, 0.4213081369999969, 0.42896267799997645, 0.5718998680000027, 0.581574663000012, 0.5533042400000028];[1.857805528, 2.000655010999992, 1.8488062069999955, 1.7302860089999967, 1.7795356360000056, 1.8320785720000003, 1.8166101230000038, 1.816871801000005, 1.8084687669999937, 2.60125245399999, 1.9352580270000033, 1.8148033209999994, 1.9986124020000204, 1.9488488500000187, 1.880882305, 1.8764617660000056, 1.9664894450000077, 1.787792760000002, 1.5903870609999728, 1.5139124970000069, 1.49825300400002, 1.5152366260000178, 1.5227088379999998, 1.5091685369999936, 1.6631979130000047, 1.504118453000018, 1.4987301749999915, 1.4964035429999853, 1.6606644100000096, 1.7009670079999921, 1.7065150489999894, 1.7024447920000227, 1.7004589160000023, 1.7005864859999917, 1.6947389530000123, 1.6930327949999935, 1.6954967060000001, 1.693605300999991, 1.692960419000002, 1.691658863000015, 1.6760636180000006, 1.699918141000012, 1.6926852560000043, 1.677946162000012, 1.6758595789999902, 1.6747741410000003, 1.6781924539999977, 1.677737699000005, 1.6771699279999837, 1.6850623759999905];[152.02945194800003, 150.9087285180001, 152.13061892899998, 150.369956582, 152.74791846199992, 148.99802340099973, 152.1567977929999, 150.41462244100057, 150.9154503540003, 150.72010669199972, 152.82543563900026, 151.80003687699946, 152.4120846210003, 148.5837993419982, 150.04030752900144, 149.4488380870007, 150.38501689700024, 149.41658619099962, 149.94989110999904, 149.76324030100022, 150.48232812699916, 148.49785794299987, 149.6083417790005, 149.51077767100014, 148.61303712799963, 149.38402832700012, 150.09510150300048, 150.11753860499994, 150.31437223500143, 151.737933315002, 148.79825764600173, 150.56604576700192, 150.2089489229984, 150.5290011249981, 148.18103501699807, 149.65145199400104, 149.289276487998, 150.11407732699809, 152.06661376299962, 149.16096256399942, 148.63408606200028, 150.54723947700222, 151.03339146399776, 149.0476382980014, 149.20842627699858, 149.7686222049997, 148.88258564399985, 152.5310404710017, 151.50045452199993, 149.65231708099782];[147.53178708400083, 149.19171389599796, 149.53085737399851, 148.38854404199992, 148.40549167800054, 148.05069683699912, 146.9968296640036, 148.415636482001, 148.5913595710008, 149.97199168599764, 149.37248989100044, 147.35549613199328, 148.95731111400528, 149.11044745400432, 148.4943907029956, 149.0622781480015, 150.54313264200027, 150.06328011700316, 148.63682088500718, 147.27162186099667, 148.63911785299933, 147.60740075399735, 148.59395113199935, 149.52386576300705, 146.50933910399908, 148.44117109400395, 148.8479855770056, 147.2996759919988, 146.79385357200226, 147.6926339629972, 149.10910063999836, 148.29796475100375, 148.74058638500355, 147.61355802900653, 147.86274791300457, 149.3958452769948, 149.30324654099604, 146.19828368600065, 149.41071474400087, 147.15331089600295, 146.523891629, 149.1928259749984, 151.2981839389904, 149.07546189900313, 147.866100266001, 146.30187637400013, 145.54141336499742, 148.79302945499512, 147.8208974650006, 149.8395295579976]
features.3;0.9829237960002501;1.1354380630000378;82.58548932299891;87.91633045201161;1.1551638770171242;0.939364608354275;1.229728975036562;[0.9829237960002501, 0.985988925996935, 0.9989037859995733, 0.9830675809971581, 0.9954026029990928, 0.9936012300022412, 0.9896510830003535, 0.9933771689975401, 0.9893553520014393, 0.9969851080022636, 1.023422769998433, 0.98826655999801, 0.9905788570031291, 0.9981042619947402, 0.9935173640005814, 0.9897118540029624, 0.9981987440005469, 0.9916086060002272, 0.9934790250008518, 0.999010300001828, 0.9952678379995632, 0.9967796029995952, 0.9905991029991128, 1.0077929620019859, 0.9862060650011699, 0.9925007969977742, 1.0028127629993833, 1.0224214429945278, 1.0242078900009801, 1.0231737479989533, 1.022362689003785, 1.0241934769983345, 1.0203842050032108, 1.0258799779985566, 1.0138881990023947, 1.0269493759988109, 1.011550201998034, 1.0283541150020028, 1.018534868999268, 1.0211923069982731, 1.019219906997023, 1.0281911699967168, 1.0257792490010615, 1.022828916004073, 1.026383820000774, 1.0258930800009693, 1.0272046330028388, 1.1091551139979856, 1.1282223900016106, 1.1295055560003675];[1.152342632998625, 1.172638203999668, 1.1557660120015498, 1.1536290900003223, 1.149153626000043, 1.1509591299982276, 1.1497322770010214, 1.149866280000424, 1.146220914000878, 1.1496289079987037, 1.1356069909998041, 1.1855145660010749, 1.1446728490009264, 1.1448195759985538, 1.146390600999439, 1.1380404120027379, 1.143587493999803, 1.1454188389980118, 1.146048028000223, 1.1402979900012724, 1.1415844590010238, 1.1432808129975456, 1.1433942829971784, 1.1434452180001244, 1.1970974059986474, 1.1449708180007292, 1.1428875960009464, 1.1463369079974655, 1.1457045740025933, 1.1448703540008864, 1.142007863996696, 1.1467903689990635, 1.1425920039982884, 1.1443881779996445, 1.1393519730008848, 1.1435914499998034, 1.1465249579996453, 1.176156543999241, 1.142983115001698, 1.1464408949977951, 1.1434087109992106, 1.1354380630000378, 1.1443811540011666, 1.1459517719995347, 1.1394621719991846, 1.1453158670010453, 1.144369611000002, 1.1410647250013426, 1.147429591997934, 1.1389061989975744];[84.70716670400361, 84.36818964800113, 86.25127628799964, 84.71347160799996, 84.68410253399634, 84.29074785699413, 86.84574594400328, 82.72826421299396, 84.27773235800487, 84.82746503400631, 84.77789964000112, 84.65500757700647, 84.72333746900404, 84.95590441600507, 84.7264046340133, 86.19442335800704, 86.41996562999702, 86.5663551270045, 84.86131945500529, 84.80669763701007, 84.70078056899365, 85.17871837999701, 86.3608391369853, 86.35429183399538, 85.5535050380131, 84.85945199900016, 82.58548932299891, 84.71565075599938, 99.50880622099066, 98.02173214600043, 88.15722223399644, 88.18781705400033, 88.20002212801046, 88.19995778799785, 88.02686693100986, 88.13122025100165, 88.53151126999728, 88.28565735900338, 88.2577320850105, 88.29358086799766, 88.31191821399261, 90.55282477999572, 88.11446721500397, 90.13947094999457, 90.41262889701466, 88.3011142549949, 88.76810395099892, 88.15118485101266, 90.53894784898876, 90.36409579098836];[88.31778228301118, 88.51113804401393, 88.3125176800022, 87.91633045201161, 87.97696687500138, 88.27554321100615, 88.05462096699921, 88.03414034700108, 87.9403892489936, 87.97917060500185, 88.12893097600318, 90.24263964398415, 88.17014485698746, 88.10286970598827, 88.15029627500189, 89.98296386298898, 87.92923624699324, 87.99206213899015, 96.22721796299447, 92.62341163599194, 88.08040750800865, 88.29293525099638, 88.3830543889926, 90.69023845999618, 88.23451744500926, 91.08372443200642, 88.44590791899827, 88.50305747999664, 88.57252081899787, 90.42507509000279, 88.44924799999717, 88.56352167100704, 90.54144623800676, 88.54656063100265, 88.49535026700323, 88.52609947799647, 88.35660049900616, 88.3262573250031, 90.51916239500133, 88.45721243600565, 88.48409052099305, 88.56276427600096, 88.49105390700424, 90.46702714899584, 88.63748740799201, 88.80864089600072, 88.60033718800696, 88.4681710990044, 89.45728362800583, 88.65112952799245]
features.6;0.29777199500676943;0.2826522909963387;22.362580505010555;22.375442212010967;0.9492238885322745;0.9994251864665492;0.949769829083695;[0.29777199500676943, 0.3196976730032475, 0.3154996469966136, 0.3153775469982065, 0.3139999390041339, 0.31493806700746063, 0.31280820200481685, 0.3141766410044511, 0.3134770050019142, 0.3133929800023907, 0.31365905499842484, 0.3143524309998611, 0.3117647750041215, 0.3134380909978063, 0.3135595449930406, 0.3117122420007945, 0.31200530699425144, 0.3127899089959101, 0.3134816250021686, 0.31374168200272834, 0.31210046800697455, 0.31288427200342994, 0.3129027809991385, 0.3111061699964921, 0.31255393299943535, 0.31213587099773576, 0.31213485199259594, 0.314198692998616, 0.31134345199825475, 0.31208207800227683, 0.31331000300269807, 0.31171064999944065, 0.31350134999956936, 0.3121150880033383, 0.3140782170012244, 0.3139493010021397, 0.31358312699740054, 0.31446311499894364, 0.31308225299289916, 0.313537369002006, 0.3134247689959011, 0.31459284499578644, 0.31218649599759374, 0.312128917001246, 0.3127040550025413, 0.3115552450035466, 0.3108739919916843, 0.3142649539950071, 0.3119172799997614, 0.31283921800059034];[0.2826522909963387, 0.28732363900053315, 0.2884206480011926, 0.2887930399956531, 0.28808429899800103, 0.28654127700428944, 0.28621055399707984, 0.2870209789980436, 0.2879166359998635, 0.2868464469938772, 0.2876342499948805, 0.28690734999690903, 0.28652591799618676, 0.28671301899885293, 0.2882796209960361, 0.28657665699574864, 0.28793337699607946, 0.2866900759981945, 0.2878485900000669, 0.28655988299578894, 0.2883313030033605, 0.28642874200158985, 0.28657721500349, 0.2868492569978116, 0.29145284100377467, 0.2874253919944749, 0.2882300560013391, 0.28683267300220905, 0.2876270420019864, 0.2883584579976741, 0.28826961000595475, 0.2883079040038865, 0.28818120000505587, 0.2880393309969804, 0.28793811799550895, 0.2867884250008501, 0.2851460189995123, 0.2845607560011558, 0.28490124800009653, 0.2838811799956602, 0.2913722129960661, 0.28439860200160183, 0.2878765779969399, 0.2880761319975136, 0.28768151799886255, 0.2875704119942384, 0.28705383399938, 0.2882186990027549, 0.2889658830026747, 0.2878930869992473];[22.44198570399749, 22.737610973999836, 22.56325663699681, 22.50917656099773, 22.793870933994185, 22.65276792601071, 22.639094537997153, 22.89906983399851, 23.402635422004096, 22.67033987999457, 22.494334600000002, 22.72422558800463, 22.469965692005644, 23.71978623900941, 23.938914336009475, 22.67519182299293, 23.18625752801745, 22.42197882700566, 22.950561323006696, 24.628634520995547, 22.51669181598845, 22.531061223002325, 22.42697431200213, 22.762920224988193, 22.572567797004012, 22.467309045001457, 22.68577503299457, 22.758794523011602, 22.99821907000296, 22.553960345008818, 22.52872045300319, 22.608314182005415, 22.486262177000754, 22.52347173000453, 23.672389751984156, 22.45695669700217, 23.58909835799568, 25.49464313899807, 24.450872467998124, 22.363354152992542, 22.5549678059906, 23.25384636301169, 23.131959651000216, 23.63680335599929, 23.204157785999996, 24.407078429998364, 23.43089179499657, 22.362580505010555, 22.73256293000304, 23.87022252600582];[22.51089673700335, 23.323509984991688, 22.375442212010967, 23.31949857500149, 22.38636001401028, 24.98386887100787, 23.145944970994606, 23.667788159007614, 24.667980316007743, 23.99877014199592, 22.69284475500899, 22.565449908994196, 22.787768818001496, 22.511594708012126, 23.182924513996113, 23.80358579899621, 23.280413767017308, 22.83244954499969, 22.740828111003793, 23.096668468991993, 22.39186870300182, 24.164941520997672, 22.573500644008163, 22.425946572009707, 23.776009884990344, 22.569425877001777, 22.589427623002848, 25.084430214003078, 22.473595727999054, 22.658062651993532, 22.545283525993, 22.85052889900544, 24.879820792004466, 23.04912881099881, 24.086867777994485, 24.149585544997535, 24.395974350998586, 23.719905107005616, 25.73413160698692, 22.552065197996853, 22.51705469400622, 23.405045857994992, 22.836484597995877, 22.77161359800084, 23.051983516998007, 24.67479910700058, 22.443815482998616, 22.515877352991083, 26.007792181000696, 24.662178753998887]
features.8;1.0143402909961878;0.9424665260012262;101.34038965900254;88.76171044899093;0.9291423542641946;1.1417128978968951;0.813814362591271;[1.034995132999029, 1.0318238150066463, 1.033801029996539, 1.0284746830002405, 1.0280681540025398, 1.0306105749987182, 1.016970801007119, 1.0308237099961843, 1.0157889829933993, 1.0193979189934907, 1.0360254349943716, 1.0270716729937703, 1.0243565269993269, 1.0231021639992832, 1.0278061329954653, 1.0231302579995827, 1.026104534001206, 1.0246631900008651, 1.0244282380008372, 1.0234388140015653, 1.027482402001624, 1.0473944679979468, 1.021550131998083, 1.0185002279977198, 1.024433043996396, 1.0260976609934005, 1.0213441749947378, 1.0239875019979081, 1.0278077600014512, 1.0214729540020926, 1.0284876599980635, 1.0245022660019458, 1.0245418960039387, 1.0452361819989164, 1.0296982529980596, 1.023312025994528, 1.0231641540012788, 1.020074965999811, 1.0265582799984259, 1.0239312630001223, 1.0277659319981467, 1.0229577860009158, 1.014441268001974, 1.023371675000817, 1.015634573996067, 1.0143402909961878, 1.016074375998869, 1.0280552629992599, 1.0170015529947705, 1.0219310820029932];[0.9487554280058248, 0.9483085419997224, 0.9424665260012262, 0.9478414190016338, 0.9488666390025173, 0.9498369040011312, 0.9488029610001831, 0.9490997989996686, 0.9492817490026937, 0.9477052340007504, 0.9655026670006919, 0.9522325180005282, 0.9505684440009645, 0.9496987389939022, 0.949397518998012, 0.9497532710011001, 0.9482437080005184, 0.9484726329974364, 0.9501090249978006, 0.9491246950055938, 0.950262420999934, 0.9497376219951548, 0.966486965000513, 0.9504205060002278, 0.9490611149958568, 0.9477329159999499, 0.9470208519996959, 0.952360982002574, 0.9472298440014129, 0.947003281005891, 0.9483714019952458, 0.947487543002353, 0.9448604060016805, 0.9483506219985429, 0.9497346279968042, 0.9479548460003571, 0.949567242001649, 0.9477281229992514, 0.9687719520006794, 0.9510196629998973, 0.948076092005067, 0.9487040979947778, 0.9487203680037055, 0.9486423120033578, 0.9485518290020991, 0.9501282790006371, 0.9494739739966462, 0.9492125609976938, 0.9512903869981528, 0.9504692440023064];[102.59525299899542, 107.10368958200706, 103.78985414199997, 103.11610037799255, 107.12494238399813, 104.40489690900722, 107.93322607199661, 104.61602530799428, 101.34038965900254, 108.0124639039932, 104.09064435300388, 104.79238319099386, 103.74520571700123, 102.75940016900131, 104.41326011400088, 104.38442090799799, 104.55191124800331, 104.51911374098563, 104.76032807500451, 104.26901286300563, 104.95217885700549, 105.11514097300096, 104.6236303189944, 112.56621671099856, 104.96942417299579, 105.24327279299905, 104.51053539300483, 111.26558054600173, 104.44678588800161, 106.92542722600047, 104.90599698200094, 104.81133329099976, 104.78076055899874, 106.86951526999474, 105.13065843999357, 109.41064340999583, 112.0777267579906, 107.48399517900543, 109.74747574401408, 104.7036429380023, 107.1176010249983, 106.60975975899782, 105.03013705899502, 107.32157159499184, 105.45038865700917, 106.02036437099741, 103.88358224199328, 110.45523478600808, 111.20002016999933, 111.34151979500166];[101.61451118101104, 109.87057947000721, 106.77882342400699, 106.22052440800326, 109.04751863500132, 111.53529002099094, 106.31290185100079, 104.94839755099383, 106.46335108200583, 106.22515860299609, 105.52308412999992, 109.20764205300657, 110.0186912210047, 120.13692730998446, 89.03110334501253, 100.91239381597552, 104.76361177199578, 104.80545307100692, 100.99141195401899, 101.0599195020186, 100.93418317500618, 104.47515750500315, 101.26229544599482, 100.61194287400576, 100.65967160499713, 100.66665489898878, 100.87254107899207, 104.05159503199684, 101.26610499000526, 100.95139714199468, 100.5452191310178, 100.77584373600257, 100.81852309199166, 101.16328795200388, 102.07934267100063, 104.31769236199034, 100.57700403701165, 100.91785825001716, 104.51346766602364, 100.54561173301772, 100.9221805039997, 101.22811789497791, 100.84688999599894, 101.25607171597949, 100.9643722660112, 104.11027662399283, 104.18283965101, 100.64898446599545, 88.76171044899093, 100.73191384601523]
features.10;0.4971758469910128;0.44831315700139385;45.46588379998866;46.76791320301709;0.9017195016907122;0.9721597712222826;0.9275424970084837;[0.49788787600118667, 0.5062486660171999, 0.5026057909999508, 0.5017139309929917, 0.502824683993822, 0.5035813939903164, 0.5011032610054826, 0.5019495140004437, 0.5015895139949862, 0.5433653020008933, 0.503319894996821, 0.5013959719944978, 0.53516460400715, 0.5032425149984192, 0.5051309269911144, 0.5012630980054382, 0.4971758469910128, 0.5011597419943428, 0.5250616739940597, 0.500456337002106, 0.5064365199941676, 0.503051385996514, 0.5037417989951791, 0.5010152059985558, 0.49882172200887, 0.5024050299980445, 0.4987338009959785, 0.5017947629967239, 0.5016187949804589, 0.5031607540004188, 0.5030868789908709, 0.5028112699801568, 0.5042857180087594, 0.49866690499766264, 0.503331314001116, 0.5013114320026943, 0.4981421560078161, 0.5009368190076202, 0.50055167399114, 0.5004554059996735, 0.5031395830010297, 0.4990835760108894, 0.5008430930029135, 0.5263554330012994, 0.5009359399991808, 0.5027244199882261, 0.5060656489949906, 0.4999443779961439, 0.5028328859916655, 0.503373218991328];[0.452927931008162, 0.4576874129998032, 0.45664879100513645, 0.452300942997681, 0.4559379600104876, 0.4524704439972993, 0.45384064900281373, 0.45399056999303866, 0.46077392299775966, 0.4538079649937572, 0.4512277640023967, 0.453056522004772, 0.4558119279972743, 0.4562742580019403, 0.4558155109989457, 0.4560339260060573, 0.45485482599178795, 0.4576095969969174, 0.45941758299886715, 0.45521320300758816, 0.4575933900050586, 0.45569014399370644, 0.4615252540097572, 0.4557475140027236, 0.45607792600640096, 0.4586851240019314, 0.45586015199660324, 0.45541389200661797, 0.45878260099561885, 0.4574760849936865, 0.4569197230011923, 0.45596745099464897, 0.45639342299546115, 0.4571405250026146, 0.4604834839992691, 0.4613843580009416, 0.45203262900759, 0.4577337179944152, 0.45952707799733616, 0.45711107799434103, 0.45515971900022123, 0.45776825699431356, 0.45694407999690156, 0.45549491100246087, 0.4571811509958934, 0.45700379999470897, 0.45763873800751753, 0.45699183199030813, 0.44831315700139385, 0.4531195750023471];[46.151375473011285, 46.00764496899501, 46.05181362500298, 47.62696494699048, 45.782848431001185, 45.630942450021394, 46.24514668599295, 45.77016798102704, 47.44501117101754, 45.75651198699779, 46.03001343899814, 46.10270046701771, 45.831349782980396, 45.642949553992366, 45.98740589299996, 47.620139053004095, 47.61925492199953, 47.664537238990306, 46.05773436196614, 46.19194862099539, 46.0331599520141, 45.80577994600753, 45.82245100199361, 45.90786537100212, 46.191612495007575, 47.19148266100092, 46.1567441639927, 45.69642983601079, 45.46588379998866, 47.588325039003394, 47.42817688600917, 45.96638621200691, 45.59061487200961, 46.9757422140101, 47.168095124012325, 46.0584803380043, 45.92753250799433, 46.70626113002072, 47.05243568200967, 47.77965201402549, 47.50191545399139, 48.31581815400568, 48.72876561500016, 48.031376708022435, 47.9165947210131, 46.74762111098971, 47.2527097560087, 47.38731934899988, 48.66365383299126, 47.926575022007455];[50.29790052599856, 48.987396638985956, 48.78497020700888, 47.3832758070057, 48.60289906201069, 48.83889339200687, 47.85312220797641, 46.98538748099236, 47.40441483499308, 47.092883516990696, 46.93127707797976, 47.37149811000563, 46.88135054799204, 47.27986594599497, 47.28689692499756, 50.30401613099093, 47.555104362007114, 47.08987705298932, 47.05548156898294, 47.91583063801227, 48.87512919897563, 49.49579921501572, 47.33602274500299, 47.30885401100386, 47.12069889198756, 47.79049039797974, 47.717470479983604, 46.76791320301709, 47.97692964298767, 46.9877060810104, 49.899568900989834, 47.69671524397563, 48.732899183014524, 48.284319352023886, 47.51781198698154, 48.4061012580205, 46.85929632499756, 47.66578509299143, 47.26078088901704, 48.452811439012294, 47.47159222900518, 50.29832738598634, 47.823220538004534, 47.5731951110065, 48.09375986200757, 48.420653966997634, 48.4149311529909, 48.57587356500153, 48.24683192797238, 49.757588430991746]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  iyqa,otq,rza,ctx,ezk,ibxk->yorbce
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  4.313e+20
  Optimized FLOP count:  3.235e+11
   Theoretical speedup:  1.333e+9
  Largest intermediate:  7.137e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ctx,otq->cxoq        iyqa,rza,ezk,ibxk,cxoq->yorbce
   6           GEMM        rza,iyqa->rziyq           ezk,ibxk,cxoq,rziyq->yorbce
   6           GEMM        ibxk,ezk->ibxez              cxoq,rziyq,ibxez->yorbce
   8           TDOT    ibxez,rziyq->bxeryq                   cxoq,bxeryq->yorbce
   8           TDOT    bxeryq,cxoq->yorbce                        yorbce->yorbce

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  4.313e+20
  Optimized FLOP count:  3.235e+11
   Theoretical speedup:  1.333e+9
  Largest intermediate:  7.137e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.161e+16
  Optimized FLOP count:  7.744e+10
   Theoretical speedup:  1.499e+5
  Largest intermediate:  1.659e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.362e+17
  Optimized FLOP count:  1.636e+11
   Theoretical speedup:  2.667e+6
  Largest intermediate:  4.920e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.530e+15
  Optimized FLOP count:  4.374e+10
   Theoretical speedup:  1.493e+5
  Largest intermediate:  1.244e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.612e+16
  Optimized FLOP count:  1.735e+11
   Theoretical speedup:  1.506e+5
  Largest intermediate:  2.488e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.013530477008316666;0.05451410400564782;;;4.028986115725269;;;[0.021773400992969982, 0.021736310998676345, 0.021890191012062132, 0.019494231994030997, 0.019498294001095928, 0.01886141099384986, 0.01887988300586585, 0.016582679003477097, 0.01655826100613922, 0.016556895992835052, 0.01539439799671527, 0.015403097015223466, 0.01539397101441864, 0.015389453008538112, 0.014850249994196929, 0.014723498985404149, 0.014756266988115385, 0.014740236001671292, 0.014742600003955886, 0.014749772002687678, 0.014722652995260432, 0.014681513988762163, 0.01418544800253585, 0.014190686997608282, 0.014160902006551623, 0.01418179199390579, 0.014182218015776016, 0.013530477008316666, 0.013628860004246235, 0.013651339002535678, 0.013584601008915342, 0.013605258980533108, 0.0136597570090089, 0.013571827003033832, 0.013581999999587424, 0.01369286900444422, 0.013635665993206203, 0.013671858003363013, 0.013699287999770604, 0.013685351994354278, 0.013779171989881434, 0.01372860099945683, 0.013733403000514954, 0.013758946995949373, 0.013662308003404178, 0.013821555010508746, 0.013709901002584957, 0.013871906994609162, 0.01375297199410852, 0.013880452999728732];[0.059634368008119054, 0.05863172700628638, 0.06143330500344746, 0.05931741700624116, 0.059949089991278015, 0.060730735000106506, 0.058317242001066916, 0.05879454100795556, 0.06131665100110695, 0.05953808900085278, 0.05451410400564782, 0.060628325009020045, 0.06259577099990565, 0.062471915007336065, 0.05963942800008226, 0.05939034699986223, 0.06168144999537617, 0.05765376798808575, 0.058947172001353465, 0.0619877639983315, 0.05974507800419815, 0.05849094099539798, 0.05847111401089933, 0.059947134999674745, 0.06032146200595889, 0.05791473700082861, 0.06013558000267949, 0.06084453700168524, 0.05808402800175827, 0.0616376539983321, 0.060295890987617895, 0.058837745993514545, 0.06025894499907736, 0.05960636799864005, 0.05921303300419822, 0.06125002600310836, 0.059168100997339934, 0.06006671299110167, 0.060999900990282185, 0.058443658010219224, 0.05995110700314399, 0.06085324000741821, 0.05873221799265593, 0.0608838129992364, 0.05994141499104444, 0.05996542600041721, 0.06101615600346122, 0.059665377004421316, 0.06024449900723994, 0.06096051799249835];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.04142106200743001;0.045717676999629475;;;1.1037301986952617;;;[0.04458782001165673, 0.0429666849959176, 0.04340357800538186, 0.04347944399341941, 0.044116533012129366, 0.044076798993046395, 0.04405771799793001, 0.044827723017078824, 0.04540069799986668, 0.04552233299182262, 0.045963562006363645, 0.04435689400997944, 0.04376992900506593, 0.04260293100378476, 0.04293090400460642, 0.043246269997325726, 0.04420926001330372, 0.04453530098544434, 0.04325617500580847, 0.04283431399380788, 0.04230336201726459, 0.04327718600688968, 0.04376448399852961, 0.044726583000738174, 0.04492632900655735, 0.045499554005800746, 0.045370174004347064, 0.043515664990991354, 0.04142106200743001, 0.04224861599504948, 0.043300569988787174, 0.044515905014122836, 0.04542063501139637, 0.04539015001500957, 0.045293400005903095, 0.04446946599637158, 0.04403498099418357, 0.04248369199922308, 0.042870039003901184, 0.04379787501238752, 0.04506113899697084, 0.04530703600903507, 0.045513286007917486, 0.046091301017440856, 0.045366246995399706, 0.04534056100237649, 0.04437048200634308, 0.04359943000599742, 0.04280767599993851, 0.04180645599262789];[0.05125703300291207, 0.05219340999610722, 0.05322169199644122, 0.04981500199937727, 0.05289319300209172, 0.05246696399990469, 0.05128844999126159, 0.053214700004900806, 0.050651775003643706, 0.053273343000910245, 0.05254435900133103, 0.04970428299566265, 0.05343462500604801, 0.0508482300065225, 0.053750220002257265, 0.05252529900462832, 0.049214319995371625, 0.0532695580041036, 0.052373012993484735, 0.054230716996244155, 0.052542520003044046, 0.049841279003885575, 0.051090351000311784, 0.045717676999629475, 0.05441721899842378, 0.050710366005660035, 0.053679215008742176, 0.05155927699524909, 0.05387446300301235, 0.053062197999679483, 0.04955394800344948, 0.054203259001951665, 0.050602096001966856, 0.05393877100141253, 0.05259193500387482, 0.05285824299789965, 0.053259854001225904, 0.05032579999533482, 0.05390833299316, 0.0510506379941944, 0.05450653099978808, 0.05177678600011859, 0.052833089997875504, 0.05298534101166297, 0.05043387899058871, 0.05417503499484155, 0.05092869501095265, 0.053860156011069193, 0.05229063700244296, 0.053859261999605224];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.007855906995246187;0.008628338007838465;;;1.0983248672699024;;;[0.007855906995246187, 0.009087905011256225, 0.008820037997793406, 0.009338265997939743, 0.009075501991901547, 0.008666995985549875, 0.009076775997527875, 0.008587028001784347, 0.00939103399286978, 0.008660959007102065, 0.009793346005608328, 0.008989362002466805, 0.009341198994661681, 0.009067626990145072, 0.008825133991194889, 0.009200175001751631, 0.00850641900615301, 0.009439779008971527, 0.008660591003717855, 0.009910545006277971, 0.009075028996448964, 0.009335980998002924, 0.009166200994513929, 0.008661387008032762, 0.009218331004376523, 0.00851634400896728, 0.009535841003526002, 0.008736557996599004, 0.009825932997046039, 0.009165512004983611, 0.008904582005925477, 0.008945378984208219, 0.008373511998797767, 0.009036410003318451, 0.008515787005308084, 0.009344882011646405, 0.008590872006607242, 0.009873615999822505, 0.009067916005733423, 0.009345339989522472, 0.009072525004739873, 0.008590063996962272, 0.00905298900033813, 0.008588376003899612, 0.00939813999866601, 0.00866501200653147, 0.009911421017022803, 0.00906704600492958, 0.009348121006041765, 0.009064044992555864];[0.00895820300502237, 0.009936084999935701, 0.009332560992334038, 0.00864161699428223, 0.009898331001750194, 0.009339591008028947, 0.008648896997328848, 0.009889130989904515, 0.009325380000518635, 0.0086441180028487, 0.009883992010145448, 0.009406732002389617, 0.0086409450013889, 0.009798604995012283, 0.009388014004798606, 0.00863704999210313, 0.009795546997338533, 0.009395407992997207, 0.008643177003250457, 0.009929267995175906, 0.009427476994460449, 0.008653623008285649, 0.009883898004773073, 0.009446052004932426, 0.008643784007290378, 0.009802635991945863, 0.0094086399913067, 0.008633806995931081, 0.009790180003619753, 0.009423840005183592, 0.008632697004941292, 0.009804130997508764, 0.009417505003511906, 0.00864163700316567, 0.009882086989819072, 0.0094288139953278, 0.008635555001092143, 0.009886384999845177, 0.00940376499784179, 0.008712832001037896, 0.009813647993723862, 0.009411612001713365, 0.008706010004971176, 0.009605728002497926, 0.009320388999185525, 0.00870633999875281, 0.009604316001059487, 0.009338670002762228, 0.008628338007838465, 0.009713102990644984];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.04097538298810832;0.03759286600688938;;;0.9174500215848965;;;[0.04111879899573978, 0.04297588099143468, 0.043821450002724305, 0.044397209014277905, 0.04380600800504908, 0.04237536700384226, 0.0425216979929246, 0.041931902000214905, 0.04200307300197892, 0.04382133799663279, 0.043810582006699406, 0.043729217009968124, 0.043277671007672325, 0.042375132004963234, 0.04252413900394458, 0.041181908003636636, 0.043042411998612806, 0.04373254699748941, 0.043689082012861036, 0.0424338270095177, 0.04236996099643875, 0.04097538298810832, 0.04216622401145287, 0.04406380200816784, 0.04386338400945533, 0.04358086100546643, 0.043471845987369306, 0.042224323988193646, 0.04288082299171947, 0.04119690698280465, 0.043084190983790904, 0.04427013001986779, 0.04440622200490907, 0.042987677006749436, 0.043942533011431806, 0.041712047008331865, 0.04139575597946532, 0.04311086500820238, 0.04482355300569907, 0.04362907199538313, 0.04400167199491989, 0.04236425500130281, 0.043330758009688, 0.04267511100624688, 0.044381765997968614, 0.043968539001070894, 0.04407352198904846, 0.04328629000519868, 0.04321619599068072, 0.04254973000206519];[0.044549598009325564, 0.042914399004075676, 0.03983369701018091, 0.044947665999643505, 0.043800167011795565, 0.04020738598774187, 0.044524213997647166, 0.0431067330064252, 0.040672046001418494, 0.04448924800090026, 0.04297010399750434, 0.04053963499609381, 0.045098694987245835, 0.04295050000655465, 0.040891536002163775, 0.044501204989501275, 0.04310069599887356, 0.041062441989197396, 0.044622486995649524, 0.04226840200135484, 0.041245145999710076, 0.044890271994518116, 0.04269613599171862, 0.03759286600688938, 0.03892251198703889, 0.043867614993359894, 0.04294593598751817, 0.04114297700289171, 0.04414189999806695, 0.042557659005979076, 0.04059099199366756, 0.044272175000514835, 0.0427163070125971, 0.04811102501116693, 0.04074328600836452, 0.04431812299299054, 0.04362114499963354, 0.04152308999618981, 0.04432248600642197, 0.04373507699347101, 0.040699096003663726, 0.04440941799839493, 0.0437398909998592, 0.04107222199672833, 0.04435784099041484, 0.04373717099952046, 0.041125586998532526, 0.04504036600701511, 0.04293204100395087, 0.04082100199593697];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.013778067994280718;0.015172346000326797;;;1.1011954656215113;;;[0.013778067994280718, 0.01622664999740664, 0.015812933997949585, 0.015316678996896371, 0.01531887799501419, 0.015676602008170448, 0.01580368500435725, 0.015829418000066653, 0.016288443002849817, 0.015792135993251577, 0.016215700990869664, 0.016053586019552313, 0.016434504999779165, 0.015770987010910176, 0.016216002011788078, 0.015309206006349996, 0.015768451004987583, 0.015476305008633062, 0.015584318010951392, 0.016146683003171347, 0.015664352002204396, 0.016271833010250703, 0.015551021991996095, 0.016232437003054656, 0.015655205002985895, 0.01594018199830316, 0.015471719016204588, 0.015617669007042423, 0.015813207006431185, 0.015902529994491488, 0.01630778300750535, 0.015739937996841036, 0.016317080007866025, 0.015632886992534623, 0.016433890006737784, 0.015506547002587467, 0.015910317000816576, 0.015680412005167454, 0.015689598003518768, 0.015639479010133073, 0.015969216998200864, 0.015807979987584986, 0.01595601500594057, 0.01646335500117857, 0.015846841008169577, 0.016526610022992827, 0.015730697006802075, 0.016261109005426988, 0.01548588699370157, 0.015735327993752435];[0.015883257001405582, 0.01564743999915663, 0.015595475997542962, 0.01658801900339313, 0.01580585600459017, 0.017087416010326706, 0.015487468990613706, 0.015471787002752535, 0.015592871000990272, 0.015737847992568277, 0.016810953995445743, 0.016016740002669394, 0.01612604400725104, 0.015476147003937513, 0.015470774000277743, 0.015631364993168972, 0.015186455988441594, 0.016460134997032583, 0.015861612002481706, 0.01612378199934028, 0.01548143800755497, 0.015471641003387049, 0.015615629003150389, 0.015474793006433174, 0.016244296988588758, 0.016373335995012894, 0.016472285002237186, 0.01563081100175623, 0.015172346000326797, 0.015692251996370032, 0.01547507700161077, 0.0162487420020625, 0.015889542002696544, 0.01612113199371379, 0.01560461700137239, 0.01579489700088743, 0.015671077999286354, 0.015323047002311796, 0.01584629199351184, 0.01568475599924568, 0.01699841501249466, 0.015765509000630118, 0.015480044996365905, 0.015586480993079022, 0.015324485008022748, 0.01619730200036429, 0.015662018005969003, 0.016875807006726973, 0.015823416993953288, 0.015959197990014218];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  4.313e+20
  Optimized FLOP count:  3.235e+11
   Theoretical speedup:  1.333e+9
  Largest intermediate:  7.137e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           TDOT    ibnvl,alizq->bnvazq                   fngq,bnvazq->zgabfv
   8           TDOT    bnvazq,fngq->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.161e+16
  Optimized FLOP count:  7.744e+10
   Theoretical speedup:  1.499e+5
  Largest intermediate:  1.659e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.362e+17
  Optimized FLOP count:  1.636e+11
   Theoretical speedup:  2.667e+6
  Largest intermediate:  4.920e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.530e+15
  Optimized FLOP count:  4.374e+10
   Theoretical speedup:  1.493e+5
  Largest intermediate:  1.244e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.612e+16
  Optimized FLOP count:  1.735e+11
   Theoretical speedup:  1.506e+5
  Largest intermediate:  2.488e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.013387956001679413;0.06085971299035009;;;4.545855467609523;;;[0.013700760988285765, 0.013544668996473774, 0.013571107003372163, 0.013785196002572775, 0.013415993002126925, 0.013415744004305452, 0.013600438993307762, 0.013677807990461588, 0.013594346004538238, 0.013588237998192199, 0.0137060749984812, 0.013564988999860361, 0.013447798992274329, 0.013504934002412483, 0.013721841009100899, 0.013441836999845691, 0.01365199800056871, 0.013720003989874385, 0.013441778006381355, 0.01377747098740656, 0.013387956001679413, 0.01366356699145399, 0.013740130001679063, 0.013416213987511583, 0.01359643200703431, 0.013508076997823082, 0.013718756003072485, 0.013573942022048868, 0.013627651002025232, 0.013626756001031026, 0.013556876001530327, 0.013591636990895495, 0.013578819009126164, 0.013646121005876921, 0.01366764098929707, 0.013586458007921465, 0.013587637004093267, 0.01358638000965584, 0.013811269018333405, 0.013715745008084923, 0.01384044201404322, 0.013866020002751611, 0.01379477500449866, 0.01389116000791546, 0.013901833008276299, 0.01380776298174169, 0.013786303985398263, 0.013942116012913175, 0.013958796989754774, 0.01402575099200476];[0.06779487899621017, 0.06383344500500243, 0.06188657799793873, 0.06305905099725351, 0.06158592899737414, 0.061554585001431406, 0.06230762301129289, 0.06212252601108048, 0.06381468300241977, 0.06215328299731482, 0.06350049799948465, 0.06238674699852709, 0.06393547900370322, 0.061868866003351286, 0.06372562400065362, 0.06200451799668372, 0.0626235270028701, 0.06148113700328395, 0.06289773600292392, 0.0620806599908974, 0.06251752200478222, 0.06164457098930143, 0.06154814398905728, 0.06438694000826217, 0.0617092440079432, 0.06496674999652896, 0.06085971299035009, 0.06451681799080689, 0.06268210499547422, 0.06527248299971689, 0.06186946900561452, 0.06444622999697458, 0.06249554800160695, 0.06322960498800967, 0.06381878400861751, 0.06368215598922689, 0.06228838500101119, 0.06451422699319664, 0.06262825499288738, 0.06267045700224116, 0.06218037300277501, 0.06275974500749726, 0.061200377997010946, 0.06342468400544021, 0.06226513300498482, 0.06383581100089941, 0.06179632000566926, 0.06331480099470355, 0.06207502899633255, 0.06304413499310613];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.03729875299904961;0.053136039001401514;;;1.4246063133197897;;;[0.0478896819986403, 0.04621403400960844, 0.04615605100116227, 0.04578708499320783, 0.045798210994689725, 0.045032636990072206, 0.04533902600815054, 0.04944264199002646, 0.04679849499370903, 0.04615554498741403, 0.045970955994562246, 0.04585413298627827, 0.04591716799768619, 0.04556277200754266, 0.04542991799826268, 0.04545547299494501, 0.045330730004934594, 0.04646678999415599, 0.04737913700228091, 0.048145018983632326, 0.04768903701915406, 0.03729875299904961, 0.05145128599542659, 0.046361454005818814, 0.04657137500180397, 0.046512966975569725, 0.04582107000169344, 0.04707647500617895, 0.045475505001377314, 0.04591317899757996, 0.04745659099717159, 0.047608084976673126, 0.04720510101469699, 0.046764572005486116, 0.046728754008654505, 0.045837220997782424, 0.046319955989019945, 0.04543717599881347, 0.04505368800892029, 0.046380703017348424, 0.0484082360053435, 0.04797524499008432, 0.046727189008379355, 0.04665002001274843, 0.0457644340058323, 0.046211576991481707, 0.04572530699078925, 0.045897150004748255, 0.04609596800582949, 0.047350138003821485];[0.05618308899283875, 0.05487944699416403, 0.05621930499910377, 0.05727178500092123, 0.054237768999882974, 0.056167254006140865, 0.05695539800217375, 0.053171770996414125, 0.05680874999961816, 0.05659256799845025, 0.05509146400436293, 0.05638310300128069, 0.05364654399454594, 0.055540929999551736, 0.05742420999740716, 0.053307017995393835, 0.05585971599793993, 0.057366372988326475, 0.05373451599734835, 0.056164880996220745, 0.057248841010732576, 0.05420953899738379, 0.05586133500037249, 0.05693089299893472, 0.05403950699837878, 0.056552567999460734, 0.05784220699570142, 0.054026008991058916, 0.056210643000667915, 0.0575205700006336, 0.053136039001401514, 0.05682636200799607, 0.05763486599607859, 0.05438185499224346, 0.055716225993819535, 0.057797198998741806, 0.05419491900829598, 0.05584142901352607, 0.0575805889966432, 0.05417398799909279, 0.0561426450003637, 0.0571103359980043, 0.054958759996225126, 0.05620216400711797, 0.05775204200472217, 0.05367883598955814, 0.05584602800081484, 0.0582197250041645, 0.053174535001744516, 0.056165378002333455];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.008742687001358718;0.011191861005499959;;;1.2801397332148126;;;[0.01803117399686016, 0.018021961994236335, 0.01802200000383891, 0.018016188987530768, 0.018019101014942862, 0.010553914020420052, 0.010175247982260771, 0.010182190002524294, 0.010241312993457541, 0.010184655999182723, 0.010174666007515043, 0.010491429013200104, 0.009549999012961052, 0.00915916298981756, 0.00949101998412516, 0.00874426199879963, 0.010098728991579264, 0.009158658984233625, 0.009528608017717488, 0.009298374003265053, 0.008844072988722473, 0.009950660009053536, 0.009070073007023893, 0.010211490996880457, 0.009649781000916846, 0.008822893010801636, 0.009947318001650274, 0.00907242800167296, 0.00985740301257465, 0.009541640989482403, 0.008994263014756143, 0.009947063008439727, 0.009080214003915899, 0.009760408007423393, 0.009463695008889772, 0.008823539988952689, 0.009486128998105414, 0.008822148985927925, 0.010093374003190547, 0.00943515200924594, 0.00934641799540259, 0.009482296998612583, 0.008742687001358718, 0.01009580001118593, 0.009267928995541297, 0.009562388993799686, 0.009505169000476599, 0.008829291007714346, 0.01006399501056876, 0.009258661011699587];[0.012449867004761472, 0.012484185994253494, 0.012752102004014887, 0.01235787000041455, 0.011861784994835034, 0.011393597000278533, 0.011636020004516467, 0.012546158002805896, 0.012763377002556808, 0.012629591001314111, 0.012102064996724948, 0.011685881006997079, 0.011191861005499959, 0.012040190995321609, 0.012659986998187378, 0.01255271999980323, 0.012251448992174119, 0.011862343002576381, 0.01133471098728478, 0.011786486997152679, 0.01265903799503576, 0.013108601997373626, 0.012363507004920393, 0.01194538599520456, 0.011488745003589429, 0.011629469998297282, 0.01255255300202407, 0.012632717000087723, 0.012244644996826537, 0.011675560002913699, 0.011274279997451231, 0.011996102999546565, 0.01276350099942647, 0.01274964700860437, 0.012277628004085273, 0.011789853000664152, 0.011344508995534852, 0.01168522700027097, 0.01255760301137343, 0.012667978997342288, 0.012131909010349773, 0.011996073997579515, 0.011217686012969352, 0.012166050990344957, 0.012750915993819945, 0.012733295996440575, 0.012111497999285348, 0.011682645999826491, 0.011289802001556382, 0.011849143003928475];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.04326421799487434;0.04572598300001118;;;1.0569007165558497;;;[0.044100016995798796, 0.045349022999289446, 0.045739899011095986, 0.044935349986189976, 0.04613660799805075, 0.045389017002889886, 0.044077603990444914, 0.050929647011798806, 0.04529279800772201, 0.046737553988350555, 0.04575321500306018, 0.04506756199407391, 0.04633081598149147, 0.0458650420041522, 0.0447957839933224, 0.04378890299994964, 0.045662261996767484, 0.04576787300175056, 0.04498857099679299, 0.045475426013581455, 0.04648689400346484, 0.04507115499291103, 0.046890868004993536, 0.04620979599712882, 0.0444579960021656, 0.04547159999492578, 0.046048350995988585, 0.045750376011710614, 0.0444503010076005, 0.04652333099511452, 0.045714779014815576, 0.04326421799487434, 0.04586694500176236, 0.04537972000252921, 0.0456453320075525, 0.04616663100023288, 0.04641273299057502, 0.04567210399545729, 0.04644531199301127, 0.04635712300660089, 0.04570530699857045, 0.04668202399625443, 0.04636129300342873, 0.04514747700886801, 0.045475521008484066, 0.046141194994561374, 0.04524555198440794, 0.04475919598189648, 0.045930124004371464, 0.04638367998995818];[0.047124171993345954, 0.04709419199207332, 0.048523265999392606, 0.050058307009749115, 0.04572598300001118, 0.048108754999702796, 0.05036850999749731, 0.04704094999760855, 0.048037372005637735, 0.049484848001156934, 0.05042209499515593, 0.047576411001500674, 0.04754644499917049, 0.05016278999391943, 0.05179970999597572, 0.04716044699307531, 0.04773307399591431, 0.04900411400012672, 0.04995926200354006, 0.04671585699543357, 0.048991984003805555, 0.048468966997461393, 0.05107782399863936, 0.04809169900545385, 0.04777335200924426, 0.049840153005789034, 0.05036216200096533, 0.047908098000334576, 0.04792479099705815, 0.04907274799188599, 0.0507577350072097, 0.04741732699039858, 0.047877798991976306, 0.05015879200072959, 0.048627301992382854, 0.04838164999091532, 0.04849597599240951, 0.04986802900384646, 0.05045811599120498, 0.0482775909913471, 0.04843544299365021, 0.049835857993457466, 0.05149648401129525, 0.049327048007398844, 0.047982184012653306, 0.04920625600789208, 0.05118604100425728, 0.05263813299825415, 0.050031029008096084, 0.047366034996230155];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.014680180000141263;0.019091248002951033;;;1.3004777872456144;;;[0.014680180000141263, 0.016352808990632184, 0.016506901010870934, 0.016174428994418122, 0.016411350996349938, 0.01598912700137589, 0.016386143979616463, 0.016164676009793766, 0.016384850998292677, 0.016166516987141222, 0.016602368021267466, 0.016368337004678324, 0.01633096499426756, 0.01632764701207634, 0.01635679700120818, 0.016165127002750523, 0.01665136800147593, 0.01635612201062031, 0.016540176002308726, 0.0159938729921123, 0.019041331004700623, 0.016022104988223873, 0.01720767999358941, 0.01689299999270588, 0.016724557004636154, 0.016700488005881198, 0.016360060006263666, 0.01651744199625682, 0.017345471002045088, 0.017362120997859165, 0.01673786700121127, 0.016202432991121896, 0.01617234900186304, 0.016291150997858495, 0.01598562000435777, 0.016548012019484304, 0.016171807001228444, 0.01625862299988512, 0.016156077006598935, 0.016264966994640417, 0.016166604007594287, 0.016380956993089058, 0.015990434985724278, 0.016438450998975895, 0.016164532004040666, 0.016372626007068902, 0.015983246004907414, 0.01652454401482828, 0.016165656998055056, 0.01639664199319668];[0.02016673400066793, 0.020161784006631933, 0.019904557993868366, 0.019376212003408, 0.019194895998225547, 0.019928096007788554, 0.021128238004166633, 0.019116173993097618, 0.01925404199573677, 0.01931544799299445, 0.01984454700141214, 0.02095453900983557, 0.019365945001482032, 0.019316271995194256, 0.01940787400235422, 0.020297320996178314, 0.020352648993139155, 0.01938129599147942, 0.019189047001418658, 0.019370773996342905, 0.02074465499026701, 0.019150610998622142, 0.019246915995609015, 0.019527726006344892, 0.020360291004180908, 0.020310663006966934, 0.019323979009641334, 0.0195064400031697, 0.01943039000616409, 0.02050275800866075, 0.019985424005426466, 0.019304172004922293, 0.01928489799320232, 0.019700251999893226, 0.020928077996359207, 0.019444382007350214, 0.019091248002951033, 0.019350996997673064, 0.020310003994381987, 0.020320413997978903, 0.019384789004107006, 0.019677131000207737, 0.019582170993089676, 0.020334436994744465, 0.019992147004813887, 0.019206858007237315, 0.019279483007267118, 0.019426394006586634, 0.020721352004329674, 0.019808865996310487];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (27, 27)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  7.661e+14
  Optimized FLOP count:  7.604e+8
   Theoretical speedup:  1.008e+6
  Largest intermediate:  3.995e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (864, 864)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  2.379e+11
   Theoretical speedup:  3.297e+6
  Largest intermediate:  3.610e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (864, 864)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.741e+17
  Optimized FLOP count:  1.150e+11
   Theoretical speedup:  1.513e+6
  Largest intermediate:  1.752e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (864, 864)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.541e+16
  Optimized FLOP count:  5.924e+10
   Theoretical speedup:  2.601e+5
  Largest intermediate:  9.555e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1728, 1728)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.163e+16
  Optimized FLOP count:  2.286e+11
   Theoretical speedup:  2.696e+5
  Largest intermediate:  1.911e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1728, 1728)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.226e+16
  Optimized FLOP count:  1.077e+11
   Theoretical speedup:  1.138e+5
  Largest intermediate:  9.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1728, 1728)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.382e+14
  Optimized FLOP count:  3.731e+10
   Theoretical speedup:  9.062e+3
  Largest intermediate:  3.185e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (192, 192)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.321e+12
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  3.659e+3
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (192, 192)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.321e+12
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  3.659e+3
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-40-generic", "version": "#41~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 31 16:00:14 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0134872700000414;0.0214518680004403;0.1922081539996725;0.1918487130024004;1.5905270674031404;1.001873564808681;1.5875526845614192;[0.015821335000509862, 0.01624317399910069, 0.013487270000041462, 0.013878657000532257, 0.01390234300015436, 0.013768495000476833, 0.013805990001856117, 0.01397137399908388, 0.013830994999807444, 0.013740360001975205, 0.013943318001111038, 0.013872121000531479, 0.013848916998540517, 0.013931903000411694, 0.013815476000672788, 0.013705805000427063, 0.01399977800065244, 0.013834213999871281, 0.013886085002013715, 0.01407923399892752, 0.013960636000774684, 0.013910071000282187, 0.014104742000199622, 0.01391415199941548, 0.014033248999112402, 0.014193957000316004, 0.01395655500164139, 0.014081553999858443, 0.01427447999958531, 0.013904545998229878, 0.014001307999933488, 0.014317266999569256, 0.014064854000025662, 0.014101226001002942, 0.014329551997434464, 0.014220765999198193, 0.014131730000372045, 0.014360664999912842, 0.014121075999355526, 0.014275390001785127, 0.014407161999770324, 0.014151575001960737, 0.014180811000187532, 0.014394736999747693, 0.01426733800144575, 0.014082617999520153, 0.014331164999020984, 0.014079284001127235, 0.014189584000632749, 0.014672622999569285];[0.024212399001044105, 0.021592109000266646, 0.02181302700046217, 0.0214518680004403, 0.023519063999628997, 0.02173425299952214, 0.0219671719987673, 0.02180988699910813, 0.023306731000047876, 0.02185266600099567, 0.0220905540008971, 0.02202653200038185, 0.02220039399981033, 0.02194092200079467, 0.021945202999631874, 0.021923741000136943, 0.02187850699920091, 0.021890166999583016, 0.022160628001074656, 0.021838659000422922, 0.021879072000956512, 0.022996787998636137, 0.02181437199942593, 0.021895506999499048, 0.02385985000000801, 0.022281928000666085, 0.021692750000511296, 0.022347833000821993, 0.02177409199975955, 0.02212327999950503, 0.021883164001337718, 0.022002386000167462, 0.0218204409993632, 0.022214544000235037, 0.021736244998464826, 0.021984328999678837, 0.021909470000537112, 0.021699831000660197, 0.022035531999790692, 0.022400050000214833, 0.021869624999453663, 0.02175258399984159, 0.02228076099891041, 0.02165487300044333, 0.021917929998380714, 0.02235887700044259, 0.021970768000755925, 0.02172614099981729, 0.022244301000682754, 0.02505507500063686];[0.1934162350007682, 0.19285651400059578, 0.19313045800117834, 0.1938916520011844, 0.19392754799991962, 0.19391600199924142, 0.19383928300158004, 0.19336992700118572, 0.19396217500070634, 0.20737376600118296, 0.1922081539996725, 0.1933347309968667, 0.19570047300112492, 0.19348987199919065, 0.20690397000362282, 0.19389019799928064, 0.19314218599902233, 0.19450386900280137, 0.19604462000097556, 0.1944085039995116, 0.1929801550013508, 0.19273860899738793, 0.19378942799994547, 0.19886366299942893, 0.19568409000021347, 0.19346930000028806, 0.19370907799930137, 0.19354239200038137, 0.19282069399923785, 0.19290802500290738, 0.1926243850048195, 0.19395221099875926, 0.19222980600352457, 0.19343726099941705, 0.1925305080039834, 0.19333837200065318, 0.1930086880001909, 0.19439919399883365, 0.1924611400008871, 0.19384065499980352, 0.19556390599791484, 0.19483128100182512, 0.19357706800110464, 0.20129261200054316, 0.19267813199621742, 0.19453641299696756, 0.19551981500080728, 0.19317965700065542, 0.19349259800219443, 0.19416030399952433];[0.19374069399782456, 0.20045430500067596, 0.19205202799821564, 0.19210583199856046, 0.20723812200048997, 0.19402490299944475, 0.1931413260026602, 0.19373817900122958, 0.1929557190014748, 0.19237405199964996, 0.19276701500166382, 0.19409321900093346, 0.1921131469971442, 0.1924437779980508, 0.20689138100351556, 0.19185533599738847, 0.19523625400324818, 0.19356196700209694, 0.19338852199689427, 0.1932867420000548, 0.1923285909997503, 0.1927643379985966, 0.1932015059992409, 0.19403709299876937, 0.20558599099967978, 0.1936635109996132, 0.1931035920006252, 0.192954305000967, 0.19317039699853922, 0.19385841599978448, 0.19364632699944195, 0.19409178100067948, 0.19375707600011083, 0.19270807899920328, 0.19365733100130456, 0.19359000999793352, 0.19184871300240047, 0.19265094199545274, 0.2031594899999618, 0.1926650100012921, 0.19271774599837954, 0.19322035200093524, 0.19391138599894475, 0.19431031499880191, 0.20594667000113986, 0.19353121600033774, 0.19246918199678476, 0.1927368970009411, 0.19238098500136402, 0.19260266999845044]
conv2.1;1.4579936499940231;2.2926135979942046;790.200523180014;788.5773315940169;1.5724441584526812;1.002058379718722;1.569214119933877;[1.4793554759817198, 1.4710049570421688, 1.470093910000287, 1.4679784839972854, 1.4671968289767392, 1.4636447000084445, 1.4671684259665199, 1.4630110829602927, 1.459426502988208, 1.4677944350405596, 1.4680048150476068, 1.4634898429503664, 1.465262776997406, 1.4611103599891067, 1.462910762988031, 1.4652227649930865, 1.4626760470564477, 1.4692483359831385, 1.4648914050194435, 1.4655920259538107, 1.4603653959929943, 1.4756051179720089, 1.4642060939222574, 1.4618151290342212, 1.4670557340723462, 1.461523343983572, 1.462978872936219, 1.482688154967036, 1.4636719869449735, 1.4677448800066486, 1.460187542019412, 1.4629902080632746, 1.4579936499940231, 1.4676755999680609, 1.4674942379933782, 1.465780579019338, 1.4651711919577792, 1.468980511999689, 1.4603853489970788, 1.464208004064858, 1.4976188690052368, 1.4634109360631555, 1.4710449640406296, 1.465252841997426, 1.4630537910270505, 1.4713070060824975, 1.4612702169688419, 1.4659744090167806, 1.4682457240414806, 1.462011648050975];[2.310286962951068, 2.3185303800273687, 2.2926135979942046, 2.3199192519532517, 2.296537143003661, 2.309940858045593, 2.299936144030653, 2.320091183995828, 2.3075909260078333, 2.297287432011217, 2.31847725098487, 2.312266680994071, 2.3065842840005644, 2.310363814991433, 2.307714299997315, 2.3057743489625864, 2.3481727759935893, 2.3189910260261968, 2.299212877987884, 2.3066457989625633, 2.299514381971676, 2.3104391169617884, 2.2990965549834073, 2.3377888560062274, 2.29935118497815, 2.3026635629939847, 2.2950270749861374, 2.3324308219598606, 2.3033347749733366, 2.321674347971566, 2.307136752002407, 2.311667922011111, 2.2994414970162325, 2.3038827999844216, 2.29794447903987, 2.3011994560365565, 2.30121941503603, 2.3014376100036316, 2.3122000849689357, 2.3861202989937738, 2.2968481330317445, 2.3304255490074866, 2.3010683649918064, 2.3301215230021626, 2.303573924000375, 2.3059531269827858, 2.301756846019998, 2.3217822189908475, 2.331099521019496, 2.336629798053764];[790.200523180014, 813.6562362920959, 793.1224508170853, 798.8993009999394, 795.6685945850331, 795.4112293609651, 797.7515613870346, 793.7484185220674, 795.2162095990498, 795.0502409730689, 795.7469079099246, 807.736599575961, 803.3275064199697, 797.4872388819349, 815.5591450319625, 818.1242103309487, 795.2418285770109, 797.1880474138889, 795.7243213790352, 796.6771867470234, 817.2422396409675, 819.3349865729688, 813.2641645489493, 803.5933375220629, 815.94115117396, 815.0395033630193, 797.4681981269969, 799.7805281340261, 816.0296133740339, 793.765674756025, 795.778031786962, 798.0539445480099, 798.389939634013, 795.0777323830989, 810.5416981779854, 796.0922356709489, 797.3723592460155, 798.1193201760179, 815.8094936420675, 795.5593974059448, 811.2204235460376, 797.0267928719986, 795.0370174519485, 801.4742391660693, 793.3128986030351, 817.6552435670164, 794.358421502111, 794.981574477104, 796.3054709250573, 796.5804708141368];[795.5472569869598, 796.2838838691241, 809.624484095024, 793.8906065999763, 794.3609818429104, 793.4012030949234, 795.933971522958, 794.546077693929, 793.674478697998, 793.3343186880229, 815.1620641460759, 793.3338392510195, 816.7641665670089, 788.5773315940169, 793.2476135449833, 793.5281475939555, 793.8571678459994, 811.5995890268823, 800.4826933159493, 798.5260793349589, 796.1143942629569, 795.5328069899697, 796.375336758967, 795.7842948270263, 813.6287860989687, 816.1214619209059, 793.2544207689934, 797.6196619640104, 794.9323143129004, 792.4643866049009, 793.7065742519917, 794.905141108029, 817.4706040769815, 797.8241927289055, 801.6195803070441, 798.8304675249383, 812.9515667589731, 792.5825926870457, 796.0580819799798, 801.8040528589627, 796.2486128059099, 796.7186736441217, 816.3987678129924, 796.8089503889787, 816.8603116419981, 803.7155095109483, 794.1468404280022, 793.6635571850347, 796.1054243959952, 795.3286658100551]
conv3.1;0.28219957603141665;0.9786395260016434;295.7081200160319;292.7920470541576;3.4678986402612226;1.0099595360981062;3.433700575430138;[0.2834122630301863, 0.28423527494305745, 0.28640749695478007, 0.28333910001674667, 0.2859454069985077, 0.2918465459952131, 0.29031755798496306, 0.33713575202273205, 0.29319779796060175, 0.285783672996331, 0.2852687439881265, 0.2937253079726361, 0.2938364659785293, 0.28219957603141665, 0.30345230596140027, 0.2879123750026338, 0.2874263529665768, 0.29746036807773635, 0.2872813629801385, 0.2877748369355686, 0.31907246995251626, 0.28844007500447333, 0.2848227799986489, 0.29928216099506244, 0.28933984390459955, 0.2891929369652644, 0.287041142990347, 0.28952612908324227, 0.28955314500490203, 0.29146306798793375, 0.2904134390410036, 0.29387281800154597, 0.28906161402119324, 0.29146398697048426, 0.2982763759791851, 0.2962727980921045, 0.5177927929908037, 0.29107241093879566, 0.2916205250076018, 0.29126425000140443, 0.33242704905569553, 0.3485200749710202, 0.35288959299214184, 0.35241336800390854, 0.3518686750321649, 0.35029214108362794, 0.35200616595102474, 0.3514809439657256, 0.3549711030209437, 0.3497771630063653];[0.9786395260016434, 0.9915719240088947, 0.9892728420090862, 0.9949655280215666, 0.9799370199907571, 1.013695785019081, 0.9940531220054254, 0.9960033220122568, 1.0126476990408264, 1.0194161559920758, 0.9818396540358663, 1.0243120710365474, 0.9877241820213385, 1.0191713869571686, 0.9847128209657967, 1.0197576449718326, 0.981034472992178, 1.0227353050140664, 0.9948534119757824, 1.0073147999937646, 0.9981563130277209, 0.9840437339735217, 0.9847195200272836, 1.0231250310316682, 0.9916642190073617, 0.9958808369701728, 0.9990360059891827, 1.0245879489812069, 0.9958617450320162, 0.9909565350390039, 1.0637722479877993, 1.0934648369438946, 1.0866457850206643, 1.105056232016068, 1.0977776530198753, 1.0857205860083923, 1.0844041249947622, 1.0978203329723328, 1.0834808640065603, 1.0930188709753565, 1.0866015899810009, 1.0926180580281653, 1.0827593519934453, 1.0970784460077994, 1.078030125994701, 1.1100247009890154, 1.1062589479843155, 1.0788917929749005, 1.0794844279880635, 1.0892000049934722];[302.7695837330539, 303.96244850504445, 300.12744380987715, 297.98898408096284, 297.16178101993864, 298.3622228450258, 306.2139191799797, 300.0265171119827, 308.9258781099343, 300.49406256806105, 299.94439148297533, 306.6456659710966, 300.14181757799815, 300.62687529600225, 300.569213756884, 307.2899758919957, 297.93072684307117, 307.1578878919827, 299.3530846989597, 299.5685002300306, 308.32578499795636, 299.24688455904834, 305.4443262270652, 299.65480966394534, 299.2547501200461, 307.81079256004887, 303.2439171670121, 299.80848046805477, 298.7978973859572, 306.01134419895243, 307.39006774604786, 300.88444393890677, 305.71982441301225, 305.1449900120497, 306.5760686440044, 306.9749815678806, 307.1988825009321, 306.7934412380564, 305.14054537098855, 299.24864532001084, 307.0897503559245, 305.1832108278759, 301.09601678390754, 306.57888773601735, 301.1696697449661, 299.71589635993587, 298.674465378921, 301.36673003202304, 297.31408382894006, 295.7081200160319];[301.5641497449251, 297.21037530794274, 296.1207717169891, 296.3378723729984, 296.43837520095985, 296.4427902440657, 303.41325190191856, 296.0464959900128, 302.93443295097677, 297.353049390018, 298.6371965049766, 299.8418720490881, 297.32833106198814, 302.5593613209785, 296.9502239119611, 296.3965852649417, 296.0290816940833, 302.43045544298366, 302.95915832801256, 296.3155883088475, 295.3922685969155, 301.3642208968522, 296.41917755280156, 296.4586186489323, 296.63690993504133, 296.50331309612375, 298.1534650550457, 295.80046912294347, 297.5787476039259, 297.08217824215535, 297.43200452509336, 300.76816953287926, 297.7704602550948, 296.81679224583786, 296.6246113781817, 297.194467964815, 300.5952315739123, 297.24913048697636, 301.26083068398293, 293.52429966290947, 293.83579298085533, 298.8835642080521, 298.6345498409355, 296.5372972858604, 299.5785603239201, 292.9766610460356, 292.7920470541576, 294.37782809115015, 292.85841827106196, 299.72637514187954]
conv4.1;0.3566863709129393;0.5570902769686654;139.03039966104552;136.96044920478016;1.5618490707755164;1.0151134905608437;1.5385955218786471;[0.35927830706350505, 0.36791337199974805, 0.3669434509938583, 0.3665607300354168, 0.36772259790450335, 0.3717087459517643, 0.3661800620611757, 0.3669684069463983, 0.3661116760922596, 0.3639357619686052, 0.36628111300524324, 0.36557298398111016, 0.36505522404331714, 0.3661623939406127, 0.3658942071488127, 0.36478663398884237, 0.36531354882754385, 0.363437358988449, 0.36434634192846715, 0.4095390869770199, 0.3631760289426893, 0.36372934898827225, 0.36565983295440674, 0.36570111801847816, 0.36458083894103765, 0.3647605129517615, 0.36459677887614816, 0.3640580541687086, 0.38781139987986535, 0.36472075898200274, 0.364458165015094, 0.3653037928743288, 0.36488795815967023, 0.36509884102270007, 0.3651448648888618, 0.36477072502020746, 0.36379082198254764, 0.36532108299434185, 0.3646355610108003, 0.3647815609583631, 0.36502811301033944, 0.36463123897556216, 0.363273334922269, 0.3654087109025568, 0.3648920889245346, 0.3566863709129393, 0.3654846389545128, 0.3646302430424839, 0.36207782302517444, 0.3650708310306072];[0.5609896399546415, 0.5647146221017465, 0.5665420269360766, 0.5603751410963014, 0.5634890999644995, 0.5656871870160103, 0.5651643419405445, 0.5642563859000802, 0.5657038131030276, 0.5628184319939464, 0.5644691209308803, 0.56887931691017, 0.5645019169896841, 0.566912807058543, 0.5633594489190727, 0.5733013940043747, 0.5646908730268478, 0.5651718080043793, 0.5643209770787507, 0.565047811018303, 0.5642150329658762, 0.5649396840017289, 0.5632498319027945, 0.5647640080424026, 0.5646436719689518, 0.564032219001092, 0.5639002599054947, 0.566191231017001, 0.5644399849697948, 0.5666986119467765, 0.5631182249635458, 0.5624822429381311, 0.5616234840126708, 0.5685774059966207, 0.5643188829999417, 0.5650811229133978, 0.5632411600090563, 0.5660092760808766, 0.5640144179342315, 0.5657564779976383, 0.5570902769686654, 0.6619329960085452, 0.5632350919768214, 0.5661718769697472, 0.566527470946312, 0.5654788280371577, 0.563676385092549, 0.5654344310751185, 0.5663980870740488, 0.5658416280057281];[139.03039966104552, 140.21398085006513, 141.69758634304162, 142.6454337600153, 140.1681281342171, 140.17970052582677, 140.7476631370373, 141.77683171106037, 143.23815323016606, 140.7861652970314, 143.32463722198736, 142.18326432292815, 142.90959340287372, 140.58305117604323, 141.38505454326514, 140.79387908207718, 140.6420607472537, 140.57992879592348, 140.17003506282344, 139.81181225401815, 139.06002942391206, 140.72967928880826, 141.8798962298315, 140.879730337183, 139.458152309875, 140.3315500919707, 142.34594930382445, 142.55651550914627, 141.38445471099112, 141.31852370500565, 140.41820921807084, 142.3253655009903, 141.78756491385866, 139.8959631229518, 139.73832022713032, 141.66832941502798, 140.77439612697344, 143.68177187093534, 140.48525760986377, 140.11523619107902, 139.8872659477638, 139.42730343784206, 140.00528263975866, 140.0803281820845, 140.8572813399369, 140.69222167809494, 141.03298496408388, 139.9729199548019, 139.13344136602245, 143.29316172981635];[140.65433302498423, 141.3974931939738, 140.5394127839245, 141.02668841998093, 139.07599214103539, 141.9723201772431, 142.3495731819421, 139.3655163650401, 140.0995462029241, 139.06472598284017, 140.75480673811398, 143.395538513083, 141.99315894918982, 139.929542887141, 140.53818414499983, 138.84436522307806, 138.6578445759369, 140.62251594511326, 139.30721303611062, 143.47701745200902, 139.31085382495075, 140.55634944874328, 139.90777121274732, 142.2533852988854, 141.80838081391994, 138.84764224826358, 139.96916559303645, 137.76106627390254, 139.46632813988253, 141.27730644796975, 141.41162718005944, 142.16865661914926, 140.51639761705883, 142.71485493285581, 140.48988324799575, 138.48217095516156, 141.21687488409225, 140.46814271376934, 140.11104397499003, 140.18445762898773, 139.08446874085348, 140.56083615485113, 139.6314227951225, 143.38502134708688, 141.0684871940175, 140.00176923978142, 140.89488943805918, 137.64417791098822, 136.96044920478016, 143.00959204800893]
conv5.1;1.1217907149111852;1.6531040169065818;558.1780930670211;559.6690640222514;1.473629612844016;0.9973359775426661;1.4775658815346147;[1.1407382871257141, 1.1410392971010879, 1.1308409849880263, 1.13205792196095, 1.1274228029651567, 1.1292353230528533, 1.1294847159879282, 1.18826086493209, 1.1601857730420306, 1.1334329879609868, 1.1309363959589973, 1.127734741079621, 1.1334884690586478, 1.1288058790378273, 1.126852743094787, 1.1257802579784766, 1.1270060940878466, 1.1276453689206392, 1.1251765510533005, 1.1279363930225372, 1.1266498829936609, 1.1246792649617419, 1.12960709806066, 1.1270998299587518, 1.1273580719716847, 1.1283636610023677, 1.1254387410590425, 1.1283575259149075, 1.1255602509481832, 1.1282810949487612, 1.1235394950490445, 1.126100271125324, 1.1647543610306457, 1.1293015701230615, 1.1281976209720597, 1.1510411980561912, 1.1217907149111852, 1.127675783005543, 1.1243547060294077, 1.1269299910636619, 1.1255179019644856, 1.127119183074683, 1.1277238999027759, 1.1743983558844775, 1.1296063580084592, 1.1243422919651493, 1.1233306570211425, 1.124944856041111, 1.129841152112931, 1.125237205880694];[1.6767259649932384, 1.6687015539500862, 1.6536049359710887, 1.6757314270362258, 1.6531040169065818, 1.6717510640155524, 1.662984846974723, 1.6794265209464356, 1.6637981340754777, 1.6631875090533867, 1.6596506530186161, 1.6627033799886703, 1.659886184032075, 1.6734113360289484, 1.6660150879761204, 1.7052707260008901, 1.6562064880272374, 1.6742517630336806, 1.6643511720467359, 1.670924708014354, 1.6614355200435966, 1.6683041960932314, 1.6601995000382885, 1.6698141220258549, 1.6859404060523957, 1.6769669519271702, 1.6723953309701756, 1.6940549099817872, 1.6652563139796257, 1.6752888649934903, 1.6696182430023327, 1.6822134819813073, 1.6672113389940932, 1.678111270070076, 1.6651796100195497, 1.6699577090330422, 1.6823044340126216, 1.6647765779634938, 1.6699352599680424, 1.6623325300170109, 1.6790452550631016, 1.671667259070091, 1.665780046954751, 1.656926957075484, 1.6780181960202754, 1.6710632749600336, 1.668503688997589, 1.6778538469225168, 1.6630680490052328, 1.6704435789724812];[592.3003294860246, 588.4135074721416, 582.053004310932, 562.9771043750225, 588.2997635067441, 572.2550602669362, 579.0810595419025, 580.8461298161419, 571.7770946809324, 583.5192429209128, 589.9824473119806, 589.766474395059, 575.9140985808335, 585.3395964568481, 586.8632752320264, 593.5371108170366, 578.4689686950296, 579.0924714717548, 578.3426790419035, 582.6343837619061, 589.7960990528809, 575.2372848689556, 588.2196377599612, 577.2761007641675, 583.1535397971747, 574.508714602096, 583.3424597987905, 592.0419197989395, 579.2872242617887, 591.6157867851434, 589.582963649882, 580.9917157508899, 572.4136510750977, 578.2997492788127, 588.8439584079897, 558.1780930670211, 582.399743048707, 584.4166069559287, 588.9883789879968, 585.7093625809066, 577.9725186029682, 583.5172284641303, 569.752951634, 597.2507426789962, 584.8352116608294, 558.6557655889774, 573.8514348249882, 598.1128632749896, 595.9787923319964, 587.2554579558782];[592.6598944631405, 580.5928249161225, 587.0431061101845, 586.5099707699846, 582.0883336110273, 586.9884738320252, 587.68376862281, 588.4728124858811, 579.0127817310859, 597.4868375319056, 582.8202637287322, 585.5874717331026, 578.9553964190418, 581.4842934287153, 573.6524349240353, 559.6690640222514, 583.8906101919711, 588.3023210520623, 578.1974055981264, 589.5928772790357, 587.1444349238882, 568.2397727241041, 565.184250538121, 602.2833900400437, 577.6059632881079, 580.1675339260837, 581.464494402986, 575.4829816169804, 581.6558341911295, 577.6316854460165, 575.8306644138647, 584.6027921502246, 577.2254730069544, 583.9392992489738, 582.7535651809303, 581.5003943429329, 589.3154975867365, 594.4049465800636, 584.8883873760933, 586.3999697139952, 580.2037822178099, 596.9545710899401, 584.239579932997, 577.9758116141893, 578.7951412688708, 584.8308305189712, 582.1587103728671, 583.8827274930663, 584.3422343861312, 577.5540947999107]
conv6.1;0.28852395399007946;0.7132784859277308;77.67459500324912;77.6635398141807;2.472163839652135;1.000142347221037;2.471811984085275;[0.3019229620695114, 0.3030183989321813, 0.30297567998059094, 0.30183841299731284, 0.30288700584787875, 0.3007222239393741, 0.2987908989889547, 0.30179097107611597, 0.28852395399007946, 0.2977872849442065, 0.3002530160592869, 0.30020307598169893, 0.29937906900886446, 0.3004618849372491, 0.28955556789878756, 0.29928118898533285, 0.3003735759994015, 0.29924684192519635, 0.2993099079467356, 0.2996335109928623, 0.30037089705001563, 0.2992954569635913, 0.30069670698139817, 0.2999776608776301, 0.2992979170521721, 0.29884430300444365, 0.29978969402145594, 0.29870051401667297, 0.30026091902982444, 0.3037223370047286, 0.2991027389653027, 0.3000219230307266, 0.3005901639116928, 0.29844895703718066, 0.2992904889397323, 0.28852983203250915, 0.3004276891006157, 0.2996814399957657, 0.33122706809081137, 0.2984431339427829, 0.3004620799329132, 0.30095690896268934, 0.2968368261354044, 0.3005187400849536, 0.28973224689252675, 0.2983167578931898, 0.29910268308594823, 0.2892728861188516, 0.30061982304323465, 0.2996582470368594];[0.7196311209117994, 0.7142546609975398, 0.7236449299380183, 0.7169204390374944, 0.7189037390053272, 0.7138687610859051, 0.7246730190236121, 0.7162456789519638, 0.7179848589003086, 0.7174619849538431, 0.7213285760954022, 0.7242913160007447, 0.7167619779938832, 0.7250435289461166, 0.7276046440238133, 0.7173359600128606, 0.7216521390946582, 0.7233199500478804, 0.722720411955379, 0.726913166930899, 0.7382522400002927, 0.7150935460813344, 0.7601639530621469, 0.7202712240396068, 0.7214937109965831, 0.7216076669283211, 0.7178465860197321, 0.7132784859277308, 0.7151372559601441, 0.7163073009578511, 0.7428008960559964, 0.7202695300802588, 0.7242295999312773, 0.7241758749587461, 0.725630393018946, 0.7188836119603366, 0.7221075440756977, 0.7141863040160388, 0.7158827229868621, 0.7145540439523757, 0.7176640270045027, 0.7205704730004072, 0.7167655600933358, 0.7204590300098062, 0.7237515189917758, 0.7225795509293675, 0.7235279390588403, 0.7164582399418578, 0.7195343140047044, 0.7203379470156506];[77.93405899812933, 77.78667871898506, 78.08915531588718, 77.9574978860328, 77.88514104788192, 78.55087256408297, 78.50768923503347, 77.82753133785445, 77.95813684421591, 77.99000961589627, 78.2348161379341, 77.84497095900588, 77.8667222178774, 78.38247402792331, 77.67459500324912, 78.08733500586823, 77.97761936683673, 78.04677760601044, 77.89677936781663, 78.05960815609433, 78.41033240407705, 77.9433071949752, 78.60536901804153, 78.37073544296436, 77.98318692203611, 78.0258727321634, 78.06561705993954, 77.75103491789196, 77.91912426089402, 77.91958858689759, 78.70715881406795, 77.82755209587049, 78.00719001702964, 78.08929878706113, 78.16870757006109, 78.48165024223272, 78.73555172304623, 78.9794094399549, 77.94498336396646, 78.08107819093857, 78.31100903288461, 78.09450534696225, 77.98820670612622, 81.08478728320915, 78.24220446799882, 78.05255062808283, 78.88531890208833, 78.72504154301714, 77.99715702689718, 77.86118289700244];[77.74656229186803, 77.77571014803834, 77.71684200398158, 78.44632029999048, 78.45390349579975, 77.79685391392559, 77.8697976411786, 78.02293787209783, 78.8388466759352, 77.87248386989813, 78.7951028799871, 77.79368963686284, 77.85603434697259, 78.65022380603477, 77.78812093788292, 77.73883758799639, 77.69875565788243, 77.73420840583276, 77.96464960684534, 78.5220490138745, 78.39545494189952, 77.96293312089983, 77.6635398141807, 78.90709750400856, 78.03010337916203, 77.93230297102127, 78.03134709689766, 78.0794976989273, 78.29192116495688, 78.6725352681242, 78.12469526194036, 77.92438667302486, 78.33043783390895, 77.75444701698143, 77.80909637897275, 78.52213377295993, 77.96887923509348, 78.27313348895404, 78.36816273990553, 77.71161229303107, 78.41004498396069, 78.52163752506021, 77.99103531602304, 77.7381142770173, 78.65965484303888, 78.83521868020762, 78.34203270694707, 78.00846131902654, 77.91873861313798, 78.44603654998355]
conv7.0;0.14489768911153078;0.2579969969810918;45.10814469482284;45.09439646091778;1.7805459739423872;1.0003048767692673;1.780003292289349;[0.14489768911153078, 0.15365200501400977, 0.15753850189503282, 0.15813050500582904, 0.1552118599647656, 0.15552063600625843, 0.15805034304503351, 0.15524050500243902, 0.1554146489361301, 0.15593608398921788, 0.1553798889508471, 0.16273917502257973, 0.15363054804038256, 0.15728417597711086, 0.15442400507163256, 0.15401523490436375, 0.15806174580939114, 0.1570992589695379, 0.1545721850125119, 0.15608977002557367, 0.15495831693988293, 0.15352739102672786, 0.1546391990268603, 0.1551316468976438, 0.15547391783911735, 0.15450508205685765, 0.15723848098423332, 0.15506257792003453, 0.155031155096367, 0.15364883898291737, 0.15315108292270452, 0.15428290492855012, 0.1543020870303735, 0.1553636030294001, 0.15430822293274105, 0.1549428179860115, 0.1549156460678205, 0.15431173995602876, 0.15454113099258393, 0.15497205802239478, 0.15457336604595184, 0.15369125991128385, 0.15356973686721176, 0.1539393129060045, 0.15434500202536583, 0.15516703587491065, 0.15414313494693488, 0.15454193600453436, 0.1603182810358703, 0.1542707709595561];[0.2628379960078746, 0.2601618010085076, 0.26179272204171866, 0.2730924659408629, 0.275840685935691, 0.2874917930457741, 0.2589106009108946, 0.2749652380589396, 0.2616301689995453, 0.2614362509921193, 0.2579969969810918, 0.2604213639860973, 0.2607569149695337, 0.26289581204764545, 0.26268921501468867, 0.26642856805119663, 0.2626961610512808, 0.28250014304649085, 0.25957112200558186, 0.26711492193862796, 0.26124156604055315, 0.26046256395056844, 0.26141559798270464, 0.26600804505869746, 0.2608069720445201, 0.2606224500341341, 0.2592048189835623, 0.2648136019706726, 0.260416766977869, 0.26296810002531856, 0.26135700789745897, 0.26417268300428987, 0.25800915400031954, 0.2611242519924417, 0.26485708297695965, 0.25988977402448654, 0.2587586320005357, 0.26334929501172155, 0.26300703594461083, 0.26026886503677815, 0.2642495980253443, 0.26160381408408284, 0.26028652500826865, 0.25902865699026734, 0.26107341109309345, 0.2639186369488016, 0.261436425964348, 0.25817899289540946, 0.26353929296601564, 0.26795635803136975];[45.64594294701237, 47.19745552306995, 45.401107709039934, 45.41878572385758, 45.53715218603611, 45.67399125278462, 45.575797306140885, 45.55256614589598, 46.96467264404055, 47.08535094198305, 45.53375073999632, 45.10814469482284, 45.7289013878908, 45.69861036306247, 47.27629878197331, 46.88814699393697, 47.239848842145875, 47.41780680103693, 45.65422425407451, 45.74334146885667, 45.20759343600366, 45.598820462822914, 45.754356213030405, 45.53825800505001, 45.27948838903103, 47.17098805587739, 45.747468451038, 45.51694817398675, 47.47980284621008, 46.0030231239507, 45.32165896578226, 45.63078741193749, 45.62456099805422, 45.7320348250214, 47.62351350602694, 45.24317778798286, 45.526008244021796, 45.79403715208173, 47.41688513511326, 45.66124440007843, 45.59990382601973, 45.6456483110087, 45.22743584110867, 47.37782385596074, 45.263418326037936, 47.50390593800694, 45.58640926424414, 47.11043223098386, 47.22066149010789, 45.37378086615354];[47.08467146102339, 45.662083963048644, 45.45315810421016, 47.62743120791856, 45.29442484793253, 45.538863351917826, 45.53773374308366, 45.607201475067995, 45.15160641109105, 45.77559636614751, 45.7867117789574, 46.36664027511142, 45.37232237413991, 47.66136042680591, 47.334501126082614, 46.9028643759666, 45.463421054999344, 45.72989372909069, 45.51786729588639, 47.20802278921474, 45.85821933497209, 45.36725488002412, 45.346441232948564, 45.61440479988232, 45.17690201487858, 45.64724351291079, 47.22077499306761, 45.46626589691732, 47.32000507705379, 45.09439646091778, 45.50732815207448, 45.56398052885197, 47.38806159305386, 45.363328206003644, 45.466143229044974, 45.19219196389895, 45.70875803101808, 46.99537574197166, 45.60106904990971, 45.45701688993722, 45.51288676389959, 45.43952610588167, 45.58332356903702, 47.365714470040984, 45.430787150166, 45.34485897782724, 47.0067647221731, 47.60121706314385, 45.36889045184944, 45.319849071092904]
conv8.1;0.003996318904682994;0.006253837957046926;0.3313190940534696;0.3276155670173466;1.5648996254324226;1.0113044904118578;1.5474069780854143;[0.004123563063330948, 0.004055580007843673, 0.004000909975729883, 0.0040646810084581375, 0.0041328060906380415, 0.004154640017077327, 0.004106513923034072, 0.004136480041779578, 0.004207622027024627, 0.0039999730652198195, 0.003996318904682994, 0.004033619072288275, 0.00406644307076931, 0.0040849619545042515, 0.004122170968912542, 0.004118801094591618, 0.00457514903973788, 0.0042372558964416385, 0.004182205069810152, 0.004236579989083111, 0.004234730964526534, 0.004272224963642657, 0.004298879997804761, 0.004327372997067869, 0.004776159999892116, 0.004427853971719742, 0.004384475061669946, 0.004389774985611439, 0.004399058991111815, 0.004395799012854695, 0.004474311019293964, 0.004455182119272649, 0.0046553839929401875, 0.004460630938410759, 0.0044554120395332575, 0.004457555944100022, 0.004526548087596893, 0.004536094958893955, 0.004532843944616616, 0.004589232965372503, 0.0045301440404728055, 0.004544009920209646, 0.004552379949018359, 0.004537612898275256, 0.004549546050839126, 0.00455919501837343, 0.0045914490474388, 0.004654368036426604, 0.004634319106116891, 0.004635922960005701];[0.0065929669653996825, 0.006534142070449889, 0.0064996680011972785, 0.00653407396748662, 0.006491329986602068, 0.006441100034862757, 0.006476024049334228, 0.006536685046739876, 0.0064613280119374394, 0.006429965025745332, 0.00645059603266418, 0.006402155035175383, 0.006516898982226849, 0.006411900976672769, 0.006433503003790975, 0.006434694980271161, 0.006418864009901881, 0.00643897196277976, 0.006457375944592059, 0.0064084569457918406, 0.007297098985873163, 0.006993646966293454, 0.006270845071412623, 0.006277511012740433, 0.006253837957046926, 0.006291313096880913, 0.006348319002427161, 0.006391050992533565, 0.006370879011228681, 0.006272017955780029, 0.006297399057075381, 0.006375472992658615, 0.006379061029292643, 0.006360456929542124, 0.006396327982656658, 0.0063375880708917975, 0.006348843919113278, 0.006372052012011409, 0.00635190901812166, 0.006371230003423989, 0.006383055937476456, 0.006419096956960857, 0.006648221984505653, 0.006466351915150881, 0.006434735958464444, 0.006449712091125548, 0.0064396889647468925, 0.006456158007495105, 0.006464090896770358, 0.006510985898785293];[0.33631391904782504, 0.3372489580651745, 0.3347064128611237, 0.3313190940534696, 0.33470849599689245, 0.3347363597713411, 0.33326835196930915, 0.3778214971534908, 0.33460394688881934, 0.3333112640539184, 0.3368337108986452, 0.3372070189798251, 0.33314719214104116, 0.33317726920358837, 0.33393820910714567, 0.34040315879974514, 0.33378893707413226, 0.33689506293740124, 0.3368831389816478, 0.33679227204993367, 0.3336449711350724, 0.336545204045251, 0.33615304599516094, 0.33259321306832135, 0.33502088102977723, 0.3339035540120676, 0.3327290960587561, 0.3380678459070623, 0.3365401260089129, 0.33517073397524655, 0.3340472300769761, 0.33612951706163585, 0.33503817196469754, 0.3348029409535229, 0.3338724379427731, 0.33640397689305246, 0.3389885538490489, 0.3367353080539033, 0.3334007750963792, 0.33296191098634154, 0.3327122628688812, 0.33649838203564286, 0.33560793788637966, 0.33318654797039926, 0.33660209586378187, 0.3376512291142717, 0.33346952800638974, 0.3370838920818642, 0.3319672958459705, 0.3373794718645513];[0.33535575214773417, 0.33686009410303086, 0.33695649611763656, 0.3321062088944018, 0.33254689583554864, 0.33301744889467955, 0.33289552910719067, 0.3364289599703625, 0.33128945308271796, 0.3321811789646745, 0.33578860585112125, 0.33479022001847625, 0.3364740879042074, 0.33647192385978997, 0.332391784992069, 0.3333017770200968, 0.3364409409696236, 0.33151610393542796, 0.3353488330030814, 0.3325963269453496, 0.3330709111178294, 0.3313071510056034, 0.33875449595507234, 0.33132673194631934, 0.3327525651548058, 0.3367002001032233, 0.33482102502603084, 0.3365798279410228, 0.33220660395454615, 0.3332858810899779, 0.3358848460484296, 0.3341029960429296, 0.33668740617576987, 0.3361326321028173, 0.33381270593963563, 0.3317606511991471, 0.33165263407863677, 0.3375173019012436, 0.33237471687607467, 0.3338180569699034, 0.3276155670173466, 0.3362603890709579, 0.33153254620265216, 0.33456478000152856, 0.334643229842186, 0.33157969906460494, 0.335137766902335, 0.331421883078292, 0.33492655400186777, 0.3280369669664651]
conv9.1;0.0039839299861341715;0.006396396900527179;0.3322583109838888;0.3315927811199799;1.605549525917738;1.0020070698211856;1.6023335306449067;[0.004063703934662044, 0.00419651810079813, 0.0039839299861341715, 0.00415129994507879, 0.004026192938908935, 0.004023224115371704, 0.003992768935859203, 0.004042495973408222, 0.004239942994900048, 0.004107099957764149, 0.004143028985708952, 0.004166913102380931, 0.0042513549560680985, 0.004232581122778356, 0.0041764790657907724, 0.0042596980929374695, 0.004756353911943734, 0.00428733101580292, 0.005645925062708557, 0.005974613944999874, 0.00594585610087961, 0.00501274096313864, 0.004316698992624879, 0.004397900076583028, 0.004786840989254415, 0.004417187999933958, 0.004380783066153526, 0.004459009040147066, 0.004501403192989528, 0.0044432609574869275, 0.004453478031791747, 0.004563982831314206, 0.004464855999685824, 0.004459727089852095, 0.00457283400464803, 0.00452777196187526, 0.004530495963990688, 0.004539256915450096, 0.004643562948331237, 0.004551530000753701, 0.004566069925203919, 0.0045546769397333264, 0.004561185021884739, 0.004561799927614629, 0.0045771460281684995, 0.004629516159184277, 0.004599295905791223, 0.004636295954696834, 0.0046380889834836125, 0.004647184978239238];[0.006572392885573208, 0.006418622913770378, 0.006452841917052865, 0.006668725050985813, 0.006460826029069722, 0.006475730915553868, 0.006458438001573086, 0.0064710850128903985, 0.006460082018747926, 0.006453245994634926, 0.006463562953285873, 0.00640805799048394, 0.006482872064225376, 0.00644339295104146, 0.0064441029680892825, 0.006496049929410219, 0.006446062936447561, 0.006450805929489434, 0.006452188012190163, 0.006428168970160186, 0.0068153319880366325, 0.00641518400516361, 0.006465455982834101, 0.006477523013018072, 0.006467159953899682, 0.006469457061029971, 0.006473228917457163, 0.006413285969756544, 0.006429031956940889, 0.0064103989861905575, 0.006430227076634765, 0.006396396900527179, 0.006484356941655278, 0.0064140959875658154, 0.006423983024433255, 0.006435267045162618, 0.006434376933611929, 0.006794449989683926, 0.006426300969906151, 0.006451520952396095, 0.006468110019341111, 0.006414916017092764, 0.0064392039785161614, 0.006431053043343127, 0.006456308998167515, 0.006460611009970307, 0.006454283953644335, 0.006463292986154556, 0.006463452009484172, 0.006431938032619655];[0.33694990596268326, 0.33240217668935657, 0.332921588094905, 0.33549003512598574, 0.3366228350205347, 0.33373750711325556, 0.33345893886871636, 0.33381526509765536, 0.3341930559836328, 0.3368654379155487, 0.3371403948403895, 0.3339297800557688, 0.33376990002579987, 0.3331416487926617, 0.3383171029854566, 0.3328476242022589, 0.3353121910477057, 0.33956933312583715, 0.3366802198579535, 0.33295013091992587, 0.33255233126692474, 0.3444943679496646, 0.33820772904437035, 0.3329940540716052, 0.3343019970925525, 0.3322583109838888, 0.33636543608736247, 0.33423099701758474, 0.3350761969340965, 0.3371754699619487, 0.3370333429193124, 0.3322984849801287, 0.33350542711559683, 0.33309044607449323, 0.333049466018565, 0.33403153403196484, 0.3338907358702272, 0.3354721439536661, 0.3345081899315119, 0.33452139305882156, 0.3373585301451385, 0.33281640300992876, 0.3371497420594096, 0.33606144308578223, 0.3377835239516571, 0.33651938720140606, 0.3335538449464366, 0.3367144139483571, 0.3326464770361781, 0.33595188113395125];[0.3322947659762576, 0.3336875739041716, 0.33237685402855277, 0.33652477199211717, 0.3315927811199799, 0.3324615799356252, 0.3394025529269129, 0.333889750065282, 0.3335350790293887, 0.3366935659432784, 0.33540593599900603, 0.33257977094035596, 0.33371695992536843, 0.33212742197792977, 0.337600477039814, 0.33331525092944503, 0.3371671480126679, 0.3359318079892546, 0.3370081909233704, 0.3363257119199261, 0.332117581856437, 0.3369175837142393, 0.33278688695281744, 0.33278969780076295, 0.3335117702372372, 0.33639895415399224, 0.3321300959214568, 0.33322138292714953, 0.33614369202405214, 0.3317422050749883, 0.3341014889301732, 0.3342776701319963, 0.3346659780945629, 0.3316452519502491, 0.33254949818365276, 0.3337263789726421, 0.3327126270160079, 0.3319086058763787, 0.3364835511893034, 0.33563544310163707, 0.3332706498913467, 0.3364478209987283, 0.3360748387640342, 0.33596465294249356, 0.33236102608498186, 0.33210721996147186, 0.3316675020614639, 0.33404915407299995, 0.3322892158757895, 0.3335769932018593]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.661e+14
  Optimized FLOP count:  7.604e+8
   Theoretical speedup:  1.008e+6
  Largest intermediate:  3.995e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  2.379e+11
   Theoretical speedup:  3.297e+6
  Largest intermediate:  3.610e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.741e+17
  Optimized FLOP count:  1.150e+11
   Theoretical speedup:  1.513e+6
  Largest intermediate:  1.752e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.541e+16
  Optimized FLOP count:  5.924e+10
   Theoretical speedup:  2.601e+5
  Largest intermediate:  9.555e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.163e+16
  Optimized FLOP count:  2.286e+11
   Theoretical speedup:  2.696e+5
  Largest intermediate:  1.911e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.226e+16
  Optimized FLOP count:  1.077e+11
   Theoretical speedup:  1.138e+5
  Largest intermediate:  9.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.382e+14
  Optimized FLOP count:  3.731e+10
   Theoretical speedup:  9.062e+3
  Largest intermediate:  3.185e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.321e+12
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  3.659e+3
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.321e+12
  Optimized FLOP count:  3.610e+8
   Theoretical speedup:  3.659e+3
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.001477639001677744;0.0013723299925914034;;;0.9287315718069363;;;[0.0014962659915909171, 0.0014951610064599663, 0.001488132998929359, 0.001482204010244459, 0.0014841469965176657, 0.0014847670099698007, 0.0014843479875707999, 0.001481883999076672, 0.001479726008255966, 0.0014858790091238916, 0.0014835120091447607, 0.0014846630074316636, 0.0014861689851386473, 0.001477639001677744, 0.0014866649871692061, 0.0014853830070933327, 0.0014828800049144775, 0.0014825470134383067, 0.0014839130017207935, 0.00148040299245622, 0.001483415995608084, 0.001484277003328316, 0.0014831040025455877, 0.001482057006796822, 0.0014829150022706017, 0.0014796509931329638, 0.0014828039857093245, 0.0014838179777143523, 0.0014887599973008037, 0.001482598003349267, 0.0014829550054855645, 0.0014935880026314408, 0.001490417998866178, 0.00148505499237217, 0.0014850910083623603, 0.0014807870029471815, 0.0014817490009590983, 0.0014856929919915274, 0.0014881659881211817, 0.0014810709981247783, 0.0014940050023142248, 0.0014850450097583234, 0.0014812770095886663, 0.0014811379951424897, 0.0014819139905739576, 0.001481367988162674, 0.00147854199167341, 0.0014812839945079759, 0.0014850719890091568, 0.0014862429961794987];[0.0013940159988123924, 0.0013905610103392974, 0.0014865180128253996, 0.0013810109958285466, 0.0013871530100004748, 0.001384717004839331, 0.0013787000061711296, 0.0013755219988524914, 0.0013846259971614927, 0.0013850160030415282, 0.0013788990036118776, 0.0018898030102718621, 0.0014632509992225096, 0.0014921109977876768, 0.0014678739971714094, 0.0014683889894513413, 0.0014799920027144253, 0.001390099001582712, 0.0017737220041453838, 0.0014760699996259063, 0.0013765260082436725, 0.0013809630036121234, 0.0014779899938730523, 0.00138030199741479, 0.001377677996060811, 0.0018668080010684207, 0.0013723299925914034, 0.0013851290132151917, 0.0014856810012133792, 0.001379467998049222, 0.0014648979995399714, 0.00139114199555479, 0.0017687139916233718, 0.0013822059991071, 0.0014691590040456504, 0.0014656569983344525, 0.001468098009354435, 0.0013800399901811033, 0.0014655050035798922, 0.001983833994017914, 0.00146750699786935, 0.0013815300044370815, 0.0014838820061413571, 0.0013791640085401013, 0.0013811020035063848, 0.0014799589989706874, 0.0017735729925334454, 0.001377088003209792, 0.0014169029891490936, 0.0014660040033049881];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.06949803000316024;0.14833524300775025;;;2.134380542887404;;;[0.0768875599897001, 0.07399926299694926, 0.08412670801044442, 0.07891810698492918, 0.07112485700054094, 0.0775011740042828, 0.08435008098604158, 0.07831962199998088, 0.07499451200419571, 0.07099599699722603, 0.08228340100322384, 0.07803584601788316, 0.07565298199187964, 0.07039151201024652, 0.0788133000023663, 0.08187810100207571, 0.07741476398950908, 0.07669717898534145, 0.0706551990006119, 0.08070450399827678, 0.07924318300501909, 0.07529605599120259, 0.07010794899542816, 0.08212024898966774, 0.08155739499488845, 0.08309385199390817, 0.0709614090010291, 0.07139413399272598, 0.07943803300440777, 0.07943455000349786, 0.07966706200386398, 0.06949803000316024, 0.07907108799554408, 0.07852761501271743, 0.08492619800381362, 0.07052488200133666, 0.07176649200846441, 0.07902230399486143, 0.07893712499935646, 0.07757928900537081, 0.06987197200942319, 0.0768287690152647, 0.0781536110007437, 0.08341792499413714, 0.07050371999503113, 0.07251864399586339, 0.07858073301031254, 0.0844432180019794, 0.07457593998697121, 0.06952479599567596];[0.15327256800082978, 0.15512203000253066, 0.15160089399432763, 0.14833524300775025, 0.15864532599516679, 0.15087033199961297, 0.1517840129963588, 0.15761172800557688, 0.14987062399450224, 0.15306151100958232, 0.15508214199508075, 0.15069759399921168, 0.1578089239919791, 0.15199499498703517, 0.1509414770116564, 0.15906445500149857, 0.1515127299935557, 0.1524179819971323, 0.15261400300369132, 0.15061893600795884, 0.1552088600001298, 0.15181930600374471, 0.15175263200944755, 0.1587154019944137, 0.15399640800023917, 0.1552012169995578, 0.15481934799754526, 0.14866097999038175, 0.15069730099639855, 0.15557592900586314, 0.150486971004284, 0.15545631600252818, 0.15068083499500062, 0.15789222599414643, 0.15572729900304694, 0.15456055299728177, 0.15457017500011716, 0.15315211399865802, 0.153291836992139, 0.15197876900492702, 0.1506815809989348, 0.15195116300310474, 0.15312205100781284, 0.15119939998839982, 0.1513725529948715, 0.15221116099564824, 0.15317103899724316, 0.15819876300520264, 0.15235802000097465, 0.15638864200445823];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.011450044010416605;0.04774122199160047;;;4.169523012153333;;;[0.011477773005026393, 0.012035089996061288, 0.011970708990702406, 0.011450044010416605, 0.0115402789961081, 0.012105457004508935, 0.016449500995804556, 0.01688984700012952, 0.016888111000298522, 0.017140990996267647, 0.01790264798910357, 0.018146301998058334, 0.018158974999096245, 0.018436262020259164, 0.019026298003154807, 0.019238654989749193, 0.019351208000443876, 0.019657501004985534, 0.020349064012407325, 0.020696870997198857, 0.020721479988424107, 0.020714393016532995, 0.021506046992726624, 0.02191180398222059, 0.021910081995883957, 0.019996880015241913, 0.020004604986752383, 0.01999291099491529, 0.019996863993583247, 0.01902732701273635, 0.01902422799321357, 0.019024250999791548, 0.01903171799494885, 0.01844477299891878, 0.018437760998494923, 0.01843044201086741, 0.018436108002788387, 0.018161120999138802, 0.018162445005145855, 0.01816832399345003, 0.01816437501111068, 0.018158592996769585, 0.018161386004067026, 0.018174819997511804, 0.01816627598600462, 0.01816089999920223, 0.01816576400597114, 0.018171442992752418, 0.018179913982748985, 0.020368408993817866];[0.06001338199712336, 0.056645888995262794, 0.0573899570008507, 0.05578185299236793, 0.05446195699914824, 0.05255788400245365, 0.0525501470110612, 0.04774122199160047, 0.05065778299467638, 0.05239210100262426, 0.05219372500141617, 0.05187828099587932, 0.05195782700320706, 0.051444213997456245, 0.05137010999897029, 0.0492550159979146, 0.05002393398899585, 0.05067130600218661, 0.05112613600795157, 0.0514369979937328, 0.052024521995917894, 0.05158502398990095, 0.0517443739954615, 0.0499183319916483, 0.05064622800273355, 0.05108787500648759, 0.05077183499815874, 0.05126170499715954, 0.051561523010605015, 0.0526067179889651, 0.05143578200659249, 0.051327993991435505, 0.0484203840023838, 0.04967486900568474, 0.05132416699780151, 0.0512681899999734, 0.05128579000302125, 0.05148735299007967, 0.05367235500307288, 0.049266301008174196, 0.04994831600924954, 0.051701442993362434, 0.051386485996772535, 0.05077560599602293, 0.05222976199002005, 0.0536926179920556, 0.05231476899643894, 0.05209019700123463, 0.051635509997140616, 0.05045073400833644];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.011394774002837949;0.023153760994318873;;;2.0319631603533574;;;[0.013069736989564262, 0.016890526982024312, 0.016900213988265023, 0.016897261011763476, 0.013618919008877128, 0.013615794989163987, 0.013608505003503524, 0.012262256001122296, 0.011534159013535827, 0.01201102697814349, 0.01208593299088534, 0.012306916003581136, 0.012569815997267142, 0.01234808101435192, 0.011623992992099375, 0.011437480003223754, 0.0114440939942142, 0.012018883993732743, 0.012172162998467684, 0.012166126994998194, 0.011974294000538066, 0.011394774002837949, 0.011439344016253017, 0.011715946995536797, 0.012240283002029173, 0.01259911700617522, 0.012526719001471065, 0.012275891989702359, 0.011644665995845571, 0.011531479001860134, 0.011529580006026663, 0.012117460006265901, 0.011994028012850322, 0.012456037002266385, 0.012184552004327998, 0.011881608996191062, 0.011716395005350932, 0.01171596501080785, 0.01171699799306225, 0.012012464008876123, 0.01250015500409063, 0.012379503983538598, 0.01223083000513725, 0.011910055982298218, 0.011906629995792173, 0.011913366004591808, 0.011812080003437586, 0.012129673006711528, 0.012330069992458448, 0.01265048299683258];[0.02522914801375009, 0.02534333300718572, 0.024172138000722043, 0.02334663100191392, 0.023844160998123698, 0.025843301002169028, 0.023153760994318873, 0.024238877987954766, 0.025554442006978206, 0.02402148900728207, 0.02389974500692915, 0.02490949400817044, 0.02452614800131414, 0.023388442990835756, 0.02555881199077703, 0.0253690289973747, 0.025552892999257892, 0.025236294997739606, 0.02563796500908211, 0.025045104004675522, 0.02401158300926909, 0.02464992000022903, 0.023219344002427533, 0.023497937989304774, 0.025895165003021248, 0.024787550006294623, 0.02524573499977123, 0.02444183900661301, 0.023556133004603907, 0.025177123010507785, 0.02349912401405163, 0.02540142300131265, 0.02431201300350949, 0.023785830999258906, 0.02603114300291054, 0.025472881010500714, 0.023673869000049308, 0.025097513003856875, 0.0243732130038552, 0.024255144002381712, 0.02527886199823115, 0.02474918999359943, 0.02522629199665971, 0.023872277000918984, 0.025270512996939942, 0.025808453996432945, 0.02618678199360147, 0.025507704995106906, 0.02508270100224763, 0.024132973005180247];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.05816258101549465;0.07030267899972387;;;1.2087269473305364;;;[0.07918436999898404, 0.060511987991048954, 0.05816258101549465, 0.0652591370017035, 0.06454043099074624, 0.06598598200071137, 0.06487148399173748, 0.06485486899327952, 0.06692762498278171, 0.06700127200747374, 0.0666347990045324, 0.06854319899866823, 0.0668490510142874, 0.06576888699783012, 0.06326336800702848, 0.06508262699935585, 0.06568246199458372, 0.06513490701036062, 0.06745407299604267, 0.06538919899321627, 0.06593684099789243, 0.06559607600502204, 0.06654738800716586, 0.06780904598417692, 0.06861684800242074, 0.06694760099344421, 0.06582486201659776, 0.06511616500210948, 0.06581687300058547, 0.06598027599102352, 0.0663086279964773, 0.06891409098170698, 0.06805547600379214, 0.06736490200273693, 0.06420639100542758, 0.06416488900140394, 0.06492821899882983, 0.06467536800482776, 0.06835816201055422, 0.0655717879999429, 0.06673794800008181, 0.06549682300828863, 0.06598225400375668, 0.06760855800530408, 0.06639615599124227, 0.06879439500335138, 0.06738859100732952, 0.06771747500170022, 0.06478608601901215, 0.06548764900071546];[0.1072111140092602, 0.10590065599535592, 0.10190851200604811, 0.10527823099982925, 0.10269079699355643, 0.10578137499396689, 0.1055249740020372, 0.10767155099892989, 0.10706693599058781, 0.107076076004887, 0.10507717099972069, 0.10568249500647653, 0.10292513300373685, 0.10503772301308345, 0.07030267899972387, 0.11171047399693634, 0.11617455699888524, 0.11989235998771619, 0.09899176699400414, 0.1070267960021738, 0.10498180899594445, 0.1085162679955829, 0.1082363500026986, 0.10649457899853587, 0.10930281301261857, 0.10654875299951527, 0.10839955699339043, 0.10357817899785005, 0.10546150799200404, 0.10591061299783178, 0.10714232199825346, 0.10601605600095354, 0.10837485700903926, 0.11007037600211333, 0.10511610200046562, 0.10598815699631814, 0.10733390199311543, 0.10609649898833595, 0.10577371499675792, 0.10773334601253737, 0.10756147399661131, 0.10822202000417747, 0.10454484701040201, 0.10511010300251655, 0.1046793839923339, 0.08047732099657878, 0.1308751110045705, 0.10904431498784106, 0.11243202799232677, 0.10572434600908309];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.013278533006086946;0.02839606699126307;;;2.1384942883559632;;;[0.016553473004023544, 0.0165618469909532, 0.016830492997542024, 0.01682076000724919, 0.016833576999488287, 0.016837314018630423, 0.01683117201901041, 0.016816174989799038, 0.016276412003207952, 0.016282583004795015, 0.015959994998411275, 0.015281518994015642, 0.015290412993635982, 0.0152949520124821, 0.015285693007172085, 0.015278721999493428, 0.015284918001270853, 0.015294227006961592, 0.015297341989935376, 0.01527258699934464, 0.01529004999611061, 0.015038626996101812, 0.014615571984904818, 0.014603408009861596, 0.014616742002544925, 0.014621508002164774, 0.014614713014452718, 0.014608833007514477, 0.014614410014473833, 0.014617342996643856, 0.014626713003963232, 0.014604177995352075, 0.014618074987083673, 0.013822364999214187, 0.013752354992902838, 0.013740548005443998, 0.013733452011365443, 0.013748634009971283, 0.013817327009746805, 0.01372969799558632, 0.013736092005274259, 0.013751770005910657, 0.013739275993430056, 0.013811583005008288, 0.013717417008592747, 0.013721692987019196, 0.013722093994147144, 0.013731655999436043, 0.013756483007455245, 0.013278533006086946];[0.03162841600715183, 0.030262423009844497, 0.03030773700447753, 0.0327952829975402, 0.03190234999055974, 0.03356225599418394, 0.03242491200217046, 0.03358416000264697, 0.031681660999311134, 0.030370599997695535, 0.02903584300656803, 0.030385473000933416, 0.030815385005553253, 0.029142247993149795, 0.02844287701009307, 0.02839606699126307, 0.029139734004274942, 0.030597617995226756, 0.030576043005567044, 0.02935701300157234, 0.02934073300275486, 0.02921782899647951, 0.03247239699703641, 0.033025507000274956, 0.03298780899785925, 0.03384231599920895, 0.033229241002118215, 0.03388792899204418, 0.03104622800310608, 0.029119756000000052, 0.03039270501176361, 0.0304991729935864, 0.02954712499922607, 0.028619973003515042, 0.03194742200139444, 0.029779763994156383, 0.030463333998341113, 0.029694720011320896, 0.028897080002934672, 0.029729963003774174, 0.029869645004509948, 0.032889709997107275, 0.03196097099862527, 0.03364963400235865, 0.03240227700734977, 0.03337283000291791, 0.03191814500314649, 0.030062438003369607, 0.02947329101152718, 0.0295450819976395];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.005953248008154333;0.00868199800606817;;;1.4583632319997741;;;[0.007134048981242813, 0.0071175589837366715, 0.007113323998055421, 0.007115779997548088, 0.007118009991245344, 0.007117795990779996, 0.00712043400562834, 0.007120050999219529, 0.006893266996485181, 0.006282633010414429, 0.006728856998961419, 0.0060561169957509264, 0.005953248008154333, 0.006523490999825299, 0.006107794994022697, 0.006556966996868141, 0.0060547970060724765, 0.006340831008856185, 0.006408676999853924, 0.00610901799518615, 0.0067330339952604845, 0.006054640005459078, 0.006345522007904947, 0.0064074300025822595, 0.0061107710062060505, 0.006791146006435156, 0.00616809401253704, 0.0061074650002410635, 0.007044183992547914, 0.006345816014800221, 0.00642114199581556, 0.00648049300070852, 0.0061656559992115945, 0.006804274002206512, 0.006177214003400877, 0.006110989997978322, 0.007017890995484777, 0.006280301007791422, 0.0064046460029203445, 0.0063687930087326095, 0.006111194990808144, 0.006935413985047489, 0.006224187003681436, 0.006222590993274935, 0.0068358019925653934, 0.006284537987085059, 0.006863706992589869, 0.0062812249816488475, 0.006601031986065209, 0.006130316003691405];[0.00868199800606817, 0.009046431005117483, 0.00955418500234373, 0.009007194996229373, 0.00967709900578484, 0.009663306002039462, 0.008919971995055676, 0.009974329004762694, 0.00966840200999286, 0.00890437800262589, 0.010173907998250797, 0.009686282995971851, 0.008936889003962278, 0.010290353995515034, 0.009706808006740175, 0.008849985999404453, 0.009815896992222406, 0.009362338998471387, 0.009217646002070978, 0.009716885004309006, 0.009150841986411251, 0.009701083996333182, 0.009704205993330106, 0.008987476001493633, 0.009895234994473867, 0.009626426006434485, 0.008942966989707202, 0.009945115001755767, 0.009650015999795869, 0.008931363990996033, 0.010189177002757788, 0.009691318002296612, 0.008871723010088317, 0.010168441003770567, 0.009703927004011348, 0.008905751004931517, 0.01031854200118687, 0.00969036998867523, 0.008936479003750719, 0.01016676300787367, 0.009617813004297204, 0.009063684003194794, 0.009926458995323628, 0.009283805004088208, 0.009304646999225952, 0.00987666800210718, 0.009152312006335706, 0.009575365998898633, 0.009636636998038739, 0.008936448997701518];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0009970599930966273;0.0010270790080539882;;;1.0301075313072476;;;[0.0010279190028086305, 0.001022761018248275, 0.0010131579911103472, 0.0009998180030379444, 0.001008065984933637, 0.0009973459964385256, 0.0010101290099555627, 0.0010144589905394241, 0.0010089129937114194, 0.0010011209960794076, 0.0010091080039273947, 0.0010160649981116876, 0.001002610006253235, 0.0010194839851465076, 0.0010081070067826658, 0.0010008680110331625, 0.0010002539929701015, 0.0010101349907927215, 0.0010220679978374392, 0.0010083579982165247, 0.0010169409943046048, 0.0010025849915109575, 0.0010084039968205616, 0.0010009419929701835, 0.001000499993097037, 0.0010045259987236932, 0.001013815010082908, 0.0010001759947044775, 0.001010201987810433, 0.0010289039928466082, 0.0010027660027844831, 0.0010064349917229265, 0.0010045450035249814, 0.0010105390101671219, 0.00101669599825982, 0.0010027179960161448, 0.0010133390023838729, 0.0010117449855897576, 0.0010258230031467974, 0.0010008249955717474, 0.0010112550080521032, 0.0009976139990612864, 0.0009970599930966273, 0.001012372988043353, 0.001002810982754454, 0.001014032997773029, 0.001008092993288301, 0.0010151180031243712, 0.001011254993500188, 0.001002431003144011];[0.0010900280030909926, 0.001062338997144252, 0.0010663080029189587, 0.0010713160008890554, 0.0010838540038093925, 0.0010709310008678585, 0.001068684010533616, 0.0010489169944776222, 0.0010591890022624284, 0.0010488859988981858, 0.0010590279998723418, 0.0010656719969119877, 0.0010601370013318956, 0.0010370950039941818, 0.0010321210138499737, 0.0010285530006513, 0.001032302010571584, 0.0010353280085837469, 0.0010374709963798523, 0.0010318569984519854, 0.0010582099930616096, 0.0010481229983270168, 0.0010377609869465232, 0.0010381260071881115, 0.0010305830073775724, 0.0010304349998477846, 0.001035724999383092, 0.0010293140076100826, 0.0010270790080539882, 0.0010375639976700768, 0.001033761989674531, 0.0010462490026839077, 0.001059059999533929, 0.0010395940043963492, 0.0010365880007157102, 0.0010372420074418187, 0.0010309610079275444, 0.0010315020044799894, 0.0010337490093661472, 0.001032589003443718, 0.0010319120046915486, 0.0010569270089035854, 0.0011033769987989217, 0.0010837039881153032, 0.0010855459986487404, 0.0010816050053108484, 0.0010876150045078248, 0.0011121889983769506, 0.0010876460000872612, 0.0010843849886441603];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0014914479979779571;0.0010588280129013583;;;0.709932907038578;;;[0.0015016699908301234, 0.001497954988735728, 0.001497019999078475, 0.0014980830164859071, 0.0015034249954624102, 0.0014928890013834462, 0.0014914479979779571, 0.001496421013143845, 0.0014951160119380802, 0.0015069959918037057, 0.0014967759925639257, 0.0014925720024621114, 0.0015012000076239929, 0.0014956950180931017, 0.0015104429912753403, 0.0014978080143919215, 0.0014935829967726022, 0.0014928780001355335, 0.0015017449914012104, 0.0014957640087231994, 0.0014958419924369082, 0.0014949109900044277, 0.001493237999966368, 0.00149608998617623, 0.001491703005740419, 0.0014941010158509016, 0.0015007550100563094, 0.0014940609835321084, 0.0014945379953132942, 0.00149583000165876, 0.0014947400050004944, 0.0014961529959691688, 0.0015016109973657876, 0.0014959309919504449, 0.0014956509985495359, 0.0014965219888836145, 0.0014932139893062413, 0.0014955880033085123, 0.0014948919997550547, 0.0014929919852875173, 0.001502699000411667, 0.0014914479979779571, 0.0014938960084691644, 0.0014958230021875352, 0.0014947260060580447, 0.0014946209994377568, 0.0014936420047888532, 0.001494867989094928, 0.001498876983532682, 0.0014952769997762516];[0.0012004420132143423, 0.0016670589975547045, 0.001156379992607981, 0.0011568769987206906, 0.001148312003351748, 0.0011726510128937662, 0.0011590579961193725, 0.0011470340105006471, 0.0011488179879961535, 0.0011626970081124455, 0.0011474229977466166, 0.001145807997090742, 0.0011632870009634644, 0.001160739004262723, 0.001150125011918135, 0.0011460509995231405, 0.001172139003756456, 0.0011406520061427727, 0.0011432580067776144, 0.0011486389994388446, 0.0011587299959501252, 0.0011382719967514277, 0.0011390430008759722, 0.0011382130032870919, 0.0011538940016180277, 0.0011373770103091374, 0.0011419699876569211, 0.0011427549907239154, 0.0011663439945550635, 0.0011450849997345358, 0.001137789004133083, 0.0011370849970262498, 0.001153321994934231, 0.001146697992226109, 0.0011448330042185262, 0.0011538760008988902, 0.0010588280129013583, 0.0011383019882487133, 0.0011410629958845675, 0.001158297003712505, 0.0011356760078342631, 0.0011373199959052727, 0.0011371709988452494, 0.0011462889960967004, 0.0011420670052757487, 0.0011320050107315183, 0.0011364689999027178, 0.0011537999962456524, 0.0011385319958208129, 0.0011405230034142733];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  7.661e+14
  Optimized FLOP count:  7.604e+8
   Theoretical speedup:  1.008e+6
  Largest intermediate:  3.995e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  2.379e+11
   Theoretical speedup:  3.297e+6
  Largest intermediate:  3.610e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.741e+17
  Optimized FLOP count:  1.150e+11
   Theoretical speedup:  1.513e+6
  Largest intermediate:  1.752e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.541e+16
  Optimized FLOP count:  5.924e+10
   Theoretical speedup:  2.601e+5
  Largest intermediate:  9.555e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.163e+16
  Optimized FLOP count:  2.286e+11
   Theoretical speedup:  2.696e+5
  Largest intermediate:  1.911e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.226e+16
  Optimized FLOP count:  1.077e+11
   Theoretical speedup:  1.138e+5
  Largest intermediate:  9.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.382e+14
  Optimized FLOP count:  3.731e+10
   Theoretical speedup:  9.062e+3
  Largest intermediate:  3.185e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.397e+8
  Optimized FLOP count:  3.397e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0021056450059404597;0.0027200500044273213;;;1.2917894501463913;;;[0.0024782390100881457, 0.0024673279986018315, 0.0024674849992152303, 0.002466511999955401, 0.002489562990376726, 0.0024688410048838705, 0.0024683509982423857, 0.0024687640252523124, 0.0024680779897607863, 0.002470355000696145, 0.0024684590025572106, 0.0024708819983061403, 0.0024676600005477667, 0.0024675709864823148, 0.002467871003318578, 0.0024669539998285472, 0.0024683349911356345, 0.002492216997779906, 0.0024670410057296976, 0.002467462996719405, 0.002466149002430029, 0.0024684530071681365, 0.0024720300134504214, 0.002468402002705261, 0.0024684110103407875, 0.0024673629959579557, 0.002463399010594003, 0.0024696519976714626, 0.002465661003952846, 0.0024652120046084747, 0.0024676550092408434, 0.0024677460023667663, 0.0024693459999980405, 0.002469468003255315, 0.002391097994404845, 0.002107060019625351, 0.0021309219882823527, 0.002108904009219259, 0.0021077799901831895, 0.0021068969945190474, 0.002108860993757844, 0.002131536995875649, 0.0021117959986440837, 0.002107776002958417, 0.0021078379941172898, 0.002107395004713908, 0.002129934015101753, 0.0021070229850010946, 0.0021056450059404597, 0.002109256005496718];[0.0027874849911313504, 0.0027819459937745705, 0.0027851119957631454, 0.002784786993288435, 0.002780836002784781, 0.002766410994809121, 0.00274016399635002, 0.002750587009359151, 0.0027646289963740855, 0.002720160991884768, 0.0027746740088332444, 0.003143770998576656, 0.0027340730011928827, 0.0027423139981692657, 0.0027310669975122437, 0.002735469999606721, 0.0027295119944028556, 0.002742932003457099, 0.003129649005131796, 0.002754190005362034, 0.0027454759983811527, 0.0027293570019537583, 0.00272201000188943, 0.002729915999225341, 0.002737521004746668, 0.0031219310039887205, 0.002738958995905705, 0.002725226993788965, 0.0027417079982114956, 0.002768935009953566, 0.002736930997343734, 0.0027463220030767843, 0.003126859010080807, 0.00274490199808497, 0.00277139300305862, 0.002738821000093594, 0.002741233998676762, 0.0027200500044273213, 0.002730786000029184, 0.0031333710066974163, 0.0027329159929649904, 0.002729903004365042, 0.0032418319897260517, 0.0027366419963072985, 0.0027477259864099324, 0.0027470100030768663, 0.003130985001916997, 0.002741493997746147, 0.002746765996562317, 0.0027290690049994737];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.07142791801015846;0.15322584800014738;;;2.1451814958173028;;;[0.0729044470062945, 0.08430771400162484, 0.08104130200808868, 0.07142791801015846, 0.08104056099546142, 0.08393071900354698, 0.08379855200473685, 0.07273620799242053, 0.07970944099361077, 0.08388811702025123, 0.08220758099923842, 0.07244894698669668, 0.07613933000538964, 0.08503723298781551, 0.08739143899583723, 0.07514135699602775, 0.07385832699947059, 0.08221050399879459, 0.08537542400881648, 0.07565940200584009, 0.0757740960107185, 0.08757511900330428, 0.08158461200946476, 0.08383312899968587, 0.07439359799900558, 0.08804055300424807, 0.08200630999635905, 0.07964961399557069, 0.0749844890087843, 0.08391121200111229, 0.0879660980135668, 0.07518069600337185, 0.07389839099778328, 0.08388397099042777, 0.08724449999863282, 0.07632805399771314, 0.07562194799538702, 0.08846740999433678, 0.0856278520077467, 0.07622663998336066, 0.07533495999814477, 0.08999505199608393, 0.0882305940031074, 0.07626420899759978, 0.07648821400653105, 0.08638929799781181, 0.08543809600814711, 0.07613286099513061, 0.07577825601038057, 0.08927325998956803];[0.15424814500147477, 0.1554837550065713, 0.16169972099305596, 0.15633468399755657, 0.1565064330061432, 0.15339778699853923, 0.1559216989990091, 0.15580375200079288, 0.15595448701060377, 0.15953823500603903, 0.1568383910052944, 0.15952873000060208, 0.1563118129997747, 0.15644317299302202, 0.16672640800243244, 0.15502031400683336, 0.15528049500426278, 0.16237671399721876, 0.15425879799295217, 0.15881788700062316, 0.15652745300030801, 0.15502018500410486, 0.16054471499228384, 0.16310565899766516, 0.15575461699336302, 0.16215899199596606, 0.1616642590088304, 0.15647159100626595, 0.16256735500064678, 0.15607818799617235, 0.15914079899084754, 0.16244617900520097, 0.16408850898733363, 0.15591100699384697, 0.15897525400214363, 0.16040855000028387, 0.15905701300653163, 0.15694563600118272, 0.15584961499553174, 0.15625853100209497, 0.15322584800014738, 0.1605450109927915, 0.15924706299847458, 0.16200505300366785, 0.16174558400234673, 0.1591618649981683, 0.1564136300003156, 0.16216972199617885, 0.1593227819976164, 0.15761002099316102];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.013806450995616615;0.04556202299136203;;;3.300053214676779;;;[0.013872784998966381, 0.013812751014484093, 0.013806450995616615, 0.013819813000736758, 0.013809270996716805, 0.013818336999975145, 0.017148260012618266, 0.017139940013294108, 0.017382182995788753, 0.017884078988572583, 0.018440622996422462, 0.01844259000790771, 0.01844385101867374, 0.01935285300714895, 0.01967190000868868, 0.019671019006636925, 0.019662705992232077, 0.02035360800800845, 0.02072352600225713, 0.020720315995276906, 0.019049442984396592, 0.019029659000807442, 0.0190347759926226, 0.01902432799397502, 0.018444443005137146, 0.018435812002280727, 0.0184434999973746, 0.018441553998854943, 0.018440605999785475, 0.01844452698423993, 0.018456780002452433, 0.018445631983922794, 0.018437565013300627, 0.0184395520191174, 0.01844939599686768, 0.018441913998685777, 0.020347090016002767, 0.02072084799874574, 0.021507936020498164, 0.021508125006221235, 0.020725427006254904, 0.02072164100536611, 0.020721313994727097, 0.02071890300430823, 0.019023368004127406, 0.01902742200763896, 0.019031410018214956, 0.019024513007025234, 0.018177657009800896, 0.018157615995733067];[0.05339136799739208, 0.05231971500325017, 0.05205381599080283, 0.0500909450056497, 0.049493964004796, 0.052310876999399625, 0.05102537099446636, 0.05135591700673103, 0.05045672999403905, 0.05046245700214058, 0.05075678699358832, 0.04737434299022425, 0.04556202299136203, 0.04935828900488559, 0.04899908200604841, 0.04585498200322036, 0.05056896099995356, 0.04963948798831552, 0.049893396004335955, 0.04977569000038784, 0.047610323992557824, 0.05081663500459399, 0.0477943189907819, 0.0493575040018186, 0.047753627004567534, 0.05113738399813883, 0.050535882997792214, 0.049383910998585634, 0.04761294400668703, 0.04966034000972286, 0.05013275700912345, 0.0469211479939986, 0.051785043004201725, 0.05136195399973076, 0.05088464501022827, 0.04942649700387847, 0.04857859099865891, 0.050509918000898324, 0.047593447990948334, 0.05042988999048248, 0.04865184200752992, 0.048167492990614846, 0.05086203300743364, 0.04979630000889301, 0.05068091400607955, 0.046644836009363644, 0.05029048299184069, 0.050940353990881704, 0.04758093100099359, 0.04928457600180991];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.011351513996487483;0.02250093199836556;;;1.9821965603291383;;;[0.013933686990640126, 0.013913781993323937, 0.013915042000007816, 0.012018331995932385, 0.011807394999777898, 0.012227943007019348, 0.012099710991606116, 0.01267890800954774, 0.01237459400726948, 0.012094031000742689, 0.011723708012141287, 0.011710538994520903, 0.011906599000212736, 0.01211031099956017, 0.01228929300850723, 0.01244379898707848, 0.012040943998727016, 0.011920195000129752, 0.011906749990885146, 0.011906699000974186, 0.012114001001464203, 0.012303883995627984, 0.012611872007255442, 0.012033854000037536, 0.012016024003969505, 0.012011800004984252, 0.0120099429768743, 0.012014039006317034, 0.012226706996443681, 0.012717468009213917, 0.012301708993618377, 0.012676019003265537, 0.012336024999967776, 0.012334115002886392, 0.012337517997366376, 0.011625689003267325, 0.012118857994209975, 0.012312590988585725, 0.012518047005869448, 0.0119127570069395, 0.011362928009475581, 0.011537312006112188, 0.011819638995802961, 0.012226956998347305, 0.01236752800468821, 0.012220445001730695, 0.011642604004009627, 0.011351513996487483, 0.01153469599375967, 0.012159064004663378];[0.0254853299993556, 0.02324174900422804, 0.023569555996800773, 0.024182485998608172, 0.025345511006889865, 0.02322775500942953, 0.023069443996064365, 0.02407702499476727, 0.02494419299182482, 0.023862739995820448, 0.02342841999779921, 0.02288532599050086, 0.024351865009521134, 0.02521205900120549, 0.02471327800594736, 0.023364420994766988, 0.02291944599710405, 0.022790611008531414, 0.023290020995773375, 0.0248479190049693, 0.02410134600359015, 0.023298070998862386, 0.022848174994578585, 0.024044361009146087, 0.0233442169992486, 0.024342964999959804, 0.02250093199836556, 0.024555188007070683, 0.022525986991240643, 0.02288078999845311, 0.02414140899782069, 0.023151097004301846, 0.023212891988805495, 0.024300798002514057, 0.02419976300734561, 0.024320775002706796, 0.023015871993266046, 0.023685127001954243, 0.023380235987133346, 0.02303544999449514, 0.023870360004366376, 0.022930217994144186, 0.02323839601012878, 0.02309928300383035, 0.025187492006807588, 0.022975207000854425, 0.02297203300986439, 0.023886507988208905, 0.024388316000113264, 0.023568155011162162];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.06190785601211246;0.10069097000814509;;;1.6264651450446708;;;[0.06190785601211246, 0.06655575599870645, 0.0717337999958545, 0.06959004599775653, 0.07023204900906421, 0.06936096501885913, 0.06958324500010349, 0.06567805199301802, 0.06596759200328961, 0.06786512999678962, 0.06902082799933851, 0.06793544499669224, 0.06701920300838538, 0.07043568498920649, 0.06786279501102399, 0.06587431899970397, 0.06775413599098101, 0.06738210099865682, 0.07296741200843826, 0.07160442401072942, 0.06998727198515553, 0.07094278000295162, 0.06472570799815003, 0.0673003690171754, 0.0696025630022632, 0.06644406598934438, 0.06939574200077914, 0.07161361099861097, 0.0683204230008414, 0.06826127399108373, 0.06725499698950443, 0.06915927700174507, 0.07183315299334936, 0.06845060701016337, 0.07243509298132267, 0.0714263229892822, 0.07124922599177808, 0.06736495299264789, 0.06789284701517317, 0.06725942299817689, 0.06556217798788566, 0.07106038900383282, 0.07206751299963798, 0.0686371589981718, 0.06909666499996092, 0.06566320899582934, 0.06692869699327275, 0.07254752700100653, 0.06824815999425482, 0.06837737999740057];[0.10905130099854432, 0.10925003500597086, 0.11911136499838904, 0.10069097000814509, 0.10488674000953324, 0.10990026799845509, 0.1102081110002473, 0.10599688399815932, 0.1078510270017432, 0.10833593799907248, 0.1059782000083942, 0.10705561299982946, 0.10893094299535733, 0.11135703200125135, 0.10739084699889645, 0.10931842699937988, 0.10677495299023576, 0.10584416099300142, 0.10518670799501706, 0.11110654700314626, 0.10876234399620444, 0.10618588300712872, 0.1107248150074156, 0.10504254199622665, 0.10629768199578393, 0.10907473700353876, 0.10760261099494528, 0.10840653801278677, 0.10773827499360777, 0.10737178700219374, 0.10730496999167372, 0.10684942199441139, 0.10883819799346384, 0.11195257199869957, 0.10605434200260788, 0.10839358301018365, 0.10812608400010504, 0.1081539650040213, 0.1067795980052324, 0.11145494399534073, 0.1081470079952851, 0.10990087100071833, 0.10867365199374035, 0.10478391700598877, 0.1079548790003173, 0.10940472000220325, 0.11392934400646482, 0.1059162279998418, 0.10711317700042855, 0.1066377559909597];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.009768892006832175;0.028299762998358347;;;2.8969265888665814;;;[0.009922772980644368, 0.009833010990405455, 0.009830809009145014, 0.009816527002840303, 0.009802974993363023, 0.009809072013013065, 0.009801509004319087, 0.009785584989003837, 0.009800988991628401, 0.009807533991988748, 0.00976945599541068, 0.009768892006832175, 0.011916467017726973, 0.011923882993869483, 0.012198736993013881, 0.012095115991542116, 0.012061291985446587, 0.012198675001855008, 0.01219229301204905, 0.012478877993999049, 0.01245034699968528, 0.012801614997442812, 0.01279586499731522, 0.01275622399407439, 0.012338017011643387, 0.012340778004727326, 0.012342016998445615, 0.01228992200049106, 0.012298554996959865, 0.012343577996944077, 0.012347411990049295, 0.012895816995296627, 0.012305242009460926, 0.01234502499573864, 0.012343718990450725, 0.012294563988689333, 0.01231720598298125, 0.012344198010396212, 0.012337825988652185, 0.01229061500634998, 0.012307530007092282, 0.01234726000984665, 0.012342888003331609, 0.012293060004594736, 0.012300702001084574, 0.01347419898957014, 0.013385473997914232, 0.01381370099261403, 0.013832099008141086, 0.013760957008344121];[0.032623081002384424, 0.03409694999572821, 0.03267847400275059, 0.033111684999312274, 0.03152747800049838, 0.029143959007342346, 0.029504329009796493, 0.031830252992222086, 0.03017993099638261, 0.029151552997063845, 0.028299762998358347, 0.029471759000443853, 0.0304992910096189, 0.031422607993590645, 0.029279866997967474, 0.029738222001469694, 0.03029855999920983, 0.0330803230026504, 0.03281164600048214, 0.03476193999813404, 0.03343935699376743, 0.034401286000502296, 0.029661509004654363, 0.029556559995398857, 0.030777564010350034, 0.03082346500013955, 0.028795716993045062, 0.029307318007340655, 0.029033137994701974, 0.029649863005033694, 0.03159794499515556, 0.029666545990039594, 0.029610584999318235, 0.03039086099306587, 0.033323989002383314, 0.032778598004369996, 0.03425561300537083, 0.03305738800554536, 0.03451117599615827, 0.03009760098939296, 0.02947178100293968, 0.029551011000876315, 0.03055627401045058, 0.030985605000751093, 0.029151611000997946, 0.02887736799311824, 0.028485235990956426, 0.02997376100393012, 0.03169012900616508, 0.02972647501155734];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.006012481986545026;0.009295670999563299;;;1.546062178708481;;;[0.007135413005016744, 0.007279577010194771, 0.007198669001809321, 0.007205329995485954, 0.007200635998742655, 0.007328466002945788, 0.007202168009825982, 0.007306936007807963, 0.007138016997487284, 0.006425883999327198, 0.006231226987438276, 0.006012481986545026, 0.0069436259946087375, 0.0062298149859998375, 0.006233631997019984, 0.006854941006167792, 0.006290456993156113, 0.006675897006061859, 0.006230815997696482, 0.0060631490050582215, 0.006940003979252651, 0.00623422498756554, 0.006804058008128777, 0.006177852003020234, 0.006120731995906681, 0.007071693995385431, 0.006351424992317334, 0.006534804022521712, 0.0060649060033028945, 0.006421006997697987, 0.006417512995540164, 0.006118222008808516, 0.006886411996674724, 0.0062437489978037775, 0.006234700995264575, 0.007058862000121735, 0.0064157240121858194, 0.006810720995417796, 0.006131867994554341, 0.006066087997169234, 0.007075616988004185, 0.006412061004084535, 0.006481110001914203, 0.0065591890015639365, 0.006175545015139505, 0.0068663699785247445, 0.006178540992550552, 0.006119504003436305, 0.007151885001803748, 0.006413259994587861];[0.009657788003096357, 0.009310052002547309, 0.009945964004145935, 0.01026736899802927, 0.009796280995942652, 0.009560261009028181, 0.010407495006802492, 0.010019023000495508, 0.009314395996625535, 0.010509294996154495, 0.010090612995554693, 0.009295670999563299, 0.010491035005543381, 0.010106119996635243, 0.00944378699932713, 0.010291979007888585, 0.010071363009046763, 0.00943069500499405, 0.009935235997545533, 0.01006079300714191, 0.00957713500247337, 0.00989759000367485, 0.010294575011357665, 0.009730366000439972, 0.00943979699513875, 0.010389964998466894, 0.009937341004842892, 0.009471024997765198, 0.010604487004457042, 0.010105444001965225, 0.00939211000513751, 0.01058117400680203, 0.010202158999163657, 0.009371194988489151, 0.010560096998233348, 0.01019245600036811, 0.009434888997930102, 0.010143327992409468, 0.010204357997281477, 0.009578332988894545, 0.009653429995523766, 0.010095671997987665, 0.009653597007854842, 0.00971970499085728, 0.010339092012145557, 0.009840451995842159, 0.009437162007088773, 0.010595429004752077, 0.010178284996072762, 0.009302584992838092];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0014421910018427297;0.00036713399458676577;;;0.2545668320754102;;;[0.0014887779980199412, 0.0014673639961984009, 0.0014757640019524843, 0.0014561279967892915, 0.0015341830003308132, 0.0014663539914181456, 0.001480213992181234, 0.0014482949918601662, 0.0014451689930865541, 0.0014557249814970419, 0.0014652430108981207, 0.0014471890026470646, 0.0014461719983955845, 0.0014421910018427297, 0.0014519719989039004, 0.0014707620139233768, 0.0014583869924535975, 0.0014592400111723691, 0.0014491839974652976, 0.0014571999927284196, 0.0014624359755543992, 0.001451279007596895, 0.001443470988306217, 0.001442841996322386, 0.001445793008315377, 0.001456241006962955, 0.0014657550054835156, 0.001456487996620126, 0.0014450669987127185, 0.0014431149902520701, 0.0014567360049113631, 0.0014574619999621063, 0.0014857870119158179, 0.0014522749843308702, 0.0014555850066244602, 0.00146665598731488, 0.0014656589919468388, 0.0014697279984829947, 0.0014494719944195822, 0.0014495300129055977, 0.0014606950135203078, 0.00145854199945461, 0.0014549699990311638, 0.001449974995921366, 0.0014597239787690341, 0.0014498140226351097, 0.001465416993596591, 0.0014598729903809726, 0.00144531401747372, 0.0014623019960708916];[0.00038041401421651244, 0.00037559898919425905, 0.0003723499976331368, 0.0003708300064317882, 0.00037078899913467467, 0.0003700950037455186, 0.00038328999653458595, 0.0003736400103662163, 0.0003690590092446655, 0.0003690080047817901, 0.0003705580020323396, 0.00037103799695614725, 0.00036713399458676577, 0.00036954200186301023, 0.00037116599560249597, 0.00036957299744244665, 0.00038463500095531344, 0.00037034699926152825, 0.0003705949930008501, 0.0003675920015666634, 0.00036953299422748387, 0.0003699910012073815, 0.0003718329971889034, 0.0003692919999593869, 0.00037254299968481064, 0.0003754330100491643, 0.00036731800355482846, 0.00037067099765408784, 0.00037219100340735167, 0.00037126299866940826, 0.00036808400182053447, 0.00037217899807728827, 0.00036954699316993356, 0.00037111699930392206, 0.00036866900336463004, 0.00038466900878120214, 0.00038131000474095345, 0.0003688610013341531, 0.0003688380093080923, 0.0003712170000653714, 0.0004177149967290461, 0.00041507399873808026, 0.0004181099939160049, 0.0004167059960309416, 0.00041782700282055885, 0.00041748100193217397, 0.0004199590039206669, 0.0004282099980628118, 0.0004155200003879145, 0.00041773600969463587];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0015584379871143028;0.00046094899880699813;;;0.29577628536924905;;;[0.0015947460051393136, 0.0015717079950263724, 0.0015754320047562942, 0.0015803760034032166, 0.0015728239814052358, 0.001563024998176843, 0.0015779780078446493, 0.0016040890186559409, 0.0015933109825709835, 0.0015624329971615225, 0.0015599980106344447, 0.0015748599980724975, 0.0015592350100632757, 0.0015687370032537729, 0.0015716410125605762, 0.0015695720067014918, 0.0015745270065963268, 0.0015710720035713166, 0.0015733720065327361, 0.00156625900126528, 0.0015652239962946624, 0.0015727169957244769, 0.001588479004567489, 0.0015844950103200972, 0.0015661659999750555, 0.0015604009968228638, 0.0015752969920868054, 0.0015639100020052865, 0.0015604770014761016, 0.0015721579984528944, 0.0015614549920428544, 0.0015770470054121688, 0.0015793429920449853, 0.001560078002512455, 0.0015584379871143028, 0.0015634500014130026, 0.0015852180076763034, 0.001581793010700494, 0.0015702020173193887, 0.0015638839977327734, 0.00157344299077522, 0.0015621000056853518, 0.0015670700086047873, 0.00158518401440233, 0.0015867589972913265, 0.0015679329953854904, 0.0015601609920850024, 0.0015730410086689517, 0.0015699950163252652, 0.0015724530239822343];[0.0004717659903690219, 0.00046472800022456795, 0.00046402899897657335, 0.0004630350013030693, 0.0004638270038412884, 0.00046905799536034465, 0.00046140899939928204, 0.00046308500168379396, 0.0004638499958673492, 0.0004620589897967875, 0.0004647619934985414, 0.00046267799916677177, 0.0004635470104403794, 0.00046488200314342976, 0.00047424699005205184, 0.00046152899449225515, 0.0004638909886125475, 0.00046176799514796585, 0.0004628430033335462, 0.00046123100037220865, 0.00046475599810946733, 0.0004616009973688051, 0.0004641580017050728, 0.0004617829981725663, 0.0004616939986590296, 0.0004618740058504045, 0.00046333399950526655, 0.00046367698814719915, 0.00046318001113831997, 0.0004611629992723465, 0.000462694006273523, 0.00046094899880699813, 0.0004612720076693222, 0.00046331100747920573, 0.0004626620066119358, 0.00046403300075326115, 0.00046302400005515665, 0.000464249009382911, 0.00047330200322903693, 0.000461817005998455, 0.000462081006844528, 0.0004633350035874173, 0.0004617929953383282, 0.00046101601037662476, 0.00046362599823623896, 0.00046512798871845007, 0.0004652339994208887, 0.0004650390037568286, 0.00046340499829966575, 0.0004642409912776202];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (75, 75)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  3.551e+15
  Optimized FLOP count:  1.885e+9
   Theoretical speedup:  1.884e+6
  Largest intermediate:  1.720e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           TDOT    medaf,gfmlk->edaglk                   cdjk,edaglk->ljgeca
   8           TDOT    edaglk,cdjk->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.410e+15
  Optimized FLOP count:  1.554e+10
   Theoretical speedup:  9.070e+4
  Largest intermediate:  3.716e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (864, 864)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  8.454e+13
  Optimized FLOP count:  9.484e+9
   Theoretical speedup:  8.913e+3
  Largest intermediate:  1.593e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.024759762000030605;0.011984543000011172;0.25820702800001527;0.25178565199996683;0.4840330452286398;1.0255033436140726;0.4719955797733565;[0.024759762000030605, 0.025585736000010684, 0.03507494999999494, 0.029989986999993334, 0.03728117899999006, 0.034766479000012396, 0.035689585999989504, 0.028421207999997478, 0.035259226999983184, 0.028361938000017517, 0.03546088000001646, 0.029917741999980763, 0.038089409000008345, 0.03591076800000792, 0.03682826399997907, 0.03466527400001951, 0.03566221400001268, 0.03469357699998454, 0.03548876799999334, 0.03468169900000362, 0.03675026100000878, 0.034631845000035355, 0.03608104500000309, 0.03462464700001533, 0.03555418600001303, 0.034611670999993294, 0.036360280999986117, 0.03461394900000414, 0.03666401000000974, 0.0348032919999639, 0.03590331699999183, 0.03482896099998811, 0.035581542999977955, 0.03468918299998336, 0.035749952000003304, 0.03466205299997682, 0.035424505999998246, 0.034785403999990194, 0.035557046000008086, 0.03468996399999469, 0.03540240500001346, 0.034552351999991515, 0.03593505099999561, 0.034796389000007366, 0.035818518000013455, 0.03474367200001893, 0.03565939500001036, 0.03463128400002802, 0.03545839499997783, 0.0346549420000315];[0.016185643000000027, 0.015864694999976336, 0.016137997000015503, 0.012520714000004318, 0.02274828900002035, 0.011984543000011172, 0.02162951400001134, 0.012096149000001333, 0.01626745000001506, 0.015943781000004265, 0.02131003499999906, 0.012092109000008122, 0.02117148900001098, 0.012080570999984275, 0.02167905000001724, 0.012084396000005881, 0.020856059999999843, 0.019546313999995846, 0.01438070999998331, 0.015868143999995254, 0.015756889000016372, 0.02131966500002136, 0.012134015000015097, 0.02265806500000167, 0.012309948999984499, 0.020292849000014712, 0.01221814300001256, 0.02086039700000697, 0.01201045899998121, 0.02046767199999522, 0.012286340999992262, 0.021360568999995166, 0.012234492000004593, 0.023547693999972807, 0.012061184000003777, 0.021593719999998484, 0.012816264999997884, 0.02102550600000086, 0.01227267400000187, 0.023036824000001843, 0.012205703999995876, 0.020841243999996095, 0.012248314000004257, 0.020793044999976473, 0.012214115000006132, 0.02131214900001055, 0.012060817000019597, 0.022443863999995983, 0.012672218000005842, 0.015261039999984405];[0.26750684699999283, 0.2698653529999717, 0.2766184449999969, 0.2724459260000174, 0.267370738000011, 0.26793276500004026, 0.2738883809999777, 0.2634346019999896, 0.2741994870000042, 0.26404257699996947, 0.2679699970000229, 0.2692423050000059, 0.2714534519999745, 0.26840526300003376, 0.25912988600001086, 0.27086109300003613, 0.27177800399996954, 0.27662598100002356, 0.26731114500000785, 0.2696206039999822, 0.2725517009999976, 0.2722930410000117, 0.2677636280000115, 0.25820702800001527, 0.2736428790000218, 0.26613127199999553, 0.2726101550000237, 0.26467981500002224, 0.2712442280000289, 0.273712254000003, 0.26567124500002137, 0.2675286619999895, 0.2728336329999763, 0.27636289899999156, 0.26701178500002243, 0.2668326239999885, 0.2768386889999874, 0.2721608200000105, 0.2652277860000254, 0.2681842699999777, 0.26079946600003723, 0.267612325999977, 0.26487417900005994, 0.26354272800003287, 0.27015388899997106, 0.2684366809999972, 0.26382172599994647, 0.27297404699999106, 0.26666589699999577, 0.26792983100000356];[0.25178565199996683, 0.25891827000003786, 0.2522674020000295, 0.2544474089999653, 0.257982823999896, 0.25220600900001955, 0.25801267399992867, 0.2544878980000931, 0.25582562499999995, 0.3092027240000448, 0.2589657949999946, 0.2571557999999641, 0.27321174300004714, 0.2762046940000573, 0.2658882750000089, 0.26978999599992903, 0.2665607399999885, 0.27585377100007236, 0.2656307860000311, 0.26986151400006975, 0.2801157470000817, 0.2684605710000483, 0.2632248700000446, 0.2599004019999711, 0.282263103000048, 0.2774271149999663, 0.2665993410000169, 0.267246339000053, 0.2703076760000158, 0.27819206700007726, 0.2705173969999919, 0.2652125809999575, 0.2692515180000328, 0.271855845999994, 0.2665715799998907, 0.27295636799999556, 0.2725213300000746, 0.27729575400002204, 0.272300644999973, 0.26245424800004, 0.2718467290000035, 0.2707679970000072, 0.27245823099997324, 0.2668827050000573, 0.2683044949998816, 0.2700078620000568, 0.26971800099994425, 0.26691735999997945, 0.26947492700003295, 0.267753990000017]
conv2.0;0.0791320270000142;0.16395565300001635;17.535246777999987;17.56429428199999;2.0719253533084263;0.9983462185537524;2.0753575411042346;[0.0791320270000142, 0.08829553300000725, 0.09339111299999558, 0.09608431700002029, 0.09577934399999322, 0.09603766400005043, 0.09610217099998408, 0.09607980699996688, 0.09612091100007092, 0.09611175599997068, 0.09606970200002252, 0.09603734799998165, 0.09622232899999972, 0.0960076899999649, 0.09606306000000586, 0.09607800899999575, 0.09609798399992542, 0.09603699900003448, 0.09619141099994977, 0.09615884999993796, 0.09607827199999974, 0.09608286400003863, 0.09605142899999919, 0.09607781900001555, 0.0961718169999699, 0.09603053000000727, 0.096160900999962, 0.09608701999997038, 0.09607257199996866, 0.09608311099992761, 0.0960790280000765, 0.09598132700000406, 0.09607286699991846, 0.09594230099997958, 0.09608493499996484, 0.09611664599998448, 0.09630022999994026, 0.09616595899996128, 0.09617862600003946, 0.09604732400003968, 0.09610883599998488, 0.09610109300001568, 0.09791150099999868, 0.13584793199999012, 0.0941674090000788, 0.0961970829999359, 0.0961306000000377, 0.09611190699996541, 0.09612193300000627, 0.09605642600001829];[0.17658198599997377, 0.17720176900002116, 0.17261681200000112, 0.17773703700004262, 0.16595985100002508, 0.17217295300002888, 0.17673047899995709, 0.17677665299999035, 0.17723011000003908, 0.16747501099996498, 0.17226235999999062, 0.1797508289999996, 0.16653528699998787, 0.17701760300002434, 0.1649180249999631, 0.17445691400001806, 0.16564140799999905, 0.16670054699994807, 0.16746790900003816, 0.17838589399997318, 0.17736331099996505, 0.17591816099997004, 0.1720605279999745, 0.177263795999977, 0.17116966499997943, 0.17765046700003495, 0.1657717790000106, 0.17730317800004514, 0.16849557299997286, 0.16522350200000346, 0.17763688100001218, 0.16395565300001635, 0.17176251099999718, 0.17708169700000553, 0.1653268750000052, 0.1784882779999748, 0.16567173200002117, 0.1729213759999766, 0.1664139730000329, 0.1792350590000069, 0.17176734899999246, 0.16516229800004112, 0.17199285200001668, 0.16951186500000404, 0.17724031299997023, 0.1771703480000042, 0.17650674300000446, 0.16651339600002757, 0.1724076190000119, 0.17215362700000014];[17.617014401000006, 17.633813128999975, 17.535246777999987, 17.829828239000108, 17.623782099999858, 17.79457238900011, 17.64504363100002, 17.617625134000036, 18.09432235099996, 17.788609829999928, 17.70674962299995, 18.081661594000025, 17.66255292699998, 17.838144265999972, 17.75436577900018, 17.64099698500013, 17.888879186999702, 17.655838953000057, 17.714594211000076, 17.85577526399993, 17.68635419899988, 17.67389009099975, 17.71111587900009, 17.83500029999982, 17.620208735999995, 17.895850369000073, 17.70957696499977, 17.75095652500022, 17.95835061099956, 17.671055928000214, 17.844554077999874, 17.752903843000013, 17.6984019060003, 17.817502089000072, 17.958159551000108, 17.881893852000076, 17.713766318999888, 17.800949655000068, 17.664578510999718, 17.642893814000217, 17.690536371000007, 17.69725574300014, 17.64071813800001, 17.81634597500033, 17.616536884000652, 17.698473308000302, 17.715738566999335, 17.64372512000091, 17.77952640299918, 17.643406986999253];[17.885176565000165, 17.632456974000434, 17.59427882199998, 17.897289090999493, 17.667476147999878, 17.567759961999855, 17.919728976999977, 17.922742492000452, 17.59266238200007, 17.743532554999547, 17.761505068000133, 17.71703594499968, 17.600563692999913, 17.682822880999993, 17.727948286000355, 17.759171151999908, 17.575140773000385, 17.637438707, 17.735314612000366, 17.714879989000565, 17.706351957000606, 17.791704622999987, 17.690390670000397, 17.700301960000616, 17.568720384999324, 17.63818352100043, 17.726198272000147, 17.64605048499925, 17.77834592599993, 17.57993454999996, 17.744725350999943, 17.869774053999663, 17.645419639999545, 17.64407181399929, 17.575748336999823, 17.938052188999336, 17.56429428199999, 17.77331938399948, 17.642710781000005, 17.781930697000007, 17.593623439999647, 17.685863603999678, 17.79603588700047, 17.898730315000194, 17.65092170700018, 17.740198050000345, 17.83604700900014, 17.848032227000203, 17.6095403850004, 17.80927218600027]
conv3.1;0.03564009200090368;0.08999567900082184;8.076671357999658;8.087749396001527;2.5251247667525645;0.9986302693790999;2.5285882515083036;[0.03564009200090368, 0.0370914859995537, 0.04011103399898275, 0.04207872000097268, 0.04402624900012597, 0.04475561300023401, 0.04600800599928334, 0.04610112099999242, 0.04598097499911091, 0.045947870999043516, 0.04643638299967279, 0.04645520900066913, 0.046373735000088345, 0.046432174000074156, 0.04648988000008103, 0.04630417999942438, 0.04670896699917648, 0.04625320300056046, 0.046567172999857576, 0.0465245599998525, 0.04648300700046093, 0.04629772300086188, 0.04612006099978316, 0.04668790799951239, 0.046354803999747674, 0.04614678000052663, 0.04613430899917148, 0.04691785799968784, 0.04643306300022232, 0.04625512799975695, 0.046293168999000045, 0.04595312499986903, 0.04621450400009053, 0.045917732999441796, 0.04591449400049896, 0.046062639000410854, 0.04603348000000551, 0.04605495699979656, 0.04663426000115578, 0.046225915000832174, 0.046406254000430636, 0.04586713799926656, 0.04615686600027402, 0.0461252399991281, 0.04643455599943991, 0.04650014500020916, 0.04610215899992909, 0.04620490099932795, 0.04604459500114899, 0.04631610599972191];[0.09291694600051414, 0.09376271800010727, 0.09286174600038066, 0.09246632699978363, 0.0927131010002995, 0.09372369799984881, 0.09338454599946999, 0.09386396199988667, 0.09386031800022465, 0.09059893199992075, 0.09297273900028813, 0.09271536799951718, 0.09391250199951173, 0.09372402200006036, 0.09390712200001872, 0.09386368499963282, 0.09400641399952292, 0.09068425300029048, 0.09264378400075657, 0.09084966099999292, 0.09237909199964633, 0.09293131699996593, 0.09239206200072658, 0.0922297939996497, 0.09089092399972287, 0.09130672100036463, 0.0929363059995012, 0.09291209700040781, 0.09270493300027738, 0.09256533600000694, 0.09049023399984435, 0.09381259400015551, 0.09156488600001467, 0.09190181699977984, 0.09024478100036504, 0.09365561200047523, 0.09422943800018402, 0.09231783599989285, 0.0936637860004339, 0.09296730599999137, 0.09039635099998122, 0.09325813399937033, 0.09086531399952946, 0.09069519499917078, 0.09121207599946501, 0.09094609200019477, 0.09143733200016868, 0.09246085700033291, 0.09009990800041123, 0.08999567900082184];[8.175562598999932, 8.097462919999998, 8.145008839000184, 8.128580377000617, 8.28404809499898, 8.133424876999925, 8.137597268999343, 8.119311785000718, 8.20205584499945, 8.30640255400067, 8.124977923001097, 8.321743878000234, 8.116288610000993, 8.148501099999521, 8.11782058299923, 8.293963083999188, 8.779177236000578, 8.3031506060006, 8.17083408400049, 8.286323749000985, 8.131636224999056, 8.125819195000076, 8.094973057998686, 8.110662577999392, 8.288645808999718, 8.274009677000322, 8.1075021380002, 8.173119823000889, 8.140424424999765, 8.114064418000453, 8.273261588000423, 8.292287384000701, 8.705239935000463, 8.112779347999094, 8.11666426100146, 8.174559047999537, 8.142934575999789, 8.098423395997997, 8.095257343999947, 8.114659728999868, 8.076671357999658, 8.307394610999836, 8.24776677599948, 8.15153928000018, 8.293524814000193, 8.311903890001304, 8.153540581000925, 9.112809507000748, 8.142101258999901, 8.32670726699871];[8.292569780001031, 8.256277067000156, 8.266860054000063, 8.104380869000124, 9.235169678999227, 8.284174359000644, 8.127143284999875, 8.120509162999042, 8.132429942001181, 8.288118524999845, 8.104685551999864, 8.125227462999646, 8.123542408999128, 8.289363542999126, 8.270254062999811, 8.143883824999648, 8.28080612300073, 8.133814375999464, 8.118056397001055, 8.138471286000822, 8.300110203999793, 8.108991246999722, 8.090171194000504, 8.12063896499967, 8.29975172200102, 8.134265774000596, 8.275312026999018, 8.305554047000442, 8.355294019000212, 8.16254836600001, 8.310776821999752, 8.133289481999782, 8.272179666999364, 8.298336276000555, 8.096214943000632, 8.094776582000122, 8.246293632000743, 8.089220701001068, 8.28052436499911, 8.271217620001153, 8.117824228000245, 8.26851342700138, 8.111489811000865, 8.098337427000843, 8.285426278000159, 8.100944156000878, 8.2702279490004, 8.271226847000435, 8.093312598999546, 8.087749396001527]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.551e+15
  Optimized FLOP count:  1.885e+9
   Theoretical speedup:  1.884e+6
  Largest intermediate:  1.720e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.410e+15
  Optimized FLOP count:  1.554e+10
   Theoretical speedup:  9.070e+4
  Largest intermediate:  3.716e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.454e+13
  Optimized FLOP count:  9.484e+9
   Theoretical speedup:  8.913e+3
  Largest intermediate:  1.593e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.002420781005639583;0.001030036000884138;;;0.42549739050517593;;;[0.002518334993510507, 0.00251000102434773, 0.0025102730141952634, 0.00250474399945233, 0.0025064209912670776, 0.0025076150050153956, 0.0025285279989475384, 0.002505721990019083, 0.002523972012568265, 0.0025100269995164126, 0.002535368999815546, 0.0025066789967240766, 0.0025075949961319566, 0.0025067709939321503, 0.002505291995476, 0.00250695098657161, 0.002508613993995823, 0.0025079109909711406, 0.002507803001208231, 0.0025046409864444286, 0.0025104640080826357, 0.002531438003643416, 0.002508795994799584, 0.002511283993953839, 0.0025069150142371655, 0.0025079379993258044, 0.0025070000119740143, 0.0024288990098284557, 0.0024315050104632974, 0.002430705993901938, 0.002431993998470716, 0.0024364860000787303, 0.002429173997370526, 0.0024664439988555387, 0.0024411240010522306, 0.0024390039907302707, 0.0024328020081156865, 0.0024535739939892665, 0.002430394000839442, 0.002429228989058174, 0.0024331409949809313, 0.0024327779974555597, 0.0024287199921673164, 0.002433916990412399, 0.0024317660136148334, 0.0024282280064653605, 0.002453598994179629, 0.002420781005639583, 0.002422642006422393, 0.002423273996100761];[0.0010609390010358766, 0.001047352998284623, 0.0010418430028948933, 0.0010436229931656271, 0.001372244005324319, 0.001040056988131255, 0.0010369720112066716, 0.001030036000884138, 0.0010371310054324567, 0.0010428790119476616, 0.0010398070007795468, 0.0010333730024285614, 0.0010487849940545857, 0.0010342400055378675, 0.0011672310065478086, 0.0010449580004205927, 0.0010359459993196651, 0.001030297004035674, 0.001048623991664499, 0.0010394920100225136, 0.0010392140102339908, 0.0010382510081399232, 0.001033619002555497, 0.0010364229965489358, 0.001036454996210523, 0.0010347680072300136, 0.0010337439889553934, 0.0010382329928688705, 0.0010369379888288677, 0.0010476640018168837, 0.0010335289989598095, 0.0010357370047131553, 0.0010343960020691156, 0.0010320310102542862, 0.0011500790133140981, 0.0010420540056657046, 0.0010375140118412673, 0.0010319090069970116, 0.001033624997944571, 0.0010346180060878396, 0.0010352550016250461, 0.0010373230034019798, 0.0010330640070606023, 0.0010330730001442134, 0.0010371120006311685, 0.001031327003147453, 0.001071429011062719, 0.0010375620040576905, 0.001034165994497016, 0.001032856001984328];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0038325150089804083;0.0066878959914902225;;;1.7450410437582218;;;[0.0038547529984498397, 0.0038643709995085374, 0.003882123011862859, 0.0038654920062981546, 0.0038501700037159026, 0.0038392329879570752, 0.0038419420015998185, 0.003848723994451575, 0.0038325150089804083, 0.003843176018563099, 0.004037057005916722, 0.003943682997487485, 0.00411065699881874, 0.004113335002330132, 0.003993923994130455, 0.004999861994292587, 0.003844997991109267, 0.0038385750085581094, 0.0038429149863077328, 0.003838778007775545, 0.003842364007141441, 0.0038602610147790983, 0.0038840220076963305, 0.0041370330000063404, 0.004113754999707453, 0.00405102499644272, 0.004053820011904463, 0.0042484559962758794, 0.0040509110112907365, 0.004045695997774601, 0.004230316000757739, 0.004038549013785087, 0.004040510990307666, 0.004114501993171871, 0.004112790978979319, 0.004056126985233277, 0.004260988993337378, 0.004052902993862517, 0.0040572049911133945, 0.004039242994622327, 0.004044230983708985, 0.0040443710022373125, 0.0040745490114204586, 0.00411036099831108, 0.0041130070167128, 0.004081234990735538, 0.004084370011696592, 0.004091468988917768, 0.004079863996594213, 0.00407429899496492];[0.006889244992635213, 0.006860230001620948, 0.006870633995276876, 0.006865912000648677, 0.006790913990698755, 0.006820828988566063, 0.006788753991713747, 0.00692044899915345, 0.006834024999989197, 0.006841521986643784, 0.0068140639923512936, 0.006731316010700539, 0.0068526990071404725, 0.006821078000939451, 0.006773758999770507, 0.00687636699876748, 0.0068023119965801015, 0.0067432929936330765, 0.006747284991433844, 0.0067992999975103885, 0.006859640998300165, 0.00680434399691876, 0.006935063996934332, 0.006779068004107103, 0.006884865011670627, 0.006777998001780361, 0.0068035019939998165, 0.0067192309943493456, 0.006883049005409703, 0.006839145004050806, 0.006701256992528215, 0.006853750004665926, 0.006786369005567394, 0.006860876994323917, 0.006744685000739992, 0.006740985001670197, 0.00685001999954693, 0.006753141991794109, 0.006857810003566556, 0.00677399399864953, 0.0066878959914902225, 0.00680832500802353, 0.006739620002917945, 0.006782925993320532, 0.006802617994253524, 0.006757297000149265, 0.006781564996344969, 0.006795655004680157, 0.006864943003165536, 0.0067031559883616865];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0023770730040268973;0.0032673880050424486;;;1.3745425569628307;;;[0.0024093850079225376, 0.002388841996435076, 0.0023899630032246932, 0.0023920910025481135, 0.00238796797930263, 0.0023897369828773662, 0.0023850690049584955, 0.0023965699947439134, 0.0023875920014688745, 0.0023883400135673583, 0.0024159320164471865, 0.0023889850126579404, 0.0023864190006861463, 0.0023880569788161665, 0.0023892089957371354, 0.0023893649922683835, 0.0023920620151329786, 0.0023890329903224483, 0.002391789006651379, 0.0023915009951451793, 0.002388441003859043, 0.0023834519961383194, 0.0023976160009624436, 0.002385570012847893, 0.002384744002483785, 0.0023811399878468364, 0.0023857699998188764, 0.002391478992649354, 0.00239289399178233, 0.0023770730040268973, 0.0023779490002198145, 0.002378878998570144, 0.002378256991505623, 0.0023822320072213188, 0.0024025379971135408, 0.002404525992460549, 0.0024067089980235323, 0.0023872560122981668, 0.0023835059837438166, 0.0024010089837247506, 0.0023985849984455854, 0.002383831000770442, 0.0023841419897507876, 0.0023841749934945256, 0.0024016400129767135, 0.0024041790020419285, 0.0023875210026744753, 0.0023966750013642013, 0.002386109990766272, 0.0024133430124493316];[0.003312810993520543, 0.003282741003204137, 0.003310052998131141, 0.003298846000689082, 0.003283284997451119, 0.0032726849894970655, 0.003320263000205159, 0.0033000789990182966, 0.0033000900002662092, 0.0032943980040727183, 0.003314114990644157, 0.003280985009041615, 0.0032982280099531636, 0.003282551988377236, 0.0032994700013659894, 0.003272300004027784, 0.0032673880050424486, 0.003285600003437139, 0.0033027949975803494, 0.0032724449993111193, 0.0032813019934110343, 0.0032788889948278666, 0.003286032995674759, 0.003288595995400101, 0.0032818570034578443, 0.0033232540008611977, 0.0032894779869820923, 0.0033043459989130497, 0.0032841189968166873, 0.003304737008875236, 0.003295564994914457, 0.0032725869968999177, 0.0032811419951030985, 0.0032951510074781254, 0.003283323996583931, 0.0032766439981060103, 0.003268159009166993, 0.0032898129866225645, 0.003280724005890079, 0.00327405400457792, 0.0032752000115578994, 0.0032889949943637475, 0.0033619529858697206, 0.003282221994595602, 0.0033113789977505803, 0.003296158989542164, 0.0033513289963593706, 0.003295385991805233, 0.0033431769988965243, 0.003291902001365088];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  3.551e+15
  Optimized FLOP count:  1.885e+9
   Theoretical speedup:  1.884e+6
  Largest intermediate:  1.720e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           TDOT    ibnvl,alizq->bnvazq                   fngq,bnvazq->zgabfv
   8           TDOT    bnvazq,fngq->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.410e+15
  Optimized FLOP count:  1.554e+10
   Theoretical speedup:  9.070e+4
  Largest intermediate:  3.716e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  8.454e+13
  Optimized FLOP count:  9.484e+9
   Theoretical speedup:  8.913e+3
  Largest intermediate:  1.593e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.002521040994906798;0.001034835004247725;;;0.4104792450175855;;;[0.003352818006533198, 0.0033254550071433187, 0.003302570999949239, 0.003297093993751332, 0.0033019700058503076, 0.003295622009318322, 0.0033074110106099397, 0.0032965489954221994, 0.003297279996331781, 0.003303506993688643, 0.003299664007499814, 0.0032990409818012267, 0.0033017359965015203, 0.0032978559902403504, 0.0032961380056804046, 0.0032945480052148923, 0.0032993089844239876, 0.003299430987681262, 0.0032997970120050013, 0.003300513984868303, 0.003303255987702869, 0.004034379991935566, 0.0032941479876171798, 0.0032990299951052293, 0.00329317401337903, 0.0032972629996947944, 0.003299659991171211, 0.0032977719965856522, 0.003305185993667692, 0.0030504089954774827, 0.0025548779958626255, 0.0025305609888164327, 0.0025301550049334764, 0.002558655003667809, 0.0025272129860240966, 0.002527502001612447, 0.0025305270100943744, 0.0025319869891973212, 0.00253541799611412, 0.0025311100034741685, 0.002528562006773427, 0.0025421640020795166, 0.0025243709969799966, 0.0025218939990736544, 0.0025224569981219247, 0.0025234560162061825, 0.002549578988691792, 0.0025230839964933693, 0.00252469300176017, 0.002521040994906798];[0.0010938490013359115, 0.0010680159903131425, 0.0010670090123312548, 0.0010473959991941229, 0.0015691260050516576, 0.001044015007209964, 0.0010665029985830188, 0.0010457609896548092, 0.0010462649952387437, 0.0010536719928495586, 0.001046710996888578, 0.0010393980046501383, 0.0010376410064054653, 0.0010767320054583251, 0.0010528779966989532, 0.0010671630006982014, 0.001046610006596893, 0.0011733430001186207, 0.0010544059914536774, 0.0011548909969860688, 0.0010524339886615053, 0.0011649730004137382, 0.0010469660046510398, 0.0011575470125535503, 0.0010394010023446754, 0.0010432139970362186, 0.0010515839967411011, 0.0013853300042683259, 0.0010534060129430145, 0.001040126007865183, 0.001040907998685725, 0.0010400650062365457, 0.0010395990102551877, 0.0010483980004210025, 0.0010424189968034625, 0.0010540570074226707, 0.001039476992445998, 0.0010599899978842586, 0.0010420009930385277, 0.0011562389991013333, 0.001034835004247725, 0.0010374239936936647, 0.0010595689964247867, 0.0010413929994683713, 0.0010495310125406832, 0.0010363430046709254, 0.0010596259962767363, 0.0010418070014566183, 0.001156369995442219, 0.0010472470021340996];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.004516417990089394;0.006970817004912533;;;1.5434392964090018;;;[0.007832583010895178, 0.00794640499225352, 0.007991490987478755, 0.008000522997463122, 0.007995899999514222, 0.007986683005583473, 0.007990509999217466, 0.007990490994416177, 0.0063268950034398586, 0.006326811984763481, 0.006331518990918994, 0.00632443799986504, 0.006325225986074656, 0.006329978990834206, 0.006336937993182801, 0.006323740017251112, 0.005313582005328499, 0.005309493004460819, 0.005309892992954701, 0.005313077985192649, 0.0053154109918978065, 0.005316951996064745, 0.005313198984367773, 0.00532381099765189, 0.00488928500271868, 0.004893641016678885, 0.0048949899937724695, 0.004892434008070268, 0.0048465819854754955, 0.004848164011491463, 0.004847877993597649, 0.004847977004828863, 0.004850571000133641, 0.004844652998144738, 0.004849456992815249, 0.004844312003115192, 0.004850882993196137, 0.00484473499818705, 0.004846498995902948, 0.004848298995057121, 0.004826928998227231, 0.004561509995255619, 0.004558560001896694, 0.004802204013685696, 0.004556387008051388, 0.004524381991359405, 0.004521203998592682, 0.004534635998425074, 0.004516417990089394, 0.004524043994024396];[0.007286913998541422, 0.007311077002668753, 0.007255713993799873, 0.007302641999558546, 0.007208362003439106, 0.007242409003083594, 0.007125182994059287, 0.00713996599370148, 0.007167800999013707, 0.0071961249923333526, 0.007103404001099989, 0.0071495410084025934, 0.0071857570001157, 0.0071574270114069805, 0.0070361969992518425, 0.007103755007847212, 0.007087834004778415, 0.007104904987500049, 0.007143328999518417, 0.007108774996595457, 0.00717719599197153, 0.007097527995938435, 0.00713525598985143, 0.007140262008761056, 0.007103583004209213, 0.0071229200111702085, 0.007136065003578551, 0.007174797006882727, 0.007011034002061933, 0.0071806109917815775, 0.007097947993315756, 0.00713573100802023, 0.00705504699726589, 0.007088914004270919, 0.007137310996768065, 0.007177948995376937, 0.007062539007165469, 0.006971479990170337, 0.007120943002519198, 0.007060078991344199, 0.007067765996907838, 0.007093710999470204, 0.007055543988826685, 0.007061462994897738, 0.006992561000515707, 0.006992838010773994, 0.007015316004981287, 0.007112446997780353, 0.007144522009184584, 0.006970817004912533];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.002541433001169935;0.003534046991262585;;;1.390572558724037;;;[0.0025587580021237954, 0.002555801998823881, 0.0025576210027793422, 0.002556942999945022, 0.002548992997617461, 0.002541433001169935, 0.0025477030139882118, 0.0025467609957559034, 0.002566659008152783, 0.0025580859946785495, 0.00256928798626177, 0.002544467002735473, 0.0025499600014882162, 0.0025451109977439046, 0.0025482630007900298, 0.0025568439887138084, 0.0025613589968997985, 0.002567370014730841, 0.002544650007621385, 0.00254422401485499, 0.0025441210018470883, 0.002546670992160216, 0.002550413992139511, 0.002566866998677142, 0.0025626029819250107, 0.0025419660087209195, 0.002546155999880284, 0.002543771988712251, 0.0025532150029903278, 0.002545580005971715, 0.00255192699842155, 0.0025607980060158297, 0.0025558789930073544, 0.0025490620027994737, 0.0025528149999445304, 0.0025481830089120194, 0.002541502981330268, 0.0025491569977020845, 0.0025597560015739873, 0.002554598991991952, 0.0025463990023126826, 0.0025513409927953035, 0.0025572449958417565, 0.002553669997723773, 0.0025586459960322827, 0.0025539110065437853, 0.0025471340195508674, 0.0025474520080024377, 0.0025552310107741505, 0.00255634100176394];[0.003569448002963327, 0.0035701339947991073, 0.00355889399361331, 0.0035535960050765425, 0.00355900899739936, 0.003611183012253605, 0.003559228003723547, 0.003565395003533922, 0.0035625269956653938, 0.0035570019972510636, 0.003534046991262585, 0.0035407840041443706, 0.0035501569946063682, 0.0035694789985427633, 0.0035917039931518957, 0.0035602519928943366, 0.0035646470059873536, 0.0035705710033653304, 0.0035599170078057796, 0.0035604720033006743, 0.0035531260073184967, 0.003549910004949197, 0.003557760006515309, 0.0035740029998123646, 0.0035623939911602065, 0.0035573210043367, 0.0035692529927473515, 0.0036197629960952327, 0.0035684109898284078, 0.003568887012079358, 0.003573170004528947, 0.0035537980002118275, 0.0035628130135592073, 0.0035675409890245646, 0.003570510001736693, 0.0035585639998316765, 0.003558085998520255, 0.0035731170064536855, 0.0035735370038310066, 0.0035656260006362572, 0.003568693995475769, 0.003552283000317402, 0.003562900994438678, 0.0035696709965122864, 0.0035788669920293614, 0.003569840991985984, 0.0035537100047804415, 0.003568088010069914, 0.003581509998184629, 0.003600363008445129];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0021091201342642307;0.00993774808011949;;;4.711798023580239;;;[0.0021187879610806704, 0.0021428531035780907, 0.00213973899371922, 0.002112802118062973, 0.0021237132605165243, 0.002115901093930006, 0.0021408149041235447, 0.0021167839877307415, 0.0021177770104259253, 0.002112099900841713, 0.0021192957647144794, 0.002115024020895362, 0.0021402037236839533, 0.002120784018188715, 0.0021324739791452885, 0.002122781937941909, 0.002121042925864458, 0.0021148300729691982, 0.00211510481312871, 0.0021091201342642307, 0.00211659399792552, 0.002117682946845889, 0.0021260962821543217, 0.0021155388094484806, 0.002115322044119239, 0.002119222888723016, 0.0021235740277916193, 0.0021155118010938168, 0.002119628945365548, 0.0021159849129617214, 0.002116634976118803, 0.002115862211212516, 0.0021248559933155775, 0.00211913394741714, 0.0021188908722251654, 0.002118671080097556, 0.002114896895363927, 0.0021472310181707144, 0.0021287251729518175, 0.002112276153638959, 0.0021184238139539957, 0.002119621029123664, 0.002114249160513282, 0.002115837065503001, 0.0021172298584133387, 0.002118166070431471, 0.002116378163918853, 0.002125900937244296, 0.002118147211149335, 0.002117321128025651];[0.009961321018636227, 0.010161437094211578, 0.00993774808011949, 0.01001501502469182, 0.010013816878199577, 0.009974375832825899, 0.010007572127506137, 0.010044195922091603, 0.00997297978028655, 0.009961606003344059, 0.00996386306360364, 0.009984357981011271, 0.009985665092244744, 0.010036617051810026, 0.009940613992512226, 0.010017683962360024, 0.00998152606189251, 0.010028937831521034, 0.009993775049224496, 0.009975827066227794, 0.009998737135902047, 0.00999691104516387, 0.009994515916332603, 0.009996950859203935, 0.009986601071432233, 0.01000835606828332, 0.009981732815504074, 0.009990842081606388, 0.009953662985935807, 0.010030867997556925, 0.010044873924925923, 0.009988944046199322, 0.009957871865481138, 0.010054145008325577, 0.010028853081166744, 0.010050938930362463, 0.009996607899665833, 0.010014974046498537, 0.009963757125660777, 0.010053222067654133, 0.010021306108683348, 0.009998870082199574, 0.009981903014704585, 0.010010385885834694, 0.009991912869736552, 0.009998448193073273, 0.009973137872293591, 0.009993199026212096, 0.010016496991738677, 0.010010353056713939];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.13714702683500946;0.04088222607970238;;;0.2980905020193;;;[0.14554711407981813, 0.13801598898135126, 0.1385721629485488, 0.13869369216263294, 0.1382597500924021, 0.13891043281182647, 0.13811633409932256, 0.1382042458280921, 0.13878195406869054, 0.13905948889441788, 0.1393364688847214, 0.1387359860818833, 0.13907324708998203, 0.138860723702237, 0.13956919312477112, 0.13914307998493314, 0.13901383779011667, 0.13924034498631954, 0.14054151880554855, 0.13917235075496137, 0.13860033871605992, 0.13981848093681037, 0.13909324072301388, 0.13860298786312342, 0.13962619611993432, 0.13995991717092693, 0.13938293722458184, 0.13714702683500946, 0.14017088687978685, 0.1394352111965418, 0.13980474090203643, 0.14041777281090617, 0.1398396948352456, 0.1402015327475965, 0.1399235192220658, 0.14023124566301703, 0.13978646998293698, 0.13996464386582375, 0.1396421690005809, 0.13920847116969526, 0.1404509332496673, 0.1402667430229485, 0.13998722098767757, 0.14048835868015885, 0.1407984597608447, 0.14078938798047602, 0.14058972103521228, 0.14096875581890345, 0.14097333210520446, 0.13996046921238303];[0.05256979702971876, 0.04956580698490143, 0.052952029975131154, 0.05438619712367654, 0.050151119008660316, 0.051035206066444516, 0.052751275012269616, 0.054219367913901806, 0.05041754990816116, 0.05412210593931377, 0.052792121889069676, 0.05074099497869611, 0.05528712295927107, 0.048911213874816895, 0.051574743119999766, 0.05504947411827743, 0.049656250048428774, 0.053133128909394145, 0.05425425013527274, 0.05039590201340616, 0.054751044139266014, 0.05273269093595445, 0.0503331501968205, 0.0553635461255908, 0.05248296610079706, 0.050864080898463726, 0.055649715941399336, 0.05025304504670203, 0.052320583956316113, 0.05584499309770763, 0.04088222607970238, 0.05603939201682806, 0.050241857999935746, 0.0499139241874218, 0.05572074186056852, 0.05118502210825682, 0.05015935911796987, 0.05565868690609932, 0.05152052594348788, 0.04998617107048631, 0.055722862016409636, 0.05137688294053078, 0.051444664131850004, 0.05531687196344137, 0.04977756319567561, 0.05508813890628517, 0.051520247012376785, 0.05237870803102851, 0.054578524781391025, 0.049462935887277126];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.004899078048765659;0.023742709076032043;;;4.846362691040227;;;[0.004899078048765659, 0.0049053700640797615, 0.004910127958282828, 0.004920522216707468, 0.009719021851196885, 0.009933674009516835, 0.009934227913618088, 0.009930978994816542, 0.009964430006220937, 0.009927501901984215, 0.009925642050802708, 0.009945082943886518, 0.00993409613147378, 0.009936081944033504, 0.00995977595448494, 0.009928444866091013, 0.009924300946295261, 0.009928560815751553, 0.009926826925948262, 0.009928497020155191, 0.009945390047505498, 0.009926358005031943, 0.009930715896189213, 0.009948791936039925, 0.00993485702201724, 0.009943293873220682, 0.00995026296004653, 0.009938674280419946, 0.009960064897313714, 0.009956615045666695, 0.009956150082871318, 0.009930629981681705, 0.009941216092556715, 0.009934369008988142, 0.009942354867234826, 0.00993286189623177, 0.009932789951562881, 0.010132995899766684, 0.0099317308049649, 0.009919322794303298, 0.009927503997460008, 0.009948940947651863, 0.009931637207046151, 0.009936293121427298, 0.009926885133609176, 0.00993434595875442, 0.009957049041986465, 0.009932425804436207, 0.00994146172888577, 0.009955290937796235];[0.023772720945999026, 0.023794416105374694, 0.023853500140830874, 0.02412628009915352, 0.02378967613913119, 0.023815360851585865, 0.023786735953763127, 0.023797904141247272, 0.023791400948539376, 0.023820698028430343, 0.023804330034181476, 0.02380676893517375, 0.023795339977368712, 0.02377917501144111, 0.023768953047692776, 0.023837897926568985, 0.023801692994311452, 0.02378177992068231, 0.02378063602373004, 0.023844394832849503, 0.023789231898263097, 0.023782133124768734, 0.023798692971467972, 0.023819964146241546, 0.02381121995858848, 0.023797948844730854, 0.023848390905186534, 0.02377631003037095, 0.023795641027390957, 0.023808720987290144, 0.02379268710501492, 0.023827883880585432, 0.023842606926336884, 0.023819997906684875, 0.023742709076032043, 0.023779528914019465, 0.023831704864278436, 0.024186900118365884, 0.023819159949198365, 0.023849897785112262, 0.023775676963850856, 0.023777870927006006, 0.023884900147095323, 0.023812597151845694, 0.02383764600381255, 0.023798240115866065, 0.02377946302294731, 0.023785574827343225, 0.02382685407064855, 0.023808006895706058];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.06988968001678586;0.016059951158240438;;;0.22979002270983662;;;[0.08525710483081639, 0.07191657600924373, 0.07285133097320795, 0.07155332714319229, 0.06988968001678586, 0.07153479009866714, 0.07344673806801438, 0.07100471807643771, 0.0706273631658405, 0.07240486587397754, 0.07277616299688816, 0.07021914096549153, 0.07179698580875993, 0.07348683290183544, 0.07218816597014666, 0.07039495022036135, 0.07176800398156047, 0.07333054998889565, 0.07076504407450557, 0.07092047785408795, 0.07309229602105916, 0.07330072904005647, 0.07061335281468928, 0.07111413008533418, 0.0733911448623985, 0.07186793815344572, 0.07073758589103818, 0.07237632828764617, 0.07350124628283083, 0.07082305289804935, 0.07097994722425938, 0.07383585814386606, 0.07240221975371242, 0.07010614708997309, 0.07205652678385377, 0.07401098706759512, 0.07225819304585457, 0.07057479000650346, 0.07150737894698977, 0.0737257122527808, 0.0718792809639126, 0.07114448701031506, 0.07370411208830774, 0.07275615213438869, 0.07066091685555875, 0.07206684700213373, 0.07393925217911601, 0.07094338000752032, 0.07111482601612806, 0.07407587813213468];[0.01794097200036049, 0.019100641831755638, 0.01691271597519517, 0.019112162059172988, 0.0168605400249362, 0.016776995034888387, 0.019357125973328948, 0.01858805096708238, 0.016326710116118193, 0.017328063026070595, 0.01625038799829781, 0.01653550798073411, 0.018830972956493497, 0.01862772786989808, 0.016507565043866634, 0.018532970920205116, 0.01918961084447801, 0.01631512795574963, 0.01651667896658182, 0.018570028943940997, 0.01807711785659194, 0.016619004076346755, 0.019080705009400845, 0.01941725192591548, 0.016166205052286386, 0.016891936073079705, 0.018021563068032265, 0.01872545201331377, 0.016163876047357917, 0.018159969011321664, 0.019962038844823837, 0.018546312814578414, 0.016059951158240438, 0.016980369808152318, 0.019100903067737818, 0.01858526305295527, 0.016222202917560935, 0.018192374147474766, 0.019070752896368504, 0.016478637931868434, 0.016901433933526278, 0.018013727152720094, 0.019140672869980335, 0.017154309898614883, 0.016573938075453043, 0.019435141934081912, 0.019048433983698487, 0.01639518584124744, 0.01731662405654788, 0.01921232510358095];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0040758210234344006;0.01407988416031003;;;3.4544902927179875;;;[0.004079005913808942, 0.004079087870195508, 0.004095701966434717, 0.004081760300323367, 0.004089641151949763, 0.004086924949660897, 0.004082441097125411, 0.004108038730919361, 0.0040758210234344006, 0.004081435967236757, 0.00812536384910345, 0.008019553031772375, 0.008040725253522396, 0.008015537168830633, 0.008041447028517723, 0.00803045998327434, 0.008037567837163806, 0.008017374901100993, 0.008015082916244864, 0.008021107176318765, 0.008016983047127724, 0.008026625961065292, 0.008007863070815802, 0.008021852932870388, 0.008036920102313161, 0.008048265939578414, 0.008021048968657851, 0.008015898987650871, 0.008008342934772372, 0.008020695066079497, 0.008038084954023361, 0.008014758815988898, 0.00802545202895999, 0.008012407924979925, 0.008012528996914625, 0.008019202155992389, 0.00801489595323801, 0.008028944255784154, 0.008060201769694686, 0.008033591089770198, 0.008029777090996504, 0.00802082009613514, 0.008018590975552797, 0.008016600972041488, 0.008020044071599841, 0.008033751975744963, 0.008036650018766522, 0.008015511324629188, 0.00801366288214922, 0.008019003085792065];[0.014111079974099994, 0.014103920897468925, 0.014120836975052953, 0.014129695016890764, 0.014137647114694118, 0.014177457895129919, 0.01411176985129714, 0.014096004888415337, 0.014119951985776424, 0.01408551586791873, 0.01410912093706429, 0.014119812985882163, 0.014116120059043169, 0.01413263101130724, 0.014098678017035127, 0.014118547085672617, 0.01407988416031003, 0.014081961009651423, 0.014109673909842968, 0.014104152098298073, 0.014137343037873507, 0.0141058589797467, 0.014120575040578842, 0.014088179916143417, 0.01412706496194005, 0.014104668982326984, 0.014120039995759726, 0.014090886106714606, 0.01408981904387474, 0.014109373092651367, 0.014105882961302996, 0.014130904106423259, 0.014133763033896685, 0.014082944951951504, 0.014120627893134952, 0.014114899095147848, 0.01417184597812593, 0.01411067508161068, 0.014163635903969407, 0.014116460224613547, 0.01410287688486278, 0.01411164179444313, 0.01411834405735135, 0.014097866136580706, 0.014106372836977243, 0.014126275200396776, 0.014106756076216698, 0.01409031799994409, 0.014084680005908012, 0.014112684177234769];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.03353224694728851;0.0039780461229383945;;;0.11863344944321029;;;[0.048137773061171174, 0.04811884509399533, 0.036654812982305884, 0.03662128001451492, 0.034629320027306676, 0.03395985113456845, 0.033931781305000186, 0.033821380930021405, 0.03427324118092656, 0.03458059998229146, 0.03457587608136237, 0.033872744999825954, 0.03391156275756657, 0.034018506994470954, 0.033730803057551384, 0.03353224694728851, 0.03364920523017645, 0.03400663682259619, 0.0340002398006618, 0.034055089112371206, 0.03393012587912381, 0.03398472024127841, 0.03391150990501046, 0.03406981099396944, 0.033959049033001065, 0.034421941731125116, 0.03401793725788593, 0.034004286862909794, 0.033770467853173614, 0.033883448923006654, 0.034042136976495385, 0.03447993495501578, 0.03407493815757334, 0.03408671100623906, 0.033868504920974374, 0.03387874201871455, 0.033885570941492915, 0.03464487008750439, 0.034213277976959944, 0.03426693473011255, 0.03384838602505624, 0.03388519398868084, 0.0338689130730927, 0.03386902203783393, 0.03390261484310031, 0.03391548618674278, 0.034104900201782584, 0.03450430277734995, 0.0346620106138289, 0.034210287034511566];[0.004004522925242782, 0.0039930350612849, 0.004284684080630541, 0.003989494871348143, 0.0040005280170589685, 0.003999547101557255, 0.0041069830767810345, 0.003986571216955781, 0.004009172087535262, 0.004067699890583754, 0.003999242093414068, 0.003993896069005132, 0.004041408188641071, 0.0039829988963902, 0.003995167091488838, 0.004026050912216306, 0.004002111963927746, 0.0039871009066700935, 0.003999501932412386, 0.003994594095274806, 0.0039914860390126705, 0.0040288991294801235, 0.004068101057782769, 0.00399658503010869, 0.003986401949077845, 0.004065167158842087, 0.003987464122474194, 0.00400611013174057, 0.004024964990094304, 0.00400219508446753, 0.00400536204688251, 0.003992680925875902, 0.004048530012369156, 0.003998048836365342, 0.0039988558273762465, 0.003985987976193428, 0.003991503035649657, 0.004003331996500492, 0.004021872999146581, 0.003989722114056349, 0.003995564999058843, 0.0040319690015167, 0.0040062840562313795, 0.0039780461229383945, 0.004029745934531093, 0.004012560937553644, 0.003992349142208695, 0.004007295006886125, 0.004042848013341427, 0.003999489825218916];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.003303291741758585;0.006816544104367495;;;2.0635610285934196;;;[0.003308590967208147, 0.003321216907352209, 0.0033366079442203045, 0.0033156811259686947, 0.003308987943455577, 0.0033052610233426094, 0.0033209477551281452, 0.0033152399118989706, 0.0033194369170814753, 0.0033164401538670063, 0.0033094710670411587, 0.003311085281893611, 0.003313510911539197, 0.0033285461831837893, 0.0033069869969040155, 0.0033051969949156046, 0.003303291741758585, 0.003306235885247588, 0.0033138568978756666, 0.003306606085970998, 0.0033103779423981905, 0.004639463033527136, 0.004626187961548567, 0.004634010139852762, 0.004631370073184371, 0.004749699030071497, 0.004734613234177232, 0.004741308744996786, 0.004735065158456564, 0.004757412942126393, 0.004870484117418528, 0.004864774644374847, 0.004901255946606398, 0.004869235912337899, 0.005012372741475701, 0.005007616942748427, 0.005005009938031435, 0.005010474007576704, 0.005157799925655127, 0.005159105872735381, 0.005156209925189614, 0.005157256033271551, 0.005236996104940772, 0.005231351125985384, 0.005228125955909491, 0.005244166823104024, 0.005391385871917009, 0.00538690690882504, 0.005397323984652758, 0.005391158163547516];[0.006816544104367495, 0.0069306460209190845, 0.006913863122463226, 0.006926713977009058, 0.007133089937269688, 0.0071356999687850475, 0.007133398903533816, 0.007125217001885176, 0.007250654045492411, 0.007245701039209962, 0.00723988888785243, 0.007251290138810873, 0.0073488380294293165, 0.007365975063294172, 0.007360918913036585, 0.007375614019110799, 0.007467120885848999, 0.007476189872249961, 0.007484777132049203, 0.007735397899523377, 0.007738569984212518, 0.007728810189291835, 0.00773474620655179, 0.007737400010228157, 0.007743631023913622, 0.007736887084320188, 0.00774078699760139, 0.00787111814133823, 0.007891661021858454, 0.00787712400779128, 0.008016797946766019, 0.00801803101785481, 0.008015475003048778, 0.0080264110583812, 0.008170245913788676, 0.00816959491930902, 0.008165508043020964, 0.008176443865522742, 0.008340701926499605, 0.008805141085758805, 0.008321443106979132, 0.008502183947712183, 0.008493202039971948, 0.008513611974194646, 0.009845122927799821, 0.008557636989280581, 0.008496914058923721, 0.008524209959432483, 0.008672025054693222, 0.009114616084843874];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.01608790783211589;0.001020532101392746;;;0.06343473073332029;;;[0.024165080161765218, 0.024146893993020058, 0.020820956211537123, 0.020849280757829547, 0.020877896109595895, 0.016759779071435332, 0.01673017186112702, 0.01671081897802651, 0.01673849206417799, 0.0165075589902699, 0.016277413116768003, 0.016196093056350946, 0.016490803798660636, 0.0162014770321548, 0.016529475804418325, 0.016314395936205983, 0.01608790783211589, 0.01654448313638568, 0.016204184154048562, 0.01642133784480393, 0.016378835309296846, 0.016250615008175373, 0.016458660131320357, 0.016194577096030116, 0.016494790324941278, 0.016229755943641067, 0.016452118987217546, 0.016367162810638547, 0.0162611179985106, 0.016396934166550636, 0.016178096877411008, 0.0165121266618371, 0.0162323210388422, 0.016456673853099346, 0.01650130283087492, 0.01617642818018794, 0.01652447786182165, 0.016387395793572068, 0.016162396175786853, 0.016486333217471838, 0.016200633253902197, 0.016450594179332256, 0.016391994897276163, 0.016246906016021967, 0.016368058044463396, 0.01617152104154229, 0.016444799955934286, 0.016188733046874404, 0.01650167116895318, 0.01644914597272873];[0.001057855086401105, 0.0010283109731972218, 0.001026432029902935, 0.0010233151260763407, 0.0010246981400996447, 0.0010381308384239674, 0.0010306870099157095, 0.0010332148522138596, 0.0010347189381718636, 0.0010238979011774063, 0.0010335920378565788, 0.0010221709962934256, 0.0010375119745731354, 0.0010361941531300545, 0.0010241430718451738, 0.0010292159859091043, 0.0010344369802623987, 0.001030351035296917, 0.00102143082767725, 0.001033154083415866, 0.0010324958711862564, 0.001026239013299346, 0.001021921169012785, 0.0010431690607219934, 0.001020532101392746, 0.0014920770190656185, 0.0010371620301157236, 0.0010384779889136553, 0.0010477288160473108, 0.001036947127431631, 0.001027728896588087, 0.0010446819942444563, 0.0010382200125604868, 0.0010305049363523722, 0.0010402640327811241, 0.0010441001504659653, 0.0010294599924236536, 0.0010205721482634544, 0.0010234529618173838, 0.001031921012327075, 0.001032274216413498, 0.001026286045089364, 0.001055707922205329, 0.0010290539357811213, 0.0010244972072541714, 0.0010291070211678743, 0.0010439630132168531, 0.0010225230362266302, 0.0010282110888510942, 0.001026658108457923];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0021059091668576;0.0011794629972428083;;;0.5600730628865546;;;[0.0021132039837539196, 0.0021140780299901962, 0.0021089110523462296, 0.0021107199136167765, 0.002108626067638397, 0.0021139290183782578, 0.002113746013492346, 0.0021167693194001913, 0.0021381149999797344, 0.00211494998075068, 0.0021074130199849606, 0.0021217719186097383, 0.002119780983775854, 0.002116010757163167, 0.002114331815391779, 0.0021096409764140844, 0.002116848947480321, 0.0021093948744237423, 0.002119966084137559, 0.0021137618459761143, 0.0021173772402107716, 0.0021141411270946264, 0.002132103079929948, 0.0021110898815095425, 0.002132600173354149, 0.002107568085193634, 0.002132483059540391, 0.0021087510976940393, 0.002135569928213954, 0.002131483983248472, 0.0021503870375454426, 0.0021107648499310017, 0.002138168318197131, 0.0021098749712109566, 0.0021112686954438686, 0.0021183728240430355, 0.002113566966727376, 0.0021059091668576, 0.0021127830259501934, 0.0021095711272209883, 0.002112325979396701, 0.0021067531779408455, 0.002133850008249283, 0.002108094049617648, 0.0021144559141248465, 0.0021096691489219666, 0.0021185618825256824, 0.00211428408510983, 0.00213229819200933, 0.0021061510778963566];[0.0011886400170624256, 0.0012034429237246513, 0.0011986440513283014, 0.0011866120621562004, 0.001187075860798359, 0.0011800217907875776, 0.0011901729740202427, 0.0011843328829854727, 0.0011882770340889692, 0.0011840718798339367, 0.0011875319760292768, 0.001196207944303751, 0.001188291935250163, 0.0011840530205518007, 0.0011873920448124409, 0.0011852108873426914, 0.0012059109285473824, 0.0011824560351669788, 0.001191592076793313, 0.0011826190166175365, 0.0011899459641426802, 0.0011849680449813604, 0.0011850050650537014, 0.0011865030974149704, 0.0011915219947695732, 0.001183931017294526, 0.0011883710976690054, 0.0011868341825902462, 0.001188304042443633, 0.0011831480078399181, 0.0011920128017663956, 0.0011822159867733717, 0.0011892279144376516, 0.0011818408966064453, 0.0011893550399690866, 0.0011859799269586802, 0.0011873249895870686, 0.00118485395796597, 0.0011948710307478905, 0.001191415823996067, 0.0011886439751833677, 0.0011851568706333637, 0.0011870409362018108, 0.001185310073196888, 0.0011900009121745825, 0.001219451893121004, 0.001189898932352662, 0.0011897939257323742, 0.0011925839353352785, 0.0011794629972428083];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.1423118831589818;0.05247852299362421;;;0.36875713980257385;;;[0.15325526683591306, 0.14357556286267936, 0.1435221410356462, 0.1435870190616697, 0.14314852422103286, 0.14330222411081195, 0.1423118831589818, 0.14311311207711697, 0.1431243389379233, 0.1434898090083152, 0.1441237621475011, 0.14309259015135467, 0.1432805371005088, 0.14453279878944159, 0.1426738011650741, 0.14362019510008395, 0.14409188088029623, 0.144001433160156, 0.14430207503028214, 0.14426193479448557, 0.1438476738985628, 0.1441609540488571, 0.14421435887925327, 0.14438532292842865, 0.14440422388724983, 0.14514751685783267, 0.1436007332522422, 0.14450194989331067, 0.14462077198550105, 0.14514505001716316, 0.1446298649534583, 0.14390372391790152, 0.14424411416985095, 0.1476749568246305, 0.14522248320281506, 0.14442705502733588, 0.14444211521185935, 0.14502793084830046, 0.14596953592263162, 0.14437102316878736, 0.1447973889298737, 0.14496198203414679, 0.14466951182112098, 0.14451878983527422, 0.14487341395579278, 0.14493250823579729, 0.14373935293406248, 0.14510190696455538, 0.14513177424669266, 0.14562203804962337];[0.05442292592488229, 0.05707546207122505, 0.05703618098050356, 0.057194025022909045, 0.053042497020214796, 0.054914436070248485, 0.05711591988801956, 0.05634485790506005, 0.05697164707817137, 0.056102153146639466, 0.05247852299362421, 0.05614220420829952, 0.057404451072216034, 0.056512758834287524, 0.056461662985384464, 0.053380699129775167, 0.055360720958560705, 0.0570630740839988, 0.056740836007520556, 0.05805835616774857, 0.057182701071724296, 0.05509194382466376, 0.05266794818453491, 0.05607936391606927, 0.05664412886835635, 0.05827787285670638, 0.057322897017002106, 0.056970929028466344, 0.054960638051852584, 0.05375930690206587, 0.057200459064915776, 0.05669858306646347, 0.05744167300872505, 0.05730257602408528, 0.05638750595971942, 0.05287919798865914, 0.0550283039920032, 0.056787524838000536, 0.05845090397633612, 0.0580705888569355, 0.05753459990955889, 0.057341761188581586, 0.05327831790782511, 0.05525853717699647, 0.05712484894320369, 0.057930201990529895, 0.0573407628107816, 0.05761902080848813, 0.05800441489554942, 0.05766500090248883];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.004926585126668215;0.007810940966010094;;;1.5854675734168286;;;[0.004942212952300906, 0.004929628921672702, 0.004935824079439044, 0.004934465046972036, 0.004936200100928545, 0.004926585126668215, 0.008084650384262204, 0.008649431867524981, 0.00912898313254118, 0.00914449687115848, 0.009338125819340348, 0.009950721869245172, 0.009937744121998549, 0.009955900954082608, 0.009940260089933872, 0.009926070924848318, 0.009938650066033006, 0.009930864907801151, 0.009923710022121668, 0.009915553266182542, 0.00992773799225688, 0.00990408705547452, 0.00992375216446817, 0.00994622497819364, 0.009929911000654101, 0.009936800925061107, 0.009956171037629247, 0.009930485161021352, 0.009932251879945397, 0.00993525399826467, 0.009924400830641389, 0.009932915912941098, 0.009933964116498828, 0.00993278599344194, 0.009936121990904212, 0.009947276907041669, 0.009930382948368788, 0.009929002961143851, 0.009918466908857226, 0.00992537010461092, 0.009943397948518395, 0.009932853979989886, 0.009918345836922526, 0.009930273983627558, 0.00994663406163454, 0.009938681963831186, 0.009930543135851622, 0.009953910019248724, 0.009931646985933185, 0.009908556938171387];[0.00783108500763774, 0.007818613899871707, 0.007825913839042187, 0.007810940966010094, 0.0078197808470577, 0.007830609800294042, 0.00784069299697876, 0.007848478853702545, 0.007837703917175531, 0.00781443901360035, 0.007820144994184375, 0.007822377840057015, 0.0078307269141078, 0.007824548985809088, 0.00783038791269064, 0.007818541023880243, 0.007837796118110418, 0.007820845814421773, 0.007840309059247375, 0.007834782125428319, 0.007824659114703536, 0.007838605903089046, 0.007821441162377596, 0.007819578051567078, 0.007831607013940811, 0.007827721070498228, 0.007821302860975266, 0.007842001039534807, 0.007837607990950346, 0.007837281096726656, 0.007829085923731327, 0.00783305405639112, 0.007835967000573874, 0.00782948499545455, 0.007825279841199517, 0.007839506026357412, 0.007837386103346944, 0.007836493896320462, 0.00783280492760241, 0.00783444894477725, 0.007837248034775257, 0.007834470132365823, 0.007816500961780548, 0.007818454876542091, 0.007813516072928905, 0.007816764060407877, 0.007833519950509071, 0.007833927869796753, 0.007831124123185873, 0.007832034025341272];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.07115741306915879;0.015668563079088926;;;0.22019579413125168;;;[0.09823797619901597, 0.07115741306915879, 0.07521188003011048, 0.07150320778600872, 0.07525607314892113, 0.07282743300311267, 0.07431767508387566, 0.07409078790806234, 0.07277524378150702, 0.07292378298006952, 0.07529430370777845, 0.07216468593105674, 0.07527220388874412, 0.07268590712919831, 0.07465492468327284, 0.07408944121561944, 0.07257971470244229, 0.07558468799106777, 0.07214745017699897, 0.07571242889389396, 0.07237161532975733, 0.07488119904883206, 0.07409835886210203, 0.07482444704510272, 0.0743245710618794, 0.07324882689863443, 0.07539523509331048, 0.07296725502237678, 0.07580490480177104, 0.07231777510605752, 0.07551170815713704, 0.07277746102772653, 0.07477777893655002, 0.07421563123352826, 0.07455873303115368, 0.07546626287512481, 0.07389530818909407, 0.07564984005875885, 0.07220463338308036, 0.07613679976202548, 0.07248415402136743, 0.0759257071185857, 0.07222390966489911, 0.07548993499949574, 0.07339481497183442, 0.07553151994943619, 0.07417636085301638, 0.0750271410215646, 0.07373041729442775, 0.07542490493506193];[0.01910338900052011, 0.02068349812179804, 0.021146663930267096, 0.020742259919643402, 0.02111676591448486, 0.020517743891105056, 0.01902095600962639, 0.016551476204767823, 0.01728487596847117, 0.019394529052078724, 0.02032371610403061, 0.02103006513789296, 0.021338425111025572, 0.02072787587530911, 0.01954799098894, 0.016835605958476663, 0.017344240099191666, 0.018373382044956088, 0.020900976844131947, 0.02134157088585198, 0.020904708886519074, 0.01972950901836157, 0.017514777136966586, 0.01811486203223467, 0.01894757989794016, 0.020163281122222543, 0.02134762704372406, 0.021320439875125885, 0.02127425791695714, 0.020593819906935096, 0.019722031196579337, 0.01683262293227017, 0.017504296964034438, 0.019257688894867897, 0.020639311987906694, 0.02037879195995629, 0.021706253988668323, 0.015668563079088926, 0.01830482902005315, 0.020024948054924607, 0.021350946044549346, 0.02104824292473495, 0.020937304012477398, 0.019742506090551615, 0.01858637505210936, 0.016760930884629488, 0.017993612913414836, 0.019943372113630176, 0.021305692847818136, 0.021092043025419116];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.004146995954215527;0.006875364808365703;;;1.657914520359423;;;[0.004163697827607393, 0.004149229032918811, 0.004150136839598417, 0.0041638691909611225, 0.004147744970396161, 0.004149771062657237, 0.004163084086030722, 0.004163626814261079, 0.0041753503028303385, 0.004153741057962179, 0.004146995954215527, 0.004153304034844041, 0.004156452137976885, 0.006812094012275338, 0.00681891106069088, 0.007068598875775933, 0.0070753139443695545, 0.007353476015850902, 0.007355205016210675, 0.007706378120929003, 0.007665495155379176, 0.00766377616673708, 0.008050704840570688, 0.008026167750358582, 0.008062858833000064, 0.008063263026997447, 0.008020847104489803, 0.008040226995944977, 0.008010839112102985, 0.008043252164497972, 0.008017441257834435, 0.008979315171018243, 0.008022600086405873, 0.008034143131226301, 0.008034598082304, 0.008028337266296148, 0.00801941193640232, 0.008034269325435162, 0.008016702719032764, 0.008014044724404812, 0.008030835771933198, 0.008017736952751875, 0.008030535886064172, 0.008028897223994136, 0.008019695058465004, 0.008018754189833999, 0.008014950202777982, 0.00801991205662489, 0.008029209217056632, 0.008019702974706888];[0.006879329215735197, 0.006886231945827603, 0.00688069686293602, 0.006882420973852277, 0.006881586974486709, 0.0068818379659205675, 0.006886553950607777, 0.006879604887217283, 0.006878289859741926, 0.006884799106046557, 0.00688321003690362, 0.006884964182972908, 0.006882492918521166, 0.0069005428813397884, 0.0068845360074192286, 0.0068782849702984095, 0.006881247041746974, 0.0069128230679780245, 0.006876904983073473, 0.006884214002639055, 0.006880250060930848, 0.0068833730183541775, 0.006883234949782491, 0.006878684042021632, 0.0069102689158171415, 0.006915236124768853, 0.006879284046590328, 0.006902268854901195, 0.00688347197137773, 0.006881691049784422, 0.006880710832774639, 0.006880274973809719, 0.006881569046527147, 0.006884817965328693, 0.006880111061036587, 0.006885932991281152, 0.006883707130327821, 0.006881064968183637, 0.006875364808365703, 0.006883806083351374, 0.006877297069877386, 0.006881034933030605, 0.0068800130393356085, 0.006880289874970913, 0.006883251015096903, 0.006880884058773518, 0.006897780112922192, 0.006905545014888048, 0.0068975810427218676, 0.006878145970404148];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.03430580487474799;0.003961553098633885;;;0.11547763164565562;;;[0.048151602037250996, 0.04816730390302837, 0.03591761807911098, 0.03593437885865569, 0.03434020699933171, 0.03485203511081636, 0.035343958996236324, 0.03457893989980221, 0.034344561863690615, 0.03430580487474799, 0.03445750800892711, 0.03537390986457467, 0.034851921955123544, 0.03454522090032697, 0.034327606903389096, 0.03464394202455878, 0.03438936406746507, 0.03482807497493923, 0.035337495151907206, 0.03433829196728766, 0.0344452322460711, 0.034413035959005356, 0.03501769574359059, 0.03508035093545914, 0.03482568310573697, 0.034488461911678314, 0.03449293412268162, 0.03472741413861513, 0.03542139404453337, 0.034904006170108914, 0.03456654888577759, 0.034376371186226606, 0.03459608368575573, 0.034429830964654684, 0.03498623031191528, 0.03540559113025665, 0.03487149626016617, 0.034394402988255024, 0.03449672181159258, 0.034743068274110556, 0.03536795708350837, 0.034853819757699966, 0.03441135003231466, 0.03445300320163369, 0.03464146703481674, 0.03435173584148288, 0.03476329823024571, 0.035378159023821354, 0.03486350108869374, 0.034443851094692945];[0.00399648305028677, 0.003989117918536067, 0.004068781854584813, 0.004004650050774217, 0.004029144998639822, 0.003997401101514697, 0.004056405043229461, 0.0039793800096958876, 0.003989825025200844, 0.0040551049169152975, 0.003988140029832721, 0.003969000885263085, 0.003983881091699004, 0.004036807920783758, 0.003980919951573014, 0.003987289033830166, 0.0040792799554765224, 0.004045906011015177, 0.003980020992457867, 0.003996109124273062, 0.0040685380809009075, 0.003972850972786546, 0.003979170927777886, 0.004025112139061093, 0.0039817639626562595, 0.003977575106546283, 0.003973191138356924, 0.003961553098633885, 0.003974582999944687, 0.003976179054006934, 0.004073766991496086, 0.003975677071139216, 0.003979353001341224, 0.004021469037979841, 0.003982333932071924, 0.0039835479110479355, 0.003982421010732651, 0.004080627113580704, 0.003981680143624544, 0.003981259884312749, 0.004045411944389343, 0.003970335936173797, 0.003996653016656637, 0.004013825906440616, 0.004059189930558205, 0.003979502012953162, 0.004421641118824482, 0.00408514216542244, 0.003980577224865556, 0.003979300148785114];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0033133290708065033;0.0047747730277478695;;;1.4410802325123817;;;[0.0033232918940484524, 0.003328347811475396, 0.003351709106937051, 0.003330602077767253, 0.0033263720106333494, 0.003328281920403242, 0.0033354938495904207, 0.003332986030727625, 0.0033133290708065033, 0.0033319657668471336, 0.003349869977682829, 0.003328031161800027, 0.0033287068363279104, 0.0033179789315909147, 0.003325708908960223, 0.0033493039663881063, 0.003351273015141487, 0.0033364880364388227, 0.00332800205796957, 0.0033158520236611366, 0.00461729709059, 0.0046109771355986595, 0.004600201966241002, 0.004598732804879546, 0.004617263097316027, 0.0046369461342692375, 0.00463315611705184, 0.004613956902176142, 0.004606384783983231, 0.004811386112123728, 0.00480752089060843, 0.004812648985534906, 0.004807465942576528, 0.004946447908878326, 0.00494000525213778, 0.004931352101266384, 0.0049372389912605286, 0.0050827921368181705, 0.005083922762423754, 0.005089426878839731, 0.0050915509928017855, 0.005232742987573147, 0.0052390932105481625, 0.00523447897285223, 0.005233899690210819, 0.005239969119429588, 0.005312283057719469, 0.005312875844538212, 0.00532035599462688, 0.00531730311922729];[0.004775908077135682, 0.0047776959836483, 0.004784286022186279, 0.0047747730277478695, 0.004942005034536123, 0.004939459031447768, 0.004940873943269253, 0.004947000881657004, 0.0051217409782111645, 0.005116096930578351, 0.005118056200444698, 0.005116492975503206, 0.005213466007262468, 0.0052072820253670216, 0.005213479977101088, 0.005207916023209691, 0.005306305130943656, 0.005304283928126097, 0.005312498891726136, 0.005302590085193515, 0.005538408178836107, 0.00552838109433651, 0.005514262011274695, 0.005535125965252519, 0.005626813042908907, 0.0056198518723249435, 0.00562912505120039, 0.005630417028442025, 0.00574238202534616, 0.005741622997447848, 0.005741599015891552, 0.0057356690522283316, 0.0058670081198215485, 0.005854444811120629, 0.005865267012268305, 0.005861771991476417, 0.0059892230201512575, 0.005999415880069137, 0.006026275223121047, 0.005984422052279115, 0.006128414999693632, 0.006115707103163004, 0.006123763043433428, 0.006122126942500472, 0.006127133034169674, 0.006117683136835694, 0.006126577965915203, 0.006168736843392253, 0.006266748998314142, 0.006257834145799279];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.016265357844531536;0.0009998008608818054;;;0.061468113424749615;;;[0.024169780779629946, 0.024166591931134462, 0.02417941694147885, 0.02415873808786273, 0.01775026204995811, 0.017735213972628117, 0.01765220006927848, 0.017621631966903806, 0.016561229014769197, 0.016266122926026583, 0.016409848118200898, 0.016294054221361876, 0.016685665817931294, 0.016359511064365506, 0.016297811176627874, 0.016541416756808758, 0.01630311692133546, 0.016640554880723357, 0.016422488959506154, 0.016393946018069983, 0.016562542878091335, 0.016292988089844584, 0.016582643147557974, 0.016302218893542886, 0.016714789904654026, 0.01640128600411117, 0.016339142806828022, 0.01664589485153556, 0.016290116822347045, 0.01671859179623425, 0.016448472859337926, 0.016423744847998023, 0.016567478887736797, 0.016265357844531536, 0.01666803192347288, 0.016310451086610556, 0.01679601613432169, 0.01647041621617973, 0.016293131979182363, 0.0165213739965111, 0.016293311957269907, 0.01650035590864718, 0.016297275898978114, 0.016569300089031458, 0.016471961047500372, 0.016391250072047114, 0.01667502080090344, 0.016360623063519597, 0.016558507224544883, 0.016460189130157232];[0.0010067739058285952, 0.0010064688976854086, 0.00101289595477283, 0.0010129960719496012, 0.0010124000255018473, 0.0010252969805151224, 0.0010263461153954268, 0.0010123888496309519, 0.0010264141019433737, 0.0010431259870529175, 0.0010381520260125399, 0.0010170121677219868, 0.0010085459798574448, 0.0010168780572712421, 0.0010033410508185625, 0.0010083189699798822, 0.0010074619203805923, 0.0010145229753106833, 0.0010139551013708115, 0.0010125047992914915, 0.0010060879867523909, 0.0010065569076687098, 0.0010143669787794352, 0.0010310211218893528, 0.0009998008608818054, 0.0010035759769380093, 0.0010120749939233065, 0.0010182789992541075, 0.0010031170677393675, 0.0010111560113728046, 0.0010075320024043322, 0.001003157114610076, 0.0010047778487205505, 0.0010073031298816204, 0.0010106731206178665, 0.0010046670213341713, 0.001007166923955083, 0.001008426072075963, 0.0010078700724989176, 0.0010075881145894527, 0.0010100367944687605, 0.001017946982756257, 0.001018051989376545, 0.0010150368325412273, 0.0010144049301743507, 0.0010262029245495796, 0.001009840052574873, 0.0010158040095120668, 0.0010067729745060205, 0.0010047371033579111];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (25, 25)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  3.946e+14
  Optimized FLOP count:  2.596e+8
   Theoretical speedup:  1.520e+6
  Largest intermediate:  5.734e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           TDOT    medaf,gfmlk->edaglk                   cdjk,edaglk->ljgeca
   8           TDOT    edaglk,cdjk->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (800, 800)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.011e+16
  Optimized FLOP count:  3.983e+10
   Theoretical speedup:  2.539e+5
  Largest intermediate:  3.318e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.010086664000482415;0.0037462820000655483;0.035740447000534914;0.030071911000959517;0.3714094174135646;1.1884993607288385;0.3125028331406089;[0.010086664000482415, 0.014325803999781783, 0.01086209300046903, 0.01049060700006521, 0.010525272000450059, 0.01056961699941894, 0.013667908999195788, 0.01077838499986683, 0.010627177000060328, 0.010467498000252817, 0.010604437000438338, 0.013256699000521621, 0.010862248000194086, 0.010519710000153282, 0.010553222000453388, 0.010578718000033405, 0.012864596999861533, 0.010812251999595901, 0.010516722999454942, 0.010468860000401037, 0.010533881999435835, 0.012923125000270375, 0.010848533000171301, 0.010492508000425005, 0.010917149000306381, 0.010956117000205268, 0.013040460999945935, 0.010786629999529396, 0.010673130999748537, 0.01041147199975967, 0.0106511940002747, 0.013265698000395787, 0.01082758400025341, 0.010562115000539052, 0.01045064700065268, 0.010488096000699443, 0.012908169999718666, 0.010788764000608353, 0.010485157000402978, 0.01050913400013087, 0.0105169249991377, 0.012869399000010162, 0.010834490000888763, 0.010551491999649443, 0.010433080999973754, 0.010528773999794794, 0.012651156999709201, 0.010794291000820522, 0.01077735000035318, 0.01084855399949447];[0.003983930000686087, 0.005979415000183508, 0.0038748710003346787, 0.0038229109995882027, 0.0037726139998994768, 0.003770696999708889, 0.003805882000051497, 0.005069562999779009, 0.003978748999543313, 0.0038788550000390387, 0.003809300999819243, 0.0038046059999032877, 0.0037832719999641995, 0.0055048269996405, 0.0038265210005192785, 0.003922292999959609, 0.003784694999922067, 0.003815324000242981, 0.0038248889995884383, 0.005434175000118557, 0.003857549000713334, 0.0038647199999104487, 0.0038020570000298903, 0.0038605580002695206, 0.0043030770002587815, 0.005594531000497227, 0.0038910930006750277, 0.003850687000522157, 0.0037634649997926317, 0.0037616469999193214, 0.003811740999481117, 0.0055615420005779015, 0.0038880100000824314, 0.003909879000275396, 0.0037462820000655483, 0.0037647659992217086, 0.00376638899979298, 0.005040193999775511, 0.003929202000108489, 0.0038885289995960193, 0.0037571820002995082, 0.003757952000341902, 0.0038000109998392873, 0.005363946000215947, 0.0039495309993071714, 0.0038537810005436768, 0.0037712939993070904, 0.0037893260005148477, 0.0038051390001783147, 0.005524639999748615];[0.035740447000534914, 0.03637803700166842, 0.036761469000339275, 0.038623795999228605, 0.03786128199953964, 0.03576536600030522, 0.04028778900192265, 0.03842854699905729, 0.036620123999455245, 0.03631363500153384, 0.03640039500078274, 0.03725446700082102, 0.03690549899965845, 0.03913357100009307, 0.03645486900040851, 0.0386034950015528, 0.03647942400039028, 0.038625003000561264, 0.03674288599995634, 0.036575328999788326, 0.038674373999128875, 0.038485942001898366, 0.03667906300051982, 0.038172526999915135, 0.03855623499930516, 0.038177043000359845, 0.03752553100002842, 0.0364238700021815, 0.03834381500018935, 0.03646038199985924, 0.03831146299944521, 0.0370151729994177, 0.03779416000088531, 0.038700170000083745, 0.03658319699934509, 0.03592444999867439, 0.03859677299988107, 0.036478379998698074, 0.036045042002115224, 0.03660006999871257, 0.03656885999953374, 0.03639282800122601, 0.03589101600027789, 0.036759229001290805, 0.0365092559986806, 0.03833582800143631, 0.03649732600024436, 0.0362275329998738, 0.038188677999642096, 0.03645048400176165];[0.03016478500012454, 0.030113915999208984, 0.031068104999576462, 0.030196831999091955, 0.03126851700108091, 0.030628308998529974, 0.0317020610000327, 0.031099162999453256, 0.0312626380018628, 0.030510749999848485, 0.031223296999087324, 0.03066442300041672, 0.0306828119992133, 0.03398367200134089, 0.030302791999019973, 0.031154242000411614, 0.030184842001290235, 0.03113139800097997, 0.03215804200135608, 0.03007688799789321, 0.031100903000151447, 0.03192881899940403, 0.031188141000711767, 0.031317403999310045, 0.031286218999412085, 0.03046459200049867, 0.030130488999930094, 0.030071911000959517, 0.03104870700099127, 0.03051986799982842, 0.031750512999678904, 0.030169784999998228, 0.03018625900040206, 0.031148760999712977, 0.031071549999069248, 0.03036555900143867, 0.031729246000395506, 0.03035672300029546, 0.031029122998916137, 0.03029347199935728, 0.03119844100001501, 0.031076102000042738, 0.03171910100081732, 0.03011943199999223, 0.03819619300065824, 0.033620265000536165, 0.03336340699934226, 0.034167418000834004, 0.0313419479989534, 0.032025290000092355]
conv2.1;0.2093812559996877;0.26019887599977665;8.18810791299984;8.085777280999537;1.2427037690525877;1.0126556332735959;1.2271731161316102;[0.21344056899943098, 0.2216575140000714, 0.2219898090006609, 0.22114455399969302, 0.22878968999975768, 0.22095934000026318, 0.22367177500018443, 0.21821572600038053, 0.2210392729994055, 0.32598685399989336, 0.21793503400112968, 0.25559558999975707, 0.21836425800029247, 0.24931333499898756, 0.2565627220001261, 0.25399664399992616, 0.21980098099902534, 0.2207941070000743, 0.22013652900022862, 0.2209559740003897, 0.22124019499915448, 0.22061417499935487, 0.2202705789995889, 0.2207052889998522, 0.2206992640003591, 0.2210020850006913, 0.22067160300048272, 0.22034232300029544, 0.2197446399995897, 0.21990624300087802, 0.22000610400027654, 0.2206270599990603, 0.22016892000101507, 0.2093812559996877, 0.21887284700005694, 0.21995063000031223, 0.2200954529998853, 0.22066975500001718, 0.219871702999626, 0.22037226999964332, 0.2198783789990557, 0.21985838799992052, 0.2196240580005906, 0.22016586199970334, 0.21994063400052255, 0.21996037699955195, 0.2193224349994125, 0.22001841099972808, 0.21958361999986664, 0.21972063799967145];[0.26739145099963935, 0.2655176339994796, 0.2682076479995885, 0.2686146699998062, 0.2610413120000885, 0.26654024599974946, 0.26798662100009096, 0.26686200400035887, 0.2659218589997181, 0.26432380200003536, 0.26391353999952116, 0.2620479229999546, 0.2684723650008891, 0.2733421670000098, 0.2682767860005697, 0.26734086999931606, 0.2701973450002697, 0.2730703220004216, 0.2656125420007811, 0.276971398000569, 0.26646701200024836, 0.26684281100006046, 0.26604997899994487, 0.26777672200023517, 0.26663757799997256, 0.2656051109997861, 0.2667539760004729, 0.26666937899972254, 0.2643358840005021, 0.26019887599977665, 0.26312297500044224, 0.26733387999956904, 0.2654284230002304, 0.26658068300002924, 0.27487392100010766, 0.27436463800040656, 0.26977080600045156, 0.26600418599991826, 0.26669646600021224, 0.2645762140000443, 0.2666134399996736, 0.2753749820003577, 0.2666088279993346, 0.2673434239995913, 0.2664669369996773, 0.2654423129997667, 0.2700378749996162, 0.26696810300018115, 0.2649893489997339, 0.26977887000066403];[8.276727078000476, 8.283018927001649, 8.323982259998957, 8.295440077999046, 8.285925405999478, 8.35163886600094, 8.371840654998778, 8.353638636000142, 8.318724792999092, 8.281954547998794, 8.291383954000594, 8.281225019000885, 8.276260990000083, 8.296211723998567, 8.31607533999977, 8.35820569200041, 8.433406999999534, 8.344598552000207, 8.293632261000312, 8.31946908700047, 8.279159794000407, 8.271648440000718, 8.330792951000149, 8.36718568300057, 8.310210105000806, 8.291421400999752, 8.369674591000148, 8.382443164000506, 8.317019399998571, 8.2964261169991, 8.297157295999568, 8.276656877999812, 8.18810791299984, 8.351390284000445, 8.26874995199978, 8.301193841001805, 8.35311056000046, 8.318681010999171, 8.299741078999432, 8.352899270999842, 8.310836352000479, 8.377802013000291, 8.35224584199841, 8.31666521399984, 8.27398374600034, 8.289964933000192, 8.29411439299929, 8.343315045000054, 8.415312174000974, 8.260306610000953];[8.248609667999517, 8.36246576799931, 8.288690899000358, 8.322312930001317, 8.295247398000356, 8.295319204999942, 8.357825678999689, 8.298470841999915, 8.297244286999558, 8.312282388999847, 8.280719442999725, 8.546585648000473, 8.085777280999537, 8.393731323000793, 8.277774352999586, 8.338446046000172, 8.334632450000754, 8.211660095000298, 8.270082994000404, 8.346203137001794, 8.30383926200193, 8.336246990998916, 8.291208697000911, 8.272410594000576, 8.350194093000027, 8.28512372500063, 8.27131185199869, 8.34795359400141, 8.245325875999697, 8.281222557001456, 8.337773609000578, 8.335200484998495, 8.291212963999897, 8.297158250001303, 8.259670963000644, 8.265876251001828, 8.299915981000595, 8.329936265999095, 8.363315564999539, 8.278635019999456, 8.342982232001305, 8.284807394000381, 8.29535403799946, 8.366023755000242, 8.264310785000816, 8.347572214000138, 8.34633482100071, 8.27045422199808, 8.276111666999896, 8.375747158000195]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.946e+14
  Optimized FLOP count:  2.596e+8
   Theoretical speedup:  1.520e+6
  Largest intermediate:  5.734e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.011e+16
  Optimized FLOP count:  3.983e+10
   Theoretical speedup:  2.539e+5
  Largest intermediate:  3.318e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0020101859990973026;0.0012184940133010969;;;0.6061598348850682;;;[0.0029683429893339053, 0.0029636359977303073, 0.002950581008917652, 0.002954376002890058, 0.002947873988887295, 0.002951456990558654, 0.0029472140013240278, 0.002951423986814916, 0.0029479619988705963, 0.002961733000120148, 0.003067023993935436, 0.0030636099982075393, 0.0030657290044473484, 0.0030714099848410115, 0.0030703579977853224, 0.0030666840029880404, 0.00306638098845724, 0.0030675080051878467, 0.003066524979658425, 0.0030703049997100607, 0.0030648040119558573, 0.003067794008529745, 0.0030655739828944206, 0.0030808520095888525, 0.0030664689984405413, 0.0030685420060763136, 0.0030656559974886477, 0.003067928002565168, 0.0030658780015073717, 0.0030659580079372972, 0.003064037984586321, 0.0030682409851578996, 0.0030633650021627545, 0.003067573008593172, 0.002027680995524861, 0.002013880992308259, 0.002012222001212649, 0.002014989993767813, 0.002014705998590216, 0.0020136709936195984, 0.002014865996898152, 0.00201459601521492, 0.002011657998082228, 0.002015176010900177, 0.002011861011851579, 0.00201398300123401, 0.0020101859990973026, 0.002018689992837608, 0.00201223099429626, 0.0020181559957563877];[0.0013430090039037168, 0.001337939000222832, 0.0013006649969611317, 0.0013529100106097758, 0.0012931609962834045, 0.0013256370002636686, 0.0012793220084859058, 0.0013327310007298365, 0.0013201120018493384, 0.0013527020055335015, 0.0013191429898142815, 0.0012857539986725897, 0.0013180450041545555, 0.0013024660001974553, 0.0012993029959034175, 0.0012914499966427684, 0.0013032440037932247, 0.0013204449933255091, 0.0013260420091683045, 0.001338665999355726, 0.001324166005360894, 0.0012972590047866106, 0.0012602089991560206, 0.0013260160048957914, 0.0013301300059538335, 0.0013117329945089296, 0.0013027210079599172, 0.001279253003303893, 0.0012911469966638833, 0.0013452709972625598, 0.0013364819897105917, 0.0013294579985085875, 0.0012819859985029325, 0.001317615999141708, 0.0013021960039623082, 0.0012184940133010969, 0.0013166069984436035, 0.0016852309927344322, 0.0013320939906407148, 0.001305693993344903, 0.0013341790036065504, 0.0012780540128005669, 0.001283637000597082, 0.001334104992565699, 0.001334640008280985, 0.0013032749993726611, 0.0012797910021618009, 0.001315835994319059, 0.0013261080021038651, 0.0013409230014076456];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.00954294900293462;0.010278146000928245;;;1.077040859986524;;;[0.010204165999311954, 0.01075065201439429, 0.01090031499916222, 0.01029032799124252, 0.010765539991552942, 0.010509308005566709, 0.009794871002668515, 0.009999148998758756, 0.011385670994059183, 0.010398292986792512, 0.010023531009210274, 0.010654391982825473, 0.010314109997125342, 0.00954294900293462, 0.010972644988214597, 0.010089719988172874, 0.01084900600835681, 0.010555017011938617, 0.010087682006997056, 0.009992864986998029, 0.010871835009311326, 0.009994911000831053, 0.011056090996135026, 0.010850898994249292, 0.009906842999043874, 0.01132256600249093, 0.010903382004471496, 0.009893681009998545, 0.011438971996540204, 0.010904755006777123, 0.009911701985402033, 0.011159749017679133, 0.010836398010724224, 0.009799224004382268, 0.011569113019504584, 0.01095375198929105, 0.00972292700316757, 0.011421278002671897, 0.010908327996730804, 0.009805601992411539, 0.01160206799977459, 0.010921051012701355, 0.010322093003196642, 0.011382137992768548, 0.010977173005812801, 0.00990650498715695, 0.0114380360028008, 0.010981639992678538, 0.009903318001306616, 0.011238734005019069];[0.011650288011878729, 0.011001370992744341, 0.010278146000928245, 0.011743694994947873, 0.011973105007200502, 0.01126839400967583, 0.0107969769887859, 0.01129911000316497, 0.011963605997152627, 0.011419937000027858, 0.010560476992395706, 0.010987317000399344, 0.011964587989496067, 0.011485235998407006, 0.010705167005653493, 0.010703491992899217, 0.012159477002569474, 0.012065800998243503, 0.011185655996087007, 0.010473973001353443, 0.01100475799466949, 0.012417311998433433, 0.011855613003717735, 0.01114481600234285, 0.010404247004771605, 0.01164513199182693, 0.012231020999024622, 0.011546155990799889, 0.010611570993205532, 0.010811547996127047, 0.011963595999986865, 0.01175065898860339, 0.010994062991812825, 0.010412040006485768, 0.011969423008849844, 0.011868886998854578, 0.011584748994209804, 0.010377782004070468, 0.011505028000101447, 0.012134788994444534, 0.011404568009311333, 0.010586278003756888, 0.011027540007489733, 0.012108991999411955, 0.011654477013507858, 0.010876429994823411, 0.010514327004784718, 0.011983364005573094, 0.011857448989758268, 0.011155076994327828];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  iqk,goq,alk,fon,vlj,inj->gafv
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.946e+14
  Optimized FLOP count:  2.596e+8
   Theoretical speedup:  1.520e+6
  Largest intermediate:  5.734e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq            iqk,alk,vlj,inj,fngq->gafv
   5           GEMM          alk,iqk->aliq               vlj,inj,fngq,aliq->gafv
   5           GEMM          inj,vlj->invl                  fngq,aliq,invl->gafv
   6           TDOT        invl,aliq->nvaq                       fngq,nvaq->gafv
   6           TDOT        nvaq,fngq->gafv                            gafv->gafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.011e+16
  Optimized FLOP count:  3.983e+10
   Theoretical speedup:  2.539e+5
  Largest intermediate:  3.318e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   8           TDOT    fngizk,ibnj->fgzkbj                   vjak,fgzkbj->zgabfv
   8           TDOT    fgzkbj,vjak->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0017164190066978335;0.0009297189972130582;;;0.5416620263380306;;;[0.0031212430039886385, 0.0031087740062503144, 0.0031069859978742898, 0.003108114004135132, 0.0031322259892476723, 0.0031060150067787617, 0.0031073319987626746, 0.0031144430104177445, 0.003104871997493319, 0.003108213990344666, 0.0031070300028659403, 0.003112651000265032, 0.003107552998699248, 0.0031091679993551224, 0.0031084539950825274, 0.003111283018370159, 0.0031070300028659403, 0.0031059810135047883, 0.003109525016043335, 0.002458297007251531, 0.0024530389928258955, 0.0024570270034018904, 0.002453510998748243, 0.002458654998918064, 0.0024556860007578507, 0.0024616449954919517, 0.002458183007547632, 0.0024586860090494156, 0.0024574760027462617, 0.002467846992658451, 0.0024576029973104596, 0.0024695070169400424, 0.0024589900131104514, 0.002458884977386333, 0.0024580759927630424, 0.0024590899993199855, 0.002455757014104165, 0.0024571179965278134, 0.0024597899900982156, 0.0024554409901611507, 0.002455961992382072, 0.0024627380043966696, 0.0024614060093881562, 0.002463190001435578, 0.002457312002661638, 0.002459978000842966, 0.00245670200092718, 0.002464521996444091, 0.001717107996228151, 0.0017164190066978335];[0.0009999620087910444, 0.0009739920060383156, 0.0010007749951910228, 0.0009973199921660125, 0.0009859410056378692, 0.0009491660021012649, 0.0009783510031411424, 0.0009477040002821013, 0.0009655419999035075, 0.0009851939976215363, 0.0009643810044508427, 0.0009735999919939786, 0.0009822150022955611, 0.0009692339954199269, 0.0009663859964348376, 0.0009474229882471263, 0.000979414995526895, 0.0009463589958613738, 0.0009811680065467954, 0.0009705459960969165, 0.0009390769992023706, 0.0009596000018063933, 0.0009695040062069893, 0.0009523949993308634, 0.0009952899999916553, 0.00093443100922741, 0.0009705140109872445, 0.0009339910029666498, 0.0009996060107368976, 0.001002442993922159, 0.0009323879930889234, 0.0009679409995442256, 0.0010108400019817054, 0.0009307550062658265, 0.0009366470039822161, 0.0009321050019934773, 0.000937215008889325, 0.0009555799915688112, 0.0009355049987789243, 0.0009665910038165748, 0.0009297189972130582, 0.0009638109913794324, 0.0009547950030537322, 0.0009638160117901862, 0.0009318890079157427, 0.0009444799943594262, 0.0009594409930286929, 0.000951619993429631, 0.0009303569968324155, 0.0009755429928191006];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.009470745993894525;0.010225496997009031;;;1.0796928777945338;;;[0.009572273978847079, 0.009470745993894525, 0.010978730977512896, 0.01084751499001868, 0.009901659999741241, 0.011377012997400016, 0.010914826998487115, 0.009806737987673841, 0.010980956009007059, 0.01070849499956239, 0.009718891000375152, 0.011126472003525123, 0.010741511010564864, 0.009726400996441953, 0.01109154500591103, 0.010781213990412652, 0.009796664002351463, 0.010508571998798288, 0.01116133299365174, 0.01019177699345164, 0.010620050990837626, 0.010798614981467836, 0.009901001016260125, 0.011386811995180324, 0.010975211000186391, 0.0099921520013595, 0.0112316830054624, 0.010988239009748213, 0.009987755009206012, 0.010977158002788201, 0.010736123003880493, 0.009803977009141818, 0.011381086995243095, 0.010912513986113481, 0.009794680983759463, 0.011546849011210725, 0.011097162001533434, 0.009993262006901205, 0.011356764996889979, 0.01084496000839863, 0.009900613993522711, 0.011358634001226164, 0.010975418001180515, 0.009911022003507242, 0.01122537899937015, 0.010984296997776255, 0.01000162101991009, 0.010972578995279036, 0.010746918007498607, 0.009799510997254401];[0.013260235995403491, 0.011510605996591039, 0.011276199002168141, 0.010577458000625484, 0.010502238990738988, 0.01198133299476467, 0.012113518998376094, 0.011042539001209661, 0.010225496997009031, 0.011383578996174037, 0.011852869007270783, 0.011218400992220268, 0.011177403997862712, 0.011824895002064295, 0.011996518995147198, 0.011226565999095328, 0.010441171994898468, 0.010958091996144503, 0.011857168006827123, 0.011310715999570675, 0.010805965997860767, 0.01079911099805031, 0.01197974500246346, 0.01135481100936886, 0.010573805004241876, 0.010654268000507727, 0.011973225002293475, 0.011972651001997292, 0.010885795985814184, 0.010314790008123964, 0.011840232997201383, 0.011964502002228983, 0.011208297000848688, 0.010317995009245351, 0.011751686004572548, 0.011980231007328257, 0.011334725000779144, 0.010574462998192757, 0.010672449003322981, 0.011850330003653653, 0.011514842990436591, 0.011111330997664481, 0.010344912006985396, 0.011833708005724475, 0.01163122899015434, 0.010855403990717605, 0.010310098994523287, 0.011839975995826535, 0.012313983999774791, 0.011261873005423695];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.769e+12
  Optimized FLOP count:  9.560e+8
   Theoretical speedup:  1.851e+3
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      lnb,hsjbe->lnhsje     vce,onz,ucp,hsmzp,lnhsje->sjlvmou
   8           GEMM    lnhsje,vce->lnhsjvc        onz,ucp,hsmzp,lnhsjvc->sjlvmou
   7           TDOT      hsmzp,onz->hsmpon           ucp,lnhsjvc,hsmpon->sjlvmou
   8           TDOT    hsmpon,ucp->hsmonuc              lnhsjvc,hsmonuc->sjlvmou
  10              0 hsmonuc,lnhsjvc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.484e+19
  Optimized FLOP count:  8.129e+10
   Theoretical speedup:  3.055e+8
  Largest intermediate:  7.724e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   8           TDOT    vchsjb,ucp->vhsjbup           hsmzp,ozlb,vhsjbup->sjlvmou
   8           TDOT    ozlb,hsmzp->olbhsmp              vhsjbup,olbhsmp->sjlvmou
  10              0 olbhsmp,vhsjbup->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.696e+20
  Optimized FLOP count:  2.399e+11
   Theoretical speedup:  7.070e+8
  Largest intermediate:  2.046e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.607e+20
  Optimized FLOP count:  2.319e+11
   Theoretical speedup:  6.929e+8
  Largest intermediate:  1.991e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.190e+17
  Optimized FLOP count:  4.585e+9
   Theoretical speedup:  2.596e+7
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.425e+19
  Optimized FLOP count:  2.127e+11
   Theoretical speedup:  6.700e+7
  Largest intermediate:  1.228e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.171e+17
  Optimized FLOP count:  2.917e+10
   Theoretical speedup:  4.014e+6
  Largest intermediate:  2.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.635e+17
  Optimized FLOP count:  6.327e+10
   Theoretical speedup:  4.164e+6
  Largest intermediate:  3.387e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.082e+17
  Optimized FLOP count:  1.195e+11
   Theoretical speedup:  4.254e+6
  Largest intermediate:  4.704e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.313e+16
  Optimized FLOP count:  6.543e+9
   Theoretical speedup:  3.535e+6
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.313e+16
  Optimized FLOP count:  6.543e+9
   Theoretical speedup:  3.535e+6
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.927e+16
  Optimized FLOP count:  8.084e+9
   Theoretical speedup:  3.622e+6
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.927e+16
  Optimized FLOP count:  8.084e+9
   Theoretical speedup:  3.622e+6
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.594e+17
  Optimized FLOP count:  2.685e+11
   Theoretical speedup:  2.083e+6
  Largest intermediate:  1.481e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9           GEMM  vchsjb,ozlb->vchsjozl              hsmzuc,vchsjozl->sjlvmou
  10              0 vchsjozl,hsmzuc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.216e+16
  Optimized FLOP count:  3.265e+10
   Theoretical speedup:  1.904e+6
  Largest intermediate:  4.935e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9           GEMM  vchsjb,ozlb->vchsjozl              hsmzuc,vchsjozl->sjlvmou
  10              0 vchsjozl,hsmzuc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   5           TDOT          ucp,vce->upve           hsmzp,ozlhsje,upve->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   5           TDOT          onz,lnb->ozlb           hsmzp,upvhsjb,ozlb->sjlvmou
   9              0 upvhsjb,hsmzp->uvsjbmz                 ozlb,uvsjbmz->sjlvmou
   9           TDOT  uvsjbmz,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   5           TDOT          onz,lnb->ozlb           hsmzp,upvhsjb,ozlb->sjlvmou
   9              0 upvhsjb,hsmzp->uvsjbmz                 ozlb,uvsjbmz->sjlvmou
   9           TDOT  uvsjbmz,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   5           TDOT          ucp,vce->upve           hsmzp,ozlhsje,upve->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   5           TDOT          ucp,vce->upve           hsmzp,ozlhsje,upve->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   5           TDOT          onz,lnb->ozlb           hsmzp,upvhsjb,ozlb->sjlvmou
   9              0 upvhsjb,hsmzp->uvsjbmz                 ozlb,uvsjbmz->sjlvmou
   9           TDOT  uvsjbmz,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   5           TDOT          onz,lnb->ozlb           hsmzp,upvhsjb,ozlb->sjlvmou
   9              0 upvhsjb,hsmzp->uvsjbmz                 ozlb,uvsjbmz->sjlvmou
   9           TDOT  uvsjbmz,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   5           TDOT          ucp,vce->upve           hsmzp,ozlhsje,upve->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.371e+15
  Optimized FLOP count:  1.270e+10
   Theoretical speedup:  6.594e+5
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   5           TDOT          ucp,vce->upve           hsmzp,ozlhsje,upve->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.371e+15
  Optimized FLOP count:  1.270e+10
   Theoretical speedup:  6.594e+5
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   5           TDOT          onz,lnb->ozlb           hsmzp,upvhsjb,ozlb->sjlvmou
   9              0 upvhsjb,hsmzp->uvsjbmz                 ozlb,uvsjbmz->sjlvmou
   9           TDOT  uvsjbmz,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9           GEMM  vchsjb,ozlb->vchsjozl              hsmzuc,vchsjozl->sjlvmou
  10              0 vchsjozl,hsmzuc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9           GEMM  vchsjb,ozlb->vchsjozl              hsmzuc,vchsjozl->sjlvmou
  10              0 vchsjozl,hsmzuc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.680e+13
  Optimized FLOP count:  5.524e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje        vce,ucp,hsmzp,ozlhsje->sjlvmou
   9           GEMM  ozlhsje,vce->ozlhsjvc           ucp,hsmzp,ozlhsjvc->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc              ozlhsjvc,hsmzuc->sjlvmou
  10              0 hsmzuc,ozlhsjvc->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.680e+13
  Optimized FLOP count:  5.524e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ucp,vce->upve     hsjbe,lnb,onz,hsmzp,upve->sjlvmou
   8           GEMM    upve,hsjbe->upvhsjb        lnb,onz,hsmzp,upvhsjb->sjlvmou
   9           GEMM  upvhsjb,lnb->upvhsjln           onz,hsmzp,upvhsjln->sjlvmou
   7           TDOT      hsmzp,onz->hsmpon              upvhsjln,hsmpon->sjlvmou
  10              0 hsmpon,upvhsjln->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.182e+14
  Optimized FLOP count:  6.140e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.156e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   9              0 ozlhsje,hsmzp->olsjemp                 upve,olsjemp->sjlvmou
   9           TDOT  olsjemp,upve->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.09228843508753926;0.7714325870620087;33.639884198084474;33.67687850794755;8.358930198895171;0.9989014923145462;8.36812264593455;[0.09754852601327002, 0.09476519795134664, 0.09502259897999465, 0.0947908730013296, 0.09407180093694478, 0.09411451208870858, 0.09352838981430978, 0.09367614099755883, 0.09411436913069338, 0.09349969495087862, 0.09380861395038664, 0.0941007089568302, 0.09371440997347236, 0.09399224305525422, 0.09373431198764592, 0.09374863898847252, 0.09370962902903557, 0.09390238404739648, 0.0943406019359827, 0.09327254805248231, 0.09338335006032139, 0.0935861460166052, 0.09368566190823913, 0.09408750699367374, 0.09368188004009426, 0.09397944901138544, 0.09315687301568687, 0.09404708002693951, 0.09377719007898122, 0.09407017205376178, 0.09397174906916916, 0.09390281804371625, 0.09398317500017583, 0.09409787505865097, 0.0933782811043784, 0.09356979688163847, 0.09402460395358503, 0.09955762000754476, 0.09329783485736698, 0.09403938800096512, 0.09391630603931844, 0.09319503209553659, 0.09383892104960978, 0.0936038609361276, 0.09336978592909873, 0.09300918795634061, 0.09280564601067454, 0.09228843508753926, 0.09321169194299728, 0.09313450288027525];[0.7714325870620087, 0.7833918830147013, 0.7823780010221526, 0.782015482080169, 0.7812935879919678, 0.7828596299514174, 0.7816203309921548, 0.781600070069544, 0.7821727090049535, 0.7816876650322229, 0.7809108690125868, 0.7808678559958935, 0.780133898020722, 0.8220302020199597, 0.7802000080700964, 0.7829342199256644, 0.7826210330240428, 0.7822588870767504, 0.781327193020843, 0.7812946799676865, 0.7796010710299015, 0.7891914349747822, 0.7805389700224623, 0.7813385219778866, 0.7870835509384051, 0.78299010603223, 0.7812446389580145, 0.7800139129394665, 0.7818846859736368, 0.7804348639911041, 0.7797853059601039, 0.7810578220523894, 0.7796314320294186, 0.781983464024961, 0.7803476209519431, 0.7820098990341648, 0.7802504809806123, 0.7812838800018653, 0.7804353319806978, 0.781674261088483, 0.7799217849969864, 0.7789799210149795, 0.7791776339290664, 0.780719570000656, 0.7788185930112377, 0.7795618869131431, 0.7808586059836671, 0.7818874029908329, 0.7798489140113816, 0.8211706540314481];[34.51591399300378, 34.48651236202568, 34.12380460486747, 34.95171839790419, 34.60230650997255, 34.201475448091514, 34.39172754297033, 34.69644674414303, 34.466786110191606, 34.258343806141056, 34.76414944208227, 34.33523044490721, 34.985498663038015, 33.93738109699916, 34.578640992054716, 33.90890794817824, 34.845442033954896, 34.68823165493086, 34.64368713379372, 34.25280016998295, 34.3666830919683, 34.71923094301019, 34.76160557405092, 34.142112069996074, 34.10454257787205, 34.0688423140673, 35.324044465087354, 33.67728861793876, 34.41516314900946, 34.09819672408048, 34.626892990083434, 34.53044802194927, 34.66676867310889, 34.257247182307765, 35.24880611698609, 34.21940103592351, 34.22990840917919, 34.268415990052745, 34.30129446799401, 33.883139069075696, 34.98833595600445, 33.97731972998008, 34.53586728614755, 34.26036705391016, 34.53912457590923, 34.317449728026986, 33.639884198084474, 34.28729557315819, 34.762481340789236, 34.047206639894284];[34.48722623102367, 34.50111062999349, 34.08538493909873, 33.979490458848886, 34.409476510831155, 34.15082895406522, 34.17629330593627, 33.95987286500167, 34.184190452913754, 34.321896994137205, 33.67687850794755, 34.286195316002704, 34.75853471609298, 33.9654753227951, 33.82618940388784, 33.9593389701331, 34.03550203307532, 34.632839066092856, 34.38786818692461, 34.71518401999492, 35.00311432837043, 34.128118189866655, 34.42792530590668, 33.874955923995, 34.56214639812242, 34.80330700299237, 34.61852667608764, 34.916663184762, 34.72666424815543, 35.1990947779268, 34.01643496903125, 34.62372984900139, 33.9919691371033, 34.40663463098463, 34.09909557609353, 34.68156180798542, 34.520192067022435, 34.37885546509642, 34.551148481084965, 34.691566640743986, 34.8807086951565, 34.12141574593261, 33.996542597189546, 33.943929787841626, 33.738023780984804, 34.387453936971724, 35.53029630484525, 37.473294314113446, 34.55594939994626, 34.05949337093625]
Conv2d\_2a\_3x3.conv;1.0311484209960327;3.729358528042212;112.00580543710385;111.78180630097631;3.6167039119740463;1.0020038961933073;3.609470906963728;[1.0329761240864173, 1.032470432925038, 1.0311484209960327, 1.0332867859397084, 1.2128501909319311, 1.293230726965703, 1.286938083008863, 1.2832412341376767, 1.3122022121679038, 1.2887545379344374, 1.2797907821368426, 1.2793855511117727, 1.2804886060766876, 1.2791513541014865, 1.2780847280519083, 1.2790181650780141, 1.2769056140678003, 1.2758813758846372, 1.279552949941717, 1.2796448570443317, 1.2780506109120324, 1.2762852780288085, 1.276843173080124, 1.2791694019688293, 1.2781848759623244, 1.2775346599519253, 1.277458588941954, 1.325781297055073, 1.2791087209479883, 1.2782925249775872, 1.3237866249401122, 1.2757971200626343, 1.2782837039558217, 1.277249839855358, 1.280354247894138, 1.276103215990588, 1.277303777053021, 1.2790249548852444, 1.2818976379930973, 1.2772249521221966, 1.2856609650189057, 1.2756197390845045, 1.2774401989299804, 1.279326766030863, 1.2739080199971795, 1.2756187190534547, 1.2768067669821903, 1.275282424991019, 1.2772884400328621, 1.2803165289806202];[3.8326712109846994, 3.764043394010514, 3.7899895309237763, 3.851198586053215, 3.8281922810710967, 3.8203490959713235, 3.729358528042212, 3.787850937922485, 3.9005306569160894, 3.737791104009375, 3.907812142977491, 3.7840359460096806, 3.8482966169249266, 3.766306740930304, 3.823923097923398, 3.7681615699548274, 3.83622735994868, 3.739766834070906, 3.873147802078165, 3.894425248960033, 3.790074059041217, 3.8132846440421417, 3.8273541199741885, 3.8248505849624053, 3.8717171660391614, 3.8674473370192572, 3.7535749879898503, 3.8702791270334274, 3.8748376689618453, 3.8179410010343418, 3.7580862399190664, 3.786860032007098, 3.7804493290605024, 3.8635788779938594, 3.83334010199178, 3.7858752370812, 3.885264305048622, 3.7943149260245264, 3.8422808540053666, 3.7586260500829667, 3.8704191179713234, 3.8802140239859, 3.8174023929750547, 3.8641195020172745, 3.870499180047773, 3.850007131928578, 3.855932204052806, 3.8401357530383393, 3.7525454900460318, 3.9575931519502774];[113.63319716905244, 113.17824099014979, 112.09163906995673, 113.45473023795057, 112.81917038804386, 113.4503848911263, 113.92521378071979, 114.59604338405188, 113.00821246299893, 112.00580543710385, 112.25412817613687, 113.59008586208802, 112.11134999198839, 113.62139970366843, 113.72450139815919, 113.68240414012689, 113.33244109200314, 113.40834500314668, 112.27140013314784, 113.24613066506572, 112.71278695587534, 113.57465392688755, 114.21327560406644, 113.92929119511973, 113.48848001402803, 112.83019546698779, 113.83849044318777, 114.27234862104524, 114.07824509590864, 112.03325204004068, 112.90489389991853, 112.86587448301725, 113.4043446049327, 112.78340024105273, 113.57424467988312, 113.46224212890957, 113.48154330905527, 113.43605753406882, 112.85732370906044, 112.3015119190095, 113.96091343578883, 112.47797696886119, 113.38413168396801, 113.90113020502031, 113.37812842580024, 112.76122827804647, 113.56359915109351, 112.10577473393641, 112.70226880500559, 113.72544218611438];[113.84943867707625, 112.9949041021755, 112.11439396091737, 113.46033250901382, 112.2409317928832, 112.3810599250719, 112.41533708688803, 112.14781649014913, 112.02663165004924, 112.82544516108464, 113.42570854595397, 112.19396537414286, 113.46143760008272, 111.78180630097631, 112.97852983593475, 113.54520311485976, 114.50333803205285, 113.51542956603225, 112.5003361919662, 113.57867816078942, 113.41918360395357, 112.90428178501315, 113.89227379288059, 113.20257910317741, 113.35082356014755, 113.3531997819664, 112.38653424417134, 113.3295181490248, 112.12639090814628, 111.8096887669526, 111.95465419511311, 111.901282981853, 112.9490914811613, 113.26076516706962, 113.50827423785813, 114.2050065069925, 112.2059174021706, 112.1262287478894, 113.3295693550026, 112.68521813687403, 112.10131046629976, 112.4449941579951, 112.66410040005576, 113.44057210010942, 113.77213981491514, 112.03869923215825, 113.17386197007727, 113.22577310015913, 111.94862701604143, 112.0398615669692]
Conv2d\_2b\_3x3.conv;1.2785497470758855;3.6720944489352405;108.14125617302489;108.07212827319745;2.8720778814696297;1.000639645956196;2.8702419428176027;[1.2983591380761936, 1.2920055990107358, 1.2924577778903767, 1.2864019870758057, 1.2827456259401515, 1.2821119709406048, 1.2889368950854987, 1.2785497470758855, 1.2815126068890095, 1.2812917170813307, 1.3293860831763595, 1.2835436369059607, 1.2829906691331416, 1.2834812839282677, 1.282336356001906, 1.2822784648742527, 1.2818766520358622, 1.2817937389481813, 1.282419324037619, 1.2808445849223062, 1.285360936075449, 1.2832893430022523, 1.284038235899061, 1.2830302369548008, 1.2869666069746017, 1.2843386509921402, 1.282437035930343, 1.2912201419239864, 1.2812154890270904, 1.2828000219305977, 1.284711763029918, 1.2823860350763425, 1.2870114960242063, 1.2849411008646712, 1.2837719201343134, 1.2833744970848784, 1.2816662420518696, 1.2842920650728047, 1.3104271459160373, 1.2838412208948284, 1.281294341897592, 1.284164639073424, 1.2818475079257041, 1.2801894890144467, 1.2805509889731184, 1.2847288178745657, 1.2823053129250184, 1.2828436020063236, 1.2909814129816368, 1.2835078368661925];[3.7570171520346776, 3.6720944489352405, 3.759143656003289, 3.7410601610317826, 3.8034131380263716, 3.8264902799855918, 3.79670339403674, 3.7434534339699894, 3.8040784099139273, 3.7098120891023427, 3.817700049956329, 3.797833328950219, 3.7656754390336573, 3.699826020980254, 3.7237395850243047, 3.7996560159372166, 3.7494626389816403, 3.6963905460434034, 3.8651962489821017, 3.808381258044392, 3.7361093900399283, 3.8912902718875557, 3.8274120659334585, 3.819601958966814, 3.7411847239127383, 3.7549131099367514, 3.836806782055646, 3.806681214016862, 3.8164409889141098, 3.8400660479674116, 3.8406171010574326, 3.810073492000811, 3.7754534101113677, 3.833684678073041, 3.8136957630049437, 3.826376504963264, 3.793260489939712, 3.786216337000951, 3.83613318298012, 3.736357865971513, 3.838193897041492, 3.866698182071559, 3.83547590195667, 3.7512369650648907, 3.77669595903717, 3.8502878460567445, 3.757520154933445, 3.8393313409760594, 3.8072169880615547, 3.794422092032619];[109.55289642303251, 108.54717159015127, 109.08166812977288, 109.07200370903593, 109.48290505097248, 108.30410001380369, 109.27043336001225, 109.2241324360948, 108.50639638490975, 108.84473865292966, 109.59114765608683, 109.21277359104715, 109.45731861318927, 108.82421724591404, 109.44642848195508, 109.24314038804732, 108.26358293299563, 109.15291421685833, 109.13190227607265, 108.3139235440176, 108.18932631891221, 109.4003035640344, 108.64782448206097, 108.4669233490713, 109.10048828972504, 109.19556404498871, 109.39699129899964, 108.14125617302489, 109.21856132394169, 109.41844876494724, 108.3519187810598, 108.6116389791714, 108.4093422020087, 109.42186821589712, 109.34935489587951, 108.23404271597974, 108.54695833404548, 109.32492374815047, 108.72796211286914, 109.46190728107467, 108.9641630849801, 109.3077666820027, 109.22916567802895, 109.38844678492751, 108.97612824104726, 109.72451933799312, 108.82629242201801, 108.83589873206802, 108.84775488206651, 108.69674257189035];[108.39188792393543, 109.39089867915027, 108.4912204570137, 109.27799918490928, 108.6082131069852, 109.5056812891271, 108.07212827319745, 108.91000177315436, 109.05107667879201, 109.39284711994696, 109.44401489908341, 109.1934637920931, 108.43293051596265, 108.38117237982806, 109.19217088201549, 109.15326305082999, 108.55694952909835, 108.12316741608083, 109.03086726297624, 108.57718180201482, 108.75953915191349, 108.70180186408106, 108.97420788719319, 108.57093017804436, 109.19053339108359, 109.35676718992181, 108.86585830000695, 108.89385181607213, 108.9689198700944, 108.7680036269594, 109.33032870502211, 109.3570973300375, 108.56342391506769, 108.31084189703688, 109.33024842792656, 108.75945571402553, 109.0981829459779, 109.0945132720517, 108.9411093138624, 108.4496788000688, 109.28759882994927, 108.84505372494459, 109.39249927189667, 108.80325427802745, 108.42271900095511, 109.14760976505931, 108.91527307510842, 108.74873874895275, 108.62484693713486, 108.9839252269594]
Conv2d\_3b\_1x1.conv;0.04211543407291174;0.13572802196722478;1.6551140358205885;1.6450284890597686;3.2227620338009006;1.0061309252866402;3.2031239203613153;[0.04211543407291174, 0.04225230612792075, 0.04315643908921629, 0.04341871803626418, 0.04394827701617032, 0.04395297693554312, 0.04453053395263851, 0.04441198892891407, 0.04481161595322192, 0.04443488398101181, 0.044543015072122216, 0.044180273078382015, 0.06076402810867876, 0.04483962000813335, 0.04451819695532322, 0.044239172828383744, 0.044190890970639884, 0.044275299878790975, 0.044318414060398936, 0.04432965989690274, 0.044383004889823496, 0.044738541007973254, 0.04412418603897095, 0.04425614804495126, 0.04421575798187405, 0.04434661299455911, 0.04416929406579584, 0.04426738095935434, 0.04431615094654262, 0.044016040046699345, 0.04434211610350758, 0.04443868692032993, 0.04413428099360317, 0.04398603399749845, 0.044149183901026845, 0.044593258877284825, 0.044208314968273044, 0.04435289104003459, 0.04430440394207835, 0.0443254120182246, 0.04401730501558632, 0.044283776893280447, 0.04414737597107887, 0.044364164932630956, 0.044398378930054605, 0.044307404081337154, 0.04401845496613532, 0.044277182896621525, 0.04389529104810208, 0.043872680980712175];[0.1410159938968718, 0.1413544329116121, 0.13888735102955252, 0.1416794799733907, 0.13881616201251745, 0.13948348094709218, 0.13945322402287275, 0.13810371095314622, 0.1390773570165038, 0.13906349404715002, 0.13899352704174817, 0.13921747799031436, 0.13572802196722478, 0.13634656404610723, 0.13940424309112132, 0.1386849710252136, 0.13964004709850997, 0.13890510296914726, 0.13812897796742618, 0.13873437501024455, 0.13946251303423196, 0.1398704859893769, 0.13930674397852272, 0.13917640107683837, 0.13861971907317638, 0.13808014092501253, 0.13923073303885758, 0.1367849879898131, 0.1382811339572072, 0.13852963701356202, 0.13920384901575744, 0.1413474950240925, 0.13878339005168527, 0.13905849203001708, 0.13888163992669433, 0.13942384393885732, 0.13807011395692825, 0.13968197104986757, 0.13839314400684088, 0.13985688402317464, 0.1387043190188706, 0.13836951192934066, 0.1566363919992, 0.13885363203007728, 0.13933585898485035, 0.13897668290883303, 0.13976678100880235, 0.13954307895619422, 0.13957293110433966, 0.13873854896519333];[1.6864215100649744, 1.6856792798498645, 1.6902419769903645, 1.7658044878626242, 1.6910764428321272, 1.6877008349401876, 1.6867018399061635, 1.6855885901022702, 1.7718829739606008, 1.6874692260753363, 1.6979024212341756, 1.6878035459667444, 1.778802800923586, 1.6889610439538956, 1.7049207650125027, 1.7733872248791158, 1.6768458740552887, 1.6998465249780566, 1.7109407560201362, 1.808959795976989, 1.7769195919390768, 1.771458670962602, 1.6837462180992588, 1.6908344010589644, 1.697235830128193, 1.785406298120506, 1.6919679320417345, 1.780351760215126, 1.7796500999247655, 1.6962734480621293, 1.6969150288496166, 1.7078518121270463, 1.7776128619443625, 1.6551140358205885, 1.689151832018979, 1.7647479129955173, 1.7023607110604644, 1.6866763528669253, 1.6832833999069408, 1.6965692462399602, 1.6913005071692169, 1.6901859920471907, 1.6805104289669544, 1.7915023632813245, 1.7654574441257864, 1.689951438922435, 1.6882452078862116, 1.7033061410766095, 1.7759960910771042, 1.6924089811509475];[1.778199574095197, 1.6822950530331582, 1.6927702468819916, 1.690437372890301, 1.7612899979576468, 1.6995287600439042, 1.6923526721075177, 1.6943981031654403, 1.7015397577779368, 1.6864998791133985, 1.6889508021995425, 1.7034452308434993, 1.681416580802761, 1.7111955559812486, 1.6907213277881965, 1.7748694812180474, 1.660521224141121, 1.7754046160262078, 1.7019307649461553, 1.7691829371033236, 1.696605713921599, 1.773137088981457, 1.7678959870245308, 1.6962681380100548, 1.6958952042041346, 1.6875634948955849, 1.6962856519967318, 1.6862522718729451, 1.765496296924539, 1.7807052120333537, 1.679149336880073, 1.7736964261857793, 1.7710390038555488, 1.7834349009208381, 1.6899410990299657, 1.6775037579936907, 1.6905900369165465, 1.6832208839477971, 1.6958865761989728, 1.7721529840491712, 1.6450284890597686, 1.6845453429268673, 1.6742889139568433, 1.6883798339404166, 1.6872723920969293, 1.6784488600678742, 1.6804485659813508, 1.694249145919457, 1.6891567799029872, 1.6947166160680354]
Conv2d\_4a\_3x3.conv;1.2802783800289035;2.4275335849961266;152.79022849351168;152.39670871035196;1.8960982414944183;1.0025822065744716;1.8912147343735812;[1.3341731269611046, 1.2926645770203322, 1.2878294490510598, 1.284908551024273, 1.2911446321522817, 1.2835127069847658, 1.281891742022708, 1.282653903006576, 1.282135227927938, 1.285203859093599, 1.3058128129923716, 1.2841601819964126, 1.2837199069326743, 1.2802783800289035, 1.2831187120173126, 1.2826419570483267, 1.2821608589729294, 1.2807090800488368, 1.2834569800179452, 1.2814363159704953, 1.28434382006526, 1.283826231956482, 1.2825148929841816, 1.2858517150161788, 1.2835806909715757, 1.2821498069679365, 1.280968295992352, 1.2822949150577188, 1.2816821769811213, 1.2811151129426435, 1.2932559909531847, 1.280558014055714, 1.319380703032948, 1.2851189540233463, 1.294006969081238, 1.282652606954798, 1.2819921160116792, 1.280958445975557, 1.28346759499982, 1.28092184511479, 1.2823010489810258, 1.2832150550093502, 1.2835221720160916, 1.2916072260122746, 1.322916861041449, 1.2861721509834751, 1.2819906629156321, 1.280890968046151, 1.2824480870040134, 1.282177989021875];[2.547738018911332, 2.5549383820034564, 2.557333456003107, 2.5669369499664754, 2.5595010709948838, 2.5663161240518093, 2.56232512393035, 2.5745945220114663, 2.565287921926938, 2.563365889945999, 2.563057121937163, 2.565775098046288, 2.5642697589937598, 2.4275335849961266, 2.5602320870384574, 2.565866934019141, 2.5597433539805934, 2.5609967870404944, 2.5617825739318505, 2.561872053076513, 2.5621631540125236, 2.5569845660356805, 2.559344429988414, 2.5571927139535546, 2.5613779680570588, 2.5589110139990225, 2.617611340014264, 2.5648265479831025, 2.5620747809298337, 2.554678495042026, 2.5619443660834804, 2.5626861869823188, 2.5569966840557754, 2.552825561957434, 2.5616317170206457, 2.565112291020341, 2.5644010639516637, 2.563404956017621, 2.5667184230405837, 2.5588661859510466, 2.562578747048974, 2.5775015499675646, 2.564007738023065, 2.5652925609610975, 2.5583013489376754, 2.5568840770283714, 2.562173243961297, 2.556944809970446, 2.5575780099024996, 2.555192879983224];[153.86373876186553, 161.08107438776642, 166.7642592061311, 158.27946564380545, 163.69136523408815, 164.77325746812858, 165.92295121599454, 162.02994355000556, 161.76831649593078, 170.08264246594626, 162.60806639888324, 158.7314643508289, 153.52565957489423, 155.02718933019787, 162.36609692894854, 157.73420191393234, 156.4343604866881, 171.19184685102664, 165.25820722943172, 152.79022849351168, 165.78494710079394, 176.00765454676002, 164.82040688069537, 165.09009914984927, 153.1827156788204, 161.76718461001292, 164.79817094514146, 161.04405957111157, 165.03386637405492, 177.7984227212146, 162.69235439505428, 187.65645820926875, 162.0932926821988, 169.0856495522894, 161.52504949597642, 161.05346070067026, 153.25088758813217, 164.53746109525673, 164.96815477800556, 177.03346254886128, 153.29466017824598, 165.17381517076865, 162.0015164380893, 162.92583361128345, 158.2991603242699, 153.7928304427769, 166.9471615201328, 160.85224353312515, 153.59939290885814, 163.57117759482935];[152.7187796649523, 154.4195044285152, 152.94406760670245, 164.80606137495488, 163.94782323786058, 155.07795590278693, 152.8609373481013, 165.5512876668945, 164.30238415603526, 163.06203637411818, 164.75300322566181, 155.2587692863308, 161.35412318003364, 165.68040031730197, 153.2937195498962, 157.9941370789893, 155.76418945961632, 162.68892479408532, 162.2954371762462, 156.28816109499894, 186.4181864366401, 154.49550555669703, 153.14965427620336, 152.65073756943457, 152.45924845989794, 152.56334492354654, 152.80029118456878, 154.65491837100126, 164.49132426688448, 154.21674103010446, 152.89156256779097, 153.7709990120493, 153.15675157378428, 161.84514017193578, 153.16811825078912, 152.39670871035196, 155.1523185488768, 153.7208069942426, 153.02503126696683, 162.06830568192527, 166.50790496496484, 156.57681965618394, 154.67048203293234, 176.49280510097742, 162.0853317019064, 160.77069829357788, 158.0863582957536, 186.66797523200512, 166.22068652161397, 152.7282772087492]
Mixed\_5b.branch1x1.conv;0.033207220723852515;0.08638299605809152;3.844058280112222;3.816240014974028;2.6013317036208097;1.007289443281618;2.582506667741905;[0.033390544122084975, 0.03842450492084026, 0.03360333992168307, 0.040709616150707006, 0.038215901935473084, 0.034532607067376375, 0.040830179350450635, 0.03892317786812782, 0.0347084270324558, 0.04068436613306403, 0.03810695791617036, 0.040847423719242215, 0.043193940771743655, 0.03917172993533313, 0.04039274272508919, 0.040205080760642886, 0.04066913900896907, 0.04093341017141938, 0.040138413896784186, 0.03480052063241601, 0.04081941023468971, 0.03622832405380905, 0.04079846991226077, 0.040784230921417475, 0.03910534782335162, 0.04072912689298391, 0.03826431091874838, 0.03465548902750015, 0.04057531291618943, 0.04054005607031286, 0.0411939388141036, 0.04053980065509677, 0.040799377020448446, 0.033480320824310184, 0.03969492483884096, 0.0405861409381032, 0.03987368615344167, 0.040683295112103224, 0.040790152037516236, 0.038419569842517376, 0.04056802112609148, 0.04000064707361162, 0.03986563114449382, 0.04091536905616522, 0.04578190390020609, 0.03937567607499659, 0.040869071846827865, 0.040861669927835464, 0.033207220723852515, 0.04010067298077047];[0.09414057689718902, 0.09279441996477544, 0.09361243178136647, 0.0941347770858556, 0.08638299605809152, 0.09402199811302125, 0.0924508071038872, 0.09372292505577207, 0.0945929370354861, 0.0932524399831891, 0.09376044082455337, 0.09371931105852127, 0.09469215106219053, 0.09152638190425932, 0.09190342598594725, 0.09337874897755682, 0.09301920305006206, 0.0908248380292207, 0.09401265787892044, 0.09367698896676302, 0.09408544306643307, 0.09367107809521258, 0.09419330698437989, 0.09423868381418288, 0.091540418099612, 0.09459886397235096, 0.09338523494079709, 0.09417049307376146, 0.09881081897765398, 0.09406710392795503, 0.09067651093937457, 0.09268813906237483, 0.09388390509411693, 0.0938418610021472, 0.0942306041251868, 0.09342291485518217, 0.09327808185480535, 0.091075245058164, 0.093611208954826, 0.09242994408123195, 0.09422713494859636, 0.0936879520304501, 0.0926508279517293, 0.09453046415001154, 0.09400279214605689, 0.09309494798071682, 0.09227219107560813, 0.0927047049626708, 0.09339404385536909, 0.09412151598371565];[3.885333535261452, 3.862874650163576, 3.925230505177751, 3.898717646021396, 3.8872890083584934, 3.9379295993130654, 3.917025472270325, 3.853152748895809, 3.868517675669864, 3.894177552079782, 3.901598932221532, 3.8547106850892305, 3.885568786645308, 3.857874588109553, 3.9523449423722923, 4.001626408658922, 3.875345982145518, 3.8529070706572384, 3.8535168482922018, 3.8657708312384784, 3.84991906885989, 3.8624539130833, 3.890848155133426, 3.8717982065863907, 3.869479357264936, 3.8782121194526553, 3.9167470429092646, 3.8759839448612183, 4.055349263129756, 3.8625609937589616, 3.866396652068943, 3.890082276891917, 3.9759181016124785, 3.8873872340191156, 3.890347773209214, 3.844058280112222, 3.871119746938348, 3.87258735508658, 3.8486402260605246, 3.88790160510689, 3.864205998601392, 3.88119279127568, 3.9108506981283426, 3.896703123115003, 3.876953409751877, 3.8755369251593947, 3.8686014793347567, 3.8819728961680084, 3.865420615999028, 3.8812398430891335];[3.852899398189038, 3.960331137990579, 3.9957674271427095, 3.8804635843262076, 3.861469760304317, 3.8539286591112614, 3.8829145338386297, 3.8475527190603316, 4.092900960939005, 3.8642278276383877, 3.8641311048995703, 3.84514046064578, 3.840184204047546, 3.9693928589113057, 3.8676914570387453, 3.8716581207700074, 3.9447871276643127, 3.8662730120122433, 3.8811176707968116, 3.835030196234584, 3.988457155879587, 3.9021495659835637, 3.8629518940579146, 3.8355575350578874, 3.876057971501723, 3.8760475690942258, 3.8902945639565587, 4.3005352090112865, 4.70023278798908, 3.8325874728616327, 3.8646009350195527, 5.040068406844512, 3.8265408270526677, 3.9423261408228427, 3.8419862466398627, 3.825704777147621, 3.835760105866939, 3.860803085844964, 3.8229499300941825, 4.129153531976044, 3.8216235081199557, 3.835911262081936, 3.8347751933615655, 3.824283825000748, 3.8360989389475435, 3.8202227409929037, 3.855304682860151, 3.819215543102473, 3.8438718551769853, 3.816240014974028]
Mixed\_5b.branch5x5\_1.conv;0.032427105121314526;0.08646420994773507;3.8040185892023146;3.7979807518422604;2.666417789200111;1.0015897493311743;2.662185581452535;[0.0340954540297389, 0.04083536914549768, 0.032427105121314526, 0.04089900781400502, 0.03588307718746364, 0.03821898391470313, 0.040803074138239026, 0.04097697697579861, 0.03826517309062183, 0.04046870185993612, 0.0407669129781425, 0.039974512066692114, 0.04115368379279971, 0.039007623912766576, 0.04093425115570426, 0.038144009886309505, 0.03450451488606632, 0.04050100198946893, 0.03984755394048989, 0.03350023413076997, 0.040797690860927105, 0.038229630095884204, 0.03456164104864001, 0.04095281008630991, 0.0409169951453805, 0.039812142960727215, 0.04101644200272858, 0.03465833095833659, 0.0408401470631361, 0.03827997506596148, 0.04005293594673276, 0.040166752180084586, 0.038568946067243814, 0.03462288109585643, 0.037997775012627244, 0.04053939180448651, 0.04067296697758138, 0.04064100491814315, 0.04074823297560215, 0.04054233618080616, 0.03416545013897121, 0.04075525491498411, 0.04011699301190674, 0.03820701711811125, 0.03344536107033491, 0.04081900604069233, 0.03465542895719409, 0.04114554589614272, 0.04159000003710389, 0.03993035084567964];[0.09718019189313054, 0.09044409892521799, 0.09291992685757577, 0.09407886094413698, 0.09346417197957635, 0.0923057000618428, 0.09265173715539277, 0.09133956884033978, 0.09349054517224431, 0.09269670397043228, 0.0940447230823338, 0.09096862189471722, 0.09365280508063734, 0.08963586902245879, 0.08646420994773507, 0.09975836402736604, 0.09411389008164406, 0.09114117594435811, 0.09400123404338956, 0.09384951600804925, 0.09320858586579561, 0.09909580182284117, 0.09432158712297678, 0.0925280898809433, 0.09013493498787284, 0.09316135314293206, 0.09014996397309005, 0.10048792697489262, 0.09066758607514203, 0.09320398792624474, 0.09310077107511461, 0.09405127190984786, 0.0913858120329678, 0.0973677400033921, 0.09158284799195826, 0.09156170906499028, 0.09388362686149776, 0.09377766191028059, 0.09264656901359558, 0.08995766285806894, 0.09406345407478511, 0.09081873507238925, 0.09420359088107944, 0.09126110910438001, 0.09350619814358652, 0.09274796093814075, 0.09447125811129808, 0.09257695195265114, 0.09849127102643251, 0.09332029800862074];[3.8409467260353267, 3.8190119708888233, 3.835859918035567, 3.820220783818513, 3.908755152951926, 3.860104664694518, 3.8366530467756093, 3.8195655767340213, 3.824160865973681, 3.8067022701725364, 3.8302774387411773, 3.8844426220748574, 3.8342510699294508, 3.8260966357775033, 3.8197858766652644, 3.926357593620196, 3.993011221755296, 3.8319725848268718, 3.8196429149247706, 3.9176945351064205, 3.815294968895614, 3.823982118163258, 3.9130560159683228, 3.819541718112305, 3.8172826319932938, 3.813771207118407, 3.810622084653005, 3.9321332569234073, 3.8067581669893116, 3.8040185892023146, 3.823523798957467, 3.824770980514586, 3.827141844201833, 3.844799418002367, 3.918826852925122, 3.807694210205227, 3.9261237389873713, 3.8427167490590364, 3.9519632612355053, 3.8591934388969094, 3.838959242682904, 3.856489232974127, 3.838572435081005, 3.8276969192083925, 3.8165796170942485, 3.831946534337476, 3.8052512852009386, 3.8166492010932416, 3.815854783169925, 3.8094384639989585];[3.7979807518422604, 3.8075585048645735, 3.811142415041104, 3.821229764027521, 3.808654728345573, 3.81081728101708, 3.834205485880375, 3.8707983498461545, 3.818224957678467, 3.823036325862631, 3.805063426028937, 3.8508283353876323, 3.8255410729907453, 3.8137341688852757, 3.9292750698514283, 3.9320209086872637, 3.934738156152889, 3.8350565871223807, 3.815051017794758, 3.9390595925506204, 3.828658413840458, 3.833701185649261, 3.8083896681200713, 3.915098814293742, 3.823480390943587, 3.9184428721200675, 3.8187718314584345, 3.805917863501236, 3.838550237007439, 3.839875095989555, 3.826710517052561, 3.8310757491271943, 3.808769540861249, 3.8227383494377136, 3.81692300317809, 3.918831542832777, 3.837001568172127, 3.912765603978187, 3.820118145784363, 3.823056825203821, 3.8274135708343238, 3.8370056829880923, 3.831245067063719, 3.8214828020427376, 3.8093825250398368, 3.8389824747573584, 3.842993220780045, 3.820082961115986, 3.909401088953018, 3.8300684180576354]
Mixed\_5b.branch5x5\_2.conv;0.6963363741524518;1.0026064701378345;79.70349148684181;79.8119624343235;1.4398306728672052;0.9986409186771851;1.4417901829763062;[0.7103756181895733, 0.7047604322433472, 0.7054082248359919, 0.7039727480150759, 0.7033918132074177, 0.7008064577821642, 0.7021174670662731, 0.7004093679133803, 0.6978155139368027, 0.7423251471482217, 0.7013371589127928, 0.7003888050094247, 0.6981891840696335, 0.7000854092184454, 0.6996539398096502, 0.6980280019342899, 0.7000212501734495, 0.69825583207421, 0.6982515242416412, 0.6992526871617883, 0.70014284318313, 0.725912116933614, 0.6994320421945304, 0.6975775409955531, 0.6973452160600573, 0.699465483892709, 0.6990313408896327, 0.7411704810801893, 0.7002076371572912, 0.7010461909230798, 0.7002129689790308, 0.6996725660283118, 0.6963363741524518, 0.6988131650723517, 0.6970561363268644, 0.7388095969799906, 0.6989102088846266, 0.7003093950916082, 0.6992871181573719, 0.6999260648153722, 0.700611871201545, 0.6986317997798324, 0.7014189353212714, 0.699897828977555, 0.6981997590046376, 0.698872571112588, 0.6998686750885099, 0.7015416868962348, 0.7004430030938238, 0.6991391638293862];[1.087899578968063, 1.0723954511340708, 1.0768641049508005, 1.074966472107917, 1.0709115569479764, 1.0731149991042912, 1.072442207019776, 1.07220512884669, 1.0747251219581813, 1.0757718200329691, 1.0729323418345302, 1.0724569361191243, 1.0759762390516698, 1.077352125896141, 1.0730202661361545, 1.0790447178296745, 1.0755984908901155, 1.0755001869983971, 1.0759270479902625, 1.0760758679825813, 1.0807246249169111, 1.0748685819562525, 1.1120401720982045, 1.0768101438879967, 1.0767136930953711, 1.0026064701378345, 1.0744982580654323, 1.0752685768529773, 1.0775534121785313, 1.0760310220066458, 1.076802410185337, 1.074068799149245, 1.0743922658730298, 1.1233482740353793, 1.0765242208726704, 1.0779264969751239, 1.0783294350840151, 1.0766665590927005, 1.078281977912411, 1.0493991770781577, 1.0777065420988947, 1.0761580890975893, 1.0767698739655316, 1.0756915470119566, 1.0776658121030778, 1.0518421209417284, 1.0765662470366806, 1.0757262939587235, 1.1251245939638466, 1.0787158368621022];[81.53795656305738, 80.47770878113806, 79.95251570292749, 80.44972454989329, 79.98533694818616, 79.83629391016439, 81.89702763129026, 80.46430607605726, 81.79994685272686, 80.22411369765177, 80.5343859740533, 80.23902970319614, 79.82641184097156, 79.95488790306263, 82.22312547103502, 80.17755830218084, 80.49372629309073, 82.02310585812666, 80.69778746529482, 82.25822940981016, 79.95384536776692, 81.36250529694371, 79.8818510340061, 82.08204883616418, 82.3903350608889, 79.88413810986094, 80.47982902126387, 80.01996355317533, 79.7395895998925, 81.61009940085933, 82.0838032218162, 80.07710026181303, 80.04808003501967, 80.42740621510893, 82.91408262401819, 79.99170281295665, 79.96558027109131, 80.38404787238687, 81.79446344240569, 80.28401553304866, 82.06943915993907, 80.50612405012362, 81.89684633235447, 80.43036025180481, 79.70349148684181, 81.48886332032271, 80.67539473297074, 80.01550208916888, 81.67934113997035, 79.9888592751231];[79.8119624343235, 80.16508544725366, 81.44671797496267, 81.82688424387015, 80.58302368386649, 81.51732032676227, 79.89179997285828, 79.93834203458391, 80.07686380413361, 80.0906255026348, 80.13875752384774, 79.83164254412986, 79.99609895795584, 81.50690359808505, 80.26306620729156, 81.57100042910315, 80.1479192932602, 81.10602664458565, 80.57372469897382, 80.56208569323644, 80.13326781871729, 80.64807155262679, 82.01480777491815, 79.94833817984909, 81.92755902092904, 80.42637296300381, 80.59668721607886, 80.04781952220947, 80.08183355187066, 79.94451087783091, 80.11297462997027, 80.56165274232626, 80.03995761880651, 79.87705978006124, 81.89954682393, 80.57324616191909, 81.44686964363791, 80.30935064679943, 80.46992712677456, 80.43473498011008, 79.95144386100583, 80.5217976430431, 81.14652006491087, 79.92012053937651, 80.36595028382726, 81.38398545398377, 80.52616699482314, 80.56019703135826, 80.09479499445297, 81.23927840800025]
Mixed\_5b.branch3x3dbl\_2.conv;0.1610452919267118;0.40945388399995863;18.5024740092922;18.51299726893194;2.542476585942619;0.9994315745048264;2.5439226164155384;[0.16111467988230288, 0.1615455229766667, 0.1610452919267118, 0.1612926460802555, 0.16676844819448888, 0.20277257915586233, 0.20939151803031564, 0.21077298000454903, 0.21097971010021865, 0.21092285099439323, 0.2112246179021895, 0.2111181749496609, 0.2096303121652454, 0.20957116410136223, 0.2099956930615008, 0.20993626699782908, 0.21010621590539813, 0.2099548487458378, 0.20898775686509907, 0.20871969894506037, 0.20922300918027759, 0.2086488609202206, 0.20857164589688182, 0.2086917560081929, 0.20863269199617207, 0.2086492241360247, 0.20953086880035698, 0.20823609083890915, 0.20774074411019683, 0.20806041220203042, 0.20795552991330624, 0.20757411909289658, 0.2084144630935043, 0.20752672594971955, 0.21565774292685091, 0.20792558090761304, 0.20748109696432948, 0.20774197718128562, 0.20777317811734974, 0.20766441873274744, 0.2077593228314072, 0.20802926714532077, 0.20786032197065651, 0.20790935796685517, 0.2078281941358, 0.20758620626293123, 0.20748989284038544, 0.20623075775802135, 0.20783139811828732, 0.20788795012049377];[0.4143741319421679, 0.41119630401954055, 0.4121325339656323, 0.4116098990198225, 0.4117887211032212, 0.4107564608566463, 0.41072752396576107, 0.4102606831584126, 0.40991894504986703, 0.40945388399995863, 0.4101173230446875, 0.4116745109204203, 0.4161759549751878, 0.411750451894477, 0.413015702040866, 0.4116224371828139, 0.4114126891363412, 0.410695857135579, 0.4105472650844604, 0.4117192570120096, 0.41176578705199063, 0.4114959789440036, 0.4124961958732456, 0.41092233918607235, 0.4113134411163628, 0.4114536098204553, 0.411114112008363, 0.41101631592027843, 0.41455242899246514, 0.4104367131367326, 0.41212123399600387, 0.4115146151743829, 0.4109167968854308, 0.41093058697879314, 0.41118030715733767, 0.4119386619422585, 0.4104719148017466, 0.41082079289481044, 0.4114541830495, 0.4104376598261297, 0.4110143920406699, 0.4110864228568971, 0.4109907690435648, 0.411096247844398, 0.4118308189790696, 0.4102202521171421, 0.4113747049123049, 0.4111488498747349, 0.4117442879360169, 0.41122153494507074];[18.7357183417771, 18.805942125385627, 18.79205164592713, 18.528720105532557, 18.875604392029345, 18.579933545086533, 18.5024740092922, 18.652263433439657, 18.56497683399357, 18.600385781144723, 18.852982013951987, 18.549632030073553, 18.82093195314519, 18.86304671759717, 18.55211280588992, 18.55540163326077, 18.878057654947042, 18.5552041339688, 18.62371507892385, 18.558418156113476, 18.62316971994005, 18.576619416009635, 18.573925933800638, 18.858955833129585, 18.60581011022441, 18.537393770646304, 18.60121374204755, 18.55606709094718, 18.549769756151363, 18.572714717825875, 18.777436129981652, 18.623341037891805, 18.600214888807386, 18.558148860698566, 18.62708178302273, 18.511097921058536, 18.851292017148808, 18.849629915785044, 18.561109928879887, 18.871124755823985, 18.643796156160533, 18.57951042521745, 18.590372314909473, 18.593314778991044, 18.808647480094805, 18.83989800210111, 18.564951706212014, 18.847779578063637, 18.806915065739304, 18.508403034182265];[18.83246563351713, 18.844896828988567, 18.553591915639117, 18.555045031942427, 18.806824918370694, 18.589651118963957, 18.6306121381931, 18.522694039857015, 18.56684788595885, 18.850000385195017, 18.581031632609665, 18.5757686230354, 18.88093789271079, 18.615661142859608, 18.62003160896711, 18.579299608943984, 18.856767390156165, 18.54764651064761, 18.8745713068638, 18.875302197877318, 18.835410870378837, 18.855460056802258, 18.55530246696435, 18.923243460943922, 18.556561429984868, 18.858811813639477, 18.59377156593837, 18.561757294926792, 18.650765312137082, 18.572951609035954, 18.51299726893194, 18.57733004889451, 18.55300412210636, 18.55946213682182, 18.599295953987166, 18.855512604815885, 18.823011768050492, 18.963861893629655, 18.819416023092344, 18.607013773405924, 18.538005030015483, 18.6258122602012, 18.56348096835427, 18.77966196509078, 18.8329661549069, 18.594626454636455, 18.553586225025356, 18.586374663980678, 18.577735691098496, 18.543714959872887]
Mixed\_5b.branch3x3dbl\_3.conv;0.40083178877830505;0.6736717280000448;47.59638977982104;47.58953056205064;1.680684383973957;1.0001441329151473;1.6804421769442575;[0.40083178877830505, 0.40886555798351765, 0.4086596369743347, 0.4088919018395245, 0.4499720330350101, 0.40816861810162663, 0.4077989039942622, 0.408639214001596, 0.4069797829724848, 0.40688088396564126, 0.40698809386231005, 0.4069718129467219, 0.4063877931330353, 0.40653180493973196, 0.406136553036049, 0.40636215591803193, 0.40684254793450236, 0.4061905269045383, 0.40711387316696346, 0.4080786989070475, 0.40553415613248944, 0.4054343430325389, 0.40606363816186786, 0.405180438188836, 0.40496480907313526, 0.4065430969931185, 0.40490698209032416, 0.4055456118658185, 0.40569443884305656, 0.40529910777695477, 0.40540186897851527, 0.4056955131236464, 0.4051559108775109, 0.40519460081122816, 0.40638342197053134, 0.44510505232028663, 0.40602772403508425, 0.4063348136842251, 0.405822150176391, 0.40615687100216746, 0.4067971489857882, 0.4055597528349608, 0.4056166501250118, 0.40590318595059216, 0.4056703611277044, 0.4056699888315052, 0.40587471588514745, 0.40630329423584044, 0.40577427810058, 0.4063486678060144];[0.6803107229061425, 0.6813606908544898, 0.681398353073746, 0.6813133279792964, 0.679320212919265, 0.6816812669858336, 0.6812464380636811, 0.6812229750212282, 0.681100636953488, 0.6819997059646994, 0.6808328521437943, 0.680312991142273, 0.6807968060020357, 0.682417075149715, 0.6736717280000448, 0.6816957399714738, 0.6810083531308919, 0.6820324589498341, 0.7013062678743154, 0.6829723010305315, 0.682133360998705, 0.6835401481948793, 0.6812403481453657, 0.6809234549291432, 0.6802811669185758, 0.6807720521464944, 0.6817087610252202, 0.6808728559408337, 0.681767795002088, 0.6817480341996998, 0.6816187531221658, 0.6818607181776315, 0.6813932878430933, 0.681381531059742, 0.6815275060944259, 0.6818469548597932, 0.6810222971253097, 0.6824766979552805, 0.6816407390870154, 0.6812740219756961, 0.6817185981199145, 0.6821285169571638, 0.7204093420878053, 0.6818100549280643, 0.680396581068635, 0.6832731449976563, 0.6813570570666343, 0.6805962200742215, 0.6811876010615379, 0.6813288398552686];[54.05307972594164, 47.79246883979067, 47.7676353501156, 47.76462234277278, 47.75563050387427, 47.76587455230765, 54.10055499454029, 47.77027624100447, 47.80198788200505, 47.72968562669121, 47.74429988884367, 54.07301492569968, 54.0907169431448, 47.71885958663188, 47.806568667059764, 47.77959958696738, 47.855406241025776, 49.36083725793287, 47.75117838010192, 47.760910637676716, 52.858646374195814, 47.78469882113859, 54.08831854327582, 47.70528039219789, 53.92573783895932, 47.70033538364805, 47.622641982045025, 47.59638977982104, 54.1321615523193, 47.835781981935725, 47.752459563780576, 47.69295060262084, 54.16000021412037, 47.75182159105316, 47.80822765547782, 47.721687477082014, 47.61597676877864, 54.09520697989501, 47.66723298607394, 47.6407194097992, 47.68051495612599, 47.70346512179822, 54.072052201256156, 47.678103683982044, 47.62651484599337, 47.63685252494179, 53.95189368794672, 47.681755082681775, 54.07853761012666, 47.63311121612787];[47.616717868251726, 53.42473954614252, 47.6840077158995, 53.96211459580809, 47.67510873707943, 47.7992128233891, 54.0788546630647, 47.722904527094215, 53.98363805026747, 54.031039783963934, 47.63373715034686, 47.66991452872753, 47.64555269968696, 47.58953056205064, 54.06657196697779, 47.67816409631632, 47.628059757174924, 47.66737820045091, 47.63856298383325, 47.611589059233665, 47.63229585182853, 47.617965371347964, 47.68457829277031, 47.655646042199805, 47.59131792350672, 54.01948323426768, 47.62889256840572, 47.76384296803735, 47.648309144889936, 47.61613926361315, 47.81753766559996, 47.76981000602245, 47.74173343251459, 47.728041304973885, 47.79885827214457, 47.70753348409198, 47.74344056472182, 47.69610069110058, 47.74917889828794, 47.65193588519469, 47.64931989321485, 47.7503588271793, 47.77736826380715, 54.05821700533852, 47.68724204506725, 47.725625693798065, 47.67877735197544, 47.676880528219044, 47.68925779708661, 51.35672580776736]
Mixed\_5b.branch\_pool.conv;0.03243615897372365;0.08880277001298964;3.797957406612113;3.7993398767430335;2.7377708342386735;0.9996361288603363;2.7387673926511114;[0.03243615897372365, 0.03719156002625823, 0.039909878047183156, 0.040203014155849814, 0.03960490389727056, 0.03956050891429186, 0.039695315062999725, 0.04002257692627609, 0.03958083619363606, 0.03890815796330571, 0.033357703825458884, 0.038747236132621765, 0.03955067414790392, 0.03954868111759424, 0.03983566304668784, 0.03869810374453664, 0.03346490208059549, 0.03955550421960652, 0.03843740373849869, 0.03400394506752491, 0.03984400210902095, 0.03746762406080961, 0.033906133845448494, 0.039446339942514896, 0.037450769217684865, 0.03410317120142281, 0.039557752199471, 0.0375921621453017, 0.034124065190553665, 0.0396348019130528, 0.0371108369436115, 0.03415687778033316, 0.03963529318571091, 0.03759731794707477, 0.03397664614021778, 0.03935643890872598, 0.037380776135250926, 0.03409699187614024, 0.03926274389959872, 0.03723289514891803, 0.034015275072306395, 0.039488282753154635, 0.03737660381011665, 0.034027122892439365, 0.03934907214716077, 0.03726106509566307, 0.03418031497858465, 0.03930451814085245, 0.03709616023115814, 0.034026360837742686];[0.09301849594339728, 0.09292743494734168, 0.09198841080069542, 0.09306171699427068, 0.09146149992011487, 0.09023739700205624, 0.09045523800887167, 0.09193941997364163, 0.08902018005028367, 0.09203725610859692, 0.09105073311366141, 0.09247930999845266, 0.09254400990903378, 0.09173482400365174, 0.0932700780685991, 0.09272791189141572, 0.09149441495537758, 0.0931790319737047, 0.09265140700154006, 0.09289251803420484, 0.09086756501346827, 0.09238408016972244, 0.0904202179517597, 0.09037285181693733, 0.09273820486851037, 0.09001612709835172, 0.09209331800229847, 0.0913880339358002, 0.09237854881212115, 0.09270206419751048, 0.08880277001298964, 0.0906970810610801, 0.08918509818613529, 0.09206787589937449, 0.09128989395685494, 0.09135098895058036, 0.09172761696390808, 0.08983279997482896, 0.093082076869905, 0.09210787387564778, 0.09377712802961469, 0.091934307012707, 0.09152196301147342, 0.09247570391744375, 0.09264696505852044, 0.09145994600839913, 0.09153041313402355, 0.09141030814498663, 0.09143786900676787, 0.09345171600580215];[3.799574522767216, 3.824594444828108, 3.8212843898218125, 3.8121297059115022, 3.818910273956135, 3.8151557550299913, 3.9115660367533565, 3.82003650511615, 3.8298260120209306, 3.8082478209398687, 3.8269933611154556, 3.8088242241647094, 3.820656160125509, 3.8146003358997405, 3.804462766041979, 3.8207449587062, 3.90927417925559, 3.828045954927802, 3.8081257671583444, 3.811499322997406, 3.8198924700263888, 3.8328172059264034, 3.823710479075089, 3.80306704971008, 3.797957406612113, 3.7980479516554624, 3.873276798054576, 3.820138409966603, 3.8154938684310764, 3.8109648360405117, 3.811708997003734, 3.9113273748662323, 3.8247708827257156, 3.838107439689338, 3.8247296058107167, 3.8111807759851217, 3.817634044215083, 3.8210031969938427, 3.8333441929426044, 3.8116240438539535, 3.8036827449686825, 3.8201559488661587, 3.819907924393192, 3.8071167224552482, 3.835183010203764, 3.799510670127347, 3.8108209937345237, 3.8110977741889656, 3.8097373112104833, 3.8556704870425165];[3.8041519629769027, 3.8294101471547037, 3.8049855150748044, 3.8231303577777, 3.8005434689112008, 3.8059245061594993, 3.812472203047946, 3.8224211141932756, 3.8078076920937747, 3.8107869308441877, 3.813446372980252, 3.827189343282953, 3.8159334659576416, 3.8261708959471434, 3.822702631354332, 3.809900149703026, 3.830849474063143, 3.8137518051080406, 3.814359621843323, 3.931367915822193, 3.8219586657360196, 3.810155124636367, 3.8281559590250254, 3.9195975039619952, 3.8293885902967304, 3.8229642033111304, 3.8082504679914564, 3.8121770510915667, 3.8182583150919527, 3.8124921382404864, 3.80263789719902, 3.8680122341029346, 3.8119310904294252, 3.944026105804369, 3.804096787935123, 3.8273739758878946, 3.8138424241915345, 3.813260584138334, 3.906999852973968, 3.80858790082857, 3.822652303148061, 3.8308207192458212, 3.8221172119956464, 3.904225532198325, 3.9188752046320587, 3.8098241169936955, 3.7993398767430335, 3.8102736468426883, 3.8110242928378284, 3.8278984539210796]
Mixed\_5c.branch1x1.conv;0.04853797424584627;0.13393723499029875;10.155025945045054;10.023721545236185;2.7594319101968017;1.0130993662599568;2.723752478874559;[0.04853797424584627, 0.057055550860241055, 0.05314857023768127, 0.054922670125961304, 0.05603588093072176, 0.056283485842868686, 0.056365178897976875, 0.05653751688078046, 0.05667598592117429, 0.05703156907111406, 0.05701076798141003, 0.056689837016165257, 0.057514337822794914, 0.05688575794920325, 0.05683276895433664, 0.05707340710796416, 0.0570439537987113, 0.05667113699018955, 0.057009956100955606, 0.05680094915442169, 0.057077378034591675, 0.056746335700154305, 0.05691044917330146, 0.05684831808321178, 0.056799501180648804, 0.056535999989137053, 0.05676913494244218, 0.05651093111373484, 0.05682433093897998, 0.056577797047793865, 0.0642343161161989, 0.05649788281880319, 0.05648678122088313, 0.056580479023978114, 0.05689205299131572, 0.05691611999645829, 0.056725217029452324, 0.05657834210433066, 0.05658661597408354, 0.05671897414140403, 0.0566892521455884, 0.05704227206297219, 0.05690548708662391, 0.056810581823810935, 0.056722099194303155, 0.0566475389059633, 0.05676994170062244, 0.05663858097977936, 0.05688502709381282, 0.05691446992568672];[0.13690112507902086, 0.1345910259988159, 0.1360262839589268, 0.1350951821077615, 0.13567028404213488, 0.13635419704951346, 0.13620649208314717, 0.1362419209908694, 0.13549401401542127, 0.13699686992913485, 0.1351843799930066, 0.1357068989891559, 0.1359547469764948, 0.1366576908621937, 0.13618003111332655, 0.13566334708593786, 0.13654583389870822, 0.13624991988763213, 0.13702593301422894, 0.13674719003029168, 0.1344063780270517, 0.13696053088642657, 0.1347231639083475, 0.13615112891420722, 0.13697602599859238, 0.13560303184203804, 0.13624704792164266, 0.13664564490318298, 0.13619591994211078, 0.13606750592589378, 0.13666715007275343, 0.13597128400579095, 0.1354992080014199, 0.13660763413645327, 0.13640191592276096, 0.13585621397942305, 0.1355815411079675, 0.13669589208438993, 0.13659444591030478, 0.13725899392738938, 0.13555017509497702, 0.1358061160426587, 0.13555063190869987, 0.13462037011049688, 0.13393723499029875, 0.13668755698017776, 0.13581988983787596, 0.13516244501806796, 0.1364893321879208, 0.13532279198989272];[10.359885503537953, 10.309910437790677, 10.315658785868436, 11.030552958138287, 11.621827171184123, 11.59098050231114, 10.273051911732182, 10.155025945045054, 10.262502612778917, 10.438066756818444, 10.385725053725764, 10.231359460856766, 10.208007625071332, 10.390735791064799, 11.673181945225224, 13.285080038011074, 11.967470722272992, 10.677732593379915, 10.326921953819692, 12.505746296141297, 10.386610010406002, 10.315914005041122, 10.252417438896373, 10.463957197964191, 10.221488584997132, 11.592954020015895, 10.157268002163619, 10.443399998359382, 10.238639228278771, 10.228144220076501, 11.845956276869401, 10.330578313441947, 11.542560468893498, 11.573479189304635, 13.442965727997944, 11.201334728160873, 10.865777688799426, 10.290441451128572, 10.369220939930528, 11.580236098030582, 10.305226830067113, 10.907103715930134, 11.307170236250386, 10.227672900771722, 10.726243467070162, 10.23452393617481, 10.391278118127957, 10.760201222728938, 10.287128732772544, 10.41696164989844];[10.815876795211807, 10.659937667660415, 10.326077249832451, 10.68282104912214, 10.358996280934662, 12.181051592808217, 10.489043722860515, 11.381667907815427, 11.085571683943272, 11.315145421773195, 12.252164380857721, 11.806409553159028, 10.542876488063484, 10.442672754172236, 10.667517091147602, 12.090111402096227, 10.023721545236185, 10.574539496097714, 11.496760075213388, 10.388743436196819, 10.432773977983743, 10.58214557589963, 10.377939676167443, 10.981192723847926, 10.99262789497152, 11.148277275497094, 10.662099683657289, 11.068400516640395, 10.394351119874045, 10.654182326281443, 10.392918589059263, 10.556055943248793, 12.96437160903588, 10.688994014868513, 10.340473126154393, 10.685840969905257, 10.300959911895916, 10.341646000975743, 10.626612020190805, 11.33060308592394, 12.301177221117541, 10.911225012037903, 10.530787856085226, 11.328278404194862, 10.340610334882513, 10.532989216735587, 10.61989946081303, 11.310922070639208, 11.604596766876057, 10.536610715091228]
Mixed\_5c.branch5x5\_1.conv;0.05130223883315921;0.1311801029369235;10.184915207093582;10.183219868224114;2.5570054235554185;1.000166483577042;2.556579795006152;[0.05130223883315921, 0.0515144111122936, 0.0538536929525435, 0.06271216389723122, 0.05622634710744023, 0.05667934403754771, 0.05704401200637221, 0.05694847507402301, 0.057195068802684546, 0.05705625610426068, 0.05766327097080648, 0.05725228297524154, 0.057629979914054275, 0.05717942281626165, 0.057157595874741673, 0.05689676385372877, 0.056955415988340974, 0.05692347907461226, 0.05691447714343667, 0.05715839983895421, 0.05696325213648379, 0.05699531501159072, 0.05665063508786261, 0.05680879415012896, 0.057272256119176745, 0.056900412077084184, 0.05697393696755171, 0.057138408767059445, 0.05692207580432296, 0.05676824180409312, 0.05683545093052089, 0.0567883369512856, 0.05674379598349333, 0.056960251880809665, 0.05680652009323239, 0.056927003897726536, 0.05678383004851639, 0.05675819399766624, 0.056507717818021774, 0.05651065777055919, 0.05670853494666517, 0.057119095930829644, 0.05663524195551872, 0.05680330307222903, 0.05639668717049062, 0.056749582989141345, 0.05672823777422309, 0.056485185166820884, 0.05681613087654114, 0.05629943194799125];[0.13740655314177275, 0.1357893398962915, 0.13794289389625192, 0.13481024419888854, 0.1353382079396397, 0.13620073604397476, 0.13556202710606158, 0.13631334714591503, 0.13535538990981877, 0.13582990202121437, 0.13664277596399188, 0.13648438709788024, 0.13580289296805859, 0.13636416592635214, 0.13630432612262666, 0.1311801029369235, 0.16858471906743944, 0.13726832601241767, 0.13485053018666804, 0.13507536216638982, 0.13663925998844206, 0.13629568996839225, 0.13718180707655847, 0.13694985210895538, 0.13688939693383873, 0.13599710701964796, 0.13622743193991482, 0.1347125491593033, 0.13706712005659938, 0.13744106609374285, 0.1364637720398605, 0.1342091087717563, 0.13570878794416785, 0.13639965583570302, 0.13593923510052264, 0.13615904399193823, 0.1352907968685031, 0.13496380113065243, 0.1347946459427476, 0.13340899208560586, 0.13572056591510773, 0.13592560403048992, 0.13415402197279036, 0.13710897299461067, 0.1374701880849898, 0.13711036508902907, 0.13581639202311635, 0.13708216603845358, 0.13680393202230334, 0.13730920501984656];[11.34054073318839, 10.3689510372933, 10.516211606794968, 10.264343558810651, 10.620348816970363, 10.259993385290727, 10.43943702057004, 11.537427850067616, 11.001093168975785, 10.37548122741282, 10.297914110124111, 10.833162318216637, 10.184915207093582, 10.813485616119578, 11.183742133202031, 11.443553064018488, 10.811247915960848, 10.541612016269937, 10.98395629785955, 10.345666042761877, 10.373918275116012, 11.099255164153874, 10.371207433985546, 10.785808980930597, 10.250636664917693, 11.114056589081883, 10.329549239948392, 11.038804660085589, 11.933580383192748, 10.196031330153346, 10.21494686184451, 11.216657426208258, 11.414475081022829, 10.352802630048245, 10.30835949187167, 10.790787311969325, 10.316456927219406, 12.181329135084525, 11.230549328261986, 10.188420065212995, 10.940148431109264, 10.231059849727899, 10.306343940785155, 10.293600795092061, 12.241533550200984, 10.86457872367464, 10.964156894944608, 11.155877225799486, 10.235372175229713, 11.08632122608833];[11.166119344998151, 10.560469429241493, 10.553545395610854, 10.622838212642819, 10.245415034005418, 11.49517237697728, 11.596519551007077, 10.716463175835088, 10.931558434152976, 11.405282836873084, 10.764316915767267, 10.50962225254625, 12.287734769051895, 10.891672772821039, 10.45165009307675, 11.491851775441319, 10.881420315010473, 10.86082615191117, 10.874489869223908, 10.277261327020824, 10.533084800001234, 11.20580900204368, 11.672235554084182, 10.476797884330153, 10.786655157105997, 10.509332078043371, 11.628637372283265, 10.464536176994443, 12.081829726928845, 10.384175529005006, 10.436308360425755, 11.095329144969583, 11.216743751894683, 10.613352358108386, 10.519159563817084, 11.047101503936574, 10.334649906726554, 10.60207304591313, 11.33482215180993, 10.28582511213608, 10.223270019050688, 11.620055073872209, 10.433848761022091, 10.189297361765057, 10.372930188430473, 10.504941689316183, 10.183219868224114, 10.51230689091608, 11.38001265306957, 11.040558088105172]
Mixed\_5d.branch1x1.conv;0.05780338100157678;0.14219838683493435;8.346327819861472;8.344367488054559;2.4600358036332755;1.000234928748011;2.459458006243083;[0.05780338100157678, 0.0628434179816395, 0.06298113078810275, 0.06569594074971974, 0.065341284731403, 0.06675336975604296, 0.06574861193075776, 0.06703603104688227, 0.06611680495552719, 0.06690351921133697, 0.06584579008631408, 0.06644571502692997, 0.06524294684641063, 0.066704808967188, 0.06512632500380278, 0.06756568583659828, 0.06595168099738657, 0.06674381694756448, 0.06583034293726087, 0.06673227227292955, 0.0652521369047463, 0.08043571002781391, 0.06573130819015205, 0.06685511115938425, 0.06558672687970102, 0.06721029081381857, 0.06506236805580556, 0.06654195720329881, 0.06590703502297401, 0.06643941602669656, 0.06582287582568824, 0.0667851201724261, 0.06495269993320107, 0.06688814703375101, 0.07297052070498466, 0.06646444299258292, 0.06565009895712137, 0.06648326083086431, 0.06482330919243395, 0.06637456989847124, 0.06553711788728833, 0.06647733692079782, 0.0713468212634325, 0.06670751282945275, 0.0650939280167222, 0.06684292922727764, 0.06699247006326914, 0.06651894608512521, 0.06595770712010562, 0.0664999270811677];[0.15870038303546607, 0.1578959720209241, 0.15887078503146768, 0.1563930290285498, 0.15882105682976544, 0.15541852894239128, 0.15699046687223017, 0.1585014071315527, 0.15746841486543417, 0.1574191888794303, 0.1576018240302801, 0.15686371782794595, 0.15846745786257088, 0.1572130999993533, 0.15685738995671272, 0.15745499613694847, 0.15559981390833855, 0.15781062212772667, 0.15902627888135612, 0.15752004412934184, 0.159576898207888, 0.15697783697396517, 0.15650629112496972, 0.15628293505869806, 0.15879786387085915, 0.1565940249711275, 0.15777283208444715, 0.15603311406448483, 0.16155031300149858, 0.1566781159490347, 0.15728460508398712, 0.15474889799952507, 0.1577214931603521, 0.15463401400484145, 0.15898162499070168, 0.14219838683493435, 0.1580631008837372, 0.1561472020111978, 0.1567521491087973, 0.15751400287263095, 0.15684187808074057, 0.15634029498323798, 0.15777157805860043, 0.15472949179820716, 0.15645750891417265, 0.15765121998265386, 0.15807605115696788, 0.15827438910491765, 0.15492584998719394, 0.1565943001769483];[8.346327819861472, 8.64047082606703, 8.37775050685741, 8.698842951795086, 8.38920469302684, 8.436888633761555, 8.427124527981505, 8.427244088146836, 8.362470373045653, 8.528068927116692, 8.431795720010996, 8.668803465552628, 8.36466183559969, 8.435131341218948, 8.385560444090515, 8.499040992930532, 8.532059995923191, 8.45841693971306, 8.416505922097713, 8.463889896171167, 8.373645945684984, 8.532405882608145, 8.394098983844742, 8.488592519890517, 8.397072093328461, 8.474174359813333, 8.383496650494635, 8.543853731127456, 8.421894842060283, 8.449894061079249, 8.386744885938242, 8.502745653502643, 8.382022073259577, 8.442509886343032, 8.35637491918169, 8.425797445932403, 8.37858682894148, 8.48991946480237, 8.371549124829471, 8.474258263828233, 8.370635457569733, 8.591149921761826, 8.385738106211647, 8.442154448945075, 8.428619349375367, 8.443691455759108, 8.400968551170081, 8.4503652905114, 8.38645846908912, 8.492368955397978];[8.383368991781026, 8.45804072660394, 8.433525605127215, 8.5044275757391, 8.394283567322418, 8.455752196488902, 8.432269187411293, 8.536498107016087, 8.387325509218499, 8.462010360090062, 8.371514274738729, 8.465777196222916, 8.421865388052538, 8.533676320919767, 8.395131366094574, 8.488124293275177, 8.375013303011656, 8.53576666675508, 8.423097123159096, 8.520283482735977, 8.351079541025683, 8.489053569035605, 8.353727410780266, 8.440897680120543, 8.51895610615611, 8.431580461096019, 8.524807193083689, 8.585683364188299, 8.380248260684311, 8.442682854831219, 8.383463643025607, 8.472427043830976, 8.35635037906468, 8.459141158964485, 8.42759091896005, 8.504156480077654, 8.373784821946174, 8.45093220192939, 8.376613807398826, 8.412704796297476, 8.36138874758035, 8.42355175758712, 8.644385263556615, 8.422467854106799, 8.344367488054559, 8.507414984051138, 8.509537236066535, 8.413955952972174, 8.367625517537817, 8.481368558946997]
Mixed\_5d.branch5x5\_1.conv;0.05919041717424989;0.1550106790382415;8.330222432035953;8.34613453806378;2.6188475506416453;0.9980934759731876;2.623849983678279;[0.05919041717424989, 0.06414548098109663, 0.06290765688754618, 0.06582678016275167, 0.06521142832934856, 0.06666809506714344, 0.06642961595207453, 0.06711656111292541, 0.0663078329525888, 0.0667333451565355, 0.06590840010903776, 0.06693886523135006, 0.06517288205213845, 0.06694441777653992, 0.06569992192089558, 0.06727242330089211, 0.06618255097419024, 0.06678784010000527, 0.06619926285929978, 0.06696248590014875, 0.06610462395474315, 0.06742296298034489, 0.06505326414480805, 0.06643318897113204, 0.06521915108896792, 0.06649309117347002, 0.06524988007731736, 0.06645505805499852, 0.06515504699200392, 0.06671337992884219, 0.06551172235049307, 0.06668593594804406, 0.06495176907628775, 0.06642527203075588, 0.06565687386319041, 0.06655801390297711, 0.06564323883503675, 0.06641807686537504, 0.0647315529640764, 0.06676872679963708, 0.0658329650759697, 0.06673123803921044, 0.06486328388564289, 0.06656526494771242, 0.0653311728965491, 0.06672351411543787, 0.06539843091741204, 0.06642258493229747, 0.06481123203411698, 0.0663918680511415];[0.1587653469759971, 0.15772271505557, 0.15924590802751482, 0.15758320619352162, 0.15682006999850273, 0.15718562086112797, 0.15650277002714574, 0.15988726797513664, 0.15928310807794333, 0.15630744094960392, 0.15610238094814122, 0.1567724049091339, 0.15702334698289633, 0.15748429507948458, 0.1567456591874361, 0.1566561588551849, 0.15844927704893053, 0.15614090906456113, 0.1578723129350692, 0.1563478452153504, 0.15790457394905388, 0.15785624785348773, 0.15760357188992202, 0.15747022395953536, 0.15763771999627352, 0.15594579093158245, 0.15623487206175923, 0.1550106790382415, 0.1570342411287129, 0.15801606909371912, 0.15788701199926436, 0.1572590139694512, 0.1564884609542787, 0.15585138881579041, 0.15649519697763026, 0.15805945196188986, 0.15743759600445628, 0.15632825111970305, 0.15652990085072815, 0.15634239907376468, 0.15756846615113318, 0.1588293209206313, 0.1560193740297109, 0.15653582708910108, 0.15903041907586157, 0.15755314705893397, 0.15725436806678772, 0.15687171299941838, 0.15910227899439633, 0.15623041708022356];[8.332992071984336, 8.448965447023511, 8.560879016760737, 8.39489859296009, 8.337621420389041, 8.618390887975693, 8.377907022833824, 8.437513204989955, 8.514729430666193, 8.459102403139696, 8.418047355022281, 8.441816513892263, 8.364481144817546, 8.410531919216737, 8.359383376082405, 8.434836027910933, 8.428108302177861, 8.492042833240703, 8.409120046999305, 8.518104316201061, 8.392926150001585, 8.440400562947616, 8.3751244249288, 8.48121510911733, 8.381763367913663, 8.460732623934746, 8.418323722900823, 8.433038528775796, 8.421435923315585, 8.411014911020175, 8.364867937983945, 8.403658744879067, 8.352240754058585, 8.431562431156635, 8.330222432035953, 8.548950704280287, 8.36602038424462, 8.441122842952609, 8.386457301909104, 8.469799797981977, 8.52015619724989, 8.420350114349276, 8.646591866156086, 8.440049023833126, 8.397526359185576, 8.46210998785682, 8.380903559038416, 8.45803699735552, 8.41870955680497, 8.423986556008458];[8.370215218048543, 8.38248928100802, 8.525730341207236, 8.458083670819178, 8.372384113026783, 8.521708008134738, 8.51339301187545, 8.498164845863357, 8.357843252597377, 8.49367640959099, 8.373471333179623, 8.416042813798413, 8.395497472025454, 8.417680479818955, 8.362246312201023, 8.431260509882122, 8.361165712121874, 8.443479740992188, 8.364796948852018, 8.465361547889188, 8.351780454861, 8.490887729916722, 8.40312592079863, 8.942364546703175, 8.357804513303563, 8.422781589441001, 8.379120961064473, 8.477495115948841, 8.368455480318516, 8.516522855265066, 8.406323454109952, 8.41066529089585, 8.442936076084152, 8.43521014880389, 8.386267505120486, 8.407689334824681, 8.362051643198356, 8.544892848702148, 8.365887119900435, 8.486329328734428, 8.351585912518203, 8.444925911258906, 8.346674781991169, 8.435783347813413, 8.34613453806378, 8.425451964139938, 8.354721240932122, 8.427203587954864, 8.347283322596923, 8.4825503192842]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.769e+12
  Optimized FLOP count:  9.560e+8
   Theoretical speedup:  1.851e+3
  Largest intermediate:  6.144e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   8           GEMM    goidzk,alk->goidzal        fon,vlj,idbnj,goidzal->dzgabfv
   7           TDOT      idbnj,fon->idbjfo           vlj,goidzal,idbjfo->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.484e+19
  Optimized FLOP count:  8.129e+10
   Theoretical speedup:  3.055e+8
  Largest intermediate:  7.724e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   8           TDOT    alidzq,vlj->aidzqvj           idbnj,fngq,aidzqvj->dzgabfv
   8           TDOT    fngq,idbnj->fgqidbj              aidzqvj,fgqidbj->dzgabfv
  10              0 fgqidbj,aidzqvj->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.696e+20
  Optimized FLOP count:  2.399e+11
   Theoretical speedup:  7.070e+8
  Largest intermediate:  2.046e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.607e+20
  Optimized FLOP count:  2.319e+11
   Theoretical speedup:  6.929e+8
  Largest intermediate:  1.991e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.190e+17
  Optimized FLOP count:  4.585e+9
   Theoretical speedup:  2.596e+7
  Largest intermediate:  1.091e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.425e+19
  Optimized FLOP count:  2.127e+11
   Theoretical speedup:  6.700e+7
  Largest intermediate:  1.228e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.171e+17
  Optimized FLOP count:  2.917e+10
   Theoretical speedup:  4.014e+6
  Largest intermediate:  2.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.635e+17
  Optimized FLOP count:  6.327e+10
   Theoretical speedup:  4.164e+6
  Largest intermediate:  3.387e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.082e+17
  Optimized FLOP count:  1.195e+11
   Theoretical speedup:  4.254e+6
  Largest intermediate:  4.704e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.301e+16
  Optimized FLOP count:  3.944e+9
   Theoretical speedup:  3.299e+6
  Largest intermediate:  7.526e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.313e+16
  Optimized FLOP count:  6.543e+9
   Theoretical speedup:  3.535e+6
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.313e+16
  Optimized FLOP count:  6.543e+9
   Theoretical speedup:  3.535e+6
  Largest intermediate:  1.004e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.927e+16
  Optimized FLOP count:  8.084e+9
   Theoretical speedup:  3.622e+6
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.927e+16
  Optimized FLOP count:  8.084e+9
   Theoretical speedup:  3.622e+6
  Largest intermediate:  1.129e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.594e+17
  Optimized FLOP count:  2.685e+11
   Theoretical speedup:  2.083e+6
  Largest intermediate:  1.481e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.216e+16
  Optimized FLOP count:  3.265e+10
   Theoretical speedup:  1.904e+6
  Largest intermediate:  4.935e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   5           TDOT          vlj,alk->vjak           idbnj,fngidzk,vjak->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   5           TDOT          fon,goq->fngq           idbnj,vjaidzq,fngq->dzgabfv
   9              0 vjaidzq,idbnj->vadzqbn                 fngq,vadzqbn->dzgabfv
   9           TDOT  vadzqbn,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   5           TDOT          fon,goq->fngq           idbnj,vjaidzq,fngq->dzgabfv
   9              0 vjaidzq,idbnj->vadzqbn                 fngq,vadzqbn->dzgabfv
   9           TDOT  vadzqbn,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.721e+15
  Optimized FLOP count:  5.656e+9
   Theoretical speedup:  6.578e+5
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   5           TDOT          vlj,alk->vjak           idbnj,fngidzk,vjak->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.733e+15
  Optimized FLOP count:  1.139e+10
   Theoretical speedup:  2.399e+5
  Largest intermediate:  7.102e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   5           TDOT          vlj,alk->vjak           idbnj,fngidzk,vjak->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   5           TDOT          fon,goq->fngq           idbnj,vjaidzq,fngq->dzgabfv
   9              0 vjaidzq,idbnj->vadzqbn                 fngq,vadzqbn->dzgabfv
   9           TDOT  vadzqbn,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   5           TDOT          fon,goq->fngq           idbnj,vjaidzq,fngq->dzgabfv
   9              0 vjaidzq,idbnj->vadzqbn                 fngq,vadzqbn->dzgabfv
   9           TDOT  vadzqbn,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.813e+15
  Optimized FLOP count:  8.825e+9
   Theoretical speedup:  6.587e+5
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   5           TDOT          vlj,alk->vjak           idbnj,fngidzk,vjak->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.371e+15
  Optimized FLOP count:  1.270e+10
   Theoretical speedup:  6.594e+5
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   5           TDOT          vlj,alk->vjak           idbnj,fngidzk,vjak->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.371e+15
  Optimized FLOP count:  1.270e+10
   Theoretical speedup:  6.594e+5
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   5           TDOT          fon,goq->fngq           idbnj,vjaidzq,fngq->dzgabfv
   9              0 vjaidzq,idbnj->vadzqbn                 fngq,vadzqbn->dzgabfv
   9           TDOT  vadzqbn,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.680e+13
  Optimized FLOP count:  5.524e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk        alk,vlj,idbnj,fngidzk->dzgabfv
   9           GEMM  fngidzk,alk->fngidzal           vlj,idbnj,fngidzal->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl              fngidzal,idbnvl->dzgabfv
  10              0 idbnvl,fngidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.680e+13
  Optimized FLOP count:  5.524e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          vlj,alk->vjak     idzqk,goq,fon,idbnj,vjak->dzgabfv
   8           GEMM    vjak,idzqk->vjaidzq        goq,fon,idbnj,vjaidzq->dzgabfv
   9           GEMM  vjaidzq,goq->vjaidzgo           fon,idbnj,vjaidzgo->dzgabfv
   7           TDOT      idbnj,fon->idbjfo              vjaidzgo,idbjfo->dzgabfv
  10              0 idbjfo,vjaidzgo->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.182e+14
  Optimized FLOP count:  6.140e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.156e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  6.795e+9
   Theoretical speedup:  1.214e+4
  Largest intermediate:  2.621e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.004087878012796864;0.034192738996353;;;8.364422541307404;;;[0.004106418011360802, 0.004097034005098976, 0.00410213899158407, 0.004095652009709738, 0.00409991700144019, 0.004096438002306968, 0.00410121597815305, 0.004091283000889234, 0.004100722013390623, 0.004096872013178654, 0.0041038519848370925, 0.004095094001968391, 0.004102424994925968, 0.004089744004886597, 0.004103846993530169, 0.004097301003639586, 0.004101401995285414, 0.00409095200302545, 0.004103883999050595, 0.004087878012796864, 0.004095198019058444, 0.004096092001418583, 0.0041053200111491606, 0.004094346018973738, 0.004102807986782864, 0.004096610005944967, 0.004110863999812864, 0.004095965996384621, 0.0040979189943755046, 0.004096517004654743, 0.004101946993614547, 0.004101968006580137, 0.0041052179876714945, 0.0040885009948397055, 0.004108815002837218, 0.004088982008397579, 0.00410345099226106, 0.004092669012607075, 0.004097598008229397, 0.004104474006453529, 0.004102380989934318, 0.004100129008293152, 0.004097344994079322, 0.004095645999768749, 0.004101272992556915, 0.004093067007488571, 0.004114762006793171, 0.004095273005077615, 0.004095405995030887, 0.0040978179895319045];[0.04981753200991079, 0.04981858399696648, 0.049813687001005746, 0.04046311900310684, 0.04010589999961667, 0.0376616709982045, 0.03768350899918005, 0.03767781300120987, 0.0370859460090287, 0.03711176700016949, 0.03508748600143008, 0.03508277700166218, 0.03508678100479301, 0.035084401999483816, 0.03507737298787106, 0.03506368900707457, 0.035083536989986897, 0.034627307002665475, 0.03464239300228655, 0.03421187200001441, 0.03420099899813067, 0.03419952299736906, 0.03419660800136626, 0.034213403007015586, 0.034192738996353, 0.03421181900193915, 0.03421018799417652, 0.03421174299728591, 0.034210963000077754, 0.03421733500726987, 0.03419456200208515, 0.03421533800428733, 0.03421201399760321, 0.034202591006760485, 0.03420712299703155, 0.03421369499119464, 0.034228142991196364, 0.034358004995738156, 0.03431386699958239, 0.03463760300655849, 0.03507895600341726, 0.035095282990369014, 0.03462289099115878, 0.03463254199596122, 0.03419804600707721, 0.03421533700020518, 0.03419851498620119, 0.03420048901170958, 0.03420501899381634, 0.034200612994027324];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.09286195399181452;0.15796661299827974;;;1.7010907719237094;;;[0.09346299500612076, 0.09875188600562979, 0.0985052089963574, 0.09832581499358639, 0.09871809600736015, 0.0999022390024038, 0.09671798298950307, 0.10080757101241034, 0.09811129799345508, 0.09640313500131015, 0.09286195399181452, 0.09582426899578422, 0.09388903102080803, 0.09439180999470409, 0.0982762660132721, 0.09376161800173577, 0.10005759799969383, 0.09362491499632597, 0.10117019500466995, 0.09801237600913737, 0.10233263499685563, 0.10128489699854981, 0.09725629500462674, 0.09930892700504046, 0.0991017210035352, 0.09607918800611515, 0.09350011101923883, 0.09834766799758654, 0.09728805201302748, 0.09290757800044958, 0.09475296900200192, 0.09886663399811368, 0.09537381898553576, 0.10220830299658701, 0.09846299099444877, 0.09697633099858649, 0.09866627100564074, 0.09865237800113391, 0.10133893399324734, 0.09914580298936926, 0.09895403300470207, 0.09854265202011447, 0.09900011398713104, 0.09771979499782901, 0.09723457398649771, 0.10046747200249229, 0.09855126900947653, 0.09988538199104369, 0.1030980489886133, 0.10002931699273176];[0.16076554299797863, 0.15796661299827974, 0.16471482900669798, 0.16615924800862558, 0.1659247189963935, 0.1653172400110634, 0.19706895099079702, 0.16018718299164902, 0.16330049899988808, 0.1638543570006732, 0.16595339999184944, 0.16425608600548003, 0.16614140500314534, 0.16550008299236652, 0.16473149399098475, 0.16440658998908475, 0.16539047499827575, 0.16677765100030228, 0.16407143000105862, 0.16537721300846897, 0.16532079299213365, 0.16510672299773432, 0.16662685299525037, 0.16546599699358921, 0.1643354050029302, 0.16567813699657563, 0.16523347901238594, 0.16751658699649852, 0.16577634400164243, 0.16384418499364983, 0.16582582199771423, 0.16451367099944036, 0.1664126590039814, 0.164881657998194, 0.1645347170124296, 0.16663014999357983, 0.1648142220074078, 0.16470968700014055, 0.16608367700246163, 0.16184600698761642, 0.16757165700255428, 0.16563520699855871, 0.16500695599825121, 0.1664399820001563, 0.1639652459998615, 0.16528584600018803, 0.16713207999418955, 0.16473135200794786, 0.16696302499622107, 0.1630519399914192];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.0966061289946083;0.15563350199954584;;;1.6110106431055935;;;[0.09903053900052328, 0.10244489299657289, 0.09809516201494262, 0.0966061289946083, 0.10044622501300182, 0.09862217098998372, 0.10027605399955064, 0.10366601198620629, 0.10104457999113947, 0.10476007699617185, 0.10303220499190502, 0.10640275399782695, 0.10582935801357962, 0.10047701101575512, 0.1016317880130373, 0.10379325700341724, 0.10290625400375575, 0.09737859400047455, 0.09906281199073419, 0.1022598390118219, 0.10136637899267953, 0.09998164999706205, 0.10040038099396043, 0.1015441630006535, 0.10071661800611764, 0.10031566400721204, 0.10219950300233904, 0.10242565101361834, 0.10597377899102867, 0.10255390699603595, 0.10556653300591279, 0.10203648800961673, 0.10442480999336112, 0.10268685899791308, 0.10383535800792743, 0.1047315229952801, 0.10297377000097185, 0.10127663300954737, 0.09921444400970358, 0.10097416197822895, 0.1009033380105393, 0.10551087399653625, 0.1022386370023014, 0.10613202198874205, 0.10604595400218386, 0.10131527598423418, 0.1056015570065938, 0.10688985699380282, 0.10541966299933847, 0.10452146099123638];[0.15953350299969316, 0.15941228700103238, 0.16590566700324416, 0.1631478880008217, 0.1573506360000465, 0.16586745000677183, 0.15965658699860796, 0.16370141999504995, 0.1648088699876098, 0.15705533399886917, 0.16558059099770617, 0.16054014599649236, 0.16352674600784667, 0.16478894600004423, 0.15744452600483783, 0.16398172899789643, 0.15936072899785358, 0.16520485500223003, 0.16043824100052007, 0.16269369999645278, 0.16153420800401364, 0.16074378399935085, 0.16452091200335417, 0.1564598679979099, 0.16422242899716366, 0.16135484499682207, 0.16260168999724556, 0.16203739900083747, 0.15785772498929873, 0.15970360100618564, 0.1630635690089548, 0.16053927098982967, 0.16260341501038056, 0.16449114198621828, 0.15645715499704238, 0.1642793100036215, 0.16148642099869903, 0.16476877300010528, 0.16206149299978279, 0.16179359899251722, 0.15672580900718458, 0.16602337099902797, 0.1637095719925128, 0.15563350199954584, 0.16572241300309543, 0.15863042099226732, 0.16242065500409808, 0.1619432759907795, 0.16216149198589846, 0.1631126469874289];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.002330653995159082;0.00525732699315995;;;2.255730367561961;;;[0.002334356991923414, 0.002337477999390103, 0.0023316480073845014, 0.0023376249882858247, 0.002336169985937886, 0.002330653995159082, 0.002336210003704764, 0.003538695993483998, 0.003547455999068916, 0.0035400940105319023, 0.0035448359994916245, 0.003548184991814196, 0.0035409919946687296, 0.003542452002875507, 0.0035383619979256764, 0.003560939003364183, 0.003536759002599865, 0.003545403989846818, 0.003541112004313618, 0.0035500089870765805, 0.003533466995577328, 0.003539112993166782, 0.0035443459928501397, 0.003534251998644322, 0.003543193990481086, 0.0035449900024104863, 0.0035446269903331995, 0.0035425279929768294, 0.003559673990821466, 0.0035459109931252897, 0.003537065989803523, 0.0035407090035732836, 0.0035376309970160946, 0.0035393830039538443, 0.0035461779916658998, 0.0035374340077396482, 0.003544929000781849, 0.003543463986716233, 0.003535897994879633, 0.003542458012816496, 0.003530776986735873, 0.003544369013980031, 0.0035439600032987073, 0.003538024000590667, 0.0035386389936320484, 0.003540825011441484, 0.0035413349978625774, 0.0035473000025376678, 0.003543680999428034, 0.0035454419994493946];[0.005280851997667924, 0.005266528998618014, 0.005509216993232258, 0.005275311996228993, 0.005275042989524081, 0.005283770995447412, 0.005287524007144384, 0.005266318010399118, 0.005293584006722085, 0.005270979003398679, 0.00528456800384447, 0.005261161990347318, 0.005276775991660543, 0.005280397992464714, 0.005288625994580798, 0.005266346997814253, 0.005293285008519888, 0.005269388013402931, 0.0052805099985562265, 0.005268896988127381, 0.005285352002829313, 0.005276529002003372, 0.0052773740026168525, 0.005265159998089075, 0.0052863549935864285, 0.005260650010313839, 0.005297947995131835, 0.005267649001325481, 0.005279777993564494, 0.005269576009595767, 0.005292175002978183, 0.0052640139911090955, 0.00528919899079483, 0.00526270100090187, 0.005274171999190003, 0.005266894993837923, 0.005290487999445759, 0.005263583007035777, 0.005296317001921125, 0.005270581998047419, 0.005278030002955347, 0.005270472000120208, 0.005296511008054949, 0.005280858007608913, 0.005662723007844761, 0.00525732699315995, 0.005278769007418305, 0.005266216001473367, 0.005291533001582138, 0.005273559989291243];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.0634390560007887;0.10051842499524355;;;1.5844880320097112;;;[0.08206841698847711, 0.06761910798377357, 0.06753221699909773, 0.07220518100075424, 0.0725960340059828, 0.06766945798881352, 0.06538211098813917, 0.07197344698943198, 0.07245859001704957, 0.07163093099370599, 0.07323650499165524, 0.07155822998902295, 0.07012092199875042, 0.07128890699823387, 0.07356130301195662, 0.07150149600056466, 0.06718754599569365, 0.07207837600435596, 0.07241925400740001, 0.0634390560007887, 0.07179760100552812, 0.07152920399676077, 0.07110693100548815, 0.07149641100841109, 0.0743352100107586, 0.07087871900876053, 0.06789818199467845, 0.07138908399792854, 0.07238796199089848, 0.06346667201432865, 0.07173350499942899, 0.0715764409978874, 0.0717538169992622, 0.07234496501041576, 0.07234572099696379, 0.07216920200153254, 0.0681643179996172, 0.07200111499696504, 0.07368900299479719, 0.06476138999278191, 0.0712365709914593, 0.07158663000154775, 0.0710767099953955, 0.07276706000266131, 0.07330108700261917, 0.0720756189984968, 0.06857193700852804, 0.07150247901154216, 0.07274091499857605, 0.06459735700627789];[0.10488655199878849, 0.10637422899890225, 0.10716022200358566, 0.10611538200464565, 0.1065684049972333, 0.10643147300288547, 0.10670786199625582, 0.1085629860026529, 0.10656607399869245, 0.10683128199889325, 0.10192036000080407, 0.1065697559970431, 0.1036144259996945, 0.10758755599090364, 0.1037201129947789, 0.10749224500614218, 0.10421546699944884, 0.10643139199237339, 0.10051842499524355, 0.10779445199295878, 0.1018991669989191, 0.10842495399992913, 0.1019958960096119, 0.10774975000822451, 0.10986889999185223, 0.10784289898583665, 0.10357358300825581, 0.10647299500124063, 0.10703656899568159, 0.10629368900845293, 0.10726531599357259, 0.10562246800691355, 0.107284018988139, 0.10880953000742011, 0.10822243300208356, 0.1068004430126166, 0.1066158629982965, 0.10773163799603935, 0.10643088899087161, 0.10757395399559755, 0.10873178600741085, 0.10649731601006351, 0.1087702639924828, 0.10759484600566793, 0.10859702598827425, 0.10667838201334234, 0.10740149200137239, 0.10456478499691002, 0.10605395899619907, 0.10427831599372439];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.002016503000049852;0.004125735009438358;;;2.04598505895422;;;[0.0020417229970917106, 0.002036734003922902, 0.0020278750016586855, 0.002023262990405783, 0.0020390039862832054, 0.002016503000049852, 0.0020356759923743084, 0.0020222509920131415, 0.00204705199575983, 0.002044635999482125, 0.0028824219916714355, 0.002037399011896923, 0.0020331429986981675, 0.002027748996624723, 0.0035345799988135695, 0.003539016004651785, 0.0035380199988139793, 0.00372557200898882, 0.0037159140047151595, 0.003683204995468259, 0.003714058009791188, 0.0036755899927811697, 0.003711137003847398, 0.003802274994086474, 0.0037055870052427053, 0.003702822999912314, 0.003668741002911702, 0.0037969680124660954, 0.0036761950177606195, 0.0036790820013266057, 0.003693912993185222, 0.0037070350081194192, 0.0036982980091124773, 0.0037112720019649714, 0.0036820969835389405, 0.003693207007017918, 0.003712837991770357, 0.0036709220003103837, 0.003715962011483498, 0.003678776993183419, 0.0037167669943301007, 0.003715559985721484, 0.0036719729978358373, 0.0036801899841520935, 0.0036733720044139773, 0.003670910984510556, 0.0037125469971215352, 0.0037263479898683727, 0.003704135990119539, 0.003681608010083437];[0.004164287995081395, 0.004164286001469009, 0.004163981007877737, 0.004134907008847222, 0.004136150993872434, 0.0045087990001775324, 0.004126190004171804, 0.004136543007916771, 0.004168954998021945, 0.004174760993919335, 0.00416225400113035, 0.0041510480077704415, 0.004179213006864302, 0.004132917994866148, 0.004153431989834644, 0.00412971900368575, 0.004125735009438358, 0.004148304011323489, 0.004137541996897198, 0.004136661009397358, 0.004166411992628127, 0.004160919997957535, 0.004261520996806212, 0.004165111997281201, 0.004135348994168453, 0.004146115999901667, 0.004136310002650134, 0.004166237005847506, 0.004164775993558578, 0.004144923004787415, 0.0041645759920356795, 0.004158127005212009, 0.0041871089924825355, 0.004169199004536495, 0.004133477006689645, 0.004143911006394774, 0.004134392002015375, 0.004556351006613113, 0.004125986000872217, 0.004176825998001732, 0.0042516410030657426, 0.004127621999941766, 0.004170925007201731, 0.004157763993134722, 0.004164646001299843, 0.00415635498939082, 0.004135701004997827, 0.004144524005823769, 0.004138780001085252, 0.004151371991611086];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.003664142990601249;0.00412257100106217;;;1.1251119324864822;;;[0.0037119419866940007, 0.0037989289994584396, 0.0037086960073793307, 0.003664142990601249, 0.003804610008955933, 0.0037115760060260072, 0.003796266988501884, 0.00368435301061254, 0.003805451007792726, 0.0036814470076933503, 0.0037339579866966233, 0.003711491997819394, 0.003666970005724579, 0.0037034859997220337, 0.003799282989348285, 0.0037078460009070113, 0.0036964289902243763, 0.0036750719882547855, 0.0037090279947733507, 0.003678007997223176, 0.0036972610105294734, 0.0037080600013723597, 0.0036697200121125206, 0.003705965995322913, 0.0037016279820818454, 0.0037046380020910874, 0.0037017950089648366, 0.0037033740081824362, 0.0036820759996771812, 0.0036849860043730587, 0.0036953209928469732, 0.00370831300097052, 0.0036709890118800104, 0.0037058610032545403, 0.0036923049920005724, 0.0037071940023452044, 0.003703961003338918, 0.003813121991697699, 0.0037203249958110973, 0.003706028001033701, 0.003679836998344399, 0.0036842700064880773, 0.0037035130080766976, 0.003681818998302333, 0.003679493995150551, 0.0036795590131077915, 0.0036768489953828976, 0.003704393995576538, 0.003700804998516105, 0.0036825150018557906];[0.004147081999690272, 0.004168510000454262, 0.0041356959991389886, 0.004153777001192793, 0.004526796008576639, 0.00412867299746722, 0.004134602990234271, 0.0041246869950555265, 0.0041381250048289075, 0.004142944992054254, 0.004175370006123558, 0.004133009992074221, 0.004145404003793374, 0.004164972007856704, 0.004123179998714477, 0.004139734010095708, 0.004169303996604867, 0.004168778003077023, 0.00412571600463707, 0.004134951013838872, 0.004174030007561669, 0.004154513997491449, 0.004138085001613945, 0.004553100006887689, 0.004132939007831737, 0.004162627999903634, 0.004186819001915865, 0.004270410994649865, 0.004128860993660055, 0.004263082999386825, 0.004126054001972079, 0.00412257100106217, 0.004138707008678466, 0.004157406001468189, 0.004130070999963209, 0.004177276001428254, 0.004164976009633392, 0.004173237000941299, 0.004171240987489, 0.004128339001908898, 0.004191452011582442, 0.004168808998656459, 0.004168807005044073, 0.004166152997640893, 0.004168287996435538, 0.0041607430030126125, 0.00416714399761986, 0.0041644289885880426, 0.004169821011601016, 0.00426713700289838];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.032684786012396216;0.042905137001071125;;;1.3126944439776562;;;[0.05047072400338948, 0.03997824697580654, 0.03470063299755566, 0.03400187300576363, 0.03390916199714411, 0.03417222399730235, 0.03332911798497662, 0.032684786012396216, 0.03320238598098513, 0.03417243000876624, 0.035269232001155615, 0.03608626300410833, 0.03562466400035191, 0.03500090501620434, 0.0346649450075347, 0.033749904003343545, 0.033651087986072525, 0.033834570000180975, 0.03376891500374768, 0.03290279700013343, 0.03363779200299177, 0.032955256989225745, 0.033957849998841994, 0.03344230500806589, 0.033166304987389594, 0.03312860400183126, 0.03351144200132694, 0.033127725997474045, 0.033135358011350036, 0.033123434011940844, 0.033135264995507896, 0.033921883994480595, 0.03561226499732584, 0.03621012999792583, 0.035867602011421695, 0.03475496299506631, 0.034137483991798945, 0.03433779999613762, 0.033249111991608515, 0.033176935990923084, 0.033233469002880156, 0.03325259698613081, 0.03348924701276701, 0.03308301400102209, 0.0329963139956817, 0.033349557998008095, 0.03355933500279207, 0.03470864698465448, 0.03624330399907194, 0.03605959200649522];[0.045293472008779645, 0.04507279899553396, 0.043002668011467904, 0.04562369499763008, 0.04508937599894125, 0.042905137001071125, 0.04537664900999516, 0.04564705399388913, 0.04369734099600464, 0.04566177100059576, 0.04580599699693266, 0.04438003299583215, 0.04503954900428653, 0.04581450400291942, 0.04510270700848196, 0.04396859899861738, 0.04593003599438816, 0.045598362004966475, 0.044196278002345935, 0.04603390798729379, 0.04592764699191321, 0.04302225100400392, 0.045872293994762, 0.04600047899293713, 0.04332610699930228, 0.04573997600527946, 0.045868639994296245, 0.04439955799898598, 0.045019227007287554, 0.04653490700002294, 0.04564523899171036, 0.04348836299323011, 0.045813464996172115, 0.04611527099041268, 0.043765430003986694, 0.045240599996759556, 0.04528858099365607, 0.04542877200583462, 0.04525508001097478, 0.046084519010037184, 0.04594646299665328, 0.043503687003976665, 0.04586544301128015, 0.04574327300360892, 0.04420909700274933, 0.04544338400592096, 0.04637973399076145, 0.04506583600596059, 0.04454752799938433, 0.046083590990747325];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0072662710008444265;0.008571546000894159;;;1.1796347810173946;;;[0.0072662710008444265, 0.007600287004606798, 0.007567373002530076, 0.007576729010907002, 0.007789041992509738, 0.007730525001534261, 0.007937565984320827, 0.00789205300679896, 0.007524118991568685, 0.007637286020326428, 0.0076426790037658066, 0.007850573005271144, 0.007527395995566621, 0.007534372998634353, 0.008157885997206904, 0.007623433004482649, 0.007569007997517474, 0.007965637996676378, 0.0076774619956268, 0.0075798259931616485, 0.00777872400067281, 0.007585854997159913, 0.007535019001807086, 0.00790592998964712, 0.0077967359975446016, 0.007533858995884657, 0.00759664700308349, 0.0078091900068102404, 0.00779945999966003, 0.007799694009008817, 0.007962144998600706, 0.007792115007760003, 0.007790766001562588, 0.007672241001273505, 0.007580044999485835, 0.007619984986376949, 0.007901360004325397, 0.007616791990585625, 0.0074804489995585755, 0.007707903991104104, 0.007586649007862434, 0.007570982998004183, 0.007855914998799562, 0.007738850996247493, 0.007542660008766688, 0.007697578999795951, 0.0075438749918248504, 0.007530980001320131, 0.007848082008422352, 0.007726633004494943];[0.008599187000072561, 0.008587756994529627, 0.008572686012485065, 0.008574196996050887, 0.0086593379965052, 0.009148655997705646, 0.008679695994942449, 0.00866983899322804, 0.008668776994454674, 0.008582385999034159, 0.008601549998275004, 0.008571546000894159, 0.008589618999394588, 0.008584440001868643, 0.008611477009253576, 0.008628985000541434, 0.008639007995952852, 0.008617095998488367, 0.008635903999675065, 0.008720999001525342, 0.008784980993368663, 0.008773825000389479, 0.008724588988116011, 0.008722797996597365, 0.008823634998407215, 0.00883701301063411, 0.008830090999254026, 0.008836025997879915, 0.008823135998682119, 0.008899311011191458, 0.00889601800008677, 0.00888698099879548, 0.008884602997568436, 0.008885468996595591, 0.008896182000171393, 0.008890493991202675, 0.00887695699930191, 0.008891767007298768, 0.008877622007275932, 0.008822233008686453, 0.00883200200041756, 0.00882817999809049, 0.00882773200282827, 0.008834106003632769, 0.008826680001220666, 0.008835148008074611, 0.008826088000205345, 0.008835127009660937, 0.008827156998449937, 0.008828061996609904];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.014221396995708346;0.017159743001684546;;;1.206614442087716;;;[0.015022722000139765, 0.015223217007587664, 0.01550188499095384, 0.0156530990061583, 0.015578615013509989, 0.016043343988712877, 0.016237397998338565, 0.016025015007471666, 0.01500859801308252, 0.014674229998490773, 0.014437511024880223, 0.014449043010245077, 0.014224920014385134, 0.014400960004422814, 0.01462898300087545, 0.014738012992893346, 0.014881023002089933, 0.014697407008497976, 0.01472945700515993, 0.014305901000625454, 0.014611080012400635, 0.014867327001411468, 0.015014666016213596, 0.015044120998936705, 0.015185537995421328, 0.015313401003368199, 0.01578200000221841, 0.016300141011015512, 0.015937885022140108, 0.015542544002528302, 0.01527035799517762, 0.014777289004996419, 0.014429011003812775, 0.014342588008730672, 0.014221396995708346, 0.014227707011741586, 0.014344868992338888, 0.01455761601391714, 0.0147080799943069, 0.014817292001680471, 0.014790664994507097, 0.01472584500152152, 0.014930951001588255, 0.014812127003096975, 0.015079691002028994, 0.015171769991866313, 0.015474241998163052, 0.015881129991612397, 0.016297020003548823, 0.015964011996402405];[0.01785016398935113, 0.017159743001684546, 0.017938692995812744, 0.018665919997147284, 0.017541295994305983, 0.01801256999897305, 0.019128669999190606, 0.017797872991650365, 0.0177237879979657, 0.018949328994494863, 0.018121088010957465, 0.01770505600143224, 0.018642690003616735, 0.018409076990792528, 0.017696782990242355, 0.01834660100576002, 0.01781440399645362, 0.017485161995864473, 0.017787454999051988, 0.018667266005650163, 0.017734977998770773, 0.017681121011264622, 0.018975621002027765, 0.017955036004423164, 0.017771950995665975, 0.018797505006659776, 0.018295705987839028, 0.017631678987527266, 0.018645420001121238, 0.018338804991799407, 0.017566726994118653, 0.017845790993305854, 0.01835332599875983, 0.017588688002433628, 0.017848046991275623, 0.018957463995320722, 0.018077824992360547, 0.017857175989774987, 0.01913190699997358, 0.018314889995963313, 0.017974247995880432, 0.018974236998474225, 0.017909887988935225, 0.01779312500730157, 0.01912679099768866, 0.018225819992949255, 0.017570283001987264, 0.018794124000123702, 0.01834710499679204, 0.017759449008735828];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.002047510992269963;0.004122249010833912;;;2.013297621549665;;;[0.0020662890165112913, 0.0020776530145667493, 0.002059363992884755, 0.0020590930071193725, 0.0020615310058929026, 0.002047510992269963, 0.0020659939909819514, 0.0020804969972232357, 0.0020639350113924593, 0.002079816011246294, 0.0020677729917224497, 0.0020736459991894662, 0.00208716701308731, 0.003702429006807506, 0.003708539981744252, 0.0036754970060428604, 0.003684286988573149, 0.0036726889957208186, 0.0036707300023408607, 0.003681499991216697, 0.0036727319966303185, 0.003700814995681867, 0.003712128003826365, 0.0036839069944107905, 0.003693485996336676, 0.003712113990332, 0.0037084920040797442, 0.003713047015480697, 0.0037108120013726875, 0.0037233290204312652, 0.0036805700074182823, 0.003713505997438915, 0.0037945880030747503, 0.0037114829901838675, 0.003709739990881644, 0.0037133669975446537, 0.0036728849954670295, 0.003681027010316029, 0.003725249000126496, 0.0038020460051484406, 0.0037195379845798016, 0.0037297389935702085, 0.003682718990603462, 0.003708670992637053, 0.003706441988470033, 0.003679623987409286, 0.00367541000014171, 0.003690161000122316, 0.0037072300183353946, 0.0037011730164522305];[0.004192047999822535, 0.004140762001043186, 0.0041442280053161085, 0.00417090900009498, 0.004135752998990938, 0.004135220995522104, 0.004149519998463802, 0.004182042001048103, 0.004138360993238166, 0.004151182001805864, 0.004136126997764222, 0.00413935499091167, 0.004264325994881801, 0.004129496010136791, 0.004180664007435553, 0.0041700080037117004, 0.004148175998125225, 0.004132706992095336, 0.004165246005868539, 0.004133005000767298, 0.004184464996797033, 0.004167873004917055, 0.004736600996693596, 0.004130668006837368, 0.004122249010833912, 0.004260356989107095, 0.004137480005738325, 0.004164228012086824, 0.004142988007515669, 0.004134054994210601, 0.004136432995437644, 0.004170906002400443, 0.00415701100428123, 0.004164152007433586, 0.004177549999440089, 0.004152277004322968, 0.004145126004004851, 0.0041644459997769445, 0.0041283449972979724, 0.004124291997868568, 0.004130767003516667, 0.004185398007393815, 0.00416255000163801, 0.004181808995781466, 0.004159135991358198, 0.004136657997150905, 0.0041389359976165, 0.0041753149998839945, 0.004182126998784952, 0.004588543000863865];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.00488863700593356;0.005434885999420658;;;1.1117385056047504;;;[0.004892554003163241, 0.004901712003629655, 0.004896681988611817, 0.004902863991446793, 0.0048939499974949285, 0.004906403992208652, 0.004894712983514182, 0.0048967480106512085, 0.004896022015600465, 0.004902583998045884, 0.004899571998976171, 0.004902868997305632, 0.004902394983218983, 0.004896163998637348, 0.004898860992398113, 0.0049057709984481335, 0.004909379000309855, 0.004895734018646181, 0.004892351993476041, 0.00489929600735195, 0.004906777016003616, 0.0048991810035659, 0.004893780002021231, 0.004902032000245526, 0.00489795500470791, 0.004897431004792452, 0.004895644000498578, 0.0048977780097629875, 0.004897517981589772, 0.004896993006695993, 0.004892365002888255, 0.004896805010503158, 0.004888641007710248, 0.004898343002423644, 0.0048936269886326045, 0.004891574993962422, 0.004894366982625797, 0.0048987519985530525, 0.004907844006083906, 0.004894919999060221, 0.00488863700593356, 0.004899018007563427, 0.004892384007689543, 0.004894171986961737, 0.004893285004072823, 0.004907806011033244, 0.004896143989753909, 0.004898772996966727, 0.004893546996754594, 0.004894735000561923];[0.00546197900257539, 0.005439006999949925, 0.005446216004202142, 0.005444937996799126, 0.005450187003589235, 0.005446547002065927, 0.0054419450025307015, 0.005434885999420658, 0.005447529998491518, 0.0054671350080752745, 0.005449707998195663, 0.005448031995911151, 0.005445711998618208, 0.005444052003440447, 0.005444942013127729, 0.005436517007183284, 0.005442759997094981, 0.005449160002171993, 0.0054426029964815825, 0.0054454760102089494, 0.005444294001790695, 0.005437215004349127, 0.005452851008158177, 0.005437738000182435, 0.005455974998767488, 0.00544116398668848, 0.005439517000922933, 0.0054352609877241775, 0.005445438000606373, 0.005450787997688167, 0.005445569011499174, 0.005448971991427243, 0.005446156996185891, 0.005439879998448305, 0.005448839001473971, 0.0054556210088776425, 0.005447338990052231, 0.0058812869974644855, 0.005444178998004645, 0.005437475003418513, 0.005452202996821143, 0.005441601009806618, 0.005453942998428829, 0.005446132010547444, 0.0054476240038638934, 0.005442494002636522, 0.005442761001177132, 0.005453927995404229, 0.005446419992949814, 0.0054418399959104136];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.004871866010944359;0.005399896006565541;;;1.10838352172145;;;[0.004878463994828053, 0.004889964999165386, 0.004878667008597404, 0.004885336005827412, 0.004881260989350267, 0.004882155000814237, 0.004879632004303858, 0.004879600994172506, 0.00487955599965062, 0.004881027998635545, 0.004875316983088851, 0.0048791689914651215, 0.004877876985119656, 0.004877697996562347, 0.004877757004578598, 0.004881497006863356, 0.0048795970069477335, 0.004883774003246799, 0.004882492998149246, 0.004889518007985316, 0.004875946004176512, 0.004879594998783432, 0.0048805130063556135, 0.004885414993623272, 0.004880948996287771, 0.00488151099125389, 0.004879322004853748, 0.00487920299929101, 0.0048851710016606376, 0.004874907011981122, 0.004879870990407653, 0.004883052999502979, 0.00488267200125847, 0.004879502987023443, 0.004871917000855319, 0.004887622009846382, 0.00487934798002243, 0.004879975997027941, 0.004874816004303284, 0.004880106993368827, 0.004877706000115722, 0.00488138799846638, 0.004880752007011324, 0.004888051000307314, 0.004876605002209544, 0.004881012006080709, 0.004878597013885155, 0.004871866010944359, 0.0048810180014697835, 0.004876658000284806];[0.005413468010374345, 0.00540561399247963, 0.005409530000179075, 0.0054056609951658174, 0.005415056002675556, 0.005412208993220702, 0.0054167420021258295, 0.0054018600058043376, 0.00541321600030642, 0.005416707994299941, 0.005410429002949968, 0.005410974001279101, 0.005859658995177597, 0.005402559996582568, 0.0054121490102261305, 0.005416775005869567, 0.005428745003882796, 0.005404725990956649, 0.0054107140022097155, 0.005407635006122291, 0.0054111539939185604, 0.005406225987826474, 0.005406816999311559, 0.00540143100079149, 0.005409343997598626, 0.00540466200618539, 0.005412023005192168, 0.005410376004874706, 0.005412107988377102, 0.005399896006565541, 0.005433339989394881, 0.005408581011579372, 0.0054162430024007335, 0.005411163001554087, 0.005412733997218311, 0.005408862009062432, 0.005406787997344509, 0.005401055997936055, 0.005421477006166242, 0.005858616990735754, 0.005469622992677614, 0.0054040569957578555, 0.005412599988630973, 0.005406853000749834, 0.005407003991422243, 0.0054074970103101805, 0.005412524988059886, 0.005403806993854232, 0.005408549986896105, 0.005401778005762026];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0066622860031202435;0.007242767998832278;;;1.0871295521447397;;;[0.006691885006148368, 0.006687909990432672, 0.006691837013931945, 0.006689358007861301, 0.006679008001810871, 0.006687362008960918, 0.006678764009848237, 0.006692942988593131, 0.006683377985609695, 0.006688937995932065, 0.006686883993097581, 0.0066829599818447605, 0.006702146987663582, 0.006681316997855902, 0.0066622860031202435, 0.006714334987918846, 0.006686054999590851, 0.006686583001282997, 0.006683719984721392, 0.006679811995127238, 0.00668358699476812, 0.0066980230185436085, 0.006678711011772975, 0.006674460004433058, 0.0066913129994645715, 0.006679850004729815, 0.006677298006252386, 0.006687832981697284, 0.006679482001345605, 0.006694676005281508, 0.006698137003695592, 0.006687886998406611, 0.006678302001091652, 0.0066875049960799515, 0.006682096995064057, 0.006703177001327276, 0.006700471989461221, 0.006674006988760084, 0.006691471018712036, 0.006675361990346573, 0.006693134011584334, 0.006669297988992184, 0.00667563799652271, 0.0066888669825857505, 0.007886645995313302, 0.006691575006698258, 0.0066823810047935694, 0.006686410997644998, 0.006682091989205219, 0.0066832400043495];[0.0072738440067041665, 0.007242767998832278, 0.0072506230062572286, 0.0072782680072123185, 0.0072603699954925105, 0.007266186992637813, 0.007250099995872006, 0.00725314200099092, 0.00727170699974522, 0.007269837005878799, 0.007257165998453274, 0.007302634010557085, 0.007692529004998505, 0.007257747012772597, 0.007280645004357211, 0.00727643100253772, 0.00726582900097128, 0.00725676299771294, 0.007264981002663262, 0.007260854006744921, 0.007263705992954783, 0.007270960006280802, 0.0072467329882783815, 0.007258083001943305, 0.007265088002895936, 0.007261927996296436, 0.007259453006554395, 0.007258479003212415, 0.0072570639895275235, 0.007291414003702812, 0.007262091006850824, 0.007256523997057229, 0.0072640079888515174, 0.007254565003677271, 0.007281666010385379, 0.007258958008605987, 0.007256818003952503, 0.0072727579972706735, 0.007258315003127791, 0.007682890995056368, 0.007257823992404155, 0.007265731997904368, 0.007256556011270732, 0.0072860229993239045, 0.00725920099648647, 0.007274914998561144, 0.007254992990056053, 0.007262642990099266, 0.007270540998433717, 0.0072495700005674735];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.00667013599013444;0.007247592002386227;;;1.0865733491949612;;;[0.006692038004985079, 0.006680675011011772, 0.006711544992867857, 0.00667714599694591, 0.006690256006550044, 0.006692186012514867, 0.006675959986750968, 0.00668570700509008, 0.006688282999675721, 0.006676853998214938, 0.006686979002552107, 0.00667013599013444, 0.006692765993648209, 0.006686802007607184, 0.006678546007606201, 0.006673297000816092, 0.006687292014248669, 0.006692677008686587, 0.0066909429733641446, 0.006675554002868012, 0.00668042000324931, 0.0067081239831168205, 0.006691066999337636, 0.006682610997813754, 0.0066899859957629815, 0.006700652986182831, 0.006700180994812399, 0.006675570999504998, 0.0066859570069937035, 0.006680091013549827, 0.0066756779997376725, 0.006679412996163592, 0.00668116299493704, 0.006677826007944532, 0.0067083849862683564, 0.006682569000986405, 0.0066850180010078475, 0.0066832049924414605, 0.006689678019029088, 0.006683625004370697, 0.006680878985207528, 0.006676799996057525, 0.006693566989270039, 0.006679779995465651, 0.006686653985525481, 0.007227175985462964, 0.00668210799631197, 0.006694254989270121, 0.006674865988316014, 0.006679148005787283];[0.007261713006300852, 0.007266019005328417, 0.0072528949967818335, 0.0072727579972706735, 0.007272768998518586, 0.007251378003275022, 0.007254326003021561, 0.007254109004861675, 0.00726551900152117, 0.007257257995661348, 0.007267969995154999, 0.007260215003043413, 0.007730775003437884, 0.007259933001478203, 0.007253325005876832, 0.007247592002386227, 0.007272843009559438, 0.007305923994863406, 0.0072658989956835285, 0.007275460011442192, 0.007258140001795255, 0.007275096999364905, 0.00725277399760671, 0.0072611200012033805, 0.007307926993235014, 0.007256696990225464, 0.007268512999871746, 0.007263161998707801, 0.007284293009433895, 0.007279047989868559, 0.00725104300363455, 0.007302899990463629, 0.007264340994879603, 0.0072797469911165535, 0.007255083997733891, 0.007253852003486827, 0.00726605299860239, 0.007257995996042155, 0.00725164198956918, 0.007252023002365604, 0.007261102000484243, 0.007263566993060522, 0.007265445005032234, 0.007257591001689434, 0.007269813999300823, 0.007249606991535984, 0.007271615002537146, 0.007262692000949755, 0.007262682003783993, 0.0072607290057931095];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.032799260996398516;0.07759203399473336;;;2.3656640923480947;;;[0.04892260898486711, 0.042048810006235726, 0.03784358401026111, 0.03706607798812911, 0.03701692199683748, 0.03762815300433431, 0.0369153290084796, 0.036701753982924856, 0.03615639700728934, 0.037096890999237075, 0.03465464098553639, 0.036030754999956116, 0.03411427600076422, 0.03605247201630846, 0.033285925004747696, 0.035791230999166146, 0.033274486020673066, 0.03654321400972549, 0.03320608800277114, 0.03616899100597948, 0.03400503800367005, 0.03479677399445791, 0.0350186840078095, 0.032799260996398516, 0.03567388300143648, 0.03594860500015784, 0.03561304499453399, 0.037001151984441094, 0.0365969819977181, 0.036041397994267754, 0.03613801600295119, 0.03694993001408875, 0.03443262699875049, 0.03660734098230023, 0.033700674001011066, 0.03632363500946667, 0.033583505006390624, 0.036070126996492036, 0.03343395299452823, 0.03664531500544399, 0.03358326498710085, 0.03675958399253432, 0.03395059499598574, 0.03698120600893162, 0.03423393399862107, 0.03705598400847521, 0.0343372960051056, 0.03687533299671486, 0.03602124900498893, 0.03551701200194657];[0.08009988900448661, 0.0779320770088816, 0.0842084089963464, 0.07942363699839916, 0.08097486299811862, 0.07872544300334994, 0.07881204999284819, 0.07818502199370414, 0.08044877499924041, 0.08207013399805874, 0.0803068440000061, 0.08031861699419096, 0.08083902100042906, 0.07893551899178419, 0.07923942100023851, 0.08075517100223806, 0.08255860599456355, 0.08057593999546953, 0.08103174599818885, 0.08018610799626913, 0.07915149700420443, 0.07800490799127147, 0.08152496701222844, 0.08243086199217942, 0.08049191499594599, 0.08100422901043203, 0.07878517200879287, 0.07848698399902787, 0.07890756100823637, 0.08162902400363237, 0.08281349399476312, 0.0802406019938644, 0.08164991400553845, 0.07964482599345502, 0.08150489900435787, 0.07891379900684115, 0.0861759019899182, 0.08206384000368416, 0.08449701400240883, 0.07893884400255047, 0.08083246600290295, 0.07759203399473336, 0.08452240900078323, 0.08126103399263229, 0.08421129301132169, 0.08151343699137215, 0.08115340200311039, 0.0782308439956978, 0.0803386649931781, 0.08159910500398837];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.003500942009850405;0.012904891991638578;;;3.686119894396652;;;[0.0035247710184194148, 0.0035223909944761544, 0.003511971008265391, 0.003507914996589534, 0.003507698012981564, 0.0035070849990006536, 0.0035056450142292306, 0.003506010994897224, 0.0035071689926553518, 0.0035058430075878277, 0.003500942009850405, 0.0035063649993389845, 0.003506455002934672, 0.0035082240065094084, 0.0035068310098722577, 0.003507027984596789, 0.0035018369962926954, 0.0035051809973083436, 0.0035286930069560185, 0.0035153410135535523, 0.0035123790003126487, 0.003507510991767049, 0.003509472982841544, 0.0035159150138497353, 0.003509100992232561, 0.003506328008370474, 0.003504763008095324, 0.0035063400137005374, 0.003505892993416637, 0.003503230997011997, 0.003510000999085605, 0.0035099750093650073, 0.003520065001794137, 0.0035176350065739825, 0.0035095600032946095, 0.003514641008223407, 0.0035174450022168458, 0.0035044139804085717, 0.003505710992612876, 0.003512072013108991, 0.0035149379982613027, 0.0035141519911121577, 0.0047132100007729605, 0.004783205993589945, 0.00478086200018879, 0.004782231000717729, 0.0047812370175961405, 0.004903339984593913, 0.004900293002719991, 0.004900336993159726];[0.012927342992043123, 0.012925340997753665, 0.01292151199595537, 0.012922828987939283, 0.012904891991638578, 0.012986806992557831, 0.013054479990387335, 0.013073182999505661, 0.013071612993371673, 0.013243146997410804, 0.013231780991191044, 0.013230383992777206, 0.01324495000881143, 0.013243234003311954, 0.01323613099521026, 0.013236985003459267, 0.013258197999675758, 0.013413673994364217, 0.013410551997367293, 0.01341235000290908, 0.013405757999862544, 0.013401204007095657, 0.013401718009845354, 0.013411003004875965, 0.01340531901223585, 0.013393702000030316, 0.01340548400185071, 0.013420243994914927, 0.01340380399778951, 0.013411330000963062, 0.013419646013062447, 0.013409238003077917, 0.013597748999018222, 0.01358117299969308, 0.01358593201439362, 0.013584328000433743, 0.013589226990006864, 0.013589820999186486, 0.013593349998700432, 0.013585775988758542, 0.013593005001894198, 0.013584927000920288, 0.013587723005912267, 0.013586153989308514, 0.013578296013292857, 0.013595208001788706, 0.013591103997896425, 0.013586800996563397, 0.013580049999291077, 0.013582875006250106];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0056598999799462035;0.00655682900105603;;;1.1584708253304419;;;[0.0056598999799462035, 0.006027625990100205, 0.006027080002240837, 0.006025020993547514, 0.006030558986822143, 0.006026114002452232, 0.006028716990840621, 0.006026842005667277, 0.006026884002494626, 0.006021357999998145, 0.006027173003531061, 0.006025208000210114, 0.00603813499037642, 0.0060384669923223555, 0.006026933988323435, 0.006029213996953331, 0.00602981899282895, 0.006029727999703027, 0.006028288989909925, 0.006031711003743112, 0.006028507981682196, 0.006599895001272671, 0.0060294830036582425, 0.006030413991538808, 0.006032129007508047, 0.006030296004610136, 0.006030311997164972, 0.006027562980307266, 0.0060313639987725765, 0.006028015006450005, 0.006039594998583198, 0.006032948003849015, 0.006035377009538934, 0.0060301030171103776, 0.00603239398333244, 0.006027138995705172, 0.0060300570039544255, 0.006029691008734517, 0.006029337004292756, 0.006027497016475536, 0.006028851988958195, 0.0060278790042502806, 0.006030061995261349, 0.006027110997820273, 0.006029804004356265, 0.006029037991538644, 0.006037892992026173, 0.0060309990076348186, 0.006040071995812468, 0.006042768000042997];[0.006585742987226695, 0.006564730996615253, 0.006559889996424317, 0.006560434005223215, 0.006561925998539664, 0.006567172007635236, 0.006583562004379928, 0.006558629989740439, 0.006562670998391695, 0.0065605780109763145, 0.006566369003849104, 0.006611121003516018, 0.006982926992350258, 0.006567724994965829, 0.006561776986927725, 0.0065703220025170594, 0.006562983995536342, 0.006565693998709321, 0.0065818720031529665, 0.006563750997884199, 0.0065686229936545715, 0.00656642101239413, 0.006563407994690351, 0.006563728005858138, 0.006570404002559371, 0.006566919008037075, 0.006562184003996663, 0.00655995900160633, 0.006567104996065609, 0.00656874300329946, 0.006563321003341116, 0.006567595002707094, 0.006568351993337274, 0.0065667669987306, 0.0065622499969322234, 0.006563907998497598, 0.006562877999385819, 0.0065677689999574795, 0.00655682900105603, 0.006558057997608557, 0.006561368994880468, 0.006579711000085808, 0.006562081005540676, 0.006565062998561189, 0.006558842986123636, 0.006565175004652701, 0.006562220994965173, 0.006564253009855747, 0.0065639390086289495, 0.006573426988325082];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.00602435199834872;0.006554771010996774;;;1.0880458201634702;;;[0.006035782003891654, 0.006030018004821613, 0.006028948992025107, 0.0060378509951988235, 0.006030894001014531, 0.006031693978002295, 0.006031821001670323, 0.006031543001881801, 0.0060285799991106614, 0.006032427016180009, 0.006031559998518787, 0.006031842000083998, 0.00602826701651793, 0.006031879005604424, 0.006024983988027088, 0.006028620002325624, 0.0060259500169195235, 0.006030518998159096, 0.00602648600761313, 0.006024857997545041, 0.006029404001310468, 0.006028025993146002, 0.0060338520124787465, 0.006028403993695974, 0.006045803005690686, 0.006043369008693844, 0.006028950010659173, 0.006033433004631661, 0.006031254990375601, 0.006033587997080758, 0.0060296289884718135, 0.006031281984178349, 0.0060338350012898445, 0.006031162993167527, 0.006038327002897859, 0.00602804399386514, 0.006033218000084162, 0.006031058001099154, 0.006030201999237761, 0.00602841199724935, 0.006027747003827244, 0.006029630996636115, 0.006034835998434573, 0.0060344639932736754, 0.00602435199834872, 0.006033465993823484, 0.0060345850070007145, 0.006027737996191718, 0.00605361899943091, 0.006042025997885503];[0.006575485007488169, 0.006562713999301195, 0.006557465007063001, 0.00657780199253466, 0.00657069000590127, 0.006558848996064626, 0.0065684569999575615, 0.006562890004715882, 0.006560670997714624, 0.006555938001838513, 0.006557443994097412, 0.006561959991813637, 0.006561328002135269, 0.00656385300680995, 0.006563119008205831, 0.006554771010996774, 0.006563130998983979, 0.006565881994902156, 0.006557432992849499, 0.006565963005414233, 0.006559774003108032, 0.006558613997185603, 0.0065579369984334335, 0.006564976996742189, 0.006562484995811246, 0.006558844004757702, 0.006562357986695133, 0.006988002001889981, 0.00655858100799378, 0.006563410992384888, 0.0065602910035522655, 0.006564647992490791, 0.006562106995261274, 0.0065589870064286515, 0.006564303999766707, 0.006560114998137578, 0.006561879999935627, 0.006562331996974535, 0.00656500700279139, 0.006558348992257379, 0.006564538009115495, 0.0065766070038080215, 0.006559832996572368, 0.006561795002198778, 0.006573684993782081, 0.006566785014001653, 0.00656753100338392, 0.0065655460057314485, 0.00655680600902997, 0.006561850008438341];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.003603979988838546;0.0020058429945493117;;;0.5565632996746285;;;[0.007021657002042048, 0.007015427006990649, 0.00701411698537413, 0.0070098370051709935, 0.007010499990428798, 0.007007234002230689, 0.007006999003351666, 0.007007542997598648, 0.007006166997598484, 0.007008953994954936, 0.007005606021266431, 0.007006468003964983, 0.005064375000074506, 0.005064791010227054, 0.005074097993201576, 0.005071342005976476, 0.00507180999557022, 0.005066814992460422, 0.005070013998192735, 0.005077145004179329, 0.005071130988653749, 0.004415399002027698, 0.004350838004029356, 0.004353797994554043, 0.004354858989245258, 0.004351509007392451, 0.004352746997028589, 0.004340853003668599, 0.004341716005001217, 0.0043360779964132234, 0.00434212398249656, 0.004338065002229996, 0.003796390985371545, 0.003795430005993694, 0.0037990139971952885, 0.0037975739978719503, 0.0037956860032863915, 0.003806699998676777, 0.003785178007092327, 0.0037899669987382367, 0.0037876569986110553, 0.00377905200002715, 0.0037859049916733056, 0.003622564996476285, 0.0036158449947834015, 0.0036199619935359806, 0.0036222670023562387, 0.003620261006290093, 0.0036183750053169206, 0.003603979988838546];[0.0020715169957838953, 0.0020448189898161218, 0.0020250480010872707, 0.0020314839930506423, 0.002029766998020932, 0.0020338169997557998, 0.002041170999291353, 0.0020243829931132495, 0.0020322749915067106, 0.002047158995992504, 0.00204592700174544, 0.002037647005636245, 0.002014799989410676, 0.0020202920131850988, 0.00201631999516394, 0.0020309030078351498, 0.002029167997534387, 0.0020124349975958467, 0.002019412990193814, 0.0020136569946771488, 0.0020212539966451004, 0.0020153380028204992, 0.0020162930013611913, 0.0020300390024203807, 0.002009329997235909, 0.002029288007179275, 0.0020263949991203845, 0.0020302740012994036, 0.002015496007516049, 0.0020204390020808205, 0.002013032994000241, 0.002018208004301414, 0.0020058429945493117, 0.0020199830032652244, 0.002010366995818913, 0.002017916995100677, 0.002015274003497325, 0.002009068994084373, 0.002024314002483152, 0.002012676006415859, 0.0020162849978078157, 0.002010158001212403, 0.002013642995734699, 0.0020158909901510924, 0.002021109001361765, 0.0020185260073048994, 0.002032276999671012, 0.0020167869952274486, 0.0020384550007293, 0.0020115660008741543];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.003495625001960434;0.0019220399990445003;;;0.5498415871172029;;;[0.005577511983574368, 0.005560479999985546, 0.005563388011069037, 0.0055648199922870845, 0.005565391984418966, 0.005554255985771306, 0.005558758988627233, 0.0055616639874642715, 0.005556481992243789, 0.004472675995202735, 0.004471653010114096, 0.004469644001801498, 0.004470703992410563, 0.004480951000005007, 0.004469186984351836, 0.004425018996698782, 0.00441885601321701, 0.004421962017659098, 0.004419851000420749, 0.004274309991160408, 0.0038864220114191994, 0.0038898550119483843, 0.0038929570000618696, 0.0038920209917705506, 0.0038907369889784604, 0.00387165199208539, 0.003860479991999455, 0.0038570009783143178, 0.0038626939931418747, 0.0038615789962932467, 0.003721870991284959, 0.003706169009092264, 0.0036840279935859144, 0.00367359901429154, 0.003677566011901945, 0.0036731370055349544, 0.0036792980099562556, 0.0036776870110770687, 0.003661904003820382, 0.0036627779918489978, 0.0036634279967984185, 0.0037035830173408613, 0.003674584993859753, 0.0036060620041098446, 0.0034977750037796795, 0.003500183011055924, 0.0035021749936277047, 0.003495625001960434, 0.003606216996558942, 0.003736782993655652];[0.002028809001785703, 0.0019870599935529754, 0.0019467240053927526, 0.0019446219957899302, 0.0019415959977777675, 0.001962184003787115, 0.0019439180032350123, 0.0019594889890868217, 0.0019389500084798783, 0.0019327799964230508, 0.002297213999554515, 0.0019302150030853227, 0.0019323989981785417, 0.0019387140055187047, 0.0019361459999345243, 0.0019341099978191778, 0.0019347019988344982, 0.0019396599964238703, 0.0022724139998899773, 0.001937055989401415, 0.001938403001986444, 0.0019349590002093464, 0.0019472069980110973, 0.0019385959894862026, 0.0019524990057107061, 0.0019411590037634596, 0.002273704987601377, 0.001934066996909678, 0.0019220399990445003, 0.0019289290066808462, 0.0019378690049052238, 0.0019301440042909235, 0.0019377779972273856, 0.0019314300006954, 0.002251084995805286, 0.001931660997797735, 0.0019290539930807427, 0.0019417389994487166, 0.0019290289928903803, 0.001943676994415, 0.001933013991219923, 0.0019296129903523251, 0.0022589500003959984, 0.0019447509985184297, 0.0019290049967821687, 0.001937466993695125, 0.0019312189979245886, 0.0019271290075266734, 0.0019276819948572665, 0.001930045007611625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.003542266014846973;0.0019352329982211813;;;0.5463262753587365;;;[0.005319867006619461, 0.005311572007485665, 0.005305576996761374, 0.005307248997269198, 0.005310353997629136, 0.0053100289951544255, 0.0053039040067233145, 0.005314291993272491, 0.005174932986847125, 0.004574481004965492, 0.004581689019687474, 0.0045759939821437, 0.004573198995785788, 0.004573598998831585, 0.004525681011728011, 0.004524919015238993, 0.004533486004220322, 0.004520034999586642, 0.004523665003944188, 0.003961600988986902, 0.003962473987485282, 0.003960561996791512, 0.003963146999012679, 0.003958838002290577, 0.003946220997022465, 0.0039519340061815456, 0.003944572003092617, 0.003941101997043006, 0.003939228001399897, 0.003913970998837613, 0.0037348339974414557, 0.0037377859989646822, 0.003729731004568748, 0.003732637007487938, 0.0037305959995137528, 0.00373388099251315, 0.0037212030147202313, 0.003718521009432152, 0.003720163003890775, 0.003764715002034791, 0.0037332049978431314, 0.0035718119906960055, 0.003546088992152363, 0.0035434860037639737, 0.003542266014846973, 0.0035458419879432768, 0.0035469130089040846, 0.0036469560000114143, 0.003702133006299846, 0.003646540004410781];[0.001975313003640622, 0.001970586003153585, 0.0019632449984783307, 0.0019752609950955957, 0.0019682139973156154, 0.001976948988158256, 0.001959008994163014, 0.00196021499868948, 0.0019455820001894608, 0.0019421409961069003, 0.0019570550066418946, 0.0019560399960028008, 0.0019496809982229024, 0.0019634290074463934, 0.0019523039954947308, 0.0023051140015013516, 0.0019352329982211813, 0.0019586459966376424, 0.0019423460034886375, 0.0019681809935718775, 0.001945706011611037, 0.0019647539884317666, 0.0019485340017126873, 0.002294440011610277, 0.0019449160026852041, 0.001963068003533408, 0.0019602860120357946, 0.0019517019973136485, 0.0019541439978638664, 0.001939715992193669, 0.001944967996678315, 0.002273541991598904, 0.0019393800030229613, 0.0019522630027495325, 0.0019483799987938255, 0.0019426189974183217, 0.0019500780035741627, 0.0019400809978833422, 0.0019488360121613368, 0.002268066004035063, 0.001969744000234641, 0.0019464569923002273, 0.0019530819990905002, 0.0019426309881964698, 0.0019431569962762296, 0.0019477549940347672, 0.0019461119954939932, 0.002284839007188566, 0.0019471739942673594, 0.0019402840116526932];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0034915940050268546;0.0019655960059026256;;;0.5629509052520864;;;[0.005220563005423173, 0.005215555996983312, 0.005212606993154623, 0.005218709004111588, 0.005218555015744641, 0.005211545983911492, 0.005225629996857606, 0.005222699997830205, 0.005209782990277745, 0.0044565249991137534, 0.00445680100528989, 0.004457307004486211, 0.004451065004104748, 0.004458304989384487, 0.004426226005307399, 0.004422822006745264, 0.004414268987602554, 0.004422544996486977, 0.004419358010636643, 0.004251143996953033, 0.0038956080097705126, 0.0038974140043137595, 0.0039032789936754853, 0.003889773986884393, 0.0038908749993424863, 0.0038781930052209646, 0.003885892016114667, 0.0038735470006940886, 0.00388568700873293, 0.0038810940022813156, 0.003752588003408164, 0.0037051040126243606, 0.003666635006084107, 0.0036736030015163124, 0.00367911699868273, 0.003671850005048327, 0.0036683080106740817, 0.003675179003039375, 0.0036657500022556633, 0.0036659910110756755, 0.0037063920026412234, 0.003675849991850555, 0.003616272995714098, 0.0035136910009896383, 0.0034926329826703295, 0.0034915940050268546, 0.004827213007956743, 0.0034923920029541478, 0.0035151390184182674, 0.0036712089931825176];[0.002071866998448968, 0.0020083019917365164, 0.00198291199922096, 0.001990279008168727, 0.001976120998733677, 0.001997500003199093, 0.001999490996240638, 0.001997047002078034, 0.0019935970049118623, 0.0019798519933829084, 0.001987884010304697, 0.001974033992155455, 0.001972680998733267, 0.0019752230000449345, 0.0019857389997923747, 0.0019921880011679605, 0.00196728300943505, 0.001976803003344685, 0.001973493999685161, 0.001975977997062728, 0.0019768700003623962, 0.001974133003386669, 0.0019764649914577603, 0.0019878680031979457, 0.001977259002160281, 0.0019746500038309023, 0.001974979997612536, 0.0019773319945670664, 0.0020019289950141683, 0.001967183008673601, 0.0019773929961957037, 0.0019684290018631145, 0.0019655960059026256, 0.001976023006136529, 0.0019712270004674792, 0.0019681059930007905, 0.0019721839926205575, 0.001987827999982983, 0.001977728010388091, 0.0019843640038743615, 0.001974904997041449, 0.001977046995307319, 0.001967417003470473, 0.00197260599816218, 0.001982211004360579, 0.001988317002542317, 0.001980143992113881, 0.0019678259995998815, 0.001975218008738011, 0.00197086000116542];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.004601845997967757;0.0065877559973159805;;;1.4315463838262363;;;[0.004604727000696585, 0.004601845997967757, 0.00482060998911038, 0.004821943992283195, 0.0048208290099864826, 0.004977129996404983, 0.004976452997652814, 0.004979279983672313, 0.005255989992292598, 0.005253531999187544, 0.005247456982033327, 0.005448521988000721, 0.005450530006783083, 0.005671881008311175, 0.005672389015671797, 0.005668076002621092, 0.00591168699611444, 0.0059131659945705906, 0.005913148997933604, 0.006056564001482911, 0.0060454139893408865, 0.006043332992703654, 0.006042326000169851, 0.006048131996067241, 0.006052953991456889, 0.006044231005944312, 0.006044950016075745, 0.006041362998075783, 0.006044986002962105, 0.006042711989721283, 0.0060412669845391065, 0.006044334004400298, 0.006057475999114104, 0.006044678011676297, 0.006046015987521969, 0.006043504996341653, 0.006044139998266473, 0.006048039009328932, 0.006049756993888877, 0.0060437479842221364, 0.006047147995559499, 0.006042395994882099, 0.006044490000931546, 0.006046628986950964, 0.006045114016160369, 0.00604663799458649, 0.006051660995581187, 0.006044401001418009, 0.006053249991964549, 0.006047483009751886];[0.006611607997911051, 0.00660011699073948, 0.006599031999940053, 0.00659935201110784, 0.006598532010684721, 0.006595795988687314, 0.0065984419925371185, 0.00660575799702201, 0.006594833001145162, 0.00659342399740126, 0.006596760009415448, 0.006598886000574566, 0.006595662998734042, 0.006592491001356393, 0.0065945600072154775, 0.006594767008209601, 0.006593646001419984, 0.00660392599820625, 0.006606037000892684, 0.0065935300081036985, 0.0065877559973159805, 0.006599871005164459, 0.006603810994420201, 0.00659115900634788, 0.0066003719985019416, 0.006609939009649679, 0.006594752994715236, 0.006594809994567186, 0.006593566999072209, 0.006594562000827864, 0.006595129001652822, 0.00659255200298503, 0.006592467994778417, 0.006591924000531435, 0.006596920997253619, 0.006605091009987518, 0.006597206011065282, 0.00659648199507501, 0.006607859002542682, 0.006593006997718476, 0.006588246003957465, 0.006596316990908235, 0.006596462000743486, 0.006597004001378082, 0.00659237100626342, 0.006593109996174462, 0.006594769001821987, 0.0065929300035350025, 0.006594833990675397, 0.006602691995794885];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.005144317008671351;0.002593147990410216;;;0.5040801307616075;;;[0.011073685003793798, 0.011093861001427285, 0.011059847005526535, 0.011059382988605648, 0.01106489499215968, 0.011065118000260554, 0.011065145983593538, 0.011056367002311163, 0.011062470002798364, 0.007068085003993474, 0.0070625209918944165, 0.0070645590021740645, 0.007001133999438025, 0.0069902899995213374, 0.0069848230050411075, 0.006985592001001351, 0.006348112001433037, 0.005825211002957076, 0.005809950991533697, 0.005820481004775502, 0.006217465997906402, 0.005837747987243347, 0.005809798996779136, 0.005816400007461198, 0.006107576991780661, 0.005695601998013444, 0.005302600009599701, 0.005309291009325534, 0.0056585550046293065, 0.006173075016704388, 0.005557287993724458, 0.005343791999621317, 0.005386172008002177, 0.00597049698990304, 0.005817364988615736, 0.005345018988009542, 0.005256945005385205, 0.005517878002137877, 0.005378764995839447, 0.005148546988493763, 0.005144317008671351, 0.005464026995468885, 0.00559280400921125, 0.005264490013360046, 0.005171223005163483, 0.0054190009977901354, 0.006090637005399913, 0.005692040009307675, 0.005341162002878264, 0.005294958013109863];[0.0027758009964600205, 0.0028021949983667582, 0.0027294819883536547, 0.0026184390007983893, 0.0026143400027649477, 0.002604838999104686, 0.002593273005913943, 0.002610163006465882, 0.002677565993508324, 0.0027108979993499815, 0.00269137900613714, 0.002614851007820107, 0.0026050659944303334, 0.0026059240044560283, 0.002596913996967487, 0.0026153139915550128, 0.0027037270047003403, 0.0026964599965140224, 0.002670256988494657, 0.0026367050013504922, 0.0026061160024255514, 0.002597746002720669, 0.002611212999909185, 0.0026182659930782393, 0.002732443012064323, 0.0027159809978911653, 0.0026213099918095395, 0.0026092580083059147, 0.002596327001811005, 0.0025981220096582547, 0.00259711300896015, 0.002623296997626312, 0.002738492999924347, 0.002733018991420977, 0.0026462630048627034, 0.0026050500018754974, 0.002596516002085991, 0.0026111560000572354, 0.0026114639913430437, 0.0026588760083541274, 0.002705275997868739, 0.002686196006834507, 0.00262055300117936, 0.0026055639900732785, 0.002593147990410216, 0.0026050500018754974, 0.0026499040104681626, 0.002733053988777101, 0.0027121759922010824, 0.002615097997477278];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.005319892006809823;0.002576222992502153;;;0.48426227246801484;;;[0.007084943979862146, 0.007076138994307257, 0.007083411983330734, 0.0073481389990774915, 0.007368103993940167, 0.007361246010987088, 0.00736119099019561, 0.007363299999269657, 0.007364831995801069, 0.0073555219860281795, 0.00573817000258714, 0.005729177995817736, 0.006254374005948193, 0.005639119000989012, 0.0056348060024902225, 0.0056377790024271235, 0.00624475501535926, 0.005672294006217271, 0.005369844002416357, 0.005448120995424688, 0.006114616000559181, 0.005827546992804855, 0.005447957999422215, 0.005448285999591462, 0.005678690999047831, 0.006190040992805734, 0.005628410988720134, 0.005377180990763009, 0.005489599003340118, 0.006118332006735727, 0.005811560011352412, 0.005404612005804665, 0.005319892006809823, 0.005689179990440607, 0.006480145995737985, 0.00565330901008565, 0.0054514220100827515, 0.005727124007535167, 0.006124031002400443, 0.005535787015105598, 0.005408068987890147, 0.005632553016766906, 0.006369645998347551, 0.005667497011017986, 0.0054058310051914304, 0.005490997005836107, 0.006152325004222803, 0.005595052003627643, 0.005405732008512132, 0.005632784988847561];[0.002984651000588201, 0.0027341089880792424, 0.0025991000002250075, 0.0025952979922294617, 0.002593516997876577, 0.0026109309983439744, 0.002723391997278668, 0.002710149987251498, 0.0026021679950645193, 0.002584964007837698, 0.00258187300642021, 0.0026007330016000196, 0.0025880739995045587, 0.002675235999049619, 0.0026748789969133213, 0.0029553720087278634, 0.002576222992502153, 0.0025814180116867647, 0.00258519098861143, 0.0026028880092781037, 0.0027018779946956784, 0.0026979329995810986, 0.00257846899330616, 0.0029387300019152462, 0.0026049249863717705, 0.002592831995571032, 0.002646818000357598, 0.002717479001148604, 0.0026487430004635826, 0.0025908620009431615, 0.002577306004241109, 0.0029773169953841716, 0.002594659003079869, 0.0026679899892769754, 0.002679425000678748, 0.0026152180071221665, 0.0025766100006876513, 0.0025995540054282174, 0.0026085190038429573, 0.0029821650095982477, 0.002691001005587168, 0.0026837119949050248, 0.0026731769903562963, 0.002581502005341463, 0.0025877220032270998, 0.002588389004813507, 0.002624586006277241, 0.003075183994951658, 0.002631726994877681, 0.002581353997811675];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0053221340058371425;0.002507896992028691;;;0.47122018898398865;;;[0.007448604999808595, 0.007440963992848992, 0.007436305997543968, 0.00763642399397213, 0.007641762000275776, 0.007641888005309738, 0.007642504991963506, 0.00763672700850293, 0.007641368996701203, 0.007641053991392255, 0.005876448005437851, 0.0058785419969353825, 0.0060421999951358885, 0.00589079299243167, 0.005871640998520888, 0.005871177985682152, 0.006100326994783245, 0.00597631701384671, 0.005391923012211919, 0.0053221340058371425, 0.005673370003933087, 0.006279713998083025, 0.005591536988504231, 0.005490797004313208, 0.005819751007948071, 0.006234738990315236, 0.005436597013613209, 0.005395246000261977, 0.0058201749925501645, 0.006143819002318196, 0.00553333800053224, 0.005394464998971671, 0.0055707440042169765, 0.0061639110208489, 0.005771290001575835, 0.005447408984764479, 0.005480556996189989, 0.005927707999944687, 0.006038114006514661, 0.005489585004397668, 0.005392239996581338, 0.005663358009769581, 0.006328103001578711, 0.00570521000190638, 0.005397604982135817, 0.005521917002624832, 0.006102511004428379, 0.005852996997418813, 0.005390097998315468, 0.005396948981797323];[0.0027019749977625906, 0.002689485001610592, 0.0025842380127869546, 0.0025389500078745186, 0.0025175250048050657, 0.0025204489938914776, 0.0025420269957976416, 0.002585793990874663, 0.002621118997922167, 0.0026004079991253093, 0.002925474997027777, 0.002507896992028691, 0.002519394998671487, 0.0025142300000879914, 0.0025411680107936263, 0.0026645799953257665, 0.0026377739995950833, 0.002610505005577579, 0.002881484993849881, 0.00252312800148502, 0.002527827993617393, 0.0025341150030726567, 0.002656710988958366, 0.0026304000057280064, 0.0025647830043453723, 0.002523130999179557, 0.00288485900091473, 0.0025184550031553954, 0.0025245019933208823, 0.002572935991338454, 0.002681647994904779, 0.0026318989985156804, 0.0025319339911220595, 0.0025132940063485876, 0.0030294909956865013, 0.002511638987925835, 0.0025238950038328767, 0.0025995749892899767, 0.002663567996933125, 0.00264736199460458, 0.0025195170019287616, 0.002508278004825115, 0.0028753379883710295, 0.0025190710002789274, 0.0025269890029449016, 0.002638941994518973, 0.0026310120010748506, 0.002575684993644245, 0.002525325005990453, 0.0025115669996012002];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.005208649003179744;0.0025268479948863387;;;0.48512541224101763;;;[0.006984620005823672, 0.006977049008128233, 0.007344826008193195, 0.007338798008277081, 0.007341747987084091, 0.0073331790044903755, 0.007335296002565883, 0.007341738004470244, 0.007343374003539793, 0.006228099009604193, 0.005701061018044129, 0.005696761989383958, 0.005694812993169762, 0.0056930490100057796, 0.005656737004755996, 0.005672027007676661, 0.005656545006786473, 0.005520978011190891, 0.005239416001131758, 0.005208649003179744, 0.005451871009427123, 0.005974219995550811, 0.005695334999472834, 0.005323613993823528, 0.005239113015704788, 0.0055045370099833235, 0.006079918981413357, 0.005648637001286261, 0.005284147002384998, 0.005284353988827206, 0.00559272599639371, 0.0061712599999736995, 0.005625773992505856, 0.005283420003252104, 0.005366262994357385, 0.005964536001556553, 0.005924517987295985, 0.005336603993782774, 0.005239716003416106, 0.00550246900820639, 0.0061937789869261906, 0.006028410993167199, 0.0053140839881962165, 0.005327017992385663, 0.005694809995475225, 0.006131773989181966, 0.005524678999790922, 0.0053297549893613905, 0.005412233993411064, 0.006019300009938888];[0.002716250004596077, 0.002590970994788222, 0.0025472489942330867, 0.0025433090049773455, 0.0025545649987179786, 0.0026088860031450167, 0.002690048990189098, 0.003022810007678345, 0.0025886219955282286, 0.0025456559960730374, 0.00253416299528908, 0.0025448730011703447, 0.0025442399928579107, 0.0025925350055331364, 0.002669615001650527, 0.002667273991391994, 0.002597054000943899, 0.002561068002250977, 0.002543822003644891, 0.00254024300375022, 0.0025498580071143806, 0.002562906011007726, 0.0026607619947753847, 0.0026906629937002435, 0.002658687997609377, 0.0025539519992889836, 0.0025430999958189204, 0.0025268479948863387, 0.002527805991121568, 0.0025405940104974434, 0.002556678999098949, 0.0026613440131768584, 0.0026737860025605187, 0.0026039439981104806, 0.0025464320060564205, 0.002541326990467496, 0.0025301410059910268, 0.0025392959942109883, 0.0025404720072401688, 0.0026356970047345385, 0.0027184959908481687, 0.002700936995097436, 0.0025608580035623163, 0.0025397379940841347, 0.0025340959982713684, 0.0025305329909315333, 0.0025429830129723996, 0.0025934930017683655, 0.0027065169997513294, 0.0026881719968514517];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.007814376993337646;0.0033519590069772676;;;0.42894769600123833;;;[0.009727469994686544, 0.009713547013234347, 0.010186992003582418, 0.01019179199647624, 0.010199459997238591, 0.010222974990028888, 0.01019593101227656, 0.00856959899829235, 0.008918905004975386, 0.008107187997666188, 0.008698034012923017, 0.008681907012942247, 0.008040026004891843, 0.00907996999740135, 0.008626310009276494, 0.007814376993337646, 0.008914817008189857, 0.008257838999270461, 0.008030579003388993, 0.008638079991214909, 0.008039687993004918, 0.009076492991880514, 0.008620618013083003, 0.00788877900049556, 0.009001793005154468, 0.008521868992829695, 0.007946665995405056, 0.008795647998340428, 0.008208701008697972, 0.008618403997388668, 0.008712593000382185, 0.00803284699213691, 0.008989738984382711, 0.008712554001249373, 0.007890869994298555, 0.00900658400496468, 0.008537585992598906, 0.007885061990236863, 0.007893087997217663, 0.007877219992224127, 0.008438314995146357, 0.008029527016333304, 0.008707570988917723, 0.008729352004593238, 0.008023907983442768, 0.009019460994750261, 0.008686578992637806, 0.007902338009444065, 0.009020611003506929, 0.008514430999639444];[0.0036352809984236956, 0.0035628279874799773, 0.0034108120016753674, 0.0033519590069772676, 0.00359256099909544, 0.003433029996813275, 0.003605518999393098, 0.0038605070003541186, 0.0034753560030367225, 0.0034339859994361177, 0.0034295310033485293, 0.0036251429992262274, 0.0034512490092311054, 0.003618115995777771, 0.003472755997790955, 0.0034787589975167066, 0.003438453990384005, 0.0034277279919479042, 0.0035807639942504466, 0.0034237670042784885, 0.0035420229978626594, 0.003471768999588676, 0.00347778300056234, 0.0034267570008523762, 0.0034486640070099384, 0.00364022099529393, 0.0034550560085335746, 0.003566432002116926, 0.0034678259980864823, 0.003466794005362317, 0.0034210710000479594, 0.0034263480047229677, 0.0036514279927359894, 0.003448711009696126, 0.0035666129988385364, 0.0034700490068644285, 0.0034753749932860956, 0.0034239419910591096, 0.0034268220042577013, 0.0036584429908543825, 0.003473021002719179, 0.003560366007150151, 0.003484065004158765, 0.003463731991359964, 0.003434996004216373, 0.0034238030057167634, 0.003633701999206096, 0.003445939000812359, 0.0035303530021337792, 0.003463984001427889];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.007520072991610505;0.0033537519921083003;;;0.445973329760202;;;[0.007520072991610505, 0.007912381988717243, 0.008710150999831967, 0.00814346301194746, 0.009119503985857591, 0.008865482988767326, 0.008140908990753815, 0.009137376997387037, 0.00886872599949129, 0.008137017997796647, 0.009131214988883585, 0.008880294000846334, 0.008128244982799515, 0.009069456995348446, 0.00884968601167202, 0.008069988994975574, 0.009165751980617642, 0.008759773001656868, 0.008001718990271911, 0.009154388986644335, 0.008750365988817066, 0.007995476000360213, 0.009182232999592088, 0.008740817982470617, 0.007972517007146962, 0.007999981986358762, 0.007996724001714028, 0.008687029010616243, 0.008347612005309202, 0.008085111010586843, 0.00911961100064218, 0.008475157985230908, 0.008130809001158923, 0.009023789010825567, 0.008288653989438899, 0.008461586010525934, 0.008794997993391007, 0.008221463998779655, 0.008927927992772311, 0.008843762989272363, 0.008064640016527846, 0.0091248109965818, 0.008737520009162836, 0.008053657002164982, 0.009320671000750735, 0.008830221981042996, 0.007986537995748222, 0.009285602005547844, 0.008823950993246399, 0.007987865988980047];[0.003877072987961583, 0.003573052992578596, 0.0036765099939657375, 0.00344077599584125, 0.0035399329935899004, 0.0034596960031194612, 0.0034476560103939846, 0.0037647639983333647, 0.0033537519921083003, 0.0035971449979115278, 0.0034153860033256933, 0.003555421993951313, 0.0034997740003746003, 0.003472317010164261, 0.0034166429977631196, 0.003413854996324517, 0.003546391992131248, 0.0034221560053993016, 0.003645120988949202, 0.0034255930077051744, 0.003442610992351547, 0.003424460010137409, 0.003417414001887664, 0.003502110004774295, 0.0038031260046409443, 0.003642551993834786, 0.0034449829981895164, 0.003532102011376992, 0.0034433630062267184, 0.0034445890050847083, 0.0034010700037470087, 0.0034141670039389282, 0.003568586995243095, 0.003403141992748715, 0.003643463001935743, 0.0034259420062880963, 0.003468463008175604, 0.00344117300119251, 0.00340429600328207, 0.0035339449968887493, 0.0034021299943560734, 0.004029787989566103, 0.003418341002543457, 0.0034645550040295348, 0.0034275509970029816, 0.0034022540057776496, 0.00344498100457713, 0.003403891998459585, 0.0035908299905713648, 0.0034003050095634535];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0006140379991848022;0.0010876710002776235;;;1.77134151586973;;;[0.0006676980119664222, 0.0006364659930113703, 0.0006319140084087849, 0.000632199997198768, 0.0006337090017041191, 0.0006307799922069535, 0.0006316679937299341, 0.0006248650170164183, 0.0006344899884425104, 0.0006186219834489748, 0.0006317990046227351, 0.0006278729997575283, 0.0006297400104813278, 0.0006140379991848022, 0.0006295970088103786, 0.0006309669988695532, 0.0006397289980668575, 0.0006317500083241612, 0.000630111011560075, 0.0006274579791352153, 0.0006275360065046698, 0.0006448580097639933, 0.0006287179858190939, 0.0006274940096773207, 0.000626321998424828, 0.0006324449932435527, 0.0006294759950833395, 0.0006460660079028457, 0.0006291589961620048, 0.0006285249983193353, 0.0006292100151767954, 0.0006294699851423502, 0.0006314049969660118, 0.0006297620129771531, 0.0006248199788387865, 0.0006280500092543662, 0.0006234790052985772, 0.0006287549913395196, 0.000639431003946811, 0.000614590011537075, 0.0006304590060608461, 0.0006291530007729307, 0.000616228993749246, 0.0006293589976849034, 0.0006376939854817465, 0.0006260109948925674, 0.0006257479981286451, 0.0006274439947446808, 0.0006292879988905042, 0.0006321850087260827];[0.0011383609962649643, 0.0011404519900679588, 0.0011163879971718416, 0.0011382950033294037, 0.0014862789976177737, 0.001106798998080194, 0.0010919490014202893, 0.001140405991463922, 0.001096004998544231, 0.0011017460055882111, 0.0010992669995175675, 0.0011138069967273623, 0.0010917479958152398, 0.0011089070030720904, 0.0010943039960693568, 0.0010941299988189712, 0.001094776001991704, 0.0010975250042974949, 0.0010956290061585605, 0.0010921760112978518, 0.0011073850037064403, 0.0010923359950538725, 0.0011091620108345523, 0.0010920749919023365, 0.001113507998525165, 0.001100651003071107, 0.001102209003875032, 0.001089011988369748, 0.0011075019865529612, 0.0010929529962595552, 0.0011127179895993322, 0.0010932919976767153, 0.001109285993152298, 0.0010911760036833584, 0.0010943340021185577, 0.0010889810073422268, 0.0010876710002776235, 0.001099626999348402, 0.001092304999474436, 0.0010916070023085922, 0.0010933270095847547, 0.001108431999455206, 0.0010911010031122714, 0.0011060130054829642, 0.0010933360026683658, 0.0011109529878012836, 0.0010959729988826439, 0.0011103730066679418, 0.0010941090004052967, 0.0010976649937219918];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0010694329830585048;0.0008948710019467399;;;0.8367714631238232;;;[0.001445206013158895, 0.0014315609878394753, 0.001440159001504071, 0.0014411549927899614, 0.00144109500979539, 0.0014405590045498684, 0.0014407759881578386, 0.0014415380137506872, 0.0014375290047610179, 0.0014287550002336502, 0.00143942900467664, 0.0014358670014189556, 0.0014448500151047483, 0.0014281519979704171, 0.0014389489952009171, 0.0014376239996636286, 0.0014399359934031963, 0.0014403210079763085, 0.001438458013581112, 0.0014381820074049756, 0.0014369549899129197, 0.0014384840033017099, 0.0014391280128620565, 0.0014366310060722753, 0.0014375730097526684, 0.0014395329781109467, 0.001444976995117031, 0.0014478779921773821, 0.0014458679797826335, 0.0014447730063693598, 0.0014482690021395683, 0.001451628006179817, 0.0014480310055660084, 0.0014472080074483529, 0.0014434170007007197, 0.0014461880055023357, 0.00144920899765566, 0.0014455969940172508, 0.001129611991927959, 0.0010694329830585048, 0.0010881839989451692, 0.0010992989991791546, 0.0010904359951382503, 0.0010845640063052997, 0.0016849009844008833, 0.0010889719851547852, 0.0010813219851115718, 0.0010860769980354235, 0.0010853489948203787, 0.0010900080087594688];[0.001016155001707375, 0.0010750179935712367, 0.0009996820008382201, 0.000992817003862001, 0.0009907539933919907, 0.0009841560095082968, 0.0009758359956322238, 0.0009895990078803152, 0.0009816800011321902, 0.0009938649891410023, 0.0009927979990607128, 0.0009947030048351735, 0.0009878830023808405, 0.0009796700032893568, 0.0009763940033735707, 0.0009743339905980974, 0.0009870770009001717, 0.0009778209932846949, 0.0009826699970290065, 0.0009787799936020747, 0.000994367990642786, 0.0009786020091269165, 0.0010070660064229742, 0.0009823040018090978, 0.0009788860043045133, 0.0009768629970494658, 0.0009749800083227456, 0.0009774260106496513, 0.0009910480002872646, 0.0009737639920786023, 0.0009781520057003945, 0.0009915989940054715, 0.000979086005827412, 0.0009953190019587055, 0.0009855810058070347, 0.000990472995908931, 0.000985376987955533, 0.0009821359999477863, 0.0009827339963521808, 0.0009780269901966676, 0.0009932969987858087, 0.0009786349983187392, 0.0009834269876591861, 0.0009765899885678664, 0.0009895130060613155, 0.0009882680024020374, 0.000994980990071781, 0.0008948710019467399, 0.0009906839986797422, 0.0009811369964154437];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.002674504998140037;0.006560759007697925;;;2.4530741248419994;;;[0.0026891769957728684, 0.002692054011276923, 0.002707574996748008, 0.002731397980824113, 0.002825485003995709, 0.0029194929957157, 0.002827140997396782, 0.002735121001023799, 0.0026983799907611683, 0.002693183982046321, 0.002686944993911311, 0.0026867260021390393, 0.002687413987587206, 0.002674504998140037, 0.0026889100117841735, 0.002719658994465135, 0.0027568840014282614, 0.00286927999695763, 0.0028731409984175116, 0.002798960980726406, 0.002735617003054358, 0.002691084999241866, 0.002686843989067711, 0.002687718006200157, 0.0026898219948634505, 0.0026892030000453815, 0.00269547599600628, 0.0027024029986932874, 0.0027241670031799003, 0.002784272001008503, 0.0028719840047415346, 0.002870667987735942, 0.002776194000034593, 0.0027197330055059865, 0.0027097339916508645, 0.0026900240045506507, 0.0026885929837590083, 0.0026885349943768233, 0.002687855012482032, 0.002689924993319437, 0.0027026700117858127, 0.0027189889951841906, 0.002763101991149597, 0.0028469420067267492, 0.0028228800074430183, 0.0027578849985729903, 0.0027162399928784, 0.0026937109942082316, 0.002689810993615538, 0.0030283730011433363];[0.00679697300074622, 0.006988630004343577, 0.006812100997194648, 0.006776891998015344, 0.006786726007703692, 0.006759834010154009, 0.006972532995860092, 0.007194485995569266, 0.006755705995601602, 0.006766767997760326, 0.006774587003747001, 0.006884918999276124, 0.006774925001082011, 0.006875238002976403, 0.007167175994254649, 0.006791778010665439, 0.006982005012105219, 0.006768420003936626, 0.0068777289998251945, 0.006771995991584845, 0.0067934550024801865, 0.007217403006507084, 0.00666579999960959, 0.006774754001526162, 0.006672349001746625, 0.006657152000116184, 0.0069152089999988675, 0.006668978996458463, 0.0069735139986732975, 0.006577596010174602, 0.006579623994184658, 0.006968286994379014, 0.006566354990354739, 0.006563443996128626, 0.006771429005311802, 0.006957906007301062, 0.0067989090021001175, 0.006569596007466316, 0.0065682599961292, 0.006826194003224373, 0.006597689003683627, 0.006713951996061951, 0.0069471930037252605, 0.006574597005965188, 0.00687163500697352, 0.006560759007697925, 0.006562330003362149, 0.006582553003681824, 0.006565237999893725, 0.00736658601090312];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0029319580062292516;0.006932275995495729;;;2.3643844764377198;;;[0.0029402390064205974, 0.0029427049885271117, 0.0029392269934760407, 0.0029389919945970178, 0.002940850012237206, 0.0029385959933279082, 0.002956979995360598, 0.0029381119966274127, 0.0029368239920586348, 0.002937355005997233, 0.002940382997621782, 0.0029336380102904513, 0.0029362119967117906, 0.002951043992652558, 0.002935872005764395, 0.0029369330004556105, 0.0029363749927142635, 0.0029331249970709905, 0.0029382719949353486, 0.0029341680055949837, 0.002947098997537978, 0.002938871009973809, 0.0029349390097195283, 0.002938236008048989, 0.0029368610121309757, 0.002935849013738334, 0.002936396995210089, 0.0029358989995671436, 0.0029381809872575104, 0.002934019998065196, 0.00293699000030756, 0.0029390319978119805, 0.0029359330073930323, 0.0029358739993767813, 0.0029406100074993446, 0.0029361670167418197, 0.002937267010565847, 0.0029384450026554987, 0.002933793992269784, 0.002938499004812911, 0.0029353489953791723, 0.0029366530070547014, 0.0029346119990805164, 0.0029319580062292516, 0.0029363299981923774, 0.002935142008936964, 0.003322215998196043, 0.0033226020022993907, 0.0033226910018129274, 0.0033215729927178472];[0.007362092001130804, 0.007401531998766586, 0.00737925800785888, 0.0073749820003286, 0.007377318004728295, 0.007338373994571157, 0.0073565329948905855, 0.007365159995970316, 0.0074021339969476685, 0.0073806279979180545, 0.007122111986973323, 0.007557821998489089, 0.007106283999746665, 0.007177653998951428, 0.007103399999323301, 0.007112787003279664, 0.007096025990904309, 0.00717208199785091, 0.00744103200850077, 0.007052723012748174, 0.007062327989842743, 0.007041108998237178, 0.007055964000755921, 0.007036643990431912, 0.007116164997569285, 0.0077154809987405315, 0.007142488990211859, 0.0070236949977697805, 0.007000682002399117, 0.00699902800261043, 0.006958280006074347, 0.007050982996588573, 0.007334541995078325, 0.007076205991324969, 0.006991153000853956, 0.006932275995495729, 0.006976092990953475, 0.0069591889914590865, 0.006974946998525411, 0.007370478997472674, 0.007154674996854737, 0.006946813999093138, 0.006969863010453992, 0.0069638999993912876, 0.006952404000912793, 0.006956708995858207, 0.0073827989981509745, 0.0071313270018436015, 0.0069508699962170795, 0.007051450011203997];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0018179230100940913;0.0032652369991410524;;;1.7961360195182587;;;[0.001836043011280708, 0.0018354269996052608, 0.001825598010327667, 0.0018246099934913218, 0.0018292550084879622, 0.0018534849950810894, 0.0018271949957124889, 0.0018293820030521601, 0.001830338005675003, 0.0018223579972982407, 0.0018207899993285537, 0.0018214039882877842, 0.0018252099980600178, 0.0018277219933224842, 0.0018223350052721798, 0.0018207450048066676, 0.0018201549974037334, 0.0018179230100940913, 0.001818784003262408, 0.0018287249986315146, 0.0018264279933646321, 0.0018182980129495263, 0.0018197559984400868, 0.0018481630104361102, 0.0018263780075358227, 0.001823239988880232, 0.0018238530028611422, 0.0018255679897265509, 0.001818282005842775, 0.0018191220151493326, 0.001821327008656226, 0.0018235240131616592, 0.0018302239914191887, 0.0027729690191335976, 0.0027790219901362434, 0.002770370017969981, 0.0027832080086227506, 0.0027839610120281577, 0.0027777829964179546, 0.002774846987449564, 0.0028274329961277544, 0.0028254060016479343, 0.002829935008776374, 0.0028278169920668006, 0.002820923982653767, 0.002831354984664358, 0.0028196610073791817, 0.002921936014899984, 0.0029321830079425126, 0.0029228299972601235];[0.0032801449997350574, 0.00327217199082952, 0.0032652369991410524, 0.0033837960072560236, 0.003380085006938316, 0.003383588991709985, 0.003379108995432034, 0.0033815100032370538, 0.003377258006366901, 0.0033802589896367863, 0.003451455006143078, 0.00344803900225088, 0.003442672998062335, 0.0034447109937900677, 0.0034365390019956976, 0.0034348180051892996, 0.0035685420007212088, 0.0035633280058391392, 0.0035782009945251048, 0.0035621020069811493, 0.003572606001398526, 0.0035648600023705512, 0.0036378020013216883, 0.0036373999901115894, 0.003644234995590523, 0.0036495690001174808, 0.0036483150033745915, 0.003644471988081932, 0.0036845389986410737, 0.003709977987455204, 0.00371493399143219, 0.0037194699980318546, 0.003708833988639526, 0.003717881001648493, 0.0037128330004634336, 0.0037161869986448437, 0.003712025994900614, 0.003707586001837626, 0.0037366739998105913, 0.0037215440097497776, 0.0037205310072749853, 0.003718091989867389, 0.003711879995535128, 0.0037111580022610724, 0.0037054849963169545, 0.003715419996296987, 0.003713797006639652, 0.003708837990416214, 0.0037234780029393733, 0.0037276299990480766];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0033434469951316714;0.0036644950014306232;;;1.0960230584682287;;;[0.0033576639980310574, 0.0033525289909448475, 0.003347313991980627, 0.0033471600036136806, 0.003345584002090618, 0.0033457649988122284, 0.0033441609848523512, 0.0033485099993413314, 0.0033503520098747686, 0.003347742007463239, 0.003350406012032181, 0.0033490409987280145, 0.003352184998220764, 0.0033535050024511293, 0.003351314997416921, 0.003348908998304978, 0.0033458499965490773, 0.0033451479830546305, 0.0033455230004619807, 0.003357873996719718, 0.0033446489978814498, 0.003345835008076392, 0.0033474830124760047, 0.003349513004650362, 0.0033479029953014106, 0.0033592390100238845, 0.003346999015775509, 0.0033471119968453422, 0.0033480300044175237, 0.0033472520008217543, 0.0033447369933128357, 0.0033434469951316714, 0.0033507879998069257, 0.0033487030013930053, 0.0033463230065535754, 0.0033516570110805333, 0.003349938997416757, 0.0033492430084152147, 0.0033481989958090708, 0.0033487540058558807, 0.0033529729989822954, 0.0033678799954941496, 0.003351232982822694, 0.0033439520047977567, 0.00334549299441278, 0.003345653007272631, 0.0033455820084782317, 0.003348529993672855, 0.003348600002937019, 0.0033481799910077825];[0.0036887419992126524, 0.0036773019965039566, 0.0036767809942830354, 0.0036682069912785664, 0.0036644950014306232, 0.0036779780057258904, 0.0036730330029968172, 0.00367179699242115, 0.0036959229910280555, 0.0036869820032734424, 0.003668880002805963, 0.003666991993668489, 0.0036721000069519505, 0.003673529005027376, 0.0036990700027672574, 0.0036739780043717474, 0.003712374993483536, 0.0036787050048587844, 0.0037035290006315336, 0.003692664991831407, 0.0036770409933524206, 0.0036762110103154555, 0.0036781080125365406, 0.0036752219893969595, 0.0036815409985138103, 0.003677392000099644, 0.003675750005641021, 0.00367629699758254, 0.0036800859961658716, 0.0036819669912802055, 0.003675220999866724, 0.0036782420065719634, 0.0036747990088770166, 0.003674970008432865, 0.0036791249876841903, 0.0036788319994229823, 0.0036784050025744364, 0.0036789419973501936, 0.003701019988511689, 0.0036730309948325157, 0.00367711199214682, 0.0036718479968840256, 0.0036952219961676747, 0.0036770330043509603, 0.003673725004773587, 0.0036864099965896457, 0.0036917959951097146, 0.003693206002935767, 0.0036856939987046644, 0.0036855280050076544];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.002337372992769815;0.002507286990294233;;;1.0726944300503223;;;[0.0028884329803986475, 0.0028826479974668473, 0.0028956390015082434, 0.0028770799981430173, 0.0028784460009774193, 0.002881647989852354, 0.00287952899816446, 0.002882131011574529, 0.002886559988837689, 0.002879270992707461, 0.002874172991141677, 0.002878264000173658, 0.0028737030079355463, 0.002888873001211323, 0.002879670006223023, 0.0028788850031560287, 0.002876640995964408, 0.002882749991840683, 0.002875084988772869, 0.0028795440011890605, 0.0025066499947570264, 0.0025064880028367043, 0.0025022430054377764, 0.0025067969982046634, 0.002506264005205594, 0.0025089729897445068, 0.0025059140025405213, 0.0025077679893001914, 0.0025188750150846317, 0.0025093649892369285, 0.002506369011825882, 0.0025037029990926385, 0.002508853009203449, 0.002501709997886792, 0.002506193006411195, 0.0025092160067288205, 0.00234471500152722, 0.002342838008189574, 0.0023426569969160482, 0.002342585998121649, 0.0023416509939124808, 0.0023407849948853254, 0.002341933985007927, 0.002340797000215389, 0.002343247993849218, 0.002339528000447899, 0.0023400509962812066, 0.0023420200013788417, 0.002337372992769815, 0.0023438159987563267];[0.0025947899994207546, 0.002596345992060378, 0.0025479839969193563, 0.0025399520091013983, 0.0025468039966654032, 0.002545223993365653, 0.002897412996389903, 0.002533849998144433, 0.0025432569964323193, 0.0025423110055271536, 0.002541847003158182, 0.002543399008573033, 0.0025411370006622747, 0.0025515310117043555, 0.0025450389948673546, 0.0025442870100960135, 0.0025474430003669113, 0.0025582259986549616, 0.0025346829934278503, 0.0025413070106878877, 0.002542173009715043, 0.002540409011999145, 0.0025432129914406687, 0.002534982006181963, 0.0025442220066906884, 0.0025358099956065416, 0.0025403489999007434, 0.002547992000472732, 0.002541474997997284, 0.0025487590028205886, 0.00253741598862689, 0.0025517749891150743, 0.0025407310022274032, 0.0025546899996697903, 0.002541473993915133, 0.0025627900031395257, 0.0025400260055903345, 0.003582772988011129, 0.0025381260056747124, 0.0025074099976336583, 0.00254268100252375, 0.002531869991798885, 0.0025335850077681243, 0.0025361229927511886, 0.002541194000514224, 0.002541840003686957, 0.002507286990294233, 0.002535936000640504, 0.0025365539913764223, 0.0025360190047649667];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0022368570062099025;0.00243223799043335;;;1.0873462110814578;;;[0.0023556700034532696, 0.0023542260169051588, 0.0023475519847124815, 0.0023491209867643192, 0.0023509039892815053, 0.0023506979923695326, 0.002347303001442924, 0.0023498750088037923, 0.0023461050004698336, 0.00234904998796992, 0.002350509981624782, 0.0023591910139657557, 0.002349196991417557, 0.0023598259867867455, 0.0023437349882442504, 0.0023757899907650426, 0.002347393994568847, 0.0023459860094590113, 0.002349044007132761, 0.0023447040002793074, 0.0023472689936170354, 0.0023492950131185353, 0.002358956990065053, 0.002356554992729798, 0.002348106005229056, 0.0023463590041501448, 0.0023446999985026196, 0.002346643988857977, 0.0023503600095864385, 0.0023493909975513816, 0.0023457409988623112, 0.002243794995592907, 0.0022369780053850263, 0.0022462549968622625, 0.0022420009918278083, 0.0022403840121114627, 0.0022451819968409836, 0.002243251001345925, 0.002239023000583984, 0.002768583013676107, 0.002243299997644499, 0.0022431920224335045, 0.002243782000732608, 0.0022379720030585304, 0.0022368570062099025, 0.002243657989311032, 0.0022415480052586645, 0.0022425810020649806, 0.002244130984763615, 0.0022416330029955134];[0.0024897859984776005, 0.0024729709984967485, 0.0024723289971007034, 0.002462614997057244, 0.002458820992615074, 0.0024725039984332398, 0.0028070809930795804, 0.002454401008435525, 0.002460721996612847, 0.0024656299938214943, 0.0024682529910933226, 0.0024596599978394806, 0.0024794159980956465, 0.002460219999193214, 0.002462336007738486, 0.0024584439961472526, 0.0024591000110376626, 0.002461737996782176, 0.002472873995429836, 0.0024615019938210025, 0.002465640995069407, 0.0024681270006112754, 0.002470987004926428, 0.0024613499990664423, 0.002470013001584448, 0.0024619680043542758, 0.0024636799935251474, 0.0024581030011177063, 0.0024712529993848875, 0.0024792540061753243, 0.002475720990332775, 0.0024657210014993325, 0.0024703269882593304, 0.0024597519950475544, 0.002469801009283401, 0.0024594530113972723, 0.002473081010975875, 0.0028069420077372342, 0.0024683619994902983, 0.002463778990204446, 0.002473187996656634, 0.0024524070031475276, 0.0024905890022637323, 0.00245758899836801, 0.0024798109952826053, 0.00243223799043335, 0.0024834890064084902, 0.002463198994519189, 0.002487596997525543, 0.00246692200016696];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0025662459956947714;0.003703922004206106;;;1.4433230525911942;;;[0.0025795139954425395, 0.002570133001427166, 0.0025662459956947714, 0.0033643209899310023, 0.0033595019776839763, 0.0033606810175115243, 0.0033613399864407256, 0.0033661269990261644, 0.0033620910107856616, 0.0033599820017116144, 0.0033542580058565363, 0.0033607900113565847, 0.003367941011674702, 0.0033711540017975494, 0.0033667849929770455, 0.0033641769987298176, 0.003358763991855085, 0.003358519999892451, 0.00335458799963817, 0.0033576739951968193, 0.0033597459987504408, 0.00336302698997315, 0.0033582210016902536, 0.0033655849983915687, 0.0033644090144662187, 0.0033684549998724833, 0.003364740012330003, 0.0033673400175757706, 0.0033653350110398605, 0.0033633389975875616, 0.0033545599872013554, 0.0033602689945837483, 0.0033605089993216097, 0.003374898005858995, 0.003361408002092503, 0.0033628150122240186, 0.0033608080120757222, 0.0033577379799680784, 0.0033592130057513714, 0.0033624240022618324, 0.0033639359899098054, 0.003358707996085286, 0.003355876018758863, 0.003358745001605712, 0.0033606560027692467, 0.0033628660021349788, 0.0033597239962546155, 0.0033623740018811077, 0.0033617230074014515, 0.00336294699809514];[0.0037084350042277947, 0.0037071520055178553, 0.0037064359930809587, 0.0037258309894241393, 0.0037121580098755658, 0.0037088990065967664, 0.0037107859971001744, 0.0037105450028320774, 0.0037113139987923205, 0.0037142770015634596, 0.0037140489876037464, 0.0037112290010554716, 0.003711099998326972, 0.003721525994478725, 0.0037284420104697347, 0.0037329830083763227, 0.0037122270005056635, 0.0037216319906292483, 0.0037074190040584654, 0.003711618992383592, 0.0037151739961700514, 0.003709469994646497, 0.003715965009178035, 0.0037146579998079687, 0.003727799004991539, 0.0037196199991740286, 0.0037151369906496257, 0.003715310012921691, 0.0037147719995118678, 0.0037084010109538212, 0.0037113559956196696, 0.003703922004206106, 0.003713587997481227, 0.0037085930089233443, 0.0037176859914325178, 0.003708899996127002, 0.003722348003066145, 0.0037046339857624844, 0.0037116339954081923, 0.003712715013534762, 0.003708970994921401, 0.003709233002155088, 0.0037155099998926744, 0.003709839002112858, 0.0037218470097286627, 0.0037057589943287894, 0.0037192939926171675, 0.0037333420041250065, 0.0037152649892959744, 0.0037093490100232884];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.01445261099433992;0.020297470007790253;;;1.4044154385487408;;;[0.025712858012411743, 0.025123733998043463, 0.02512290800223127, 0.025131297996267676, 0.01540064299479127, 0.01508329200441949, 0.015860062994761392, 0.015789313998539, 0.01532040500023868, 0.014984355992055498, 0.015761388989631087, 0.01578704699932132, 0.015582005988107994, 0.014885077005601488, 0.01524499399238266, 0.015783421011292376, 0.015595022006891668, 0.015275363984983414, 0.015155384986428544, 0.015865540990489535, 0.01600815399433486, 0.01445261099433992, 0.015252116005285643, 0.015868999005760998, 0.016243730002315715, 0.015472391998628154, 0.01530429300328251, 0.015987809005309828, 0.015791220983373933, 0.015277049998985603, 0.015248745999997482, 0.015745263008284383, 0.016230210007051937, 0.015631447997293435, 0.015320809005061164, 0.015996596004697494, 0.01601496098737698, 0.014959547013859265, 0.015183772004093044, 0.015875559009145945, 0.016016305002267472, 0.0154342239984544, 0.015172963991062716, 0.015366046005510725, 0.015793388985912316, 0.014989167015301064, 0.015311818016925827, 0.015989727005944587, 0.0162348710000515, 0.015211639984045178];[0.021027675000368617, 0.020864377001998946, 0.02159389299049508, 0.021967303997371346, 0.022153828002046794, 0.021077170997159556, 0.021051229996373877, 0.021811468002852052, 0.022397761000320315, 0.022200756997335702, 0.02157028099463787, 0.020762503001606092, 0.021586557995760813, 0.022042559998226352, 0.02224950799427461, 0.02193304500542581, 0.020297470007790253, 0.021718406002037227, 0.022435653998400085, 0.022499437007354572, 0.021798001005663536, 0.020348702993942425, 0.02170467100222595, 0.0216330799885327, 0.02184827098972164, 0.02039809500274714, 0.02071606699610129, 0.022380378999514505, 0.022732213998096995, 0.02249100799963344, 0.02067157599958591, 0.02158013299049344, 0.022150372009491548, 0.022300155003904365, 0.02270245300314855, 0.022112261009169742, 0.020881657997961156, 0.021141992008779198, 0.02191883500199765, 0.02258307399461046, 0.022508560999995098, 0.021563416012213565, 0.020506175002083182, 0.022027500992408022, 0.022368246005498804, 0.022626075995503925, 0.022114578998298384, 0.020604688994353637, 0.021090258000185713, 0.022316565999062732];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0015729150036349893;0.0028949020052095875;;;1.8404694459137976;;;[0.0015889100031927228, 0.0015786229923833162, 0.0015800329856574535, 0.0015806310111656785, 0.0015860319981584325, 0.0015741210081614554, 0.0015752460167277604, 0.0015729589940747246, 0.001579206989845261, 0.0015812979982001707, 0.001594963003299199, 0.0015737330104457214, 0.001577901013661176, 0.001575568996486254, 0.0015987000078894198, 0.0015770100144436583, 0.0015769530000397936, 0.0015752430044813082, 0.0015752779872855172, 0.0015769439924042672, 0.0015784889983478934, 0.0015969889936968684, 0.0015729150036349893, 0.0015758740046294406, 0.0015738100046291947, 0.0015739249938633293, 0.0015960640012053773, 0.0015798190142959356, 0.0015778180095367134, 0.001580869997269474, 0.0015779829991515726, 0.0024068710044957697, 0.0024116680142469704, 0.0024104550102492794, 0.0024110609956551343, 0.0024187970120692626, 0.0024109399964800104, 0.002412075991742313, 0.0024078730057226494, 0.0024787820148048922, 0.002480754003045149, 0.0024786949943518266, 0.002477690009982325, 0.0024765039852354676, 0.0024804549902910367, 0.0024770449963398278, 0.0025471990084042773, 0.0025517720059724525, 0.00255525900865905, 0.0025757590046850964];[0.0029121459956513718, 0.0028949020052095875, 0.002912483992986381, 0.0030023639992577955, 0.0029990579932928085, 0.003001510995090939, 0.0030079189891694114, 0.0030006000015418977, 0.0030097669950919226, 0.0031095629965420812, 0.003095513005973771, 0.003100665009696968, 0.003097212000284344, 0.0030988779908511788, 0.003090819009230472, 0.003096401007496752, 0.0031903320050332695, 0.003190906994859688, 0.003193572993041016, 0.003196213991031982, 0.003192356991348788, 0.0032006489927880466, 0.003235242998925969, 0.0032386059901909903, 0.0032450729922857136, 0.003241029000491835, 0.003253845003200695, 0.0032395250018453225, 0.0032950620079645887, 0.003353293999680318, 0.003349835009430535, 0.003349441001773812, 0.0033625139913056046, 0.0033510630019009113, 0.0033546850027050823, 0.0034689280000748113, 0.0034761969873216003, 0.0034726070007309318, 0.0034732500062091276, 0.0034739639959298074, 0.0034727610036497936, 0.003538024000590667, 0.0035403039946686476, 0.0035367020027479157, 0.003537573997164145, 0.0035493420000420883, 0.0035470110015012324, 0.0035388269898248836, 0.003619380993768573, 0.0036229160032235086];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.007662415999220684;0.00787976899300702;;;1.0283661176590309;;;[0.007673061001696624, 0.007670182996662334, 0.007665598997846246, 0.007669454018468969, 0.007668588004889898, 0.007666503996006213, 0.007670969003811479, 0.007664912001928315, 0.007666851990506984, 0.007669926999369636, 0.007663198994123377, 0.00766787699831184, 0.007674571010284126, 0.00766491299145855, 0.00766765300068073, 0.007675641987589188, 0.007665137003641576, 0.007665749988518655, 0.007670742998016067, 0.00766867000493221, 0.0076689840061590075, 0.007672615989577025, 0.007668660007766448, 0.007665091994567774, 0.007671754996408708, 0.00766435700643342, 0.007673054016777314, 0.007674118998693302, 0.007665462006116286, 0.00766497099539265, 0.007669969985727221, 0.00766572798602283, 0.0076660500053549185, 0.007666913006687537, 0.0076646219968097284, 0.007668048987397924, 0.007669584010727704, 0.007674813998164609, 0.007663414013222791, 0.007668914986425079, 0.007662931995582767, 0.007668687991099432, 0.0076812740007881075, 0.007663488999241963, 0.007662415999220684, 0.007670329985558055, 0.0076652249990729615, 0.007667019992368296, 0.007668858990655281, 0.007669234997592866];[0.007897356990724802, 0.007890556007623672, 0.007890189997851849, 0.007899702002760023, 0.0078962359984871, 0.007889051004895009, 0.007881961995735765, 0.007891954999649897, 0.007897149000200443, 0.007880289005697705, 0.00788936200842727, 0.007901566990767606, 0.007887201994890347, 0.007889865999459289, 0.007891342000220902, 0.007889629996498115, 0.007887569008744322, 0.007891093991929665, 0.007889321001130156, 0.007886085004429333, 0.007890872002462856, 0.007891180997830816, 0.007886431994847953, 0.007884304999606684, 0.007896748997154646, 0.00788509999983944, 0.007896015988080762, 0.007899257994722575, 0.007899868011008948, 0.007892706998973154, 0.00787976899300702, 0.007890556997153908, 0.007887362007750198, 0.007880139994085766, 0.007891340996138752, 0.007889561995398253, 0.007889942004112527, 0.007882724996306933, 0.007884343998739496, 0.007888847001595423, 0.007884129998274148, 0.007888060004916042, 0.007881880010245368, 0.007886609993875027, 0.007899094998720102, 0.007903978999820538, 0.007892199006164446, 0.007888102001743391, 0.007886127001256682, 0.007887116007623263];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.007659898983547464;0.007879390992457047;;;1.02865468714157;;;[0.007675253989873454, 0.007670316990697756, 0.007668325008125976, 0.007670579987461679, 0.007666685007279739, 0.007668391001061536, 0.007671980987652205, 0.0076618620223598555, 0.007665658995392732, 0.007670257007703185, 0.007667262005270459, 0.007672661013202742, 0.007668480000575073, 0.007667814003070816, 0.007664142001885921, 0.00767154099594336, 0.007659898983547464, 0.007667604993912391, 0.007669806000194512, 0.007665682991500944, 0.007665480006835423, 0.007669097991310991, 0.007665898010600358, 0.007668178004678339, 0.00767407201055903, 0.007669224985875189, 0.007666253004572354, 0.007667104000574909, 0.0076642499916488305, 0.007666926001547836, 0.0076698209886671975, 0.007665804005227983, 0.0076672830182360485, 0.0076680490165017545, 0.007664524004212581, 0.007664763004868291, 0.007670835009776056, 0.007664560995181091, 0.00766445099725388, 0.007666202989639714, 0.007665679004276171, 0.007662859003175981, 0.007672391991945915, 0.007666226010769606, 0.007667619996936992, 0.007670440012589097, 0.007667199999559671, 0.007666484016226605, 0.00767228398763109, 0.007663968004635535];[0.007911464999779128, 0.007903698002337478, 0.007891268993262202, 0.007888060994446278, 0.0078869749995647, 0.00789958200766705, 0.007879390992457047, 0.007883212994784117, 0.007896216004155576, 0.007883769008913077, 0.007899650008766912, 0.007900154989329167, 0.007890235996455885, 0.0078882379893912, 0.007895032991655171, 0.0078837589971954, 0.007890192995546386, 0.00788877900049556, 0.00788308700430207, 0.007888968000770546, 0.007886972001870163, 0.00788758700946346, 0.00788928399560973, 0.007896203998825513, 0.007898944997577928, 0.007897760995547287, 0.007892899986472912, 0.007885851999162696, 0.00791017699521035, 0.007911241002148017, 0.007891982997534797, 0.00788765199831687, 0.007912549001048319, 0.00789353200525511, 0.007888969994382933, 0.007888079999247566, 0.007893606001744047, 0.007884942999226041, 0.007885651997639798, 0.007895178001490422, 0.007891504996223375, 0.007890951994340867, 0.007901781995315105, 0.007899304007878527, 0.00788994699541945, 0.007905728998593986, 0.007895346992881969, 0.007898041003500111, 0.00789049499144312, 0.00789032799366396];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.007668577003641985;0.007916260990896262;;;1.0322985590594769;;;[0.007689615988056175, 0.00767651699425187, 0.007674502005102113, 0.007692346000112593, 0.007676255016122013, 0.007676631998037919, 0.007686423006816767, 0.007674485997995362, 0.007673880987567827, 0.007680613009142689, 0.007677689995034598, 0.007673631014768034, 0.007684347991016693, 0.007669227998121642, 0.007671903003938496, 0.0076791769824922085, 0.007672394014662132, 0.007674370994209312, 0.007679490983719006, 0.007674574997508898, 0.007679274000111036, 0.007684246986173093, 0.007675004002521746, 0.007672780004213564, 0.007686209006351419, 0.007673794010770507, 0.007674759006476961, 0.007679590009502135, 0.007674950000364333, 0.00767119400552474, 0.007685412987484597, 0.007674070002394728, 0.00768934098596219, 0.007680456998059526, 0.007688589990721084, 0.007674350999877788, 0.007679490998270921, 0.00767415200243704, 0.00767738300783094, 0.007743619993561879, 0.007675624990952201, 0.007677610978134908, 0.007684426003834233, 0.0076754420006182045, 0.007682297000428662, 0.007677266010432504, 0.007668577003641985, 0.007670481005334295, 0.007690179001656361, 0.007673448009882122];[0.007957708003232256, 0.007922769000288099, 0.007924367993837222, 0.007916260990896262, 0.007933172993944027, 0.007936164998682216, 0.007925729005364701, 0.007930605992441997, 0.008107316010864452, 0.007925901998532936, 0.007920486008515581, 0.00792897200153675, 0.007917745999293402, 0.007926299003884196, 0.00792139999975916, 0.00792921200627461, 0.007922920005512424, 0.007921532989712432, 0.00792002200614661, 0.00792773999273777, 0.007925379002699628, 0.007921873999293894, 0.00792323300265707, 0.007922434000647627, 0.007919263007352129, 0.007920802003354765, 0.008076555997831747, 0.007920848001958802, 0.00792783300857991, 0.007920603005914018, 0.007929235012852587, 0.007937899004900828, 0.007929685001727194, 0.007923732002382167, 0.007924391000415199, 0.007929389001219533, 0.007924056000774726, 0.007923451004899107, 0.00793402899580542, 0.00791821299935691, 0.007921384007204324, 0.007932987005915493, 0.00793835599324666, 0.007920007992652245, 0.007929987012175843, 0.007917031995020807, 0.007921337004518136, 0.00808494100056123, 0.007925958998384885, 0.007945527002448216];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.007668025005841628;0.007915340000181459;;;1.032252763149758;;;[0.007687855992116965, 0.007679613001528196, 0.007674932989175431, 0.007679175003431737, 0.007683885996812023, 0.007677386005525477, 0.0076758600189350545, 0.0076764690020354465, 0.0076800550014013425, 0.00767350901151076, 0.007677543006138876, 0.007670841994695365, 0.007675815009861253, 0.007672569001442753, 0.007674100997974165, 0.0076772149914177135, 0.007671246989048086, 0.007672517996979877, 0.007677437009988353, 0.007753099998808466, 0.0076961860031588, 0.007694878993788734, 0.007683161005843431, 0.0076730890141334385, 0.007676687004277483, 0.007674609005334787, 0.0076724389946321025, 0.00768264100770466, 0.007668025005841628, 0.007669323007576168, 0.007674598004086874, 0.007674241001950577, 0.007670258986763656, 0.0076781509997090325, 0.007731593010248616, 0.007675838001887314, 0.007688701996812597, 0.0076737199851777405, 0.007668215999729, 0.0076747179991798475, 0.007673277999856509, 0.007671059007407166, 0.007674719992792234, 0.00767371901019942, 0.007672477004234679, 0.007678289999603294, 0.007683162999455817, 0.007671961982850917, 0.007675624990952201, 0.007669670012546703];[0.007938940994790755, 0.007931909989565611, 0.007920315998489968, 0.007933852990390733, 0.007926566002424806, 0.007920535004814155, 0.008103622996713966, 0.007929457002319396, 0.007924372010165825, 0.007922977005364373, 0.007941773990751244, 0.007924591001938097, 0.007919173003756441, 0.007939160990645178, 0.007924282996100374, 0.007930060994112864, 0.00793032800720539, 0.007941390009364113, 0.007917460010503419, 0.007927649989142083, 0.007932011008961126, 0.007926400998258032, 0.00793842799612321, 0.00791556500189472, 0.007931120009743609, 0.007923495999420993, 0.007930502004455775, 0.007919598996522836, 0.00792744399223011, 0.007928177990834229, 0.007927400001790375, 0.00792752999404911, 0.00792432100570295, 0.007917812996311113, 0.007926471997052431, 0.007940975992823951, 0.007924541001557373, 0.00792661499872338, 0.007955424007377587, 0.007925475991214626, 0.00794309600314591, 0.00792219999129884, 0.007926049001980573, 0.007933523011161014, 0.007932011998491362, 0.007925580997834913, 0.007919162002508529, 0.007922390999738127, 0.007915340000181459, 0.007940411000163294];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  9.437e+8
  Optimized FLOP count:  9.437e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  izqk,gq,ak,fn,vj,ibnj->zgabfv
         Naive scaling:  11
     Optimized scaling:  7
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          gq,izqk->gizk            ak,fn,vj,ibnj,gizk->zgabfv
   5           GEMM          gizk,ak->giza               fn,vj,ibnj,giza->zgabfv
   5           TDOT          ibnj,fn->ibjf                  vj,giza,ibjf->zgabfv
   5           TDOT          ibjf,vj->ibfv                     giza,ibfv->zgabfv
   7           TDOT      ibfv,giza->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.484e+19
  Optimized FLOP count:  8.129e+10
   Theoretical speedup:  3.055e+8
  Largest intermediate:  7.724e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   7           TDOT      alizq,vlj->aizqvj              ibnj,fngq,aizqvj->zgabfv
   7           TDOT      fngq,ibnj->fgqibj                 aizqvj,fgqibj->zgabfv
   9           TDOT  fgqibj,aizqvj->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.696e+20
  Optimized FLOP count:  2.399e+11
   Theoretical speedup:  7.070e+8
  Largest intermediate:  2.046e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.607e+20
  Optimized FLOP count:  2.319e+11
   Theoretical speedup:  6.929e+8
  Largest intermediate:  1.991e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.397e+9
  Optimized FLOP count:  1.397e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.425e+19
  Optimized FLOP count:  2.127e+11
   Theoretical speedup:  6.700e+7
  Largest intermediate:  1.228e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.890e+9
  Optimized FLOP count:  2.890e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.171e+17
  Optimized FLOP count:  2.917e+10
   Theoretical speedup:  4.014e+6
  Largest intermediate:  2.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.635e+17
  Optimized FLOP count:  6.327e+10
   Theoretical speedup:  4.164e+6
  Largest intermediate:  3.387e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.890e+9
  Optimized FLOP count:  2.890e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.082e+17
  Optimized FLOP count:  1.195e+11
   Theoretical speedup:  4.254e+6
  Largest intermediate:  4.704e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.890e+9
  Optimized FLOP count:  2.890e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.138e+9
  Optimized FLOP count:  5.138e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.138e+9
  Optimized FLOP count:  5.138e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.503e+9
  Optimized FLOP count:  6.503e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.503e+9
  Optimized FLOP count:  6.503e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.594e+17
  Optimized FLOP count:  2.685e+11
   Theoretical speedup:  2.083e+6
  Largest intermediate:  1.481e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.216e+16
  Optimized FLOP count:  3.265e+10
   Theoretical speedup:  1.904e+6
  Largest intermediate:  4.935e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.091e+10
  Optimized FLOP count:  1.091e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.091e+10
  Optimized FLOP count:  1.091e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  8.583e+12
  Optimized FLOP count:  5.616e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  8.583e+12
  Optimized FLOP count:  5.616e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  8.583e+12
  Optimized FLOP count:  5.616e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  8.583e+12
  Optimized FLOP count:  5.616e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  4.735e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.091e+10
  Optimized FLOP count:  1.091e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.341e+13
  Optimized FLOP count:  8.775e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.341e+13
  Optimized FLOP count:  8.775e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.341e+13
  Optimized FLOP count:  8.775e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.341e+13
  Optimized FLOP count:  8.775e+9
   Theoretical speedup:  1.528e+3
  Largest intermediate:  7.398e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.931e+13
  Optimized FLOP count:  1.264e+10
   Theoretical speedup:  1.528e+3
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  1.931e+13
  Optimized FLOP count:  1.264e+10
   Theoretical speedup:  1.528e+3
  Largest intermediate:  1.065e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.065e+15
  Optimized FLOP count:  2.693e+10
   Theoretical speedup:  1.138e+5
  Largest intermediate:  2.256e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  iznk,alk,vlj,ibnj->zabv
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.002e+9
   Theoretical speedup:  1.391e+2
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,iznk->bjzk                    alk,vlj,bjzk->zabv
   5           TDOT          vlj,alk->vjak                       bjzk,vjak->zabv
   6           TDOT        vjak,bjzk->zabv                            zabv->zabv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  izqj,goq,fon,ibnj->zgbf
         Naive scaling:  9
     Optimized scaling:  6
      Naive FLOP count:  6.958e+11
  Optimized FLOP count:  5.002e+9
   Theoretical speedup:  1.391e+2
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        ibnj,izqj->bnzq                    goq,fon,bnzq->zgbf
   5           TDOT          fon,goq->fngq                       bnzq,fngq->zgbf
   6           TDOT        fngq,bnzq->zgbf                            zgbf->zgbf

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  8.182e+14
  Optimized FLOP count:  6.140e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.156e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   8           TDOT    fngizk,ibnj->fgzkbj                   vjak,fgzkbj->zgabfv
   8           TDOT    fgzkbj,vjak->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.004112622991669923;0.03425384599540848;;;8.328953581397883;;;[0.004132760994252749, 0.004116400014027022, 0.004130073997657746, 0.004112622991669923, 0.004128481014049612, 0.004119030010770075, 0.004130200992221944, 0.0041250809881603345, 0.0041380110051250085, 0.004120053010410629, 0.004119681005249731, 0.004122772996197455, 0.004129674009163864, 0.004118975994060747, 0.004126158004510216, 0.004117178003070876, 0.004133267008000985, 0.0041309819935122505, 0.004130394998355769, 0.004114898998523131, 0.004121169011341408, 0.004118408003705554, 0.004127619002247229, 0.004118333992664702, 0.004132553993258625, 0.00412516099459026, 0.004121819016290829, 0.004123663005884737, 0.004120836005313322, 0.004119477001950145, 0.004136178016779013, 0.004119617005926557, 0.004135736002353951, 0.004128642001887783, 0.004120859011891298, 0.004127838998101652, 0.004124115002923645, 0.004135318988119252, 0.004133621012442745, 0.0041186199960066006, 0.004127219013753347, 0.004116349009564146, 0.004131145004066639, 0.004118594995816238, 0.004132977992412634, 0.004121686011785641, 0.004126738989725709, 0.004120099998544902, 0.0041263659950345755, 0.004116708994843066];[0.042482783988816664, 0.04247204300190788, 0.04247906900127418, 0.042460671000299044, 0.03739101899554953, 0.03736656800901983, 0.03738840100413654, 0.034823326001060195, 0.03482810899731703, 0.03482501801045146, 0.034278740000445396, 0.0353558699862333, 0.034265220994711854, 0.03428683699166868, 0.03425384599540848, 0.03427464599371888, 0.03428050401271321, 0.034300974002690054, 0.03472152800532058, 0.03427563500008546, 0.034265936992596835, 0.03427128298790194, 0.034273436991497874, 0.03586551199259702, 0.03670051299559418, 0.03779799400945194, 0.037950953003019094, 0.038121286997920834, 0.038141657001688145, 0.03887106700858567, 0.03890014400531072, 0.03738997099571861, 0.037817256001289934, 0.03737983599421568, 0.035404002002906054, 0.035407436997047625, 0.03542162899975665, 0.03482582900323905, 0.03483650699490681, 0.035273242989205755, 0.034938718992634676, 0.034838637002394535, 0.03483563401096035, 0.034831181008485146, 0.03483227999822702, 0.03484673298953567, 0.03525443199032452, 0.0348316599993268, 0.03484400600427762, 0.03483454500383232];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.09179651798331179;0.19062604098871816;;;2.0766151611913335;;;[0.0941879050078569, 0.09800293200532906, 0.09365208700182848, 0.0994547869922826, 0.09441813801822718, 0.09608735400252044, 0.09439551099785604, 0.09504572398145683, 0.09959763698861934, 0.09537278501375113, 0.10165233699081, 0.0986857130046701, 0.0956933349953033, 0.09775964799337089, 0.09301558599690907, 0.0947216899949126, 0.09470439901633654, 0.09771791499224491, 0.09386150298814755, 0.1003824219951639, 0.09530948901374359, 0.100061133998679, 0.09731012399424799, 0.09824273599951994, 0.1005783390137367, 0.09380163399328012, 0.10086481799953617, 0.0971405350137502, 0.10005137900589034, 0.09898235500440933, 0.09179651798331179, 0.09660770000482444, 0.09785059101704974, 0.09536714099522214, 0.09523402499326039, 0.09645861400349531, 0.09724948098300956, 0.09832471099798568, 0.09952441199857276, 0.09793120399990585, 0.09761754698411096, 0.10067606599477585, 0.09821682200708892, 0.09777093400771264, 0.09900722799648065, 0.0930366490065353, 0.10110007598996162, 0.09872851299587637, 0.09742560000449885, 0.09370227799809072];[0.19626131700351834, 0.19062604098871816, 0.19770247500855476, 0.19258391199400648, 0.19694713100034278, 0.19251768301182892, 0.19690793300105724, 0.19335652398876846, 0.1950595149974106, 0.19669662399974186, 0.19259423299808986, 0.19953305899980478, 0.19485873500525486, 0.19682620700041298, 0.1948369160090806, 0.19718602400098462, 0.19698203601001296, 0.19536201900336891, 0.19777452400012407, 0.19699649600079283, 0.19831104800687172, 0.19303321499319281, 0.19962208399374504, 0.21127742000680882, 0.1999525760038523, 0.1942412799980957, 0.19961154500197154, 0.1982571900007315, 0.19640758899913635, 0.1995732569921529, 0.19280173799779732, 0.1996090809989255, 0.19480324200412724, 0.1987591090000933, 0.1979084269987652, 0.19619730200793128, 0.19980330399994273, 0.1934117119963048, 0.19906658299441915, 0.19958357300492935, 0.1947484260017518, 0.19535875499423128, 0.19584210400353186, 0.19831018499098718, 0.19419444201048464, 0.20155032799812034, 0.20147775700024795, 0.19637360199703835, 0.19764749199384823, 0.19541681501141284];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.09439129299425986;0.1880531929928111;;;1.9922726665503674;;;[0.10003919998416677, 0.09839754000131506, 0.0996639899967704, 0.09439129299425986, 0.0957417909958167, 0.10274542299157474, 0.09944910800550133, 0.10324212598789018, 0.10036161499738228, 0.10339100500277709, 0.1030906550004147, 0.10249561500677373, 0.10422212800767738, 0.10078005099785514, 0.10206604399718344, 0.09750856801110785, 0.10219856700859964, 0.10375882100197487, 0.10731614200631157, 0.10281353601021692, 0.09563501500815619, 0.1010477469972102, 0.1037595359957777, 0.09760125701723155, 0.10134760098299012, 0.09808137000072747, 0.10386612299771514, 0.0983254819875583, 0.10433956400083844, 0.10258484400401358, 0.10219236499688122, 0.10511483099253383, 0.10125720698852092, 0.10389500600285828, 0.10533580799528863, 0.10524407200864516, 0.1068920330144465, 0.10385008699086029, 0.10197278401756193, 0.09846758600906469, 0.10044006300449837, 0.10401248000562191, 0.10016409799573012, 0.10334047001379076, 0.10227260101237334, 0.10628909298975486, 0.1049809819960501, 0.10252380800375249, 0.10299363100784831, 0.1031941499968525];[0.194856931004324, 0.19162700000742916, 0.19276469000033103, 0.19070599100086838, 0.1935004970000591, 0.19501432799734175, 0.1948383920098422, 0.19486798701109365, 0.19429622001189273, 0.19310660898918286, 0.19118246399739292, 0.18906025199976284, 0.19223825199878775, 0.1931733210076345, 0.1944487190048676, 0.1952946709934622, 0.19289096198917832, 0.19447308900998905, 0.19068492601218168, 0.19317582300573122, 0.19359018398972694, 0.1961910360114416, 0.1922182879934553, 0.1942496630072128, 0.18895766299101524, 0.19206936300906818, 0.1883422259998042, 0.1945041709986981, 0.1895519089885056, 0.19133960400358774, 0.18845335899095517, 0.19451296400802676, 0.1886743280047085, 0.1941484010021668, 0.1880531929928111, 0.19371091898938175, 0.18847781399381347, 0.19589103800535668, 0.188615414997912, 0.1941149220074294, 0.18940366100287065, 0.19461045401112642, 0.18989129799592774, 0.1944851220032433, 0.1912272990011843, 0.1945968860090943, 0.18938555500062648, 0.19132395699853078, 0.18929018400376663, 0.19227240300097037];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0024112159881042317;0.001740608990075998;;;0.721880162815491;;;[0.0024112159881042317, 0.002424673017230816, 0.0024191819975385442, 0.002411536988802254, 0.0024192529963329434, 0.0024250419955933467, 0.0024204360088333488, 0.002419930009637028, 0.0035161639971192926, 0.0035303290060255677, 0.0035299009905429557, 0.003519324993249029, 0.0035199749836465344, 0.0035329719976289198, 0.0035207609907956794, 0.003519140009302646, 0.003517658988130279, 0.003521655991789885, 0.0035326569923199713, 0.0035222399892518297, 0.003520914979162626, 0.003531237001880072, 0.0035184990119887516, 0.0035293940163683146, 0.003527377004502341, 0.003524191997712478, 0.0035213950177421793, 0.003525316991726868, 0.003529213005094789, 0.0035206400061724707, 0.0035206299944547936, 0.0035196919925510883, 0.0035211980139138177, 0.003527748995111324, 0.0035187689936719835, 0.0035202830040361732, 0.0035230460052844137, 0.0035281880118418485, 0.0035329640086274594, 0.003535069990903139, 0.0035210130008636042, 0.0035265580227132887, 0.0035175079974578694, 0.0035173439973732457, 0.003525655993144028, 0.003522029990563169, 0.0035203760053263977, 0.003522402999806218, 0.003521606995491311, 0.0035256279952591285];[0.0017515719955554232, 0.0017458040092606097, 0.002260943001601845, 0.0017414500034647062, 0.0017431350133847445, 0.001746613997966051, 0.001744295994285494, 0.0017457009962527081, 0.0017432029999326915, 0.0017462260002503172, 0.0017519489920232445, 0.0017547960014780983, 0.0017410220025340095, 0.001745806002872996, 0.001740608990075998, 0.0017446109995944425, 0.0017432510067010298, 0.0017444809927837923, 0.0017473699990659952, 0.0017437640053685755, 0.001749741000821814, 0.0017474780033808202, 0.0017426900012651458, 0.0017427919956389815, 0.0017429099971195683, 0.0017471119936089963, 0.001741262007271871, 0.0017453579930588603, 0.0017439240036765113, 0.0017446860001655295, 0.0017476820066804066, 0.0017454679909860715, 0.0017428559949621558, 0.0017538860120112076, 0.0017420500080334023, 0.0017435370100429282, 0.0017433829925721511, 0.0017482379917055368, 0.0017436780035495758, 0.0017572940123500302, 0.0017452629981562495, 0.0017466510034864768, 0.0017420770018361509, 0.0017428900027880445, 0.0017462360119679943, 0.001745058994856663, 0.0017499269888503477, 0.0017456669884268194, 0.0017459520022384822, 0.0017467949946876615];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.061594036989845335;0.10832375900645275;;;1.7586728245188974;;;[0.06493843099451624, 0.061594036989845335, 0.06730726800742559, 0.07052213500719517, 0.07197186999837868, 0.07125285798974801, 0.071253132991842, 0.07123281199892517, 0.07088576200476382, 0.07270176100428216, 0.06822954199742526, 0.0653797449922422, 0.07290614799421746, 0.07087410498934332, 0.0725941519922344, 0.0735578800085932, 0.07115563300612848, 0.07114996301243082, 0.07076960000267718, 0.07135352199838962, 0.07370336999883875, 0.06688464600301813, 0.07138688299164642, 0.07256619598774705, 0.07289575699542183, 0.07409139099763706, 0.07050774898380041, 0.07219826499931514, 0.07070712698623538, 0.07181623399083037, 0.07353565300581977, 0.06767571000091266, 0.06339428199862596, 0.07505245400534477, 0.07350056098948698, 0.07638471201062202, 0.07238382000650745, 0.07356819801498204, 0.07297252699208912, 0.07449344100314192, 0.0731177440029569, 0.0655509810167132, 0.07129875999817159, 0.07038536899199244, 0.07140363502549008, 0.07109744600893464, 0.07280706999881659, 0.07319048000499606, 0.06870260499999858, 0.0728655899874866];[0.1120946450100746, 0.11158590599370655, 0.1119213929923717, 0.11145766200206708, 0.11183858300501015, 0.11195859601139091, 0.11252364100073464, 0.11266860899922904, 0.11246790600125678, 0.11171960199135356, 0.11231083600432612, 0.1119305549946148, 0.11292895399674308, 0.11313415699987672, 0.11428453000553418, 0.1138255929981824, 0.1161969910026528, 0.11357099399901927, 0.11166485400462989, 0.1127238170010969, 0.11290323399589397, 0.11318203099654056, 0.11299588000110816, 0.11305610499402974, 0.11214058699260931, 0.11349417599558365, 0.11193746099888813, 0.1136906989995623, 0.11238688600133173, 0.11264993899385445, 0.1124074339895742, 0.11290722599369474, 0.11205087800044566, 0.11375541599409189, 0.11407215800136328, 0.11628595700312871, 0.11286074900999665, 0.11235652599134482, 0.11307796399341896, 0.1121490750083467, 0.11649985599797219, 0.11357563399360515, 0.1109102820046246, 0.11344737499894109, 0.11142258500331081, 0.11503725699731149, 0.10832375900645275, 0.11297704599564895, 0.11118653399171308, 0.1146454910049215];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0021317869977792725;0.0024016270035644993;;;1.126579253024024;;;[0.002170923995436169, 0.0021317869977792725, 0.0021472089865710586, 0.002145215985365212, 0.0021561820030910894, 0.0021718849893659353, 0.0021640729974023998, 0.002154431989765726, 0.002154043992049992, 0.0021406640007626265, 0.0021592560078715906, 0.0021533219987759367, 0.002150575994164683, 0.0021363190026022494, 0.002151469001546502, 0.0036725490062963217, 0.0036602749896701425, 0.003694607992656529, 0.003677196000353433, 0.0037024760094936937, 0.003668131001177244, 0.003705950002768077, 0.0036572139943018556, 0.0036658390017692, 0.0037007749924669042, 0.003679651999846101, 0.0037918140151305124, 0.003675956992083229, 0.003664792006020434, 0.00368868799705524, 0.0036670950066763908, 0.0036682520003523678, 0.0037079329922562465, 0.003686082985950634, 0.00366254300752189, 0.0036656479933299124, 0.0037086600059410557, 0.003717658997629769, 0.0036678960168501362, 0.003671013007988222, 0.003669960002298467, 0.003669292986160144, 0.003684547991724685, 0.00367263299995102, 0.0036714470043079928, 0.0036581749882316217, 0.0036988810024922714, 0.0036739639763254672, 0.003701816007378511, 0.0036653499846579507];[0.00254272400343325, 0.002438091003568843, 0.0025545489916112274, 0.0024417719978373498, 0.002443284000037238, 0.002409321998129599, 0.002403196005616337, 0.002405259001534432, 0.002461709998897277, 0.0024222219944931567, 0.0024204960063798353, 0.0024140870082192123, 0.0024194420111598447, 0.002488776997779496, 0.0025394550029886886, 0.0024084210017463192, 0.0024099630099954084, 0.0024546170025132596, 0.0024508390051778406, 0.002414047994534485, 0.0024208760005421937, 0.0024275340110762045, 0.002539548004278913, 0.002406661005807109, 0.0024027769977692515, 0.0024134499981300905, 0.0024092520034173504, 0.002441842996631749, 0.0024071939988061786, 0.002442915996653028, 0.0024328600120497867, 0.002405680002993904, 0.0024016270035644993, 0.0024119440058711916, 0.0024132480029948056, 0.002406100000371225, 0.00244472200574819, 0.0024235820019384846, 0.0024159610038623214, 0.0024110119993565604, 0.0024451109929941595, 0.0024428820033790544, 0.0025323190056951717, 0.002446988000883721, 0.0024509799986844882, 0.0024466700124321505, 0.002412668996839784, 0.002439373012748547, 0.0024397850065724924, 0.002450484986184165];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0036510859936242923;0.0024093300016829744;;;0.6598940714872962;;;[0.0036685820086859167, 0.0036631280090659857, 0.003698600994539447, 0.0036961940058972687, 0.003668299992568791, 0.0036597279977286234, 0.003696957995998673, 0.0037819380086148158, 0.003660613001557067, 0.003698963002534583, 0.003654934000223875, 0.0036958639975637197, 0.003695396997500211, 0.003666231015813537, 0.0036632129922509193, 0.003691973994136788, 0.0037187790003372356, 0.0036648110108217224, 0.003687229997012764, 0.003719112995895557, 0.003662937000626698, 0.0036655220173997805, 0.003678389999549836, 0.0036968240019632503, 0.003692530997795984, 0.0036767880083061755, 0.0036510859936242923, 0.0036655810108641163, 0.0036662580096162856, 0.003673741011880338, 0.003689785997266881, 0.0036952609953004867, 0.0036996129929320887, 0.0036633329873438925, 0.0036729220009874552, 0.0036634499992942438, 0.0036851440090686083, 0.0036881679989164695, 0.003658025001641363, 0.003657933004433289, 0.0036677710013464093, 0.003700175991980359, 0.003658609013655223, 0.0036964409955544397, 0.003708314005052671, 0.003695981009514071, 0.003695649007568136, 0.0037050899991299957, 0.0036874889919999987, 0.00367513598757796];[0.0024501009902451187, 0.0024467809998895973, 0.002443819001200609, 0.002410660992609337, 0.002451868000207469, 0.0024503199965693057, 0.0024432200007140636, 0.0024411150079686195, 0.002415212002233602, 0.00244949699845165, 0.0024389559985138476, 0.0024210389965446666, 0.0024541960010537878, 0.002443652003421448, 0.0024093300016829744, 0.0024586009967606515, 0.0024125280033331364, 0.0024188130046240985, 0.002443406992824748, 0.002426029008347541, 0.0024469749914715067, 0.0024257309996755794, 0.002412802990875207, 0.002446614991640672, 0.0025443470076425, 0.0024335799971595407, 0.002421426004730165, 0.00241768300475087, 0.0024469299969496205, 0.002438979994622059, 0.0024470369971822947, 0.002445217003696598, 0.0024473450030200183, 0.0025454930000705644, 0.0024241110077127814, 0.002429465006571263, 0.002449658000841737, 0.002438040988636203, 0.0024123899929691106, 0.002421324999886565, 0.00244655400456395, 0.0024102099996525794, 0.0024154669954441488, 0.002411260997178033, 0.002415775990812108, 0.0024288860004162416, 0.0024187770031858236, 0.002418711010250263, 0.0024580619938205928, 0.0024233130097854882];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.03291249200992752;0.0439291869988665;;;1.3347268564658055;;;[0.03605967201292515, 0.036276696002460085, 0.03576162600074895, 0.034379516015178524, 0.033738358004484326, 0.03296762300306, 0.03359327500220388, 0.033740154016413726, 0.035552044995711185, 0.03609976201551035, 0.03469690900237765, 0.03442021600494627, 0.034026631008600816, 0.03362107399152592, 0.03478718599944841, 0.036089244997128844, 0.03625946999818552, 0.03586662097950466, 0.035338509012944996, 0.034802619004040025, 0.03364506200887263, 0.03329875502095092, 0.03381833199819084, 0.033507186992210336, 0.03302676300518215, 0.033110457996372133, 0.03292238200083375, 0.03307334399141837, 0.033725186993251555, 0.0334746100124903, 0.033074327002395876, 0.03291249200992752, 0.033164125998155214, 0.034156323003116995, 0.03334627799631562, 0.03314219198364299, 0.03319149400340393, 0.033719294995535165, 0.03297534199373331, 0.03334490999986883, 0.033186877000844106, 0.033522158992127515, 0.03425360799883492, 0.03572884599270765, 0.036464738004724495, 0.0357591729843989, 0.035977923005702905, 0.03409568798088003, 0.034239785993122496, 0.03386133100138977];[0.04443254899524618, 0.04673349599761423, 0.04697057900193613, 0.046409172005951405, 0.04504943700158037, 0.04694970900891349, 0.04645748599432409, 0.04443569699651562, 0.04617354099173099, 0.047071813998627476, 0.046495194008457474, 0.044351935997838154, 0.04696852799679618, 0.047477150001213886, 0.04582760100311134, 0.04545341301127337, 0.04717666898795869, 0.04696757500641979, 0.04522786299639847, 0.04600376301095821, 0.047546353001962416, 0.04678642499493435, 0.04474016600579489, 0.046635777995106764, 0.04717514000367373, 0.04683235900301952, 0.04394982800295111, 0.04757764999521896, 0.04712810300407, 0.04686898799263872, 0.0439291869988665, 0.0471166049974272, 0.04712585700326599, 0.046507045000907965, 0.044626065995544195, 0.047244410001439974, 0.04737534900777973, 0.04627107200212777, 0.04522498000005726, 0.04758207099803258, 0.04701150700566359, 0.04670553900359664, 0.04500788300356362, 0.047075959999347106, 0.04745176900178194, 0.04642367899941746, 0.04518682799243834, 0.04719704399758484, 0.04735900000378024, 0.04681056899426039];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.007313873997190967;0.013843228996847756;;;1.8927355054468415;;;[0.007313873997190967, 0.007339098010561429, 0.007512379001127556, 0.007935747009469196, 0.007730714001809247, 0.007526851986767724, 0.007723522998276167, 0.0075654679822037, 0.007570610992843285, 0.007946005993289873, 0.00772802198480349, 0.007573074995889328, 0.007766338007058948, 0.007573674010927789, 0.007681580987991765, 0.0077797779958928, 0.0077308560139499605, 0.007571171983727254, 0.008218078990466893, 0.007561211998108774, 0.008031801990000531, 0.007838683988666162, 0.007720353998593055, 0.007839926998713054, 0.007838063000235707, 0.007842069011530839, 0.007828803994925693, 0.00782901699130889, 0.007959359005326405, 0.00762106801266782, 0.007471207019989379, 0.007609890992171131, 0.0075326309888623655, 0.007615704991621897, 0.007890640015830286, 0.007621033990290016, 0.007536100005381741, 0.008122176004690118, 0.007629978994373232, 0.0076213549909880385, 0.007900756987510249, 0.008081563006271608, 0.007923623998067342, 0.0077105460077291355, 0.0075693130056606606, 0.008132291011861525, 0.007892958004958928, 0.007771567004965618, 0.007423947012284771, 0.007655405992409214];[0.014080574008403346, 0.014091293007368222, 0.014072039994061925, 0.014156215998809785, 0.014059146007639356, 0.013843228996847756, 0.014557218994013965, 0.014521917008096352, 0.014184045998263173, 0.014291790008428507, 0.014073956990614533, 0.014107971990597434, 0.014194288989529014, 0.01394658199569676, 0.014119727013166994, 0.014098667001235299, 0.014467820001300424, 0.01389219299016986, 0.01412428698677104, 0.014025951008079574, 0.014030714999535121, 0.013907583997934125, 0.01397837400145363, 0.014494316012132913, 0.013983805998577736, 0.013975391993881203, 0.013945730999694206, 0.014076847000978887, 0.014086141003645025, 0.014172857001540251, 0.01430883900320623, 0.014022443996509537, 0.014040679001482204, 0.014125046989647672, 0.014345014002174139, 0.014065183990169317, 0.014130921990727074, 0.01453754999965895, 0.013891319002141245, 0.014083108006161638, 0.014059246008400805, 0.014074892998905852, 0.01431436299753841, 0.014177166012814268, 0.014505387007375248, 0.014220045995898545, 0.013938375996076502, 0.014013521009474061, 0.014128666996839456, 0.01418898900737986];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.014219284013961442;0.024586116007412784;;;1.7290684948181987;;;[0.014773059010622092, 0.015591257004416548, 0.016210360001423396, 0.015959168988047168, 0.015273764991434291, 0.015272382006514817, 0.014542647011694498, 0.014541607000865042, 0.014545584010193124, 0.014548091989126988, 0.01434611999138724, 0.01453643199056387, 0.01466410601278767, 0.014497929994831793, 0.014697515987791121, 0.014844602992525324, 0.01499804800550919, 0.015109328989638016, 0.015242292996845208, 0.015582653009914793, 0.01626267000392545, 0.016236247000051662, 0.01567852399602998, 0.015148244987358339, 0.014536582995788194, 0.014432282012421638, 0.014331501006381586, 0.01422505101072602, 0.014219284013961442, 0.014461605998803861, 0.014575943991076201, 0.01469985200674273, 0.014873852996970527, 0.014723070999025367, 0.014723026994033717, 0.014873313004500233, 0.014718440012075007, 0.014948633994208649, 0.015050517991767265, 0.01459235699439887, 0.014916950996848755, 0.015055786003358662, 0.01537149002251681, 0.015671754998038523, 0.016237019997788593, 0.01623503799783066, 0.015559656996629201, 0.015275633006240241, 0.014768475011806004, 0.014666371993371285];[0.024734197999350727, 0.025112862000241876, 0.024704726005438715, 0.024973759005661123, 0.025232685991795734, 0.02470305099268444, 0.024828677996993065, 0.025515876986901276, 0.024978764005936682, 0.02503531200636644, 0.025604455004213378, 0.02495797000301536, 0.02497649600263685, 0.025946875000954606, 0.024586116007412784, 0.02499942999565974, 0.026111744999070652, 0.02483487299468834, 0.02502628500224091, 0.026087139995070174, 0.024728157004574314, 0.024977481007226743, 0.025834339001448825, 0.024839766003424302, 0.024981832000776194, 0.026130544996703975, 0.024838678000378422, 0.025032307996298186, 0.025803918004385196, 0.024843157996656373, 0.025101281004026532, 0.026104706004844047, 0.024974790998385288, 0.024959904010756873, 0.026093483000295237, 0.024984992007375695, 0.02501072798622772, 0.026095009001437575, 0.024824968000757508, 0.024986176009406336, 0.025674745003925636, 0.024726759002078325, 0.02503619799972512, 0.0260901629953878, 0.024984556002891622, 0.025070953997783363, 0.0260979180020513, 0.024831133996485732, 0.0248738349910127, 0.026039211006718688];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0020172630029264838;0.0024025980092119426;;;1.191018724740624;;;[0.0020439950021682307, 0.0020297470036894083, 0.0020172630029264838, 0.0020303890050854534, 0.0020266200008336455, 0.0020432330056792125, 0.0020177330006845295, 0.0020337850000942126, 0.002055066986940801, 0.0020272749970899895, 0.0020375830063130707, 0.002040658990154043, 0.0020454720070119947, 0.003536666015861556, 0.0035685050097526982, 0.0035359259927645326, 0.0038056119956308976, 0.0037156340113142505, 0.0036774659965885803, 0.0037052039988338947, 0.0037025349884061143, 0.003696558007504791, 0.003715226994245313, 0.003673991988762282, 0.0037077959859743714, 0.003676888009067625, 0.0036685470113297924, 0.0037141900102142245, 0.003685137999127619, 0.0038163309945957735, 0.0036868610040983185, 0.0036982479941798374, 0.0036861330008832738, 0.0037240650126477703, 0.0037162879889365286, 0.0036699469928862527, 0.0037065940123284236, 0.0036761609808309004, 0.0037127550167497247, 0.003677398999570869, 0.0036780950031243265, 0.003702999005327001, 0.0037126209936104715, 0.003676050007925369, 0.0036738920025527477, 0.0037997550098225474, 0.0036684259976027533, 0.0037108309916220605, 0.0037192590098129585, 0.0037978610052959993];[0.0024561750033171847, 0.002462853997712955, 0.0024279369972646236, 0.0024209740076912567, 0.0024085049954010174, 0.0024610039981780574, 0.002454681001836434, 0.002455053006997332, 0.002439436997519806, 0.0025524700031382963, 0.0024246999964816496, 0.0024109600053634495, 0.0024230810086010024, 0.0024174099962692708, 0.002442900004098192, 0.0024515189870726317, 0.002425755010335706, 0.0024207889946410432, 0.0024120969901559874, 0.0025566300028003752, 0.0024505690089426935, 0.0024170359974959865, 0.0024730300065129995, 0.002422892997856252, 0.002459078998072073, 0.002450582993333228, 0.002444248995743692, 0.0024131149984896183, 0.002425478000077419, 0.0024025980092119426, 0.0024547640059608966, 0.0024438919936073944, 0.00242263799009379, 0.002412939997157082, 0.0024533419928047806, 0.0024255019961856306, 0.002451302992994897, 0.0024205209920182824, 0.0024489259958500043, 0.0024223970103776082, 0.0024559309968026355, 0.002458906004903838, 0.0024442249996354803, 0.0024152379919542, 0.0024626730009913445, 0.0024311089946422726, 0.0024521299928892404, 0.0024124589981511235, 0.0024416999949608, 0.002426810999168083];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.004890985001111403;0.003265669001848437;;;0.667691477505321;;;[0.0048949009797070175, 0.004894110999885015, 0.00489588500931859, 0.00489597101113759, 0.0048921540001174435, 0.004897506994893774, 0.004893795005045831, 0.004908199989586137, 0.0048946870083455, 0.00490173400612548, 0.004891365009825677, 0.004898280996712856, 0.004892217009910382, 0.004901773005258292, 0.004892608994850889, 0.0048953460063785315, 0.004907153008389287, 0.004897336009889841, 0.00489419000223279, 0.004892678000032902, 0.004895578007563017, 0.004896023005130701, 0.004895707999821752, 0.004901975000393577, 0.004891392003628425, 0.0048988399939844385, 0.004894327008514665, 0.0049000340077327564, 0.004891327014775015, 0.004894036013865843, 0.004894359008176252, 0.004895623016636819, 0.004896262995316647, 0.004894706013146788, 0.004896751022897661, 0.004897159989923239, 0.004896757993265055, 0.004899893989204429, 0.004895824007689953, 0.004899137013126165, 0.004893065997748636, 0.004897258026176132, 0.004890985001111403, 0.004895417005172931, 0.004895616002613679, 0.0049009400099748746, 0.004895897000096738, 0.004899665989796631, 0.0049039590085158125, 0.004896197991911322];[0.003282549005234614, 0.003270096000051126, 0.0032719349983381107, 0.003270576009526849, 0.0032720919989515096, 0.0032765430078143254, 0.0032691680098650977, 0.003271600988227874, 0.0032733190018916503, 0.003280602002632804, 0.003269570996053517, 0.003272724003181793, 0.003272927991929464, 0.003269054999691434, 0.003273716996773146, 0.003271595007390715, 0.003268988002673723, 0.0032744630007073283, 0.003271585999755189, 0.0032704749901313335, 0.003268487998866476, 0.00329081600648351, 0.003268542990554124, 0.003269704000558704, 0.0032677689887350425, 0.0032683600002201274, 0.0032707979989936575, 0.0032823939982336015, 0.0032704030018066987, 0.0032714480039430782, 0.003273490001447499, 0.0032689950021449476, 0.003270911009167321, 0.003271527006290853, 0.0032679490104783326, 0.003267082996899262, 0.003271346999099478, 0.003265669001848437, 0.0032724030024837703, 0.003270265005994588, 0.0032699030125513673, 0.0032719119917601347, 0.0032704990007914603, 0.0032732659892644733, 0.0032715650013415143, 0.003266190004069358, 0.003273287002230063, 0.003268296000896953, 0.0032783780043246225, 0.0032707520003896207];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.004884951995336451;0.003265730003477074;;;0.6685285764516806;;;[0.00489781099895481, 0.0048944099980872124, 0.004892843004199676, 0.0048989789938787, 0.00489025900606066, 0.004897402992355637, 0.004895506004686467, 0.004899998995824717, 0.004894041005172767, 0.004896444996120408, 0.004899368999758735, 0.004897397011518478, 0.004884951995336451, 0.004892795986961573, 0.00489088699396234, 0.004889285017270595, 0.0048904489958658814, 0.004894123994745314, 0.004897049002465792, 0.004893377990811132, 0.0048939469998003915, 0.004897883991361596, 0.0048930650082184, 0.0049015560070984066, 0.004895332996966317, 0.004895512014627457, 0.004889614996500313, 0.00489842300885357, 0.0048942119901767, 0.004894908997812308, 0.004889536008704454, 0.004894215991953388, 0.004897721009911038, 0.004897958002402447, 0.004896279991953634, 0.004897420003544539, 0.004908133996650577, 0.004901658991002478, 0.004894660014542751, 0.004909730007057078, 0.00489752198336646, 0.004900832020211965, 0.004892199009191245, 0.004896946004009806, 0.004889326999546029, 0.004901664986391552, 0.004891461998340674, 0.004893928999081254, 0.00489560300775338, 0.004901506996247917];[0.0032870809955056757, 0.0032666280021658167, 0.003280103992437944, 0.0032699570001568645, 0.003270597997470759, 0.0032781560003058985, 0.003290423992439173, 0.0032690579973859712, 0.00326962600229308, 0.00327114800165873, 0.0032688130013411865, 0.0032743969932198524, 0.0032724580087233335, 0.0032679059950169176, 0.0032714270055294037, 0.003267477994086221, 0.0032724889897508547, 0.0032693109969841316, 0.0032694669935153797, 0.0032716839923523366, 0.0032673100067768246, 0.0032708119979361072, 0.0032716940040700138, 0.0032742329931352288, 0.003273192996857688, 0.0032674079993739724, 0.0032748210069257766, 0.003270492990850471, 0.003269909997470677, 0.0032698489958420396, 0.0032782640046207234, 0.0032700489973649383, 0.0032682160090189427, 0.0032741040049586445, 0.003269651992013678, 0.003271192006650381, 0.0032681339944247156, 0.0032796000014059246, 0.003265730003477074, 0.00326589000178501, 0.0032724169868743047, 0.00327140701119788, 0.0032725979981478304, 0.003270164001150988, 0.0032687990023987368, 0.0032720289891585708, 0.0032712539978092536, 0.0032663870078977197, 0.0032714830012992024, 0.003270535991759971];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.006682822990114801;0.004875881990301423;;;0.7296141162969307;;;[0.006704346000333317, 0.006701896010781638, 0.006696934011415578, 0.0067031210055574775, 0.006698316996335052, 0.006686876004096121, 0.006703100982122123, 0.006700196012388915, 0.006688396984827705, 0.006713346010656096, 0.006700432990328409, 0.006682822990114801, 0.006695359988952987, 0.006713427981594577, 0.006706423999276012, 0.006699268007650971, 0.006696498996461742, 0.006704380997689441, 0.006701146994601004, 0.00670598799479194, 0.006699155012029223, 0.006699770005070604, 0.006705273990519345, 0.006697889984934591, 0.006708059998345561, 0.006701865990180522, 0.006697738004731946, 0.006704034996801056, 0.006699097983073443, 0.006701828999212012, 0.006708209999487735, 0.006689340007142164, 0.006707826993078925, 0.0066968260071007535, 0.0067020350106759, 0.006685550004476681, 0.006699553006910719, 0.006696409007417969, 0.006716790012433194, 0.006704803992761299, 0.0066974639921681955, 0.006701150996377692, 0.0067000519920839, 0.006702723010675982, 0.006697294011246413, 0.006703466002363712, 0.006726434003212489, 0.006697961987811141, 0.006712654998409562, 0.006705539999529719];[0.004896315003861673, 0.00490342199918814, 0.004903770997771062, 0.0049022629973478615, 0.0049009170033968985, 0.004894722005701624, 0.0048951009957818314, 0.004887736999080516, 0.00488483598746825, 0.004886599999736063, 0.004884024994680658, 0.004896402999293059, 0.0048830720043042675, 0.004895548001513816, 0.004883400004473515, 0.0048793200112413615, 0.004888106996077113, 0.00489120400743559, 0.0048883979907259345, 0.004889395000645891, 0.004887850998784415, 0.004890821001026779, 0.004900489002466202, 0.004889264993835241, 0.004910998992272653, 0.004897863997030072, 0.004899831008515321, 0.00490042200544849, 0.004891653006779961, 0.004891224001767114, 0.004898931001662277, 0.004884184003458358, 0.004888323994236998, 0.004888042007223703, 0.0048964510060613975, 0.004886132999672554, 0.004890009993687272, 0.004875881990301423, 0.004898692001006566, 0.0048918309912551194, 0.004885627000476234, 0.004890049007371999, 0.0049120719922939315, 0.0048968969931593165, 0.004896629994618706, 0.004898504994343966, 0.004888404000666924, 0.0048886749864323065, 0.004885032001766376, 0.004884897993179038];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0066906249994644895;0.004877618994214572;;;0.7290229230609953;;;[0.0067141990148229524, 0.00669846500386484, 0.006696536001982167, 0.0067006600147578865, 0.00671261599927675, 0.006706165993819013, 0.006690649985102937, 0.006699552002828568, 0.0067036010150332, 0.006717806012602523, 0.006698536002659239, 0.0066983349970541894, 0.006713348004268482, 0.006705411011353135, 0.006702660000883043, 0.00669638899853453, 0.00669594100327231, 0.006721260986523703, 0.006706978005240671, 0.006696326992823742, 0.006703784005367197, 0.006710210989695042, 0.006712367001455277, 0.006696372001897544, 0.00671038098516874, 0.006717640004353598, 0.00671136898745317, 0.006710767018375918, 0.0067158859892515466, 0.006695837015286088, 0.006713599999784492, 0.006706104992190376, 0.0066992309875786304, 0.006701831007376313, 0.006698144003166817, 0.006714360002661124, 0.006707079999614507, 0.006699445002595894, 0.0066906249994644895, 0.0067021099966950715, 0.0067008939950028434, 0.00670523100416176, 0.006709205990773626, 0.006701338992570527, 0.0067006370081799105, 0.006701154998154379, 0.006699317993479781, 0.00670217999140732, 0.0067081120068905875, 0.00670870699104853];[0.004905676993075758, 0.004890552998404019, 0.004909831011900678, 0.004882124994765036, 0.004893934994470328, 0.00488856399897486, 0.004877618994214572, 0.004897072998574004, 0.004888202995061874, 0.004888191993813962, 0.004883908011834137, 0.004888839001068845, 0.004897606995655224, 0.004885084999841638, 0.004898309998679906, 0.004903504013782367, 0.004890570999123156, 0.0049030779919121414, 0.00488293899979908, 0.004889900999842212, 0.0048844959965208545, 0.004889308009296656, 0.004900999992969446, 0.004889083007583395, 0.0048923240101430565, 0.004884213994955644, 0.004882115012151189, 0.004903206994640641, 0.004899976993328892, 0.004884077003225684, 0.004888021998340264, 0.004879853004240431, 0.004882214998360723, 0.004883325003902428, 0.004906772999675013, 0.004888989991741255, 0.004892216995358467, 0.00489094399381429, 0.004896921003819443, 0.004901257998426445, 0.004889375995844603, 0.004880335996858776, 0.004886448994511738, 0.00488938600756228, 0.0048825169942574576, 0.004899071995168924, 0.004920657011098228, 0.004892320997896604, 0.004900501997326501, 0.004879597996477969];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.03231134901579935;0.0777717900054995;;;2.406949643837874;;;[0.03517664399987552, 0.03529991600953508, 0.03561306599294767, 0.034771899998304434, 0.03663412798778154, 0.03533213598711882, 0.03503708499192726, 0.03670874499948695, 0.03506140600075014, 0.036419695999938995, 0.03700061800191179, 0.03687763599737082, 0.036703988997032866, 0.03587485200841911, 0.03563538899470586, 0.03413189499406144, 0.03500836699095089, 0.03339986701030284, 0.035675672013894655, 0.03424341000209097, 0.03477255400503054, 0.03472904901718721, 0.032785959003376774, 0.0357771609997144, 0.03380156999628525, 0.03636190600809641, 0.03363037000235636, 0.03645579800650012, 0.03382889500062447, 0.03583070200693328, 0.03551203700772021, 0.035540994998882525, 0.0359276039962424, 0.03549975900386926, 0.03553427799488418, 0.03502778000256512, 0.03434599400497973, 0.034882164996815845, 0.03429737300029956, 0.0327499809791334, 0.03589078600634821, 0.032426615012809634, 0.03561704700405244, 0.03383689098700415, 0.03231134901579935, 0.03611766401445493, 0.033058947999961674, 0.035772815012023784, 0.03391657100291923, 0.03329696100263391];[0.0819037110049976, 0.08151293599803466, 0.08187601699319202, 0.08021607999398839, 0.0799772050086176, 0.07808588100306224, 0.07802584499586374, 0.07907491800142452, 0.08026334500755183, 0.08117638100520708, 0.08204081999429036, 0.08185671200044453, 0.0784943740000017, 0.07815830300387461, 0.07983307699032594, 0.08037731298827566, 0.0802718159975484, 0.08224041298672091, 0.08191490100580268, 0.0777717900054995, 0.07903117299429141, 0.08012326099560596, 0.08057424498838373, 0.08107622899115086, 0.08287044099415652, 0.08120645199960563, 0.07890876400051638, 0.0794322750007268, 0.08011493399681058, 0.08059135900111869, 0.08127111400244758, 0.08228351999423467, 0.0800214769988088, 0.07849693000025582, 0.07890228899486829, 0.07926135700836312, 0.08193475200096145, 0.08155032599461265, 0.08120332700491417, 0.08039886299229693, 0.07923327499884181, 0.07923144999949727, 0.07995790301356465, 0.08131119799509179, 0.08114843799558003, 0.08183029400242958, 0.08225980299175717, 0.07786113700421993, 0.07904742201208137, 0.08096405700780451];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.007148953998694196;0.014060403002076782;;;1.9667776579126133;;;[0.007180474000051618, 0.0071673530037514865, 0.007153212995035574, 0.007165431001340039, 0.007154486986109987, 0.00715578900417313, 0.007168292999267578, 0.007161621993873268, 0.007153771992307156, 0.007160709996242076, 0.00716636300785467, 0.007160869994550012, 0.0071546649996889755, 0.007154876002459787, 0.007160096996813081, 0.007159747008699924, 0.007152544989367016, 0.007166044000769034, 0.0071595250046812, 0.007159594009863213, 0.007167735006078146, 0.007156638996093534, 0.007169601987698115, 0.007153778002248146, 0.0071610330196563154, 0.007162413021433167, 0.007156514999223873, 0.007161237008403987, 0.007162681999034248, 0.007148953998694196, 0.007159545013564639, 0.00715834999573417, 0.007160340988775715, 0.007153408005251549, 0.00716052099596709, 0.007159565982874483, 0.007163435002439655, 0.007159204003983177, 0.007152443999075331, 0.007161511006415822, 0.00715732500248123, 0.007154856997658499, 0.007160733002820052, 0.007159878994571045, 0.007160363995353691, 0.007156595995184034, 0.007153796992497519, 0.007155903993407264, 0.0071631309983786196, 0.0071613350010011345];[0.01953339199826587, 0.019529324999894015, 0.019522628004779108, 0.019538395004929043, 0.01606766901386436, 0.01606961300421972, 0.01605682700756006, 0.01608005199523177, 0.016051083002821542, 0.016057628992712125, 0.01606183100375347, 0.015027483997982927, 0.014588181002181955, 0.014589065001928248, 0.014608325000153854, 0.014588320002076216, 0.014591162995202467, 0.014577652997104451, 0.015018063990282826, 0.014586923003662378, 0.014587907993700355, 0.014594798005418852, 0.014417066995520145, 0.014418254999327473, 0.014438600002904423, 0.014898310997523367, 0.014230269996915013, 0.014245236001443118, 0.01423615099338349, 0.014264957993873395, 0.014238281000871211, 0.014234253001632169, 0.014659248990938067, 0.014236535003874451, 0.01424549100920558, 0.014229940003133379, 0.014250167994759977, 0.014251776010496542, 0.014241479002521373, 0.014663246998679824, 0.01422968800761737, 0.0140751349972561, 0.014060403002076782, 0.014078908003284596, 0.014090623997617513, 0.014076278996071778, 0.014485501000308432, 0.014068580989260226, 0.014074847000301816, 0.014083434012718499];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.00422296799661126;0.004797674002475105;;;1.136090542557988;;;[0.00423886498901993, 0.004224920994602144, 0.004227308003464714, 0.004223189011099748, 0.004225238997605629, 0.00422296799661126, 0.004229956000926904, 0.00603792499168776, 0.006031461001839489, 0.006040775988367386, 0.006030744989402592, 0.006029670985299163, 0.006028447009157389, 0.006032183999195695, 0.006031389013514854, 0.006026772010955028, 0.00603139802115038, 0.006028514995705336, 0.006034772988641635, 0.006031912998878397, 0.0060456040082499385, 0.006034190009813756, 0.006036817008862272, 0.006039262007107027, 0.006035964979673736, 0.006033569006831385, 0.006042207998689264, 0.006031659984728321, 0.006038154999259859, 0.006031475990312174, 0.0060313689900795, 0.0060329580010147765, 0.006040473002940416, 0.006030741991708055, 0.006029304015100934, 0.0060313699941616505, 0.006034039004589431, 0.00603635999141261, 0.006032908000634052, 0.0060304090147838, 0.006040804990334436, 0.006030530988937244, 0.006025291993864812, 0.006036974999005906, 0.006032874007360078, 0.006033834986737929, 0.006034923993865959, 0.0060288410022621974, 0.006029402997228317, 0.006032406992744654];[0.0048178690049098805, 0.004816197004402056, 0.0048143019957933575, 0.004800142996828072, 0.004801841001608409, 0.00479769500088878, 0.004801025992492214, 0.004798328998731449, 0.004803749994607642, 0.004801149989361875, 0.004800141992745921, 0.004802932002348825, 0.004798106994712725, 0.004801110000698827, 0.004798196998308413, 0.004812287006643601, 0.004802039999049157, 0.004800196998985484, 0.004798698995728046, 0.004799646005267277, 0.004802137002116069, 0.004801014001714066, 0.00480156799312681, 0.004801425006007776, 0.004801708011655137, 0.004804174997843802, 0.004802944007678889, 0.004801860006409697, 0.00479951300076209, 0.004801700997631997, 0.004800416994839907, 0.0048012400075094774, 0.004797674002475105, 0.004799169008038007, 0.004797806992428377, 0.004801290997420438, 0.004801335991942324, 0.004801224000402726, 0.004799059999641031, 0.004800444992724806, 0.004799016009201296, 0.004802604002179578, 0.004802796000149101, 0.004799720001756214, 0.004801702001714148, 0.004802512004971504, 0.004805341988685541, 0.004801413000677712, 0.0048103829903993756, 0.004798039008164778];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.006026574017596431;0.004798487003426999;;;0.7962213671343527;;;[0.006052456010365859, 0.006038735009497032, 0.006032160003087483, 0.0060343440127326176, 0.006030194999766536, 0.006031903991242871, 0.0060295709990896285, 0.006031544005963951, 0.006039325991878286, 0.006026574017596431, 0.006031358003383502, 0.006031683005858213, 0.006036773003870621, 0.0060286450025159866, 0.006028079005773179, 0.006027668001479469, 0.0060324519872665405, 0.006032031000358984, 0.0060337369941407815, 0.0060360720090102404, 0.006029850002960302, 0.0060314809961710125, 0.006033201003447175, 0.006033245997969061, 0.00603388600575272, 0.006026816990924999, 0.006035001017153263, 0.006031494005583227, 0.006053200995665975, 0.006045364003512077, 0.0060281589976511896, 0.006031652010278776, 0.006041405998985283, 0.006034285994246602, 0.0060312790010357276, 0.006028100004186854, 0.006029209995176643, 0.006030251999618486, 0.006031726996297948, 0.0060305820079520345, 0.006032976001733914, 0.0060289739922154695, 0.006033984987880103, 0.006034760997863486, 0.006031256998539902, 0.006035850994521752, 0.006032079007127322, 0.006033498008036986, 0.00603838601091411, 0.00604105599632021];[0.004806066004675813, 0.004813606006791815, 0.004804591997526586, 0.004803363000974059, 0.004804205003893003, 0.0048033000057330355, 0.004800818001967855, 0.004802996001672, 0.00480224599596113, 0.004805651988135651, 0.004802020004717633, 0.004801853006938472, 0.004800975002581254, 0.004803338990313932, 0.004803349002031609, 0.004803392002941109, 0.00480373899335973, 0.004807456003618427, 0.004804198004421778, 0.004802912997547537, 0.004801420000148937, 0.0047993390035117045, 0.004803771007573232, 0.0048061620036605746, 0.004800766997504979, 0.004806201002793387, 0.004803571995580569, 0.004803417992661707, 0.004802690993528813, 0.004801211995072663, 0.00480492199130822, 0.004800677997991443, 0.004798487003426999, 0.004802730996743776, 0.004803025993169285, 0.0048005680000642315, 0.004801318995305337, 0.004799461006768979, 0.00480416500067804, 0.004808249999769032, 0.004802347990334965, 0.0048058259999379516, 0.004800569004146382, 0.004807069009984843, 0.004804483003681526, 0.004800620008609258, 0.0048027909942902625, 0.004802098002983257, 0.004802581999683753, 0.0047997719957493246];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0035807999956887215;0.0015031580114737153;;;0.41978273382582537;;;[0.007018549993517809, 0.007013345995801501, 0.007014609000179917, 0.007004297993262298, 0.007003691993304528, 0.007009420995018445, 0.007002496000495739, 0.007001143996603787, 0.007002108002780005, 0.007006863001151942, 0.007009208013187163, 0.005059840987087227, 0.0050684480083873495, 0.005068230006145313, 0.005069147009635344, 0.005063905016868375, 0.005069103004643694, 0.005065703997388482, 0.005067740989034064, 0.005065313991508447, 0.004357853002147749, 0.004355263998149894, 0.004355527998995967, 0.004348475005826913, 0.004354314994998276, 0.0043568209948716685, 0.00434268600656651, 0.004336555008194409, 0.004342372994869947, 0.0043377859983593225, 0.00433996798528824, 0.0037976159946992993, 0.003795397002249956, 0.0037940390029689297, 0.0037963460199534893, 0.003793263007537462, 0.0038063540123403072, 0.0037901899922871962, 0.003783812004257925, 0.003782524014241062, 0.0037860210140934214, 0.00378478599304799, 0.0035952199978055432, 0.0035885649995179847, 0.0035909260041080415, 0.003593120985897258, 0.003595421992940828, 0.003590437991078943, 0.0035816290182992816, 0.0035807999956887215];[0.0015394380025099963, 0.001523177998024039, 0.0015169029938988388, 0.0015134019922697917, 0.0015178689936874434, 0.0015171010018093511, 0.0015245120011968538, 0.001509263995103538, 0.001510513000539504, 0.001512654998805374, 0.0015082030004123226, 0.0015122739860089496, 0.0015063180035213009, 0.0015068020002217963, 0.0015068099892232567, 0.0015031580114737153, 0.0015082390018505976, 0.0015093460096977651, 0.0015076139970915392, 0.0015107549988897517, 0.0015127829974517226, 0.0015057179989526048, 0.001511822993052192, 0.0018914710090029985, 0.001507576002040878, 0.0015062440070323646, 0.0015079019940458238, 0.0015053130045998842, 0.001511455004219897, 0.0015165749937295914, 0.0015118669980438426, 0.0015107219951460138, 0.0015180509944912046, 0.001505822001490742, 0.001505139996879734, 0.0018215169984614477, 0.001505791995441541, 0.0015061710000736639, 0.0015180909977061674, 0.0015091600071173161, 0.0015091709938133135, 0.0015047710039652884, 0.0015054230025270954, 0.0015065449988469481, 0.0015057040000101551, 0.0015064059989526868, 0.0015038640121929348, 0.0018109749944414943, 0.0015066259948071092, 0.001506308006355539];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0035800759942503646;0.0014634229883085936;;;0.4087686939212644;;;[0.007142081012716517, 0.007127650998882018, 0.007134248997317627, 0.007131282007321715, 0.007126529002562165, 0.007125377989723347, 0.007136682004784234, 0.007131316000595689, 0.006828153011156246, 0.005071522988146171, 0.005068821992608719, 0.005064100012532435, 0.005071346997283399, 0.005069983002613299, 0.00507067798753269, 0.00507535100041423, 0.005070220984634943, 0.005068504004157148, 0.00430927898560185, 0.004320266991271637, 0.004323371991631575, 0.004311209006118588, 0.004321347005316056, 0.004309445997932926, 0.0043021420133300126, 0.004294275990105234, 0.004300763990613632, 0.0043005079933209345, 0.004302162007661536, 0.0037495110009331256, 0.0037478010053746402, 0.0037503489875234663, 0.0037459179875440896, 0.003747599999769591, 0.0037409020005725324, 0.0037351869978010654, 0.0037350369966588914, 0.003739323001354933, 0.0037316919915610924, 0.0037331909843487665, 0.0035850309795932844, 0.0035800759942503646, 0.003581658995244652, 0.003586114995414391, 0.0035851879947585985, 0.003608887011068873, 0.003691591991810128, 0.003634720982518047, 0.003587580009480007, 0.0035811790148727596];[0.0014799979981034994, 0.0014816210023127496, 0.0014877140056341887, 0.0014793449954595417, 0.001470525996410288, 0.0019062029896304011, 0.001468539994675666, 0.0014675959973828867, 0.0014762119972147048, 0.0014646189956692979, 0.0014657430001534522, 0.001468110000132583, 0.0014713939890498295, 0.0014663510082755238, 0.001466849003918469, 0.0014738210011273623, 0.0014680840104119852, 0.0017884359986055642, 0.0014655929990112782, 0.0014664789923699573, 0.0014666390052298084, 0.0014777100004721433, 0.0014648649957962334, 0.0014668459916720167, 0.0014668829971924424, 0.0014810370048508048, 0.001469377995817922, 0.0014652280078735203, 0.0014653839898528531, 0.0017815580067690462, 0.0014692489930894226, 0.0014664600021205842, 0.0014669020019937307, 0.0014775549934711307, 0.0014667440118500963, 0.001469672002713196, 0.001466140995034948, 0.0014717829908477142, 0.0015038779965834692, 0.0014634229883085936, 0.0014637440035585314, 0.0017821770015871152, 0.001465229011955671, 0.001467819995013997, 0.0014649959921371192, 0.0014675669954158366, 0.0014664210029877722, 0.0014670919917989522, 0.0014685970090795308, 0.0014667600044049323];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0035586940066423267;0.0014531299966620281;;;0.4083323809098931;;;[0.0057467369915684685, 0.0057398579956498, 0.006054515004507266, 0.006043048997526057, 0.0060655810084426776, 0.006041647997335531, 0.006040432010195218, 0.006046842012437992, 0.006040674983523786, 0.006041326996637508, 0.006047213988495059, 0.004567975993268192, 0.004560537010547705, 0.004560611007036641, 0.004560227011097595, 0.004564293005387299, 0.004512438987148926, 0.004508698999416083, 0.004511716004344635, 0.004508544006966986, 0.0045084269950166345, 0.004020287000457756, 0.004016716004116461, 0.004017255996586755, 0.004017252998892218, 0.004020221007522196, 0.004020013002445921, 0.004004095986601897, 0.0040073819836834446, 0.004502789015532471, 0.004003993992228061, 0.004003035981440917, 0.0036677499883808196, 0.0036642900086008012, 0.0036657909950008616, 0.0036616770084947348, 0.0036625930079026148, 0.0036648210079874843, 0.003648874000646174, 0.0036515550018521026, 0.0036473640066105872, 0.0036461930139921606, 0.0036480209964793175, 0.0035586940066423267, 0.0035679050051840022, 0.0035620130074676126, 0.0036665859806817025, 0.003660440008388832, 0.0035822499921778217, 0.0035589100152719766];[0.001472738993470557, 0.0014641570014646277, 0.0014620319998357445, 0.0014649829972768202, 0.0014650349912699312, 0.0014564439916284755, 0.0014598910056520253, 0.0014543060096912086, 0.0014573469961760566, 0.001456653990317136, 0.001462026993976906, 0.0014634730032412335, 0.0014554499939549714, 0.0014534380024997517, 0.0014578269910998642, 0.0014577530091628432, 0.001464717002818361, 0.0014573680091416463, 0.0014555210073012859, 0.001455295001505874, 0.001468515009037219, 0.0014531299966620281, 0.001457512000342831, 0.0017780680063879117, 0.0014570720086339861, 0.0014568230108125135, 0.001455341000109911, 0.0014570299972547218, 0.0014696279977215454, 0.0014567360049113631, 0.0014549030020134524, 0.0014549839979736134, 0.0014610329963034019, 0.0014549119950970635, 0.001454779994674027, 0.0017621189908822998, 0.0014662540052086115, 0.001457340011256747, 0.0014576669927919284, 0.001456223995774053, 0.001459560007788241, 0.0014563139993697405, 0.0014565949968528003, 0.001455646997783333, 0.001457338992622681, 0.0014577639958588406, 0.001459584993426688, 0.0017763049982022494, 0.0014682250039186329, 0.0014553849905496463];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.003486278001219034;0.001462575004552491;;;0.4195233438185588;;;[0.0035115209902869537, 0.0034936369920615107, 0.0034934779978357255, 0.003486278001219034, 0.0051324119995115325, 0.005127189011545852, 0.005127771990373731, 0.005127843993250281, 0.005127680997247808, 0.00512628500291612, 0.00512558598711621, 0.005128489006892778, 0.005125436015077867, 0.004330418989411555, 0.004289114003768191, 0.0042920130072161555, 0.004290646000299603, 0.00428942299913615, 0.004292126992368139, 0.004247750999638811, 0.004241994000039995, 0.004239542002324015, 0.0042476350063225254, 0.004246534008416347, 0.003782703002798371, 0.0037914089916739613, 0.0037864090118091553, 0.0037860879820073023, 0.0037854670081287622, 0.0037822969898115844, 0.0037663719995180145, 0.0037718550011049956, 0.003769818998989649, 0.0037672689941246063, 0.003775295990635641, 0.003603231001761742, 0.0036091399961151183, 0.003612019994761795, 0.0036082760052522644, 0.003610473999287933, 0.003602034004870802, 0.0035885999823221937, 0.003589273997931741, 0.003594918001908809, 0.003591542990761809, 0.00359652099723462, 0.003535547002684325, 0.003528462999383919, 0.0035519299999577925, 0.0035294019908178598];[0.0014820999931544065, 0.0014801750076003373, 0.001474261996918358, 0.001487356988945976, 0.001472422998631373, 0.0018143830093322322, 0.0014641519956057891, 0.0014656520070275292, 0.0014635900006396696, 0.0014665269991382957, 0.0014677150029456243, 0.001474443997722119, 0.0014641620073234662, 0.0014662140019936487, 0.0014680259919259697, 0.001474836011766456, 0.0014656050043413416, 0.001787451998097822, 0.0014656629937235266, 0.0014754729927517474, 0.0014657509891549125, 0.0014649610093329102, 0.0014638909924542531, 0.0014631480007665232, 0.001464458997361362, 0.0014647630014223978, 0.0014677900035167113, 0.0014668960066046566, 0.0014646000054199249, 0.0017643530009081587, 0.001463863009121269, 0.001464761997340247, 0.0014667700015706941, 0.0014666469942312688, 0.0014636139967478812, 0.001466743997298181, 0.0014682420005556196, 0.00146543700248003, 0.0014661059976788238, 0.0014647179923485965, 0.0014648779906565323, 0.001843060992541723, 0.0014635880070272833, 0.001462575004552491, 0.0014740920014446601, 0.001463167995098047, 0.0014663059992017224, 0.0014645089977420866, 0.001478973004850559, 0.0014642890018876642];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.004898733997833915;0.004804045005585067;;;0.9806707218047118;;;[0.004915966012049466, 0.004898733997833915, 0.004901025997241959, 0.005067930003860965, 0.005067476988187991, 0.005064626020612195, 0.005342194010154344, 0.005345006997231394, 0.005343500000890344, 0.00555599300423637, 0.005555984011152759, 0.00579249499423895, 0.0057886420108843595, 0.005791008996311575, 0.006043639019480906, 0.006044729001587257, 0.006047263988875784, 0.006044354988262057, 0.006047148010111414, 0.0060497930098790675, 0.006043208006303757, 0.006045036017894745, 0.0060434519982663915, 0.006039614003384486, 0.006051154006854631, 0.006044310997822322, 0.0060445770068326965, 0.006050994008546695, 0.006055402991478331, 0.006048348994227126, 0.006052618991816416, 0.0060471159958979115, 0.006055921010556631, 0.00604770501377061, 0.006045087007805705, 0.006047900998964906, 0.006049481991794892, 0.006042958004400134, 0.006048663010005839, 0.006045973001164384, 0.006041789005394094, 0.006045657995855436, 0.006049540999811143, 0.0060468390001915395, 0.006046591006452218, 0.006041993998223916, 0.0060443520051194355, 0.006042045002686791, 0.006043759000021964, 0.006048711002222262];[0.004812442988622934, 0.004807834004168399, 0.004809478006791323, 0.004818266999791376, 0.0048089460033224896, 0.0048129619972314686, 0.004813528008526191, 0.004814783998881467, 0.004809730991837569, 0.0048058389947982505, 0.004804660988156684, 0.004809519989066757, 0.004804451004019938, 0.0048163370083784685, 0.004815844993572682, 0.004814726999029517, 0.004813595995074138, 0.004806771990843117, 0.004813628998817876, 0.004806829005246982, 0.0048117400001501665, 0.004810612997971475, 0.004814660002011806, 0.004813688006834127, 0.004812831000890583, 0.004813589999685064, 0.004806255994481035, 0.0048378259962191805, 0.004807436998817138, 0.004814258005353622, 0.004807462013559416, 0.004808685000170954, 0.004810240003280342, 0.0048120269930223, 0.004805668999324553, 0.0048128999915206805, 0.004815359992790036, 0.004812722996575758, 0.004812462997506373, 0.004815191001398489, 0.00481424800818786, 0.004804045005585067, 0.0048089679912664, 0.004809849007870071, 0.004814101004740223, 0.004811565988347866, 0.004811883001821116, 0.0048141000006580725, 0.004812654995475896, 0.004815232008695602];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.005079351001768373;0.0020767379901371896;;;0.40885892497174825;;;[0.011065013997722417, 0.011057642012019642, 0.011053489011828788, 0.011052108005969785, 0.011054357993998565, 0.011052008005208336, 0.011047695006709546, 0.007141284004319459, 0.007149964003474452, 0.00714399699063506, 0.007146246003685519, 0.007149299985030666, 0.007139176013879478, 0.0071411980025004596, 0.0058001129946205765, 0.005805052001960576, 0.005801083010737784, 0.005797867983346805, 0.005762143002357334, 0.005977856009849347, 0.005805264998343773, 0.005413624006905593, 0.005370546001358889, 0.005842829996254295, 0.005383720999816433, 0.005359370989026502, 0.005370736995246261, 0.00554908299818635, 0.005664911004714668, 0.00540127199201379, 0.005079351001768373, 0.005096927998238243, 0.005450780008686706, 0.0059111579903401434, 0.00539482400927227, 0.005162280998774804, 0.0051658010052051395, 0.0055519299930892885, 0.005816377990413457, 0.005304615988279693, 0.0051271429983899, 0.005242766987066716, 0.0055955230054678395, 0.005742067005485296, 0.005245053005637601, 0.005087483994429931, 0.005207558991969563, 0.0055198390036821365, 0.0059083810047013685, 0.005295623006531969];[0.002089831992634572, 0.0020881480013486, 0.0020767379901371896, 0.0021141869947314262, 0.0022136939951451495, 0.0022109720011940226, 0.002170694002415985, 0.0020999020052840933, 0.0024379739916184917, 0.00210182300361339, 0.0021048500057077035, 0.002113905007718131, 0.002098803990520537, 0.0021126549982000142, 0.002170157997170463, 0.0021993139962432906, 0.002183046002755873, 0.0021266260009724647, 0.002110179004375823, 0.0021011200005887076, 0.002453136010444723, 0.0020996370003558695, 0.0021035329991718754, 0.002099015997373499, 0.0021651209972333163, 0.0022014280111761764, 0.002183347998652607, 0.0021497790003195405, 0.002101336998748593, 0.002104575003613718, 0.002100294004776515, 0.002100461002555676, 0.002419153999653645, 0.0020986070012440905, 0.0021581930050160736, 0.002181842995923944, 0.002146243001334369, 0.0021611200063489377, 0.002101639998727478, 0.0020999499975005165, 0.0021008789917686954, 0.002100914003676735, 0.0020990500051993877, 0.002093709001201205, 0.0024234270094893873, 0.002181151998229325, 0.0021809989993926138, 0.002174392997403629, 0.002098508004564792, 0.002102943995851092];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.005230542999925092;0.0020445129921426997;;;0.3908796834615411;;;[0.005305093989591114, 0.0052877480193274096, 0.007639096002094448, 0.007641651012818329, 0.00764520799566526, 0.007652206986676902, 0.007635706992004998, 0.007636501992237754, 0.00735752699256409, 0.005931541003519669, 0.005929613005719148, 0.0059271379868732765, 0.005916556983720511, 0.005911626998567954, 0.005892922999919392, 0.005890102009288967, 0.0054177879937924445, 0.005270831010420807, 0.005527246015844867, 0.006198506001965143, 0.005478319988469593, 0.00535054798820056, 0.005667723016813397, 0.005736099992645904, 0.005309831001795828, 0.0052351829945109785, 0.005475130004924722, 0.006160570977954194, 0.0056903749937191606, 0.005311829998390749, 0.005268268985673785, 0.005617002985673025, 0.006064917994081043, 0.005461186010506935, 0.005232059978879988, 0.005353002998162992, 0.005770331001258455, 0.005861646990524605, 0.005364051990909502, 0.005230542999925092, 0.005438074003905058, 0.006047553979442455, 0.005555571988224983, 0.005271307003567927, 0.005269781002425589, 0.005617998001980595, 0.005991359008476138, 0.005450131982797757, 0.005273207003483549, 0.005349298007786274];[0.0022812599927419797, 0.002242806993308477, 0.0021277139894664288, 0.002071634997264482, 0.0020632459927583113, 0.0020530519977910444, 0.002053959993645549, 0.0020555270020850003, 0.0020721330074593425, 0.00209102600638289, 0.002190286002587527, 0.002257043990539387, 0.002218968002125621, 0.002415776005364023, 0.002056547993561253, 0.002046221008640714, 0.00204628000210505, 0.002046265988610685, 0.002054301992757246, 0.002073186988127418, 0.0021552529942709953, 0.002232526006991975, 0.0022023299970896915, 0.0021682859951397404, 0.002073124996968545, 0.0023756529990350828, 0.002050525989034213, 0.0020445129921426997, 0.002048139998805709, 0.0020613560045603663, 0.0020803829975193366, 0.0021468250051839277, 0.002239034991362132, 0.0022147599956952035, 0.0021392199996626005, 0.0020658090070355684, 0.002058040990959853, 0.002393552989815362, 0.0020464139961404726, 0.0020446869893930852, 0.002063134001218714, 0.0020993929938413203, 0.002201561990659684, 0.00220310699660331, 0.002211400991654955, 0.0020752709970111027, 0.0020612680091289803, 0.002053071992122568, 0.002051895993645303, 0.0023816479952074587];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.005251299007795751;0.0020494720083661377;;;0.39027905387288353;;;[0.007071421001455747, 0.007066595004289411, 0.0074193789914716035, 0.007429168006638065, 0.007454120001057163, 0.00743163499282673, 0.0074300069973105565, 0.007428186014294624, 0.007441444991854951, 0.005820455990033224, 0.005820234990096651, 0.006104016996687278, 0.005829504007124342, 0.00581850198796019, 0.0058159210020676255, 0.006043440997018479, 0.005828929002746008, 0.005309701999067329, 0.005310936001478694, 0.005769316980149597, 0.005680981004843488, 0.005267669999739155, 0.005392130988184363, 0.005929297010879964, 0.005654357999446802, 0.0053103059908607975, 0.005267984000965953, 0.005570976994931698, 0.0062756769912084565, 0.005533981995540671, 0.005309272994054481, 0.005389970989199355, 0.005766361995483749, 0.0059047679824288934, 0.005355806992156431, 0.005267699001706205, 0.0055222290102392435, 0.006200830001034774, 0.005565468993154354, 0.00527056900318712, 0.005351611005607992, 0.005768561997683719, 0.005917947011766955, 0.0053994829941075295, 0.005251299007795751, 0.005437874002382159, 0.006040943015250377, 0.005602257995633408, 0.005271952992188744, 0.005268186010653153];[0.0022240419930312783, 0.002279151012771763, 0.0022264080034801736, 0.0020902710093650967, 0.0020712199911940843, 0.00205730099696666, 0.00207744499493856, 0.0020651900122174993, 0.0024078240094240755, 0.0020753529970534146, 0.0021296929917298257, 0.0022170330048538744, 0.002202980002039112, 0.002164404999348335, 0.002072736999252811, 0.0020650920050684363, 0.0020608330087270588, 0.0020593299996107817, 0.002053559001069516, 0.0020627640042221174, 0.00249201399856247, 0.0021623790089506656, 0.0022169019939610735, 0.002199398004449904, 0.0021008670009905472, 0.0020617879927158356, 0.0020591179927578196, 0.0020507719891611487, 0.002053158008493483, 0.002059841004665941, 0.002071434006211348, 0.0021339869999792427, 0.0025172739988192916, 0.002185427991207689, 0.0021798160014441237, 0.002067313005682081, 0.0020668290089815855, 0.002053178002825007, 0.0020612669904949144, 0.0020494720083661377, 0.00206263099971693, 0.0020747439994011074, 0.0021916680125286803, 0.002242963993921876, 0.002524848998291418, 0.0021944369946140796, 0.0020659250003518537, 0.0020583110017469153, 0.0020574130030581728, 0.0020497140067163855];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.005115765001391992;0.0020441259985091165;;;0.3995738658740018;;;[0.007071348998579197, 0.00705268100136891, 0.007050948988762684, 0.0072354900039499626, 0.007249107991810888, 0.00724564801203087, 0.007232721007312648, 0.007235961005790159, 0.007250569993630052, 0.007246406996273436, 0.005747503993916325, 0.005757513994467445, 0.005967650999082252, 0.005751266013248824, 0.005744808004237711, 0.005755702019087039, 0.005748505995143205, 0.00571316501009278, 0.00516190700000152, 0.005145660004927777, 0.0054029549937695265, 0.005481571992277168, 0.0051262280030641705, 0.005115765001391992, 0.005365955992601812, 0.006025009002769366, 0.005835806005052291, 0.0052480020094662905, 0.0052012919913977385, 0.0054484709980897605, 0.0060638760041911155, 0.005497463993378915, 0.005165787995792925, 0.005203919994528405, 0.005587592007941566, 0.005925659992499277, 0.0054101310088299215, 0.005175181009690277, 0.005284908998874016, 0.005741145010688342, 0.00583726899640169, 0.005280417011817917, 0.0051204970077378675, 0.005294381000567228, 0.005740836990298703, 0.005755885998951271, 0.005317567003658041, 0.005176595979719423, 0.005365933000575751, 0.0059736620023613796];[0.0022060759947635233, 0.0020844089885940775, 0.00206463600625284, 0.002056648998404853, 0.0020576200040522963, 0.0020698640000773594, 0.0021069100039312616, 0.002197137990151532, 0.002223925999714993, 0.002195299995946698, 0.0021845859882887453, 0.002080707999994047, 0.002057706005871296, 0.002399186007096432, 0.0020459939987631515, 0.002049005008302629, 0.0020622510055545717, 0.002081376005662605, 0.002155580004910007, 0.0022371209925040603, 0.0022180900123203173, 0.002158214003429748, 0.0020707789954030886, 0.00206525600515306, 0.0020538340031635016, 0.0023768069950165227, 0.0020485860004555434, 0.0020734129939228296, 0.002074720003292896, 0.0021587210067082196, 0.0022072889987612143, 0.0021799979876959696, 0.0021761579992016777, 0.0020764249929925427, 0.002063463005470112, 0.0020489540038397536, 0.0020441259985091165, 0.002382762002525851, 0.0020480910025071353, 0.0020631310035241768, 0.0020869869913440198, 0.002182262993301265, 0.0022136939951451495, 0.002200249000452459, 0.0021835059887962416, 0.002067005989374593, 0.0020582190045388415, 0.0020572240027831867, 0.002048117996309884, 0.0023839989880798385];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.007608066996908747;0.002904321998357773;;;0.3817424320182558;;;[0.010053915000753477, 0.010100075000082143, 0.010045754999737255, 0.010190357992541976, 0.010224989004200324, 0.010176169002079405, 0.010180031997151673, 0.010225000005448237, 0.010176730007515289, 0.008121537990518846, 0.008605684997746721, 0.007961707015056163, 0.008510172978276387, 0.00828242299030535, 0.007707111013587564, 0.008626840019132942, 0.008020269000553526, 0.008335125996381976, 0.008370188006665558, 0.007770064985379577, 0.00872706800873857, 0.008184456004528329, 0.007969055994180962, 0.00848913200024981, 0.007819549995474517, 0.008870353995007463, 0.00836695299949497, 0.007680695998715237, 0.008750303008127958, 0.007952622006996535, 0.008342189001268707, 0.008286243988550268, 0.007608066996908747, 0.00869474200590048, 0.008054406018345617, 0.008189696003682911, 0.00826679400051944, 0.007642363008926623, 0.00872869198792614, 0.008101938990876079, 0.008026944007724524, 0.008232684995164163, 0.0076446710008895025, 0.008551374994567595, 0.00806018098955974, 0.008283199000288732, 0.008239724978921004, 0.007623062992934138, 0.00872292899293825, 0.008120441998471506];[0.0031664519920013845, 0.003056914996705018, 0.003169339004671201, 0.002949346002424136, 0.0030567009962396696, 0.002967104999697767, 0.002904321998357773, 0.0031713749922346324, 0.00328683499537874, 0.00300112999684643, 0.002922495987149887, 0.0029050329903839156, 0.0031738590041641146, 0.00296194500697311, 0.0029627479962073267, 0.0030537709972122684, 0.0029540579998865724, 0.0031041210022522137, 0.002991542001836933, 0.002991355999256484, 0.0034094940056093037, 0.002983154001412913, 0.0031511690031038597, 0.003006762999575585, 0.0030031339993001893, 0.00322056699951645, 0.0030035079980734736, 0.0031008770019980147, 0.0030007500026840717, 0.0030022730061318725, 0.0031254999921657145, 0.0030311099981190637, 0.0034207709977636114, 0.00303581400658004, 0.003034410998225212, 0.0031558210030198097, 0.0030258470069384202, 0.0031032929982757196, 0.0029876499902457, 0.0029580080008599907, 0.003153608995489776, 0.002967836000607349, 0.0029814409936079755, 0.002967591004562564, 0.003306225989945233, 0.003208237001672387, 0.002942717997939326, 0.002959424993605353, 0.0030035390082048252, 0.0029076439968775958];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.007314834001590498;0.0029055949999019504;;;0.39721954035733054;;;[0.007349624997004867, 0.007314834001590498, 0.008741715995711274, 0.008405183005379513, 0.007841366998036392, 0.008742715988773853, 0.008137767988955602, 0.008368303984752856, 0.008445158004178666, 0.00784942100290209, 0.008944815010181628, 0.008389729002374224, 0.007910225001978688, 0.008726357977138832, 0.008046104005188681, 0.008558728004572913, 0.008488772000418976, 0.007861735983169638, 0.008860002999426797, 0.008378444981644861, 0.007774064011755399, 0.008565940996049903, 0.007979017987963744, 0.008674188997247256, 0.008491557004163042, 0.00784692500019446, 0.008991259994218126, 0.008297078005853109, 0.008002830989426002, 0.008738834003452212, 0.008066865004366264, 0.00879571599944029, 0.008468521002214402, 0.0078637289989274, 0.008950225994340144, 0.008393016003537923, 0.007852135982830077, 0.00872750200505834, 0.008042540997848846, 0.008544023003196344, 0.008507383987307549, 0.00786547600000631, 0.008976127006462775, 0.008381971987546422, 0.007842833991162479, 0.00846967198594939, 0.007911451000836678, 0.008952680989750661, 0.008556893997592852, 0.007778893006616272];[0.003412025995203294, 0.0030573919939342886, 0.0030555889970855787, 0.0029661820008186623, 0.0029055949999019504, 0.003149999989545904, 0.002962939004646614, 0.003049605991691351, 0.0030082849989412352, 0.003007117993547581, 0.0032192929938901216, 0.00300565900397487, 0.0030116870038909838, 0.003361128008691594, 0.0029873159946873784, 0.0032664700120221823, 0.0029843009979231283, 0.002981361001729965, 0.002984275997732766, 0.002982981997774914, 0.0031906740041449666, 0.0030002860003151, 0.0030056010000407696, 0.0030142989999148995, 0.0030050560017116368, 0.003527546999976039, 0.0030057469994062558, 0.0030081400036579, 0.0029411620052997023, 0.0029329719982342795, 0.003149035997921601, 0.0029828979895683005, 0.0029628690099343657, 0.0030983179894974455, 0.00292392099800054, 0.0030773769976804033, 0.0029806200036546215, 0.003305281003122218, 0.0031264980061678216, 0.002942364997579716, 0.003031088999705389, 0.0029858029884053394, 0.0029213900124887004, 0.003181873995345086, 0.0029681769956368953, 0.0030329159926623106, 0.002965352003229782, 0.0029073100013192743, 0.003182127999025397, 0.003299250005511567];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0006099440070101991;0.00038166900048963726;;;0.6257443242380365;;;[0.0006566619995282963, 0.0006414570088963956, 0.000630766007816419, 0.0006237929919734597, 0.0006120140023995191, 0.0006330140022328123, 0.0006305650022113696, 0.000627100991550833, 0.0006274400075199082, 0.0006259260117076337, 0.0006279999943217263, 0.0006256630003917962, 0.0006099440070101991, 0.0006296920037129894, 0.0006242000090423971, 0.0006160249758977443, 0.0006369519978761673, 0.0006259049841901287, 0.0006255199987208471, 0.0006137989985290915, 0.0006250279839150608, 0.0006289240118348971, 0.0006365329900290817, 0.0006110419926699251, 0.0006280100060394034, 0.0006249650177778676, 0.0006259359943214804, 0.0006268450088100508, 0.0006241719966055825, 0.0006254060135688633, 0.0006113190029282123, 0.0006273559993132949, 0.0006256549968384206, 0.0006378250109264627, 0.0006128630047896877, 0.0006247109995456412, 0.0006245249969651923, 0.0006267480057431385, 0.000621703002252616, 0.0006242309900699183, 0.0006261090020416304, 0.0006241280061658472, 0.0006270160083658993, 0.0006250500009628013, 0.0006359280087053776, 0.0006222600059118122, 0.000625817003310658, 0.0006252269959077239, 0.00062751499353908, 0.0006391290080500767];[0.0004115699994144961, 0.00040359199920203537, 0.00039753799501340836, 0.0003947540099034086, 0.00039586999628227204, 0.00039505799941252917, 0.0003981729969382286, 0.0003960049943998456, 0.0003959689929615706, 0.0003975510044256225, 0.0003960189933422953, 0.0003961580077884719, 0.000396948991692625, 0.000396482995711267, 0.00039559400465805084, 0.00039694200677331537, 0.0003975200088461861, 0.0003945969947380945, 0.0003949209931306541, 0.000397939991671592, 0.00039544499304611236, 0.00039493200893048197, 0.00040750599873717874, 0.00039603799814358354, 0.00039518099220003933, 0.00039674300933256745, 0.00039687998651061207, 0.00039527699118480086, 0.0003960230096708983, 0.0003951620019506663, 0.00039462200948037207, 0.0004159039963269606, 0.0003975040017394349, 0.0003972080012317747, 0.0003961819893447682, 0.000397178009734489, 0.00038166900048963726, 0.00039551900408696383, 0.0003950200043618679, 0.000381724996259436, 0.0003946249926229939, 0.00039627299702260643, 0.0003962540067732334, 0.00039523599843960255, 0.00039689900586381555, 0.00040613200690131634, 0.00039719699998386204, 0.0003819410048890859, 0.00039595500857103616, 0.0003952910046791658];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0010916059982264414;0.0008520929986843839;;;0.7805865853328032;;;[0.001448037990485318, 0.0014409140130737796, 0.0014405929978238419, 0.0014405620022444054, 0.0014374480088008568, 0.0014369179989444092, 0.0014362020010594279, 0.0014363259979290888, 0.001438913997844793, 0.0014433460019063205, 0.0014432539901463315, 0.0014430660230573267, 0.0014403429959202185, 0.0014359289925778285, 0.0014373740123119205, 0.0014377710031112656, 0.0014364009985001758, 0.0014398869971046224, 0.0014342129870783538, 0.001437025988707319, 0.001437002996681258, 0.001443369998014532, 0.0014324209914775565, 0.0014425829867832363, 0.0014388310082722455, 0.0010997270146617666, 0.0011002530081896111, 0.0011026240099454299, 0.0010965620022034273, 0.0010977380006806925, 0.0010973220050800592, 0.0010979299840983003, 0.001096842999686487, 0.001099400979001075, 0.0010974539909511805, 0.0010961589869111776, 0.0010971590090775862, 0.0010978929931297898, 0.0010964129905914888, 0.001094806008040905, 0.0010941370128421113, 0.0010939129861071706, 0.0010916379978880286, 0.0010934470046777278, 0.001092055012122728, 0.0010916059982264414, 0.0010929609852610156, 0.0010947130067506805, 0.0010919359920080751, 0.0010920950007857755];[0.0008799299976089969, 0.0008680649916641414, 0.0008687919907970354, 0.0008650219970149919, 0.00089497200679034, 0.000856638012919575, 0.0008552629878977314, 0.0008597260020906106, 0.0008545780001441017, 0.0008561199938412756, 0.0008613710087956861, 0.0008830639999359846, 0.00087031300063245, 0.001189691000035964, 0.0008530789928045124, 0.0008563489973312244, 0.0008584260067436844, 0.0008558889967389405, 0.0008587619959143922, 0.000861940992763266, 0.0008578599954489619, 0.001177608995931223, 0.0008589219942223281, 0.0008555890090065077, 0.0008520929986843839, 0.0008581000001868233, 0.0008589729986852035, 0.0008573780069127679, 0.0008705239888513461, 0.0011559099948499352, 0.0008592730009695515, 0.0008608520001871511, 0.0008548470068490133, 0.0008599860011599958, 0.0008568810008000582, 0.0008556419925298542, 0.0008579690038459376, 0.0011553580116014928, 0.0008634249970782548, 0.0008657240105094388, 0.0008539069967810065, 0.0008583060116507113, 0.0008591810037614778, 0.0008603500027675182, 0.0008593590027885512, 0.001175277997390367, 0.0008548230107408017, 0.0008634779951535165, 0.0008524010045221075, 0.0008559510024497285];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0026836350152734667;0.006978443008847535;;;2.600369636381578;;;[0.0027089719951618463, 0.0026925279962597415, 0.0026935289934044704, 0.0026890890003414825, 0.002701208009966649, 0.0027289519930491224, 0.0027638610044959933, 0.0027420670085120946, 0.0027001989947166294, 0.0026880660007009283, 0.002689367000130005, 0.0026896130002569407, 0.002692851994652301, 0.0026886679988820106, 0.0026876220072153956, 0.002690338995307684, 0.002698621989111416, 0.002726103994064033, 0.002813508006511256, 0.002785913005936891, 0.0027211069827899337, 0.0026982859999407083, 0.002690010005608201, 0.002690571011044085, 0.0026929129962809384, 0.0026853110030060634, 0.0026965380093315616, 0.002688937005586922, 0.0026864940009545535, 0.0027091340016340837, 0.0027701509970938787, 0.0027608279924606904, 0.0027108459908049554, 0.0027022459980798885, 0.0026882800011662766, 0.002698833995964378, 0.0026897019997704774, 0.0026986589946318418, 0.00268978500389494, 0.002690275010536425, 0.0026918790099443868, 0.002709951004362665, 0.002740615003858693, 0.00283101100649219, 0.002781932009384036, 0.0027429740148363635, 0.002690130000701174, 0.002686325999093242, 0.003135336999548599, 0.0026836350152734667];[0.007110819991794415, 0.007376925001153722, 0.0070886759931454435, 0.0070977519935695454, 0.007121791000827216, 0.0071006559883244336, 0.007079967996105552, 0.0070715449983254075, 0.007218411992653273, 0.007055889000184834, 0.00707985000917688, 0.007033082001726143, 0.007036755996523425, 0.007426783005939797, 0.00704860599944368, 0.0072939810052048415, 0.0070680150092812255, 0.007038693001959473, 0.0070686079998267815, 0.0070339149970095605, 0.007426634998410009, 0.006990813999436796, 0.0073363510018680245, 0.006994045004830696, 0.007016805000603199, 0.00700190600764472, 0.006978737001190893, 0.00741808999737259, 0.006985473999520764, 0.007287120999535546, 0.007009748995187692, 0.006989273999352008, 0.006999163000728004, 0.007003778999205679, 0.007459136002580635, 0.006997246004175395, 0.0070903390005696565, 0.006987047003349289, 0.006991560003370978, 0.006983044993830845, 0.006996880998485722, 0.00750647799577564, 0.007041670003673062, 0.006982136008446105, 0.0069920079986331984, 0.006978443008847535, 0.007006960004218854, 0.006989699002588168, 0.007525588996941224, 0.006987500004470348];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.002938577003078535;0.007037379997200333;;;2.3948257914724635;;;[0.0029500350065063685, 0.0029409010167000815, 0.0029392670112429187, 0.0029392510041361675, 0.002938577003078535, 0.0029501420067390427, 0.002997235002112575, 0.003734148995135911, 0.0037302380078472197, 0.003726296010427177, 0.0037303969875210896, 0.0036839329986833036, 0.0036944559979019687, 0.003685675997985527, 0.0036865009897155687, 0.0036854299978585914, 0.0036928300105500966, 0.003682623995700851, 0.0036847279989160597, 0.003681233021779917, 0.0036907949979649857, 0.00368695700308308, 0.003681247995700687, 0.0037624499964294955, 0.0037766050081700087, 0.00377910298993811, 0.0037782940053148195, 0.003780257990001701, 0.0037811399961356074, 0.0037797940021846443, 0.0037790369970025495, 0.0037827890046173707, 0.0037837090058019385, 0.0037788509944221005, 0.0037776569952256978, 0.0037781080027343705, 0.003778857018915005, 0.003781695995712653, 0.003778555997996591, 0.0037767179892398417, 0.0037785809981869534, 0.0037781110004289076, 0.003779827995458618, 0.0037773420044686645, 0.0037802879960509017, 0.00377993899746798, 0.003779668011702597, 0.003777998994337395, 0.0037781210121465847, 0.0038312969991238788];[0.008682241008500569, 0.008615511003881693, 0.009004944993648678, 0.008605802999227308, 0.008606019997387193, 0.008292418002383783, 0.008265585012850352, 0.008254909989773296, 0.008250560989836231, 0.008575489002396353, 0.008163995007635094, 0.008170382003299892, 0.0075315660069463775, 0.007585012004710734, 0.0075426099938340485, 0.007492931996239349, 0.007921957003418356, 0.007514591998187825, 0.007524843007558957, 0.007282332997419871, 0.007243283995194361, 0.007254427007865161, 0.007228928996482864, 0.007637212998815812, 0.007307266001589596, 0.00727820600150153, 0.007190217002062127, 0.007191294003860094, 0.007220422994578257, 0.007170541997766122, 0.007550467998953536, 0.007233035008539446, 0.007198302002507262, 0.0071410450036637485, 0.007146579009713605, 0.00718342000618577, 0.0070929570065345615, 0.007532054994953796, 0.007204362002084963, 0.007147577009163797, 0.007080555995344184, 0.007149391996790655, 0.007127468998078257, 0.007090205996064469, 0.007474778001778759, 0.007118734996765852, 0.0071003310004016384, 0.007037379997200333, 0.00703986499866005, 0.007046216996968724];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0017612989904591814;0.002392547990893945;;;1.3583996833326937;;;[0.0017766630044206977, 0.0017634429968893528, 0.0017651789967203513, 0.0017703569901641458, 0.0017750109982443973, 0.0017612989904591814, 0.0017682460165815428, 0.0017907779983943328, 0.0017792290018405765, 0.001767823996488005, 0.0017615190154174343, 0.0017721790063660592, 0.0017636039992794394, 0.0017636250122450292, 0.0017641889862716198, 0.0017644630133872852, 0.0017639619909459725, 0.0017630200018174946, 0.001762822997989133, 0.0017660690064076334, 0.0017679960001260042, 0.0017679519951343536, 0.0017740949988365173, 0.0017642229940975085, 0.0017972090136026964, 0.0017711539985612035, 0.0017642240127315745, 0.0017658579890849069, 0.0017634869873290882, 0.0017615350079722703, 0.0017641040030866861, 0.0017706090002320707, 0.001768512011040002, 0.0017670689994702116, 0.0026872400048887357, 0.003317736991448328, 0.0026945839927066118, 0.002688724984182045, 0.0026928770093945786, 0.002689277011086233, 0.002689696993911639, 0.002777009009150788, 0.0027873739891219884, 0.0027779829979408532, 0.0027777620125561953, 0.0027789209998445585, 0.0027769000007538125, 0.002779236005153507, 0.0028751889913110062, 0.0028760489949490875];[0.0023959609970916063, 0.002396112002315931, 0.002392547990893945, 0.0023929089948069304, 0.0023958469973877072, 0.002497342007700354, 0.0024883839942049235, 0.0024878859985619783, 0.002489506994606927, 0.0024870769993867725, 0.0024890560016501695, 0.002485367003828287, 0.0025372350064571947, 0.0025364470056956634, 0.0025379259895998985, 0.002538889995776117, 0.0025399380101589486, 0.002538458997150883, 0.0026478459913050756, 0.0026451929879840463, 0.002648533001774922, 0.002646895998623222, 0.002647929999511689, 0.0026482060056878254, 0.0026492159959161654, 0.002704768005060032, 0.0027045179886044934, 0.0027033640071749687, 0.002708290994632989, 0.0027048060001106933, 0.0027051899960497394, 0.002752167987637222, 0.0028344419988570735, 0.0028326979954726994, 0.0028336410032352433, 0.0028306769963819534, 0.002832327998476103, 0.0028295980009716004, 0.0028300780104473233, 0.0028324239974608645, 0.0028313649963820353, 0.002843710986780934, 0.00282977799361106, 0.0028315079980529845, 0.002831272009643726, 0.0028324049926595762, 0.0028331520006759092, 0.0028316460084170103, 0.002832651007338427, 0.002832608006428927];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0033592779946047813;0.002829794990248047;;;0.8423819031330189;;;[0.0033789279841585085, 0.0033650309924269095, 0.0033592779946047813, 0.00336376900668256, 0.0033665309892967343, 0.0033640729961916804, 0.0033636680018389598, 0.003363003008416854, 0.0033640799956629053, 0.003363020994584076, 0.003364047996001318, 0.0033627559896558523, 0.003367351004271768, 0.0033627570082899183, 0.0033671040000626817, 0.003361731010954827, 0.003367305005667731, 0.0033652889978839085, 0.0033652939891908318, 0.003375452011823654, 0.003363819982041605, 0.0033637970191193745, 0.0033637029846431687, 0.0033618370071053505, 0.003367092998814769, 0.003368477016920224, 0.0033655440056463704, 0.0033764550025807694, 0.0033667070092633367, 0.0033653410064289346, 0.0033653540012892336, 0.003364865988260135, 0.003373793006176129, 0.003364546995726414, 0.003363573006936349, 0.003362028975971043, 0.0033598379814065993, 0.0033631770056672394, 0.0033625600044615567, 0.003363748997799121, 0.003361345996381715, 0.003360207992955111, 0.0033627930097281933, 0.0033742529922164977, 0.0033657189924269915, 0.0033618110028328374, 0.0033628270030021667, 0.0033619409950915724, 0.0033651580015430227, 0.0033607249933993444];[0.002843091991962865, 0.0028339649870758876, 0.0028330099885351956, 0.002831976002198644, 0.002833104008459486, 0.0028443419869290665, 0.0028338720003375784, 0.0028378019924275577, 0.0028335270035313442, 0.0028338590054772794, 0.002833260004990734, 0.002844253001967445, 0.0028326969913905486, 0.0028300349949859083, 0.0028343510057311505, 0.00283313199179247, 0.00283396799932234, 0.0028305199957685545, 0.0028318169934209436, 0.0028310899942880496, 0.0028318859986029565, 0.0028308930050116032, 0.002831311008776538, 0.002833578997524455, 0.002835658990079537, 0.002832012003636919, 0.002832305006450042, 0.002830655997968279, 0.002833562990417704, 0.002829794990248047, 0.002830579993315041, 0.002829914999892935, 0.002833001999533735, 0.0028319089906290174, 0.0028332709916867316, 0.002832509999279864, 0.002831504010828212, 0.0028340440039755777, 0.002836330997524783, 0.0028308490000199527, 0.002835102000972256, 0.0028305209998507053, 0.002842861009412445, 0.0028323910082690418, 0.0028320479905232787, 0.002832448997651227, 0.0028341639990685508, 0.0028309320041444153, 0.002831952995620668, 0.0028339389973552898];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.002319664999959059;0.003029780011274852;;;1.3061282604722346;;;[0.0029050930024823174, 0.0028988340200157836, 0.0029002899973420426, 0.002897897007642314, 0.0029051109886495396, 0.0029009129939367995, 0.002890692019718699, 0.002897212005336769, 0.002896544014220126, 0.0028942469944013283, 0.0028902829944854602, 0.0028961459902347997, 0.00289093199535273, 0.0028971130086574703, 0.0028958860057173297, 0.002895211990107782, 0.002563191985245794, 0.0025647720030974597, 0.002564501002780162, 0.002567521994933486, 0.002567957009887323, 0.0025662789994385093, 0.0025621120003052056, 0.002566410999861546, 0.0025653850025264546, 0.0025672259944258258, 0.0025709700130391866, 0.0025655250065028667, 0.002562526991823688, 0.0025654570054030046, 0.002568346986663528, 0.0024858130200300366, 0.0024751579912845045, 0.0024738859938224778, 0.002476581998053007, 0.002473043990903534, 0.0024906859907787293, 0.002476879002642818, 0.002478198002791032, 0.0024794719938654453, 0.0024798990052659065, 0.002481022020219825, 0.0024775019992375746, 0.002479995004250668, 0.0024808080052025616, 0.002473619009833783, 0.0024769360024947673, 0.0023196889960672706, 0.002319664999959059, 0.002320044004591182];[0.003206299996236339, 0.0031915280123939738, 0.003187206995789893, 0.003193620010279119, 0.0031816699920454994, 0.0031840330047998577, 0.0031767190084792674, 0.0031831329979468137, 0.003171486998326145, 0.0031891260005068034, 0.003180388011969626, 0.0031288319878512993, 0.003119253000477329, 0.0031229279993567616, 0.0031257330119842663, 0.003120063993264921, 0.0031175850017461926, 0.0031222510006045923, 0.0031256669899448752, 0.0031231429893523455, 0.0034253750054631382, 0.003128365002339706, 0.0031173530005617067, 0.0031189439905574545, 0.0031085719965631142, 0.003085044998442754, 0.003087978999246843, 0.0030901680001989007, 0.003088230994762853, 0.003088654004386626, 0.003089406993240118, 0.0030874200019752607, 0.0033663950016489252, 0.003084406998823397, 0.003090236001298763, 0.0030882079881848767, 0.0030889949994161725, 0.003089292993536219, 0.0030316929914988577, 0.003035837988136336, 0.0030335939954966307, 0.0030349839944392443, 0.003030959007446654, 0.0030328439897857606, 0.0033184850035468116, 0.003029780011274852, 0.003031080006621778, 0.003035037007066421, 0.0030327989952638745, 0.003030634004971944];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.002156754009774886;0.0029798009927617386;;;1.3816137488358067;;;[0.0022024280042387545, 0.0021946619963273406, 0.002192011001170613, 0.002192960004322231, 0.002190863000578247, 0.002191918989410624, 0.0021939809957984835, 0.002195565015426837, 0.002194232991314493, 0.0021936639968771487, 0.0021928619971731678, 0.002193969994550571, 0.0021923250023974106, 0.002189858991187066, 0.002196005007135682, 0.002189519989769906, 0.0021930860093561932, 0.002190888990298845, 0.002193695996538736, 0.0022013460111338645, 0.0021914239914622158, 0.0021897990081924945, 0.00219500700768549, 0.0021952549868728966, 0.0021928459900664166, 0.0021956830169074237, 0.002190775005146861, 0.002194624990806915, 0.0021910109935561195, 0.002189235994592309, 0.002202728996053338, 0.0021938520076218992, 0.0021902129956288263, 0.0021965359919704497, 0.0021985740022500977, 0.002194666987634264, 0.00219302398909349, 0.0021934760006843135, 0.002189930994063616, 0.0022006049985066056, 0.002196137997088954, 0.0021911609946982935, 0.0021895999961998314, 0.00218627299182117, 0.002186747995438054, 0.002191360996221192, 0.0021901569998590276, 0.002191399995354004, 0.002157158000045456, 0.002156754009774886];[0.003018567993422039, 0.003032314998563379, 0.0030107519996818155, 0.003012784000020474, 0.003022289994987659, 0.003006969011039473, 0.0030022400023881346, 0.003013634996023029, 0.003008933999808505, 0.003010542000993155, 0.0030141489987727255, 0.0030217909952625632, 0.0030081570002948865, 0.003303011995740235, 0.003008722997037694, 0.0030182699993019924, 0.0030092069937381893, 0.0030113329994492233, 0.0030064919992582873, 0.003010219006682746, 0.003010279993759468, 0.003007353996508755, 0.003003908001119271, 0.0030131509993225336, 0.0030055429961066693, 0.003290526001364924, 0.0029845699900761247, 0.002983025013236329, 0.002983933998621069, 0.0029798009927617386, 0.002981510988320224, 0.0029951879987493157, 0.0029837070032954216, 0.0029828890110366046, 0.002985262995935045, 0.0029827389953425154, 0.002986097999382764, 0.0032637789990985766, 0.0029826700047124177, 0.002985429993714206, 0.0029855650063836947, 0.0029854499880457297, 0.0029845289973309264, 0.0029845590033801273, 0.002993650996359065, 0.002984801001730375, 0.0029810790001647547, 0.0029817539907526225, 0.0029822250071447343, 0.0032679819996701553];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0024264390085591003;0.002827300995704718;;;1.1652058781331835;;;[0.0024359450035262853, 0.0024264390085591003, 0.002442701006657444, 0.0024393399944528937, 0.0024266039981739596, 0.002432400011457503, 0.0024426099989796057, 0.0024372490006498992, 0.002438866999000311, 0.002438935000100173, 0.002432100009173155, 0.002432606997899711, 0.0024307789863087237, 0.0024300209915963933, 0.0030804949929006398, 0.0033733150048647076, 0.003362381990882568, 0.0033737129997462034, 0.0033649630058789626, 0.003374064006493427, 0.0033648359967628494, 0.003364126998349093, 0.0033658169995760545, 0.0033656209852779284, 0.0033659089967841282, 0.0033674830046948045, 0.0033688160037854686, 0.003368160003446974, 0.003367208017152734, 0.0033693940058583394, 0.003364988006069325, 0.003370012011146173, 0.0033670529955998063, 0.003368448989931494, 0.0033747039997251704, 0.0033686170063447207, 0.0033665049850242212, 0.0033662799978628755, 0.0033619599998928607, 0.0033703910012263805, 0.0033688820112729445, 0.0033659099863143638, 0.0033618070010561496, 0.0033688289986457676, 0.0033650759869487956, 0.0033702710061334074, 0.003365823984495364, 0.0033673819998512045, 0.00336511799832806, 0.0033718899940140545];[0.0028509770054370165, 0.002836165003827773, 0.002833086997270584, 0.002833670994732529, 0.002839578010025434, 0.002835356004652567, 0.002834996994351968, 0.002838087995769456, 0.002832259997376241, 0.002832899001077749, 0.0028358269919408485, 0.002830956000252627, 0.002833758990163915, 0.0028377020062180236, 0.002833840000675991, 0.002833156002452597, 0.002837345004081726, 0.0028331169887678698, 0.0028320459969108924, 0.0028362750017549843, 0.0028319510020082816, 0.0028316539974184707, 0.0028370590007398278, 0.0028416020068107173, 0.00282927299849689, 0.002831820005667396, 0.002827300995704718, 0.002830943005392328, 0.0028341330034891143, 0.0028329330089036375, 0.002829197997925803, 0.002834844999597408, 0.0028310580091783777, 0.0028327400068519637, 0.00283507899439428, 0.0028305440064286813, 0.002830436991644092, 0.0028342790028546005, 0.0028332779911579564, 0.002832589001627639, 0.0028345000027911738, 0.002832861995557323, 0.0028315350064076483, 0.002835820007021539, 0.002842387999407947, 0.002845171999069862, 0.002840635002939962, 0.0028358480049064383, 0.0028422159957699478, 0.002835412000422366];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.013972776010632515;0.019396570001845248;;;1.388168677940985;;;[0.025752289991942234, 0.025745185994310305, 0.02574186000856571, 0.014680903012049384, 0.013972776010632515, 0.014458022007602267, 0.015224451999529265, 0.014981565997004509, 0.01497814898903016, 0.014055152001674287, 0.014146877991151996, 0.014567462989361957, 0.015239532993291505, 0.015174077998381108, 0.0151816670113476, 0.014210704990546219, 0.014121203988906927, 0.01480798001284711, 0.015374545997474343, 0.014795299008255824, 0.014256943002692424, 0.014038563997019082, 0.01452907499333378, 0.014936368999769911, 0.015603897016262636, 0.015820574000827037, 0.014417591999517754, 0.01447669300250709, 0.014959970998461358, 0.014611499005695805, 0.015373450005427003, 0.014366671006428078, 0.014342844995553605, 0.014757034994545393, 0.015140724994125776, 0.015373500995337963, 0.015053299008286558, 0.014266109996242449, 0.014525306003633887, 0.014725027009262703, 0.015177642984781414, 0.01425202599784825, 0.014309570004115812, 0.014507710002362728, 0.01522668699908536, 0.015377273986814544, 0.015381072997115552, 0.014400437998119742, 0.014364119997480884, 0.015098521005711518];[0.020506043001660146, 0.02090129799034912, 0.01943000800383743, 0.021251288999337703, 0.021118652992299758, 0.019627879009931348, 0.020594072004314512, 0.021530363999772817, 0.020229226007359102, 0.019973310991190374, 0.02142875200661365, 0.021119021010235883, 0.01952549999987241, 0.020404818991664797, 0.02138842899876181, 0.02029463399958331, 0.020018638009787537, 0.021239640002022497, 0.02090168700669892, 0.01962671299406793, 0.0210019590012962, 0.021312939992640167, 0.019604008994065225, 0.020789874994079582, 0.02152126800501719, 0.019722444005310535, 0.020492936004302464, 0.021247643991955556, 0.02030133300286252, 0.020262962993001565, 0.020899465002003126, 0.021691818998078816, 0.019396570001845248, 0.020851028995821252, 0.021375397001975216, 0.019642528000986204, 0.020703881004010327, 0.021263224989525042, 0.020813608993194066, 0.019643777995952405, 0.020780556995305233, 0.02129393799987156, 0.019469785009277984, 0.021030264993896708, 0.021111198992002755, 0.01990905099955853, 0.020530395006062463, 0.021133898990228772, 0.01969734900922049, 0.020624848999432288];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0015726819838164374;0.002260374996694736;;;1.4372740452010964;;;[0.0015954959962982684, 0.0016447169909952208, 0.0015842129942029715, 0.001640039001358673, 0.001580367999849841, 0.0015875140088610351, 0.0015835780068300664, 0.001635687003727071, 0.0015897489938652143, 0.0015870069910306484, 0.0015794619976077229, 0.0015846470050746575, 0.0015813149948371574, 0.0015898779965937138, 0.0015726819838164374, 0.001585550999152474, 0.0015765999996801838, 0.0015854550001677126, 0.0015828789910301566, 0.0016426119982497767, 0.0015765909920446575, 0.0016064479859778658, 0.0016029539983719587, 0.0015822209970792755, 0.001580148993525654, 0.0015794669889146462, 0.0015893759991740808, 0.0016192499897442758, 0.0015872499934630468, 0.0015812149795237929, 0.0015961770113790408, 0.001580233991262503, 0.001629299993510358, 0.001577842005644925, 0.0015772699989611283, 0.0025849509838735685, 0.002569311996921897, 0.002562562993261963, 0.002562695983215235, 0.0025626600108807907, 0.002567681993241422, 0.002565538990893401, 0.0026388739934191108, 0.0026441719965077937, 0.002656822995049879, 0.0026440950023243204, 0.0026382500072941184, 0.0026425349933560938, 0.00264588299614843, 0.002727807019255124];[0.0022706759918946773, 0.0022616260102950037, 0.0027734989998862147, 0.002261047004139982, 0.0022605510021094233, 0.002260374996694736, 0.0023465819976991042, 0.002344901004107669, 0.0023481620009988546, 0.002348979003727436, 0.0023480770032620057, 0.0023485020064981654, 0.002356494005653076, 0.0024396049993811175, 0.0024363669945159927, 0.002439703996060416, 0.002439065996441059, 0.002438377996440977, 0.002437693008687347, 0.002437686998746358, 0.0025367600028403103, 0.002536740998039022, 0.0025372639938723296, 0.0025380070001119748, 0.002538203989388421, 0.0025388030044268817, 0.0026482859975658357, 0.00265591598872561, 0.002646071996423416, 0.002646232009283267, 0.0026472250028746203, 0.0026568570028757676, 0.00265719200251624, 0.0027062300068791956, 0.002703746999031864, 0.0027037459949497133, 0.0027063910092692822, 0.002705881997826509, 0.002707035993807949, 0.002706359009607695, 0.002765707002254203, 0.00276848700013943, 0.0027655940066324547, 0.002766128003713675, 0.002767319994745776, 0.0027677950129145756, 0.0028331479988992214, 0.0028312049980740994, 0.002831607998814434, 0.002831395002431236];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.007662641990464181;0.0067345599964028224;;;0.8788822451556114;;;[0.0076805410062661394, 0.0076721010118490085, 0.0076686680113198236, 0.007675143991946243, 0.007668445003218949, 0.007662641990464181, 0.00767197301320266, 0.007669345999602228, 0.007669526996323839, 0.007675681001273915, 0.0076699289929820225, 0.0076686420070473105, 0.007676868000999093, 0.007664288001251407, 0.007667047015274875, 0.007670160994166508, 0.0076650549890473485, 0.007670814986340702, 0.007669373007956892, 0.007664339995244518, 0.007685889009735547, 0.007676361012272537, 0.007667666985071264, 0.007679114991333336, 0.0076761719974456355, 0.007665632991120219, 0.007669697995879687, 0.007679478992940858, 0.007676980996620841, 0.007677114015677944, 0.007677458997932263, 0.007667448997381143, 0.007673031999729574, 0.0076837750093545765, 0.007671307001146488, 0.00767645999439992, 0.007673942993278615, 0.007665012002689764, 0.007673475978663191, 0.007674783002585173, 0.007688650002819486, 0.007676080000237562, 0.0076754089968744665, 0.007674977998249233, 0.007679852002183907, 0.007679696005652659, 0.007667076992220245, 0.0076781509997090325, 0.0076712430018233135, 0.007672996987821534];[0.006745525999576785, 0.006746893996023573, 0.006754777001333423, 0.006738829004461877, 0.006738762996974401, 0.006735537011991255, 0.006737495990819298, 0.006735207003657706, 0.006737207004334778, 0.0067352350015426055, 0.00673658998857718, 0.00673565300530754, 0.006739730000845157, 0.006734848997439258, 0.00674199299828615, 0.006739197997376323, 0.006735660994309001, 0.006741089004208334, 0.006736131006618962, 0.0067371420009294525, 0.006742642988683656, 0.006740923010511324, 0.006736127004842274, 0.006745285005308688, 0.0067365620052441955, 0.006738889002008364, 0.006737810996128246, 0.0067374780046520755, 0.006736499999533407, 0.0067442969884723425, 0.006738438998581842, 0.006734845999744721, 0.0067416599922580644, 0.0067345599964028224, 0.00673707399982959, 0.006744447004166432, 0.006738996002241038, 0.006737057992722839, 0.006737855990650132, 0.006737034011166543, 0.006746024009771645, 0.006736918003298342, 0.006737215007888153, 0.0067376079969108105, 0.00674015999538824, 0.006738370997481979, 0.006738202006090432, 0.006740685988916084, 0.006740925993653946, 0.006738807001966052];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.00766304400167428;0.0067342830006964505;;;0.8787999911295163;;;[0.007676772991544567, 0.007668401987757534, 0.007664466014830396, 0.0076712779846275225, 0.007665930999792181, 0.007667769983527251, 0.007680738985072821, 0.007665904995519668, 0.007668635007576086, 0.007672517007449642, 0.007663355994736776, 0.007669907994568348, 0.00767926499247551, 0.00766304400167428, 0.007673284999327734, 0.0076709630084224045, 0.007673292013350874, 0.007679070986341685, 0.00767983500554692, 0.007670008999411948, 0.007672719992115162, 0.007686479017138481, 0.007672280000406317, 0.007678699999814853, 0.007684769996558316, 0.007671091996598989, 0.0076746600097976625, 0.007669083992368542, 0.007664284014026634, 0.007666245990549214, 0.007670731007237919, 0.007671920000575483, 0.0076654860022244975, 0.007672667998122051, 0.007664833014132455, 0.007666068006074056, 0.007672933992580511, 0.007666388002689928, 0.007670193008380011, 0.007670260005397722, 0.00766572798602283, 0.007664413002203219, 0.007674286011024378, 0.007678015012061223, 0.0076655250013573095, 0.007680177004658617, 0.0076727590057998896, 0.007676421009819023, 0.007686529992497526, 0.007666111021535471];[0.006769427011022344, 0.006739707008819096, 0.006737212999723852, 0.006739501986885443, 0.0067367900046519935, 0.006736173003446311, 0.006741935998434201, 0.006734783994033933, 0.006738026000675745, 0.006735849005053751, 0.006742531986674294, 0.006737363990396261, 0.00673691499105189, 0.006742639001458883, 0.00674735099892132, 0.006737118004821241, 0.006740930009982549, 0.0067342830006964505, 0.006737335002981126, 0.006735001996275969, 0.006739805001416244, 0.006738586991559714, 0.006745783000951633, 0.006737914009136148, 0.006739673000993207, 0.006738042997312732, 0.006735333998221904, 0.006736718991305679, 0.006734405003953725, 0.0067373700003372505, 0.006738669995684177, 0.006745095000951551, 0.006737807998433709, 0.006734313006745651, 0.00673792400630191, 0.0067379440006334335, 0.006738910989952274, 0.006735793998814188, 0.006740482000168413, 0.006735549002769403, 0.006745411999872886, 0.006737792005878873, 0.006740110999089666, 0.006735451999702491, 0.006739318007021211, 0.0067377639934420586, 0.006736070004990324, 0.006736123992595822, 0.00674024700128939, 0.0067344530107220635];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.007670748003874905;0.006738497002515942;;;0.8784667413284815;;;[0.007688320009037852, 0.007676302004256286, 0.007674913009395823, 0.007679910981096327, 0.007672667998122051, 0.007673391999560408, 0.00767743299365975, 0.007674644002690911, 0.0076732550078304484, 0.007674688007682562, 0.0076729970023734495, 0.007676113993511535, 0.0076786400022683665, 0.0076720420038327575, 0.007672484993236139, 0.007674729989957996, 0.0076819809910375625, 0.0076760999945690855, 0.007678312991629355, 0.007674065011087805, 0.007677723988308571, 0.00767636600357946, 0.007672613006434403, 0.007678626003325917, 0.007682274008402601, 0.007672128005651757, 0.0076749370055040345, 0.007680251990677789, 0.007682868992560543, 0.007683254996663891, 0.007680206996155903, 0.007670748003874905, 0.007673966989386827, 0.007676235007238574, 0.007675710992771201, 0.007679668007767759, 0.007675329004996456, 0.00767181500850711, 0.007676199005800299, 0.007672407009522431, 0.007673157000681385, 0.007674351989408024, 0.007677844987483695, 0.0076725139952031896, 0.0076738000207114965, 0.007677738001802936, 0.007673416999750771, 0.0076784150005551055, 0.007673922998947091, 0.007671034996747039];[0.00674337700183969, 0.006746636005118489, 0.006750139989890158, 0.006741630000760779, 0.006753220994141884, 0.006741251010680571, 0.006742665995261632, 0.006738497002515942, 0.006743311008904129, 0.006741036006133072, 0.006742926998413168, 0.00674334799987264, 0.006743133009877056, 0.006739809003192931, 0.006742241996107623, 0.006774067005608231, 0.006743399993865751, 0.006742034005583264, 0.00674590899143368, 0.00673964899033308, 0.006742809011484496, 0.006740431999787688, 0.006750045999069698, 0.006740191005519591, 0.0067437010002322495, 0.006742929996107705, 0.0067450079950504005, 0.006745892998878844, 0.0067444309970596805, 0.006741755991242826, 0.0067438279947964475, 0.006741776000126265, 0.006744665006408468, 0.006742408004356548, 0.006743969992385246, 0.0067421720013953745, 0.006745778999174945, 0.006744957994669676, 0.006744337995769456, 0.006743373989593238, 0.006742277997545898, 0.006742683995980769, 0.006743837002431974, 0.006741688994225115, 0.006745693011907861, 0.006742457990185358, 0.006745437000063248, 0.006744080004864372, 0.006744808008079417, 0.006756793998647481];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.007669311016798019;0.006739080010447651;;;0.8787073565913689;;;[0.007689331003348343, 0.007679086993448436, 0.007678025998757221, 0.007680403999984264, 0.007669311016798019, 0.00767146801808849, 0.00767974799964577, 0.0076712019945262, 0.007677818997763097, 0.007681060000322759, 0.00768101098947227, 0.00768086600874085, 0.007678123991354369, 0.007671134982956573, 0.007673426007386297, 0.007678333015064709, 0.0076730709843104705, 0.007678943991777487, 0.007680149996303953, 0.007674748005229048, 0.007672912994166836, 0.007679133996134624, 0.007675469998503104, 0.007677813991904259, 0.0076792589970864356, 0.007673502012039535, 0.007681971008423716, 0.007679036993067712, 0.007669566999538802, 0.007683048999751918, 0.007682313007535413, 0.007677909001358785, 0.007674311986193061, 0.007676594992517494, 0.0076764560071751475, 0.007676075008930638, 0.007675520988414064, 0.007669835991691798, 0.007673433996387757, 0.007678099995246157, 0.007673852989682928, 0.007673807005630806, 0.007685971999308094, 0.007672800988075323, 0.00767512500169687, 0.007680017995880917, 0.0076732179877581075, 0.007675260989344679, 0.007679114991333336, 0.0076758939831051975];[0.0067558829905465245, 0.00674639199860394, 0.006753756999387406, 0.006741656994563527, 0.006743095000274479, 0.006748008992872201, 0.006743525998899713, 0.006742468001903035, 0.00674212200101465, 0.006742443001712672, 0.006741167002473958, 0.006740805009030737, 0.006744365993654355, 0.0067511340021155775, 0.006743203004589304, 0.006740835000528023, 0.006742109006154351, 0.006743063000612892, 0.006742365003447048, 0.006743945006746799, 0.006742690005921759, 0.006743310994352214, 0.006745172999217175, 0.0067393460049061105, 0.0067438339901855215, 0.006741749995853752, 0.006743227000697516, 0.006742969999322668, 0.006743131001712754, 0.006741474993759766, 0.006742012003087439, 0.006741714998497628, 0.006745040998794138, 0.006741803998011164, 0.006745210994267836, 0.006739080010447651, 0.006743969992385246, 0.006740868993801996, 0.006747348001226783, 0.0067417390091577545, 0.006753891007974744, 0.00674257600621786, 0.006742564000887796, 0.006741781995515339, 0.006753763998858631, 0.006741885998053476, 0.006743177000316791, 0.00674093900306616, 0.00675815501017496, 0.006741111006704159];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  9.849e+18
  Optimized FLOP count:  5.153e+10
   Theoretical speedup:  1.911e+8
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   8           TDOT    vchsjb,ucp->vhsjbup           hsmzp,ozlb,vhsjbup->sjlvmou
   8           TDOT    ozlb,hsmzp->olbhsmp              vhsjbup,olbhsmp->sjlvmou
  10              0 olbhsmp,vhsjbup->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.750e+14
  Optimized FLOP count:  2.617e+9
   Theoretical speedup:  1.815e+5
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.474e+5
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.503e+14
  Optimized FLOP count:  2.289e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  5.738e+9
   Theoretical speedup:  1.863e+5
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.757e+13
  Optimized FLOP count:  1.156e+9
   Theoretical speedup:  3.249e+4
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.670e+13
  Optimized FLOP count:  1.397e+9
   Theoretical speedup:  1.196e+4
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.288e+12
  Optimized FLOP count:  1.153e+8
   Theoretical speedup:  1.117e+4
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.914e+12
  Optimized FLOP count:  3.324e+8
   Theoretical speedup:  1.177e+4
  Largest intermediate:  3.932e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   hsmzp,hsjbe->smzpjbe      lnb,vce,onz,ucp,smzpjbe->sjlvmou
   5           TDOT          onz,lnb->ozlb         vce,ucp,smzpjbe,ozlb->sjlvmou
   9           TDOT  ozlb,smzpjbe->olsmpje              vce,ucp,olsmpje->sjlvmou
   5           TDOT          ucp,vce->upve                 olsmpje,upve->sjlvmou
   9           TDOT  upve,olsmpje->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.639e+13
  Optimized FLOP count:  3.838e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.639e+13
  Optimized FLOP count:  3.838e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.154e+12
  Optimized FLOP count:  4.404e+8
   Theoretical speedup:  1.170e+4
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  6.455e+10
   Theoretical speedup:  3.391e+7
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  9.672e+9
   Theoretical speedup:  8.940e+7
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  4.572e+9
   Theoretical speedup:  4.728e+7
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.642e+18
  Optimized FLOP count:  9.691e+10
   Theoretical speedup:  1.694e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  5.638e+9
   Theoretical speedup:  2.157e+7
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  9.573e+8
   Theoretical speedup:  7.938e+6
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.539e+17
  Optimized FLOP count:  3.634e+10
   Theoretical speedup:  4.235e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  1.027e+10
   Theoretical speedup:  2.664e+7
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  1.822e+10
   Theoretical speedup:  2.112e+6
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.963e+9
   Theoretical speedup:  2.178e+6
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  2.015e+8
   Theoretical speedup:  1.048e+6
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.206e+15
  Optimized FLOP count:  6.072e+9
   Theoretical speedup:  5.280e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  2.359e+6
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.015e+14
  Optimized FLOP count:  3.052e+9
   Theoretical speedup:  2.626e+5
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  7.047e+8
   Theoretical speedup:  1.685e+5
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.319e+13
  Optimized FLOP count:  1.007e+8
   Theoretical speedup:  1.311e+5
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.002e+14
  Optimized FLOP count:  1.526e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.750e+14
  Optimized FLOP count:  2.617e+9
   Theoretical speedup:  1.815e+5
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  9.849e+18
  Optimized FLOP count:  5.153e+10
   Theoretical speedup:  1.911e+8
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   8           TDOT    alidzq,vlj->aidzqvj           idbnj,fngq,aidzqvj->dzgabfv
   8           TDOT    fngq,idbnj->fgqidbj              aidzqvj,fgqidbj->dzgabfv
  10              0 fgqidbj,aidzqvj->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.750e+14
  Optimized FLOP count:  2.617e+9
   Theoretical speedup:  1.815e+5
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.969e+13
  Optimized FLOP count:  2.013e+8
   Theoretical speedup:  1.474e+5
  Largest intermediate:  7.864e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.503e+14
  Optimized FLOP count:  2.289e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  5.738e+9
   Theoretical speedup:  1.863e+5
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.757e+13
  Optimized FLOP count:  1.156e+9
   Theoretical speedup:  3.249e+4
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.670e+13
  Optimized FLOP count:  1.397e+9
   Theoretical speedup:  1.196e+4
  Largest intermediate:  1.180e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.288e+12
  Optimized FLOP count:  1.153e+8
   Theoretical speedup:  1.117e+4
  Largest intermediate:  3.277e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.914e+12
  Optimized FLOP count:  3.324e+8
   Theoretical speedup:  1.177e+4
  Largest intermediate:  3.932e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   8              0   idbnj,idzqk->dbnjzqk      goq,alk,fon,vlj,dbnjzqk->dzgabfv
   5           TDOT          fon,goq->fngq         alk,vlj,dbnjzqk,fngq->dzgabfv
   9           TDOT  fngq,dbnjzqk->fgdbjzk              alk,vlj,fgdbjzk->dzgabfv
   5           TDOT          vlj,alk->vjak                 fgdbjzk,vjak->dzgabfv
   9           TDOT  vjak,fgdbjzk->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.639e+13
  Optimized FLOP count:  3.838e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.639e+13
  Optimized FLOP count:  3.838e+9
   Theoretical speedup:  1.209e+4
  Largest intermediate:  1.966e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.154e+12
  Optimized FLOP count:  4.404e+8
   Theoretical speedup:  1.170e+4
  Largest intermediate:  6.554e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  6.455e+10
   Theoretical speedup:  3.391e+7
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  9.672e+9
   Theoretical speedup:  8.940e+7
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  4.572e+9
   Theoretical speedup:  4.728e+7
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.642e+18
  Optimized FLOP count:  9.691e+10
   Theoretical speedup:  1.694e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  5.638e+9
   Theoretical speedup:  2.157e+7
  Largest intermediate:  1.258e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  9.573e+8
   Theoretical speedup:  7.938e+6
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.539e+17
  Optimized FLOP count:  3.634e+10
   Theoretical speedup:  4.235e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  1.027e+10
   Theoretical speedup:  2.664e+7
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  1.822e+10
   Theoretical speedup:  2.112e+6
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.963e+9
   Theoretical speedup:  2.178e+6
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  2.015e+8
   Theoretical speedup:  1.048e+6
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  3.206e+15
  Optimized FLOP count:  6.072e+9
   Theoretical speedup:  5.280e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  3.221e+9
   Theoretical speedup:  2.359e+6
  Largest intermediate:  6.291e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  8.015e+14
  Optimized FLOP count:  3.052e+9
   Theoretical speedup:  2.626e+5
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.187e+14
  Optimized FLOP count:  7.047e+8
   Theoretical speedup:  1.685e+5
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.319e+13
  Optimized FLOP count:  1.007e+8
   Theoretical speedup:  1.311e+5
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.002e+14
  Optimized FLOP count:  1.526e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.750e+14
  Optimized FLOP count:  2.617e+9
   Theoretical speedup:  1.815e+5
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.003631159008364193;0.02303215500432998;;;6.342921075964055;;;[0.0036402689875103533, 0.0036351829912746325, 0.003634761000284925, 0.0036352979950606823, 0.003640932001871988, 0.003642609008238651, 0.0036503839946817607, 0.0036370540037751198, 0.0036341630038805306, 0.0036338220088509843, 0.003631159008364193, 0.003632541003753431, 0.003637577989138663, 0.003642615003627725, 0.003635122993728146, 0.003634314998635091, 0.0036361649981699884, 0.003638052992755547, 0.003637372996308841, 0.0036412569897947833, 0.003638981987023726, 0.003690194003866054, 0.00365375800174661, 0.003634043998317793, 0.003633515996625647, 0.0036324379907455295, 0.00363636200199835, 0.0036358840006869286, 0.0036392980109667405, 0.003635019005741924, 0.003637507979874499, 0.0036351829912746325, 0.0036443670105654746, 0.0036398650117916986, 0.0036385079874889925, 0.003633510001236573, 0.003637288013123907, 0.003635722998296842, 0.0036388539883773774, 0.003637174013420008, 0.0036369329900480807, 0.0036345810076454654, 0.0036351529852254316, 0.0036342750099720433, 0.003641511997557245, 0.0036356100026750937, 0.0036379130033310503, 0.0036352140159578994, 0.003641939998487942, 0.003634071006672457];[0.03300178700010292, 0.03298650900251232, 0.03298648400232196, 0.03297930599364918, 0.03074476400797721, 0.029544184988480993, 0.02955412899609655, 0.02649397699860856, 0.026497405997361057, 0.026492606004467234, 0.026491471988265403, 0.026926054008072242, 0.026506177004193887, 0.026493124008993618, 0.02651430900732521, 0.026501668005948886, 0.0265043660037918, 0.026492032993701287, 0.026766458002384752, 0.024948011006927118, 0.02494099800242111, 0.02493848599260673, 0.024943017997429706, 0.024937875001342036, 0.024951130006229505, 0.025345449001179077, 0.02493871199840214, 0.02493946100003086, 0.024933448992669582, 0.024929289997089654, 0.02495447600085754, 0.023324592999415472, 0.023760127995046787, 0.0233181870135013, 0.023337344013270922, 0.023329389005084522, 0.02304463100153953, 0.023032990997307934, 0.02305003300716635, 0.023437511990778148, 0.02304341600392945, 0.023043171997414902, 0.023050584000884555, 0.02303215500432998, 0.023041218009893782, 0.023035290010739118, 0.02345154200156685, 0.023033911013044417, 0.023041128006298095, 0.02303736399335321];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.03714897199824918;0.02838270500069484;;;0.7640239682011257;;;[0.03716758500377182, 0.03717363200848922, 0.03721125400625169, 0.037188869988312945, 0.037190565999480896, 0.03721183800371364, 0.037206690991297364, 0.03719445600290783, 0.0371586099936394, 0.037190621995250694, 0.03720976901240647, 0.03717232101189438, 0.03714897199824918, 0.03720901500491891, 0.037192720992607065, 0.03719762299442664, 0.03719002701109275, 0.03718150799977593, 0.03717529900313821, 0.03720774801331572, 0.03722921801090706, 0.03720005198556464, 0.03715946200827602, 0.037152735007111914, 0.03718880999076646, 0.03723276800883468, 0.037168847004068084, 0.037199081998551264, 0.037217862001853064, 0.03718687000218779, 0.03718911200121511, 0.037192456002230756, 0.0371987409889698, 0.037200713995844126, 0.03717853099806234, 0.03717845199571457, 0.03720546199474484, 0.0371557939943159, 0.03719731999444775, 0.037162703010835685, 0.03717561101075262, 0.03719838900724426, 0.03717408099328168, 0.03721789698465727, 0.03715671499958262, 0.03719325400015805, 0.037210073991445825, 0.03718797900364734, 0.03718594899692107, 0.037649033023626544];[0.02842385599797126, 0.028434646999812685, 0.028390763996867463, 0.028453525010263547, 0.02840139299223665, 0.028439449990401044, 0.0283905669930391, 0.028424545002053492, 0.028399319999152794, 0.028433970001060516, 0.028406892000930384, 0.028425815005903132, 0.02840765299333725, 0.028898889999254607, 0.028400156006682664, 0.028450236000935547, 0.028407029996742494, 0.02843005899921991, 0.028387632992235012, 0.028434528008801863, 0.028859272992121987, 0.028424079006072134, 0.028393994987709448, 0.02842326399695594, 0.028405598000972532, 0.02843381999991834, 0.028406664001522586, 0.029150295013096184, 0.02838270500069484, 0.02845110600173939, 0.028406097990227863, 0.028433877989300527, 0.028397721995133907, 0.028428261997760274, 0.02884796599391848, 0.028435928994440474, 0.028404169002897106, 0.028433962987037376, 0.02840425200702157, 0.028447028002119623, 0.028395030996762216, 0.028879849007353187, 0.028385495010297745, 0.028447389995562844, 0.028416821995051578, 0.02842636599962134, 0.028397457004757598, 0.028426140008377843, 0.028854403004515916, 0.028441258997190744];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.005483286004164256;0.007350647996645421;;;1.340555278543378;;;[0.005499065009644255, 0.005509044989594258, 0.005492672004038468, 0.0054943300056038424, 0.005494917000760324, 0.005490808005561121, 0.005490511015523225, 0.005491894000442699, 0.005493703007232398, 0.005489652001415379, 0.0054982769943308085, 0.005491846983204596, 0.005492158990819007, 0.005498554994119331, 0.005488561000674963, 0.0054920339898671955, 0.005493409000337124, 0.005488256007083692, 0.005489930001203902, 0.00548689000424929, 0.005499311999301426, 0.005493939999723807, 0.00549573999887798, 0.005483286004164256, 0.005488904003868811, 0.005488552007591352, 0.005489831994054839, 0.005496419005794451, 0.00549203300033696, 0.005490538998856209, 0.005489278002642095, 0.005492825992405415, 0.005491823991178535, 0.005487141999765299, 0.005501548992469907, 0.005500920000486076, 0.005493110016686842, 0.005493101998581551, 0.005491519012139179, 0.005494924000231549, 0.005495771998539567, 0.005502786007127725, 0.005495768011314794, 0.005498710990650579, 0.005496510988450609, 0.005491532996529713, 0.005493139018653892, 0.005491143980179913, 0.005490441006259061, 0.005492079988471232];[0.007397977999062277, 0.007369028011453338, 0.007381107992841862, 0.007368592996499501, 0.007367805999820121, 0.007366537000052631, 0.007364154007518664, 0.007367240003077313, 0.007374227003310807, 0.00737094999931287, 0.007350647996645421, 0.007368366990704089, 0.007360458010225557, 0.007370962004642934, 0.007361701005720533, 0.0073683740047272295, 0.007369361002929509, 0.0073611840052763, 0.007361319003393874, 0.007358456001384184, 0.007367219004663639, 0.007371573010459542, 0.007364903998677619, 0.007381857998552732, 0.0073517510027159005, 0.007361754003795795, 0.007366270001512021, 0.0073618699971120805, 0.007372212989139371, 0.0073654329899, 0.007366507998085581, 0.007355754001764581, 0.007365095996647142, 0.007362624004599638, 0.007365561003098264, 0.007419635992846452, 0.0073598579911049455, 0.007379881004453637, 0.007366764009930193, 0.007368664999376051, 0.007415910004056059, 0.007359940005699173, 0.007359017996350303, 0.007368819002294913, 0.007375492001301609, 0.007359183990047313, 0.007371257001068443, 0.007364935998339206, 0.00736244599102065, 0.007377982008620165];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.00291778301470913;0.004282815003534779;;;1.4678319059176945;;;[0.002929970985860564, 0.0029250209918245673, 0.0029225170001154765, 0.0029239159921417013, 0.00292490900028497, 0.0029252819949761033, 0.0029245190089568496, 0.002923363004811108, 0.0029303350020200014, 0.0029234839894343168, 0.0029250169900478795, 0.0029262150055728853, 0.0029236349946586415, 0.002926123997895047, 0.002922425002907403, 0.002923676001955755, 0.002923324005678296, 0.0029245950136100873, 0.0029277720022946596, 0.002924516986240633, 0.0029217599949333817, 0.00292659699334763, 0.0029250149964354932, 0.002925048000179231, 0.0029245159967103973, 0.002924345011706464, 0.002921849998529069, 0.0029229899955680594, 0.002929647991550155, 0.0029283399926498532, 0.0029184339800849557, 0.002923484003986232, 0.0029240419971756637, 0.00291778301470913, 0.0029231759981485084, 0.00292462098877877, 0.002924564993008971, 0.002924738990259357, 0.0029242320160847157, 0.0029256280104164034, 0.0029241080046631396, 0.0029266569908941165, 0.0029286950011737645, 0.0029289130034158006, 0.0029243400058476254, 0.00292648900358472, 0.002923025022028014, 0.0029243879980640486, 0.0029307230142876506, 0.0029274180124048144];[0.004293497011531144, 0.004303539986722171, 0.0042864279967034236, 0.004290491997380741, 0.004291735996957868, 0.004295246006222442, 0.0042927229951601475, 0.004284755006665364, 0.004296568004065193, 0.004288424999685958, 0.0042891570046776906, 0.004283687987481244, 0.005161649998626672, 0.00428555799589958, 0.004288967000320554, 0.004293966994737275, 0.004282937996322289, 0.004288227006327361, 0.004284899012418464, 0.0042832659964915365, 0.004299673004425131, 0.00428608400397934, 0.004286698007490486, 0.004297034000046551, 0.004297438004869036, 0.004286744995624758, 0.004363990010460839, 0.004300578002585098, 0.00428515300154686, 0.0042851339967455715, 0.004291890014428645, 0.0042868690070463344, 0.004290640004910529, 0.004298984000342898, 0.004314491001423448, 0.004285684000933543, 0.004288995012757368, 0.004290234006475657, 0.0042869299941230565, 0.004282815003534779, 0.004289729011361487, 0.004293742997106165, 0.004285805000108667, 0.0042844300041906536, 0.0043203499953961, 0.004286520997993648, 0.004291855002520606, 0.004292418991099112, 0.004297459003282711, 0.004285429997253232];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.02506693100440316;0.039792035007849336;;;1.5874314650189776;;;[0.025071508003748022, 0.025098384998273104, 0.0251195310120238, 0.025093748001381755, 0.025097235993598588, 0.025077882994082756, 0.025074092991417274, 0.025088520982535556, 0.02509265299886465, 0.025093097996432334, 0.025097072997596115, 0.025099388003582135, 0.02506693100440316, 0.025092043011682108, 0.025102814004640095, 0.025093147007282823, 0.02509936499700416, 0.025087714006076567, 0.025092495983699337, 0.025094380005612038, 0.0250908709858777, 0.025077957994653843, 0.02510383300250396, 0.025076746998820454, 0.025110788992606103, 0.025082308013224974, 0.02509948000079021, 0.02509820699924603, 0.025091437011724338, 0.025111340000876226, 0.025116803022683598, 0.02508384399698116, 0.02510099900246132, 0.025099983002291992, 0.025113222989602946, 0.025102506013354287, 0.025079154991544783, 0.025086342997383326, 0.02507754700491205, 0.025376201010658406, 0.025090547002037056, 0.025071453012060374, 0.025087411995627917, 0.025095381992287003, 0.025116671007708646, 0.025133734990959056, 0.025114195013884455, 0.025077222991967574, 0.025077633006731048, 0.02509521799220238];[0.044496488000731915, 0.042389220994664356, 0.04064609500346705, 0.03979691700078547, 0.03980706600123085, 0.03982131299562752, 0.044316366998828016, 0.04147523400024511, 0.04060077000758611, 0.03980914899148047, 0.03979605498898309, 0.03980419800791424, 0.04431283399753738, 0.04146779899019748, 0.04061126599845011, 0.039808382993214764, 0.04025984300824348, 0.03979231198900379, 0.04430693300673738, 0.04147364999516867, 0.040623348992085084, 0.03980253200279549, 0.039792035007849336, 0.04026996600441635, 0.04430157800379675, 0.04147425100381952, 0.040621200008899905, 0.04060387299978174, 0.04060273300274275, 0.04060556799231563, 0.044775450995075516, 0.041462467997916974, 0.04061501000251155, 0.03981123499397654, 0.03979889300535433, 0.039800193000701256, 0.04433894400426652, 0.04221657798916567, 0.040598987994599156, 0.03979537000122946, 0.03979236299346667, 0.03979498399712611, 0.04432405100669712, 0.04146299800777342, 0.04106144000252243, 0.03979394400084857, 0.03980310299084522, 0.03981212500366382, 0.04430150501138996, 0.04146377700089943];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.00467367799137719;0.005331848995410837;;;1.1408250643814049;;;[0.00467610900523141, 0.00467367799137719, 0.004675205986131914, 0.0046818609844194725, 0.0046792049979558215, 0.004678579003666528, 0.005035390000557527, 0.005039371986640617, 0.00571053299063351, 0.005033862995333038, 0.0050307660130783916, 0.005034567002439871, 0.005034117988543585, 0.005035952010075562, 0.005031528999097645, 0.005034430985688232, 0.005038178991526365, 0.005036827002186328, 0.005036053000367247, 0.005031997003243305, 0.0050352639955235645, 0.005029835985624231, 0.0050455199962016195, 0.005037976006860845, 0.005038634990341961, 0.005037099996116012, 0.005035735011915676, 0.005029478998039849, 0.005033878012909554, 0.00504024799738545, 0.005037050999817438, 0.005033604000345804, 0.005030599000747316, 0.005034367015468888, 0.005034600006183609, 0.005040826014010236, 0.00503530100104399, 0.005051364001701586, 0.005030710017308593, 0.0050358049920760095, 0.005046672988100909, 0.005024762998800725, 0.005033421984990127, 0.005039121009758674, 0.005031537002651021, 0.005033287990954705, 0.00503595698683057, 0.005030878004617989, 0.005036935996031389, 0.005038187999161892];[0.005338592003681697, 0.005336818008800037, 0.005337987997336313, 0.005331956010195427, 0.0053327710047597066, 0.005335923997336067, 0.005339587005437352, 0.005342500997358002, 0.00534522499947343, 0.005336886999430135, 0.00533638900378719, 0.005338187998859212, 0.005349892002413981, 0.005344189004972577, 0.0053442040079971775, 0.005340101008187048, 0.005338140006642789, 0.005332514003384858, 0.005362452007830143, 0.005348976003006101, 0.005335298003046773, 0.005338767005014233, 0.005343434997485019, 0.005350977007765323, 0.005348257996956818, 0.005353386004571803, 0.005350375009584241, 0.0053398290037875995, 0.005337695998605341, 0.005350315987016074, 0.00534609699388966, 0.005332950007868931, 0.005340189003618434, 0.005334536006557755, 0.00533631700091064, 0.005334285990102217, 0.00534952299494762, 0.005331848995410837, 0.005349672996089794, 0.0053495989996008575, 0.005342386997654103, 0.005335712994565256, 0.005339249997632578, 0.005347081008949317, 0.005333564986358397, 0.00535185300395824, 0.0053577979997498915, 0.005339542985893786, 0.005334248999133706, 0.005360203998861834];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0013739720161538571;0.001630002007004805;;;1.186342944281827;;;[0.0013875909935450181, 0.0013822239998262376, 0.0013799220032524318, 0.001377067994326353, 0.001378665998345241, 0.0013739720161538571, 0.0013916839961893857, 0.0013783350004814565, 0.0013826590002281591, 0.0013764119939878583, 0.001378326996928081, 0.0013877690071240067, 0.0013796889979857951, 0.0013801320164930075, 0.0013875640142941847, 0.001381677997414954, 0.0013820000021951273, 0.0013791429955745116, 0.0013795080012641847, 0.0013822280016029254, 0.0013853310083504766, 0.0013800670130876824, 0.0013804069894831628, 0.0013805100024910644, 0.0013834609999321401, 0.0013804580084979534, 0.001385149997076951, 0.0013800059969071299, 0.0013890190020902082, 0.0013778640131931752, 0.00137994100805372, 0.0013951410073786974, 0.0013819910091115162, 0.0013793329999316484, 0.0013790869998047128, 0.00138540800253395, 0.001384017989039421, 0.0013902859936933964, 0.0013843829947290942, 0.0013823399931425229, 0.0013911150017520413, 0.0013818479928886518, 0.00138170100399293, 0.001380392990540713, 0.0013853039999958128, 0.001383587994496338, 0.0013893220020690933, 0.0013797889987472445, 0.0013837430014973506, 0.00139558500086423];[0.001641994997044094, 0.0021333379991119727, 0.0016369600052712485, 0.0016381150053348392, 0.0016378040018025786, 0.0016377190040657297, 0.0016362449969165027, 0.0016413840057794005, 0.0016506690008100122, 0.0016391719982493669, 0.001640510992729105, 0.0016353440005332232, 0.0016467399982502684, 0.0016396010032622144, 0.0016414190031355247, 0.0016649570025037974, 0.0016350689984392375, 0.0016357769927708432, 0.0016373430116800591, 0.001639684007386677, 0.0016375549894291908, 0.001630002007004805, 0.0016523999947821721, 0.001638401998206973, 0.0016394929989473894, 0.0016311179933836684, 0.0016341459995601326, 0.0016338770074071363, 0.0016367310017812997, 0.0016542340017622337, 0.0016384280024794862, 0.0016438729944638908, 0.0016501859936397523, 0.0016477019962621853, 0.0016415169957326725, 0.0016429259994765744, 0.0016468239919049665, 0.0016318870038958266, 0.001636300003156066, 0.0016352720122085884, 0.001635180989978835, 0.001655472005950287, 0.0016368210053769872, 0.001649508994887583, 0.0016376179992221296, 0.001631395993172191, 0.0016395809943787754, 0.0016354659892385826, 0.0016325269971275702, 0.0016361759917344898];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.03673363300913479;0.020672821992775425;;;0.5627764067778044;;;[0.03732152600423433, 0.03737117099808529, 0.0373456210072618, 0.03739571699406952, 0.03734662200440653, 0.03731838098610751, 0.037348680998547934, 0.037333082014811225, 0.03729622000537347, 0.03734146298666019, 0.03732413801481016, 0.03732692998892162, 0.03731763700488955, 0.037332853011321276, 0.037329942992073484, 0.0373554569814587, 0.03678601200226694, 0.03675769998517353, 0.0367689909908222, 0.03680700098630041, 0.03677830800006632, 0.036788796991459094, 0.037108199001522735, 0.03731146299105603, 0.03737971400551032, 0.037325625016819686, 0.03732103000220377, 0.03733491299499292, 0.03732889599632472, 0.037326050995034166, 0.03679578800802119, 0.036769872007425874, 0.03678406299150083, 0.03673958100262098, 0.036789734003832564, 0.036758845002623275, 0.03729310400376562, 0.03735184500692412, 0.03734222399361897, 0.03731991698441561, 0.037359492998803034, 0.036766756005818024, 0.03673363300913479, 0.036749395017977804, 0.03679046298202593, 0.03678295599820558, 0.03676622500643134, 0.037335469998652115, 0.037359639012720436, 0.03729954600566998];[0.02070975600508973, 0.02075570799934212, 0.020685303999925964, 0.020693238999228925, 0.020770432995050214, 0.02068133700231556, 0.020687234995421022, 0.020672821992775425, 0.02068781800335273, 0.020752078999066725, 0.020688094999059103, 0.020784162989002652, 0.020712356999865733, 0.020695222992799245, 0.020686175004811957, 0.02068224299000576, 0.02068195299943909, 0.020681188005255535, 0.020682414004113525, 0.020676525993621908, 0.021148023995920084, 0.020695871993666515, 0.020690366000053473, 0.020672953993198462, 0.020679082997958176, 0.02068806999886874, 0.020674931001849473, 0.02113224199274555, 0.020693744998425245, 0.020691680008894764, 0.020691147990874015, 0.020684579998487607, 0.020689153010607697, 0.020684080009232275, 0.02114236500347033, 0.020683583003119566, 0.02069050799764227, 0.02067747099499684, 0.02068367500032764, 0.02071519399760291, 0.02068653400056064, 0.021214424996287562, 0.02069710499199573, 0.020690156001364812, 0.020703361005871557, 0.020675324005424045, 0.020698373002232984, 0.02067708899267018, 0.021371722003095783, 0.020682823000242934];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.009377471986226737;0.009722078990307637;;;1.036748390673632;;;[0.009405233009601943, 0.009415962995262817, 0.009400668001035228, 0.009395537999807857, 0.009394737004186027, 0.009409329009940848, 0.009412485989741981, 0.009404545999132097, 0.009411053993972018, 0.009398367998073809, 0.009407669000211172, 0.009396101013408042, 0.009385211000335403, 0.009414130996447057, 0.009417372013558634, 0.00941340799909085, 0.009403415999258868, 0.009400950002600439, 0.009401495000929572, 0.009394132997840643, 0.009393485001055524, 0.00939521701366175, 0.009400761002325453, 0.009422094008186832, 0.009408557001734152, 0.009410654995008372, 0.009402633004356176, 0.009416420012712479, 0.009403140007634647, 0.00941722201241646, 0.009394359003636055, 0.009408767000422813, 0.009397303991136141, 0.009400631999596953, 0.009417737994226627, 0.009377471986226737, 0.00939874499454163, 0.009400804003234953, 0.009387883997987956, 0.009426436998182908, 0.009402455994859338, 0.009403824005858041, 0.009411149003426544, 0.009403199990629219, 0.00941732399223838, 0.009396537992870435, 0.009406262994161807, 0.009405570002854802, 0.009396913999808021, 0.00938921599299647];[0.009779814994544722, 0.009732677004649304, 0.009762724002939649, 0.009743882008478977, 0.009732035003253259, 0.009744540002429858, 0.009746878000441939, 0.009722438000608236, 0.009758483007317409, 0.009742541995365173, 0.009722078990307637, 0.009753363992786035, 0.009746007999638095, 0.009762575005879626, 0.009755731996847317, 0.009765014008735307, 0.00975130700680893, 0.009748734009917825, 0.009746157011250034, 0.009752365003805608, 0.009733425002195872, 0.009756874991580844, 0.00974595001025591, 0.009750087003340013, 0.009743920993059874, 0.009762795991264284, 0.009748548996867612, 0.009743746006279252, 0.009748205993673764, 0.00974037499690894, 0.009743919988977723, 0.009749425007612444, 0.00975777700659819, 0.009762825997313485, 0.009754190003150143, 0.009739289002027363, 0.009763060006662272, 0.00974610100092832, 0.009739774992340244, 0.009734995997860096, 0.009782525012269616, 0.009751158999279141, 0.009732681995956227, 0.009745153001858853, 0.009771224998985417, 0.00975097599439323, 0.00976161401194986, 0.009757723004440777, 0.009761558991158381, 0.009752450001542456];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.010248799982946366;0.011543799002538435;;;1.1263561608917045;;;[0.010270170998410322, 0.010267807010677643, 0.010272850006003864, 0.010278929999913089, 0.010283636001986451, 0.01025691899121739, 0.010263334988849238, 0.010261435993015766, 0.0102556779893348, 0.010248799982946366, 0.010267420002492145, 0.01027568599965889, 0.010252320993458852, 0.010274116997607052, 0.010253465996356681, 0.010268912999890745, 0.010255357992718928, 0.010262309995596297, 0.010279321009875275, 0.010260451992508024, 0.010279489986714907, 0.010267863995977677, 0.01026768000156153, 0.010253556989482604, 0.010289305006153882, 0.010288917997968383, 0.010263105999911204, 0.010258772992528975, 0.010273321997374296, 0.010266945013427176, 0.010255650006001815, 0.010259615009999834, 0.010272414001519792, 0.010272070998325944, 0.010264159005600959, 0.0102684880112065, 0.010262143012369052, 0.010259054994094186, 0.01027413499832619, 0.01027456000156235, 0.010291686005075462, 0.010268968995660543, 0.010265777993481606, 0.010278877001837827, 0.01025985500018578, 0.010266946002957411, 0.01026074901164975, 0.010255472996504977, 0.01025650200608652, 0.01027086700196378];[0.011584234001929872, 0.011564643995370716, 0.011559517995920032, 0.011580966005567461, 0.011594304000027478, 0.011612882008193992, 0.011564083004486747, 0.011584325999137945, 0.011576959994272329, 0.011558060999959707, 0.011611580994213, 0.011583655010326765, 0.011585386004298925, 0.011588865003432147, 0.011555014993064106, 0.011578690013266169, 0.011556729004951194, 0.011569883004995063, 0.01156104299298022, 0.011571208990062587, 0.012022167997201905, 0.011567805995582603, 0.011566611006855965, 0.011555396995390765, 0.01157121200230904, 0.0115654070104938, 0.011560617000213824, 0.01294468599371612, 0.011560275001102127, 0.011576404998777434, 0.01157413401233498, 0.0115684360062005, 0.011570580987608992, 0.01158177200704813, 0.012017020999337547, 0.011562633997527882, 0.01159585099958349, 0.011606743006268516, 0.011567870998987928, 0.011561724008060992, 0.011563303007278591, 0.0120351719961036, 0.01162415101134684, 0.011579267011256889, 0.011567709996597841, 0.011558304991922341, 0.011543799002538435, 0.011557427002117038, 0.012011296013952233, 0.011562315994524397];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0026500050007598475;0.002815546002238989;;;1.062468184562548;;;[0.002658819008502178, 0.0026510699972277507, 0.0026594459923217073, 0.0026508559967624024, 0.0026688670041039586, 0.0026550720067461953, 0.0026501770043978468, 0.0026550350157776847, 0.002669497989700176, 0.0026500050007598475, 0.0026572200004011393, 0.002652422001119703, 0.002656221986399032, 0.002652627998031676, 0.0026613510126480833, 0.002652332987054251, 0.0026563460123725235, 0.002663189996383153, 0.0026590360066620633, 0.00266141899919603, 0.0026559310063021258, 0.0026723560004029423, 0.002684485007193871, 0.0026545879954937845, 0.0026552760100457817, 0.002653881994774565, 0.002659907011548057, 0.0026510750176385045, 0.0026518310041865334, 0.002653318995726295, 0.0026548449968686327, 0.002654116993653588, 0.002654512005392462, 0.002659282006788999, 0.0026568440080154687, 0.00265053499606438, 0.002652949988259934, 0.0026524169952608645, 0.002654576994245872, 0.002655608011991717, 0.00265041999227833, 0.002650315989740193, 0.0026539430109551176, 0.0026521929976297542, 0.0026539109967416152, 0.0026560880069155246, 0.002654449999681674, 0.0026534160133451223, 0.0026751059922389686, 0.002655022995895706];[0.0028477089945226908, 0.0028344899910734966, 0.0028264959983062, 0.0028286720043979585, 0.002831372999935411, 0.002840306013240479, 0.0028401629970176145, 0.0028310060006333515, 0.0028398279973771423, 0.0028226309950696304, 0.002826053008902818, 0.0028596280026249588, 0.0028394069959176704, 0.0028215350030222908, 0.002836297993781045, 0.0028247830050531775, 0.0028310710040386766, 0.0028335999959381297, 0.0028268340101931244, 0.0028229570016264915, 0.0028333310037851334, 0.0028232959884917364, 0.0028405650082277134, 0.0028230089956196025, 0.002831101999618113, 0.0028431459941202775, 0.002827653006534092, 0.0028264610009500757, 0.0028314170049270615, 0.0028321569989202544, 0.0028309929912211373, 0.00282540699117817, 0.002830981000442989, 0.002833149002981372, 0.0028290199988987297, 0.002824458002578467, 0.002830719997291453, 0.0028236330108484253, 0.002840939996531233, 0.002828485012287274, 0.0028287640016060323, 0.0028366720071062446, 0.002827208998496644, 0.0028273770003579557, 0.002844929011189379, 0.0028224870038684458, 0.002835904000676237, 0.002839740991475992, 0.0028295639931457117, 0.002815546002238989];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0007045289967209101;0.0010483369987923652;;;1.4879969506885324;;;[0.001571812987094745, 0.0007143810071283951, 0.0007156200153985992, 0.000709832995198667, 0.0007102949894033372, 0.0007146970165194944, 0.0007075540197547525, 0.0007120249938452616, 0.0007228009926620871, 0.0007117980130715296, 0.0007094979955581948, 0.0007110490114428103, 0.0007117770001059398, 0.0007084169919835404, 0.0007109879952622578, 0.0007120649825083092, 0.0007101739902282134, 0.000722388009307906, 0.0007076799956848845, 0.0007131900056265295, 0.0007094079919625074, 0.0007121749949874356, 0.0007118710054783151, 0.0007117860077414662, 0.0007099579961504787, 0.0007101469818735495, 0.0007112169987522066, 0.0007081860094331205, 0.0007045289967209101, 0.0007126290001906455, 0.000710595995769836, 0.0007074480090523139, 0.0007118270004866645, 0.0007116680062608793, 0.0007089819991961122, 0.0007130479934858158, 0.0007096189947333187, 0.0007099450012901798, 0.0007098899950506166, 0.0007101000228431076, 0.0007210890034912154, 0.000710800988599658, 0.0007090529834385961, 0.0007130759913707152, 0.0007084390090312809, 0.0007059950003167614, 0.0007224890141515061, 0.0007107749988790601, 0.0007060690113576129, 0.0007144349947338924];[0.0010824259952642024, 0.0010757910058600828, 0.0010728100023698062, 0.0010832119878614321, 0.001080643996829167, 0.001092493999749422, 0.0010887529933825135, 0.0010775730042951182, 0.0010911630088230595, 0.0010579310037428513, 0.0010751629888545722, 0.0010652440105332062, 0.0010515769972698763, 0.0010933989979093894, 0.0010519150091568008, 0.0010559650108916685, 0.0010694550001062453, 0.0010638600069796667, 0.001057073997799307, 0.0010544140095589682, 0.001065029005985707, 0.001059438000083901, 0.001057065004715696, 0.0010746629995992407, 0.0010529330029385164, 0.0010532940068515018, 0.0010587490105535835, 0.0010483369987923652, 0.001053851010510698, 0.0010545700060902163, 0.0010621749970596284, 0.0010855019936570898, 0.0010596439969958737, 0.0010768149950308725, 0.001049003010848537, 0.0010598299995763227, 0.0011091960041085258, 0.001053410000167787, 0.0010506610124139115, 0.0010511479922570288, 0.00105612599872984, 0.001058925990946591, 0.0010633989877533168, 0.0010678120015654713, 0.001050449995091185, 0.0010551180021138862, 0.0010832480038516223, 0.0010535530018387362, 0.001071042992407456, 0.001064816999132745];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.011915677998331375;0.006375518991262652;;;0.5350529774432856;;;[0.011950125990551896, 0.011938413997995667, 0.011944265017518774, 0.0119481619913131, 0.011915677998331375, 0.011924056991119869, 0.011956338013987988, 0.01194806001149118, 0.011937800009036437, 0.011940506999962963, 0.011941516000661068, 0.01195434200053569, 0.011936541995964944, 0.011946094004088081, 0.011943364996113814, 0.011949712003115565, 0.011939390999032184, 0.011940310010686517, 0.011936368013266474, 0.011927304993150756, 0.01194416701036971, 0.01193928201973904, 0.011934669004403986, 0.01193329600209836, 0.01193072201567702, 0.011940177995711565, 0.011935487986193039, 0.011935608999920078, 0.011937388000660576, 0.01193176899687387, 0.011947892999160103, 0.011940319978748448, 0.011948366998694837, 0.011939001007704064, 0.011950696993153542, 0.01193380300537683, 0.011938815005123615, 0.011940636002691463, 0.011937281989958137, 0.01194977898558136, 0.011938485986320302, 0.011957701004575938, 0.011943681980483234, 0.01193539600353688, 0.011938142008148134, 0.011938355004531331, 0.011942572993575595, 0.011943764999159612, 0.011957793016335927, 0.011941428994759917];[0.006426646999898367, 0.006400436002877541, 0.00640647100226488, 0.006398668992915191, 0.006401398000889458, 0.006411127993487753, 0.006407818989828229, 0.006402175000403076, 0.006861890011350624, 0.006392315000994131, 0.006375518991262652, 0.006398869008990005, 0.006387319997884333, 0.006400347003364004, 0.006404808998922817, 0.006843406998086721, 0.006393882998963818, 0.006403216000762768, 0.006410824993508868, 0.006397602002834901, 0.0064023309969343245, 0.006388142996001989, 0.006895726997754537, 0.006393755000317469, 0.006401336009730585, 0.006399249003152363, 0.006406739994417876, 0.006401542996172793, 0.006406319997040555, 0.006844016010290943, 0.006404436004231684, 0.006395766002242453, 0.006400710990419611, 0.006412668008124456, 0.006408278000890277, 0.006392319002770819, 0.0075850029970752075, 0.006396444994607009, 0.006398847996024415, 0.006407188993762247, 0.0063953420030884445, 0.006404975996701978, 0.006401029007975012, 0.006857136992039159, 0.006415102005121298, 0.0064077530114445835, 0.0063969360053306445, 0.006399652993422933, 0.0063947620074031875, 0.006383660991559736];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.003163507004501298;0.0033922069997061044;;;1.0722931843929515;;;[0.003183167995302938, 0.0031774880044395104, 0.003179506995365955, 0.003181245003361255, 0.003185660985764116, 0.003173682009219192, 0.0031851330131758004, 0.0031826030026422814, 0.0031911660043988377, 0.0031736209930386394, 0.0031829360086703673, 0.003171590986312367, 0.003163507004501298, 0.003182446991559118, 0.0031772649963386357, 0.0031685819994891062, 0.0031754560041008517, 0.0031734650110593066, 0.003172144992277026, 0.0031887540098978207, 0.003189586990629323, 0.003180168991093524, 0.003198378995875828, 0.003192167991073802, 0.00318144699849654, 0.003177859995048493, 0.0031864129850873724, 0.0031993660086300224, 0.0031889830133877695, 0.003184765999321826, 0.0031808679923415184, 0.003180729996529408, 0.00317672299570404, 0.0031821029988350347, 0.0031678899977123365, 0.0031844440090935677, 0.0031779359851498157, 0.0031948899995768443, 0.003188769012922421, 0.003177214995957911, 0.0031818089919397607, 0.0031859610026003793, 0.0031966359965736046, 0.003179093007929623, 0.003173546996549703, 0.003189530994859524, 0.0031918180029606447, 0.0031813120003789663, 0.003189750001183711, 0.0031939500040607527];[0.003425071990932338, 0.0034046340006170794, 0.0034063229977618903, 0.003394062994630076, 0.003411857003811747, 0.0034089960099663585, 0.003413990998524241, 0.0034074889990733936, 0.003406278003240004, 0.0034218930086353794, 0.003405581010156311, 0.0034186509874416515, 0.0034332960058236495, 0.0033949130011023954, 0.003409413999179378, 0.003402936999918893, 0.0034051620023092255, 0.003408988006412983, 0.0034095589944627136, 0.0034216380008729175, 0.004123640013858676, 0.003433019999647513, 0.0034272740012966096, 0.003417920001083985, 0.0034172460000263527, 0.0034515119914431125, 0.0034018950100289658, 0.00340858701383695, 0.0033936769905267283, 0.0033939480053959414, 0.003420638997340575, 0.0034158799971919507, 0.0034043280029436573, 0.0034094140137312934, 0.003399171997443773, 0.003477346006548032, 0.0034017029975075275, 0.0034321999992243946, 0.0034207520075142384, 0.003415783998207189, 0.0034136290050810203, 0.003420067994738929, 0.003396309999516234, 0.0034229980083182454, 0.0034157600020989776, 0.0034166129917139187, 0.003405006995308213, 0.003404315997613594, 0.0033922069997061044, 0.0034001859894488007];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.003655984008219093;0.003664335992652923;;;1.0022844696298052;;;[0.003667176002636552, 0.003670537000289187, 0.0036560669977916405, 0.0036722880031447858, 0.0036675449955509976, 0.003659855996374972, 0.0036636250151786953, 0.003659569993033074, 0.003662419010652229, 0.0036597450089175254, 0.0036711699940497056, 0.0036627209919970483, 0.003655984008219093, 0.0036641610058723018, 0.0036648890090873465, 0.003665787007776089, 0.0036655090079875663, 0.0036649819958256558, 0.0036722619988722727, 0.0036633919953601435, 0.003662873015855439, 0.0036688469990622252, 0.003666537013486959, 0.003658585002995096, 0.0036628580128308386, 0.0036672080168500543, 0.00366909900913015, 0.0036610840033972636, 0.0036638839956140146, 0.003664171017589979, 0.003674962994409725, 0.0036774990003323182, 0.0036642719933297485, 0.0036715720052598044, 0.0036614449927583337, 0.003669153986265883, 0.0036701010103570297, 0.0036622569896280766, 0.003672432998428121, 0.0036633359995903447, 0.0036763940152013674, 0.0036639800091506913, 0.003666475007776171, 0.0036630050017265603, 0.0036653059942182153, 0.0036603629996534437, 0.003666656994028017, 0.0036664200015366077, 0.0036658530007116497, 0.00366620700515341];[0.003762288994039409, 0.004123200997128151, 0.0036923450097674504, 0.0036901370040141046, 0.0036771440063603222, 0.003685122006572783, 0.0036853970086667687, 0.0037036720023024827, 0.004122933998587541, 0.0036895700031891465, 0.0036806900025112554, 0.003682214010041207, 0.0036833120102528483, 0.0036854460049653426, 0.0037037450092611834, 0.004864942005951889, 0.003677710992633365, 0.003675478001241572, 0.0036783690011361614, 0.00367830200411845, 0.003709037002408877, 0.003664335992652923, 0.0041128830052912235, 0.0036927850014762953, 0.0036873499921057373, 0.0036835750070167705, 0.003680524998344481, 0.0037118159962119535, 0.003677813001559116, 0.004119347999221645, 0.0036710889980895445, 0.003676383988931775, 0.003677873988635838, 0.0036838669911958277, 0.0036921290011378005, 0.0036748929996974766, 0.004087150009581819, 0.0036752589949173853, 0.003673739993246272, 0.0036782350071007386, 0.0036867820017505437, 0.0036838999949395657, 0.003689992008730769, 0.004094180010724813, 0.0036781819944735616, 0.003689164004754275, 0.003684053008328192, 0.0036807189899263903, 0.0036771939921891317, 0.0036761060036951676];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.001282325989450328;0.0014059990062378347;;;1.0964442878058795;;;[0.0012938580039190128, 0.00128682199283503, 0.0012894399842480198, 0.001287905004573986, 0.0012843869917560369, 0.0012889880017610267, 0.0012867220066254959, 0.0012852420040871948, 0.001282325989450328, 0.001291944005060941, 0.0012857300171162933, 0.0012892130034742877, 0.0012899050052510574, 0.0012894719984615222, 0.0012841360148740932, 0.001288878993364051, 0.001285021979128942, 0.0012885450123576447, 0.0012879259884357452, 0.0012907199998153374, 0.0012899859866593033, 0.001297908995184116, 0.0012909609795315191, 0.0012880320136900991, 0.0012894790124846622, 0.0012867609912063926, 0.0012875880056526512, 0.0012869759812019765, 0.0012894120009150356, 0.001303613986237906, 0.0012864299933426082, 0.0012991050170967355, 0.0012852369982283562, 0.0012866580073023215, 0.0012880469876108691, 0.0012876849941676483, 0.0012948880030307919, 0.0012831709900638089, 0.0012850869970861822, 0.0013007870002184063, 0.0012854770029662177, 0.0012972059921594337, 0.0012889800127595663, 0.0012877539993496612, 0.0012962640030309558, 0.0012858069967478514, 0.0012920089939143509, 0.0012928970099892467, 0.0012856770044891164, 0.0012956290011061355];[0.0014647019997937605, 0.0014565890014637262, 0.001435480997315608, 0.0014334120060084388, 0.0014475100033450872, 0.0014261069882195443, 0.0014424980035983026, 0.0014242379984352738, 0.0014378990017576143, 0.0014246749924495816, 0.0014250439999159425, 0.0014444679982261732, 0.001426536007784307, 0.0014159699931042269, 0.00141009601065889, 0.0014092920027906075, 0.001418953004758805, 0.0014196650008670986, 0.0014291900006355718, 0.0014243939949665219, 0.0014101199922151864, 0.0014271419931901619, 0.001425044989446178, 0.0014097539969952777, 0.0014198190037859604, 0.0014186529879225418, 0.0014247750077629462, 0.0014312089915620163, 0.001420145999873057, 0.001413403995684348, 0.001428689996828325, 0.0014276340079959482, 0.001411227000062354, 0.0014281610056059435, 0.0014205590123310685, 0.0014288050006143749, 0.001421424007276073, 0.0014059990062378347, 0.0014282379997894168, 0.0014306810044217855, 0.0014116630045464262, 0.0014187260094331577, 0.0014220699958968908, 0.0014080620021559298, 0.001420774991856888, 0.0014267490041675046, 0.0014124610024737194, 0.0014156480028759688, 0.0014179840072756633, 0.0014375059981830418];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0006184320081956685;0.0009955410059774294;;;1.6097824704804828;;;[0.0006566980009665713, 0.0006603330111829564, 0.0006419790006475523, 0.0006402520084520802, 0.0006294659979175776, 0.0006466600025305524, 0.0006277900101849809, 0.0006314179918263108, 0.0006477290007751435, 0.0006348140013869852, 0.0006346100126393139, 0.0006454480026150122, 0.0006374820077326149, 0.0006299060041783378, 0.0006360760016832501, 0.0006337790109682828, 0.0006309209857136011, 0.0006490709929494187, 0.000626484994427301, 0.0006206429970916361, 0.0006431079964386299, 0.0006307779985945672, 0.0006327939918264747, 0.0006300169916357845, 0.0006297120125964284, 0.0006406250031432137, 0.0006273199978750199, 0.0006345470028463751, 0.0006287989963311702, 0.0006310659955488518, 0.000627847999567166, 0.0006184320081956685, 0.0006329030002234504, 0.0006298990047071129, 0.000630059017566964, 0.0006248169956961647, 0.0006270730082178488, 0.0006390780035872012, 0.0006348800088744611, 0.0006387859903043136, 0.0006308870069915429, 0.000631811999483034, 0.0006384579901350662, 0.0006377839890774339, 0.0006322130066109821, 0.000623348998487927, 0.0006407449982361868, 0.0006419489945983514, 0.0006331830081762746, 0.0006385739980032668];[0.0010628039890434593, 0.0014921030087862164, 0.0010474540031282231, 0.001019386007101275, 0.0010359050065744668, 0.001040304996422492, 0.001025759003823623, 0.0010426000080769882, 0.0010056460014311597, 0.0010264870070386678, 0.0010009920079028234, 0.0010021869966294616, 0.0010220550029771402, 0.0009982080082409084, 0.001017404007143341, 0.0010003959905589, 0.0010215229995083064, 0.001001433003693819, 0.001004677003948018, 0.0010163580009248108, 0.0010136880009667948, 0.0010025730007328093, 0.0010061320062959567, 0.0010145880078198388, 0.0010037290048785508, 0.0010076939943246543, 0.001010749998386018, 0.0010055289894808084, 0.0009955410059774294, 0.0010009180114138871, 0.0010223959980066866, 0.0009962909971363842, 0.0010133180039701983, 0.0010178030061069876, 0.001008801002171822, 0.0009974210115615278, 0.0010023209906648844, 0.0010277880064677447, 0.0010004659998230636, 0.0010170239984290674, 0.0010000940092140809, 0.0010218090028502047, 0.0010047069954453036, 0.0010055700113298371, 0.0010214729991275817, 0.001003311001113616, 0.001013785004033707, 0.0010031849960796535, 0.0010228989995084703, 0.0009986479999497533];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.006247737997910008;0.0028832979878643528;;;0.4614947023753034;;;[0.006266922995564528, 0.006253733008634299, 0.006258669993258081, 0.006247737997910008, 0.006259382993448526, 0.006264730996917933, 0.00625386499450542, 0.006249858997762203, 0.0062579689983977005, 0.00625123200006783, 0.006261688002268784, 0.00626070897851605, 0.006264597017434426, 0.006257166009163484, 0.006256706998101436, 0.006280696994508617, 0.006268113007536158, 0.006264119001571089, 0.0062633710040245205, 0.006251849001273513, 0.0062604559934698045, 0.006258851004531607, 0.006258021996472962, 0.00626498601923231, 0.0062682049901923165, 0.006269524019444361, 0.006264522002311423, 0.006258876004721969, 0.00626608899619896, 0.00624977501865942, 0.006266155993216671, 0.00625811200006865, 0.006260402005864307, 0.006262208000407554, 0.006252798004425131, 0.006265069998335093, 0.006256200998905115, 0.006252787003177218, 0.006258886991417967, 0.006257090004510246, 0.0062681139970663935, 0.006265643009101041, 0.0062621580000268295, 0.006267774006118998, 0.006269090998102911, 0.006259723988478072, 0.0062663540011271834, 0.006256930995732546, 0.006258259993046522, 0.006261052010813728];[0.0030318429926410317, 0.002996993003762327, 0.00300117299775593, 0.002908345006289892, 0.0029912119935033843, 0.0029856820037821308, 0.002978769989567809, 0.0030067189945839345, 0.003006138009368442, 0.003001846998813562, 0.0028851910028606653, 0.0029887050040997565, 0.003473851000308059, 0.002986324005178176, 0.002885488996980712, 0.0029873230087105185, 0.0029860159993404523, 0.002992998997797258, 0.0028909999964525923, 0.0034125520032830536, 0.0029873939929530025, 0.0028832979878643528, 0.003009523992659524, 0.0029856409964850172, 0.002980530000058934, 0.0029650929936906323, 0.0042116879922105, 0.0029810529958922416, 0.002979042998049408, 0.0029806459933752194, 0.002989078013342805, 0.002987396001117304, 0.0029747030057478696, 0.0033991009986493737, 0.0028843219915870577, 0.0029882950038881972, 0.0029920890083303675, 0.003001958000822924, 0.002984139006002806, 0.002987564992508851, 0.0034169630089309067, 0.0028874849958810955, 0.002994498994667083, 0.002993253991007805, 0.0030008489993633702, 0.0029888290009694174, 0.0029874239990022033, 0.0033893549989443272, 0.0029747490043519065, 0.0029732679977314547];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0022362400050042197;0.0023613990051671863;;;1.0559685006452295;;;[0.002251993995741941, 0.002244859002530575, 0.0022406650095945224, 0.002237346998299472, 0.0022444189962698147, 0.0022362400050042197, 0.002240960006020032, 0.0022501930070575327, 0.0022400769958039746, 0.0022464339999714866, 0.002245630996185355, 0.002236941014416516, 0.002244757008156739, 0.0022424680064432323, 0.002250454999739304, 0.0022426560026360676, 0.0022416990104829893, 0.002245846000732854, 0.002239539011497982, 0.002250303004984744, 0.002239762994577177, 0.0022482539934571832, 0.0022453069977927953, 0.0022475489968201146, 0.0022498900070786476, 0.0022387089993571863, 0.00224620800872799, 0.0022467609960585833, 0.0022422879992518574, 0.0022433239937527105, 0.002245916999527253, 0.002244789997348562, 0.002247497992357239, 0.0022498069884022698, 0.0022542820079252124, 0.0022581369848921895, 0.0022444429923780262, 0.002241359994513914, 0.002246459000161849, 0.002270813987706788, 0.0022457860031863675, 0.00224403700849507, 0.0022483469947474077, 0.002244642993900925, 0.0022501479979837313, 0.0022442280169343576, 0.0022627009893767536, 0.0022456389997387305, 0.002246513991849497, 0.0022436199942603707];[0.0024035069945966825, 0.0023815570020815358, 0.002369174995692447, 0.0023792860010871664, 0.002376225995249115, 0.0023770340048940852, 0.002375701005803421, 0.002373144990997389, 0.0023744900099700317, 0.0023700070014456287, 0.0023741769982734695, 0.0023711639951216057, 0.00242890500521753, 0.0023716610012343153, 0.0023691729875281453, 0.0023788550024619326, 0.0023753540008328855, 0.002375597003265284, 0.002369263005675748, 0.0023726810031803325, 0.0023724579950794578, 0.0023763479985063896, 0.0023784260120010003, 0.002377623997745104, 0.002382217993726954, 0.0023831319995224476, 0.002375740004936233, 0.0023836049949750304, 0.0023696330026723444, 0.0024137529981089756, 0.0023704480117885396, 0.002377386001171544, 0.002373826995608397, 0.0023681659949943423, 0.002377210999839008, 0.0023797710018698126, 0.002382042002864182, 0.0023740370088489726, 0.0023742479970678687, 0.002366539993090555, 0.002369979993090965, 0.0023613990051671863, 0.0023648729984415695, 0.002376907999860123, 0.0023666630004299805, 0.002372058996115811, 0.002371242007939145, 0.0023735869908705354, 0.0024735030019655824, 0.0023960350081324577];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.002223787989350967;0.0023261179885594174;;;1.0460160769365052;;;[0.0022403309994842857, 0.002230215002782643, 0.0022247159940889105, 0.0022265190054895356, 0.0022292909998213872, 0.002223787989350967, 0.002229941004770808, 0.0022296649985946715, 0.00222889099677559, 0.002228045996162109, 0.002230443002190441, 0.0022262190032051876, 0.0022353069944074377, 0.002234086990938522, 0.0022271619964158162, 0.0022327579936245456, 0.002229228019132279, 0.0022252220078371465, 0.0022320020070765167, 0.0022369970101863146, 0.0022314569941954687, 0.002229881996754557, 0.0022298729891190305, 0.0022432919940911233, 0.0022317450057016686, 0.002226594995590858, 0.0022274910006672144, 0.00223275700409431, 0.0022320759890135378, 0.0022275170049397275, 0.002237990018329583, 0.002227624994702637, 0.002232441009255126, 0.002224372001364827, 0.0022323449957184494, 0.0022397279826691374, 0.002242492002551444, 0.0022375870175892487, 0.002234266998129897, 0.0022371579834725708, 0.0022357699926942587, 0.002228924000519328, 0.002229910998721607, 0.0022319039999274537, 0.002243905997602269, 0.0022354249958880246, 0.002232741011539474, 0.0022308290062937886, 0.0022302649886114523, 0.00222713100083638];[0.002347285990254022, 0.0023510789906140417, 0.002345020999200642, 0.0023482999968109652, 0.002347061992622912, 0.0023606120084878057, 0.0023337599996011704, 0.002338364996830933, 0.0023402340011671185, 0.0023315459984587505, 0.0023378600017167628, 0.0023375829914584756, 0.0023369440023088828, 0.002328702001250349, 0.002335294004296884, 0.0023491540050599724, 0.0023283120099222288, 0.002340453997021541, 0.0023377860052278265, 0.002340583989280276, 0.0023329339892370626, 0.0023444110120180994, 0.002338787991902791, 0.0023344509972957894, 0.00233516599109862, 0.002336058998480439, 0.0023394879972329363, 0.0023385620006592944, 0.002340327002457343, 0.002340828999876976, 0.0023521169932791963, 0.002334339005756192, 0.0023360070044873282, 0.002341817002161406, 0.0023347729875240475, 0.002348672001971863, 0.0023261179885594174, 0.002332987991394475, 0.0023386829998344183, 0.002335416997084394, 0.002346833993215114, 0.002328388989553787, 0.0023404189996654168, 0.0023402869992423803, 0.002339769998798147, 0.0023402509978041053, 0.0023336969898082316, 0.002340367005672306, 0.002335413999389857, 0.0023273870028788224];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0007059119961922988;0.0009433090017409995;;;1.3362983018127248;;;[0.0007161659887060523, 0.000712184002622962, 0.0007493190059904009, 0.00071264999860432, 0.0007134759944165125, 0.0007095679902704433, 0.0007082630036165938, 0.0007212550117401406, 0.0007094140019034967, 0.000710036008968018, 0.0007108869904186577, 0.0007107409910531715, 0.0007093880121828988, 0.0007101709925336763, 0.0007099480135366321, 0.0007212840137071908, 0.0007088329875841737, 0.0007087209960445762, 0.0007107520068529993, 0.0007156929932534695, 0.0007239230180857703, 0.0007094239990692586, 0.0007059969939291477, 0.0007087989943102002, 0.0007114390027709305, 0.0007077900081640109, 0.0007090399885782972, 0.0007094429893186316, 0.0007197550003184006, 0.000707547995261848, 0.0007079669885570183, 0.0007063840021146461, 0.0007087140111252666, 0.0007160699897212908, 0.0007086160039762035, 0.0007073970045894384, 0.0007101960072759539, 0.0007092249870765954, 0.0007069340208545327, 0.0007059119961922988, 0.0007100219954736531, 0.000707829007296823, 0.0007075100002111867, 0.0007135810155887157, 0.0007076439942466095, 0.0007069409912219271, 0.0007131620077416301, 0.0007074989989632741, 0.0007082119991537184, 0.000708036997821182];[0.001573959001689218, 0.0010318080021534115, 0.0010381330066593364, 0.0010333039972465485, 0.0010300150024704635, 0.0010494080052012578, 0.0010464509978191927, 0.0010296700056642294, 0.0010262430005241185, 0.0010243299911962822, 0.001024441997287795, 0.0010232889908365905, 0.0010450760019011796, 0.0010315840045223013, 0.0010252590000163764, 0.001020809999317862, 0.0010268309997627512, 0.001024861994665116, 0.0010252909996779636, 0.0010408040106995031, 0.0010316469997633249, 0.0010180079989368096, 0.0010267609904985875, 0.0010241249983664602, 0.0010325100010959432, 0.001042685005813837, 0.0010241359996143728, 0.0010268969926983118, 0.0010236639936920255, 0.0010194890055572614, 0.0010223480057902634, 0.0010158239892916754, 0.0010412960109533742, 0.0010243419965263456, 0.0010237719980068505, 0.0009433090017409995, 0.0010219710093224421, 0.0010132559982594103, 0.001014335997751914, 0.0010308430064469576, 0.0010258040128974244, 0.0010210849868599325, 0.0010211280023213476, 0.0010221940028714016, 0.0010194330097874627, 0.001019707997329533, 0.0010329620126867667, 0.0010081400105264038, 0.001021200994728133, 0.0010208230087300763];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.008891524994396605;0.004068505993927829;;;0.4575712261385737;;;[0.008914040998206474, 0.008891524994396605, 0.008905284994398244, 0.008906761999242008, 0.008918335995986126, 0.008912618999602273, 0.008904971982701682, 0.008911015000194311, 0.008903212001314387, 0.008904027999960817, 0.00889813901449088, 0.008898070009308867, 0.008913409008528106, 0.008898284009774216, 0.008914342994103208, 0.008905743001378141, 0.008903948997613043, 0.008894647005945444, 0.008904118003556505, 0.008908382005756721, 0.008899748005205765, 0.008903005000320263, 0.008900866989279166, 0.00890864699613303, 0.00890816398896277, 0.008915209997212514, 0.008898111991584301, 0.008905844006221741, 0.008910028001992032, 0.008910193006158806, 0.008909737996873446, 0.008920045002014376, 0.008916983992094174, 0.00891634399886243, 0.008909437005058862, 0.008902551009668969, 0.008901531007722951, 0.008913851008401252, 0.00889166300476063, 0.008905990005587228, 0.008907873998396099, 0.008903373003704473, 0.008908427000278607, 0.008905315000447445, 0.008897318984963931, 0.008906774994102307, 0.008900086002540775, 0.00890297100704629, 0.008904001006158069, 0.00891510400106199];[0.0041106529970420524, 0.004082143001141958, 0.004080564991454594, 0.0040908750088419765, 0.004080622005858459, 0.004080610000528395, 0.004077029996551573, 0.004099569996469654, 0.004080760001670569, 0.004078457001014613, 0.004504473996348679, 0.004077304998645559, 0.004078733007190749, 0.00407819400425069, 0.0040779809933155775, 0.004085508000571281, 0.00409025201224722, 0.004489732993533835, 0.004072648996952921, 0.0040842729940777645, 0.0040877880092011765, 0.004075769000337459, 0.0040764849982224405, 0.004095012001926079, 0.004514818996540271, 0.0040696850046515465, 0.004073320000316016, 0.004077183999470435, 0.004077318997588009, 0.004071517992997542, 0.004068505993927829, 0.004466309997951612, 0.004070518989465199, 0.004075044009368867, 0.004078793994267471, 0.004073475007317029, 0.00407867701142095, 0.004075566001120023, 0.004480382995097898, 0.004073905001860112, 0.0040835690015228465, 0.004079801001353189, 0.004079131002072245, 0.00407610900583677, 0.004073300005984493, 0.004487564001465216, 0.0040745969890849665, 0.004072840994922444, 0.00407106000056956, 0.004080252998392098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0038390209956560284;0.0039732090081088245;;;1.0349537063237304;;;[0.003859854012262076, 0.0038436800095951185, 0.003845844999887049, 0.003850002001854591, 0.0038487840065499768, 0.003847150001092814, 0.0038454720051959157, 0.003850980006973259, 0.003845952989649959, 0.003867473002173938, 0.003841546000330709, 0.00385141400329303, 0.0038511060120072216, 0.0038470680156024173, 0.0038475199980894104, 0.003845347004244104, 0.0038447810075012967, 0.0038451389846159145, 0.0038490219885716215, 0.003846403007628396, 0.0038453710003523156, 0.0038468939892482013, 0.0038482909876620397, 0.003847949003102258, 0.003848299995297566, 0.0038444149831775576, 0.0038484519900521263, 0.0038468779966933653, 0.0038477479974972084, 0.0038445829995907843, 0.0038441709912149236, 0.003843583006528206, 0.0038390209956560284, 0.003842146004899405, 0.0038517310022143647, 0.003846474995953031, 0.0038457659975392744, 0.003845186991384253, 0.00384979801310692, 0.0038428629777627066, 0.0038468060083687305, 0.00384363200282678, 0.0038460759969893843, 0.003848308013402857, 0.0038470830040751025, 0.003840713994577527, 0.003844029997708276, 0.003857347008306533, 0.003858202006085776, 0.0038581220142077655];[0.003989381002611481, 0.003993901002104394, 0.003977715998189524, 0.003987460004282184, 0.0039732090081088245, 0.003997298001195304, 0.003979886998422444, 0.003977499989559874, 0.003980056993896142, 0.003986067997175269, 0.003978246997576207, 0.003982676003943197, 0.003988447002484463, 0.003977792002842762, 0.003974767998442985, 0.003976238003815524, 0.003979754997999407, 0.00398205200326629, 0.0039799340011086315, 0.003976890991907567, 0.003977781001594849, 0.003980394991231151, 0.003977177999331616, 0.003979721994255669, 0.0039750569994794205, 0.003994173006503843, 0.0039798590005375445, 0.003981686997576617, 0.003977219006628729, 0.003987991003668867, 0.003978064996772446, 0.003984134003985673, 0.00397926100413315, 0.0039787440036889166, 0.003988266995293088, 0.003974990002461709, 0.003977563988883048, 0.003974961000494659, 0.003983442002208903, 0.003976197986048646, 0.003988786993431859, 0.003983153990702704, 0.003974626000854187, 0.003976250998675823, 0.003981282003223896, 0.003985987001215108, 0.003979209010140039, 0.003980737004894763, 0.003980592009611428, 0.003982636000728235];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.002659753998159431;0.0024093030078802258;;;0.9058367839835868;;;[0.002668672997970134, 0.002664109008037485, 0.00267088899272494, 0.0026614859962137416, 0.0026606920000631362, 0.002665285996044986, 0.002662010010681115, 0.0026636260008672252, 0.002665871987119317, 0.002665506995981559, 0.0026606289902701974, 0.002672927003004588, 0.002666051994310692, 0.0026676369889173657, 0.0026669859944377095, 0.002663054008735344, 0.0026709110097726807, 0.0026693090185290202, 0.0026653920067474246, 0.0026616230024956167, 0.0026631100045051426, 0.0026647619961295277, 0.0026673929969547316, 0.0026656650006771088, 0.002663634004420601, 0.0026626559993019328, 0.0026641229924280196, 0.0026666580088203773, 0.002665777996298857, 0.002666970991413109, 0.0026685420016292483, 0.002669071007403545, 0.0026666560006560758, 0.0026657370035536587, 0.002666639004019089, 0.0026664300094125792, 0.0026642729935701936, 0.002664255996933207, 0.0026640479918569326, 0.002663874998688698, 0.0026687600038712844, 0.0026649560168152675, 0.0026640240103006363, 0.002662308994331397, 0.002666497995960526, 0.002659753998159431, 0.002664600993739441, 0.002664202998857945, 0.002664675994310528, 0.0026620610005920753];[0.0024415899970335886, 0.0028611789894057438, 0.002411926005152054, 0.002413978989352472, 0.002414880000287667, 0.0024138090084306896, 0.00242393599182833, 0.0024216040037572384, 0.0028469760000007227, 0.0024125949857989326, 0.0024182060005841777, 0.0024198519968194887, 0.002418593008769676, 0.002413480993709527, 0.002416799994534813, 0.002826872994774021, 0.0024168410018319264, 0.0024187189992517233, 0.0024171900004148483, 0.0024210330011555925, 0.0024287319974973798, 0.002431073007755913, 0.002834568003891036, 0.0024133530096150935, 0.0024183470086427405, 0.002431341999908909, 0.0024212699936470017, 0.0024167910014512017, 0.002412988993455656, 0.0028400010050972924, 0.002420684992102906, 0.0024185530055547133, 0.0024325429985765368, 0.0024211210111388937, 0.0024215569865191355, 0.0024152559926733375, 0.0028394980035955086, 0.0024134770064847544, 0.0024145719944499433, 0.002421432000119239, 0.0024163509951904416, 0.0024165509967133403, 0.0024210319970734417, 0.00339317400357686, 0.0024112909886753187, 0.0024093030078802258, 0.0024259140045614913, 0.0024144930066540837, 0.0024140649911714718, 0.002414981005131267];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0012256659974809736;0.001499160993262194;;;1.2231399062577535;;;[0.0012630409910343587, 0.0012577960005728528, 0.0012542990007204935, 0.001255404989933595, 0.0012510189844761044, 0.0012402660067891702, 0.0012539169983938336, 0.0012549780076369643, 0.0012555860012071207, 0.0012299149966565892, 0.0012312190083321184, 0.0012520169839262962, 0.0012293979962123558, 0.0012268730060895905, 0.0012555410066852346, 0.0012527640064945444, 0.0012298630026634783, 0.0012282929965294898, 0.001250950008397922, 0.001228251014254056, 0.0012279880029382184, 0.0012521169992396608, 0.001229675006470643, 0.0012508890067692846, 0.0012269399885553867, 0.0012338349915808067, 0.0012296039931243286, 0.0012299439986236393, 0.0012312339968048036, 0.0012522259930847213, 0.0012293079926166683, 0.001252265996299684, 0.0012330640020081773, 0.0012256659974809736, 0.0012281269882805645, 0.0012554279965115711, 0.0012301089882384986, 0.0012288239959161729, 0.0012544909986900166, 0.001251031004358083, 0.001230097986990586, 0.0012324370036367327, 0.0012290759914321825, 0.001256741990800947, 0.0012297929933993146, 0.0012274859909666702, 0.001239031000295654, 0.0012524269986897707, 0.0012536669964902103, 0.0012264879915164784];[0.0016424409986939281, 0.0016100380016723648, 0.0016100860084407032, 0.001510973001131788, 0.0015218000044114888, 0.0015294940094463527, 0.0016120299987960607, 0.0016109739954117686, 0.001605177007149905, 0.0015007000038167462, 0.0015304130065487698, 0.0016150300070876256, 0.0015115550049813464, 0.0015880810096859932, 0.001607814003364183, 0.0015034480020403862, 0.0015871240029809996, 0.0015013060037745163, 0.0015172900020843372, 0.0015852310025366023, 0.0015821440028958023, 0.0015851880016271025, 0.001505293999798596, 0.001505242005805485, 0.001519309007562697, 0.001592804997926578, 0.0015921020094538108, 0.0015019010024843737, 0.001508984001702629, 0.0015273020107997581, 0.001600194998900406, 0.0015208069962682202, 0.001499160993262194, 0.0015063209866639227, 0.001505959007772617, 0.0015874039963819087, 0.0015203320072032511, 0.0015861130086705089, 0.0015852790093049407, 0.0015109289961401373, 0.001502086000982672, 0.0015865880122873932, 0.0015164279902819544, 0.0015852389915380627, 0.0015868829941609874, 0.001508911998826079, 0.001508945002569817, 0.0015194640000117943, 0.0016283639997709543, 0.0015883769956417382];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0006343650020426139;0.0009142670023720711;;;1.4412317820626785;;;[0.000665925006614998, 0.0006557169981533661, 0.0006482829921878874, 0.0006519910093629733, 0.0006517710135085508, 0.0006394119991455227, 0.0006380739941960201, 0.0006365539884427562, 0.00064969300001394, 0.0006422270089387894, 0.000642482002149336, 0.0006376079982146621, 0.0006472570094047114, 0.0006400229904102162, 0.0006372219941113144, 0.0006393409857992083, 0.0006533230189234018, 0.0006372060015564784, 0.0006361519772326574, 0.0006385909800883383, 0.0006440989964175969, 0.0006481110031018034, 0.0006377590179909021, 0.000639001009403728, 0.0006513789849122986, 0.0006391469942172989, 0.0006355029909173027, 0.0006343650020426139, 0.0006511270039482042, 0.0006393659859895706, 0.0006372549978550524, 0.0006363379943650216, 0.0006520999886561185, 0.0006402370054274797, 0.000638063982478343, 0.0006400679994840175, 0.0006492200191132724, 0.0006409720081137493, 0.000636851997114718, 0.0006388439942384139, 0.0006429710047086701, 0.0006384359876392409, 0.0006393309886334464, 0.000636911005130969, 0.0006499040027847514, 0.0006396740063792095, 0.0006386510067386553, 0.0006364229921018705, 0.0006520489987451583, 0.0006381860002875328];[0.0010405439970782027, 0.0014980060077505186, 0.0010316569969290867, 0.001025867008138448, 0.0010167589935008436, 0.0010209269967162982, 0.0010154880001209676, 0.0010076899925479665, 0.0009972330008167773, 0.0009915359987644479, 0.0009983269992517307, 0.0010171030007768422, 0.0009899020078592002, 0.0009976949950214475, 0.0009987569937948138, 0.0009924080077325925, 0.0009968609956558794, 0.0009893070091493428, 0.001003551995381713, 0.0010113349999301136, 0.0009933180117513984, 0.001001179000013508, 0.0009142670023720711, 0.0009953239932656288, 0.0009943759941961616, 0.0009932809916790575, 0.0009881720034172758, 0.0010105330002261326, 0.001008173989248462, 0.0009939189912984148, 0.0009903969912556931, 0.0009908540087053552, 0.0009951709944289178, 0.0009965260105673224, 0.0010004180076066405, 0.0010178450029343367, 0.0010091420117532834, 0.000988889005384408, 0.0009922129975166172, 0.0009912060049828142, 0.0009968139929696918, 0.0009920359880197793, 0.0010011179983848706, 0.001011585001833737, 0.000990726999589242, 0.0009905109909595922, 0.0010335170081816614, 0.0009930110099958256, 0.0009954440029105172, 0.0010070459975395352];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.004012556993984617;0.0009599030017852783;;;0.23922476446423235;;;[0.00402991400915198, 0.004022452005301602, 0.00401686699478887, 0.004023443005280569, 0.0040268260054290295, 0.0040211269952123985, 0.0040187929989770055, 0.004014655991340987, 0.004023132016300224, 0.004023596993647516, 0.004020444001071155, 0.004021471002488397, 0.004027288014185615, 0.004016569990199059, 0.004017369996290654, 0.0040182479860959575, 0.0040228100115200505, 0.0040172640001401305, 0.004018912004539743, 0.004015550002804957, 0.00402143900282681, 0.004014483012724668, 0.004021842003567144, 0.0040231260063592345, 0.004017856001155451, 0.004017397004645318, 0.004019984000478871, 0.004028486990137026, 0.0040203829848906025, 0.004014969992567785, 0.004026843002066016, 0.0040214990003732964, 0.004025776986964047, 0.004018349995021708, 0.004012556993984617, 0.004012851000879891, 0.004022004010039382, 0.00401865599269513, 0.004024558002129197, 0.004024538997327909, 0.00402002599730622, 0.0040196540066972375, 0.004018691994133405, 0.004018252991954796, 0.00402234100329224, 0.004017202008981258, 0.004023273999337107, 0.00401658499322366, 0.004020601001684554, 0.004017420011223294];[0.0010037330066552386, 0.00098644700483419, 0.000982798999757506, 0.0014455180062213913, 0.0009726040007080883, 0.0009746090072439983, 0.0009764940041350201, 0.0009701279923319817, 0.0009784420108189806, 0.0009735780040500686, 0.0009850469941738993, 0.0009672799933468923, 0.0009851550130406395, 0.0009726590069476515, 0.0009893270034808666, 0.0009907290077535436, 0.0009718799992697313, 0.0009656840120442212, 0.0009700740047264844, 0.001000595002551563, 0.0009700379887362942, 0.0009730719903018326, 0.0009723580005811527, 0.0009718419896671548, 0.0009663870005169883, 0.0009639820054871961, 0.0009778620005818084, 0.000978209005552344, 0.0009694269974716008, 0.0009682770032668486, 0.0009696519991848618, 0.0009611839923309162, 0.000982108002062887, 0.0009725599957164377, 0.0009640859934734181, 0.0009775959915714338, 0.0009795380028663203, 0.0009648260020185262, 0.000977345000137575, 0.0009704569965833798, 0.0009692629973869771, 0.0009617909963708371, 0.00096566800493747, 0.0009637319890316576, 0.0009681960073066875, 0.0009826409950619563, 0.0009657049959059805, 0.0009599030017852783, 0.0009634680027374998, 0.000960980003583245];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0023477460053982213;0.002572165001765825;;;1.095589129254865;;;[0.0023608339979546145, 0.0023503400007029995, 0.0023519819951616228, 0.002349713002331555, 0.002350273003685288, 0.0023585209855809808, 0.0023562179994769394, 0.0023568049946334213, 0.002351574003114365, 0.002349932983634062, 0.002351246992475353, 0.0023492230102419853, 0.0023506380093749613, 0.0023571769997943193, 0.0023519499955000356, 0.0023525770229753107, 0.0023529260070063174, 0.00236159200721886, 0.002350960989133455, 0.00234977800573688, 0.0023522020055679604, 0.002349701986531727, 0.0023529509926447645, 0.0023515270004281774, 0.002349423011764884, 0.0023526450095232576, 0.0023541020054835826, 0.0023509849852416664, 0.002349995993427001, 0.0023524880089098588, 0.0023516350047430024, 0.002350091002881527, 0.0023525299911852926, 0.002357504010433331, 0.0023555850057164207, 0.0023498770024161786, 0.002377230004640296, 0.0023499920062022284, 0.0023528299934696406, 0.0023502109979745, 0.002354179014218971, 0.002348081994568929, 0.0023521340044680983, 0.0023538639943581074, 0.0023543069983134046, 0.002348644004086964, 0.002350114009459503, 0.0023503470147261396, 0.002353324001887813, 0.0023477460053982213];[0.0025877899897750467, 0.0025887670053634793, 0.002581745997304097, 0.002583187000709586, 0.002575303995399736, 0.002573203993961215, 0.0025765829923329875, 0.002572165001765825, 0.0025848799996310845, 0.0025932309945346788, 0.0025780220021260902, 0.002572739002062008, 0.0025986499967984855, 0.002594825011328794, 0.0025931870040949434, 0.0025831999955698848, 0.0025867119984468445, 0.0025748290063347667, 0.002583339999546297, 0.002586858012364246, 0.002579387990408577, 0.002574251004261896, 0.0025880489993141964, 0.002573360994574614, 0.0025795560068218037, 0.0025877649895846844, 0.002587955998023972, 0.0025794490065891296, 0.002587748007499613, 0.0025823269970715046, 0.0025748920015757903, 0.0025873739941744134, 0.0025869919918477535, 0.002587265000329353, 0.0025812380044953898, 0.0025789489882299677, 0.002591258002212271, 0.00259649999497924, 0.0025974019954446703, 0.002594015997601673, 0.0025760490098036826, 0.0025784379977267236, 0.002585813999758102, 0.002573983001639135, 0.0025792300002649426, 0.0025875690043903887, 0.0025825530028669164, 0.002577373990789056, 0.002578489002189599, 0.00258379899605643];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0023482009855797514;0.002571290999185294;;;1.0950046503580968;;;[0.002366076994803734, 0.002354871990974061, 0.0023501420073444024, 0.002349275993765332, 0.002359757010708563, 0.0023520999966422096, 0.002352419003727846, 0.002352725001401268, 0.0023512540064984933, 0.0023513380001531914, 0.0023543549905298278, 0.0023501349933212623, 0.0023570519988425076, 0.0023482009855797514, 0.0023548300232505426, 0.002350760012632236, 0.002351577000808902, 0.0023538720124633983, 0.002352948984480463, 0.0023540080001112074, 0.002354904994717799, 0.0023515990033047274, 0.0023542999842902645, 0.0023510669852839783, 0.0023513149935752153, 0.002352766998228617, 0.0023514769854955375, 0.002360989004955627, 0.002349395988858305, 0.0023511390027124435, 0.0023530269972980022, 0.002349425994907506, 0.0023611170036019757, 0.0023539839894510806, 0.0023539999820059165, 0.0023536689986940473, 0.002351615999941714, 0.0023520510003436357, 0.0023602739966008812, 0.002360344005865045, 0.0023711709945928305, 0.002354377997107804, 0.0023677779972786084, 0.002353910997044295, 0.002358341997023672, 0.0023655599943595007, 0.00235911100753583, 0.002356184006202966, 0.0023531789920525625, 0.002352049996261485];[0.002582774992333725, 0.002592748001916334, 0.0025832959945546463, 0.0025851899990811944, 0.002584695990663022, 0.0025753260124474764, 0.002585167996585369, 0.002581600012490526, 0.0025780569994822145, 0.0025847689976217225, 0.0025816619890974835, 0.0025820299924816936, 0.002581441993243061, 0.0025844720075838268, 0.0025821620074566454, 0.0025771630025701597, 0.0025858419976430014, 0.0025778190029086545, 0.0025814870023168623, 0.0025821610033744946, 0.002578123996499926, 0.002585055000963621, 0.002591434007626958, 0.002585954003734514, 0.0025813170068431646, 0.002572543002315797, 0.002578455998445861, 0.0025812580133788288, 0.0025786080077523366, 0.0025835020060185343, 0.0025752079964149743, 0.0025723739963723347, 0.002573517005657777, 0.0025740120036061853, 0.0025760610005818307, 0.002600085994345136, 0.0025892060075420886, 0.002580742002464831, 0.0025784150057006627, 0.0025723580038174987, 0.0025949699920602143, 0.0025825299962889403, 0.002576443992438726, 0.0025847180077107623, 0.002571290999185294, 0.0025747019972186536, 0.002576907994807698, 0.002584910995210521, 0.0025847679935395718, 0.002588325005490333];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0007914130110293627;0.0011515399964991957;;;1.4550430438355173;;;[0.00080593500752002, 0.000801148999016732, 0.0008005290001165122, 0.000797953995061107, 0.000798292996478267, 0.000798367997049354, 0.0007964730175444856, 0.0008022690017241985, 0.0007951989973662421, 0.0007948059937916696, 0.0007960960065247491, 0.0007967359997564927, 0.0007928430131869391, 0.0007973140163812786, 0.0007980640075402334, 0.0007953659951454028, 0.0007962650124682114, 0.0007951250008773059, 0.0007956089975778013, 0.0007934610039228573, 0.0007948080019559711, 0.0007934830064186826, 0.0007937819900689647, 0.0007954479951877147, 0.0007944550015963614, 0.0007914130110293627, 0.0007965890108607709, 0.0007952679879963398, 0.000794261010014452, 0.0007957810012158006, 0.0007956699992064387, 0.0007968650024849921, 0.0007980110094649717, 0.0007988050056155771, 0.0007953399908728898, 0.0007975570042617619, 0.0007970709993969649, 0.0007966630073497072, 0.0008065430010901764, 0.000798796012531966, 0.0007975480111781508, 0.0007962000090628862, 0.0007991620077518746, 0.0008061350090429187, 0.0007972179882926866, 0.0007948949787532911, 0.0008038369996938854, 0.0007969650032464415, 0.000795418003690429, 0.000805953997769393];[0.001207944005727768, 0.001178809005068615, 0.0011965570010943338, 0.0011829110007965937, 0.0011877210054080933, 0.0012050540099153295, 0.001177407000795938, 0.0011763270013034344, 0.001169950992334634, 0.0011745619995053858, 0.0011961380077991635, 0.0011851099989144132, 0.001174801989691332, 0.0011707590019796044, 0.0011618400021689013, 0.0011892279871972278, 0.0011515399964991957, 0.00116088600771036, 0.0011679349991027266, 0.001164832996437326, 0.0011554760130820796, 0.0011587229964789003, 0.001155576013843529, 0.0011732629936886951, 0.001159556006314233, 0.0011666500067804009, 0.0011770810087909922, 0.0011569860071176663, 0.0011628380016190931, 0.0011609840003075078, 0.0011604989995248616, 0.0011680260067805648, 0.0011554329976206645, 0.0011635599948931485, 0.0011546529858605936, 0.0011717040033545345, 0.0011706340010277927, 0.0011629630025709048, 0.0011561959981918335, 0.0011630590015556663, 0.001161414009402506, 0.0011584929889068007, 0.0011592759983614087, 0.0011585140018723905, 0.0011774789891205728, 0.0011593349918257445, 0.001167238995549269, 0.0011677160073304549, 0.0011565029999474064, 0.001177275989903137];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  9.849e+18
  Optimized FLOP count:  5.153e+10
   Theoretical speedup:  1.911e+8
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   7           TDOT      alizq,vlj->aizqvj              ibnj,fngq,aizqvj->zgabfv
   7           TDOT      fngq,ibnj->fgqibj                 aizqvj,fgqibj->zgabfv
   9           TDOT  fgqibj,aizqvj->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.416e+9
  Optimized FLOP count:  2.416e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.510e+8
  Optimized FLOP count:  1.510e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  1.503e+14
  Optimized FLOP count:  2.289e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.436e+9
  Optimized FLOP count:  5.436e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  3.757e+13
  Optimized FLOP count:  1.156e+9
   Theoretical speedup:  3.249e+4
  Largest intermediate:  7.078e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.359e+9
  Optimized FLOP count:  1.359e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.049e+8
  Optimized FLOP count:  1.049e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  3.914e+12
  Optimized FLOP count:  3.324e+8
   Theoretical speedup:  1.177e+4
  Largest intermediate:  3.932e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0       idnj,idqk->dnjqk          goq,alk,fon,vlj,dnjqk->dgafv
   5           TDOT          fon,goq->fngq             alk,vlj,dnjqk,fngq->dgafv
   7           TDOT      fngq,dnjqk->fgdjk                  alk,vlj,fgdjk->dgafv
   5           TDOT          vlj,alk->vjak                     fgdjk,vjak->dgafv
   7           TDOT      vjak,fgdjk->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+9
  Optimized FLOP count:  3.775e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  3.775e+9
  Optimized FLOP count:  3.775e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.194e+8
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  6.455e+10
   Theoretical speedup:  3.391e+7
  Largest intermediate:  5.033e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.074e+9
  Optimized FLOP count:  1.074e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+8
  Optimized FLOP count:  2.684e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  1.642e+18
  Optimized FLOP count:  9.691e+10
   Theoretical speedup:  1.694e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.416e+9
  Optimized FLOP count:  2.416e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.510e+8
  Optimized FLOP count:  1.510e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.760e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  1.539e+17
  Optimized FLOP count:  3.634e+10
   Theoretical speedup:  4.235e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  5.436e+9
  Optimized FLOP count:  5.436e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  1.822e+10
   Theoretical speedup:  2.112e+6
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.359e+9
  Optimized FLOP count:  1.359e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+7
  Optimized FLOP count:  6.711e+7
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  3.206e+15
  Optimized FLOP count:  6.072e+9
   Theoretical speedup:  5.280e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.416e+9
  Optimized FLOP count:  2.416e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  8.015e+14
  Optimized FLOP count:  3.052e+9
   Theoretical speedup:  2.626e+5
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.040e+8
  Optimized FLOP count:  6.040e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  6.711e+7
  Optimized FLOP count:  6.711e+7
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  idqk,goq,alk,fon,vlj,idnj->dgafv
         Naive scaling:  12
     Optimized scaling:  7
      Naive FLOP count:  1.002e+14
  Optimized FLOP count:  1.526e+9
   Theoretical speedup:  6.566e+4
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq         idqk,alk,vlj,idnj,fngq->dgafv
   6           GEMM        alk,idqk->alidq            vlj,idnj,fngq,alidq->dgafv
   6           GEMM        idnj,vlj->idnvl               fngq,alidq,idnvl->dgafv
   7              0     idnvl,alidq->dnvaq                     fngq,dnvaq->dgafv
   7           TDOT      dnvaq,fngq->dgafv                          dgafv->dgafv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.416e+9
  Optimized FLOP count:  2.416e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0036472520005190745;0.022369225000147708;;;6.133172316298444;;;[0.0036716170143336058, 0.0036472809879342094, 0.0036485709861153737, 0.003652444007457234, 0.0036477970134001225, 0.003650905011454597, 0.003654854983324185, 0.0036514899984467775, 0.0036516760010272264, 0.003649374993983656, 0.0036505650059552863, 0.003652307015727274, 0.0036542869929689914, 0.0036479300033533946, 0.0036477740068221465, 0.0036501309950836003, 0.0036519010027404875, 0.003654536005342379, 0.003652840998256579, 0.003648204990895465, 0.003651583014288917, 0.0036619809980038553, 0.0036506290052784607, 0.003660044996649958, 0.0036515940009849146, 0.0036472520005190745, 0.003649217018391937, 0.0036516399995889515, 0.003654946995084174, 0.003653583989944309, 0.0036557220009854063, 0.0036496779939625412, 0.0036517739936243743, 0.003649336998932995, 0.0036493239895207807, 0.0036535179970087484, 0.003652240993687883, 0.003665553012979217, 0.003654514002846554, 0.0036507430049823597, 0.0036477859830483794, 0.003653360006865114, 0.003652360013802536, 0.003650200000265613, 0.0036515620158752427, 0.003649454010883346, 0.003667787997983396, 0.003652095008874312, 0.0036614159907912835, 0.0036477109970292076];[0.028307649001362734, 0.028348134001134895, 0.028274065000005066, 0.028282297993428074, 0.028273499992792495, 0.02826960399397649, 0.02828048900119029, 0.028287676002946682, 0.02828148599655833, 0.02434584299044218, 0.02434684098989237, 0.024751217002631165, 0.024367511010495946, 0.024352424006792717, 0.0243465079984162, 0.024338734001503326, 0.024356331006856635, 0.024346274003619328, 0.02474093800992705, 0.024337876006029546, 0.024358005000976846, 0.02348599399556406, 0.023522798001067713, 0.02348216000245884, 0.02348805700603407, 0.02388546700240113, 0.022381412010872737, 0.022370628008502536, 0.022371920000296086, 0.022369225000147708, 0.022395030988263898, 0.022392301994841546, 0.022797622994403355, 0.022378651992767118, 0.02238256599230226, 0.022380447000614367, 0.022382894007023424, 0.022381854010745883, 0.022402629008865915, 0.022827852997579612, 0.02241679999860935, 0.022379112007911317, 0.022386005002772436, 0.022370264006895013, 0.022388611003407277, 0.0223907260078704, 0.02279783200356178, 0.02238471400050912, 0.02391896898916457, 0.02389991100062616];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.03717415100254584;0.02839572798984591;;;0.7638567989865122;;;[0.03717415100254584, 0.03720488901308272, 0.03719180799089372, 0.03719818498939276, 0.03720799900474958, 0.03721171399229206, 0.03720417399017606, 0.037197548008407466, 0.03719406000163872, 0.037198456993792206, 0.03719818800163921, 0.0372211520007113, 0.037194617005297914, 0.03732297600072343, 0.03721435600891709, 0.03720916197926272, 0.03718364100495819, 0.03719265000836458, 0.0372245960024884, 0.03718658500292804, 0.03720159101067111, 0.03721266801585443, 0.0372196740063373, 0.037190736999036744, 0.03720941999927163, 0.03722748201107606, 0.037208516980172135, 0.03721634599787649, 0.0372438689955743, 0.03722102000028826, 0.037213961986708455, 0.03721506000147201, 0.03720015900034923, 0.037218598008621484, 0.03719040600117296, 0.03719977398577612, 0.03719258900673594, 0.03722098399884999, 0.03721555299125612, 0.03720178300864063, 0.03719641000498086, 0.037203026993665844, 0.03721481599495746, 0.037193853000644594, 0.03723578400968108, 0.0372241400036728, 0.03719932299281936, 0.037189620998105966, 0.03718129298067652, 0.03722134300915059];[0.028446305994293652, 0.0284559659921797, 0.028425059004803188, 0.028455952007789165, 0.02843189999111928, 0.028460507004638202, 0.028433476996724494, 0.028454721992602572, 0.028434474996174686, 0.028450625002733432, 0.028426953998859972, 0.02845461800461635, 0.028415378998033702, 0.02844844998617191, 0.028870794994872995, 0.02845033300400246, 0.02842970099300146, 0.028445189993362874, 0.02842500200495124, 0.028445577991078608, 0.02839572798984591, 0.02887779800221324, 0.028425042997696437, 0.028448625991586596, 0.028421625989722088, 0.028457248001359403, 0.0284375449991785, 0.028458716988097876, 0.0288656579941744, 0.02845475700451061, 0.028412161991582252, 0.02845125799649395, 0.028424300006008707, 0.028438912006095052, 0.02842564700404182, 0.028894887989736162, 0.028416874003596604, 0.028464878007071093, 0.028411398991011083, 0.028464343005907722, 0.02842456199869048, 0.028460215995437466, 0.028858791003585793, 0.028457551001338288, 0.02843069600930903, 0.028451941994717345, 0.02842350299761165, 0.02846555699943565, 0.028419884998584166, 0.02889483200851828];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.005500554994796403;0.002946380991488695;;;0.5356515832086054;;;[0.005512912000995129, 0.005512165007530712, 0.005510175004019402, 0.005509592010639608, 0.0055093940027290955, 0.005505038003320806, 0.005503574007889256, 0.005514857999514788, 0.005502545987837948, 0.005508724992978387, 0.0055090579990064725, 0.005507349997060373, 0.005507192006916739, 0.005508123998879455, 0.005506992994924076, 0.005508725997060537, 0.00550150299386587, 0.005512372998055071, 0.005513094991329126, 0.005506764005986042, 0.00550349400145933, 0.005504287997609936, 0.005502569008967839, 0.005505654000444338, 0.00551211999845691, 0.005504328015376814, 0.005500554994796403, 0.0055098209995776415, 0.005510167000466026, 0.005503364009200595, 0.005510106013389304, 0.0055075230047805235, 0.005509073002031073, 0.00551149298553355, 0.005504166983882897, 0.0055085010098991916, 0.005505177003215067, 0.005503985012182966, 0.005506809000507928, 0.005521825019968674, 0.005511656985618174, 0.005510615010280162, 0.005509064998477697, 0.0055038040154613554, 0.00550322700291872, 0.005512530013220385, 0.005503239008248784, 0.005510423012310639, 0.0055134489957708865, 0.005519138008821756];[0.002953952003736049, 0.002964393002912402, 0.0029536830115830526, 0.002965084000607021, 0.0029558969981735572, 0.0029495030030375347, 0.0029536170040955767, 0.00295444400398992, 0.0029519319941755384, 0.0029479319928213954, 0.0029525119898607954, 0.0029558509995695204, 0.0029508170118788257, 0.0029513259942177683, 0.0029495950002456084, 0.0029515889909816906, 0.002947389002656564, 0.002951590999145992, 0.0029542830015998334, 0.0029506379942176864, 0.002951367001514882, 0.0029508289881050587, 0.0029463940009009093, 0.002954868003143929, 0.002946380991488695, 0.002949396992335096, 0.002948430003016256, 0.002951126007246785, 0.002953271003207192, 0.002949050991446711, 0.002948579000076279, 0.0029511199973057956, 0.0029512510081985965, 0.002951643997221254, 0.0029476230120053515, 0.0029546410078182817, 0.0029504420090233907, 0.002952733004349284, 0.0029553230124292895, 0.0029530849860748276, 0.0029519160016207024, 0.002956746000563726, 0.00295075100439135, 0.0029548530001193285, 0.002953098010038957, 0.0029538460075855255, 0.0029537639929912984, 0.0029622139991261065, 0.002951610993477516, 0.002953755989437923];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0029134970100130886;0.001496668002801016;;;0.5137015749998289;;;[0.002930760005256161, 0.0029229589854367077, 0.0029192960064392537, 0.002917061996413395, 0.0029160109988879412, 0.002922389001469128, 0.0029237600101623684, 0.0029191530047683045, 0.0029179859993746504, 0.0029142240091459826, 0.0029206630133558065, 0.002914732016506605, 0.0029192529909778386, 0.002916158002335578, 0.0029179300036048517, 0.00291637699410785, 0.002924858999904245, 0.002915174001827836, 0.0029144259897293523, 0.0029177280084695667, 0.0029179630073485896, 0.0029134970100130886, 0.0029229819920146838, 0.0029198469856055453, 0.002917340985732153, 0.0029204250022303313, 0.0029222790035419166, 0.002918702011811547, 0.0029177510004956275, 0.002916446013841778, 0.0029236810078145936, 0.0029162540013203397, 0.002919589009252377, 0.0029154639778425917, 0.002923937005107291, 0.002919122009188868, 0.0029184059967519715, 0.0029180499986978248, 0.0029217679984867573, 0.0029176679818192497, 0.0029206719918875024, 0.002916152006946504, 0.0029185329913161695, 0.0029142440034775063, 0.0029242869932204485, 0.0029200619901530445, 0.0029267360077938065, 0.0029185359890107065, 0.0029218190029496327, 0.0029260109877213836];[0.0015308599977288395, 0.0015068900102050975, 0.0014994950033724308, 0.0014994640077929944, 0.0015075450064614415, 0.0015079430013429374, 0.0014996669924585149, 0.0014988049952080473, 0.0014980489941081032, 0.001501659004134126, 0.0014989409974077716, 0.0014980809937696904, 0.0014996690006228164, 0.001498686004197225, 0.00150040999869816, 0.001497509001637809, 0.001498052995884791, 0.0014968780014896765, 0.0014976179954828694, 0.0014986349997343495, 0.0014988930051913485, 0.00149925600271672, 0.0014998810074757785, 0.0014979870029492304, 0.0014994009980000556, 0.001497703997301869, 0.001496668002801016, 0.0014982369903009385, 0.0014990869967732579, 0.0014980999985709786, 0.001498319994425401, 0.0014988769980845973, 0.0015017320110928267, 0.0014996030076872557, 0.001498415003879927, 0.0014996639947639778, 0.0014990950003266335, 0.0015109190135262907, 0.0014992409996921197, 0.001498085999628529, 0.0014987789909355342, 0.001499310994404368, 0.0014997370017226785, 0.001508215005742386, 0.0014991819916758686, 0.0014982379943830892, 0.0014989930059527978, 0.0015010089991847053, 0.001499302001320757, 0.0015025719912955537];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.025081842992221937;0.03979439099202864;;;1.5865816162061603;;;[0.025097994002862833, 0.025095993012655526, 0.02508864999981597, 0.025119633006397635, 0.025091327013797127, 0.025109947004239075, 0.025095121993217617, 0.02510649799660314, 0.025111816998105496, 0.025110556001891382, 0.025112191011430696, 0.02511100799893029, 0.025108117988565937, 0.025127843997324817, 0.025106835004407912, 0.025088610011152923, 0.02509677100169938, 0.025106605011387728, 0.025110071001108736, 0.0251084460032871, 0.02510935599275399, 0.025093552001635544, 0.025100265003857203, 0.025096627985476516, 0.025105294000240974, 0.0250978210096946, 0.02512262600066606, 0.025089373011724092, 0.02510289200290572, 0.025081842992221937, 0.025106346991378814, 0.025107492998358794, 0.02509694300533738, 0.0251067229983164, 0.025111130002187565, 0.025092090989346616, 0.02508393798780162, 0.025104528001975268, 0.02508619900618214, 0.025153909984510392, 0.025104083004407585, 0.025112331000855193, 0.025090847004321404, 0.02508463998674415, 0.02509122398623731, 0.025131644011707976, 0.025124488995061256, 0.025101387000177056, 0.02511621000303421, 0.025127497006906196];[0.044364983987179585, 0.04149436199804768, 0.04063638699881267, 0.03982035300577991, 0.039831500995205715, 0.03982664599607233, 0.04433332401094958, 0.04150221300369594, 0.04065480100689456, 0.039816969001549296, 0.039838950004195794, 0.039803085004677996, 0.044330906006507576, 0.04148810499464162, 0.04062599700409919, 0.03982024599099532, 0.0398275700135855, 0.04027328400115948, 0.04432501600240357, 0.04149875300936401, 0.04063082298671361, 0.03981556800135877, 0.03982068400364369, 0.03982071200152859, 0.04476141200575512, 0.04150346899405122, 0.040611960997921415, 0.03981868700066116, 0.03979439099202864, 0.03984270599903539, 0.04437905999657232, 0.042473527006222866, 0.04076327400980517, 0.03981144100544043, 0.03983179600618314, 0.03982335899490863, 0.044345690999762155, 0.04149079600756522, 0.041134386003250256, 0.04063010399113409, 0.04064079200907145, 0.03982257700408809, 0.039794572003302164, 0.03979762700328138, 0.04433770199830178, 0.04192062599759083, 0.040631787007441744, 0.040625143999932334, 0.039815691008698195, 0.03980412498640362];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.00504404200182762;0.0030619410099461675;;;0.6070411405846198;;;[0.00505187401722651, 0.00505406700540334, 0.005051981977885589, 0.0050569180166348815, 0.005065460994956084, 0.005059185990830883, 0.005047963990364224, 0.005054551991634071, 0.005052633016020991, 0.005051986008766107, 0.005050038991612382, 0.005055413988884538, 0.0050525490078143775, 0.005058467999333516, 0.00504404200182762, 0.00505574700946454, 0.0050560949894133955, 0.005053239990957081, 0.005061339994426817, 0.005052074004197493, 0.0050496079929871485, 0.005047523984103464, 0.005049653016612865, 0.0050486600084695965, 0.005062800017185509, 0.005048566992627457, 0.005050870997365564, 0.0050487179978517815, 0.005050820007454604, 0.005051068001193926, 0.005053452012361959, 0.005053348984802142, 0.005048847000580281, 0.00505309300206136, 0.005054204011685215, 0.005059671006165445, 0.005052983993664384, 0.00505852400965523, 0.005056564987171441, 0.005060108000179753, 0.005051534986705519, 0.0050531620072433725, 0.005052600012277253, 0.005049057013820857, 0.005054758003097959, 0.0050508670101407915, 0.005056330002844334, 0.005047900980571285, 0.00505384300777223, 0.005053791988757439];[0.00307064299704507, 0.0030634229915449396, 0.0030637599993497133, 0.0030692419968545437, 0.0030703610100317746, 0.0030650440021418035, 0.00306572399858851, 0.003064823991735466, 0.0030619410099461675, 0.003067119003389962, 0.0030683429940836504, 0.003065539989620447, 0.0030661420023534447, 0.003064358010306023, 0.0030657090101158246, 0.0030671619897475466, 0.0030705340032000095, 0.0030662729986943305, 0.00306231300055515, 0.0030630219989689067, 0.0030685940000694245, 0.003067393001401797, 0.003066353005124256, 0.0030759479996049777, 0.0030712120060343295, 0.0030626700026914477, 0.003067637007916346, 0.0030669859988847747, 0.0030687469989061356, 0.003062663003220223, 0.003065165990847163, 0.0030790550081292167, 0.003062762989429757, 0.003065085009438917, 0.003068864985834807, 0.0030661619966849685, 0.003065804994548671, 0.0030669739935547113, 0.0030708129925187677, 0.003068042002269067, 0.003067809986532666, 0.0030679760093335062, 0.0030706109973834828, 0.0030700220086146146, 0.003069605998462066, 0.0030643930076621473, 0.0030677570030093193, 0.003065760000026785, 0.0030650279950350523, 0.003065929005970247];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0013930120039731264;0.0007022899953881279;;;0.5041521490016365;;;[0.0014058079977985471, 0.0013963689998490736, 0.0013933869922766462, 0.0013946130056865513, 0.0013967880076961592, 0.001393344980897382, 0.0013932039873907343, 0.0013931309949839488, 0.0013936809991719201, 0.001394555001752451, 0.0013953640009276569, 0.001393330006976612, 0.0013946260005468503, 0.001393095008097589, 0.0013988440041430295, 0.0013959490024717525, 0.0014104670117376372, 0.0013930120039731264, 0.001397649000864476, 0.0013985159894218668, 0.001394381994032301, 0.001395261992001906, 0.0013966959959361702, 0.0013948539999546483, 0.001398373002302833, 0.001397859989083372, 0.0013984679972054437, 0.0013982149976072833, 0.0013984199904371053, 0.0013966589904157445, 0.001396805004333146, 0.0013945370010333136, 0.001399196989950724, 0.001397833984810859, 0.0013991580053698272, 0.0013973760069347918, 0.0013993509928695858, 0.0013973700115457177, 0.0013980740041006356, 0.0014012479950906709, 0.0014016810164321214, 0.001396585998008959, 0.001400048000505194, 0.0014005839911988005, 0.0014013970067026094, 0.0013973559980513528, 0.0013983820099383593, 0.0013964090176159516, 0.0013994649925734848, 0.001395439001498744];[0.0007141539972508326, 0.0007056920003378764, 0.000705459009623155, 0.0007082679949235171, 0.0007076129986671731, 0.0007045139936963096, 0.000704486999893561, 0.0007043770019663498, 0.0007033230067463592, 0.0007133460021577775, 0.0007045050006126985, 0.0007041140052024275, 0.0007063350058160722, 0.0007044420053716749, 0.0007033900037640706, 0.000704282007063739, 0.0007055680034682155, 0.0007044129888527095, 0.0007025899976724759, 0.0007026109960861504, 0.0007058399933157489, 0.0007031999994069338, 0.0007043789955787361, 0.0007035219896351919, 0.0007058010087348521, 0.000704634003341198, 0.00070616599987261, 0.0007058899936964735, 0.0007036250026430935, 0.0007052519940771163, 0.0007063730008667335, 0.0007060420030029491, 0.0007052230066619813, 0.0007034470036160201, 0.0007032959983916953, 0.0007025279919616878, 0.0007022899953881279, 0.0007058310002321377, 0.0007066039979690686, 0.0007061460055410862, 0.0007073529995977879, 0.0007059150084387511, 0.0007045140082482249, 0.0007068620034260675, 0.0007080259965732694, 0.0007087449921527877, 0.0007056419999571517, 0.0007169400050770491, 0.0007054860034259036, 0.0007043390069156885];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.03675283899065107;0.020617415008018725;;;0.5609747593448016;;;[0.03732705699803773, 0.03735943000356201, 0.03729344601742923, 0.037333956992370076, 0.0372798500029603, 0.037316747999284416, 0.03729494698927738, 0.03734742400411051, 0.0373560459993314, 0.037317979004001245, 0.037318037007935345, 0.037323807991924696, 0.03734351800812874, 0.0373054340161616, 0.03731683500518557, 0.03729082501376979, 0.03731594201235566, 0.037334610999096185, 0.03731563501060009, 0.03733227499469649, 0.037334367996663786, 0.037312013999326155, 0.03732816102274228, 0.03731742901436519, 0.037369692014181055, 0.037283108991687186, 0.03730739199090749, 0.03731421897828113, 0.03730977799568791, 0.037304037003195845, 0.03730942099355161, 0.03729782300069928, 0.037323207987356, 0.037326532998122275, 0.0373340649966849, 0.03675925997958984, 0.03679429099429399, 0.03675809199921787, 0.03675283899065107, 0.036787074015592225, 0.03678426500118803, 0.03708001199993305, 0.037296262991731055, 0.03731523599708453, 0.03730687001370825, 0.03733085600833874, 0.037289497995516285, 0.03732765399035998, 0.0373408260056749, 0.03736108499288093];[0.020663154995418154, 0.020635507011320442, 0.020631837003747933, 0.021030086994869635, 0.02063333199475892, 0.020626457000616938, 0.02064485300797969, 0.020627257006708533, 0.020622748997993767, 0.020639925001887605, 0.021058186001027934, 0.020617415008018725, 0.020621821997337975, 0.02062246600689832, 0.02062448200013023, 0.02063400999759324, 0.020634454005630687, 0.02107641799375415, 0.020637713998439722, 0.020619201997760683, 0.0206282610015478, 0.020633861000533216, 0.02062840000144206, 0.02062354699592106, 0.021148252009879798, 0.020620718991267495, 0.020623390999389812, 0.020629015998565592, 0.02062697900692001, 0.020619706003344618, 0.020637724999687634, 0.021256034990074113, 0.020625958000891842, 0.020626924000680447, 0.020623990989406593, 0.020620481998776086, 0.02062459099397529, 0.02063410999835469, 0.0210825929971179, 0.020621882009436376, 0.02068585599772632, 0.0206340759905288, 0.02062096599547658, 0.0206389740051236, 0.02062387300247792, 0.021057165999081917, 0.020627428995794617, 0.020774887991137803, 0.020629083999665454, 0.020630015002097934];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.009360544005176052;0.0064723329996922985;;;0.6914483812173016;;;[0.009379991999594495, 0.009388255988596939, 0.009385233002831228, 0.009388997990754433, 0.009393455999088474, 0.009399860020494089, 0.009411860984982923, 0.009375530004035681, 0.00939735300198663, 0.00939498099614866, 0.009386982987052761, 0.009397186018759385, 0.009386900012032129, 0.00938393700926099, 0.009374497007229365, 0.0094070759951137, 0.009376416986924596, 0.009405250995769165, 0.009377231006510556, 0.009386753998114727, 0.009384820004925132, 0.009370278989081271, 0.009378241011290811, 0.009395420987857506, 0.009402337003848515, 0.009381987998494878, 0.009391687999595888, 0.009399048998602666, 0.009361482007079758, 0.009387630998389795, 0.009375442008604296, 0.009384793011122383, 0.009386977995745838, 0.009360544005176052, 0.009384266988490708, 0.009385729994392022, 0.009389828002895229, 0.009382446005474776, 0.009389768005348742, 0.00938591999874916, 0.009394637003424577, 0.009383767988765612, 0.009368237995659001, 0.009374296991154552, 0.009373292996315286, 0.009395685003255494, 0.009383668002556078, 0.009377328999107704, 0.009373330991365947, 0.009380588991916738];[0.006498312999610789, 0.006495302994153462, 0.006501868003397249, 0.0070432969951070845, 0.006503540003905073, 0.0064981709874700755, 0.006488977000117302, 0.00648675300180912, 0.006483625998953357, 0.006499603987322189, 0.006503069991595112, 0.006501234995084815, 0.006507492013042793, 0.006483702003606595, 0.006501954994746484, 0.006493219989351928, 0.006495084991911426, 0.0064723329996922985, 0.0064974970009643584, 0.006500173010863364, 0.006486753991339356, 0.0064867969922488555, 0.006499652998172678, 0.006489314007922076, 0.006489813997177407, 0.006490157000371255, 0.006491089996416122, 0.006499076000181958, 0.006507994999992661, 0.006498280999949202, 0.006495218010968529, 0.006500771007267758, 0.006485463003627956, 0.006499167007859796, 0.006506850011646748, 0.00648771999112796, 0.006490772997494787, 0.006501619995106012, 0.006499964001704939, 0.006497597991256043, 0.006496253001387231, 0.006499273993540555, 0.006481093994807452, 0.00650806599878706, 0.006497146998299286, 0.006473321991506964, 0.006501863012090325, 0.006497123002191074, 0.006500274001155049, 0.006489423001767136];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.010237191003398038;0.011530014002346434;;;1.126286888514561;;;[0.010269321006489918, 0.010264450014801696, 0.010263456992106512, 0.010259985996526666, 0.010268397993058898, 0.010274251995724626, 0.01026113101397641, 0.010272957995766774, 0.010268172991345637, 0.010258232010528445, 0.010264335011015646, 0.010274847983964719, 0.010263905001920648, 0.01028746301017236, 0.010264408992952667, 0.010255756002152339, 0.010269050995702855, 0.010253635002300143, 0.010276467000949197, 0.010258892987621948, 0.010271445993566886, 0.010270772996591404, 0.01027451101981569, 0.010256779001792893, 0.01025335700251162, 0.010255222994601354, 0.010251411993522197, 0.010257848000037484, 0.010261605988489464, 0.010246901991195045, 0.01026800500403624, 0.010250971012283117, 0.010277014996972866, 0.010270274986396544, 0.010257226997055113, 0.010258347989292815, 0.010267107005347498, 0.010237191003398038, 0.010253768996335566, 0.010279395995894447, 0.010258979993523099, 0.010249484999803826, 0.010275912005454302, 0.010263627002132125, 0.010278272005962208, 0.010243219003314152, 0.010268906989949755, 0.010258757989504375, 0.010274779007886536, 0.010260552007821389];[0.011565031003556214, 0.011552829993888736, 0.011553841002751142, 0.011554637007066049, 0.011551446994417347, 0.01153218599210959, 0.011554586992133409, 0.011530014002346434, 0.011593340008403175, 0.011541308995219879, 0.01154822699027136, 0.011553660995559767, 0.011543261003680527, 0.011550000999704935, 0.011562946005142294, 0.011573227995540947, 0.011561395003809594, 0.011583454004721716, 0.012002599993138574, 0.011556369994650595, 0.011577233992284164, 0.011545757995918393, 0.01154109499475453, 0.0115389730053721, 0.011548675000085495, 0.011984674987616017, 0.011549831993761472, 0.011534353994647972, 0.011546228008228354, 0.011534627992659807, 0.011545640008989722, 0.011544335997314192, 0.012007605997496285, 0.011536218007677235, 0.011549080998520367, 0.011543672007974237, 0.011565716995391995, 0.011542077001649886, 0.011540248000528663, 0.01198832799855154, 0.011545340006705374, 0.01155103399651125, 0.011546924011781812, 0.011567299996386282, 0.011547597998287529, 0.01154079899424687, 0.011980387003859505, 0.011542635998921469, 0.0115404230018612, 0.0115526979934657];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0026449650031281635;0.0017701489996397868;;;0.6692523332241659;;;[0.002657660996192135, 0.0026567860040813684, 0.0026563220017123967, 0.002652354000019841, 0.0026498190127313137, 0.0026449650031281635, 0.0026574020012049004, 0.0026523970009293407, 0.0026525180001044646, 0.0026518570084590465, 0.002652880997629836, 0.0026472759927855805, 0.002651663016877137, 0.0026609560154611245, 0.0026600260025588796, 0.0026500859967200086, 0.0026517620135564357, 0.0026506930007599294, 0.0026515829958952963, 0.002653436007676646, 0.0026496300124563277, 0.002649046989972703, 0.0026503120025154203, 0.002651852002600208, 0.0026596480020089075, 0.0026547150046098977, 0.002659079007571563, 0.002651803006301634, 0.0026544200081843883, 0.0026530960021773353, 0.002649570000357926, 0.0026490140153327957, 0.002648388996021822, 0.0026520429964875802, 0.0026640190044417977, 0.0026474620099179447, 0.0026497870130697265, 0.002652663999469951, 0.0026564589934423566, 0.0026480939995963126, 0.00264766498003155, 0.00265155200031586, 0.0026493069890420884, 0.0026495589991100132, 0.0026516380021348596, 0.0026519639941398054, 0.0026508430019021034, 0.002658732992131263, 0.00265274201228749, 0.0026620860007824376];[0.0018048979982268065, 0.0017724189965520054, 0.0017730219988152385, 0.0017822829977376387, 0.001781213009962812, 0.001784049003617838, 0.0017893460026243702, 0.0017798170010792091, 0.0017751940031303093, 0.0017716919974191114, 0.0017771989951143041, 0.0017763929936336353, 0.0017769149999367073, 0.0017734069988364354, 0.0017740610055625439, 0.001776706994860433, 0.0017701489996397868, 0.001777757002855651, 0.0017735470028128475, 0.0017774060106603429, 0.0017739549948601052, 0.001785288011888042, 0.0017748669924912974, 0.0017771490092854947, 0.0017731170082697645, 0.0017788219993235543, 0.0017731789994286373, 0.001772980991518125, 0.0017729610117385164, 0.0017737860034685582, 0.0017784299998311326, 0.001773538999259472, 0.0017735400033416227, 0.0017757239984348416, 0.0017726270016282797, 0.0017751249979482964, 0.0017744700016919523, 0.0017799549968913198, 0.0017741960036801174, 0.0017764189979061484, 0.0017745270015439019, 0.0017746320081641898, 0.0017851820011856034, 0.0017761850031092763, 0.0017778099863789976, 0.001774418997229077, 0.0017756159941200167, 0.0017750130064086989, 0.00177827499283012, 0.0017737820016918704];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0007076409965520725;0.00038383700302802026;;;0.5424177017700178;;;[0.000720662996172905, 0.0007135160121833906, 0.000712479988578707, 0.0007246949971886352, 0.0007105240074452013, 0.000710820997483097, 0.0007110879960237071, 0.0007145839917939156, 0.000709526997525245, 0.0007113809988368303, 0.0007105339900590479, 0.0007136619969969615, 0.0007108129939297214, 0.0007113800093065947, 0.000713102999725379, 0.0007095580076565966, 0.000710034990333952, 0.0007112290186341852, 0.0007105040131136775, 0.0007105990080162883, 0.0007140350062400103, 0.0007106650155037642, 0.0007120370137272403, 0.0007120779919205233, 0.0007129240111680701, 0.0007084400131134316, 0.0007099249924067408, 0.0007113690080586821, 0.0007124200055841357, 0.00070973600668367, 0.0007109049911377952, 0.0007126040000002831, 0.0007098919886630028, 0.0007111500017344952, 0.0007092029991326854, 0.000709865998942405, 0.000708929990651086, 0.0007204069843282923, 0.0007103890093276277, 0.0007112440071068704, 0.0007138339860830456, 0.0007147249998524785, 0.0007106650009518489, 0.0007076409965520725, 0.000710556996637024, 0.0007108160207280889, 0.0007104370160959661, 0.0007097509951563552, 0.0007112129969755188, 0.0007133809995139018];[0.0004032889992231503, 0.0003872230008710176, 0.00038747199869249016, 0.0003868060011882335, 0.0003865180042339489, 0.0003888569917762652, 0.0003851689980365336, 0.00042891800694633275, 0.00038521000533364713, 0.0003867839986924082, 0.00038586299342568964, 0.0003861419972963631, 0.0003882950113620609, 0.000386751999030821, 0.0003850979992421344, 0.0003850009961752221, 0.0003848729975288734, 0.0003864269965561107, 0.0003853650123346597, 0.00038634899829048663, 0.00038383700302802026, 0.00038585899164900184, 0.00038734600821044296, 0.0003859489952446893, 0.00038654799573123455, 0.0003865710023092106, 0.0003861069999402389, 0.0003869439970003441, 0.0003867439954774454, 0.00038702000165358186, 0.0003855600079987198, 0.00038665300235152245, 0.00038647500332444906, 0.000387644991860725, 0.0003867530031129718, 0.0003843260055873543, 0.0003868589992634952, 0.0003873169916914776, 0.0003886399936163798, 0.0003846019972115755, 0.0003858050040435046, 0.00038710499939043075, 0.0003868019994115457, 0.0003841680008918047, 0.00038708299689460546, 0.00038598400715272874, 0.00038590100302826613, 0.00038538499211426824, 0.0003881619923049584, 0.00038584099092986435];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.011924053003895096;0.006358726997859776;;;0.5332689309400622;;;[0.011949523002840579, 0.011938223004108295, 0.011936410999624059, 0.01193237399274949, 0.011953440000070259, 0.011953779001487419, 0.011933494010008872, 0.01192774400988128, 0.011938394003664143, 0.011929528001928702, 0.011931375003769062, 0.011926253995625302, 0.011934016001760028, 0.01192925201030448, 0.011943556994083337, 0.011929982996662147, 0.01194116601254791, 0.011943924997467548, 0.011952457993174903, 0.011938985000597313, 0.011944191006477922, 0.011941046002903022, 0.011928064996027388, 0.01193977499497123, 0.011949969994020648, 0.011925996994250454, 0.011947467995923944, 0.011934309004573151, 0.011924053003895096, 0.011933954010601155, 0.01195562700740993, 0.011951148000662215, 0.011937374001718126, 0.011938333991565742, 0.011940419004531577, 0.011940253985812888, 0.011941613993258215, 0.011940095995669253, 0.011950913991313428, 0.011932391993468627, 0.011948754006880336, 0.011928106003324501, 0.011967893005930819, 0.011956323985941708, 0.011955987996771, 0.011932494002394378, 0.011931875997106545, 0.011926278995815665, 0.011931786008062772, 0.011944539000978693];[0.006390499998815358, 0.006389372007106431, 0.006369470997015014, 0.0063765450031496584, 0.006374805991072208, 0.00678078799683135, 0.006373297001118772, 0.006368604008457623, 0.006384640000760555, 0.0063649649964645505, 0.006374620003043674, 0.006385543005308136, 0.006767600993043743, 0.006358726997859776, 0.006373889991664328, 0.006385806002072059, 0.006380070000886917, 0.006377733996487223, 0.00637321500107646, 0.006764190999092534, 0.006376580990036018, 0.006372668998665176, 0.006373473996063694, 0.006375965007464401, 0.0063804340024944395, 0.006387312008882873, 0.006791548992623575, 0.006375758006470278, 0.006376638004439883, 0.0063722509949002415, 0.006374764998327009, 0.0063684240012662485, 0.006367293011862785, 0.007080212002620101, 0.006385643995599821, 0.006378815000061877, 0.006376983001246117, 0.00638417799200397, 0.006386836001183838, 0.006367195004713722, 0.006777638001949526, 0.0063716769946040586, 0.006385669999872334, 0.006374346005031839, 0.006379462007316761, 0.006376308010658249, 0.006366575005813502, 0.006774669993319549, 0.0063715599972056225, 0.00637658299820032];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.00317746598739177;0.002103505001286976;;;0.6620070866639371;;;[0.0032126930018421263, 0.0031941600027494133, 0.003194873992470093, 0.0032015939941629767, 0.003182999003911391, 0.003190128001733683, 0.003184735993272625, 0.003205033004633151, 0.0031826090125832707, 0.0031896139989839867, 0.0031855790002737194, 0.0031950130069162697, 0.003187782989698462, 0.003195312005118467, 0.0032002420048229396, 0.0031971749995136634, 0.003190979012288153, 0.003181791995302774, 0.0031947550014592707, 0.0031994460005080327, 0.0031917259766487405, 0.0031997730111470446, 0.003189344992279075, 0.0032080020027933642, 0.00317746598739177, 0.0031961420027073473, 0.0032149480102816597, 0.0031964480003807694, 0.0031886690121609718, 0.003212796989828348, 0.003184759014402516, 0.0031975839810911566, 0.003212515002815053, 0.003205246015568264, 0.0032093860063469037, 0.0031938719912432134, 0.003190964984241873, 0.0031896190048428252, 0.00320080500387121, 0.0031886630022199824, 0.0032031989976530895, 0.0031819629948586226, 0.003202014006092213, 0.0032186829921556637, 0.003199505983502604, 0.0031877510045887902, 0.003192937991116196, 0.0031971260032150894, 0.0031995109893614426, 0.0032041569938883185];[0.002136757000698708, 0.002115246999892406, 0.0021187410020502284, 0.0021153380075702444, 0.0021202329953666776, 0.002117447991622612, 0.002119142998708412, 0.0021154959977138788, 0.00211883700103499, 0.0021238340123090893, 0.002118167991284281, 0.002109137989464216, 0.002114518007147126, 0.002103505001286976, 0.002110663990606554, 0.00211396899248939, 0.0021054200042271987, 0.002126000006683171, 0.002118796997820027, 0.0021242500079097226, 0.002116963005391881, 0.002109451001160778, 0.0021216580062173307, 0.002175685003749095, 0.0021149449894437566, 0.002122506994055584, 0.002110596004058607, 0.002121915007592179, 0.002115857001626864, 0.0021305409900378436, 0.0021181139891268685, 0.002104590996168554, 0.0021158849995117635, 0.0021126020001247525, 0.002136416995199397, 0.002177633999963291, 0.0021209020051173866, 0.0021304969995981082, 0.002119634998962283, 0.0021113819966558367, 0.0021151580003788695, 0.002126115999999456, 0.0021161780023248866, 0.0021138719894224778, 0.0021316369966370985, 0.002113693000865169, 0.0021229889971436933, 0.002116037008818239, 0.00211859900446143, 0.002133147994754836];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.003665878000902012;0.0036902959982398897;;;1.0066608865139182;;;[0.0036856320075457916, 0.0036741209914907813, 0.003677016997244209, 0.003672270991955884, 0.0036758579954039305, 0.003673785991850309, 0.0036759779904969037, 0.0036812370090046898, 0.0036774239997612312, 0.003667811004561372, 0.003677419008454308, 0.0036774549953406677, 0.0036692870053229854, 0.0036693070142064244, 0.0036814810009673238, 0.0036748550046468154, 0.00367885701416526, 0.0036694199952762574, 0.0036806710122618824, 0.0036733240267494693, 0.0036752479936694726, 0.0036693879956146702, 0.0036716570029966533, 0.003675551008200273, 0.0036717019975185394, 0.0036728289851453155, 0.0036776670021936297, 0.003673056999105029, 0.0036694490117952228, 0.003673138009617105, 0.003675165993627161, 0.003670977006549947, 0.0036772499879589304, 0.0036801330134039745, 0.003668763005407527, 0.0036665520019596443, 0.0036675199953606352, 0.0036697159957839176, 0.003691113000968471, 0.00366914201003965, 0.0036736740003107116, 0.0036726899998029694, 0.003672606995678507, 0.0036730709980474785, 0.0036750930157722905, 0.003665878000902012, 0.003679422996356152, 0.003673170998808928, 0.0036713440058520064, 0.00367999701120425];[0.0037093449936946854, 0.0036997119896113873, 0.0036990730004617944, 0.0037038739974377677, 0.003702789996168576, 0.0036996989947510883, 0.0036977429990656674, 0.0037094819999765605, 0.003693545004352927, 0.0036955950054107234, 0.003694604994961992, 0.0036954499955754727, 0.003697603999171406, 0.0036902959982398897, 0.004086038999957964, 0.00370271599967964, 0.0036933350056642666, 0.0036912860086886212, 0.003699306005728431, 0.003695502004120499, 0.003693263992317952, 0.004086020009708591, 0.003700576999108307, 0.0036917629913659766, 0.003693082995596342, 0.0036941589933121577, 0.0036932729999534786, 0.003691859994432889, 0.004094300995348021, 0.003695360996061936, 0.0036961060104658827, 0.0037014679983258247, 0.0036934399977326393, 0.0036920129932696, 0.003707709998707287, 0.0040802440053084865, 0.003690949990414083, 0.0036989890068070963, 0.0036938710109097883, 0.003693345992360264, 0.0037060070026200265, 0.003697840991662815, 0.0040885700000217184, 0.003703123002196662, 0.0036942580045433715, 0.0037130140117369592, 0.0037022720061941072, 0.003694186991197057, 0.0036945930041838437, 0.004093472001841292];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0012809689942514524;0.0007927730039227754;;;0.6188853965087895;;;[0.0012953000114066526, 0.0012913849932374433, 0.001286661994527094, 0.0012844349985243753, 0.0012887179909739643, 0.0012911610101582482, 0.0012890920042991638, 0.0012931200035382062, 0.0012899619905510917, 0.0012995080032851547, 0.001293349007028155, 0.0012829699990106747, 0.0012852619984187186, 0.0012877309927716851, 0.001287890991079621, 0.0012894749961560592, 0.0012891060032416135, 0.0012927990028401837, 0.001297365000937134, 0.0012908510107081383, 0.001292309010750614, 0.0012894480023533106, 0.0012899199937237427, 0.0012903160095447674, 0.0012831919884774834, 0.0012903279857710004, 0.0012885040050605312, 0.0012878510024165735, 0.0012918970023747534, 0.0012949789816047996, 0.00129097601165995, 0.0012988300004508346, 0.0012900209985673428, 0.001288956991629675, 0.0012887320044683293, 0.0012882160081062466, 0.001291068023419939, 0.0012897419946966693, 0.0012883510062238201, 0.0012893819948658347, 0.0012814310030080378, 0.0012913289974676445, 0.0012923530157422647, 0.0012888649944216013, 0.0012809689942514524, 0.0012895940017187968, 0.0012829059996875003, 0.0012900009896839038, 0.0012914260005345568, 0.001285271006054245];[0.0008016219944693148, 0.000796307998825796, 0.0007980329974088818, 0.0007959880022099242, 0.0008068610040936619, 0.0007948029960971326, 0.0007982060051290318, 0.0007947940030135214, 0.0008042599947657436, 0.0007944379904074594, 0.0008046619914239272, 0.0007957429916132241, 0.0007958229980431497, 0.0007957019988680258, 0.0007951959996717051, 0.000794652005424723, 0.00080543001240585, 0.0007965750119183213, 0.0007932129956316203, 0.0007951799925649539, 0.0007962370000313967, 0.0007962109957588837, 0.0007961399969644845, 0.0007955490000313148, 0.000796034000813961, 0.0007943639939185232, 0.0008138900011545047, 0.0007928850100142881, 0.0007951640000101179, 0.0007961389928823337, 0.0007969760044943541, 0.000795115003711544, 0.0007950180006446317, 0.0007964240066939965, 0.0007961140072438866, 0.0007946929981699213, 0.000817945008748211, 0.0007973449974087998, 0.0007973140018293634, 0.0008091369963949546, 0.0008046750008361414, 0.0007946210098452866, 0.0007958189962664619, 0.0007963739917613566, 0.0008025639981497079, 0.0007968389982124791, 0.000804926996352151, 0.0007927730039227754, 0.0007963459938764572, 0.0008059739921009168];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0006263880059123039;0.00033694801095407456;;;0.5379221948276708;;;[0.0006648390117334202, 0.0006518890004372224, 0.0006534900021506473, 0.0006470990047091618, 0.000641597987851128, 0.0006348439928842708, 0.0006467110069934279, 0.0006313120102277026, 0.0006326100119622424, 0.0006460610020440072, 0.0006326360016828403, 0.0006305999995674938, 0.0006332499906420708, 0.0006325710128294304, 0.0006359630060615018, 0.0006537510053021833, 0.0006329569878289476, 0.0006354720098897815, 0.0006296479987213388, 0.0006309310119831935, 0.0006303730042418465, 0.0006300730165094137, 0.0006312530022114515, 0.0006346809968817979, 0.0006326560105662793, 0.0006348130118567497, 0.0006342130072880536, 0.0006311879988061264, 0.0006316490180324763, 0.0006348530005197972, 0.0006302579859038815, 0.0006325170106720179, 0.0006370930059347302, 0.0006292590114753693, 0.0006366409943439066, 0.0006503069889731705, 0.0006298569933278486, 0.000633553005172871, 0.0006456069968407974, 0.0006323989946395159, 0.0006338169914670289, 0.0006263880059123039, 0.0006327910086838529, 0.0006335189973469824, 0.0006312649929895997, 0.0006312170007731766, 0.0006317539955489337, 0.0006349459872581065, 0.0006314869824564084, 0.0006338020029943436];[0.00035515699710231274, 0.0003432480007177219, 0.00034396600676700473, 0.00034212700848001987, 0.0003428639902267605, 0.00034157199843320996, 0.00034007600334007293, 0.0003425309987505898, 0.0003435100079514086, 0.0003420910070417449, 0.00034295799559913576, 0.0003433719975873828, 0.0003552230045897886, 0.0003425070026423782, 0.0003430359938647598, 0.00034250400494784117, 0.00034226600837428123, 0.00034365899045951664, 0.00034218200016766787, 0.00034365900501143187, 0.00034352499642409384, 0.0003563939972082153, 0.00034187799610663205, 0.0003418039996176958, 0.0003413350059418008, 0.0003426649927860126, 0.00034183700336143374, 0.0003423099988140166, 0.0003410479985177517, 0.0003453800018178299, 0.0003431329969316721, 0.00036333900061436, 0.00034337499528191984, 0.0003415039973333478, 0.0003409769997233525, 0.00034061798942275345, 0.0003424889873713255, 0.0003412490041228011, 0.0003402620059205219, 0.0003400529967620969, 0.00035282500903122127, 0.0003391149948583916, 0.00034010500530712306, 0.00033950099896173924, 0.0003395969979465008, 0.0003401769936317578, 0.00033694801095407456, 0.0003416190011193976, 0.00034158599737565964, 0.00034027699439320713];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.0062563620012952015;0.0028690070030279458;;;0.45857432840906576;;;[0.006275338004343212, 0.006257496992475353, 0.006272205006098375, 0.00625749999016989, 0.006260085996473208, 0.006267456992645748, 0.006259728004806675, 0.0062563620012952015, 0.006270345009397715, 0.006261589995119721, 0.006263698000111617, 0.006262495007831603, 0.006268996992730536, 0.006256545006181113, 0.006267154996749014, 0.006274811006733216, 0.006266982018132694, 0.006259511996177025, 0.006274875006056391, 0.006266853990382515, 0.006281925991061144, 0.00627509799960535, 0.006279337001615204, 0.006267054006457329, 0.006275406980421394, 0.006267382996156812, 0.006260616020881571, 0.006262143011554144, 0.006258844005060382, 0.00626855599693954, 0.006271490012295544, 0.006261000991798937, 0.006282647998887114, 0.006262842987780459, 0.006276922998949885, 0.00626158899103757, 0.0062661190022481605, 0.006269360994338058, 0.00627254499704577, 0.006275646999711171, 0.0062653759814566, 0.006265991993132047, 0.006270147001487203, 0.006307000003289431, 0.006271687991102226, 0.006266329000936821, 0.006265087999054231, 0.0062731250072829425, 0.006262700000661425, 0.006271258011111058];[0.0030118110007606447, 0.0029905140108894557, 0.0029855860047973692, 0.0029855290049454197, 0.002969197987113148, 0.0029694100085180253, 0.0029683360044145957, 0.0029759379976894706, 0.0029803010111209005, 0.0028718630055664107, 0.0036170770035823807, 0.002967148000607267, 0.0029703230102313682, 0.002976046991534531, 0.0028690070030279458, 0.002976004994707182, 0.002870063006412238, 0.003287885003373958, 0.0029768929962301627, 0.0029735680000158027, 0.0029757519951090217, 0.0029714859992964193, 0.0029671359952772036, 0.0029678139981115237, 0.003293529007351026, 0.0028707810124615207, 0.002964273007819429, 0.002972479007439688, 0.002966547996038571, 0.0029684659966733307, 0.002971331006847322, 0.003389213001355529, 0.0029802679928252473, 0.002983689002576284, 0.002976363990455866, 0.002966353000374511, 0.0029683399916393682, 0.0029683489992748946, 0.0034663970000110567, 0.0029662529996130615, 0.0029673129902221262, 0.0029710130038438365, 0.0029721930040977895, 0.002968778004287742, 0.0029679690051125363, 0.0033954760001506656, 0.002972920992760919, 0.0028711009945254773, 0.0029868050041841343, 0.0029653370002051815];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0022377989953383803;0.0015532600082224235;;;0.6941016648314087;;;[0.0022621759999310598, 0.002242110000224784, 0.0022428840020438656, 0.002241877999040298, 0.0022440549946622923, 0.0022461350017692894, 0.002244774004793726, 0.0022377989953383803, 0.002245865995064378, 0.002247615993837826, 0.0022461670014308766, 0.0022428479860536754, 0.002243999988422729, 0.0022543630038853735, 0.002245946991024539, 0.0022474070137832314, 0.0022442889894591644, 0.0022443769994424656, 0.002251002981211059, 0.0022583079989999533, 0.0022466109949164093, 0.0022409750090446323, 0.0022689549950882792, 0.00224931602133438, 0.0022560969955520704, 0.0022485689987661317, 0.0022408110089600086, 0.002254634993732907, 0.0022487389796879143, 0.002249002005555667, 0.002248195989523083, 0.0022719150001648813, 0.0022485849913209677, 0.0022485310037154704, 0.002250800986075774, 0.0022468520037364215, 0.0022421079920604825, 0.0022460570035036653, 0.002253012004075572, 0.002247566997539252, 0.0022456159931607544, 0.0022423399932449684, 0.002258591979625635, 0.002247443000669591, 0.0022456220031017438, 0.0022424310009228066, 0.0022485539957415313, 0.002262331996462308, 0.00225430000864435, 0.0022426449868362397];[0.001578857991262339, 0.001562466990435496, 0.0015625540108885616, 0.001557095005409792, 0.002085129002807662, 0.0015630890120519325, 0.0015714300097897649, 0.0015625669911969453, 0.0015586390072712675, 0.0015615059965057299, 0.0015593260031891987, 0.0015616449963999912, 0.0015638879995094612, 0.001563568992423825, 0.0015620670019416139, 0.0015589440008625388, 0.0015643950027879328, 0.0015634669980499893, 0.001570288004586473, 0.0015658699994673952, 0.0015749729936942458, 0.0015545350033789873, 0.0015600170008838177, 0.0015672989975428209, 0.0015627760003553703, 0.0015712029999122024, 0.0015618159959558398, 0.0015625909873051569, 0.0015610970003763214, 0.0015655480092391372, 0.0015650130080757663, 0.0015614010044373572, 0.0015579680039081722, 0.0015595320001011714, 0.00156667000555899, 0.00156218399934005, 0.00155702700430993, 0.0015533969999523833, 0.0015570139948977157, 0.00155840499792248, 0.0015532600082224235, 0.0015616969903931022, 0.0015670209977542982, 0.0015634559968020767, 0.0015595459990436211, 0.0015651300054742023, 0.0015644619998056442, 0.0015599059988744557, 0.0015623999934177846, 0.0015633399889338762];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.002235905994893983;0.0015531740064034238;;;0.694650852920616;;;[0.002262161986436695, 0.00224330899072811, 0.0022471650008810684, 0.0022403579932870343, 0.0022481299965875223, 0.002241851994767785, 0.002235905994893983, 0.0022431560064433143, 0.0022393999970518053, 0.002244041010271758, 0.0022479930048575625, 0.002247127005830407, 0.0022483030043076724, 0.002245269002742134, 0.002240161004010588, 0.002242568996734917, 0.0022434219863498583, 0.0022461929911514744, 0.002242025002487935, 0.002241451002191752, 0.002239178982563317, 0.0022603989928029478, 0.0022435010032495484, 0.0022639580129180104, 0.002243001013994217, 0.0022395660053007305, 0.0022398260043701157, 0.0022414950071834028, 0.0022494520235341042, 0.002240718007669784, 0.002254060993436724, 0.0022478790051536635, 0.002247698008432053, 0.0022454280260717496, 0.002249986006063409, 0.002242805014248006, 0.002255507977679372, 0.002244653005618602, 0.0022451529948739335, 0.002248699005576782, 0.0022592040040763095, 0.0022487160022137687, 0.002248222997877747, 0.002240324000013061, 0.00224383499880787, 0.0022457300074165687, 0.0022440869943238795, 0.0022463759960373864, 0.0022490550036309287, 0.0022440190077759326];[0.0015816750092199072, 0.001558321004267782, 0.0015580320032313466, 0.0015619830082869157, 0.0015828350005904213, 0.0015678780036978424, 0.0015664050006307662, 0.0015651550056645647, 0.001567381012137048, 0.0015618870093021542, 0.0015632619906682521, 0.001565951999509707, 0.001563315003295429, 0.0015696280024712905, 0.0015554860001429915, 0.0015701779921073467, 0.0015587809903081506, 0.0015582350024487823, 0.0015592599957017228, 0.001574950001668185, 0.00156177299504634, 0.001561402008519508, 0.0015570699906675145, 0.0015590050024911761, 0.001558591000502929, 0.0015624449879396707, 0.0015608870016876608, 0.0015618239995092154, 0.0015653250011382625, 0.0015594400028930977, 0.0015606619999743998, 0.0015634619921911508, 0.0015531740064034238, 0.001563123005325906, 0.0015558239974780008, 0.0015603600040776655, 0.0015563289925921708, 0.0015639329940313473, 0.0015569069946650416, 0.0015662170044379309, 0.001581245000124909, 0.001564003003295511, 0.0015709930012235418, 0.0015578129969071597, 0.0015721639938419685, 0.00156027999764774, 0.0015732750034658238, 0.0015711629966972396, 0.0015636419993825257, 0.0015558330051135272];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0007068499980960041;0.0003869840002153069;;;0.5474768356195806;;;[0.000723842007573694, 0.000718575989594683, 0.0007080020004650578, 0.0007092189916875213, 0.0007128599972929806, 0.0007105530094122514, 0.0007069619896356016, 0.0007132939936127514, 0.0007124719995772466, 0.0007102170056896284, 0.0007096979825291783, 0.0007103050011210144, 0.0007103109819581732, 0.0007112830062396824, 0.0007079129863996059, 0.0007104709948180243, 0.0007168079901020974, 0.000712595006916672, 0.0007109220023266971, 0.0007194959907792509, 0.0007076339970808476, 0.0007209469913505018, 0.0007068499980960041, 0.0007099779904820025, 0.0007088240090524778, 0.0007137759967008606, 0.000709439002093859, 0.0007096850022207946, 0.0007124319963622838, 0.0007140659872675315, 0.0007081469957483932, 0.0007138439978007227, 0.0007075359899317846, 0.0007221919804578647, 0.0007098420028341934, 0.0007190919859567657, 0.0007090650033205748, 0.0007143469993025064, 0.0007104200194589794, 0.0007214200159069151, 0.0007100419898051769, 0.0007089810096658766, 0.0007091890001902357, 0.0007086910045472905, 0.0007087739941198379, 0.0007072849984979257, 0.000709345011273399, 0.0007076629990478978, 0.0007096269982866943, 0.0007082350057316944];[0.0003986029914813116, 0.0003880260046571493, 0.00039013799687381834, 0.00038857400068081915, 0.0003907719947164878, 0.0003903780016116798, 0.00039950899372342974, 0.0003887920029228553, 0.0003920159942936152, 0.00038987900188658386, 0.0003898610011674464, 0.0003899690054822713, 0.00039029000618029386, 0.0003995890001533553, 0.0003886420017806813, 0.0003891849919455126, 0.00038949398731347173, 0.0003887210041284561, 0.0003909049992216751, 0.0003934109990950674, 0.00038943300023674965, 0.0003881630109390244, 0.00038814000436104834, 0.0003893550019711256, 0.00038758399023208767, 0.00040152099973056465, 0.0003908439975930378, 0.0003893990069627762, 0.0003884350007865578, 0.0003894300025422126, 0.00038820700137875974, 0.00038845800736453384, 0.0003903199976775795, 0.00039163901237770915, 0.0003904229961335659, 0.0003883989993482828, 0.0003892370004905388, 0.00038926699198782444, 0.0003897800052072853, 0.0003918049915228039, 0.0003999399923486635, 0.00038790500548202544, 0.000391980996937491, 0.00038937199860811234, 0.000390449000406079, 0.0003887880011461675, 0.0003904170007444918, 0.00039213600393850356, 0.0003869840002153069, 0.00038737298746127635];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.008900147993699647;0.004043127002660185;;;0.4542763789458654;;;[0.008916510996641591, 0.008902811008738354, 0.008911622993764468, 0.00890886300476268, 0.008904467991669662, 0.00890708199585788, 0.008912724006222561, 0.008907510011340491, 0.008915647995308973, 0.008911643002647907, 0.008920025007682852, 0.008913648009183817, 0.008905226000933908, 0.008917143000871874, 0.00891391999903135, 0.008907034003641456, 0.008918101011659019, 0.008915222977520898, 0.00891405799484346, 0.008914580990676768, 0.008909092008252628, 0.00891322699317243, 0.008915467988117598, 0.008900147993699647, 0.008906971008400433, 0.008911566983442754, 0.008911922996048816, 0.008900988003006205, 0.008906082002795301, 0.008915089987567626, 0.00891797398799099, 0.008911413984606043, 0.00891151801624801, 0.008906114991987124, 0.00891552199027501, 0.008905816008336842, 0.00891044300806243, 0.008912210003472865, 0.008909366006264463, 0.008901029999833554, 0.00891212301212363, 0.008914177014958113, 0.00890543099376373, 0.008911498996894807, 0.008905897004297003, 0.008915746002458036, 0.00891066600161139, 0.008914254998671822, 0.00891705698450096, 0.008907427007216029];[0.0040856189880287275, 0.004072565003298223, 0.004066720008268021, 0.004063255008077249, 0.004064163993461989, 0.004059083003085107, 0.004065827000886202, 0.004061496001668274, 0.004078172001754865, 0.004064142005518079, 0.00447227900440339, 0.004053213997394778, 0.004062259002239443, 0.004055832003359683, 0.004057534999446943, 0.0040621250082040206, 0.0040568169933976606, 0.004472586995689198, 0.004051890995469876, 0.004070173992658965, 0.004054613003972918, 0.004071909002959728, 0.004055500001413748, 0.004064031003508717, 0.0044467810075730085, 0.004057698999531567, 0.004069314993103035, 0.004061313011334278, 0.00408577399502974, 0.004062191001139581, 0.0040574080048827454, 0.004463163000764325, 0.004055079989484511, 0.004043127002660185, 0.004057839003507979, 0.004054446995723993, 0.004064369000843726, 0.0040568090043962, 0.004546658994513564, 0.0040544799994677305, 0.004055908997543156, 0.004053942000609823, 0.004062287989654578, 0.004058033999172039, 0.004056396006490104, 0.004456040987861343, 0.004060095001477748, 0.004062350999447517, 0.004057496000314131, 0.004082522005774081];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.003845008002826944;0.0029676709964405745;;;0.7718244004326311;;;[0.003868028987199068, 0.0038484619872178882, 0.0038569680036744103, 0.0038512370083481073, 0.0038566520088352263, 0.0038464469980681315, 0.003850163979222998, 0.0038499160000355914, 0.0038491399900522083, 0.003849474000162445, 0.0038516010099556297, 0.0038502000097651035, 0.0038475189940072596, 0.0038468160055344924, 0.003847258019959554, 0.003846888997941278, 0.003848655993351713, 0.0038512579922098666, 0.0038515300111612305, 0.0038450769934570417, 0.0038465490069938824, 0.0038606020098086447, 0.0038589720061281696, 0.0052048779907636344, 0.0038566629955312237, 0.0038471180014312267, 0.003848805994493887, 0.0038471519947052, 0.003849631000775844, 0.0038480929943034425, 0.0038592589990003034, 0.003850167995551601, 0.0038461610092781484, 0.003849761007586494, 0.003848289023153484, 0.003849089000141248, 0.0038569439930142835, 0.003851936009596102, 0.0038508509896928445, 0.003850007997243665, 0.003845390019705519, 0.003846318999421783, 0.0038526249991264194, 0.0038542090042028576, 0.0038474320026580244, 0.003855810995446518, 0.00384977700014133, 0.003850726003292948, 0.0038521449896506965, 0.003845008002826944];[0.0029785890073981136, 0.0029801509954268113, 0.002977151991217397, 0.002977987998747267, 0.0035001130017917603, 0.0029785340011585504, 0.0029718050063820556, 0.002973013004520908, 0.002969487992231734, 0.0029737420118181035, 0.0029824689991073683, 0.002971449008327909, 0.002974334987811744, 0.002969977998873219, 0.002981632002047263, 0.0029749730019830167, 0.002972754999063909, 0.002970615998492576, 0.002970875008031726, 0.0029704589978791773, 0.0029731450049439445, 0.002975694995257072, 0.0029721309983870015, 0.002972879010485485, 0.0029836929898010567, 0.002969610010040924, 0.002974351999000646, 0.002972821006551385, 0.0029731539980275556, 0.00297351399785839, 0.0029729590023634955, 0.0029715730051975697, 0.0029692719981539994, 0.0029740380123257637, 0.0029676709964405745, 0.002972036993014626, 0.0029776629962725565, 0.0029744709900114685, 0.0029812349966960028, 0.002972967005916871, 0.002972343994770199, 0.0029698199941776693, 0.0029719970043515787, 0.002973645008751191, 0.0029704850021516904, 0.002975979004986584, 0.0029684799956157804, 0.002970137997181155, 0.002981740006362088, 0.002974839007947594];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0026614420057740062;0.002390738998656161;;;0.8982870915351324;;;[0.002676003990927711, 0.0026644329918781295, 0.0026648210041457787, 0.00267046999942977, 0.0026683059986680746, 0.0026674939872464165, 0.002670254005352035, 0.0026640360010787845, 0.0026651710068108514, 0.0026639290008461103, 0.0026695230044424534, 0.002674158997251652, 0.002671109003131278, 0.0026687559875426814, 0.0026668100035749376, 0.0026883619866566733, 0.0026719050074461848, 0.0026793880097102374, 0.0026748849923023954, 0.002665947991772555, 0.0026798229810083285, 0.0026744019996840507, 0.002668512999662198, 0.002676134987268597, 0.0026730440004030243, 0.002665776977664791, 0.0026632440130924806, 0.0026629560015862808, 0.0026675959961721674, 0.0026672469975892454, 0.0026717750006355345, 0.0026685440097935498, 0.0026675760018406436, 0.00267103299847804, 0.002664567989995703, 0.002672084010555409, 0.0026695749984355643, 0.0026712930120993406, 0.002667125008883886, 0.0026652779924916103, 0.002664471001480706, 0.002671109003131278, 0.0026651240041246638, 0.002665523992618546, 0.0026628449995769188, 0.002677483993466012, 0.002671497000847012, 0.002665946987690404, 0.002675552008440718, 0.0026614420057740062];[0.0024409300094703212, 0.00240343100449536, 0.002418818010482937, 0.0024087420024443418, 0.0024019359989324585, 0.0024057010014075786, 0.0024002399877645075, 0.002405259001534432, 0.002406298997811973, 0.002403175996732898, 0.002396769996266812, 0.0028312309877946973, 0.002410656990832649, 0.002402131009148434, 0.0023991089983610436, 0.0023990639892872423, 0.0024085379991447553, 0.0024004099977901205, 0.002801041991915554, 0.00239330499607604, 0.002398034994257614, 0.0024003290018299595, 0.0024036830000113696, 0.002397620992269367, 0.0023939379898365587, 0.0028019619931001216, 0.0024006419989746064, 0.0024059069983195513, 0.0023977180098881945, 0.0024058150011114776, 0.0024005080049391836, 0.0023943300038808957, 0.0027988880028715357, 0.0023964779975358397, 0.0024015800008783117, 0.002400212993961759, 0.002403701000730507, 0.0024095090047921985, 0.002396910000243224, 0.0027982989995507523, 0.002398802011157386, 0.002398263997747563, 0.0024107019999064505, 0.0023957619996508583, 0.0024004299921216443, 0.002390738998656161, 0.0028267349989619106, 0.0024095339904306456, 0.002399191987933591, 0.002397577991359867];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0012323380069574341;0.000899904000107199;;;0.7302412122539383;;;[0.0012724349944619462, 0.0012596610031323507, 0.0012571279949042946, 0.0012548960075946525, 0.0012549829989438877, 0.0012555889989016578, 0.0012551469844765961, 0.0012385909940348938, 0.001274514987017028, 0.001233670991496183, 0.0012515760026872158, 0.00125515200488735, 0.0012365410075290129, 0.0012514679838204756, 0.0012361700064502656, 0.0012699770159088075, 0.0012600799964275211, 0.0012595160078490153, 0.0012568620004458353, 0.001257062001968734, 0.0012666120019275695, 0.001237424003193155, 0.0012374930083751678, 0.0012663109955610707, 0.00125942200247664, 0.0012588690151460469, 0.0012608660035766661, 0.0012555730063468218, 0.0012559079914353788, 0.001262888006749563, 0.0012672729935729876, 0.001238937009475194, 0.001236642012372613, 0.0012592299899552017, 0.0012603720097104087, 0.0012558359885588288, 0.0012601549969986081, 0.0012332759943092242, 0.0012565899960463867, 0.0012527810176834464, 0.001256950999959372, 0.0012607759999809787, 0.0012572239938890561, 0.0012565829965751618, 0.0012676969927269965, 0.001252466012374498, 0.0012526340142358094, 0.0012323380069574341, 0.0012659440108109266, 0.0012341879919404164];[0.0009194820013362914, 0.000921560000278987, 0.0009214540041284636, 0.0009277540084440261, 0.0009119870082940906, 0.0009256240009563044, 0.0009185419912682846, 0.0009103379998123273, 0.0009037869895109907, 0.0009264660038752481, 0.0009121240000240505, 0.00091907600290142, 0.0009043439931701869, 0.0009194509912049398, 0.0009034370013978332, 0.0009030569926835597, 0.000902592990314588, 0.000903609994566068, 0.0009190620039589703, 0.0009039010037668049, 0.0009180839988403022, 0.0009053940011654049, 0.000900672996067442, 0.0009210680000251159, 0.0009155919979093596, 0.0009194879967253655, 0.0009023119928315282, 0.000920362988836132, 0.000899904000107199, 0.00090704599278979, 0.0009195379971060902, 0.000902543994016014, 0.000918217992875725, 0.0009121660114033148, 0.0009211850119754672, 0.0009019540011649951, 0.0009181159985018894, 0.0009043839963851497, 0.0009193419973598793, 0.000917787998332642, 0.0009278509969590232, 0.0009187999967252836, 0.0009206510003423318, 0.0009206770046148449, 0.0009031999943545088, 0.0009198019979521632, 0.0009135639993473887, 0.0009036900009959936, 0.0009259249927708879, 0.0009019530116347596];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0006234680040506646;0.0003377670072950423;;;0.5417551584052009;;;[0.0006661630031885579, 0.0006523699994431809, 0.0006535239954246208, 0.000636311000562273, 0.0006495690031442791, 0.0006380630075000226, 0.0006398910045390949, 0.0006394779920810834, 0.0006514929991681129, 0.0006395759992301464, 0.0006414259987650439, 0.0006413700029952452, 0.0006511219980893657, 0.0006234680040506646, 0.0006405080057447776, 0.0006455089896917343, 0.0006545070064021274, 0.0006416699907276779, 0.0006448369967984036, 0.0006532459956360981, 0.0006479650037363172, 0.0006464390025939792, 0.0006545580108650029, 0.0006485710036940873, 0.0006592849968001246, 0.0006389940099325031, 0.0006427960033761337, 0.0006380790000548586, 0.0006441900040954351, 0.0006393700023181736, 0.0006390160124283284, 0.0006385500018950552, 0.0006546480144606903, 0.0006406750035239384, 0.0006419990095309913, 0.0006391839997377247, 0.0006430509965866804, 0.0006436240073526278, 0.0006424399907700717, 0.0006401730061043054, 0.0006440239958465099, 0.0006451469816965982, 0.0006410650094039738, 0.0006518650043290108, 0.0006441340083256364, 0.0006501360039692372, 0.0006433660018956289, 0.0006489439838333055, 0.000641672988422215, 0.0006420269928639755];[0.0003478110011201352, 0.00034129600680898875, 0.00034527901152614504, 0.0003407299955142662, 0.0003399109991732985, 0.00034869300725404173, 0.0003411069919820875, 0.0003399440029170364, 0.00035435499739833176, 0.0003413090016692877, 0.0003415300016058609, 0.00035640598798636347, 0.00035274200490675867, 0.0003401459980523214, 0.00036312399606686085, 0.0003396179963601753, 0.0003544389910530299, 0.00034928300010506064, 0.0003524289932101965, 0.00034149500424973667, 0.00036489400372374803, 0.000340622995281592, 0.0003524490020936355, 0.00034782801230903715, 0.0003630819992395118, 0.0003395850071683526, 0.00033896999957505614, 0.0003402379952603951, 0.0003377670072950423, 0.00033855700166895986, 0.00034020400198642164, 0.0003385980089660734, 0.000338979996740818, 0.00034092100395355374, 0.00034222000977024436, 0.0003408530028536916, 0.000339652004186064, 0.0003403129958314821, 0.00033887098834384233, 0.0003412380028748885, 0.00033837099908851087, 0.00033986198832280934, 0.0003413200029172003, 0.0003381429996807128, 0.0003391350037418306, 0.0003416010004002601, 0.0003386879980098456, 0.0003397960099391639, 0.0003430099895922467, 0.00033969800279010087];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.004025727990665473;0.0009828180045587942;;;0.2441342303398719;;;[0.004047797017847188, 0.004031478994875215, 0.004046179004944861, 0.004029289004392922, 0.004039494990138337, 0.004035548001411371, 0.004038111001136713, 0.004032942000776529, 0.0040374240052187815, 0.004028651004773565, 0.0040370259957853705, 0.004030200987472199, 0.004040110012283549, 0.004038022001623176, 0.0040372580115217716, 0.0040360000130021945, 0.004030816009617411, 0.004037727994727902, 0.004057751997606829, 0.004033582008560188, 0.004032269993331283, 0.004039574982016347, 0.004028306997497566, 0.004025727990665473, 0.004035883015603758, 0.004039198989630677, 0.004036481012008153, 0.004047761001856998, 0.004031800010125153, 0.004036733997054398, 0.004038310988107696, 0.004028930008644238, 0.004037439008243382, 0.004031606993521564, 0.004035883990582079, 0.004028369003208354, 0.004035839985590428, 0.004032967990497127, 0.004039092003949918, 0.0040365759923588485, 0.0040319989930139855, 0.004030814001453109, 0.004041360996779986, 0.004032705997815356, 0.004033280012663454, 0.004038653016323224, 0.004037002989207394, 0.004038361992570572, 0.004041267005959526, 0.004033041986986063];[0.0010314180108252913, 0.0010027289972640574, 0.0010083849920192733, 0.001002592995064333, 0.0009948189981514588, 0.0009909570071613416, 0.0009925850026775151, 0.0009950550011126325, 0.000999363008304499, 0.0009992780105676502, 0.0009975079883588478, 0.0009929649968398735, 0.0009978969901567325, 0.0009872740047285333, 0.0009919489966705441, 0.0009915510017890483, 0.0009966630022972822, 0.0009874280076473951, 0.0009883520106086507, 0.0009912399982567877, 0.0009880529978545383, 0.0009852929943008348, 0.0010303040035068989, 0.000997499009827152, 0.0009884049941319972, 0.0009976489964174107, 0.000990931992419064, 0.0009999930043704808, 0.0010001379996538162, 0.000995929993223399, 0.0010040880006272346, 0.0009926490020006895, 0.0009893140086205676, 0.0009889220091281459, 0.0009947530052158982, 0.0010082219960168004, 0.0010021610069088638, 0.0009896179981296882, 0.0009935059933923185, 0.0009915929986163974, 0.0010127919958904386, 0.0009967199875973165, 0.0009828180045587942, 0.0009897059935610741, 0.0009909789951052517, 0.0010139270016225055, 0.0009919099975377321, 0.000997797993477434, 0.0009856730030151084, 0.0009840889979386702];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.002350576003664173;0.001851709996117279;;;0.7877686121319873;;;[0.0023728600062895566, 0.0023573650105390698, 0.0023564690054627135, 0.0023541160044260323, 0.0023624629975529388, 0.002355034011998214, 0.0023633090022485703, 0.002361832986935042, 0.0023525470023741946, 0.0023523480049334466, 0.0023530519829364493, 0.0023556870146421716, 0.002354698008275591, 0.0023547169839730486, 0.0023605150054208934, 0.002355848002480343, 0.002353079995373264, 0.0023524240095866844, 0.002353530013351701, 0.0023528799938503653, 0.0023545389849459752, 0.002356284996494651, 0.0023545419971924275, 0.0023557230015285313, 0.002353058007429354, 0.0023558960092486814, 0.0023548890167148784, 0.0023543069983134046, 0.002353243005927652, 0.002358273006393574, 0.0023554229992441833, 0.0023511249892180786, 0.0023543630086351186, 0.0023518720117863268, 0.0023541420086985454, 0.002353988995309919, 0.0023539809917565435, 0.002356823009904474, 0.002356323995627463, 0.0023540889960713685, 0.0023536060034530237, 0.002354305994231254, 0.0023542790004285052, 0.0023543359857285395, 0.0023533089843112975, 0.002353623989620246, 0.002352554991375655, 0.0023515129869338125, 0.002351058996282518, 0.002350576003664173];[0.0018691010045586154, 0.0018561909964773804, 0.0018587389931781217, 0.00185345699719619, 0.0018548469961388037, 0.0025216950016329065, 0.0018548240041127428, 0.00185719299770426, 0.0018523009930504486, 0.0018562689947430044, 0.0018539510056143627, 0.0018521010060794652, 0.0018525609921198338, 0.001853805995779112, 0.001853640002082102, 0.0018531170062487945, 0.0018540750024840236, 0.0018556410068413243, 0.0018532510002842173, 0.0018542829930083826, 0.001855208000051789, 0.0018530179950175807, 0.0018542889883974567, 0.0018549349915701896, 0.00185254099778831, 0.0018522500031394884, 0.0018559189920779318, 0.001853952999226749, 0.0018534400005592033, 0.0018529110093368217, 0.001852198998676613, 0.0018548649968579412, 0.0018534930131863803, 0.0018537769938120618, 0.0018545320053817704, 0.0018527420033933595, 0.001854195012128912, 0.001852918998338282, 0.0018546009960118681, 0.0018527450010878965, 0.0018544640042819083, 0.0018539489974500611, 0.0018535280105425045, 0.001852847999543883, 0.0018544480117270723, 0.0018531109963078052, 0.001851709996117279, 0.001853502995800227, 0.0018527740030549467, 0.001855343987699598];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0023462879908038303;0.0018503600003896281;;;0.7886329417539665;;;[0.0023692449904046953, 0.002354280004510656, 0.0023525279975729063, 0.0023559699911857024, 0.0023554850049549714, 0.0023513940104749054, 0.0023530629987362772, 0.002349835995119065, 0.0023513600026490167, 0.0023472500179195777, 0.0023530059988843277, 0.0023496850044466555, 0.0023516450164606795, 0.002347314002690837, 0.0023512570041930303, 0.0023555070074507967, 0.0023725989885861054, 0.0023533060011686757, 0.0023522559931734577, 0.002350847003981471, 0.002352238996536471, 0.0023514509957749397, 0.002350751994526945, 0.002349980000872165, 0.002348697991692461, 0.0023513570049544796, 0.002354113996261731, 0.002381032012635842, 0.0023527329904027283, 0.002348927009734325, 0.0023507350124418736, 0.002350772003410384, 0.002352700990741141, 0.0023629689967492595, 0.002351244998862967, 0.0023612000077264383, 0.0023516210058005527, 0.00235272099962458, 0.0023509760212618858, 0.0023530620092060417, 0.002353595002205111, 0.00234926599659957, 0.0023524950083810836, 0.0023487889993702993, 0.0023515259963460267, 0.002348025009268895, 0.0023503039992647246, 0.0023475200141547248, 0.002352422015974298, 0.0023462879908038303];[0.001864292993559502, 0.0018641329952515662, 0.0018531099922256544, 0.0018535279959905893, 0.001850411994382739, 0.001853330002631992, 0.0018503600003896281, 0.0018548410007497296, 0.0018518330034567043, 0.0018517680000513792, 0.0018551810062490404, 0.001852745990618132, 0.0018508429930079728, 0.001853829002357088, 0.0018532609974499792, 0.0018613380088936538, 0.0018546259962022305, 0.0018560629978310317, 0.0018532670073909685, 0.0018598940077936277, 0.0018626759992912412, 0.0018557629955466837, 0.0018662880029296502, 0.0018541149911470711, 0.001850856002420187, 0.0018619580077938735, 0.001854814006946981, 0.0018531180103309453, 0.0018533569964347407, 0.001854946996900253, 0.0018546880019130185, 0.0018566650105640292, 0.0018547630024841055, 0.0018526149942772463, 0.0018541860044933856, 0.0018525060004321858, 0.001853243011282757, 0.001855381007771939, 0.0018528560030972585, 0.0018519670120440423, 0.0018654619925655425, 0.0018545119964983314, 0.0018566400103736669, 0.0018560789903858677, 0.0018535039998823777, 0.0018620140035636723, 0.0018584400095278397, 0.0018560479948064312, 0.0018545210041338578, 0.0018578470044303685];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0007905969978310168;0.00047934800386428833;;;0.6063114395569015;;;[0.000806590003776364, 0.0008000709931366146, 0.0007982639799593017, 0.0007978929934324697, 0.0007998420187504962, 0.0007970639999257401, 0.000798947992734611, 0.0007957719935802743, 0.0007982609968166798, 0.0007950369908940047, 0.0007955189939821139, 0.000793581988546066, 0.0007963739917613566, 0.0007949649880174547, 0.0007965280092321336, 0.0007964990072650835, 0.0007960500079207122, 0.0007969730067998171, 0.0007953239837661386, 0.0007955289911478758, 0.0007975140033522621, 0.0007935119938338175, 0.0007942990196170285, 0.0007950510043883696, 0.0007905969978310168, 0.0007959240028867498, 0.0007955879991641268, 0.0007933619926916435, 0.000793658007751219, 0.0007940499926917255, 0.0007946110126795247, 0.00079464798909612, 0.0007960439979797229, 0.0007963539974298328, 0.0007935619942145422, 0.0007952629966894165, 0.0007948239945108071, 0.000793250001152046, 0.0007950299914227799, 0.0007952220184961334, 0.0007960119983181357, 0.0007948319980641827, 0.0007937040063552558, 0.0007956519984873012, 0.0007953109889058396, 0.0007944659882923588, 0.0007956019981065765, 0.0007939089991850778, 0.0007957299967529252, 0.00079521001316607];[0.0005026120052207261, 0.0004891970020253211, 0.0004800750029971823, 0.00048064898874145, 0.00048180999874603003, 0.0004809439997188747, 0.00048625700583215803, 0.0004808899975614622, 0.0004808490048162639, 0.00048039799730759114, 0.0004811370017705485, 0.0004815319989575073, 0.0004803159972652793, 0.0004814770072698593, 0.0004812010010937229, 0.0004920040082652122, 0.0004799510061275214, 0.00048121099825948477, 0.0004807579971384257, 0.0004815930005861446, 0.0004826660006074235, 0.0004811569961020723, 0.0004804560012416914, 0.00048116600373759866, 0.0004827069933526218, 0.0004800099995918572, 0.00048108100600074977, 0.00048197800060734153, 0.00048090000927913934, 0.0004811249964404851, 0.0004815319989575073, 0.0004797019937541336, 0.00048075898666866124, 0.0004803159972652793, 0.0004804139898624271, 0.0004818900051759556, 0.00048054600483737886, 0.00048175199481192976, 0.0004807170043932274, 0.00048235899885185063, 0.00048017299559433013, 0.0004806420038221404, 0.0004868260002695024, 0.00048067199531942606, 0.00047934800386428833, 0.00048265300574712455, 0.00048415899800602347, 0.0004798029985977337, 0.0004888069961452857, 0.0004825189971597865];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (147, 147)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           TDOT    medaf,gfmlk->edaglk                   cdjk,edaglk->ljgeca
   8           TDOT    edaglk,cdjk->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.094e+18
  Optimized FLOP count:  6.121e+10
   Theoretical speedup:  1.788e+7
  Largest intermediate:  1.132e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (64, 64)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  1.879e+9
   Theoretical speedup:  7.190e+6
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        jik,mlkh->jimlh        gfh,cid,afb,medb,jimlh->ljgeca
   6           TDOT        medb,cid->mebci           gfh,afb,jimlh,mebci->ljgeca
   7           GEMM      jimlh,gfh->jimlgf              afb,mebci,jimlgf->ljgeca
   7           TDOT      mebci,afb->meciaf                 jimlgf,meciaf->ljgeca
   9           TDOT  meciaf,jimlgf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  4.792e+10
   Theoretical speedup:  1.427e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (128, 128)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  8.444e+14
  Optimized FLOP count:  6.711e+8
   Theoretical speedup:  1.258e+6
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        jik,mlkh->jimlh        gfh,cid,afb,medb,jimlh->ljgeca
   6           TDOT        medb,cid->mebci           gfh,afb,jimlh,mebci->ljgeca
   7           GEMM      jimlh,gfh->jimlgf              afb,mebci,jimlgf->ljgeca
   7           TDOT      mebci,afb->meciaf                 jimlgf,meciaf->ljgeca
   9           TDOT  meciaf,jimlgf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  4.459e+10
   Theoretical speedup:  9.586e+4
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   6           GEMM        gfh,mlkh->gfmlk           afb,medb,cdjk,gfmlk->ljgeca
   6           GEMM        medb,afb->medaf              cdjk,gfmlk,medaf->ljgeca
   8           GEMM    gfmlk,cdjk->gfmlcdj                 medaf,gfmlcdj->ljgeca
   9           TDOT  gfmlcdj,medaf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (256, 256)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  3.691e+8
   Theoretical speedup:  1.430e+5
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        jik,mlkh->jimlh        gfh,cid,afb,medb,jimlh->ljgeca
   6           TDOT        medb,cid->mebci           gfh,afb,jimlh,mebci->ljgeca
   7           GEMM      jimlh,gfh->jimlgf              afb,mebci,jimlgf->ljgeca
   7           TDOT      mebci,afb->meciaf                 jimlgf,meciaf->ljgeca
   9           TDOT  meciaf,jimlgf->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-40-generic", "version": "#41~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 31 16:00:14 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;1.3039731599856168;0.944311548009864;50.89858681497572;48.66496566701972;0.7241802032338458;1.045897929184603;0.6924004561309602;[1.3184366539935581, 1.3847171550005442, 1.354279997991398, 1.3039731599856168, 1.3901960520015564, 1.389628962991992, 1.3535338000074262, 1.3971491010015598, 1.3956306289910572, 1.3849588590092026, 1.345441587996902, 1.3828642220032634, 1.3679439459956484, 1.4007194159930805, 1.3441646090068389, 1.4007782880071318, 1.4002734350069659, 1.3975385410012677, 1.3935941899835598, 1.3162667199940188, 1.3975366560043767, 1.3893045650038403, 1.3890973150118953, 1.3925196090131067, 1.4033301320159808, 1.3998432829976082, 1.3973873820068548, 1.3923201039870037, 1.3921237659960752, 1.3387552899948787, 1.396212955005467, 1.3944613079947885, 1.398584499998833, 1.3876150470023276, 1.356001237014425, 1.3987863489892334, 1.3877103489940055, 1.4002736709953751, 1.3877873229939723, 1.397381085989764, 1.400432460999582, 1.4026476110011572, 1.3732857719878666, 1.3978346639923984, 1.4062884349987144, 1.4011931940040085, 1.372776370990323, 1.3962664600112475, 1.3996362789912382, 1.3787376929976745];[0.944311548009864, 1.0285055580025073, 0.9465422990033403, 0.954715567000676, 0.9561145379993832, 0.954198384002666, 1.0541206799971405, 1.014652133002528, 1.265638974000467, 0.9573502999992343, 0.9828910539945355, 0.9618863419891568, 0.9665128369961167, 0.9655693160020746, 0.9622991570067825, 0.9651753869984532, 0.9657598340127151, 0.9632971309911227, 0.9676683809957467, 0.9700154460006161, 0.9649112409970257, 0.9700725230068201, 0.9644591379910707, 0.9623590849951142, 0.9673009590042057, 0.9672205210081302, 0.9653259659971809, 0.9651229419978335, 0.9685085630044341, 1.0710967560007703, 0.9647308929997962, 0.970365426997887, 1.0071390400116798, 0.9765795639978023, 1.0507624379970366, 1.0939551219926216, 1.0892349149944494, 1.1121127539954614, 1.088382846006425, 1.0848832490009954, 1.0771203559997957, 1.128090666999924, 1.075877492010477, 1.0933760189946042, 1.0801023600070039, 1.0789097750093788, 1.079245169996284, 1.0781418319966178, 1.0853290609957185, 1.109986587005551];[51.184047377013485, 51.07542911001656, 51.12723606498912, 51.30064331399626, 51.09826491198328, 51.18151200700959, 51.2951576509804, 50.92110106500331, 51.04260891099693, 51.09235853799328, 51.295941628995934, 51.209582354000304, 51.01581322599668, 51.29612332698889, 51.384097406989895, 51.23324330897594, 51.42684967101377, 51.13621644099476, 51.128441559005296, 51.17279990298266, 51.1685604279628, 51.11979765201977, 51.397628103004536, 51.377455734997056, 51.19730745599372, 51.082598220004, 51.446992233992205, 51.09211893599422, 51.16585691503133, 50.898586814975715, 51.50730742000451, 51.20480391701858, 51.360166026002844, 51.150743452017196, 51.006566567972186, 51.093684703009785, 51.083264473985764, 51.28679416698287, 51.07328187099483, 51.00221576298645, 50.99699104600586, 51.2887880349881, 51.0709140470135, 51.17701243801275, 51.2800724520057, 51.37884364000638, 50.986147888033884, 51.20786519399553, 51.02852436003741, 51.2272921820113];[48.68835058499826, 48.664965667019715, 48.80372893399908, 48.763496760991984, 48.73812728597841, 48.799575426019146, 49.06853266301914, 53.76428669501911, 49.21888825298811, 49.54975306300912, 49.71388383599697, 49.41434555601154, 49.46924842198496, 49.266203512990614, 49.46628390302067, 49.3934475860151, 49.33737227600068, 49.472037005994935, 49.203336463993764, 49.719482464002795, 49.483958735028864, 49.38107960596972, 49.46954759299115, 49.47100534698984, 49.341189425991615, 49.84231674698822, 49.33598231700307, 49.59441595799581, 49.45654510501481, 49.36742870998569, 49.4979335230164, 49.39115943403158, 49.23300266399747, 49.34469631599495, 49.382107683006325, 49.440138635982294, 49.48071294401598, 49.344991380989086, 49.355115901023964, 49.28036202999647, 49.43938430900744, 49.51856946898624, 49.21347519400297, 49.38580851900042, 49.28581509401556, 49.26589929801412, 49.46520286698069, 49.16160364399548, 49.304873940986, 49.47121733201493]
layer1.0.conv1;1.0770102930109715;1.084681920008734;65.62992457699147;64.82289390799997;1.0071230767686676;1.0124497784708113;0.994738799083754;[1.1659249689837452, 1.166655365988845, 1.1670677289948799, 1.163333464995958, 1.1654627139942022, 1.1653104490105761, 1.1601437839854043, 1.1608966729982058, 1.1659539170068456, 1.1636228510033106, 1.1627732729830313, 1.1626608289807336, 1.1634212499920977, 1.1647982419817708, 1.1602473399980227, 1.165918166996562, 1.1570494470215635, 1.155152937004459, 1.164930771003128, 1.1598270000104094, 1.162644462994649, 1.1701906219968805, 1.1723790540127084, 1.1351256809866754, 1.161004531008075, 1.1688319579989184, 1.166624089004472, 1.168858409000677, 1.1711690200027078, 1.1683289209904615, 1.1688735019852174, 1.1718251330021303, 1.1690469079912873, 1.1704301009885967, 1.1717823599901749, 1.172155889988062, 1.1664539699995657, 1.1720182989811292, 1.1704712259961525, 1.165106401007506, 1.165157627008739, 1.1714916380005889, 1.164195171004394, 1.17382048201398, 1.1736990079953102, 1.1697291050077183, 1.2059252640028717, 1.1577085869939765, 1.0770102930109715, 1.1775552879989846];[1.0846819200087339, 1.0988663879979867, 1.0968264389957767, 1.1644548750045942, 1.0926012790005188, 1.0970259699970484, 1.09305826399941, 1.0942789900000207, 1.0944895409920719, 1.1058123729890212, 1.0976625589973992, 1.0897504009917611, 1.0927157340047415, 1.0961241820041323, 1.0979988510080148, 1.095279228000436, 1.1568051100039156, 1.0960410069965292, 1.0929213509953115, 1.0971904530015308, 1.0907617439952446, 1.0962719669914804, 1.092725609007175, 1.0953246190038044, 1.0878189799987013, 1.0935444990027463, 1.0929417639999883, 1.0946243869984755, 1.0907072720001452, 1.0907415359979495, 1.088468740999815, 1.0850047080020886, 1.0980389600008493, 1.1538601649954217, 1.094927900005132, 1.0900851539918222, 1.1547948549996363, 1.1042880640015937, 1.0902980620012386, 1.1169806420075474, 1.0878255879943026, 1.1442124269960914, 1.0879892820084933, 1.090767601999687, 1.0919211360014742, 1.0949764770048205, 1.0897857610107167, 1.1076537010085303, 1.1205414649884915, 1.09840439799882];[492.8139762789797, 196.7096062460041, 432.7249604020035, 66.1934277969849, 65.62992457699147, 65.7439603410021, 66.23685040001874, 66.12249903699558, 67.17248150799423, 68.38778858698788, 66.8184947189875, 67.40385206400242, 68.17055462801363, 68.10661167000944, 68.29345267701137, 66.98163782298798, 67.00838786202075, 67.76347727501707, 67.54606647398032, 66.66788210399682, 67.94406072399579, 67.522048223007, 67.87053898598242, 67.83640124597878, 68.67548131298099, 68.33745059199282, 68.31883342900255, 67.57043081398297, 67.35861465900962, 67.83572192699648, 67.64155508398835, 68.21233162099088, 67.97421339899302, 67.74601592900581, 68.42005229697679, 67.12784569301584, 67.49901691598643, 67.44190380400687, 68.37713292195986, 67.6295015450014, 68.05540004100476, 67.23377625802823, 68.42179391400714, 68.3548316200031, 68.53112593801052, 68.15391803999955, 67.50507719699817, 68.67596280199359, 67.11925091200101, 68.11989858897869];[67.6151643050107, 67.20920495199971, 68.41407280501153, 68.32574253699568, 68.33623774799344, 68.45975295700191, 68.35146739899938, 68.31456431298284, 68.33331137601635, 65.61988390200713, 66.4349278479931, 65.52471204500762, 65.47376011198503, 65.79812693699205, 64.82289390799997, 65.74009236200072, 66.74718772900815, 66.5826494719804, 67.11439025700383, 67.36754492401087, 66.66890066899941, 66.45295306600747, 66.03089019998151, 66.1809653340024, 65.92265569098527, 65.51067655302177, 65.37975565098168, 65.0767275050166, 66.37619541700406, 65.42010413800017, 65.47219476600003, 64.91580986800545, 65.45123521801725, 66.03261788201053, 65.53477775602369, 65.56504218101327, 65.4185908879881, 65.40154525302933, 65.95913672400638, 65.46024219001993, 65.52105742797721, 64.85567260398238, 65.70475483397604, 66.4381697380013, 66.56294517600327, 65.65973774001759, 66.1541614389862, 66.58908476302167, 66.4271004920156, 66.7603139809944]
layer2.0.conv1;0.1528657419985393;0.525371025003551;398.5231240169815;376.2379431210138;3.4368133640339846;1.0592316147358902;3.244628763172748;[0.15519614799995907, 0.1528657419985393, 0.15349840500130085, 0.15495181200822117, 0.15357372599828523, 0.15427177700621542, 0.15536225600226317, 0.15632503400411224, 0.15375227900221944, 0.15502699199714698, 0.15431536699907156, 0.15472170699649723, 0.1547492309982772, 0.15457745299499948, 0.15459097499842755, 0.15456345400161808, 0.15525927899579983, 0.15588583999488037, 0.15296319300250616, 0.15498401499644388, 0.15450805600266904, 0.15532137799891643, 0.15441291800379986, 0.15425520300050266, 0.15415631300129462, 0.1560041810007533, 0.15560504899622174, 0.15556468200520612, 0.15689165700314334, 0.15458379300253, 0.15433337000285974, 0.15488734900281997, 0.1572212370010675, 0.15704438099783147, 0.155420797993429, 0.15619877599965548, 0.15576923999469727, 0.15580278500419809, 0.15589754700340563, 0.1566124730015872, 0.15708086700033164, 0.15599881099478807, 0.15567171800648794, 0.15583899399643997, 0.15743714100244688, 0.15667366998968646, 0.15591091900569154, 0.15893117399537005, 0.15728792099980637, 0.1554611899991869];[0.5260377130034612, 0.5268249729997478, 0.5545413440049742, 0.5364298040003632, 0.5341647029999876, 0.5410063770032139, 0.525371025003551, 0.5409911399983685, 0.537309892999474, 0.5366117470039171, 0.535261172997707, 0.5279292720006197, 0.5338981130043976, 0.5278218669991475, 0.5433514890028164, 0.5315789079977549, 0.5401634250010829, 0.540886358001444, 0.538234025996644, 0.5277762409969, 0.5356178660003934, 0.5349722259998089, 0.5352233750018058, 0.5567303389980225, 0.5579277580036432, 0.5640023479936644, 0.5584762999933446, 0.5676430000021355, 0.5679552130022785, 0.5532226309951511, 0.562643677003507, 0.5577976830027183, 0.5630809369977214, 0.561607935000211, 0.554264341997623, 0.5514432720010518, 0.5617023579980014, 0.5690850899991347, 0.5948038779970375, 0.5686721980018774, 0.5602643819947843, 0.557149117004883, 0.5603953230020124, 0.5594624459990882, 0.5602103010023711, 0.5533018210044247, 0.5640699099967605, 0.5729402280048816, 0.5579576099989936, 0.5723313649941701];[446.57363488400006, 447.3886114800189, 457.7586106999952, 455.29607837799995, 453.68491650999204, 424.7140421389995, 449.64198928400583, 452.7398399980011, 454.5839483489981, 469.84440902899223, 470.9631517390226, 444.9984246359818, 455.5232857910014, 431.2315596360131, 432.2890614619828, 436.7445793090301, 462.94932469502965, 456.0836110189848, 460.72229628999776, 457.3738981800125, 455.1544162990176, 415.7787378389912, 473.16208515399194, 460.8669856869965, 400.7352122979937, 412.87164794701675, 458.73174067201035, 457.33242628601147, 456.56294154301577, 462.14677525700245, 479.03679328899307, 452.0978056189924, 458.3780948009662, 453.83629297299194, 474.46752491398365, 459.48878285502724, 453.8842328200117, 460.38236748598865, 456.1802895150322, 457.6663702539954, 454.43227606799337, 455.1327790800133, 478.17268943700765, 398.52312401698146, 455.97654197401425, 428.75733435398433, 457.418950805004, 454.35757158599154, 460.9383105529996, 451.0041557839868];[449.9403384070174, 437.52820589100884, 463.3941432970023, 474.0056316929986, 429.09795003398904, 456.1955723410065, 453.3784740669944, 451.32583035400603, 432.8283931769838, 445.3779295089771, 450.2772426090087, 430.02282932700473, 425.61834550900676, 439.0629127249995, 448.0358855749946, 454.5168575370044, 442.0118615680112, 438.19988518698665, 455.8365621929988, 472.8463539679942, 441.20066617801785, 455.3262887419842, 476.7414843010047, 456.24381866499607, 376.2379431210138, 429.9530060560064, 457.1786688220018, 466.21381568399374, 401.90107430399803, 442.70037408302596, 462.1400658360071, 437.60107142500055, 407.1018045599776, 423.8434819269896, 447.6509476709907, 457.13297815698024, 399.4178374030016, 422.52917022196925, 480.5136204550072, 461.37936380002066, 414.3702548119909, 457.47430303599685, 478.2357356239954, 414.29674389600405, 481.08728671100107, 482.22979161300464, 460.38708401299664, 406.5125795350468, 461.7970499310177, 469.96540212407126]
layer2.0.conv2;0.4741687909699976;0.5760907760122791;57.245917049003765;57.37618543201825;1.2149487418473528;0.9977295740029836;1.2177134701669368;[0.47531715701916255, 0.47471745597431436, 0.4745653410209343, 0.47416879096999764, 0.48321848298655823, 0.47920021097525023, 0.4774261559941806, 0.47849494899855927, 0.4782883949810639, 0.48086155601777136, 0.48014607798540965, 0.4798865740012843, 0.4795024279737845, 0.4804569339903537, 0.48205038101878017, 0.48640260903630406, 0.4845541469985619, 0.47982335099368356, 0.4831553570111282, 0.48496842800523154, 0.4872492070135195, 0.4820089589920826, 0.48389234198839404, 0.48875043701264076, 0.4846929210179951, 0.4867304429935757, 0.48166844103252515, 0.4825173130084295, 0.4864680070022587, 0.4851796749862842, 0.48392285901354626, 0.4879025870177429, 0.48657339098281227, 0.4850776050298009, 0.4828641449857969, 0.4918014849827159, 0.5324947350018192, 0.5375700550212059, 0.530404109013034, 0.5333618999866303, 0.5581743380171247, 0.6707235990033951, 0.5825299989664927, 0.587062350998167, 0.5280027970147785, 0.5319832639943343, 0.5312495010148268, 0.5368025290081277, 0.5302549150364939, 0.5305492790066637];[0.5810235179960728, 0.5774543510051444, 0.5789766490051989, 0.5787693739985116, 0.5776368220103905, 0.5798139880062081, 0.5783548860053997, 0.5791334249952342, 0.5782351920206565, 0.5770177939848509, 0.5772271080058999, 0.5760907760122791, 0.578243210009532, 0.5779935579921585, 0.5774256059958134, 0.5777687359950505, 0.5784893700038083, 0.5784330619790126, 0.5773788040096406, 0.5786621040024329, 0.5787611650011968, 0.5780076819937676, 0.5779942770022899, 0.5782280169951264, 0.5785048789985012, 0.5787532099930104, 0.5800295129884034, 0.5778870689973701, 0.5768752400181256, 0.5781210529967211, 0.5792898760118987, 0.578570365003543, 0.5792727050138637, 0.5790055249817669, 0.5789216400007717, 0.5792720800091047, 0.592364351003198, 0.5777144859894179, 0.5779710029892158, 0.5773021299974062, 0.5810739299922716, 0.5797092909924686, 0.5800699929823168, 0.5796392489864957, 0.578134727984434, 0.579752847988857, 0.5797045530052856, 0.5790453600056935, 0.5782719129929319, 0.5906278429902159];[58.60192236601142, 58.33476122398861, 58.558727302006446, 58.42833430803148, 58.38350528400042, 58.385086780035635, 58.60773575701751, 58.414216473989654, 58.66186709704925, 58.95969597599469, 58.55999052099651, 58.42230661798385, 58.36985880401335, 58.43210261900094, 58.47582832901389, 58.56162010101252, 58.5145313119865, 58.33634491302655, 58.58340913502616, 58.93350262806052, 58.6122845710197, 59.069688422983745, 58.916921563999495, 58.26521218699054, 58.67363378099981, 58.560212071985006, 58.48324626305839, 58.64822318102233, 57.27333113903296, 58.79783056001179, 58.380328599974746, 58.46830973599572, 58.80683694803156, 58.666423447051784, 58.65957927098498, 58.54827546799788, 57.245917049003765, 58.90385651998804, 58.50340097799199, 58.693755079002585, 58.49925381198409, 58.46926716197049, 58.817951781034935, 58.69073226803448, 58.53748571500182, 58.42959318202338, 58.6773966140172, 58.66313973601791, 58.608339845057344, 58.76570609898772];[58.47953361502732, 58.503208170994185, 58.69980045303237, 58.80194505199324, 58.62495841097552, 58.89815554098459, 58.52080232297885, 58.61970173398731, 58.78264208001201, 58.82464070696733, 58.69834629201796, 58.91409224801464, 58.523140014964156, 58.58820227798424, 58.8093697380682, 58.7992953559733, 58.63544454600196, 58.819411051954376, 58.63580760799232, 59.03409047302557, 58.877059368940536, 58.651217257021926, 58.806151323980885, 58.83546942201792, 57.37618543201825, 58.732341077004094, 58.72720894997474, 58.65053664302104, 58.82212271101889, 58.79560603102436, 59.0674255710328, 58.57137822001823, 58.2941115849535, 58.957780113007175, 58.885723064042395, 58.82953807897866, 58.642496105021564, 58.915825868956745, 58.597291151003446, 58.69789869899978, 58.45812705499702, 58.670734770043055, 58.84949329702067, 58.400076643010834, 58.60569966206094, 57.53586805204395, 58.59760728600668, 58.88122551003471, 57.85633882097318, 58.886077413044404]
layer2.0.downsample.0;0.009111472958466;0.0410973469843156;0.3803700240387115;0.1835931179521139;4.510505290599535;2.071809816628978;2.177084621569433;[0.009421184018719941, 0.009111472958466038, 0.009137825021753088, 0.009398821974173188, 0.009395631001098081, 0.009431309998035431, 0.009364208992337808, 0.009615287999622524, 0.009474961989326403, 0.009376903035445139, 0.009449564997339621, 0.009540976985590532, 0.009433681989321485, 0.00955917700775899, 0.009500109998043627, 0.009257264959160239, 0.009401257964782417, 0.009454259998165071, 0.009507039008894935, 0.00946658497559838, 0.009490434982581064, 0.00948200497077778, 0.009465467010159045, 0.009229918010532856, 0.00939270801609382, 0.009544833999825642, 0.009748348995344713, 0.009450470010051504, 0.00961758999619633, 0.009490361990174279, 0.009404308017110452, 0.009496850019786507, 0.009444675000850111, 0.009505539026577026, 0.009471152006881312, 0.009518047998426482, 0.009542959975078702, 0.009415365988388658, 0.009534470009384677, 0.00926804298069328, 0.009460203000344336, 0.009425806027138606, 0.009535771969240159, 0.009560120990499854, 0.009477621031692252, 0.009575651987688616, 0.009481144981691614, 0.009465540002565831, 0.009458503016503528, 0.009515974001260474];[0.041483053006231785, 0.04203187700477429, 0.04207766300532967, 0.04182054800912738, 0.04196500300895423, 0.044192086992552504, 0.0417431480018422, 0.0415931930183433, 0.043349436979042366, 0.041097346984315664, 0.041615395981352776, 0.04139850300271064, 0.04197900302824564, 0.04153014600160532, 0.041810797003563493, 0.04434718799893744, 0.041906277008820325, 0.04174858899204992, 0.04197234599268995, 0.04173088297829963, 0.04195558401988819, 0.04155205099959858, 0.041275574010796845, 0.043542374012758955, 0.04195616499055177, 0.04158992797601968, 0.04365449398756027, 0.04145543999038637, 0.041610079002566636, 0.041387004021089524, 0.04397168301511556, 0.04144173799431883, 0.0417507849924732, 0.04198036200250499, 0.04180776697467081, 0.04204451001714915, 0.04426354099996388, 0.04196677601430565, 0.04485378001118079, 0.0419904210139066, 0.044707435998134315, 0.044616861996473745, 0.04203362201224081, 0.042678444006014615, 0.0425372080062516, 0.049692567001329735, 0.04802775298594497, 0.05022767200716771, 0.041997547989012673, 0.043246660992736];[0.3891500489844475, 0.38208720498369075, 0.38498771702870727, 0.3876853540132288, 0.3869212690042332, 0.39217230799840763, 0.3903766500297934, 0.38110537998727523, 0.3858290969801601, 0.3858083379454911, 0.38531719797174446, 0.38535722796223126, 0.39700939098838717, 0.4194221890065819, 0.39124256797367707, 0.3923039890069049, 0.38801978499395773, 0.3841827739670407, 0.3902573899831623, 0.3897864919854328, 0.3869986239587888, 0.38766041002236307, 0.3889164480206091, 0.38955608700052835, 0.39093791096820496, 0.38770913798362017, 0.3833261689869687, 0.3864002889895346, 0.3907223230053205, 0.38240490498719737, 0.3872554239933379, 0.38956536300247535, 0.38622870997642167, 0.3909104299673345, 0.3887840510287788, 0.38654994301032275, 0.3849855110165663, 0.38677033202839084, 0.39070342198829167, 0.3886813299614005, 0.38925806203042157, 0.3854636619798839, 0.38459868397330865, 0.38372044698917307, 0.38954024206032045, 0.38037002403871156, 0.3907397749426309, 0.3858570360171143, 0.38502380505087785, 0.384784779016627];[0.18797388099483214, 0.18805104604689404, 0.186295096995309, 0.1888794379774481, 0.18814199703047052, 0.18765880505088717, 0.18930624600034207, 0.18797437599278055, 0.1899301520024892, 0.19207311602076516, 0.18694054600200616, 0.18657905401778407, 0.18841644303756766, 0.18552045698743314, 0.18418822399689816, 0.18822971399640664, 0.18721515801735222, 0.18773644097382203, 0.18829162899055518, 0.1911402829864528, 0.1884528090013191, 0.189916100964183, 0.18721942396950908, 0.19069401602610014, 0.18774622099590488, 0.19218636100413278, 0.1876281600270886, 0.18818970397114754, 0.1926042419509031, 0.18922739502158947, 0.18721339100738987, 0.18564104899996892, 0.18647190104820766, 0.19118208799045533, 0.1878283330006525, 0.18988819496007636, 0.18430310700205155, 0.18591460800962523, 0.18505018096766435, 0.18958219795604236, 0.18879497901070863, 0.18778314793598838, 0.18359311795211397, 0.18766100599896163, 0.18828830000711605, 0.18553402804536745, 0.18977818900020793, 0.18860468504135497, 0.1898758609604556, 0.1876582640397828]
layer3.0.conv1;0.1313491950277239;0.3505940239992924;287.8471405120217;170.05081461797818;2.669175276828247;1.6927125057217447;1.5768627382416336;[0.1313491950277239, 0.14412334701046348, 0.1470631780102849, 0.1471820840088185, 0.14685935602756217, 0.14645799301797524, 0.14691749701160006, 0.14609695199760608, 0.14670706298784353, 0.14610216798610054, 0.14660382401780225, 0.14612270198995247, 0.14620242797536775, 0.14540054701501504, 0.1457275520078838, 0.14569708099588752, 0.14610976300900802, 0.14561131095979363, 0.14610336301848292, 0.14565400700666942, 0.14599590603029355, 0.1457515429938212, 0.1457531499909237, 0.14577930700033903, 0.14593714597867802, 0.14500481297727674, 0.14582104998407885, 0.1459030749683734, 0.14608469800441526, 0.14558099198620766, 0.14608932798728347, 0.1452433489903342, 0.14570908300811425, 0.14532563899410889, 0.145744817040395, 0.1452141719928477, 0.14652581102564, 0.14559984000516124, 0.14574679502402432, 0.14545933401677758, 0.1456151450111065, 0.14594387001125142, 0.14562282201950438, 0.14535709097981453, 0.14579734799917787, 0.14572203901479952, 0.14565514199784957, 0.1451686719956342, 0.1456908379914239, 0.145742494991282];[0.3670619009935763, 0.3808010920183733, 0.37841149399173446, 0.37676389000262134, 0.37663967499975115, 0.362720140023157, 0.36836478000623174, 0.37305875899619423, 0.37789818801684305, 0.3729658859956544, 0.37900918201194145, 0.37241901698871516, 0.371865639986936, 0.3741376370016951, 0.36695868498645723, 0.37844883298384957, 0.37400375498691574, 0.38285517299664207, 0.3822691749955993, 0.36748087298474275, 0.37576931397779845, 0.3802250429871492, 0.3747655829938594, 0.3754791929968633, 0.3806536589981988, 0.3759677160123829, 0.37938331899931654, 0.37476665500435047, 0.3740771879965905, 0.384773227997357, 0.3682286030089017, 0.3806210980110336, 0.3813353939913213, 0.37505106601747684, 0.3746449079771992, 0.3764780249912292, 0.3767172319930978, 0.37608331398223527, 0.3752194620028604, 0.3738108209799975, 0.37988101498922333, 0.37979982601245865, 0.38194786399253644, 0.3803773919935338, 0.3680519970075693, 0.3782977339869831, 0.3505940239992924, 0.38136308299726807, 0.3752957849937957, 0.3785886669938918];[331.07042287598597, 341.3735182440432, 345.8755483859859, 353.3905383470119, 341.7313323439739, 322.8393106930016, 339.146274077968, 349.0816213839862, 347.8312333500071, 354.1561354119913, 307.03476477696677, 352.40119938200223, 338.4335797629901, 349.10994866801775, 336.2990505149937, 341.5151612930058, 341.9381627460243, 353.1567973580095, 348.67935384300654, 345.31015010896954, 332.80024299997604, 341.6329426179873, 342.308257997036, 347.5866399249935, 326.6045171529404, 342.7937036539952, 347.9069417080027, 355.5964906779991, 351.3437703269883, 355.72022249395377, 318.6167280119844, 287.8471405120217, 336.5417923660134, 349.8293638469768, 342.781272771972, 352.6424993359833, 345.91474379994906, 350.31013704196084, 356.4014209440211, 348.5446843210084, 342.2813004620548, 350.09674611798255, 357.8633158229932, 349.66376977501204, 343.9243710790179, 348.19158199598314, 358.43888626695843, 350.129872011923, 357.0158638370049, 344.2548158270074];[346.6929264389619, 341.8268921179988, 344.95694594000815, 358.929977753025, 359.90446477697697, 349.7090265750012, 355.4003582689911, 355.8920017860073, 344.49302665595314, 346.5335093200265, 346.34646220697323, 351.20258696298697, 278.92388609496993, 224.43248689203756, 291.0338813670096, 290.30141246996936, 259.7208635160059, 282.0801621679566, 279.65224206398125, 256.5035502659739, 289.3836347660399, 255.78023257199675, 261.6598957950191, 247.98066230895347, 170.05081461797818, 286.29315812702407, 279.52162492103525, 252.58459440400475, 227.58994211998652, 288.01469402303337, 265.34794030699413, 277.35117728990735, 278.7031614110456, 286.84505787002854, 283.1295365060214, 280.05626698900596, 271.6838395749801, 278.6172035119962, 266.04604799702065, 289.32944079695153, 274.6600932450092, 268.7013089709799, 282.85672881794744, 305.4114410429902, 258.5205551270046, 246.1477919369645, 273.7490313220187, 286.0565275250119, 246.98209584201686, 268.07586909501697]
layer3.0.conv2;0.3492946680053137;0.4386247030051891;48.997114779020194;42.28752078398247;1.2557440556135726;1.15866605255277;1.0837842818014047;[0.3514445319888182, 0.35232090202043764, 0.35257824099971913, 0.3492946680053137, 0.35033599598682486, 0.3501423359848559, 0.35872303499490954, 0.3534953299968038, 0.35791050500120036, 0.36684986102045514, 0.3544048919866327, 0.3536764220043551, 0.3519806749827694, 0.3551923089835327, 0.35512282798299566, 0.3573775200347882, 0.35326134401839226, 0.3562854470219463, 0.35809022598550655, 0.3568989210180007, 0.3541938339767512, 0.365912355016917, 0.35335488998680376, 0.3569057450222317, 0.36757196197868325, 0.36340310698142275, 0.3799368030158803, 0.4863020309712738, 0.35467172402422875, 0.35871738599962555, 0.3593308160197921, 0.3628386959899217, 0.3642638709861785, 0.36845980398356915, 0.3795149920042604, 0.4363992089929525, 0.4354449160164222, 0.43474620999768376, 0.4343563619768247, 0.43331580102676526, 0.4342936239845585, 0.4345447930099908, 0.4334482100093737, 0.4309046860144008, 0.4337017470097635, 0.43311188797815703, 0.4315827119862661, 0.43555317004211247, 0.43291000099270605, 0.43155374500202015];[0.44712772098137066, 0.4414056559908204, 0.4439752679900266, 0.4451175460126251, 0.44327933801105246, 0.44264866001321934, 0.4447462020034436, 0.4461194670002442, 0.44574728899169713, 0.4408095810213126, 0.4443626730062533, 0.44356808200245723, 0.4443200599926058, 0.44499956199433655, 0.4443263820139691, 0.4434371370007284, 0.4434374030097388, 0.44293854699935764, 0.44638410897459835, 0.44276590200024657, 0.4413764599885326, 0.44432275599683635, 0.4442843279975932, 0.44304077301057987, 0.44248584398883395, 0.4413525690033566, 0.44375435198890045, 0.4417113809904549, 0.4418025469931308, 0.44164297700626776, 0.4430073309922591, 0.4419045390095562, 0.4423452719929628, 0.4414109659846872, 0.44366557398461737, 0.44215203999192454, 0.4429578769777436, 0.4428547889983747, 0.4422376469883602, 0.4429564980091527, 0.4419389289978426, 0.44251320499461144, 0.4386247030051891, 0.4433926909987349, 0.4433336890069768, 0.4432307599927299, 0.4410101020184811, 0.44377561801229604, 0.4418129660189152, 0.44267028200556524];[55.430592899007024, 59.14612791698892, 69.0539228169655, 56.67967021398363, 59.473905655991985, 75.23465490405215, 57.35126828105422, 56.15890275401762, 55.024790837051114, 70.32461208302993, 53.80110437303665, 64.77489186200546, 58.32164830900729, 55.82468290900579, 60.60694372197031, 52.019423852005275, 51.631817107030656, 50.31720689404756, 83.42548807099229, 59.315354961989215, 62.43815545903635, 59.16467632696731, 57.669502723030746, 59.241615724982694, 57.01926266998635, 54.71693929695175, 50.49633349600481, 50.88152703398373, 50.62718489195686, 73.3312246479909, 49.297039318975294, 70.70799745997647, 50.50230502098566, 50.756119354016846, 50.93877809497644, 69.07828646703274, 50.474059681990184, 68.77537551498972, 50.39971394301392, 62.09112848597579, 50.52681973698782, 90.7897963419673, 48.997114779020194, 76.12954657597584, 49.694456479977816, 51.06661051895935, 50.39934017296764, 75.15775002498413, 51.12986855398049, 68.64972366701113];[50.916983334027464, 67.2243090569973, 48.43231320299674, 58.31302119101747, 62.34028644199134, 70.1603029469843, 61.354693363042315, 65.92284408799605, 60.1649956330366, 69.74979394496768, 79.10723178402986, 42.828140816011, 44.94443437404698, 50.73186313800397, 43.7994564010005, 43.17129737700452, 42.69352193499799, 43.228910795005504, 43.20195391296875, 43.3343213799817, 43.166493595024804, 45.62251672297134, 46.83666303998325, 45.3206644859747, 50.620198178017745, 43.309158715972444, 45.14599492997513, 46.07740776697756, 44.168257141980575, 45.32303939200938, 45.932393800030695, 45.07424457996967, 44.17078822906478, 44.97851354198065, 46.747581622970756, 49.46351620502537, 43.31736227902002, 49.641715721052606, 42.31459594500484, 47.93925828501233, 49.75126841999008, 47.94308333701338, 42.28752078398247, 50.08072393198381, 43.56699717702577, 50.61774354305817, 43.5664293730224, 50.177627469965955, 43.44399373899796, 50.30533445102628]
layer3.0.downsample.0;0.0050799559976439;0.0206347579951398;0.1344639110029675;0.0757010550005361;4.061995419785112;1.776248838302388;2.286839170387454;[0.005300960998283699, 0.005689159006578848, 0.005275911011267453, 0.005494188022566959, 0.005298468982800841, 0.005244170984951779, 0.00519507602439262, 0.005288346001179889, 0.005530964001081884, 0.005079955997643992, 0.005092345003504306, 0.005381464026868343, 0.005304320016875863, 0.005300163000356406, 0.005441130982944742, 0.005373993015382439, 0.005398662993684411, 0.0054009020095691085, 0.005431447003502399, 0.005417395994300023, 0.005410304001998156, 0.0055001029977574944, 0.005373830994358286, 0.005416540981968865, 0.00548080398584716, 0.005449182994198054, 0.005416018015239388, 0.005474864999996498, 0.005584106023889035, 0.005426876014098525, 0.005454864003695548, 0.005253399984212592, 0.005407753022154793, 0.005451086995890364, 0.0055430030333809555, 0.005526357010239735, 0.0054396459890995175, 0.005346366000594571, 0.0055891830124892294, 0.005503827997017652, 0.005489823990501463, 0.005489552015205845, 0.005447424977319315, 0.005395886022597551, 0.005396597989602014, 0.005538030993193388, 0.005432309990283102, 0.005496438010595739, 0.005442274996312335, 0.00545528600923717];[0.021181663003517315, 0.021035929006757215, 0.021111641981406137, 0.02485333100776188, 0.021352129988372326, 0.020634757995139807, 0.021037678990978748, 0.02177626799675636, 0.02102259499952197, 0.0210376369941514, 0.021281321009155363, 0.020862994017079473, 0.021030689997132868, 0.0209105130052194, 0.020967493997886777, 0.020637174020521343, 0.020994121994590387, 0.021181616990361363, 0.021012360986787826, 0.02108394500100985, 0.020859198994003236, 0.02147951500955969, 0.021228213008726016, 0.021119607001310214, 0.02092984798946418, 0.020710350014269352, 0.021013942983699962, 0.020893926004646346, 0.020909125974867493, 0.02087457900051959, 0.020944965013768524, 0.020646687014959753, 0.020951994985807687, 0.020703748014057055, 0.021017729013692588, 0.021621683990815654, 0.020936784014338627, 0.020902233984088525, 0.021265176008455455, 0.021262228023260832, 0.02124001199263148, 0.021363435982493684, 0.02087374302209355, 0.021247660013614222, 0.021070732007501647, 0.02113530700444244, 0.020993994985474274, 0.02110284799709916, 0.021141532983165234, 0.021487001999048516];[0.1426922440296039, 0.141618059045868, 0.13721657899441198, 0.1375995740527287, 0.15024359000381082, 0.13735079596517608, 0.13943480400484987, 0.13975035000476055, 0.1874264950165525, 0.1344639110029675, 0.14123970401124097, 0.1413784429896623, 0.140902153973002, 0.14121378399431705, 0.13853990900679491, 0.14953580996370874, 0.13803119800286368, 0.13765684701502323, 0.13664130694814958, 0.13646171102300286, 0.13720516802277416, 0.1376583079691045, 0.13822872799937613, 0.14020414600963704, 0.13884075501118787, 0.13786679398617707, 0.14088682597503066, 0.16517848597140983, 0.1381512830266729, 0.14108242304064333, 0.13980621501104906, 0.1398421159829013, 0.14235075196484104, 0.13799462202587165, 0.14400643596309237, 0.14223889200366102, 0.17785854602698237, 0.13819981898996048, 0.14224353697500192, 0.14082641998538747, 0.13850879200617783, 0.1370619690278545, 0.13463963600224815, 0.1432829260302242, 0.14786221503163688, 0.13946264900732785, 0.1400051649834495, 0.14560164502472617, 0.14014467198285274, 0.14157561800675467];[0.08455595196573995, 0.08818231598706916, 0.08563321098336019, 0.08783032698556781, 0.08643829001812264, 0.09287149802548811, 0.0850330280372873, 0.08551651003654115, 0.08452719502383843, 0.0843055660079699, 0.08742173798964359, 0.08519800394424237, 0.08554383699083701, 0.08868202901794575, 0.08362319000298157, 0.0795718940498773, 0.08092313903034665, 0.08844408800359815, 0.08692694501951337, 0.08236584402038716, 0.07570105500053614, 0.0843664450221695, 0.08935128996381536, 0.0820854309713468, 0.08623278301092796, 0.08025651099160314, 0.08560831900103949, 0.08086740697035566, 0.09042755301925354, 0.08084279304603115, 0.08757219300605357, 0.08618029000354, 0.08639944900642149, 0.08013442996889353, 0.08781779702985659, 0.08749181102029979, 0.08766464999644086, 0.09091929200803861, 0.08529505899059586, 0.093338645005133, 0.08898736297851428, 0.08178350096568465, 0.08823460002895445, 0.0876726470014546, 0.08389847498619929, 0.08562947699101642, 0.07894934702198952, 0.08383963903179392, 0.08655293899937533, 0.10032398297335021]
layer4.0.conv1;0.0998381680110469;0.2598193699959665;74.92667547403835;56.58762781601399;2.6024052240944355;1.324082283810358;1.9654407100783813;[0.09983816801104695, 0.11187888198764995, 0.11361702397698537, 0.11382881901226938, 0.11392324703047052, 0.11385159892961383, 0.11435957998037338, 0.1147184279980138, 0.11424261797219515, 0.11443186196265742, 0.11386545101413503, 0.11375290801515803, 0.11403861298458651, 0.11392174899810925, 0.11374401400098577, 0.11364973097806796, 0.11330440395977348, 0.11293145304080099, 0.11284817598061636, 0.11396372999297455, 0.11374588793842122, 0.11245947302086279, 0.11302288895240054, 0.11349200498079881, 0.11282763100462034, 0.11351708206348121, 0.11360229895217344, 0.11376900598406792, 0.11301913904026151, 0.11371263000182807, 0.11545326799387112, 0.11371445999247953, 0.11325925105484203, 0.11363212502328679, 0.11288933997275308, 0.1129709150409326, 0.11269948905101046, 0.11282509501324967, 0.11262094997800887, 0.11332076601684093, 0.11302156199235469, 0.11294578301021829, 0.11297510098665953, 0.11304101394489408, 0.11276913300389424, 0.11300533404573798, 0.11382994201267138, 0.11291488102870062, 0.11297588801244274, 0.11295904498547316];[0.26987808395642787, 0.26625120296375826, 0.26373980595963076, 0.2644567730021663, 0.2662694579921663, 0.2634582120226696, 0.2656630339915864, 0.27027098200051114, 0.2735084380256012, 0.264237089024391, 0.26564347097883, 0.263442164985463, 0.2644026399939321, 0.26392454298911616, 0.26548417896265164, 0.2637998249847442, 0.26380115398205817, 0.2643882189877331, 0.26267867896240205, 0.2654334419639781, 0.26513763098046184, 0.26383301604073495, 0.26280252501601353, 0.26220597699284554, 0.26486976997694, 0.26381289697019383, 0.26343879802152514, 0.2638226000126451, 0.26406465499894693, 0.26525638601742685, 0.26486700400710106, 0.2639789620297961, 0.2640852580079809, 0.30779984302353114, 0.25981936999596655, 0.27395768801216036, 0.2641803169972263, 0.2643621669849381, 0.262880646972917, 0.2652394699980505, 0.27077087602810934, 0.2645239420235157, 0.2646311679854989, 0.2636431430000812, 0.26424561598105356, 0.26239495299523696, 0.26145704701775685, 0.2644743080018088, 0.26368965400615707, 0.26461596600711346];[117.82075728307245, 94.6360355479992, 121.44364912703168, 109.58484268398024, 124.01528353994945, 110.29230693093268, 127.26215385092655, 125.94650119793369, 119.73255612998037, 91.43941918993369, 107.71328778803581, 105.96140539401677, 121.66463150898926, 129.5653636320494, 105.97642906301189, 127.38759123109048, 124.62746318097925, 108.5103024498676, 101.64310046599712, 117.13452568801586, 85.56454099097755, 129.87575092498446, 122.00655214808648, 124.44566586299334, 120.72538545302814, 91.90614075300982, 128.02141995803686, 97.5447772310581, 129.03225805505645, 109.61658623907715, 120.45417322998401, 123.29090639296919, 79.08529727795394, 106.62985450203996, 132.58843355102, 122.17708992090775, 104.46737035707338, 99.32916314696195, 111.49664670496713, 110.96081589598907, 116.08286491699982, 118.78102082805708, 129.85118797799805, 74.92667547403835, 110.16652429499663, 95.32681922102347, 81.34889143996406, 129.478811533947, 134.11021301796427, 136.18209946301067];[141.54342931404244, 126.03954838996287, 115.82515848305775, 103.0701774530462, 118.32270307088038, 102.62804714700906, 117.46149544307264, 134.9544045900111, 120.63756915205158, 107.3755453399499, 108.45593999605626, 128.62228431500262, 56.58762781601399, 121.75500045798253, 118.21233512106119, 130.45135474397102, 129.62553296092665, 132.0395731140161, 132.35036930796923, 111.93991637503495, 88.94932526699267, 118.4995724488981, 111.25604735704837, 108.86259697098285, 123.81537073204527, 124.97307295101928, 121.17974616901483, 122.8933743161615, 123.03422837203834, 132.67016849503852, 106.07724329998018, 123.52521966397762, 131.09447841899237, 112.04399177304003, 135.40541809803108, 127.49297476897482, 119.47933830600232, 122.93873930902919, 102.0164637658745, 124.5272561419406, 115.93377029692056, 128.57669052598067, 119.82050508901011, 115.69822126999497, 125.12629029387608, 126.63167331391014, 130.91422880499158, 114.46920822403627, 116.98816292505944, 87.30989107186906]
layer4.0.conv2;0.3179045969736762;0.5356108829728328;19.018491690047085;18.99069959600456;1.68481641370283;1.0014634581470805;1.6823543585105918;[0.31790459697367623, 0.3197936240467243, 0.3195262929657474, 0.3198958219727501, 0.3318938939482905, 0.3323172709788196, 0.32657768501667306, 0.32812045398168266, 0.32603550096973777, 0.32822288101306185, 0.32585414400091395, 0.32684946298832074, 0.3224089550203644, 0.32306462299311534, 0.3344261560123414, 0.3330699590151198, 0.33371458295732737, 0.3369014850468375, 0.32324287900701165, 0.3232685099937953, 0.3355162389925681, 0.3359463939559646, 0.3359400689951144, 0.33584356296341866, 0.3258520040544681, 0.3246979410178028, 0.33803541003726423, 0.3922365870093927, 0.423780222015921, 0.39473034004913643, 0.39439328596927226, 0.39403233700431883, 0.39382540195947513, 0.3918581149773672, 0.3921174499555491, 0.39182541298214346, 0.3929372639977373, 0.39303183095762506, 0.3914374860469252, 0.39353848504833877, 0.3911989139742218, 0.3907429179525934, 0.3925613869796507, 0.3930122349993326, 0.3909812779747881, 0.39133150305133313, 0.3908612899831496, 0.39001745800487697, 0.3922385820187628, 0.3922161519876681];[0.6460375110036694, 0.536927106033545, 0.5363053780165501, 0.5393709149793722, 0.5383767930325121, 0.5356108829728328, 0.5419058179832064, 0.5515110270353034, 0.5494572489988059, 0.5531996670179069, 0.544347746996209, 0.5427725100307725, 0.5435903569450602, 0.5418130340403877, 0.5406816460308619, 0.5411334990058094, 0.5469875790295191, 0.5439277580007911, 0.5412126960000023, 0.5390882280189544, 0.5411646279972047, 0.5414434850099497, 0.5403209660435095, 0.5398643639637157, 0.5392431860091165, 0.5476234300294891, 0.5499794979696162, 0.5499198159668595, 0.5532701199990697, 0.5412625140161254, 0.5725781410001218, 0.6517386439954862, 0.6900520820054226, 0.6646368889487348, 0.6647802880033851, 0.6684523060102947, 0.6702086229925044, 0.6579125239513814, 0.6652425749925897, 0.6720348529634066, 0.6580414059571922, 0.6673955949954689, 0.6622977720107883, 0.6656751850387082, 0.6593453600071371, 0.6541753999772482, 0.6559289810247719, 0.6571312000160106, 0.6619927200372331, 0.6569976600003429];[19.075587981031276, 19.114715111034457, 19.128378286026418, 19.175157835998107, 19.15774950006744, 19.090919883048628, 19.13612241501687, 19.061582335969433, 19.078910387062933, 19.123673782043625, 19.068370597960893, 19.05401557299774, 19.067158414050937, 19.124849924002774, 19.03834792296402, 19.128233931027353, 19.16872488509398, 19.123341576079838, 19.197174421919044, 19.18342031899374, 19.192174015042838, 19.2170268559712, 19.12634344404796, 19.146857002109755, 19.121861274994444, 19.145086327916943, 19.158151874959003, 19.137163650942966, 19.14358741103206, 19.092245977954008, 19.118297953973524, 19.125187959114555, 19.148914992867503, 19.018491690047085, 19.14244419906754, 19.126127171970438, 19.073432516946923, 19.234849103027955, 19.09139845595928, 19.12795965303667, 19.071330710023176, 19.087118836992886, 19.1135160200065, 19.156300815055147, 19.1251412940328, 19.160180292092264, 19.127909465925768, 19.062077952024993, 19.096667315985542, 19.12269567803014];[19.028448949975427, 19.124886984936893, 19.10783164697932, 19.031176731921732, 19.175978177052457, 19.16069279506337, 19.130099767935462, 19.112378321995493, 19.12186922103865, 19.148832142935134, 19.155933920061216, 19.16749463195447, 19.145478399994317, 19.13311909994809, 19.144778535992373, 19.118671529984567, 19.123949707020074, 19.156897385022603, 19.11055988498265, 19.099203624005895, 19.157684266974684, 19.183416304003913, 19.129732528992463, 19.143326587975025, 19.127442426979542, 19.013456628017593, 19.0711277849623, 19.08272617199691, 19.1118000910501, 19.102571620896924, 19.07157201890368, 19.05828759499127, 18.99069959600456, 19.066845863999333, 19.08698701800313, 19.13162069808459, 19.16247469105292, 19.148004903050605, 19.1230942409602, 19.09354038402671, 19.10207317903405, 19.130503623047844, 19.111868323991075, 19.10443530010525, 19.109366293996572, 19.158267943013925, 19.13233970903093, 19.132956636021845, 19.101508488995023, 19.15556727797957]
layer4.0.downsample.0;0.0027631620760075;0.0105042799841612;0.092092235921882;0.0785698230029083;3.801543194070843;1.1721069540715798;3.2433415575816857;[0.0030877059907652438, 0.002963768085464835, 0.0030646140221506357, 0.0031222289544530213, 0.0030261609936133027, 0.0029622780275531113, 0.002878311963286251, 0.0028041809564456344, 0.0028964480152353644, 0.0028264050488360226, 0.0028744240407831967, 0.0027828169986605644, 0.0028508009272627532, 0.00277446600375697, 0.0028569609858095646, 0.0027986789937131107, 0.0028732609935104847, 0.002810710051562637, 0.0028652300243265927, 0.002763162076007575, 0.002871153992600739, 0.0027881390415132046, 0.002889881026931107, 0.0027933699311688542, 0.0028454389539547265, 0.002815413987264037, 0.0028732100618071854, 0.002852377016097307, 0.0028786970069631934, 0.0028084939694963396, 0.0029046679846942425, 0.0028711050399579108, 0.0029288350488059223, 0.002872921002563089, 0.0029797020251862705, 0.0029413439915515482, 0.0029913810431025922, 0.002925132983364165, 0.00306798197561875, 0.002945966029074043, 0.0030387259903363883, 0.0029902909882366657, 0.0030733159510418773, 0.003002007957547903, 0.003065702971071005, 0.0030256129684858024, 0.0030975649715401232, 0.003066506003960967, 0.0031069900142028928, 0.0030284880194813013];[0.010504279984161258, 0.01064664201112464, 0.010871330974623561, 0.010740549012552947, 0.010833550011739135, 0.010738670011051, 0.010768905049189925, 0.010694333002902567, 0.010801371012348682, 0.010729437984991819, 0.01118053903337568, 0.010663728986401111, 0.010778465017210692, 0.010711415961850435, 0.010767547006253153, 0.011086023005191237, 0.010834300017450005, 0.010785560007207096, 0.010872827027924359, 0.010740939993411303, 0.011329500994179398, 0.010789559048134834, 0.010856619977857918, 0.010748950997367501, 0.010787185980007052, 0.011110213992651552, 0.0107841239660047, 0.010693411983083934, 0.010842429008334875, 0.010754354996606708, 0.011536938021890819, 0.010782719007693231, 0.0108704770100303, 0.01080038899090141, 0.010853213025256991, 0.01114365499233827, 0.010852385021280497, 0.010726168984547257, 0.010795613983646035, 0.010680732957553118, 0.011205900984350592, 0.010760040022432804, 0.010765842976979911, 0.01085800101282075, 0.0109549630433321, 0.011194967024493963, 0.010891380021348596, 0.010818084003403783, 0.010915728053078055, 0.0107862229924649];[0.09612977900542319, 0.09601011307677254, 0.09250661998521537, 0.09217732888646424, 0.09252422803547233, 0.09236680896719918, 0.09262411994859576, 0.0929846569779329, 0.0929110330180265, 0.09266876307083294, 0.09676205297000706, 0.09219005389604717, 0.09216539608314633, 0.09479249105788767, 0.09434411296388134, 0.09229030198184773, 0.09610665298532695, 0.09592681803042069, 0.09209223592188209, 0.09629371808841825, 0.09621800592867658, 0.09632789500756189, 0.09247752494411543, 0.09568590292474255, 0.09275681799044833, 0.09606455394532531, 0.09231199003988877, 0.09395033499458805, 0.09574369998881593, 0.09215839393436909, 0.09772270795656368, 0.09720349695999175, 0.09232966700801626, 0.0947603759705089, 0.09305758390109986, 0.0958664960344322, 0.0981677079689689, 0.09302920690970495, 0.09599565295502543, 0.0927845960832201, 0.09275395498843864, 0.0938532649888657, 0.09610553999664262, 0.09250190400052816, 0.09588054800406098, 0.09377358801430091, 0.09382067801197991, 0.09313918399857357, 0.09444244299083948, 0.09271824400639161];[0.07899537798948586, 0.08262594800908118, 0.08259322901722044, 0.07912572694476694, 0.07906360802007839, 0.08224935695761815, 0.0805855569196865, 0.07916600198950619, 0.07881105702836066, 0.07904242794029415, 0.08294325607130304, 0.08220110007096082, 0.08059130801120773, 0.07906380598433316, 0.0790027710609138, 0.08350186009192839, 0.07856982300290838, 0.08075592899695039, 0.07937631104141474, 0.07921170105691999, 0.0817893699859269, 0.0791261539561674, 0.07866458810167387, 0.07893588405568153, 0.07912065298296511, 0.0836021151044406, 0.08020964002935216, 0.08213159494334832, 0.08133228897349909, 0.08026939496630803, 0.07862603897228837, 0.07873843697598204, 0.07915848097763956, 0.08230435097357258, 0.07884632790228352, 0.0786501769325696, 0.07894755702000111, 0.07870712800649926, 0.08325490797869861, 0.07945124298566952, 0.07927859999472275, 0.07948147208662704, 0.08292033901670948, 0.07935956009896472, 0.0788674991345033, 0.07904263795353472, 0.07896656298544258, 0.07876987295458093, 0.08208245900459588, 0.07895656902110204]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_1_conv2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.094e+18
  Optimized FLOP count:  6.121e+10
   Theoretical speedup:  1.788e+7
  Largest intermediate:  1.132e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  1.879e+9
   Theoretical speedup:  7.190e+6
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv1.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  4.792e+10
   Theoretical speedup:  1.427e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.444e+14
  Optimized FLOP count:  6.711e+8
   Theoretical speedup:  1.258e+6
  Largest intermediate:  2.097e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv1.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  4.459e+10
   Theoretical speedup:  9.586e+4
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.278e+13
  Optimized FLOP count:  3.691e+8
   Theoretical speedup:  1.430e+5
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv1.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   8           TDOT    cdjmlh,medb->cjlheb                   abgh,cjlheb->ljgeca
   8           TDOT    cjlheb,abgh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.020684073999291286;0.05245657199702691;;;2.536085105807699;;;[0.021186149009736255, 0.02122637999127619, 0.020722838991787285, 0.02092270998400636, 0.02107270799751859, 0.020702786001493223, 0.02084056500461884, 0.02130480900814291, 0.02109893600572832, 0.021056813013274223, 0.02139073400758207, 0.02143249398795888, 0.020809427995118313, 0.020942754999850877, 0.021278727988828905, 0.020684073999291286, 0.02084485100931488, 0.021279394000885077, 0.020892914006253704, 0.020829048997256905, 0.020936754983267747, 0.020912040999974124, 0.020869637999567203, 0.02110147000348661, 0.021203164011240005, 0.021153014997253194, 0.02113373900647275, 0.021323677006876096, 0.021024846006184816, 0.020926533004967496, 0.021178534007049166, 0.021052010997664183, 0.020758421000209637, 0.021120728997630067, 0.020832330992561765, 0.02083240200590808, 0.021108075001393445, 0.021032739998190664, 0.020794067007955164, 0.021111320005729795, 0.02168749799602665, 0.02097033101017587, 0.021250648991554044, 0.021440145006636158, 0.02119859799859114, 0.02112178500101436, 0.02134150698839221, 0.021430817010696046, 0.02071902999887243, 0.020769990005646832];[0.058701064001070336, 0.05446959599794354, 0.05711991600401234, 0.052886858000420034, 0.06049781499314122, 0.056082073992001824, 0.0561411820090143, 0.05634825899323914, 0.05635276400425937, 0.05593457500799559, 0.0560478840052383, 0.056123731992556714, 0.05611767199297901, 0.055841843990492634, 0.05654386800597422, 0.05456738300563302, 0.05568354300339706, 0.05284131500229705, 0.059017693987698294, 0.05323715999838896, 0.059229572012554854, 0.05707905499730259, 0.05565572400519159, 0.05373775400221348, 0.05854849900060799, 0.05619462901086081, 0.056152487988583744, 0.05762161900929641, 0.05635282999719493, 0.05689082000753842, 0.05589467099343892, 0.060508384005515836, 0.054355479005607776, 0.05882718499924522, 0.05475547300011385, 0.05796926699986216, 0.05529487499734387, 0.05738625398953445, 0.054532312002265826, 0.055248999007744715, 0.05388588500500191, 0.05995768200955354, 0.05245657199702691, 0.058933166990755126, 0.05598767499031965, 0.055510919002699666, 0.05403588499757461, 0.05929227299930062, 0.055659976991591975, 0.05674828600604087];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.029794766000122763;0.043597987008979544;;;1.4632767046668502;;;[0.03720287799660582, 0.03821838699514046, 0.03610966099950019, 0.03090344298107084, 0.03814757701184135, 0.029988800015416928, 0.035077203006949276, 0.03383216199290473, 0.030383823002921417, 0.038049849012168124, 0.030845690984278917, 0.03335933199559804, 0.03158282599179074, 0.03591456200229004, 0.031446545996004716, 0.030168284982210025, 0.037553363988990895, 0.036152232001768425, 0.031647417999920435, 0.03238595799484756, 0.03453684999840334, 0.035950306002632715, 0.031649719006964006, 0.03236686599848326, 0.03322405100334436, 0.03582697101228405, 0.031699615996330976, 0.031233438989147544, 0.0352401320124045, 0.03583735099527985, 0.03161675100272987, 0.030868804999045096, 0.036981627010391094, 0.03481445601209998, 0.03230241900018882, 0.029794766000122763, 0.03750338799727615, 0.03427106600429397, 0.03425057799904607, 0.030345313003635965, 0.03728375899663661, 0.03583218899439089, 0.031152069990639575, 0.030135105989756994, 0.03674460598267615, 0.03527467299136333, 0.032378208998125046, 0.031475735988351516, 0.03475410200189799, 0.03442869301943574];[0.04730188199027907, 0.04439449500932824, 0.04421810799976811, 0.04706758100655861, 0.051402858007350005, 0.0450098339933902, 0.05004105099942535, 0.04650504799792543, 0.04438133099756669, 0.04452195600606501, 0.04503425699658692, 0.0473854590090923, 0.05203647099551745, 0.04513443500036374, 0.04413217300316319, 0.045711868995567784, 0.05208566000510473, 0.04587590399023611, 0.044098696002038196, 0.043597987008979544, 0.049912552000023425, 0.05094299098709598, 0.04425168799934909, 0.04402305401163176, 0.044761911005480215, 0.04496871599985752, 0.05172759799461346, 0.046603922004578635, 0.04434392400435172, 0.046914676000596955, 0.05080409201036673, 0.04660334100481123, 0.04497007100144401, 0.05127728400111664, 0.049543076995178126, 0.0465866320009809, 0.05146152200177312, 0.049216092011192814, 0.047547722002491355, 0.05219225499604363, 0.04450005100807175, 0.04467084299540147, 0.049979735995293595, 0.05091864200949203, 0.04491815900837537, 0.045991863997187465, 0.05161931000475306, 0.05222353899443988, 0.050291613006265834, 0.05092486001376528];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.00638161800452508;0.028112166008213535;;;4.405178434102409;;;[0.00640510898665525, 0.006391618007910438, 0.006399166988558136, 0.006397762001142837, 0.006390927999746054, 0.006381778992363252, 0.006389596994267777, 0.0063873320032143965, 0.00638161800452508, 0.009571996983140707, 0.00957055200706236, 0.00986199801263865, 0.009862421997240745, 0.01018367001961451, 0.010729157002060674, 0.010735496995039284, 0.011128960002679378, 0.011130658007459715, 0.011343846999807283, 0.011346478000632487, 0.011809393006842583, 0.011808924988145009, 0.012067951989592984, 0.012333769991528243, 0.012333363993093371, 0.012333703998592682, 0.012329702993156388, 0.012337395004578866, 0.01233139201940503, 0.012333484992268495, 0.012332017999142408, 0.012342104004346766, 0.012333299004239962, 0.012336216008407064, 0.012338940010522492, 0.012352521007414907, 0.012328287994023412, 0.01232783100567758, 0.01233273399702739, 0.012337254986050539, 0.012334461003774777, 0.012333463004324585, 0.012337569001829252, 0.012334149985690601, 0.012345814000582322, 0.012859731999924406, 0.012336719999439083, 0.012336265994235873, 0.012334925006143749, 0.012331852994975634];[0.034391366003546864, 0.034419085990521125, 0.03389626399439294, 0.033754132004105486, 0.03356582000560593, 0.03373542000190355, 0.033723903994541615, 0.03356424201047048, 0.03371087399136741, 0.033558408002136275, 0.031791757995961234, 0.031939316002535634, 0.03195737500209361, 0.030345758990733884, 0.02978620999783743, 0.029932523000752553, 0.02892599700135179, 0.02906386399990879, 0.029052366997348145, 0.02903463100665249, 0.029470877998392098, 0.029028720993665047, 0.029069355005049147, 0.02890767200733535, 0.02903355099260807, 0.0290613170072902, 0.02906276599969715, 0.02944930199009832, 0.029034541992587037, 0.029237117007141933, 0.029939029991510324, 0.03040432999841869, 0.030214166996302083, 0.02979310799855739, 0.03034630800539162, 0.029922400004579686, 0.028639542011660524, 0.028654206995270215, 0.02849761600373313, 0.02823838400945533, 0.0281226869992679, 0.02864747001149226, 0.02823666601034347, 0.02824418900127057, 0.028241730004083365, 0.028244033994269557, 0.028232458003913052, 0.028248194998013787, 0.02865207800641656, 0.028112166008213535];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.019032947995583527;0.025551450991770253;;;1.3424851997546203;;;[0.03804157301783562, 0.026124045994947664, 0.026136618995224126, 0.02203592700243462, 0.022279283017269336, 0.02213836599548813, 0.019874543009791523, 0.01974126699496992, 0.021472428008564748, 0.020859605006990023, 0.019847225994453765, 0.020761325999046676, 0.020697008978459053, 0.019907899011741392, 0.019656233009300195, 0.0221178230131045, 0.0199544109927956, 0.01988139600143768, 0.021206546007306315, 0.021870433003641665, 0.019570099000702612, 0.01933543100312818, 0.02214752401050646, 0.021296268998412415, 0.019032947995583527, 0.020305745012592524, 0.022085805001552217, 0.02027184999315068, 0.01927194799645804, 0.02135326999996323, 0.020749614996020682, 0.019504415002302267, 0.020285554986912757, 0.021822288996190764, 0.020124460002989508, 0.01971191899792757, 0.021792560000903904, 0.022325459998683073, 0.020156381986453198, 0.019874061006703414, 0.021551622019615024, 0.021367582012317143, 0.020035504989209585, 0.019628954003565013, 0.022313187990221195, 0.020341857001767494, 0.019568837000406347, 0.021015552993048914, 0.021436740993522108, 0.020038096990901977];[0.02644728399172891, 0.02625366199936252, 0.02565477399912197, 0.025951711999368854, 0.02639948300202377, 0.02846254300675355, 0.028167463999125175, 0.026479293999727815, 0.025551450991770253, 0.025906284994562156, 0.02637416499783285, 0.02640167401114013, 0.027387309994082898, 0.028965994002646767, 0.026993109000613913, 0.02617722499417141, 0.026097224006662145, 0.026316340008634143, 0.0259550539922202, 0.02637318999040872, 0.027983825988485478, 0.02871784698800184, 0.026905840990366414, 0.02600982900185045, 0.026172881000093184, 0.026023255006293766, 0.026324028993258253, 0.026152734993956983, 0.02783550799358636, 0.028692627005511895, 0.026810433992068283, 0.025868617012747563, 0.02590752099058591, 0.026116991008166224, 0.026377977992524393, 0.025975084005040117, 0.02784930501366034, 0.028810802003135905, 0.02781979499559384, 0.026302237005438656, 0.0260885109892115, 0.02631028699397575, 0.026123884992557578, 0.026378666996606626, 0.027897476000362076, 0.028702822994091548, 0.026960785005940124, 0.025933191005606204, 0.02579569299996365, 0.026189612995949574];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0008142340084305033;0.003655319000245072;;;4.489273307671061;;;[0.000839932996314019, 0.0008362149819731712, 0.0008266040094895288, 0.0008344259986188263, 0.0008248710073530674, 0.0008457709918729961, 0.0008225060009863228, 0.0008217730064643547, 0.0008326450042659417, 0.0008387220004806295, 0.000829904995043762, 0.0008142340084305033, 0.000828724994789809, 0.0011856740020448342, 0.0011772760044550523, 0.0011781840003095567, 0.0011889820016222075, 0.0011812590091722086, 0.0011762780195567757, 0.0011779900087276474, 0.0011806800030171871, 0.0011827460111817345, 0.0011743369977921247, 0.0011773829901358113, 0.001180055012810044, 0.001180614999611862, 0.0011818159982794896, 0.0011753380094887689, 0.0011866999993799254, 0.0011837199999717996, 0.0011798689956776798, 0.0011800750071415678, 0.0011799740022979677, 0.0011827430134871975, 0.0011848739959532395, 0.0011821000080090016, 0.0011811699951067567, 0.0011839820072054863, 0.001180428997031413, 0.001185996996355243, 0.0011816240003099665, 0.0011790480057243258, 0.0011771029967349023, 0.0011810210125986487, 0.001191165007185191, 0.0011869510053656995, 0.0011763640068238601, 0.0011702570045599714, 0.0011807470145868137, 0.0011810350115410984];[0.0036660920013673604, 0.0036555230035446584, 0.0036608980008168146, 0.0036730249994434416, 0.0036728650011355057, 0.003659930996946059, 0.00367620300676208, 0.003662618008092977, 0.003661512993858196, 0.003663335010060109, 0.004171696011326276, 0.0036581270105671138, 0.003670341000542976, 0.0036615209974115714, 0.003661869006464258, 0.0036717049952130765, 0.003674487001262605, 0.003657073000795208, 0.0036659390025306493, 0.0036779450019821525, 0.003668970995931886, 0.0036648139939643443, 0.003663578987470828, 0.003656592991319485, 0.00366343000496272, 0.003668679011752829, 0.0036614099954022095, 0.00417341900174506, 0.003673475992400199, 0.003662836999865249, 0.0036615370045183226, 0.0036672999995062128, 0.003656244996818714, 0.0036668289976660162, 0.003660550995846279, 0.003671099999337457, 0.003662785005872138, 0.0036611849936889485, 0.003655319000245072, 0.0036585420020855963, 0.00366128800669685, 0.003673747996799648, 0.003666325006633997, 0.0036704940139316022, 0.004170805012108758, 0.003659099995275028, 0.0036683340003946796, 0.0036684380029328167, 0.0036593140102922916, 0.003658036992419511];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.00918944001023192;0.013375116002862342;;;1.455487601852769;;;[0.010052505997009575, 0.010045543007436208, 0.0100461219844874, 0.010034933002316393, 0.01004393000039272, 0.010040152992587537, 0.010032522986875847, 0.010038013002485968, 0.010042583002359606, 0.009585546009475365, 0.009602138001355343, 0.009587336986442097, 0.00960014999145642, 0.009593156006303616, 0.00959910401434172, 0.009613964997697622, 0.009213085999363102, 0.009197261009830981, 0.009201558990753256, 0.009201088003464974, 0.009198575979098678, 0.009192500001518056, 0.009200882996083237, 0.00920100198709406, 0.009228037000866607, 0.009217126978910528, 0.009196597005939111, 0.009203604000504129, 0.009202571993228048, 0.00919968998641707, 0.009193256002618, 0.009193383011734113, 0.009201004009810276, 0.009207102993968874, 0.009209903990267776, 0.009222440989105962, 0.009210709991748445, 0.009197974999551661, 0.009189951000735164, 0.009196208993671462, 0.009201338994898833, 0.009206697999616154, 0.00920181801484432, 0.009200631000567228, 0.00920198200037703, 0.00918944001023192, 0.009195674007060006, 0.009377952010254376, 0.009402043011505157, 0.009392552994540893];[0.02072153599874582, 0.019880181993357837, 0.019882877997588366, 0.019806937998509966, 0.01811683199775871, 0.018470957002136856, 0.0181115399900591, 0.016429333001724444, 0.016427499998826534, 0.016586949990596622, 0.016428514005383477, 0.016425265988800675, 0.016782252001576126, 0.016427390000899322, 0.016423736000433564, 0.016435722005553544, 0.015879040001891553, 0.015717285001301207, 0.015718629001639783, 0.016074870000011288, 0.014492172995232977, 0.014497292009764351, 0.014492563990643248, 0.014497375988867134, 0.014493622002191842, 0.014496842995868064, 0.014860156006761827, 0.014500174002023414, 0.014492593996692449, 0.014536478003719822, 0.014346484997076914, 0.014336471998831257, 0.014321220005513169, 0.014706290006870404, 0.014312194995000027, 0.014318649991764687, 0.01431994599988684, 0.013519027008442208, 0.013458336004987359, 0.013382855002419092, 0.013758210989180952, 0.01338471299095545, 0.013392483000643551, 0.01338203699560836, 0.0133864800009178, 0.013386424005148001, 0.013385518002905883, 0.01375160900352057, 0.013382742996327579, 0.013375116002862342];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.018409586991765536;0.0189929110056255;;;1.0316858826936683;;;[0.01950598599796649, 0.020026747006340884, 0.01988338099909015, 0.02045486199494917, 0.01889649200893473, 0.020155904989223927, 0.01923454501957167, 0.018983944988576695, 0.018409586991765536, 0.01905846300360281, 0.01905650002299808, 0.02035761698789429, 0.020827165004448034, 0.02041446600924246, 0.02045684000768233, 0.02030368299165275, 0.020297251001466066, 0.019966551000834443, 0.019372041992028244, 0.019327425994561054, 0.018920084010460414, 0.018581571013783105, 0.01923766400432214, 0.019506258991896175, 0.0204574870003853, 0.020673632985563017, 0.02058293799927924, 0.020537687989417464, 0.020058296009665355, 0.020221679005771875, 0.019871415992383845, 0.019033648990443908, 0.01891730399802327, 0.01919443999940995, 0.019310910007334314, 0.019110402994556352, 0.020266054998501204, 0.02057933398464229, 0.02061458199750632, 0.020628512007533573, 0.02059337799437344, 0.02032166901335586, 0.020363528004963882, 0.02003383899864275, 0.01940292600193061, 0.018748520989902318, 0.019003046007128432, 0.019265144001110457, 0.019120857992675155, 0.02000581099127885];[0.021094153009471484, 0.020112666999921203, 0.019458604001556523, 0.019825661001959816, 0.019864957008394413, 0.019654040996101685, 0.01976137798919808, 0.01967028999933973, 0.019574260993977077, 0.019408314998145215, 0.019466728990664706, 0.019693401001859456, 0.01928044599480927, 0.01944411700242199, 0.019121211997116916, 0.019453597997198813, 0.019173109001712874, 0.01924804000009317, 0.019134000001940876, 0.019322902007843368, 0.019290007010567933, 0.01950289799424354, 0.019364314997801557, 0.019199811009457335, 0.019235753003158607, 0.0189929110056255, 0.019352185001480393, 0.019119732998660766, 0.019109183995169587, 0.019483715994283557, 0.019149877000018023, 0.019492150997393765, 0.01931986300041899, 0.019489206999423914, 0.01918887801002711, 0.019528434000676498, 0.019379232995561324, 0.019170141997165047, 0.019405963001190685, 0.019416416995227337, 0.019011722004506737, 0.019599916005972773, 0.01956152000639122, 0.019371717993635684, 0.019193981002899818, 0.019536032996256836, 0.01933011600340251, 0.019549143995391205, 0.01918644900433719, 0.019125894992612302];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0007001310150371864;0.0019818599976133555;;;2.8306987621568114;;;[0.0007117680070223287, 0.0007079440110828727, 0.0007240370032377541, 0.0007026289968052879, 0.0007006990053923801, 0.0007063060038490221, 0.0007110799924703315, 0.0007203190034488216, 0.000703309997334145, 0.0007032200082903728, 0.0007039829943096265, 0.0007027200044831261, 0.000702243996784091, 0.0007039980118861422, 0.0007037489995127544, 0.0007046579994494095, 0.0007024570077192038, 0.0007004860090091825, 0.0007176400104071945, 0.0007001310150371864, 0.00070260300708469, 0.0007098799978848547, 0.0007043880032142624, 0.0007015620067249984, 0.0007167919975472614, 0.0007052560104057193, 0.0008010059973457828, 0.0008006089919945225, 0.000799823013949208, 0.000804331008112058, 0.0008008220029296353, 0.0008031809993553907, 0.000801356989541091, 0.0008002219838090241, 0.0008015829953365028, 0.0007995799969648942, 0.0007994379993760958, 0.0008008949953364208, 0.0008024700073292479, 0.0008081069972831756, 0.0007997939974302426, 0.000800520007032901, 0.0008031670149648562, 0.0008006150019355118, 0.0008030959870666265, 0.0008004349947441369, 0.0008008169970707968, 0.0008006120042409748, 0.0008027689909795299, 0.0008019369997782633];[0.0020338899921625853, 0.0020178800041321665, 0.002022435000981204, 0.002028164002695121, 0.0020228539942763746, 0.0020249929948477075, 0.0020301170006860048, 0.0020308720122557133, 0.0020265179919078946, 0.002020016996539198, 0.00202620099298656, 0.0020216449920553714, 0.002038602004176937, 0.0020250550005584955, 0.002024829009314999, 0.0020217210112605244, 0.0020213810057612136, 0.0020410530123626813, 0.002022746004513465, 0.002015739999478683, 0.0020185339963063598, 0.002016866987105459, 0.0020218830031808466, 0.0020247329957783222, 0.0020297000010032207, 0.002024372006417252, 0.0020201089937472716, 0.00202396500390023, 0.0020207449997542426, 0.002022333996137604, 0.0020384210074553266, 0.0019818599976133555, 0.00202128900855314, 0.0020212309900671244, 0.002018278988543898, 0.002022243003011681, 0.0020250480010872707, 0.00201774800370913, 0.0020260849996702746, 0.002023009001277387, 0.0020246339990990236, 0.0020177719998173416, 0.002021460997639224, 0.0020215669937897474, 0.002023823995841667, 0.002018807004787959, 0.0020248289947630838, 0.0020254459959687665, 0.0020232619863236323, 0.0020196429977659136];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.004791940998984501;0.008653670010971837;;;1.8058799164692776;;;[0.009199879990774207, 0.009190213997499086, 0.009193499994580634, 0.00919451100344304, 0.009192855010041967, 0.009192457000608556, 0.006978606004850008, 0.0069773669965798035, 0.006976335993385874, 0.0069791770074516535, 0.0069764840009156615, 0.006888143994729035, 0.00616718600213062, 0.006166969003970735, 0.006172554989461787, 0.006168501000502147, 0.006171703003928997, 0.006168846011860296, 0.005411628008005209, 0.005412490994785912, 0.005414302999270149, 0.005365357006667182, 0.005365716991946101, 0.005360797993489541, 0.00536960200406611, 0.005374713000492193, 0.005362551994039677, 0.0053624960128217936, 0.005368067999370396, 0.005376551998779178, 0.005368532991269603, 0.004844655020860955, 0.004843208997044712, 0.004838773020310327, 0.004796818000613712, 0.004793688014615327, 0.004797604022314772, 0.00480484998843167, 0.00479706801706925, 0.0047943880199454725, 0.00479421199997887, 0.004794150998350233, 0.004793785003130324, 0.004791940998984501, 0.004803613992407918, 0.004800779992365278, 0.004792876003193669, 0.004797194997081533, 0.004794171007233672, 0.004795133980223909];[0.009926487997290678, 0.009173441008897498, 0.009209045994793996, 0.009173849000944756, 0.009185043993056752, 0.009287798995501362, 0.00907599700440187, 0.008897040999727324, 0.009119499998632818, 0.00925123700289987, 0.00917826799559407, 0.00891846300510224, 0.008836517998133786, 0.009175178987788968, 0.009325302002253011, 0.00946276099421084, 0.008697983008460142, 0.009049812986631878, 0.009336852002888918, 0.00918628899671603, 0.008975904012913816, 0.008780086995102465, 0.01046204699377995, 0.00925076799467206, 0.009102930998778902, 0.0088285459933104, 0.008840829992550425, 0.009109726990573108, 0.009281920996727422, 0.009418987989192829, 0.008653670010971837, 0.009100451003178023, 0.009339273005025461, 0.009093909990042448, 0.008785224999883212, 0.009033613008796237, 0.009414241998456419, 0.009314437993452884, 0.00910614599706605, 0.008777423994615674, 0.009108881989959627, 0.009421847003977746, 0.009139796005911194, 0.00915660300233867, 0.008839030997478403, 0.009030964996782131, 0.009216246995492838, 0.009034493996296078, 0.008702606006409042, 0.009186266004689969];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.01632696299930103;0.024809340000501834;;;1.5195318321946303;;;[0.01632696299930103, 0.020137618004810065, 0.02041680400725454, 0.01950009101710748, 0.01936646699323319, 0.01946932400460355, 0.019824222996248864, 0.01976367000315804, 0.019640517988591455, 0.01969052999629639, 0.019942110986448824, 0.020111418009037152, 0.019758155001909472, 0.019750886000110768, 0.020044769014930353, 0.021805690004839562, 0.019818257002043538, 0.019906541012460366, 0.02036468099686317, 0.019284313995740376, 0.019753303000470623, 0.019810669997241348, 0.019921474988223054, 0.022717290004948154, 0.022650307000731118, 0.020374877989524975, 0.019196776003809646, 0.01986277000105474, 0.01980941199872177, 0.01957647199742496, 0.020382079004775733, 0.019302080996567383, 0.01937850599642843, 0.019993150999653153, 0.020122658999753185, 0.019975522998720407, 0.019527505995938554, 0.019666389998747036, 0.01997546300117392, 0.02013707700825762, 0.020000482982140966, 0.01952612100285478, 0.019697772993822582, 0.02020619199902285, 0.020125873998040333, 0.02016870499937795, 0.019393626993405633, 0.01974217100359965, 0.021018601997639053, 0.021024851012043655];[0.026242114006890915, 0.026912757006357424, 0.02630088699515909, 0.025094140000874177, 0.027375403995392844, 0.02717081000446342, 0.024809340000501834, 0.02620137800113298, 0.026923765006358735, 0.026281194994226098, 0.024876846000552177, 0.02765351301059127, 0.027181546000065282, 0.024903723009629175, 0.027963283006101847, 0.027370925003197044, 0.0249873499997193, 0.027525999990757555, 0.02703336400736589, 0.025005561008583754, 0.02738523099105805, 0.0271360200131312, 0.025288585005910136, 0.026180312008364126, 0.02693042300234083, 0.026271536000422202, 0.025597592000849545, 0.027831612998852506, 0.026691952007240616, 0.025696690994664095, 0.02784720199997537, 0.026693113992223516, 0.02506473100220319, 0.02760532400861848, 0.026880641002207994, 0.025018872998771258, 0.027392364005208947, 0.027154857001733035, 0.025266461001592688, 0.02637654700083658, 0.026925557001959532, 0.02646473699132912, 0.026742813002783805, 0.027724387997295707, 0.025250274993595667, 0.026755938000860624, 0.02718745099264197, 0.025882406989694573, 0.026498438004637137, 0.027165425999555737];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0005447299918159842;0.0011875009950017557;;;2.179980931549123;;;[0.0005798999918624759, 0.0005790800059912726, 0.0005570649955188856, 0.0005520850099856034, 0.0005598599964287132, 0.0005637170106638223, 0.0005743729998357594, 0.000558908999664709, 0.0005638809961965308, 0.0005613339890260249, 0.0005528210022021085, 0.0005525730084627867, 0.0005679439927916974, 0.0005527199973585084, 0.0005559529818128794, 0.0005513889918802306, 0.0005525279993889853, 0.000552091994904913, 0.0005531110073206946, 0.0005518630059668794, 0.0005671210092259571, 0.0005592820089077577, 0.0005551940121222287, 0.0005538950063055381, 0.0005517309909919277, 0.0005488890019478276, 0.0005522139981621876, 0.0005535919917747378, 0.0005663240008288994, 0.0005520669947145507, 0.0005536740063689649, 0.0005502859858097509, 0.0005492310010595247, 0.0005512839998118579, 0.0005504709843080491, 0.0005574070091824979, 0.0005546500033233315, 0.0005636900023091584, 0.0005503459979081526, 0.0005485889996634796, 0.0005447299918159842, 0.000550373995793052, 0.0005796949990326539, 0.0005561430007219315, 0.0006132350099505857, 0.0005626540078083053, 0.0005607100029010326, 0.0006843880109954625, 0.0006894149992149323, 0.0006905080081196502];[0.001244436003617011, 0.0012360869877738878, 0.001229147004778497, 0.0012280649971216917, 0.001233960996614769, 0.0012345549912424758, 0.0017331650014966726, 0.0012223649973748252, 0.001228501001605764, 0.0012260030052857473, 0.0012539960007416084, 0.0012231730070197955, 0.0012234169989824295, 0.0012243219971423969, 0.00122654098959174, 0.0012257439957465976, 0.0012222899968037382, 0.001220413003466092, 0.0012236329930601642, 0.001227624001330696, 0.0012243490054970607, 0.001229874003911391, 0.0012335820065345615, 0.0012291279999772087, 0.0012227760016685352, 0.001226645996212028, 0.0012233140005264431, 0.0012277420028112829, 0.0011875009950017557, 0.0012198110052850097, 0.0012289500009501353, 0.0012252110027475283, 0.0012411450006766245, 0.001240477999090217, 0.0012346639996394515, 0.0012355219951132312, 0.0012366059963824227, 0.0012384899891912937, 0.0012462559971027076, 0.0012212139990879223, 0.0012256409972906113, 0.0012385730078676715, 0.0012347979936748743, 0.0012356530060060322, 0.00123999199422542, 0.001237393997143954, 0.0012444860039977357, 0.0012428240006556734, 0.0012410530034685507, 0.0012252620072104037];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           TDOT    ibnvl,alizq->bnvazq                   fngq,bnvazq->zgabfv
   8           TDOT    bnvazq,fngq->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  1.063e+11
   Theoretical speedup:  4.118e+7
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.094e+18
  Optimized FLOP count:  6.121e+10
   Theoretical speedup:  1.788e+7
  Largest intermediate:  1.132e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  9.181e+10
   Theoretical speedup:  2.980e+6
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+8
  Optimized FLOP count:  2.684e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  4.792e+10
   Theoretical speedup:  1.427e+6
  Largest intermediate:  5.662e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.710e+16
  Optimized FLOP count:  8.818e+10
   Theoretical speedup:  1.939e+5
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   7           TDOT      vjak,ibnj->vakibn                 fngizk,vakibn->zgabfv
   9           TDOT  vakibn,fngizk->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+8
  Optimized FLOP count:  2.684e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  4.459e+10
   Theoretical speedup:  9.586e+4
  Largest intermediate:  2.831e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           GEMM    alizq,fngq->alizfng                 ibnvl,alizfng->zgabfv
   9           TDOT  alizfng,ibnvl->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  8.018e+10
   Theoretical speedup:  1.333e+4
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   5           TDOT          vlj,alk->vjak           izqk,ibnj,fngq,vjak->zgabfv
   7           TDOT      fngq,izqk->fngizk              ibnj,vjak,fngizk->zgabfv
   8           TDOT    fngizk,ibnj->fgzkbj                   vjak,fgzkbj->zgabfv
   8           TDOT    fgzkbj,vjak->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  2.684e+8
  Optimized FLOP count:  2.684e+8
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.020581440010573715;0.052189566995366476;;;2.5357587694813426;;;[0.025571243997546844, 0.022180002997629344, 0.022279379991232418, 0.021826028998475522, 0.021636069985106587, 0.021505331984371878, 0.02175980900938157, 0.021479685994563624, 0.021019869978772476, 0.021622255007969216, 0.02145199099322781, 0.021254128994769417, 0.021302250985172577, 0.02166749098978471, 0.021352786003262736, 0.021305121001205407, 0.02136918099131435, 0.02122715399309527, 0.020581440010573715, 0.020843843987677246, 0.021418857999378815, 0.021012103999964893, 0.02079007201245986, 0.02134351700078696, 0.021038318998762406, 0.021038954990217462, 0.02156917701358907, 0.02183646099001635, 0.021025199006544426, 0.02091264000046067, 0.021280293993186206, 0.021241305003059097, 0.021279423017404042, 0.021175352987484075, 0.021526782016735524, 0.020815298004890792, 0.02119633501570206, 0.02126867101469543, 0.020826534993830137, 0.020686788979219273, 0.021352452007704414, 0.020975792984245345, 0.02078589099983219, 0.021315288002369925, 0.021506665012566373, 0.021235239997622557, 0.021039064988144673, 0.021973725000862032, 0.021488497994141653, 0.02114290400641039];[0.05701723699166905, 0.05787947699718643, 0.054278764000628144, 0.059839574998477474, 0.05486946699966211, 0.059480026000528596, 0.05631599399202969, 0.05955267199897207, 0.059609249990899116, 0.055008501003612764, 0.060751763987354934, 0.05588778200035449, 0.057625205008662306, 0.06191747999400832, 0.05422981199808419, 0.05839221399219241, 0.05725088500184938, 0.055277494990150444, 0.0577201080013765, 0.057359484999324195, 0.06012786299106665, 0.055450314001063816, 0.05888516700360924, 0.06173007299366873, 0.053996204005670734, 0.060527705994900316, 0.05970160799915902, 0.054462233994854614, 0.0627208069927292, 0.06052879200433381, 0.052189566995366476, 0.06237810300081037, 0.05686050798976794, 0.057455357993603684, 0.06167285799165256, 0.0577806969959056, 0.058214233999024145, 0.06073118100175634, 0.057714102003956214, 0.05880848898959812, 0.059927273003268056, 0.05752657000266481, 0.05958377898787148, 0.05973454099148512, 0.05653454001003411, 0.06056863100093324, 0.059782489988720044, 0.05757086900121067, 0.061473993002437055, 0.05967503000283614];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.030222005996620283;0.05571490399597678;;;1.8435210423228479;;;[0.0383330839977134, 0.03371735700056888, 0.03675065201241523, 0.03676322799583431, 0.032174529987969436, 0.03820155799621716, 0.04112826500204392, 0.039031933003570884, 0.030222005996620283, 0.03847248600504827, 0.03279256999667268, 0.03613610602042172, 0.031415667006513104, 0.03684184800658841, 0.03909728401049506, 0.036467045996687375, 0.03285343300376553, 0.036211790997185744, 0.032591627998044714, 0.036807989003136754, 0.032492183017893694, 0.03335012699244544, 0.03385947000060696, 0.04067588099860586, 0.03335279900056776, 0.03450824499304872, 0.04024025198305026, 0.032380015996750444, 0.035938622007961385, 0.040384014006122015, 0.034262296016095206, 0.0335806390066864, 0.03960782699869014, 0.03211256497888826, 0.03691169300873298, 0.039753680990543216, 0.03109323201351799, 0.038065515997004695, 0.03991626499919221, 0.031728254005429335, 0.03683396200358402, 0.03976042801514268, 0.030292500989162363, 0.03811745101120323, 0.032054764989879914, 0.036247752999770455, 0.03230261600401718, 0.03789022999990266, 0.031106858004932292, 0.036851379001745954];[0.059272218990372494, 0.05842513099196367, 0.05698444299923722, 0.060171253993758, 0.060684005002258345, 0.058971375998225994, 0.05694104700523894, 0.05934537800203543, 0.0592808990040794, 0.05933672998799011, 0.057955855008913204, 0.057266244999482296, 0.05877757299458608, 0.05927236999559682, 0.059128955006599426, 0.05876506799540948, 0.05618112100637518, 0.05843380700389389, 0.059495661000255495, 0.05884092699852772, 0.0558724440052174, 0.05875743999786209, 0.05958606000058353, 0.05837987000995781, 0.05886874000134412, 0.058960925991414115, 0.06110010300471913, 0.060080131006543525, 0.05839698300405871, 0.05770894800662063, 0.0575403979892144, 0.05980416800593957, 0.060277302996837534, 0.058749313990119845, 0.05571490399597678, 0.05898739499389194, 0.05900525600009132, 0.058356669993372634, 0.058241214996087365, 0.06015222599671688, 0.06115806401066948, 0.05981892300769687, 0.05796343900146894, 0.05892612198658753, 0.05854245500813704, 0.059400889003882185, 0.06030241500411648, 0.05946901899005752, 0.0563738830096554, 0.058522510997136123];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.012320089008426294;0.027769477004767396;;;2.253999706152653;;;[0.01233546098228544, 0.012327571996138431, 0.012322889000643045, 0.01232442598848138, 0.012327015021583065, 0.012322055990807712, 0.012322973998379894, 0.01232746800815221, 0.012325366013101302, 0.012341497000306845, 0.012331845995504409, 0.012324182011070661, 0.012332519982010126, 0.012331991994869895, 0.01232438198348973, 0.012322002003202215, 0.012324285999056883, 0.012324134993832558, 0.012331001998973079, 0.012331138001172803, 0.012327584001468495, 0.012332687983871438, 0.012322178998147137, 0.012323024013312533, 0.012324183000600897, 0.012320089008426294, 0.012330962999840267, 0.012326119001954794, 0.01232915099535603, 0.012327327989623882, 0.012334880986600183, 0.012324993993388489, 0.012324016992351972, 0.012327137010288425, 0.01232764199085068, 0.01232723900466226, 0.012324709983658977, 0.012338567001279444, 0.01232441799947992, 0.012328448996413499, 0.012321044996497221, 0.012324711002293043, 0.012322095994022675, 0.012328386990702711, 0.012324516006628983, 0.012327163014560938, 0.012334993982221931, 0.012328698998317122, 0.012327204007306136, 0.012330336001468822];[0.03499563000514172, 0.03500471699226182, 0.030385309000848792, 0.03038776600442361, 0.02866467199055478, 0.028529085000627674, 0.028641826997045428, 0.02851877400826197, 0.028678400994976982, 0.028989491998800077, 0.028660470008617267, 0.02813068899558857, 0.028324671991867945, 0.027895361999981105, 0.027920515000005253, 0.027792027991381474, 0.02816571701259818, 0.027879014000063762, 0.027892155005247332, 0.02778212699922733, 0.027793855988420546, 0.02788866100308951, 0.027903334004804492, 0.028525374989840202, 0.027890095007023774, 0.027769477004767396, 0.027899665001314133, 0.027872912993188947, 0.027898558997549117, 0.028709213002002798, 0.02904853101063054, 0.028147208999143913, 0.028269053000258282, 0.028200476997881196, 0.028261793006095104, 0.028287940003792755, 0.02829287899658084, 0.028538326994748786, 0.028282635990763083, 0.028282382991164923, 0.02826982899568975, 0.02828219800721854, 0.028153136998298578, 0.028243284992640838, 0.028673271008301526, 0.028290841000853106, 0.028167679003672674, 0.028285274005611427, 0.02827666199300438, 0.02825655600463506];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.020148352996329777;0.03087739201146178;;;1.5325020371186868;;;[0.03805001098953653, 0.03803969899308868, 0.02322820598783437, 0.023169930995209143, 0.021633843003655784, 0.02051849699637387, 0.02021920598053839, 0.02195018599741161, 0.022599759002332576, 0.020443038010853343, 0.020416288010892458, 0.021662164988811128, 0.022623011987889186, 0.02175559000170324, 0.020453062999877147, 0.020494780997978523, 0.02233413199428469, 0.022465346002718434, 0.020960460999049246, 0.020743680011946708, 0.02127952101000119, 0.022689069010084495, 0.022189571012859233, 0.020432300996617414, 0.02038383699255064, 0.02208627699292265, 0.022793562995502725, 0.021086622989969328, 0.02038973299204372, 0.02089454400993418, 0.022690168989356607, 0.02146212301158812, 0.020497909004916437, 0.020444376990781166, 0.022234380012378097, 0.02245683001819998, 0.02057694199902471, 0.020665393996750936, 0.02138915899558924, 0.022928766993572935, 0.021743447985500097, 0.020695406012237072, 0.020203745996695943, 0.02206928799569141, 0.02274187900184188, 0.02099885299685411, 0.020148352996329777, 0.021275025996146724, 0.022918628004845232, 0.02191625199338887];[0.03143691200239118, 0.03233631000330206, 0.03109225200023502, 0.032768057004432194, 0.031680897998739965, 0.031666659997426905, 0.032649514003423974, 0.031094275997020304, 0.03288077999604866, 0.031833914006710984, 0.031353258003946394, 0.03299242100911215, 0.031085993992746808, 0.03205914600403048, 0.032055076997494325, 0.03151955500652548, 0.032993468004860915, 0.031098122999537736, 0.031977234000805765, 0.03203579499677289, 0.030983224991359748, 0.03350602700083982, 0.031071438992512412, 0.0318003019929165, 0.032017673991504125, 0.031118778002564795, 0.03317415500350762, 0.03149779800151009, 0.03190955899481196, 0.0325387489865534, 0.03087739201146178, 0.03292437699565198, 0.03171187599946279, 0.03166644299926702, 0.032536747996346094, 0.03111850400455296, 0.03303682300611399, 0.031699708008090965, 0.03151771599368658, 0.032852335993084125, 0.031126917994697578, 0.033111940007074736, 0.03151556100056041, 0.03174345300067216, 0.03248545600217767, 0.031101073007448576, 0.033485239997389726, 0.03170475200749934, 0.03199539199704304, 0.03201280000212137];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007938690105220303;0.0006453469977714121;;;0.81291370392081;;;[0.0008137270051520318, 0.0007945469988044351, 0.0008023370028240606, 0.0008021389949135482, 0.0007938690105220303, 0.0008059260144364089, 0.0007999429944902658, 0.0008028300071600825, 0.0007984700059751049, 0.0008051640033954754, 0.0008077090024016798, 0.0008081079868134111, 0.0007994719926500693, 0.0008066179871093482, 0.0007997149950824678, 0.0007960759976413101, 0.0008061699918471277, 0.0008089900074992329, 0.0007978880021255463, 0.0008022240072023124, 0.0007969830185174942, 0.0007978260109666735, 0.0011604429892031476, 0.0011553950025700033, 0.0011530079937074333, 0.0011579649872146547, 0.0011556089884834364, 0.0011545330053195357, 0.0011586500040721148, 0.0011557470133993775, 0.0011594370153034106, 0.0011580569844227284, 0.0011565660097403452, 0.0011529390030773357, 0.001153660996351391, 0.0011549469927558675, 0.0011585719912545756, 0.0011532200005603954, 0.0011559970007510856, 0.0011554200027603656, 0.001154751007561572, 0.0011567859910428524, 0.0011573980009416118, 0.0011530169867910445, 0.0011580200080061331, 0.0011551429925020784, 0.0011570250062504783, 0.0011668360093608499, 0.001162410990218632, 0.0011596969852689654];[0.0006614519952563569, 0.0006499459996121004, 0.0006482099997811019, 0.0006471279921242967, 0.0006487670034402981, 0.0006473270041169599, 0.000649816996883601, 0.000647413995466195, 0.0006493270047940314, 0.0006476279959315434, 0.0006532870029332116, 0.0006453469977714121, 0.0006469259969890118, 0.0006486420024884865, 0.000648699002340436, 0.000650981004582718, 0.0006542880000779405, 0.0006520680035464466, 0.0006514330016216263, 0.0006493949913419783, 0.0006515760032925755, 0.0006582789937965572, 0.0006486000056611374, 0.0006464269972639158, 0.0006484780024038628, 0.0006512669933727011, 0.0006497639988083392, 0.0006493489927379414, 0.0006473979883594438, 0.0006494440021924675, 0.0006471689994214103, 0.0006456359988078475, 0.0006649830029346049, 0.0006625130044994876, 0.0006482500029960647, 0.0006482970056822523, 0.000648326997179538, 0.0006470529915532097, 0.0006506049976451322, 0.0006470299995271489, 0.000650179004878737, 0.0006491219974122941, 0.0006483400065917522, 0.0006493750115623698, 0.0006476099952124059, 0.0006477179995272309, 0.0006518849986605346, 0.0006486700003733858, 0.0006488310027634725, 0.0006470549997175112];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.00917304799077101;0.014033376995939761;;;1.5298488583139127;;;[0.01003562900586985, 0.010024133996921591, 0.010022426999057643, 0.010027554002590477, 0.01002191100269556, 0.010024516988778487, 0.010018298999057151, 0.010027754004113376, 0.010028081000200473, 0.01002532300481107, 0.010024899005657062, 0.010018432993092574, 0.010021220005000941, 0.010018302011303604, 0.010025203999248333, 0.01003480599320028, 0.00937103400065098, 0.009376584988785908, 0.009376431975397281, 0.009376997986692004, 0.009374219007440843, 0.009381202995427884, 0.00937536099809222, 0.009377950002090074, 0.009372863991302438, 0.009375919005833566, 0.009372749002068304, 0.009186261013383046, 0.009175888990284875, 0.009179274013149552, 0.009183679008856416, 0.009174883016385138, 0.009187653995468281, 0.009181582005112432, 0.009182583991787396, 0.009189329983200878, 0.009187532006762922, 0.009179127009701915, 0.009181421002722345, 0.009173745987936854, 0.00918494000507053, 0.009173412021482363, 0.009185916991555132, 0.00917552701139357, 0.009184310998534784, 0.00917390400718432, 0.009183197005768307, 0.009186293988022953, 0.009186708004563116, 0.00917304799077101];[0.02139411700773053, 0.02141652700083796, 0.02025378099642694, 0.020258064003428444, 0.020243643986759707, 0.018141838008887134, 0.018134449011995457, 0.018104811999364756, 0.01788645600026939, 0.01829041200107895, 0.017839396998169832, 0.017167805999633856, 0.0171682889922522, 0.017170571009046398, 0.016676386003382504, 0.015954665999743156, 0.016391977987950668, 0.01593704598781187, 0.01544309000018984, 0.015443607000634074, 0.015284374007023871, 0.01526805000321474, 0.015292313997633755, 0.015693282999563962, 0.015201996007817797, 0.015131776992348023, 0.014978614999563433, 0.014969260999350809, 0.014978331004385836, 0.014999767998233438, 0.015405869999085553, 0.01497437599755358, 0.014976099002524279, 0.014995085992268287, 0.014990198003943078, 0.01418834799551405, 0.014185295993229374, 0.014574981003534049, 0.014052365004317835, 0.014067155003431253, 0.014049320001504384, 0.01404857900342904, 0.014072065008804202, 0.014195530995493755, 0.014566886005923152, 0.01416324099409394, 0.014063473005080596, 0.014071416997467168, 0.014033376995939761, 0.014052640995942056];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.019509046003804542;0.02254777299822308;;;1.155759896912742;;;[0.019509046003804542, 0.02098583200131543, 0.020793267991393805, 0.020494439988397062, 0.021022537010139786, 0.020929199003148824, 0.020942497008945793, 0.02083656200557016, 0.02080708100402262, 0.020904826989863068, 0.02101885601587128, 0.020943212002748623, 0.02053137899201829, 0.02112926401605364, 0.02096466298098676, 0.020966485011740588, 0.020992453006329015, 0.020964921000995673, 0.020890971005428582, 0.020996839011786506, 0.02094631399086211, 0.020987413998227566, 0.02062039900920354, 0.02085197900305502, 0.021046747991931625, 0.020936810004059225, 0.020852554007433355, 0.021115118011948653, 0.020877221002592705, 0.02078972700110171, 0.02115973600302823, 0.020962683003745042, 0.02122559600684326, 0.02098615599970799, 0.02102169199497439, 0.02091721200849861, 0.021006100010708906, 0.02100239699939266, 0.021040679988800548, 0.020962866008630954, 0.021067840003524907, 0.021041614993009716, 0.021153073001187295, 0.021047570000519045, 0.020952610997483134, 0.021198048983933404, 0.021033790006185882, 0.02102742000715807, 0.021035601996118203, 0.02094569399196189];[0.02569262399629224, 0.02334229799453169, 0.022852947004139423, 0.023741053009871393, 0.025690882990602404, 0.02354671600915026, 0.02254777299822308, 0.023484798992285505, 0.025776577997021377, 0.02388895499461796, 0.0228961579996394, 0.023729905995423906, 0.025778547991649248, 0.023655437005800195, 0.022792542004026473, 0.023746428996673785, 0.025787425009184517, 0.023659907004912384, 0.022826332002296112, 0.02354973999899812, 0.02572227800555993, 0.023542844006442465, 0.022902320997673087, 0.02372653500060551, 0.025797857000725344, 0.02366066799731925, 0.02279605199873913, 0.02542819600785151, 0.024262522987555712, 0.023028455005260184, 0.02343822100374382, 0.025984181003877893, 0.024112105995300226, 0.022883626996190287, 0.023166578001109883, 0.025769309999304824, 0.023771033011144027, 0.0228787569940323, 0.02371374399808701, 0.025765597994904965, 0.023643672990147024, 0.022953045001486316, 0.023524007003288716, 0.025780904994462617, 0.023670153997954912, 0.022862525991513394, 0.02374243900703732, 0.025804984994465485, 0.023539069006801583, 0.023177469993242994];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005723319918615744;0.0004591730103129521;;;0.8022843678883651;;;[0.0005833599861944094, 0.0005831870075780898, 0.0005821640079375356, 0.0005822329985676333, 0.0005857299984199926, 0.0005795519828097895, 0.0005746160022681579, 0.0005723869981011376, 0.0005764320085290819, 0.0005782249936601147, 0.0005752559954999015, 0.0005811160081066191, 0.0005747370014432818, 0.0005765279929619282, 0.0005726189992856234, 0.0005749800038756803, 0.0005723319918615744, 0.0005799520004075021, 0.0005801619990961626, 0.000576922990148887, 0.0005740259948652238, 0.000586411013500765, 0.0005832809983985499, 0.0005735440063290298, 0.0005741510103689507, 0.0005854080081917346, 0.0005842880054842681, 0.0006229829887161031, 0.000583198998356238, 0.0007844539941288531, 0.0007873409922467545, 0.0007866230007493868, 0.0007861649937694892, 0.0007865289808250964, 0.0007883240032242611, 0.0007873680006014183, 0.000789529993198812, 0.0007901199860498309, 0.0007883939979365095, 0.0007880409975768998, 0.0007875779992900789, 0.000785850003012456, 0.000799599991296418, 0.0007890440028859302, 0.0007873529975768179, 0.0008032300102058798, 0.0007879140030127019, 0.0007869770051911473, 0.00078990199835971, 0.0007856270094634965];[0.000474296000902541, 0.0004639779945136979, 0.0004599630046868697, 0.0004627680027624592, 0.0004636750090867281, 0.0004700199933722615, 0.0004610259929904714, 0.0004740820004371926, 0.0004724289901787415, 0.00046255599590949714, 0.0004637180099962279, 0.00046260899398475885, 0.0004632909985957667, 0.000462937998236157, 0.00046459000441245735, 0.00046280398964881897, 0.00046170300629455596, 0.000465496996184811, 0.0004634200013242662, 0.0004644430009648204, 0.00046213499445002526, 0.0004622549895429984, 0.0004639410035451874, 0.0004619880055543035, 0.0004630719922715798, 0.0004731760127469897, 0.0004742860037367791, 0.00046534399734809995, 0.00048449401219841093, 0.0004627250018529594, 0.0004630229959730059, 0.0004615280049620196, 0.000463313001091592, 0.0004626399895641953, 0.00046275601198431104, 0.00046227600250858814, 0.0004754959954880178, 0.00046456199197564274, 0.0004643119900720194, 0.00046232900058384985, 0.00046265100536402315, 0.0004616579972207546, 0.0004591730103129521, 0.0004608589952113107, 0.00046137098979670554, 0.0004617889935616404, 0.0004615479992935434, 0.00046067599032539874, 0.000460658993688412, 0.00045933699584566057];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.004603146997396834;0.009121148003032431;;;1.9815026563763032;;;[0.009191008997731842, 0.009186018010950647, 0.009187859017401934, 0.009183329995721579, 0.00918677999288775, 0.009196900005917996, 0.009188980984617956, 0.006859301996883005, 0.0068569559953175485, 0.006857316999230534, 0.006857752989162691, 0.0068569139984901994, 0.006752007000613958, 0.005909888990572654, 0.005911362008191645, 0.0059137009957339615, 0.005909514002269134, 0.005914173991186544, 0.005909018989768811, 0.0053346000058809295, 0.005342005999409594, 0.0053389160020742565, 0.00527673501346726, 0.0052771880000364035, 0.0052756530058104545, 0.005223648986429907, 0.005100420006783679, 0.005101825998281129, 0.0051039419922744855, 0.005061710995505564, 0.005070938001153991, 0.005064156008302234, 0.005044324992923066, 0.005045735000749119, 0.005044202000135556, 0.005043076002039015, 0.004993919996195473, 0.004996279996703379, 0.004994866001652554, 0.004691843991167843, 0.004693690003477968, 0.004692570015322417, 0.00464770600956399, 0.004650386006687768, 0.00464966100116726, 0.004649206006433815, 0.004603146997396834, 0.004614989986293949, 0.004603412002325058, 0.0046952339907875285];[0.009936577989719808, 0.00992040999699384, 0.009901023004204035, 0.009910424996633083, 0.009928454994224012, 0.009908100997563452, 0.009885831008432433, 0.009656559996074066, 0.009384410994243808, 0.010172683003474958, 0.009540879997075535, 0.00923991399758961, 0.009454594008275308, 0.009600883000530303, 0.009849547001067549, 0.009558473000652157, 0.009513930999673903, 0.009476200997596607, 0.009690749997389503, 0.009813860000576824, 0.009553669995511882, 0.009121148003032431, 0.009456528001464903, 0.010157605996937491, 0.009767538998858072, 0.009582497004885226, 0.009175408005830832, 0.009599766999599524, 0.009677952999481931, 0.009791476986720227, 0.009867468004813418, 0.009149060002528131, 0.009477316998527385, 0.009797284001251683, 0.009713965002447367, 0.009507142996881157, 0.009128210003837012, 0.009910758992191404, 0.009765854993020184, 0.009724320989334956, 0.009469691009144299, 0.009203333989717066, 0.009541316001559608, 0.009824868000578135, 0.01013569200586062, 0.009499289997620508, 0.009177102998364717, 0.009672618994954973, 0.009769653988769278, 0.009719928988488391];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.018824620987288654;0.024854107992723584;;;1.3202979231032779;;;[0.018824620987288654, 0.02032374098780565, 0.019525004987372085, 0.01973704301053658, 0.020331780004198663, 0.020567732994095422, 0.02069078598287888, 0.02033746798406355, 0.019797396002104506, 0.0197702820005361, 0.020135835991823114, 0.02068912000686396, 0.020392855003592558, 0.020912135994876735, 0.022421051005949266, 0.02113200801250059, 0.0196955919964239, 0.020262122998246923, 0.019992610992630944, 0.020467805006774142, 0.020416662009665743, 0.02085398300550878, 0.019817612002952956, 0.020272345005651005, 0.01997534699330572, 0.02057468201383017, 0.020129254000494257, 0.02101601798494812, 0.020505749998847023, 0.020082530987565406, 0.019737154012545943, 0.020123534995946102, 0.02049575799901504, 0.02039620399591513, 0.02078886299568694, 0.020244849001755938, 0.019906248009647243, 0.020223125000484288, 0.020426072005648166, 0.020697972999187186, 0.020412437996128574, 0.021048455993877724, 0.019723109988262877, 0.020010157997603528, 0.019940931000746787, 0.020279114993172698, 0.02052360300149303, 0.020811866997973993, 0.020803622988751158, 0.019885439993231557];[0.02653242798987776, 0.02749273799418006, 0.027520068004378118, 0.025718932010931894, 0.0277442390070064, 0.02754282800015062, 0.02571649600577075, 0.02793547700275667, 0.027360656997188926, 0.028569835994858295, 0.027512360000400804, 0.02595491599640809, 0.0286360330064781, 0.027581467002164572, 0.02789966799900867, 0.027054484002292156, 0.027935335994698107, 0.027701611004886217, 0.024854107992723584, 0.026262465995387174, 0.027855251013534144, 0.0263338070071768, 0.0286175970104523, 0.02747363799426239, 0.026032577006844804, 0.02849247699487023, 0.02663290299824439, 0.029790507003781386, 0.027540377996047027, 0.027043698995839804, 0.027909190001082607, 0.02646089300105814, 0.027823041993542574, 0.027038921005441807, 0.027620223991107196, 0.028051611996488646, 0.025539316004142165, 0.028614676994038746, 0.027019867004128173, 0.026457011001184583, 0.027582880007685162, 0.02700496900069993, 0.028457060994696803, 0.027208728992263786, 0.028052426991052926, 0.028282496990868822, 0.027364979992853478, 0.02805955699295737, 0.02585455699590966, 0.028768492993549444];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0005445389979286119;0.00028757599648088217;;;0.5281090933336291;;;[0.0005903989949729294, 0.0005637120048049837, 0.0005532100039999932, 0.0005573839880526066, 0.0005573679954977706, 0.0005620659940177575, 0.0005671909893862903, 0.0005714270082535222, 0.0005561490106629208, 0.0005618559953290969, 0.0005531749920919538, 0.0005539840058190748, 0.0005694690044037998, 0.0005466209986479953, 0.0005590029759332538, 0.0005546949978452176, 0.0005489600007422268, 0.0005540279962588102, 0.0005445389979286119, 0.0005504970031324774, 0.0005484010034706444, 0.0005686790100298822, 0.0005650360108120367, 0.0005768349947175011, 0.0005537990073207766, 0.0005484290013555437, 0.0005479760002344847, 0.0005507040041266009, 0.0005506989837158471, 0.0006178600015118718, 0.000574476012843661, 0.00057301799824927, 0.0005598200077656657, 0.0005521140119526535, 0.0005470120086101815, 0.0005482769920490682, 0.0005526970053324476, 0.0005474679928738624, 0.0005529360059881583, 0.0005561319994740188, 0.0005490530165843666, 0.0005508860049303621, 0.0005489589966600761, 0.0005506289890035987, 0.0005493490025401115, 0.0005498949903994799, 0.0005469489988172427, 0.0005514380027307197, 0.0005633719993056729, 0.0005488309980137274];[0.00036260300839785486, 0.0003454830002738163, 0.00028757599648088217, 0.00034796498948708177, 0.00034681399120017886, 0.0003515810094540939, 0.00037836898991372436, 0.00037906700163148344, 0.0003800939884968102, 0.00038012499862816185, 0.00037649599835276604, 0.0003790810005739331, 0.0003778449899982661, 0.00037645900738425553, 0.000375877003534697, 0.00037838298885617405, 0.00037838400749024004, 0.00037678399530705065, 0.00037630699807778, 0.0003781870036618784, 0.0003773380012717098, 0.0003937719884561375, 0.00037948699900880456, 0.0003776420053327456, 0.00037840699951630086, 0.0003894399997079745, 0.0003769269969779998, 0.0003782170097110793, 0.00038108500302769244, 0.0003779300022870302, 0.000377484000637196, 0.00037809700006619096, 0.0003807680041063577, 0.0003789080074056983, 0.0003773219941649586, 0.000378697004634887, 0.00037794900708831847, 0.00037708799936808646, 0.0003796300006797537, 0.00038133899215608835, 0.00037990600685589015, 0.00037880599847994745, 0.0003775930090341717, 0.0003790969931287691, 0.00037807699118275195, 0.00037911000254098326, 0.0003790940099861473, 0.0003790949995163828, 0.00037768900801893324, 0.000377910997485742];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   7           GEMM      vce,hsjbe->vchsjb        ucp,hsmzp,ozlb,vchsjb->sjlvmou
   7           GEMM      hsmzp,ucp->hsmzuc           ozlb,vchsjb,hsmzuc->sjlvmou
   9              0 hsmzuc,vchsjb->smzuvjb                 ozlb,smzuvjb->sjlvmou
   9           TDOT  smzuvjb,ozlb->sjlvmou                      sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  hsjbe,lnb,vce,onz,ucp,hsmzp->sjlvmou
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  3.222e+9
   Theoretical speedup:  1.677e+7
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          onz,lnb->ozlb     hsjbe,vce,ucp,hsmzp,ozlb->sjlvmou
   5           TDOT          ucp,vce->upve        hsjbe,hsmzp,ozlb,upve->sjlvmou
   8           TDOT    ozlb,hsjbe->ozlhsje           hsmzp,upve,ozlhsje->sjlvmou
   8           TDOT    upve,hsmzp->uvehsmz              ozlhsje,uvehsmz->sjlvmou
  10              0 uvehsmz,ozlhsje->sjlvmou                    sjlvmou->sjlvmou

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  ihnle,val,kje,yad,sjg,ihqdg->hnvkqys
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  1.208e+11
   Theoretical speedup:  1.812e+7
  Largest intermediate:  3.020e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          yad,val->ydvl     ihnle,kje,sjg,ihqdg,ydvl->hnvkqys
   5           TDOT          sjg,kje->sgke        ihnle,ihqdg,ydvl,sgke->hnvkqys
   8           TDOT    ydvl,ihnle->ydvihne           ihqdg,sgke,ydvihne->hnvkqys
   8           TDOT    sgke,ihqdg->skeihqd              ydvihne,skeihqd->hnvkqys
  10              0 skeihqd,ydvihne->hnvkqys                    hnvkqys->hnvkqys

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9              0 idbnvl,alidzq->dbnvazq                 fngq,dbnvazq->dzgabfv
   9           TDOT  dbnvazq,fngq->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  3.222e+9
   Theoretical speedup:  1.677e+7
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  1.208e+11
   Theoretical speedup:  1.812e+7
  Largest intermediate:  3.020e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  3.355e+7
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  2.577e+10
   Theoretical speedup:  3.355e+7
  Largest intermediate:  3.355e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.287e+11
   Theoretical speedup:  9.570e+6
  Largest intermediate:  9.060e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  2.796e+6
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  1.074e+10
   Theoretical speedup:  2.013e+7
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  6.282e+10
   Theoretical speedup:  2.178e+6
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  1.933e+10
   Theoretical speedup:  2.796e+6
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  1.224e+11
   Theoretical speedup:  1.118e+6
  Largest intermediate:  4.530e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  1.907e+5
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  5.906e+9
   Theoretical speedup:  2.288e+6
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.550e+15
  Optimized FLOP count:  4.832e+10
   Theoretical speedup:  1.769e+5
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  1.772e+10
   Theoretical speedup:  1.907e+5
  Largest intermediate:  8.389e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.550e+15
  Optimized FLOP count:  9.583e+10
   Theoretical speedup:  8.922e+4
  Largest intermediate:  2.265e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.111e+14
  Optimized FLOP count:  1.731e+10
   Theoretical speedup:  1.219e+4
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.444e+14
  Optimized FLOP count:  4.698e+9
   Theoretical speedup:  1.798e+5
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7           TDOT      goq,idzqk->goidzk     alk,fon,vlj,idbnj,goidzk->dzgabfv
   7           TDOT      idbnj,fon->idbjfo        alk,vlj,goidzk,idbjfo->dzgabfv
   8           GEMM    goidzk,alk->goidzal           vlj,idbjfo,goidzal->dzgabfv
   8           TDOT    idbjfo,vlj->idbfovl              goidzal,idbfovl->dzgabfv
  10              0 idbfovl,goidzal->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.344e+14
  Optimized FLOP count:  4.062e+10
   Theoretical speedup:  1.316e+4
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.02051719100563787;0.05130433199519757;;;2.5005534130427396;;;[0.025168231994030066, 0.024877943986211903, 0.022868031010148115, 0.022735085993190296, 0.02193060499848798, 0.021916859986959025, 0.020964964001905173, 0.021279611988575198, 0.020667228003730997, 0.02090611300081946, 0.021195239998633042, 0.021006285009207204, 0.02051719100563787, 0.02094752198900096, 0.02112109299923759, 0.020878088995232247, 0.021415295006590895, 0.0209395999845583, 0.020771409006556496, 0.021215169996139593, 0.02137497098010499, 0.02093978799530305, 0.020757396996486932, 0.020968546989024617, 0.02087964200472925, 0.02090940100606531, 0.02087143500102684, 0.02078697101387661, 0.020743037995998748, 0.021186683981795795, 0.020970082012354396, 0.02091353599098511, 0.021301590008079074, 0.02118715700635221, 0.021119229000760242, 0.021168827996007167, 0.021183415985433385, 0.020635558001231402, 0.02061109100759495, 0.02120040099543985, 0.020782243998837657, 0.02089569400413893, 0.020894070010399446, 0.0208735400083242, 0.02077720101806335, 0.021131168003194034, 0.02068944601342082, 0.020811860013054684, 0.02139394500409253, 0.02085646998602897];[0.05370517598930746, 0.056782890009344555, 0.053193854007986374, 0.05416632599371951, 0.05523760498908814, 0.05190102799679153, 0.05686666100518778, 0.05179539600794669, 0.052679900007206015, 0.056267648993525654, 0.055140134994871914, 0.056475612000213005, 0.05237983400002122, 0.059720578996348195, 0.05444799500401132, 0.056743011009530164, 0.054937411012360826, 0.056152309000026435, 0.05141248999279924, 0.057793541011051275, 0.05130433199519757, 0.05323946400312707, 0.056055633001960814, 0.05269773099280428, 0.058301489989389665, 0.05378824399667792, 0.05817597499117255, 0.0551139370072633, 0.057193405998987146, 0.05220179900061339, 0.059666131011908874, 0.05372503100079484, 0.05755153299833182, 0.05429361200367566, 0.057138328993460163, 0.05139861399948131, 0.05539116999716498, 0.05441225299728103, 0.052445437002461404, 0.05785259800904896, 0.051816530991345644, 0.05787918200076092, 0.0530742020055186, 0.054366059994208626, 0.05435006300103851, 0.054597259004367515, 0.05587922300037462, 0.056298727009561844, 0.057016057005967014, 0.053591107003740035];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0018499669968150556;0.0033315709879389033;;;1.8008813095988254;;;[0.0018607079982757568, 0.0018499669968150556, 0.0018546759965829551, 0.0018539050070103258, 0.0018504979962017387, 0.0018545729981269687, 0.0018512509996071458, 0.001852781992056407, 0.0018531660025473684, 0.0018562100158305839, 0.0018525609921198338, 0.003000504002557136, 0.002997457006131299, 0.003002517987624742, 0.003107840006123297, 0.0031086009985301644, 0.003111673009698279, 0.0031099140032893047, 0.003109933008090593, 0.003110265010036528, 0.003110567995463498, 0.003114232007646933, 0.0031134149903664365, 0.003111229991191067, 0.0031134550081333145, 0.00311064999550581, 0.0031094820151338354, 0.0031144939857767895, 0.0031110690033528954, 0.003106053001829423, 0.0031087409879546613, 0.0031108610128285363, 0.0031229869928210974, 0.003111817000899464, 0.0031104170047910884, 0.0031093610014067963, 0.0031101969943847507, 0.00311268400400877, 0.0031128090049605817, 0.0031099439947865903, 0.003113369006314315, 0.003110336998361163, 0.0031187170097837225, 0.0031165260152192786, 0.003111298006842844, 0.0031097220053197816, 0.0031121239881031215, 0.0031119119958020747, 0.003108704011538066, 0.0031105250091059133];[0.0033787059946916997, 0.003347089994349517, 0.0033410239993827417, 0.003343898002640344, 0.0033520110009703785, 0.003341873991303146, 0.003343357006087899, 0.00334067500079982, 0.0033371820027241483, 0.0033506350009702146, 0.003336373993079178, 0.003353583990246989, 0.003351210994878784, 0.003344675002153963, 0.003342021009302698, 0.003343030999531038, 0.0033533079986227676, 0.0033360819943482056, 0.0033356690109940246, 0.0033434300130466, 0.003339116010465659, 0.003350204002344981, 0.0033376930077793077, 0.003341428004205227, 0.003340940995258279, 0.003336309004225768, 0.0033464070002082735, 0.0033761569939088076, 0.0033382889960194007, 0.0033515120012452826, 0.0033488890039734542, 0.0033531520020915195, 0.0033357270003762096, 0.0033480410056654364, 0.003344672004459426, 0.0033364800037816167, 0.0033335820044158027, 0.0033405099966330454, 0.0033378859952790663, 0.003342205993249081, 0.0033315709879389033, 0.0033367209980497137, 0.0033376209903508425, 0.003348635000293143, 0.0033452640054747462, 0.003338569003972225, 0.0033364639966748655, 0.0033446700108470395, 0.003337461006594822, 0.0033563169999979436];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.06603299100243021;0.10938323799928185;;;1.6564937668090216;;;[0.08044231598614715, 0.0827575919975061, 0.08062224600871559, 0.07989914499921724, 0.07762130800983869, 0.07875452398729976, 0.0802509149943944, 0.08243766099622007, 0.08065219799755141, 0.07884485398244578, 0.0794219299859833, 0.08342834599898197, 0.08249776999582537, 0.0793667230027495, 0.07721366900659632, 0.0829838800127618, 0.08365282599697821, 0.0805310779978754, 0.07935490400996059, 0.08063547399069648, 0.08368246999452822, 0.08047522901324555, 0.08185536399832927, 0.08306443800393026, 0.08043081899813842, 0.08289569099724758, 0.08317397099744994, 0.07992444600677118, 0.08024594400194474, 0.08412596800189931, 0.07943708001403138, 0.08053432298765983, 0.08475462699425407, 0.08279335001134314, 0.07978803699370474, 0.0831385330093326, 0.07547207000607159, 0.084316560998559, 0.07944155800214503, 0.08303105599770788, 0.08382013099617325, 0.0804327869991539, 0.08348155599378515, 0.08392847301729489, 0.06603299100243021, 0.08031682801083662, 0.0833983370102942, 0.08120536101341713, 0.0791999869979918, 0.08409486898744944];[0.11145250299887266, 0.11332969499926548, 0.11425611900631338, 0.11014399399573449, 0.10938323799928185, 0.11407549999421462, 0.11438522400567308, 0.1135633279918693, 0.11511129500286188, 0.11486893300025258, 0.11522601099568419, 0.11306829898967408, 0.11417190099018626, 0.11565092400996946, 0.11009910699795, 0.11505740899883676, 0.11496721499133855, 0.11482073199294973, 0.11570908900466748, 0.11491013399790972, 0.11522722999507096, 0.11329557100543752, 0.11489008800708689, 0.11501412399229594, 0.1104352019901853, 0.11498023800959345, 0.1146723169949837, 0.11551359000441153, 0.11650657599966507, 0.11544474599941168, 0.11579478799831122, 0.11325982300331816, 0.1155167239921866, 0.11623426899313927, 0.11077454200130887, 0.11548736599797849, 0.11516040700371377, 0.11691691799205728, 0.11711056900094263, 0.11486313100613188, 0.11554753700329456, 0.11334167800669093, 0.1161503079929389, 0.1164682419912424, 0.11189491000550333, 0.11571831000037491, 0.1150723650061991, 0.11572714299836662, 0.11527546800789423, 0.11412525299238041];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.007485859998269007;0.01601902599213645;;;2.1399045661875333;;;[0.00750278499617707, 0.007485859998269007, 0.01362019700172823, 0.014124957990134135, 0.015317376994062215, 0.015318202014896087, 0.015312062998418696, 0.015327312998124398, 0.015325141008361243, 0.015317157012759708, 0.015319215002818964, 0.01532049301022198, 0.015315472992369905, 0.015318867997848429, 0.015306895991670899, 0.015323312996770255, 0.01531822701508645, 0.015324670006521046, 0.01532462601608131, 0.015312149000237696, 0.015317320998292416, 0.015314497009967454, 0.015312901014112867, 0.015322018007282168, 0.015328929002862424, 0.015319420999730937, 0.015313961004721932, 0.015326134001952596, 0.015314742006012239, 0.015323706000344828, 0.015315962009481154, 0.015317642013542354, 0.015326929991715588, 0.015318211007979698, 0.015314474003389478, 0.015313590003643185, 0.015336791999288835, 0.015336586016928777, 0.015321832004701719, 0.01531323601375334, 0.015312321003875695, 0.015311416005715728, 0.015313487994717434, 0.015315520999138243, 0.015325336018577218, 0.015319891012040898, 0.015315780998207629, 0.015314428019337356, 0.015316235992941074, 0.015322286999435164];[0.016062359005445614, 0.01603781800076831, 0.016417395003372803, 0.016062313006841578, 0.01601902599213645, 0.01605849899351597, 0.016028949001338333, 0.016022703013732098, 0.016021949995774776, 0.016029553997213952, 0.016036822999012657, 0.01602912400267087, 0.01605157199082896, 0.016027288991608657, 0.016038441986893304, 0.016040375994634815, 0.01601932400080841, 0.01603042200440541, 0.016021036004531197, 0.016034550993936136, 0.016040979986428283, 0.016024979995563626, 0.016023581993067637, 0.01603210899338592, 0.016044874006183818, 0.0160392740071984, 0.01604750099068042, 0.016032359009841457, 0.016025115008233115, 0.01603236400114838, 0.016027527002734132, 0.016028283003834076, 0.016023048010538332, 0.01602820098923985, 0.016028355006710626, 0.01603759800491389, 0.016058873006841168, 0.016035104999900796, 0.0160530290013412, 0.016043787996750325, 0.016023996999138035, 0.016041943003074266, 0.016025232995161787, 0.016033723004511558, 0.016028019002988003, 0.01603890499973204, 0.016021952003939077, 0.016032218001782894, 0.01602447200275492, 0.016038693007430993];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.015307649999158457;0.01601671800017357;;;1.0463211532177763;;;[0.015321974991820753, 0.015315487995394506, 0.015318320001824759, 0.01531202599289827, 0.015314802003558725, 0.015313687996240333, 0.015308261004975066, 0.015319073005230166, 0.015312935007386841, 0.015319394005928189, 0.0153210700082127, 0.015333120012655854, 0.01531591999810189, 0.015310461982153356, 0.015313238007365726, 0.015307649999158457, 0.015312367002479732, 0.015315646000090055, 0.015309948998037726, 0.01533740499871783, 0.015315619995817542, 0.015317468001740053, 0.015311234004911967, 0.015322552993893623, 0.015309285998228006, 0.015316948993131518, 0.015314474992919713, 0.015319253012421541, 0.015323094004997984, 0.015315836993977427, 0.015314667005441152, 0.015319458994781598, 0.01531081399298273, 0.015315265991375782, 0.015316095988964662, 0.01531699400220532, 0.015314276999561116, 0.015317220008000731, 0.01531815598718822, 0.01531698000326287, 0.015316538992919959, 0.015381482007796876, 0.015310339003917761, 0.015322817998821847, 0.015315007985918783, 0.015318850011681207, 0.01531681501364801, 0.01532561398926191, 0.015307712004869245, 0.015323669009376317];[0.016085909999674186, 0.016706889000488445, 0.016020962997572497, 0.01603807399806101, 0.016028303012717515, 0.016040841001085937, 0.016042549003032036, 0.016033880005124956, 0.01603022300696466, 0.016034966000006534, 0.016033665000577457, 0.01603905599040445, 0.016038642992498353, 0.016029472011723556, 0.016029613005230203, 0.016030294995289296, 0.016021484989323653, 0.016026561992475763, 0.016018606998841278, 0.016024930999265052, 0.016027667006710544, 0.01605016399116721, 0.01602911100781057, 0.016022523006540723, 0.016034804008086212, 0.01602655599708669, 0.01601754000876099, 0.01602896499389317, 0.016020675000618212, 0.016022263997001573, 0.016026985991629772, 0.016033945998060517, 0.016024573997128755, 0.016033063002396375, 0.016023154006688856, 0.01603304898890201, 0.016025396005716175, 0.016056363005191088, 0.016028578000259586, 0.016033521998906508, 0.01601906499126926, 0.016026266996050254, 0.01602913800161332, 0.01605539799493272, 0.01601671800017357, 0.016024427008233033, 0.01602130000537727, 0.016035672000725754, 0.01603249199979473, 0.0160345780022908];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.044388184993295;0.13976376700156834;;;3.1486704631577114;;;[0.055230818019481376, 0.04942189400026109, 0.04685977901681326, 0.04729198898712639, 0.044856809996417724, 0.04680914001073688, 0.04643848098930903, 0.046058348001679406, 0.0452031350141624, 0.04832281199924182, 0.046972841999377124, 0.04529700901184697, 0.04494733600586187, 0.04572692001238465, 0.047474357997998595, 0.046040234999964014, 0.044388184993295, 0.045490685995901003, 0.05093819199828431, 0.04569880000781268, 0.044878872999106534, 0.046569881014875136, 0.04717775199969765, 0.04596326001046691, 0.04486995001207106, 0.04635056199913379, 0.04684155399445444, 0.0462503520102473, 0.04786045299260877, 0.047551473006024025, 0.04731956799514592, 0.04506748600397259, 0.04602750302001368, 0.04698173300130293, 0.04707801900804043, 0.0454581059893826, 0.045075183996232226, 0.04751925900927745, 0.05046066101931501, 0.04580044900649227, 0.047105082994676195, 0.04566653999791015, 0.04736201299238019, 0.04567616799613461, 0.04495029900863301, 0.04725040301855188, 0.05013682000571862, 0.049656634000712074, 0.049460558002465405, 0.04541353501554113];[0.14550090400734916, 0.14497681100328919, 0.14640285199857317, 0.1426144309953088, 0.14225326100131497, 0.13976376700156834, 0.14206044300226495, 0.14359757599595468, 0.14606396699673496, 0.14471769699594006, 0.14661497199267615, 0.14352136399247684, 0.1437420560105238, 0.1474873200058937, 0.14692754899442662, 0.14583107600628864, 0.14057463499193545, 0.14278954899054952, 0.14426734099106397, 0.14639304199954495, 0.146926417000941, 0.1477830790099688, 0.14598276300239377, 0.14504609699361026, 0.14710822400229517, 0.14729828599956818, 0.1458963860059157, 0.1470871750061633, 0.14782652800204232, 0.14604295000026468, 0.1425038909947034, 0.14388560099177994, 0.14702995400875807, 0.14635769100277685, 0.14463956200052053, 0.14768320201255847, 0.14618960799998604, 0.14876949100289494, 0.14711000199895352, 0.14582012601022143, 0.14784567899187095, 0.14631838699278887, 0.1483740589901572, 0.1453279840061441, 0.14879043799010105, 0.14420958500704728, 0.14582275699649472, 0.1465471109986538, 0.14876885899866465, 0.14691223499539774];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.005189118019188754;0.01143390299694147;;;2.2034386103110832;;;[0.0052085790084674954, 0.0051924409926868975, 0.005201121995924041, 0.005189118019188754, 0.0052199619967723265, 0.00862476100155618, 0.00905660298303701, 0.009549327005515806, 0.00954862499202136, 0.009909155996865593, 0.010318083004676737, 0.010965035005938262, 0.010982712003169581, 0.010978257007081993, 0.010989519985741936, 0.010984459004248492, 0.010987383997417055, 0.010998105994076468, 0.01098495299811475, 0.01100167800905183, 0.010995668999385089, 0.011000000988133252, 0.010979132013744675, 0.010972550007863902, 0.010974051998346113, 0.010973725002259016, 0.01099145800981205, 0.01097799200215377, 0.010984253996866755, 0.010975502998917364, 0.010976884004776366, 0.010976712001138367, 0.01098036000621505, 0.01096796699857805, 0.010985534012434073, 0.010999624995747581, 0.010990198003128171, 0.010984934997395612, 0.010980995008139871, 0.010991114992066287, 0.010972550997394137, 0.010989705013344064, 0.01099140799487941, 0.010993029020028189, 0.010989313988829963, 0.010976883000694215, 0.01097338501131162, 0.01097122801002115, 0.010982166990288533, 0.010955457008094527];[0.011487695999676362, 0.011454913998022676, 0.011446898992289789, 0.01146057399455458, 0.011448106990428641, 0.011465885996585712, 0.011460563997388817, 0.011486912000691518, 0.011463784001534805, 0.011459090004791506, 0.011448295001173392, 0.011468879994936287, 0.011483626993140206, 0.011468830998637713, 0.01146503099880647, 0.011455902989837341, 0.011447998011135496, 0.011444554009358399, 0.0114796599955298, 0.01144381400081329, 0.011440728994784877, 0.011451730009866878, 0.011453113009338267, 0.011453029001131654, 0.01145551299850922, 0.011450108999270014, 0.011451501995907165, 0.011471003002952784, 0.011480251996545121, 0.011482842004625127, 0.011467021991848014, 0.011438237997936085, 0.011456214007921517, 0.011454204010078683, 0.011461155008873902, 0.011446980002801865, 0.011445013005868532, 0.011450556994532235, 0.011454013991169631, 0.011473792008473538, 0.01146528399840463, 0.011474519997136667, 0.011448749995906837, 0.011456549007561989, 0.011441846989328042, 0.011457489992608316, 0.011464836003142409, 0.01146814800449647, 0.011466326992376707, 0.01143390299694147];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.004224941003485583;0.013952738998341374;;;3.302469546161791;;;[0.0042349769937573, 0.004231320999679156, 0.004227710989653133, 0.004241318994900212, 0.004230602004099637, 0.004227917990647256, 0.004229762984323315, 0.004232274004607461, 0.004232444000081159, 0.004229742015013471, 0.004231284008710645, 0.004230056001688354, 0.004243493007379584, 0.004232025006785989, 0.004228981997584924, 0.004248516008374281, 0.004227154000545852, 0.004233077008393593, 0.004229037003824487, 0.004228707999573089, 0.004229143989505246, 0.004233244995702989, 0.004234899999573827, 0.004232671009958722, 0.0042319109925301746, 0.00423337600659579, 0.004234721011016518, 0.0042252019920852035, 0.004233960004057735, 0.004236211010720581, 0.004250346988555975, 0.004255220992490649, 0.00424953100446146, 0.004253254999639466, 0.004252266007824801, 0.004256060012266971, 0.004252907994668931, 0.0042549559875624254, 0.004249081015586853, 0.004234630992868915, 0.004233366984408349, 0.004229572994518094, 0.004254190003848635, 0.004250056983437389, 0.00424705000477843, 0.0042275329906260595, 0.004228341989801265, 0.004224941003485583, 0.00422912702197209, 0.004227343000820838];[0.013962319993879646, 0.013964536992716603, 0.013956085007521324, 0.013964539000880904, 0.013952738998341374, 0.013960215990664437, 0.013963564997538924, 0.013972802000353113, 0.014405897003598511, 0.013960602998849936, 0.013959479998447932, 0.013957483999547549, 0.0139683400047943, 0.013964270008727908, 0.013956458002212457, 0.013968099010526203, 0.013958527008071542, 0.01396865799324587, 0.013960727999801748, 0.013973003995488398, 0.013953504007076845, 0.013962897006422281, 0.013955994989373721, 0.013964751007733867, 0.013961882999865338, 0.01397832200746052, 0.013954241992905736, 0.013962169992737472, 0.013960045005660504, 0.013965463993372396, 0.014471784001216292, 0.013966667000204325, 0.013954863010440022, 0.013963956997031346, 0.013954283989733085, 0.01396086199383717, 0.013953122004750185, 0.013961074000690132, 0.013968098995974287, 0.01396345799730625, 0.013958455994725227, 0.01396660300088115, 0.013962401004391722, 0.013959906995296478, 0.013972460001241416, 0.01397463699686341, 0.013959509000414982, 0.013966971993795596, 0.013954890993773006, 0.013968863000627607];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.04225862500607036;0.050697024998953566;;;1.19968467955763;;;[0.05793284400715493, 0.047129108002991416, 0.04538567400595639, 0.044314469007076696, 0.04448250598215964, 0.0472920169995632, 0.042317110986914486, 0.04413188199396245, 0.046227252008975483, 0.04767174199514557, 0.04526371799875051, 0.04266286098572891, 0.042414151001139544, 0.04425664998416323, 0.043548700006795116, 0.048328581993700936, 0.046232787004555576, 0.04225862500607036, 0.042665597997256555, 0.04401273399707861, 0.04360659200756345, 0.04412856801354792, 0.0440269209939288, 0.044605718008824624, 0.04227602398896124, 0.04447480499220546, 0.04379454199806787, 0.043359410992707126, 0.04446534400631208, 0.04350811599579174, 0.04463013201893773, 0.0423516700102482, 0.04468938799982425, 0.04469979999703355, 0.04390992998378351, 0.04248973300855141, 0.042703317987616174, 0.042480722986510955, 0.04275014500308316, 0.04684249100682791, 0.04743931398843415, 0.043227322996244766, 0.04456936498172581, 0.04274565899686422, 0.04663044500921387, 0.04415345299639739, 0.044506172998808324, 0.045413002007990144, 0.044648480994510464, 0.044446037005400285];[0.05275020599947311, 0.056193399999756366, 0.05517334600153845, 0.05394020400126465, 0.05401470301148947, 0.05384507500275504, 0.05189878300006967, 0.05132914900605101, 0.05400247398938518, 0.05317673498939257, 0.05596892400353681, 0.05301670799963176, 0.055004347988869995, 0.050697024998953566, 0.05329878999327775, 0.05586047499673441, 0.05230843700701371, 0.05240532700554468, 0.0539192739961436, 0.05221905499638524, 0.058023876990773715, 0.054964224007562734, 0.05472912799450569, 0.052103534995694645, 0.055673779992503114, 0.054061779999756254, 0.05515065499639604, 0.05279446698841639, 0.05348472700279672, 0.05414977500913665, 0.05358186400553677, 0.05458721399190836, 0.05370672499702778, 0.05282720099785365, 0.0515867200010689, 0.05338640000263695, 0.055282031011302024, 0.054142187000252306, 0.0549421260075178, 0.05681892699794844, 0.05329956699279137, 0.05254940899612848, 0.05373805000272114, 0.05904609400022309, 0.05443239198939409, 0.052125988993793726, 0.0543414839921752, 0.05397570598870516, 0.05071428799419664, 0.05424251100339461];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.005205676992773078;0.011422576004406437;;;2.1942537003859703;;;[0.0052110879914835095, 0.005205676992773078, 0.010984849999658763, 0.010984631007886492, 0.01100441899325233, 0.010983159008901566, 0.011002276005456224, 0.010984120992361568, 0.010984845997882076, 0.01097739399119746, 0.010988936002831906, 0.010982394000166096, 0.010986701003275812, 0.010974888005875982, 0.010996072000125423, 0.010973580981954001, 0.010972004994982854, 0.010998301004292443, 0.010972315998515114, 0.010982138002873398, 0.010983878004481085, 0.010977643993101083, 0.011009311987436377, 0.01097609598946292, 0.010973374999593943, 0.010997059012879618, 0.010989365007844754, 0.010962829008349217, 0.010990793016389944, 0.01097976700111758, 0.010974295990308747, 0.010967064008582383, 0.010983910993672907, 0.010982082996633835, 0.010984104985254817, 0.010970568997436203, 0.01097858400316909, 0.010983997985022143, 0.01099652299308218, 0.01098871699650772, 0.010976812001899816, 0.010971441995934583, 0.010986459004925564, 0.010967157009872608, 0.010980255989124998, 0.010971490992233157, 0.010996822995366529, 0.010985392014845274, 0.010973215001286007, 0.010973176991683431];[0.011465143004897982, 0.0114657759986585, 0.011469506003777497, 0.011847506000776775, 0.011450638994574547, 0.011422576004406437, 0.01145037799142301, 0.01144544201088138, 0.011463371993158944, 0.011450157995568588, 0.011458654000307433, 0.011446990989497863, 0.011435886000981554, 0.01144066899723839, 0.011454787992988713, 0.011434132000431418, 0.01145536899275612, 0.011448494988144375, 0.011454691994003952, 0.011429105987190269, 0.011439915004302748, 0.011459157991339453, 0.011446184988017194, 0.011473981008748524, 0.01144123199628666, 0.011465718009276316, 0.011437162000220269, 0.011450450998381712, 0.01144785899668932, 0.011447764991316944, 0.011464591007097624, 0.01145501300925389, 0.01146840798901394, 0.011445872994954698, 0.01145757500489708, 0.011455140003818087, 0.01144528501026798, 0.011447270007920451, 0.011434133994043805, 0.011447117998613976, 0.01144787500379607, 0.011434447005740367, 0.011444162999396212, 0.011449401004938409, 0.011445873009506613, 0.011461232992587611, 0.011449682991951704, 0.011459936999017373, 0.01145397599611897, 0.011464203998912126];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.03211624101095367;0.06111974100349471;;;1.9030789120884044;;;[0.03212049700960051, 0.03212581799016334, 0.03211833001114428, 0.03212111799803097, 0.03211624101095367, 0.035321168004884385, 0.036763613010407425, 0.03684835099556949, 0.03461601801973302, 0.0339381859957939, 0.033939375993213616, 0.03394206899974961, 0.033947335003176704, 0.033949524993659, 0.036066101005417295, 0.03644266098854132, 0.03685448500618804, 0.0346114489948377, 0.03394947599736042, 0.033942555004614405, 0.03395426200586371, 0.03393582999706268, 0.03756354298093356, 0.03460678202100098, 0.034616987002664246, 0.034639414996490814, 0.03461750200949609, 0.033942722002393566, 0.033953085003304295, 0.033949008997296914, 0.03394977499556262, 0.036858600011328235, 0.036856003003777005, 0.036881794992950745, 0.034622075996594504, 0.03394030200433917, 0.03396401998179499, 0.03394608199596405, 0.033948388998396695, 0.03686222797841765, 0.036848646006546915, 0.03461899500689469, 0.033954251994146034, 0.033946731011383235, 0.03394736201153137, 0.03394587199727539, 0.03686341999855358, 0.03461935599625576, 0.033963908994337544, 0.0339743799995631];[0.08800891099963337, 0.06268178700702265, 0.061625432994333096, 0.06309673500072677, 0.06316278599842917, 0.061775307010975666, 0.06277045799652115, 0.06389993499033153, 0.06505871699482668, 0.06302657100604847, 0.06111974100349471, 0.06281954298901837, 0.06408539900439791, 0.06495212200388778, 0.06339173899323214, 0.0626043660013238, 0.06287774701195303, 0.06529976199090015, 0.06556467899645213, 0.06128692100173794, 0.06341235800937284, 0.06370201299432665, 0.06452333999914117, 0.06445868901209906, 0.06305583799257874, 0.06457663400215097, 0.0632266839966178, 0.06380741199245676, 0.0615424499992514, 0.06257576600182801, 0.06339894799748436, 0.06406103500921745, 0.06328955700155348, 0.06114989100024104, 0.06393945000309031, 0.06470999200246297, 0.06445812698802911, 0.06417506499565206, 0.061270684003829956, 0.062461480003548786, 0.06477534498844761, 0.06473539900616743, 0.06363525999768171, 0.06271210798877291, 0.06246517499675974, 0.06434640400402714, 0.0623387470113812, 0.062191094999434426, 0.06377269100630656, 0.06402086799789686];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.0042991880036424845;0.008774408997851424;;;2.040945636808;;;[0.004316053993534297, 0.0042991880036424845, 0.004305734997615218, 0.00430131601751782, 0.007160397988627665, 0.007164485985413194, 0.007426326992572285, 0.007421813003020361, 0.007717560991295613, 0.00771977701515425, 0.008216597998398356, 0.00822423399949912, 0.008399628000915982, 0.008404903011978604, 0.008407354005612433, 0.008599147011409514, 0.008593305989052169, 0.008602211994002573, 0.008593177000875585, 0.008600618006312288, 0.00859616401430685, 0.008599520006100647, 0.008593781007220969, 0.008599333988968283, 0.008592357989982702, 0.00860046100569889, 0.008597097999881953, 0.008596731000579894, 0.008607843003119342, 0.008602917005191557, 0.008593128004577011, 0.008599940993008204, 0.008592418002081104, 0.008594563012593426, 0.008595625986345112, 0.008597708001616411, 0.008589524994022213, 0.008594788014306687, 0.008595651015639305, 0.008595517007051967, 0.008594082988565788, 0.008596004990977235, 0.008603185997344553, 0.008600405999459326, 0.008596439001848921, 0.00860152899986133, 0.008595216990215704, 0.008623860994703136, 0.008595922001404688, 0.008599195003625937];[0.0088318350026384, 0.008793764005531557, 0.008782855002209544, 0.008774408997851424, 0.008788253006059676, 0.008780855001532473, 0.0087884450040292, 0.008795974004897289, 0.008792214997811243, 0.0087958969961619, 0.008787415994447656, 0.008779035008046776, 0.008798755996394902, 0.008778072995482944, 0.00878773299336899, 0.008797538001090288, 0.008787209997535683, 0.008785465994151309, 0.008788816994638182, 0.008808879007119685, 0.008791620988631621, 0.00878144399030134, 0.008797918009804562, 0.008784164994722232, 0.008788371997070499, 0.008781559008639306, 0.008809977007331327, 0.008786653997958638, 0.008792166001512669, 0.008775299997068942, 0.00879134600108955, 0.008783422003034502, 0.008800985000561923, 0.008792143009486608, 0.00879858000553213, 0.008784131990978494, 0.008794754001428373, 0.008788752995315008, 0.008808592014247552, 0.00878807700064499, 0.008798907991149463, 0.00878187600756064, 0.008791558007942513, 0.008795985006145202, 0.008795321991783567, 0.008785240992438048, 0.00879312700999435, 0.00878652700339444, 0.00879180799529422, 0.008789004001300782];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.003079199988860637;0.007593526999698952;;;2.4660713910007197;;;[0.0030921369907446206, 0.0030870200134813786, 0.003086656011873856, 0.003083187999436632, 0.0030858399986755103, 0.003085005999309942, 0.0030922890146030113, 0.0030825990106677637, 0.003087885008426383, 0.0030935389950172976, 0.0030815210047876462, 0.0030817610095255077, 0.003080059992498718, 0.0030801510001765564, 0.0030844729917589575, 0.003079924004850909, 0.003081748989643529, 0.003085417003603652, 0.0030846830049995333, 0.0030869339971104637, 0.0030827329901512712, 0.003092464990913868, 0.003083580988459289, 0.00308158400002867, 0.0030836679943604395, 0.0030821620021015406, 0.003090439990046434, 0.003084420008235611, 0.00308327199309133, 0.003087037999648601, 0.0030851460032863542, 0.003082618990447372, 0.0030935939867049456, 0.003087660006713122, 0.0030848780152155086, 0.0030851339834043756, 0.003079199988860637, 0.0030813729972578585, 0.0030865400040056556, 0.0030841900152154267, 0.003082600000197999, 0.00308449799194932, 0.0030818990053376183, 0.0030825010035187006, 0.0030850110051687807, 0.0030824880086584017, 0.0030860690167173743, 0.003081333008594811, 0.0030866680026520044, 0.0030835869984002784];[0.0076093200041214, 0.007603624006151222, 0.007595877003041096, 0.0076002470013918355, 0.008743314989260398, 0.007596142997499555, 0.007600023993290961, 0.007601912002428435, 0.007595371003844775, 0.007603242003824562, 0.007593526999698952, 0.007597921008709818, 0.0075974789942847565, 0.0075973360071657225, 0.007601220000651665, 0.007606940998812206, 0.007601656005135737, 0.00759723900409881, 0.007605614009662531, 0.007594020993565209, 0.007600252007250674, 0.00759709399426356, 0.007600234006531537, 0.0075962280097883195, 0.007598807002068497, 0.007603525009471923, 0.007601055011036806, 0.0075974270002916455, 0.007596968993311748, 0.007603539997944608, 0.0075965080031892285, 0.00760703299602028, 0.007597855001222342, 0.00759639500756748, 0.007594980008434504, 0.007600667013321072, 0.007602445999509655, 0.007594434995553456, 0.007611537992488593, 0.007598918993608095, 0.007601358011015691, 0.0076063329906901345, 0.007595650997245684, 0.007595221992232837, 0.007599107004352845, 0.007600204990012571, 0.0076230879931245, 0.007600480006658472, 0.007597973992233165, 0.007597944000735879];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.019488182006170973;0.021177340007852763;;;1.0866760173497412;;;[0.03505963001225609, 0.035031973995501176, 0.026795704980031587, 0.025116592994891107, 0.025119147991063073, 0.02511618500284385, 0.025123985004029237, 0.021028777002356946, 0.021255279003526084, 0.02117634798923973, 0.021034429999417625, 0.022256758995354176, 0.02109612399362959, 0.021042994994786568, 0.0211073190002935, 0.020133019002969377, 0.021183736011153087, 0.01986658200621605, 0.02163239299261477, 0.020060622016899288, 0.02202508199843578, 0.020735701997182332, 0.020889421008178033, 0.020425468988833018, 0.020550871995510533, 0.020274113994673826, 0.020216493008774705, 0.02024692799022887, 0.01949221600079909, 0.020345026001450606, 0.02006962000450585, 0.020528330001980066, 0.020398318010848016, 0.0207101319974754, 0.02021235300344415, 0.020588280021911487, 0.019633308009360917, 0.020656239008530974, 0.01963371400779579, 0.02071369298209902, 0.01956822900683619, 0.020964290990377776, 0.019488182006170973, 0.020919497008435428, 0.01952457100560423, 0.02102442001341842, 0.019878062012139708, 0.021317318009096198, 0.020275693997973576, 0.022119936009403318];[0.022180097992531955, 0.022317447990644723, 0.02415968501009047, 0.02255799900740385, 0.02180635600234382, 0.0235056590026943, 0.023546014999737963, 0.021561400004429743, 0.02280272800999228, 0.023666711000259966, 0.022344879995216615, 0.021235991007415578, 0.023911076001240872, 0.02249416901031509, 0.021177340007852763, 0.023465923994081095, 0.02249594801105559, 0.02129615200101398, 0.023129458000767045, 0.022686413998599164, 0.02195396499882918, 0.023167448001913726, 0.023667543995543383, 0.022158573003252968, 0.021362045998102985, 0.023789836996002123, 0.02265928400447592, 0.021905503002926707, 0.02364628699433524, 0.02332830299565103, 0.02207051000732463, 0.02218189100676682, 0.02406847500242293, 0.022680338006466627, 0.022210515002370812, 0.0234643210133072, 0.022887187005835585, 0.021877064995351247, 0.022161832996062003, 0.023594056998263113, 0.022683310002321377, 0.022355010005412623, 0.02377305700792931, 0.02208719600457698, 0.02163169698906131, 0.023735321999993175, 0.02327825900283642, 0.022908704006113112, 0.022691448000841774, 0.02378710699849762];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.004146173014305532;0.00874542999372352;;;2.1092776310947903;;;[0.004160095995757729, 0.004146173014305532, 0.004153500995016657, 0.004149258980760351, 0.004149423009948805, 0.0041495970071991906, 0.004153631001827307, 0.004162265002378263, 0.004149125001276843, 0.007147436001105234, 0.00713905600423459, 0.0074072360002901405, 0.007406613018247299, 0.007702902992605232, 0.007706010990659706, 0.008028868003748357, 0.008031210993067361, 0.008390415998292156, 0.008388279005885124, 0.008536992987501435, 0.00858439398871269, 0.008583148999605328, 0.008587322998209856, 0.00858687498839572, 0.008580180001445115, 0.00858524399518501, 0.008581998001318425, 0.008583839997299947, 0.008583300004829653, 0.008581065994803794, 0.008586807001847774, 0.008583072005421855, 0.008580566005548462, 0.00858298000821378, 0.008582758993725292, 0.008585015995777212, 0.008578102002502419, 0.00857976998668164, 0.008581524001783691, 0.008583012997405604, 0.008583105998695828, 0.008581764996051788, 0.00858040300954599, 0.008586231007939205, 0.008581627014791593, 0.008589043995016254, 0.008582687005400658, 0.008588670010794885, 0.008582355992984958, 0.008583620001445524];[0.00878314400324598, 0.008754476992180571, 0.008749511995119974, 0.008749187996727414, 0.008762556986766867, 0.00875909099704586, 0.008748389998800121, 0.008745628991164267, 0.00875181399169378, 0.00874542999372352, 0.008753308007726446, 0.008746241990593262, 0.008757805000641383, 0.00875126499158796, 0.00877690599008929, 0.008750622000661679, 0.008753632995649241, 0.008748428997932933, 0.008758626005146652, 0.008770308006205596, 0.008760097989579663, 0.008759744989220053, 0.008765902995946817, 0.008750052002142183, 0.008763455000007525, 0.008755048998864368, 0.008753176996833645, 0.008750577995670028, 0.008751728004426695, 0.008762380995904095, 0.008758677999139763, 0.008753922011237592, 0.008760952987358905, 0.008753870002692565, 0.008759774005739018, 0.0087524209957337, 0.008758457988733426, 0.008755561997531913, 0.00876082900504116, 0.008771097011049278, 0.008753562011406757, 0.008752653011470102, 0.008757842995692044, 0.008757260991842486, 0.008757197996601462, 0.008752791007282212, 0.008770977990934625, 0.008757666000747122, 0.00876316700305324, 0.008769496998866089];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.02467066000099294;0.04704509700241033;;;1.9069249464958322;;;[0.024679857000592165, 0.02467737799452152, 0.024683714989805594, 0.024678493005922064, 0.024672756000654772, 0.024680776012246497, 0.024681880007847212, 0.024679205991560593, 0.024677053006598726, 0.02467535600590054, 0.024678955000126734, 0.024673819993040524, 0.024681540977326222, 0.024680639995494857, 0.024681249997229315, 0.02467774999968242, 0.02467257199168671, 0.024674887012224644, 0.02467066000099294, 0.02467312102089636, 0.02467178599908948, 0.024679898997419514, 0.024672855011885986, 0.0246740000002319, 0.024676771005033515, 0.024684549993253313, 0.02467481599887833, 0.024677622990566306, 0.024676504006492905, 0.024679023001226597, 0.024677795998286456, 0.02468987798783928, 0.024816894001560286, 0.024674041982507333, 0.02467506198445335, 0.02467220999824349, 0.02467490300477948, 0.02467929599515628, 0.02467572498426307, 0.024681865004822612, 0.024677158013219014, 0.024677950001205318, 0.024686113014467992, 0.024684822012204677, 0.024678002984728664, 0.024672421990544535, 0.024678899004356936, 0.024678406000020914, 0.024676936998730525, 0.024674503001733683];[0.054145314992638305, 0.05005656099820044, 0.04795899800956249, 0.047965234000002965, 0.04706862400053069, 0.047079884010599926, 0.04708827099238988, 0.047097322007175535, 0.047482614987529814, 0.047056901996256784, 0.04707074999168981, 0.04704509700241033, 0.05084569600876421, 0.049828318995423615, 0.04793666399200447, 0.04837791000318248, 0.047953771994798444, 0.0470592880010372, 0.047065856007975526, 0.04707944100664463, 0.047076328002731316, 0.0470688179921126, 0.04754932501236908, 0.04709522800112609, 0.04707535599300172, 0.04983755300054327, 0.04794490600761492, 0.0479502170055639, 0.04708028600725811, 0.04747832000430208, 0.04707200999837369, 0.04708673000277486, 0.04708601800666656, 0.047093015993596055, 0.047077293012989685, 0.04707315799896605, 0.0502737659990089, 0.05083044999628328, 0.04981019000115339, 0.04794767199200578, 0.04792929500399623, 0.04706760699627921, 0.04708065900194924, 0.047467468000832014, 0.04706243499822449, 0.04706416599219665, 0.04708174800907727, 0.047083530997042544, 0.04707031499128789, 0.05083874799311161];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.007659612005227245;0.007884474995080382;;;1.0293569686949784;;;[0.007670955004869029, 0.007668488004128449, 0.007667070007300936, 0.0076681729988195, 0.0076667599932989106, 0.007666983990930021, 0.007668505000765435, 0.007673580999835394, 0.007668758000363596, 0.007659612005227245, 0.007675899993046187, 0.007666587000130676, 0.007667500001844019, 0.007670318009331822, 0.007665138997253962, 0.007667035999475047, 0.007676410008571111, 0.007669614991755225, 0.007667551006306894, 0.0076680479978676885, 0.007669532991712913, 0.007667340993066318, 0.00766899500740692, 0.007669698024983518, 0.007666197998332791, 0.007664714998099953, 0.007670995008083992, 0.0076677059987559915, 0.0076631850097328424, 0.007671232000575401, 0.007667707992368378, 0.007669017999432981, 0.007676987006561831, 0.00766455200209748, 0.0076640089973807335, 0.007666693010833114, 0.00766497700533364, 0.0076633699936792254, 0.0076667929970426485, 0.0076671720162266865, 0.007666961013455875, 0.007666901001357473, 0.007667608995689079, 0.007665199009352364, 0.007668026984902099, 0.007668181002372876, 0.007665448007173836, 0.007666321980650537, 0.007663695985684171, 0.007666962002986111];[0.007900715005234815, 0.00789423700189218, 0.007884474995080382, 0.00789208100468386, 0.007892898996942677, 0.007899611999164335, 0.007884744001785293, 0.007885604005423374, 0.007887799001764506, 0.007888647000072524, 0.007890975000918843, 0.007898286989075132, 0.007915683992905542, 0.007889890010119416, 0.007899067000835203, 0.007898631010903046, 0.007893576999776997, 0.007887275001849048, 0.007890251989010721, 0.007891146990004927, 0.007894495996879414, 0.007887509011197835, 0.007901971999672242, 0.007889597996836528, 0.007898288997239433, 0.00789645200711675, 0.007896725001046434, 0.007893449001130648, 0.007891481000115164, 0.007894602997112088, 0.007887585001299158, 0.007902044002548791, 0.007885646002250724, 0.007890442997450009, 0.007894816997577436, 0.007889901011367328, 0.00789475099008996, 0.007890318011050113, 0.007891910005128011, 0.00789971899939701, 0.007893383997725323, 0.007892919995356351, 0.007896876006270759, 0.007884646009188145, 0.007898237003246322, 0.007889511995017529, 0.007909307998488657, 0.00789056799840182, 0.007894406007835642, 0.007893369998782873];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.002523433999158442;0.004541438989690505;;;1.7997058735061278;;;[0.0025364979956066236, 0.0025297990068793297, 0.002526823998778127, 0.0025285439915023744, 0.0025300819979747757, 0.0025313119986094534, 0.002526363983633928, 0.0025283549912273884, 0.0025253530038753524, 0.0025269370089517906, 0.002527426986489445, 0.0025255780055886135, 0.002534266997827217, 0.0025280940026277676, 0.0025236049987142906, 0.00252444799116347, 0.00252785200427752, 0.002524951007217169, 0.0025247020239476115, 0.002525333999074064, 0.0025288879842264578, 0.002527846983866766, 0.0025295769883086905, 0.0025247559824492782, 0.0025387519999640062, 0.002527467004256323, 0.0025250370090361685, 0.002526539989048615, 0.0025244819989893585, 0.0025263940187869594, 0.0025241830007871613, 0.0025264209980377927, 0.0025258480018237606, 0.0025256790104322135, 0.0025289019977208227, 0.0025247750018024817, 0.002530176003347151, 0.0025245900033041835, 0.0025314890226582065, 0.002525707008317113, 0.0025304350128863007, 0.0025239750102628022, 0.002528734999941662, 0.0025245689903385937, 0.002527511998778209, 0.0025244670105166733, 0.0025291459896834567, 0.002523433999158442, 0.002535001010983251, 0.0025242889969376847];[0.004549784993287176, 0.00454186400747858, 0.004543975999695249, 0.004565998999169096, 0.004551605001324788, 0.004552964004687965, 0.004548626995529048, 0.004541438989690505, 0.0045520129933720455, 0.004558173997793347, 0.00454961700597778, 0.004548573997453786, 0.004554411003482528, 0.0045573270035674796, 0.004556491985567845, 0.004553559992928058, 0.0045453080092556775, 0.004558983011520468, 0.00454787899798248, 0.004556421001325361, 0.004562155998428352, 0.004562048998195678, 0.004557034000754356, 0.004554716986604035, 0.004542401002254337, 0.004551250996883027, 0.004554872997687198, 0.004546498006675392, 0.004550599987851456, 0.004549241013592109, 0.004549110002699308, 0.004554604995064437, 0.004553424994810484, 0.004549221994238906, 0.004547530988929793, 0.004550001001916826, 0.004560209999908693, 0.004564974995446391, 0.004546421987470239, 0.004553963997750543, 0.00455393799347803, 0.004568224991089664, 0.004556140003842302, 0.004555252002319321, 0.004563143011182547, 0.004554546001600102, 0.004564884002320468, 0.004553997001494281, 0.004553733000648208, 0.0045517749967984855];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.011643381993053481;0.013560845996835269;;;1.1646827360749445;;;[0.02412386698415503, 0.02411394499358721, 0.024111942009767517, 0.016654769991873764, 0.01665681999293156, 0.01665249800134916, 0.013383826008066535, 0.01338103499438148, 0.013383703990257345, 0.01217885898950044, 0.012653515004785731, 0.012424040993209928, 0.011644003985566087, 0.011962928008870222, 0.01187694699910935, 0.012410308991093189, 0.012654470992856659, 0.012325502000749111, 0.011879965008120053, 0.011885202999110334, 0.011962984994170256, 0.011884131992701441, 0.012135457000113092, 0.012384694011416286, 0.01224971101328265, 0.012137207988416776, 0.011649146981653757, 0.01188363200344611, 0.01187806400412228, 0.012008488003630191, 0.012213699010317214, 0.012763521997840144, 0.012051507001160644, 0.01196794499992393, 0.011971505009569228, 0.0119656510069035, 0.012124749991926365, 0.012228603998664767, 0.0127382290083915, 0.012228222985868342, 0.011743515991838649, 0.011800152991781943, 0.011888123000971973, 0.011884797000675462, 0.012025473988614976, 0.011867883004015312, 0.012222366000059992, 0.01232426099886652, 0.011643381993053481, 0.01179830200271681];[0.01390259899199009, 0.014373333993717097, 0.013758536995737813, 0.013728947000345215, 0.014233409005100839, 0.01361995399929583, 0.013772663995041512, 0.01406000999850221, 0.013618286000564694, 0.013832490003551356, 0.013762832997599617, 0.013616060998174362, 0.013977123002405278, 0.013686511010746472, 0.013654007998411544, 0.014318788991658948, 0.013606987995444797, 0.013719055001274683, 0.014053160004550591, 0.013612873997772112, 0.014280475996201858, 0.013774963998002931, 0.013618212993605994, 0.013911970003391616, 0.013694313005544245, 0.013640495992149226, 0.014264580997405574, 0.014027716999407858, 0.013652627996634692, 0.014363620997755788, 0.013560845996835269, 0.013768724995316006, 0.013908585999161005, 0.013613232993520796, 0.014287795012933202, 0.013754001003690064, 0.01362211701052729, 0.01403897299314849, 0.013687244994798675, 0.013649358006659895, 0.014290870007243939, 0.013965488993562758, 0.01371074200142175, 0.014108218005276285, 0.013637144002132118, 0.013772650010650977, 0.013989638988277875, 0.013622457001474686, 0.014285515004303306, 0.013894249001168646];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  izqk,goq,alk,fon,vlj,ibnj->zgabfv
         Naive scaling:  13
     Optimized scaling:  8
      Naive FLOP count:  2.920e+20
  Optimized FLOP count:  2.630e+11
   Theoretical speedup:  1.110e+9
  Largest intermediate:  2.890e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq        izqk,alk,vlj,ibnj,fngq->zgabfv
   6           GEMM        alk,izqk->alizq           vlj,ibnj,fngq,alizq->zgabfv
   6           GEMM        ibnj,vlj->ibnvl              fngq,alizq,ibnvl->zgabfv
   8           TDOT    ibnvl,alizq->bnvazq                   fngq,bnvazq->zgabfv
   8           TDOT    bnvazq,fngq->zgabfv                        zgabfv->zgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.074e+9
  Optimized FLOP count:  1.074e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  1.208e+11
   Theoretical speedup:  1.812e+7
  Largest intermediate:  3.020e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.287e+11
   Theoretical speedup:  9.570e+6
  Largest intermediate:  9.060e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  6.282e+10
   Theoretical speedup:  2.178e+6
  Largest intermediate:  1.510e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  1.224e+11
   Theoretical speedup:  1.118e+6
  Largest intermediate:  4.530e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.550e+15
  Optimized FLOP count:  4.832e+10
   Theoretical speedup:  1.769e+5
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   8           TDOT    vjak,idbnj->vakidbn              fngidzk,vakidbn->dzgabfv
  10              0 vakidbn,fngidzk->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  10
      Naive FLOP count:  8.550e+15
  Optimized FLOP count:  9.583e+10
   Theoretical speedup:  8.922e+4
  Largest intermediate:  2.265e+8 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   7           GEMM      alk,idzqk->alidzq        vlj,idbnj,fngq,alidzq->dzgabfv
   7           GEMM      idbnj,vlj->idbnvl           fngq,alidzq,idbnvl->dzgabfv
   9           GEMM  alidzq,fngq->alidzfng              idbnvl,alidzfng->dzgabfv
  10              0 alidzfng,idbnvl->dzgabfv                    dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  iznj,ibnj->zb
         Naive scaling:  5
     Optimized scaling:  5
      Naive FLOP count:  4.295e+9
  Optimized FLOP count:  4.295e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          ibnj,iznj->zb                                zb->zb

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  idzqk,goq,alk,fon,vlj,idbnj->dzgabfv
         Naive scaling:  14
     Optimized scaling:  9
      Naive FLOP count:  5.344e+14
  Optimized FLOP count:  4.062e+10
   Theoretical speedup:  1.316e+4
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          fon,goq->fngq     idzqk,alk,vlj,idbnj,fngq->dzgabfv
   5           TDOT          vlj,alk->vjak        idzqk,idbnj,fngq,vjak->dzgabfv
   8           TDOT    fngq,idzqk->fngidzk           idbnj,vjak,fngidzk->dzgabfv
   9              0 fngidzk,idbnj->fgdzkbj                 vjak,fgdzkbj->dzgabfv
   9           TDOT  fgdzkbj,vjak->dzgabfv                      dzgabfv->dzgabfv

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.020545742998365313;0.05063919100211933;;;2.4647047812361107;;;[0.025827577002928592, 0.02564004500163719, 0.02286091900896281, 0.022977680986514315, 0.02194033698469866, 0.02192429400747642, 0.021620290004648268, 0.021828323995578103, 0.021197505993768573, 0.021294534992193803, 0.02101229500840418, 0.021460677991854027, 0.020723009991343133, 0.020979441003873944, 0.020884912999463268, 0.020950009988155216, 0.020800038997549564, 0.02145499199104961, 0.020881378994090483, 0.02089362400874961, 0.02124855000874959, 0.021012590994359925, 0.021124250008142553, 0.021617974998662248, 0.021350923998397775, 0.02128210999944713, 0.021180690004257485, 0.0213386410032399, 0.020879374002106488, 0.021040527994045988, 0.021148622006876394, 0.020712593002826907, 0.02111873599642422, 0.021301414992194623, 0.020784011998330243, 0.020817089010961354, 0.021627387002808973, 0.020941615002811886, 0.021125616010976955, 0.021618953993311152, 0.021598812003503554, 0.020926825003698468, 0.021038092992966995, 0.021649704984156415, 0.02107224600331392, 0.021180661002290435, 0.020545742998365313, 0.020629434002330527, 0.020936309010721743, 0.02121686900500208];[0.05766531400149688, 0.05548392600030638, 0.06139969801006373, 0.05502658701152541, 0.06024494499433786, 0.05694862300879322, 0.05063919100211933, 0.060962706003920175, 0.06058443899382837, 0.06141535700589884, 0.05567835900001228, 0.05831770000804681, 0.05789459699008148, 0.05474594699626323, 0.06100570499256719, 0.05718401199555956, 0.05945900399819948, 0.061438384000211954, 0.05801370699191466, 0.058355920991743915, 0.06221931500476785, 0.05918583899619989, 0.05573499599995557, 0.06262475800758693, 0.05823206099739764, 0.056307644001208246, 0.06326209999679122, 0.059194440007559024, 0.054951149999396876, 0.06204463400354143, 0.05637221700453665, 0.058332724001957104, 0.06190261599840596, 0.05977058599819429, 0.055028970004059374, 0.06087339000077918, 0.0570717239897931, 0.05854806900606491, 0.05873298700316809, 0.05712884599051904, 0.0608602529973723, 0.05835583100270014, 0.057193180997273885, 0.061458766998839565, 0.05902122298721224, 0.05806112100253813, 0.06129431299632415, 0.05858654799521901, 0.0580075530015165, 0.06184658499842044];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.002083322004182264;0.0017019869992509484;;;0.8169582022530427;;;[0.0021009669872000813, 0.0020973519858671352, 0.002098005003063008, 0.002094234005198814, 0.002115878975018859, 0.002117553012794815, 0.002085769985569641, 0.0020888930012006313, 0.002091326008667238, 0.0020958550012437627, 0.0021138049924047664, 0.0020972759812138975, 0.002083322004182264, 0.0031269369792426005, 0.0031270479958038777, 0.003122264999547042, 0.0031383450113935396, 0.003126110997982323, 0.0031173020106507465, 0.0031416540005011484, 0.0031189449946396053, 0.0031246440048562363, 0.0031214809860102832, 0.0031232139881467447, 0.0031306669989135116, 0.0031192369933705777, 0.003121834000921808, 0.0031249860185198486, 0.0031217840005410835, 0.0031236140057444572, 0.0031236560171237215, 0.0031274870125344023, 0.003122951995464973, 0.0031273279892047867, 0.0031230820022756234, 0.0031214940099744126, 0.0031269759929273278, 0.003124071008642204, 0.0031235609931172803, 0.0031235190108418465, 0.003123883012449369, 0.0031246330036083236, 0.0031244989950209856, 0.0031315639935201034, 0.0031201650126604363, 0.003123096001218073, 0.0031238219962688163, 0.0031213629990816116, 0.0031286110170185566, 0.003121400994132273];[0.0017185250035254285, 0.001712864002911374, 0.0017095759976655245, 0.0017054269992513582, 0.0017078149976441637, 0.0017064120038412511, 0.0017076439980883151, 0.001708716998109594, 0.0017076609947253019, 0.0017056729993782938, 0.0017031940078595653, 0.0017072229966288432, 0.0017098690004786476, 0.0017074629868147895, 0.0017090050096157938, 0.001708188996417448, 0.0017112549976445735, 0.0017057539953384548, 0.0017072479968192056, 0.0017049469897756353, 0.0017091320041799918, 0.0017029099981300533, 0.0017097160016419366, 0.0017054219933925197, 0.0017064889980247244, 0.0017039490048773587, 0.0017071220063371584, 0.0017093469941755757, 0.0017090660112444311, 0.0017075209907488897, 0.001707368006464094, 0.0017087799933506176, 0.001707647999865003, 0.0017025550041580573, 0.001709022995783016, 0.0017045529966708273, 0.0017082359991036355, 0.0017066029977286234, 0.001715723003144376, 0.0017035550117725506, 0.0017088750028051436, 0.0017069909954443574, 0.001705938993836753, 0.0017070850008167326, 0.0017075850046239793, 0.0017083849961636588, 0.0017104419966926798, 0.001704845009953715, 0.001716629005386494, 0.0017019869992509484];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.08118034699873533;0.11119397298898548;;;1.3697154188158092;;;[0.08948247901571449, 0.08635756999137811, 0.08184764899488073, 0.08610848398529924, 0.08405774598941207, 0.0833319850062253, 0.08118034699873533, 0.08534425699326675, 0.08561997598735616, 0.08263428100326564, 0.08560494998528156, 0.08336394600337371, 0.08235695499752183, 0.08258555000065826, 0.08582800299336668, 0.08367351700144354, 0.08650536999630276, 0.08636051700159442, 0.08509093799511902, 0.0855370689969277, 0.08443601899489295, 0.0858655570045812, 0.0851477209944278, 0.08603076600411441, 0.08574551899801008, 0.08484102199145127, 0.08429844200145453, 0.08733571199991275, 0.08373691099404823, 0.0872103660076391, 0.0836894200037932, 0.08792725301464088, 0.0871733269887045, 0.08361946899094619, 0.08794120600214228, 0.08444963301008102, 0.08757836600125302, 0.08643972499703523, 0.08400415399228223, 0.08722349900926929, 0.08435572401504032, 0.08614172899979167, 0.08799680799711496, 0.08243318299355451, 0.08895987499272451, 0.08514511500834487, 0.08511076201102696, 0.0890662500023609, 0.08524119800131302, 0.08480074199906085];[0.11855425099201966, 0.11781456400058232, 0.11392319199512713, 0.11220824500196613, 0.11371309800597373, 0.11346607599989511, 0.11202056000183802, 0.11405638200812973, 0.11638237899751402, 0.11697570199612528, 0.11713666499417741, 0.11400135498843156, 0.11462009100068826, 0.11953050798911136, 0.11516056300024502, 0.11119397298898548, 0.1144291070086183, 0.11894295999081805, 0.11334952499601059, 0.11646784699405544, 0.11510856500535738, 0.1131915250007296, 0.1157214720005868, 0.11980160800158046, 0.11800912000762764, 0.11374620998685714, 0.11548877999302931, 0.11993507501028944, 0.11589867201109882, 0.11321904399665073, 0.11702793400036171, 0.12018811499001458, 0.11726009500853252, 0.11314336500072386, 0.1152295499923639, 0.12098053899535444, 0.1184096579963807, 0.11299361501005478, 0.11615006500505842, 0.1210402860015165, 0.11571970500517637, 0.11429377400781959, 0.11954607200459577, 0.1174669510073727, 0.11565031799545977, 0.11826479200681206, 0.11946793599054217, 0.11688829500053544, 0.11561553001229186, 0.11913445999380201];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.007521439008996822;0.010431433998746797;;;1.3868933838683215;;;[0.007521439008996822, 0.007551891001639888, 0.013613825998618267, 0.014990088995546103, 0.015308861009543762, 0.01530600398837123, 0.015312631003325805, 0.01531475099909585, 0.015313077994505875, 0.01531555199471768, 0.01530492199526634, 0.015310289018088952, 0.015316400007577613, 0.015315994998672977, 0.015306093002436683, 0.01530855699093081, 0.015323236992117018, 0.015320287013310008, 0.015312914983951487, 0.01531025700387545, 0.015304344007745385, 0.015316022007027641, 0.015313516996684484, 0.015314410993596539, 0.015312460993300192, 0.015313829993829131, 0.015311733004637063, 0.01531496099778451, 0.0153120240138378, 0.015311710012611002, 0.0153239119972568, 0.01531508298648987, 0.015320442980737425, 0.015318044999730773, 0.01530463999370113, 0.015322240986279212, 0.015314885007683188, 0.015312582996557467, 0.01530922700476367, 0.015316122997319326, 0.01531458600948099, 0.015323440005886368, 0.015318218007450923, 0.01531514700036496, 0.015303956010029651, 0.01531080700806342, 0.015309341993997805, 0.015321290004067123, 0.015315381999243982, 0.015313237003283575];[0.010444881991134025, 0.010448100001667626, 0.010437450007884763, 0.011015586002031341, 0.010441664009704255, 0.01044367799477186, 0.010437014992930926, 0.010433040995849296, 0.010439210003823973, 0.010436611992190592, 0.010452014990733005, 0.010447840002598241, 0.010438704994157888, 0.010450041998410597, 0.010444890009239316, 0.010450267000123858, 0.010440969010232948, 0.010435832009534352, 0.0104452210071031, 0.010438343000714667, 0.01044034400547389, 0.010435011994559318, 0.010438655997859314, 0.010443153005326167, 0.010435767995659262, 0.010437600998557173, 0.010437813005410135, 0.01044087900663726, 0.010446551998029463, 0.010435602001962252, 0.010440853002364747, 0.010439317993586883, 0.01043874298920855, 0.01044066299800761, 0.010448326996993273, 0.010434821000671946, 0.010438804994919337, 0.010435460004373454, 0.010439094010507688, 0.010460795005201362, 0.010439575009513646, 0.010435976000735536, 0.010438974990393035, 0.010450283996760845, 0.01043925700651016, 0.010431433998746797, 0.010440130994538777, 0.010437182994792238, 0.010436818993184716, 0.01043723699694965];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.015298676997190341;0.010432789000333287;;;0.6819406019389328;;;[0.015317714991397224, 0.015313039984903298, 0.015300970000680536, 0.015305378983612172, 0.015312784002162516, 0.015317778001190163, 0.015305038017686456, 0.015317575991502963, 0.015304743996239267, 0.015312996983993798, 0.015304612999898382, 0.01530748799268622, 0.015306367989978753, 0.015312402989366092, 0.015307406007195823, 0.01531889900797978, 0.015307057998143137, 0.015313556985347532, 0.015311598996049725, 0.015313839990994893, 0.015305236011045054, 0.015308419009670615, 0.015320254999096505, 0.015312186005758122, 0.01530864101368934, 0.015314042000682093, 0.015309236012399197, 0.01531739899655804, 0.01531687899841927, 0.015330702008213848, 0.015304204018320888, 0.015304671993362717, 0.015298676997190341, 0.015311850016587414, 0.015304165994166397, 0.015307875000871718, 0.01530766999348998, 0.015308225993067026, 0.015306229004636407, 0.015309351016185246, 0.015305352993891574, 0.01531649800017476, 0.015307412002584897, 0.015317259007133543, 0.015312799994717352, 0.015311444003600627, 0.01530338599695824, 0.015310581002268009, 0.015307055989978835, 0.015316108998376876];[0.010452642003656365, 0.010446177999256179, 0.01044059700507205, 0.010434085997985676, 0.010436188997118734, 0.01043665999895893, 0.010438611003337428, 0.010433317991555668, 0.010439177000080235, 0.010433944000396878, 0.010434158000862226, 0.010434615003759973, 0.010436135999043472, 0.01043556998774875, 0.010440241996548139, 0.010432828988996334, 0.010444091996760108, 0.010441721009556204, 0.010441100006573834, 0.01043497100181412, 0.010439424993819557, 0.010433415009174496, 0.010435319010866806, 0.010435422998853028, 0.010437600009026937, 0.010437144999741577, 0.01045185700058937, 0.010433000003104098, 0.010438705008709803, 0.01043405500240624, 0.010435778996907175, 0.010443769002449699, 0.010437303004437126, 0.010433722985908389, 0.010434116993565112, 0.010432789000333287, 0.010436473996378481, 0.010433684001327492, 0.010436456999741495, 0.010437275996082462, 0.010435603995574638, 0.010442416009027511, 0.010439762991154566, 0.010437493998324499, 0.010439131991006434, 0.010435461008455604, 0.010437221004394814, 0.01044709600682836, 0.010439247998874635, 0.010438450000947341];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0454260440019425;0.14445819199318066;;;3.180074232019926;;;[0.04660771599446889, 0.050270610008738004, 0.051094772992655635, 0.047322405996965244, 0.05168422500719316, 0.04550160499638878, 0.046479184995405376, 0.047589321999112144, 0.04800382199755404, 0.0455222290038364, 0.04775277400040068, 0.04799118300434202, 0.04950059799011797, 0.04638400500698481, 0.04744638199917972, 0.05151499500789214, 0.04720459999225568, 0.046666741007356904, 0.04616682499181479, 0.048096515020006336, 0.04903980500239413, 0.04642665799474344, 0.05230726700392552, 0.0466485330107389, 0.047119240000029095, 0.050983653985895216, 0.04623315700155217, 0.04619933299545664, 0.05354644200997427, 0.04789070900005754, 0.046951830983744, 0.04885289700177964, 0.04768081799556967, 0.0454260440019425, 0.047808328992687166, 0.05168490100186318, 0.047781337998458184, 0.045444631003192626, 0.04827086901059374, 0.052127040005871095, 0.046073094999883324, 0.046471319990814663, 0.04795042201294564, 0.04763271899719257, 0.04621898599725682, 0.04686956100340467, 0.04628308599058073, 0.04784982098499313, 0.047193657999741845, 0.04665174099500291];[0.15288970999245066, 0.1467487269983394, 0.14886442899296526, 0.14874910900834948, 0.14497719900100492, 0.14679522700316738, 0.1495424510067096, 0.1461826610029675, 0.14589601100306027, 0.14973976599867456, 0.14856395000242628, 0.14445819199318066, 0.14965783699881285, 0.1499470940034371, 0.1469440140062943, 0.14843255099549424, 0.14930928600369953, 0.15119227599643636, 0.1511778849962866, 0.14634242199826986, 0.1507663730008062, 0.14936744299484417, 0.1501800839905627, 0.15087530099845026, 0.14827275299467146, 0.15003249699657317, 0.14634069299791008, 0.1489023210015148, 0.14973283700237516, 0.14941722300136462, 0.15014797099865973, 0.1518636570108356, 0.1523282679991098, 0.15087496499472763, 0.15260875099920668, 0.14880195099976845, 0.14970924799854401, 0.15097793900349643, 0.15199781600676943, 0.14950971299549565, 0.14827024699479807, 0.14785377000225708, 0.15298364699992817, 0.15072000499640126, 0.14983814900915604, 0.14901233800628688, 0.15256627099006437, 0.15072407000116073, 0.14929641800699756, 0.15324262400099542];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.0052001209842273965;0.00841248499637004;;;1.617747937381868;;;[0.005212995005422272, 0.0052052340033696964, 0.005220916005782783, 0.0052001209842273965, 0.005208305999985896, 0.009032985020894557, 0.009087954997085035, 0.00919672500458546, 0.00970369199058041, 0.010300430018105544, 0.010741379010141827, 0.010993330986821093, 0.010986310982843861, 0.010989553993567824, 0.011007004985003732, 0.010971384996082634, 0.010989326998242177, 0.010975448996759951, 0.010989844013238326, 0.010985111992340535, 0.01097619699430652, 0.010973731987178326, 0.010970401010126807, 0.010974742996040732, 0.010993175994371995, 0.010983386018779129, 0.010974836011882871, 0.010986350011080503, 0.010982543986756355, 0.010980573992128484, 0.010964982007863, 0.01099383099062834, 0.010978047997923568, 0.010972802003379911, 0.010973495998769067, 0.010972689007758163, 0.010970594987156801, 0.010988581998390146, 0.01098764399648644, 0.010978874997817911, 0.010986295994371176, 0.010986364999553189, 0.010981837011058815, 0.010978457008604892, 0.01098530700255651, 0.011000427010003477, 0.011012494011083618, 0.010982038002111949, 0.01096167298965156, 0.010988127993186936];[0.008437929005594924, 0.008446089006611146, 0.00842136399296578, 0.008951558993430808, 0.008434816991211846, 0.00843518199690152, 0.008439678000286222, 0.008435675990767777, 0.008425398991676047, 0.008429741006693803, 0.008434394010691904, 0.008436495991190895, 0.008454757000436075, 0.008444797989795916, 0.008435739000560716, 0.008445341998594813, 0.00841747599770315, 0.008453087008092552, 0.00842403199931141, 0.008435608993750066, 0.008428831992205232, 0.008441939004114829, 0.008448495995253325, 0.008434726987616159, 0.008434008996118791, 0.008431802998529747, 0.008443811995675787, 0.008433579991105944, 0.008435644005658105, 0.008421172009548172, 0.008433662005700171, 0.008437791999313049, 0.00841248499637004, 0.008444382008747198, 0.008431096997810528, 0.008438756995019503, 0.008436168005573563, 0.00844919600058347, 0.008447781001450494, 0.00844652799423784, 0.008429765002802014, 0.008447814994724467, 0.008419876990956254, 0.008444478997262195, 0.008435661002295092, 0.008450454988633282, 0.00842768800794147, 0.008432324990280904, 0.008443077997071669, 0.008451515008346178];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.00423945501097478;0.00292066800466273;;;0.6889253446732955;;;[0.0042546659969957545, 0.00425154399999883, 0.0042431190086063, 0.004244529001880437, 0.0042439770040800795, 0.0042477649985812604, 0.004248035009368323, 0.00423945501097478, 0.00423991700517945, 0.004245072006597184, 0.004252778002410196, 0.004244865020154975, 0.004242380993673578, 0.004241980001097545, 0.00424294600088615, 0.00424044301325921, 0.0042445690050954, 0.00425738601188641, 0.0042450979963177815, 0.004242251015966758, 0.00424688498605974, 0.0042441039986442775, 0.004246562006301247, 0.004253307008184493, 0.004248146986356005, 0.004247849996318109, 0.004251988008036278, 0.004244755007675849, 0.004240524998749606, 0.0042442900012247264, 0.004247489996487275, 0.004257977998349816, 0.004242999988491647, 0.004248972996720113, 0.004257502005202696, 0.004254968007444404, 0.004242885013809428, 0.004248207013006322, 0.004248129000188783, 0.004243582006893121, 0.0042420510144438595, 0.00424556499638129, 0.004244429990649223, 0.004247065982781351, 0.004246288008289412, 0.004249032004736364, 0.004258254004525952, 0.0042594100086716935, 0.004250293015502393, 0.004241935021127574];[0.0029303829942364246, 0.002925948007032275, 0.0029218459967523813, 0.0029254289984237403, 0.002928892005002126, 0.0029351549892453477, 0.002923795997048728, 0.0029280890012159944, 0.002939146012067795, 0.0029277200083015487, 0.00292066800466273, 0.0029251579981064424, 0.00292358199658338, 0.002924169006291777, 0.002926747009041719, 0.0029266769997775555, 0.002923360007116571, 0.002927733992692083, 0.0029244659963296726, 0.002927834997535683, 0.0029355030128499493, 0.002929733003838919, 0.0029218779964139685, 0.0029276120039867237, 0.0029218549898359925, 0.0029353419959079474, 0.0029253410029923543, 0.0029295199929038063, 0.0029225330072222278, 0.002947777000372298, 0.0029223150049801916, 0.002929672002210282, 0.002923346997704357, 0.0029286619974300265, 0.0029239120049169287, 0.0029385280067799613, 0.002924480999354273, 0.002951893999124877, 0.00292325000918936, 0.002935367010650225, 0.002920876009739004, 0.0029269290098454803, 0.00292091399023775, 0.002926932997070253, 0.0029259410075610504, 0.0029270869999891147, 0.0029223309975350276, 0.0029256559937493876, 0.002931869006715715, 0.0029391779971774668];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.042398076999234036;0.05065171900787391;;;1.1946701971598614;;;[0.053744773991638795, 0.048683061002520844, 0.049980923999100924, 0.04560560699610505, 0.04739358101505786, 0.04328400699887425, 0.04485590799595229, 0.043230437993770465, 0.04802864301018417, 0.04396140199969523, 0.04248261300381273, 0.042398076999234036, 0.04530425999837462, 0.044929427982424386, 0.047314106006524526, 0.04502497498469893, 0.04257068499282468, 0.04713968400028534, 0.0443712979904376, 0.04403421199822333, 0.04552358998626005, 0.04411232900747564, 0.044165155006339774, 0.04347736100316979, 0.04761490899545606, 0.044996588985668495, 0.04469344500103034, 0.04562443400209304, 0.04405477800173685, 0.04475103400181979, 0.044005821997416206, 0.044283662995439954, 0.045223380002425984, 0.04324257701227907, 0.042607711016898975, 0.0447714579931926, 0.04453094699420035, 0.045300953002879396, 0.04672275199845899, 0.045009996989392675, 0.044132023002021015, 0.043276324999169447, 0.04419294798572082, 0.04476154799340293, 0.04566927700943779, 0.04393868299666792, 0.044365819994709454, 0.04842334600107279, 0.04541552301088814, 0.043707107004593126];[0.056552914989879355, 0.05396694999944884, 0.05098852999799419, 0.05391706700902432, 0.05581884800631087, 0.054455882011097856, 0.05065171900787391, 0.055028568996931426, 0.05671291399630718, 0.058217830999637954, 0.053447878002771176, 0.053989774009096436, 0.055419242999050766, 0.054648193006869406, 0.05173152399947867, 0.054464815999381244, 0.05514924899034668, 0.05175698400125839, 0.05543451399717014, 0.05453359099919908, 0.0523485740122851, 0.054012933003832586, 0.054258003990980797, 0.05343177499889862, 0.053989267005817965, 0.054743895001593046, 0.05517394498747308, 0.05288262000249233, 0.05412084799900185, 0.0539458800049033, 0.05647718100226484, 0.05392983301135246, 0.053582125998218544, 0.0541430839948589, 0.05481760500697419, 0.05813592400227208, 0.05502264200185891, 0.052325229000416584, 0.05419613000412937, 0.055793367995647714, 0.052745150998816825, 0.058080060000065714, 0.05883810599334538, 0.05485955900803674, 0.05714276600338053, 0.05328263799310662, 0.05758670599607285, 0.054513962008059025, 0.0544147670007078, 0.05593839100038167];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.005272793991025537;0.00842067800113;;;1.5970049304907912;;;[0.005272793991025537, 0.010984781998558901, 0.011003151012118906, 0.010967534995870665, 0.010989251983119175, 0.010981732004438527, 0.010985307992086746, 0.010985916989739053, 0.01098133200139273, 0.010981890009134077, 0.010996921002515592, 0.010989157992298715, 0.010992001989507116, 0.010978197984513827, 0.010986709981807508, 0.010972357995342463, 0.010979387996485457, 0.01098878298944328, 0.010966595000354573, 0.010980412989738397, 0.010965759007376619, 0.010974659002386034, 0.010987332003423944, 0.01098713101237081, 0.010970652991090901, 0.01101580100657884, 0.010996965997037478, 0.010957432998111472, 0.010983829997712746, 0.010959260995150544, 0.01097210000443738, 0.011017123004421592, 0.01101030400604941, 0.010994068012223579, 0.010970386996632442, 0.010985983011778444, 0.010977442012517713, 0.01100886199856177, 0.01099914000951685, 0.010994260010193102, 0.011015544994734228, 0.010992946001351811, 0.010988463996909559, 0.011004768995917402, 0.011003966996213421, 0.010972309013595805, 0.010988208014168777, 0.011018010001862422, 0.011011449998477474, 0.010990316019160673];[0.008446396008366719, 0.00843340900610201, 0.008999151992611587, 0.008426608008448966, 0.008434247996774502, 0.008443708007689565, 0.00844309500826057, 0.008445198007393628, 0.008449510001810268, 0.008445098996162415, 0.008431455004028976, 0.008438254008069634, 0.0084392429998843, 0.00845050800126046, 0.008430575995589606, 0.0084423450025497, 0.00845961199956946, 0.008444553997833282, 0.008432192000327632, 0.008442485006526113, 0.008446697989711538, 0.008440592006081715, 0.008431897003902122, 0.00843668899324257, 0.008447610001894645, 0.008435260009719059, 0.008427993001532741, 0.008445717990980484, 0.008446356005151756, 0.00844633299857378, 0.008437744996626861, 0.00842513600946404, 0.00842067800113, 0.008427466993452981, 0.008437843003775924, 0.008425220992648974, 0.00844786100788042, 0.008441382989985868, 0.009768631003680639, 0.008462922007311136, 0.008435581999947317, 0.008424275991274044, 0.008428688001004048, 0.008453553993604146, 0.008445170999038965, 0.008428037006524391, 0.00843017800070811, 0.008435451003606431, 0.008458065000013448, 0.0084361839981284];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.02916403800190892;0.062271049988339655;;;2.135199864444825;;;[0.02917206901474856, 0.02917888999218121, 0.02916403800190892, 0.029170188994612545, 0.029167201995733194, 0.03365317199495621, 0.03684429002169054, 0.0368422719911905, 0.036844746995484456, 0.034611548006068915, 0.03393548500025645, 0.033945668998057954, 0.03394229299738072, 0.03393513501214329, 0.03394052101066336, 0.03607486900000367, 0.03676857199752703, 0.036842300003627315, 0.034610233997227624, 0.034614094998687506, 0.03462578800099436, 0.03460704500321299, 0.03683662399998866, 0.03684372900170274, 0.03461692998826038, 0.03461111099750269, 0.03462825201859232, 0.03461238299496472, 0.036846021001110785, 0.03461466000590008, 0.03396012799930759, 0.03393877098278608, 0.033937225001864135, 0.03393417299957946, 0.033934832012164406, 0.0368424719927134, 0.03460476599866524, 0.034603709005750716, 0.0346039239957463, 0.03393982599664014, 0.033943209011340514, 0.03394798499357421, 0.03393901698291302, 0.036844089001533575, 0.03460286698827986, 0.03461504699953366, 0.033935601997654885, 0.03393130699987523, 0.03393137300736271, 0.0339388010033872];[0.0880791789968498, 0.06613458000356331, 0.06394521899346728, 0.06339552300050855, 0.0634412439976586, 0.06473832701158244, 0.06411359200137667, 0.06349418500030879, 0.06361489000846632, 0.06446645098912995, 0.06314881599973887, 0.06371413001033943, 0.06530574099451769, 0.06620060399291106, 0.062271049988339655, 0.06360381399281323, 0.06380172300850973, 0.06551680699340068, 0.06422102499345783, 0.06510952400276437, 0.0645310289983172, 0.06283351298770867, 0.06400948199734557, 0.06549945600272622, 0.06319920399982948, 0.06449691999296192, 0.06504101400787476, 0.06507024499296676, 0.0630796270124847, 0.0654145170119591, 0.06491544599703047, 0.06378566499915905, 0.06416739399719518, 0.06499401299515739, 0.06615037799929269, 0.06413757900008932, 0.06525049400806893, 0.06555901099636685, 0.06306050199782476, 0.06419531899155118, 0.06624951999401674, 0.06730570200306829, 0.06462492200080305, 0.0643401990091661, 0.06599160000041593, 0.06320401000266429, 0.06507539199083112, 0.06636779999826103, 0.06624121700588148, 0.06320097899879329];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.0043283460108796135;0.00717265899584163;;;1.657136231209942;;;[0.004345612003817223, 0.004335776000516489, 0.004334255994763225, 0.0043283460108796135, 0.0043287229927955195, 0.0071406020142603666, 0.007135541993193328, 0.007411407001200132, 0.007410006001009606, 0.007708782010013238, 0.007720518988207914, 0.008033802005229518, 0.008025538001675159, 0.0083601299993461, 0.008386027999222279, 0.008389178008656017, 0.00859002600191161, 0.008592514001065865, 0.008584369003074244, 0.008585882998886518, 0.008580278983572498, 0.008585214003687724, 0.008580863999668509, 0.008588260010583326, 0.008580422989325598, 0.0085865129949525, 0.008586660012952052, 0.00858356298704166, 0.008583380986237898, 0.008586344003560953, 0.008582892987760715, 0.00858126899402123, 0.008586170006310567, 0.008582286012824625, 0.00858123498619534, 0.008602849004091695, 0.008585500007029623, 0.008583706003264524, 0.00858113200229127, 0.008587238000473008, 0.008583681992604397, 0.008592218000558205, 0.008588484997744672, 0.008591146994149312, 0.008580155990784988, 0.008591666017309763, 0.008581236004829407, 0.008594694008934312, 0.008583135000662878, 0.008582809998188168];[0.007184777001384646, 0.007193893994553946, 0.00717543599603232, 0.007183587993495166, 0.007174158992711455, 0.007173619989771396, 0.00717511099355761, 0.00717294099740684, 0.00717593300214503, 0.007175924998591654, 0.007175620005000383, 0.00717265899584163, 0.007175826001912355, 0.007175424005254172, 0.007178728992585093, 0.007175989012466744, 0.007178066007327288, 0.007176154002081603, 0.007175070000812411, 0.007176920989877544, 0.007178308005677536, 0.0071752349904272705, 0.007175744991400279, 0.0071771229995647445, 0.007178009997005574, 0.007176226004958153, 0.00717614300083369, 0.007175196995376609, 0.007174496000516228, 0.007175300008384511, 0.00717853699461557, 0.00717537799209822, 0.007178925996413454, 0.007179036008892581, 0.007178603002103046, 0.007175843013101257, 0.007194934005383402, 0.0071753069933038205, 0.007181766006397083, 0.007189333002315834, 0.007178662010119297, 0.0071784470055717975, 0.007177613995736465, 0.007176859988248907, 0.007178159998147748, 0.00717859499854967, 0.007180293003330007, 0.007177075996878557, 0.007176797007559799, 0.0071757959958631545];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.003079580987105146;0.0022775450051994994;;;0.7395632765418607;;;[0.003095315012615174, 0.003084135998506099, 0.0030812920012976974, 0.003084633994149044, 0.0030822680128039792, 0.0030828110029688105, 0.0030845720029901713, 0.003087326986133121, 0.0030834719946142286, 0.0030805539863649756, 0.0030844299908494577, 0.003080865993979387, 0.0030873340147081763, 0.0030838959937682375, 0.003082833005464636, 0.0030873669893480837, 0.0030797369981883094, 0.003084429001319222, 0.0030819009989500046, 0.0030811489996267483, 0.003079580987105146, 0.0030828300077700987, 0.0030799880187259987, 0.00308511100593023, 0.0030836810037726536, 0.0030870650080032647, 0.003085527991061099, 0.0030933640082366765, 0.003085444011958316, 0.003085625998210162, 0.003080741997109726, 0.003082780007389374, 0.0030831820040475577, 0.003085288990405388, 0.0030818230006843805, 0.0030799379892414436, 0.003083544987021014, 0.0030830760078970343, 0.003079866000916809, 0.003085329008172266, 0.0030832829943392426, 0.0030842509877402335, 0.0030838670063531026, 0.0030816699872957543, 0.003094079002039507, 0.00309004497830756, 0.003085037984419614, 0.003085484990151599, 0.00308604899328202, 0.003080971000599675];[0.002294745994731784, 0.002315295991138555, 0.002282080997247249, 0.0022799019934609532, 0.002278998988913372, 0.0022780559957027435, 0.002279556996654719, 0.002281114997458644, 0.002280026994412765, 0.0022798980062361807, 0.0022807269997429103, 0.0022814399999333546, 0.0022815769916633144, 0.0022832200047560036, 0.002280725006130524, 0.0022792530071455985, 0.0022795930126449093, 0.0022805140033597127, 0.0022813550021965057, 0.002280467000673525, 0.002282342000398785, 0.00227794298552908, 0.0022795760014560074, 0.0022805120097473264, 0.0022809350048191845, 0.0022904039942659438, 0.0022827840002719313, 0.002281692999531515, 0.0022813489922555164, 0.0022863070043968037, 0.0022798980062361807, 0.002284373011207208, 0.0022870090033393353, 0.0022793959942646325, 0.0022813600080553442, 0.00227985400124453, 0.002278163010487333, 0.002292311008204706, 0.0022814369876869023, 0.002282776011270471, 0.0022814889962319285, 0.002283388006617315, 0.0022808530047768727, 0.0022854370035929605, 0.0022833210095996037, 0.002281428998685442, 0.0022805689950473607, 0.0022775450051994994, 0.0022801849991083145, 0.002280101994983852];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.01986122998641804;0.02045283700863365;;;1.0297870284277548;;;[0.03311369099537842, 0.031009890997665934, 0.028888414992252365, 0.027560875008930452, 0.02298861699819099, 0.022932759995455854, 0.02293886401457712, 0.021304219990270212, 0.021844838993274607, 0.020624159995350055, 0.02077273499162402, 0.0200326630147174, 0.021214787993812934, 0.020143764995737, 0.02161208601319231, 0.020537573989713565, 0.021695137009373866, 0.020548246000544168, 0.020885106016066857, 0.020630726998206228, 0.019865658003254794, 0.020838284995988943, 0.020937389999744482, 0.0200622680131346, 0.02149946801364422, 0.02032779500586912, 0.0220490770007018, 0.02088442000967916, 0.020642667994252406, 0.021496169007150456, 0.020660741996834986, 0.02223560999846086, 0.020111307996558025, 0.021595039012026973, 0.02015523600857705, 0.021532326005399227, 0.020467757000005804, 0.020228164008585736, 0.02050142399093602, 0.020552239991957322, 0.020554268005071208, 0.020545691993902437, 0.02053167999838479, 0.021137067014933564, 0.01986122998641804, 0.021399500998086296, 0.019983204008894973, 0.021707872991100885, 0.020124572998611256, 0.02215335400251206];[0.022160294000059366, 0.02219398099987302, 0.02431687699572649, 0.02238004800165072, 0.021528676996240392, 0.024191317992517725, 0.022685093004838564, 0.02143774500291329, 0.023265456009539776, 0.023995940005988814, 0.022187363996636122, 0.02143593499204144, 0.023336663987720385, 0.02193355400231667, 0.021768537000752985, 0.024560689998907037, 0.022155037993798032, 0.021119646000443026, 0.024631042004330084, 0.02211600900045596, 0.02045283700863365, 0.02451279699744191, 0.02263511200726498, 0.02179226699809078, 0.02365077199647203, 0.02399170999706257, 0.02225787400675472, 0.02141045000462327, 0.024061092000920326, 0.02275332499993965, 0.021850414006621577, 0.023016095990897156, 0.0237494000029983, 0.02227010599744972, 0.02164929499849677, 0.024674520987900905, 0.02282590200775303, 0.021777226007543504, 0.023211542997159995, 0.024288366999826394, 0.022258923010667786, 0.021497074005310424, 0.02437393400759902, 0.022878039002534933, 0.021741325996117666, 0.022927706013433635, 0.023735116992611438, 0.021955281001282856, 0.022094034997280687, 0.024723825001274236];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.004259791006916203;0.007177574007073417;;;1.6849591905846786;;;[0.004274666993296705, 0.00427044699608814, 0.0042629759991541505, 0.004284003007342108, 0.004267668991815299, 0.004259791006916203, 0.004271804005838931, 0.004265871990355663, 0.004270628996891901, 0.004263160008122213, 0.007152676000259817, 0.007149328012019396, 0.0074266080191591755, 0.007419343004585244, 0.007691870996495709, 0.007725686999037862, 0.007725093993940391, 0.008047106981393881, 0.008047424998949282, 0.008406806999118999, 0.008400281993090175, 0.008600069006206468, 0.008593743012170307, 0.008598526008427143, 0.008595068997237831, 0.008605936978710815, 0.008598457992775366, 0.008595737992436625, 0.008597654014010914, 0.008599677006714046, 0.00859642900468316, 0.008598252999945544, 0.00859460599895101, 0.008596180021413602, 0.008596931991633028, 0.008604347007349133, 0.008598649001214653, 0.008596547006163746, 0.008591770005295984, 0.008598130996688269, 0.008593298000050709, 0.008603193011367694, 0.00860400398960337, 0.008596929998020642, 0.00859946000855416, 0.00859502298408188, 0.008594544022344053, 0.00859891701838933, 0.008595576000516303, 0.008600608009146526];[0.007190771008026786, 0.0071779220015741885, 0.00717998000618536, 0.007177574007073417, 0.007180420987424441, 0.007179672000347637, 0.007177791994763538, 0.007180453001637943, 0.0071799459983594716, 0.007181403998401947, 0.007190527001512237, 0.007181781998951919, 0.0071798290009610355, 0.007181071006925777, 0.0071829160006018355, 0.007179512002039701, 0.007178742001997307, 0.007181709996075369, 0.007180858010542579, 0.0071781050064601, 0.007180966000305489, 0.0071802199963713065, 0.0071823300095275044, 0.0071807810018071905, 0.00718162399425637, 0.007181804001447745, 0.00718158800737001, 0.007185481998021714, 0.007183104011346586, 0.007179780004662462, 0.007182094996096566, 0.0071810249937698245, 0.007178567000664771, 0.007185463997302577, 0.007180903005064465, 0.0071813999966252595, 0.00718470400897786, 0.007182709014159627, 0.0071822250029072165, 0.007180303990026005, 0.007181883993325755, 0.007183930007158779, 0.007182251996709965, 0.007180172004154883, 0.0071829460066510364, 0.007182091008871794, 0.007182572007877752, 0.0071816799900261685, 0.007184811009210534, 0.007186662012827583];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.024676474000443704;0.047090205989661627;;;1.908303673726437;;;[0.02468570000200998, 0.024686899996595457, 0.024685753000085242, 0.02468075898650568, 0.02468173198576551, 0.024682565999682993, 0.024682797011337243, 0.024684283009264618, 0.02468430199951399, 0.0246913880109787, 0.024684146002982743, 0.024685616022907197, 0.024684812000487, 0.02468439999211114, 0.024679872993147, 0.024682569011929445, 0.02468531098566018, 0.024683046984137036, 0.024692128994502127, 0.02468448699801229, 0.02468504301214125, 0.02468853400205262, 0.024676854998688214, 0.024680243994225748, 0.0246861049963627, 0.02468335599405691, 0.024684297997737303, 0.024679734007804655, 0.02468044099805411, 0.024682792005478404, 0.02468450398009736, 0.024683306997758336, 0.024679741996806115, 0.02468141700956039, 0.024687925004400313, 0.024682853007107042, 0.024679587993887253, 0.024681587994564325, 0.02467960699868854, 0.024687779994565062, 0.02468847599811852, 0.02468650200171396, 0.024681648006662726, 0.02468590100761503, 0.024683919007657096, 0.024684559990419075, 0.024681930008227937, 0.02468282700283453, 0.024676474000443704, 0.02468313901044894];[0.05416137000429444, 0.04890190000878647, 0.04891037900233641, 0.04889731100411154, 0.04890248199808411, 0.048902208989602514, 0.048905217001447454, 0.04839557300147135, 0.04711968300398439, 0.04711171900271438, 0.047143994001089595, 0.04713116498896852, 0.04711541500000749, 0.04711210499226581, 0.047506741000688635, 0.047112346001085825, 0.04970282698923256, 0.050876836001407355, 0.0508848009922076, 0.0479952720052097, 0.047993995001888834, 0.0475175500032492, 0.047110049999901094, 0.04711397200298961, 0.04712439500144683, 0.04710433300351724, 0.04710510099539533, 0.047093795001273975, 0.047505752998404205, 0.04888359499454964, 0.04797985599725507, 0.04798684200795833, 0.04709842600277625, 0.04711802701058332, 0.047121622003032826, 0.047546107991365716, 0.047090205989661627, 0.04711697899620049, 0.04713184000866022, 0.047106364989303984, 0.04987947399786208, 0.05086697499791626, 0.04931410599965602, 0.0479703569872072, 0.04798219300573692, 0.04713919400819577, 0.04709208299755119, 0.04711333700106479, 0.04712240998924244, 0.04750815199804492];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0076673510047839954;0.006739901000401005;;;0.8790390574522656;;;[0.00768308799888473, 0.007675040003960021, 0.00766986700182315, 0.007676669993088581, 0.007682261013542302, 0.007672225998248905, 0.0076713669986929744, 0.007672073988942429, 0.007668531994568184, 0.007674468011828139, 0.007675924993236549, 0.007673952990444377, 0.0076673510047839954, 0.007669956001336686, 0.007674725013202988, 0.007673836007597856, 0.0076752229942940176, 0.007675254018977284, 0.0076730750006390736, 0.007671689003473148, 0.007674934007809497, 0.007673897998756729, 0.007675872999243438, 0.0076701220095856115, 0.007677146000787616, 0.0076777830108767375, 0.007673062005778775, 0.0076742089877370745, 0.007671863990253769, 0.0076733449823223054, 0.007671711995499209, 0.007676690991502255, 0.007672652005567215, 0.007671766012208536, 0.007671269995626062, 0.007668473990634084, 0.007680680020712316, 0.007677290006540716, 0.0076700500067090616, 0.0076719150092685595, 0.007673632993828505, 0.0076786229910794646, 0.007674682012293488, 0.007683108997298405, 0.007679987989831716, 0.0076799859962193295, 0.0076722280064132065, 0.00767560099484399, 0.00767071898735594, 0.007675207001739182];[0.006779539005947299, 0.006753105000825599, 0.006745860999217257, 0.0067426710011204705, 0.006754738002200611, 0.006748920990503393, 0.0067444250016706064, 0.006743666992406361, 0.006748982006683946, 0.0067443719890434295, 0.006746452010702342, 0.006744176993379369, 0.00674056498974096, 0.006756672999472357, 0.006750494998414069, 0.006743603997165337, 0.006742672005202621, 0.0067446299945004284, 0.006743227000697516, 0.006742874989868142, 0.00674407699261792, 0.0067461069993441924, 0.006743413003277965, 0.00675246499304194, 0.006744367987266742, 0.006743195001035929, 0.006739901000401005, 0.006742240002495237, 0.0067526140046538785, 0.006744594997144304, 0.0067442779982229695, 0.006741645003785379, 0.006741131990565918, 0.006744782003806904, 0.006744824000634253, 0.00674375199014321, 0.00674240400257986, 0.00675465700624045, 0.006741926001268439, 0.006748722997144796, 0.006741867997334339, 0.00674212999001611, 0.006742131998180412, 0.006742144003510475, 0.006744622005498968, 0.0067441309947753325, 0.006745254999259487, 0.006741252989741042, 0.006743888996425085, 0.006742369994753972];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.002535347011871636;0.002031598996836692;;;0.8013100326400414;;;[0.00255293698864989, 0.0025457989831920713, 0.0025440909957978874, 0.0025443030172027647, 0.002545580005971715, 0.002542382004321553, 0.002541801004554145, 0.002540274988859892, 0.002543484006309882, 0.002540617002523504, 0.002546818010159768, 0.0025406810018466786, 0.0025403720064787194, 0.002542838003137149, 0.0025420110032428056, 0.0025411979877389967, 0.002541263005696237, 0.002538221000577323, 0.0025415190029889345, 0.002537003005272709, 0.0025381169834872708, 0.0025419489975320175, 0.0025420570018468425, 0.0025389949878444895, 0.0025383870233781636, 0.002538350992836058, 0.002551690995460376, 0.0025412840041099116, 0.0025433639821130782, 0.002540071989642456, 0.002542481990531087, 0.002540536006563343, 0.002541658002883196, 0.002540651010349393, 0.002539635999710299, 0.002541652007494122, 0.002539930006605573, 0.0025403119943803176, 0.0025416490097995847, 0.0025388790090801194, 0.0025421640020795166, 0.002536450992920436, 0.0025448090018471703, 0.002538782006013207, 0.0025393149990122765, 0.0025404689949937165, 0.0025424420018680394, 0.002540256013162434, 0.002535347011871636, 0.0025405119959032163];[0.002047710004262626, 0.00203507200058084, 0.002034417004324496, 0.002037768004811369, 0.002035564000834711, 0.002033092998317443, 0.0020368749974295497, 0.0020351049897726625, 0.0020337890018709004, 0.002034428995102644, 0.002035494995652698, 0.002033454002230428, 0.0020340530027169734, 0.002036175996181555, 0.0020344439981272444, 0.002034332006587647, 0.0020578949915943667, 0.0020350139966467395, 0.0020357729954412207, 0.002035383993643336, 0.002036026999121532, 0.002035886005614884, 0.0020324159995652735, 0.0020343830110505223, 0.002031598996836692, 0.0020358669862616807, 0.0020337519963504747, 0.002033438009675592, 0.002034019009443, 0.0020323439966887236, 0.00203618299565278, 0.0020370769925648347, 0.002035308993072249, 0.0020339219918241724, 0.0020443310058908537, 0.0020400119974510744, 0.0020458119979593903, 0.002038850012468174, 0.0020346980018075556, 0.0020470239978749305, 0.0020389760029502213, 0.0020458479993976653, 0.002036569989286363, 0.0020352589926915243, 0.002033783996012062, 0.002037662998191081, 0.002036678997683339, 0.0020330289989942685, 0.0020318899914855137, 0.002033293989370577];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.011656358008622192;0.013558326012571342;;;1.1631700058064678;;;[0.02412409298995044, 0.024107525998260826, 0.01623179299349431, 0.016231614994467236, 0.014063460010220297, 0.014022803996340372, 0.013990375999128446, 0.012348533011390828, 0.012362206005491316, 0.012885830001323484, 0.012339315013377927, 0.011656358008622192, 0.0117236610094551, 0.011968720005825162, 0.011887399989063852, 0.01203737199830357, 0.01196450697898399, 0.012811005013645627, 0.012057531988830306, 0.012048459000652656, 0.01196837799216155, 0.011970209001447074, 0.012056380015565082, 0.012117242004023865, 0.012055817991495132, 0.012555834007798694, 0.011895952993654646, 0.01172273900010623, 0.011804009001934901, 0.011968209000770003, 0.011888718989212066, 0.012025262985844165, 0.01193571201292798, 0.01283077200059779, 0.012058957014232874, 0.012051330006215721, 0.012054063990944996, 0.01205342799948994, 0.012113517994293943, 0.012127872003475204, 0.012142799983848818, 0.012422743006027304, 0.011894461000338197, 0.01172732598206494, 0.011889461005921476, 0.01196658301341813, 0.012047896991134621, 0.012177397002233192, 0.01229287899332121, 0.012422753003193066];[0.013748051002039574, 0.013691965999896638, 0.014359113993123174, 0.013574206997873262, 0.013659525997354649, 0.014206028994522057, 0.013558326012571342, 0.013783108006464317, 0.014001910007209517, 0.01363186098751612, 0.013728596997680143, 0.013762593996943906, 0.013644538004882634, 0.013875809003366157, 0.013687685001059435, 0.013663539997651242, 0.013902057005907409, 0.013714340995647945, 0.013642615987919271, 0.014060872999834828, 0.013621447986224666, 0.013788871001452208, 0.013849331997334957, 0.013630796005600132, 0.014306648998172022, 0.013760936999460682, 0.01363409600162413, 0.014072616002522409, 0.013628126005642116, 0.013678815012099221, 0.014384032998350449, 0.014057810010854155, 0.013779945991700515, 0.014075462997425348, 0.013627135995193385, 0.013835314006428234, 0.013762454997049645, 0.013699892006115988, 0.014575522000086494, 0.013612809008918703, 0.013718539994442835, 0.01436231000116095, 0.013630682005896233, 0.013774734004982747, 0.014068151998799294, 0.01400644400564488, 0.013856321995262988, 0.013836496000294574, 0.013664152997080237, 0.013927854000939988];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 3, 256, 256)
Output size: (27, 27)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.231e+18
  Optimized FLOP count:  2.511e+9
   Theoretical speedup:  4.902e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        jik,mlkh->jimlh        gfh,cid,afb,medb,jimlh->ljgeca
   5           TDOT          afb,gfh->abgh           cid,medb,jimlh,abgh->ljgeca
   7           TDOT      jimlh,cid->jmlhcd              medb,abgh,jmlhcd->ljgeca
   7           TDOT      abgh,medb->aghmed                 jmlhcd,aghmed->ljgeca
   9           TDOT  aghmed,jmlhcd->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 64, 64)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  1.209e+10
   Theoretical speedup:  4.526e+7
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  4.591e+10
   Theoretical speedup:  4.767e+7
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  4.591e+10
   Theoretical speedup:  4.767e+7
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 32, 32)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.117e+10
   Theoretical speedup:  3.060e+6
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  4.409e+10
   Theoretical speedup:  3.103e+6
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 256, 256)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.603e+20
  Optimized FLOP count:  8.275e+10
   Theoretical speedup:  6.772e+9
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  4.409e+10
   Theoretical speedup:  3.103e+6
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 128, 128)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  8.755e+18
  Optimized FLOP count:  1.578e+10
   Theoretical speedup:  5.549e+8
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 128, 128)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  5.323e+10
   Theoretical speedup:  6.580e+8
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-38-generic", "version": "#39~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Fri Mar 17 21:16:15 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cpu_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0054542860016226;0.0164956689986865;0.4701706430350896;0.3744315689837094;3.02434984043357;1.255691779171391;2.4085128935297204;[0.005694947962183505, 0.00548013299703598, 0.007565320993307978, 0.005612561973975971, 0.005675342021277174, 0.0057202280149795115, 0.005902932985918596, 0.00549664901336655, 0.005550939997192472, 0.006013819976942614, 0.008184130012523383, 0.005729839991545305, 0.0056950369908008724, 0.005692719976650551, 0.0055404969898518175, 0.005523529020138085, 0.005663257004925981, 0.005454286001622677, 0.009639830008381978, 0.005677314999047667, 0.005649951024679467, 0.005697125976439565, 0.005509923008503392, 0.0055416940012946725, 0.0056756129779387265, 0.005523858970263973, 0.009611298039089888, 0.005663203977746889, 0.005717883992474526, 0.00573625200195238, 0.005562405043747276, 0.005478092993143946, 0.005684329982614145, 0.0054978250118438154, 0.009754859027452767, 0.005882625991944224, 0.005710577039280906, 0.00561715496587567, 0.005540893005672842, 0.0055098949815146625, 0.00567581198993139, 0.005488833994604647, 0.009565481974277645, 0.005719952983781695, 0.005754837999120355, 0.00550962399574928, 0.005497962003573775, 0.005481258005602285, 0.005705977993784472, 0.005487458984134719];[0.020625511009711772, 0.018946876982226968, 0.017389402986736968, 0.017214833991602063, 0.017285157984588295, 0.017330080998362973, 0.01718900099513121, 0.016786255000624806, 0.016972815996268764, 0.01913859401247464, 0.016964648006251082, 0.017041496001183987, 0.017051133996574208, 0.01732803601771593, 0.016842062992509454, 0.016495668998686597, 0.017461618990637362, 0.017064401996321976, 0.017056148004485294, 0.016815231007058173, 0.017149513005279005, 0.017088023014366627, 0.01711318700108677, 0.017588984017493203, 0.018174170021666214, 0.017299389000982046, 0.016935530002228916, 0.01661592800519429, 0.01727413199841976, 0.017097753006964922, 0.01714668801287189, 0.016599038994172588, 0.01708846600377001, 0.017181166011141613, 0.017127069004345685, 0.01696475499193184, 0.01706497700070031, 0.017541970999445766, 0.01681547300540842, 0.017384281003614888, 0.017173297004774213, 0.017080144985811785, 0.017275569000048563, 0.016691508004441857, 0.016880767012480646, 0.017222291004145518, 0.01709296798799187, 0.016725838999263942, 0.017135322996182367, 0.01807279698550701];[0.5024752449535299, 0.4872358879947569, 0.49495080098859034, 0.49333112305612303, 0.47543147500255145, 0.4892939529963769, 0.48285545900580473, 0.48724659701110795, 0.4898918220133055, 0.47882481600390747, 0.4838020639726892, 0.5063601429574192, 0.5000052130199037, 0.5030104159959592, 0.4744525949645322, 0.4902765940059908, 0.4736679820052814, 0.4701706430350896, 0.5022137120249681, 0.47994585102424026, 0.5155840259976685, 0.49713430902920663, 0.4792165760009084, 0.49296511596185155, 0.4964605040149763, 0.49803645600331947, 0.4725932129949797, 0.4971475750207901, 0.4958246339811012, 0.49408335899352096, 0.49222893800470047, 0.48544482901343144, 0.49160777297220193, 0.5240823539788835, 0.518506480002543, 0.49648511604755186, 0.4952030679851305, 0.48662721196888015, 0.5344403649796732, 0.5479521550005302, 0.5207485760038253, 0.5128747699782252, 0.5049451829690952, 0.537476555997273, 0.5147003289894201, 0.5346512940595858, 0.5143836839706637, 0.516351812024368, 0.5087452309962828, 0.5459584210184403];[0.39942676000646316, 0.4268626290431712, 0.40893637502449565, 0.4167439390148502, 0.4225755660154391, 0.39736493400414474, 0.40504401101497933, 0.40660788700915873, 0.3993658329709433, 0.3910109290445689, 0.37443156898370944, 0.4051427689846605, 0.4049565169843845, 0.38354317101766355, 0.40102369897067547, 0.3946938450098969, 0.40293487906455994, 0.39196328198886476, 0.383457265998004, 0.4171349999960512, 0.42159247703966685, 0.397860612050863, 0.3918256289907731, 0.4219693290651776, 0.3866439860430546, 0.3838587310165167, 0.41573744401102886, 0.39689244696637616, 0.37978131195995957, 0.4141198809957132, 0.4061129999754485, 0.4037543690064922, 0.37966450201929547, 0.3817563220509328, 0.4121389880019706, 0.39840867003658786, 0.40566101102740504, 0.38729906603111885, 0.4053459130227566, 0.3924093459791038, 0.40294545600772835, 0.4071058889676351, 0.4110827370022889, 0.39336022597854026, 0.40829104400472715, 0.40334592599538155, 0.4017108000116423, 0.38932000496424735, 0.4142435749818105, 0.3921334219921846]
features.2;0.3305643330095336;0.8962585940025747;286.1125292700308;158.9235062089865;2.711298541626771;1.8003159890884175;1.506012587823333;[0.3305643330095336, 0.3466613829950802, 0.34634570401976816, 0.3474776590010151, 0.3460501009831205, 0.34589317298377864, 0.34540450901840813, 0.34595740999793634, 0.3455198209558148, 0.3448244900209829, 0.3437541629828047, 0.3438680560211651, 0.34598745303810574, 0.3441518370236736, 0.343442918965593, 0.3438796080008615, 0.3481233830098063, 0.3439386350219138, 0.3435216379875783, 0.34200794200296514, 0.3474923259927891, 0.34308719597174786, 0.3432743430312257, 0.34523248102050275, 0.34741951499017887, 0.34262659898377024, 0.34347998202429153, 0.34125011597643606, 0.34735615900717676, 0.3427387949777767, 0.343062321015168, 0.3435519380145706, 0.3468863540329039, 0.34260000998619944, 0.34334324300289154, 0.34307662898208946, 0.3461385580012575, 0.34405472700018436, 0.3433555710071232, 0.34361692299717106, 0.3436308249947615, 0.34469823801191524, 0.34360886298236437, 0.3429970129800495, 0.34362028798204847, 0.34333802602486685, 0.3441373899986502, 0.34341630298877135, 0.34550825497717597, 0.34592719696229324];[0.9127188290003687, 0.9028724139789119, 0.901804652006831, 0.9087704360135831, 0.9102730550221168, 0.907799079985125, 0.9051414190034848, 0.9065810769970994, 0.909449968021363, 0.9143743359891232, 0.9021998910175171, 0.8998123070050497, 0.9005388610239606, 0.9056724180118181, 0.8995704789995216, 0.9008443830243777, 0.9009011960006319, 0.9015491289901547, 0.8995311960170511, 0.9008836739812978, 0.9001554530113935, 0.9011116620094981, 0.9009231300151441, 0.8985020300024189, 0.9006608350027818, 0.8962585940025747, 0.9013243509980384, 0.9047525280038826, 0.8995273059990723, 0.9009781729837414, 0.8983675579947885, 0.9020999960193876, 0.9021897789789364, 0.8995819960255176, 0.8996890790003818, 0.8979046499880496, 0.9047785799775738, 0.898098609992303, 0.9026387170015369, 0.8993598340020981, 0.9005927780235652, 0.9071196180011611, 0.9014692910131998, 0.9026875690033194, 0.902700447011739, 0.9019386080035474, 0.9002108039858285, 0.8997176960110664, 0.9026440749876201, 0.8999645230069291];[287.9197400410194, 291.39322874706704, 289.8584608719975, 291.3653858200414, 290.08632144797593, 287.76886023097904, 287.0517351710005, 289.1557418430457, 294.23336745399865, 290.95657879594364, 288.9803812359751, 294.7438933850208, 293.7783159970422, 290.53382670899737, 289.17217928601895, 290.3743092250079, 293.45721161799156, 289.5282526239753, 292.7264127729868, 289.5485739450087, 288.5164866549894, 290.1392161210242, 288.26165341501473, 286.1125292700308, 293.66094921302283, 298.1485476490052, 294.6181676440174, 292.02269824402174, 293.0658166380308, 293.0817305340024, 297.72972541101626, 298.3236338669958, 296.5052308870072, 291.9355110420147, 293.1919676270045, 290.1617541149899, 290.78799626094406, 287.85489758997574, 289.28097601697664, 292.9025708739937, 294.35816477795015, 295.44328240299365, 298.2015300219937, 296.5937602459744, 291.1895024169935, 293.0546870289836, 290.7426417430106, 287.45765309099806, 293.81233898794744, 295.1165410100075];[292.13766432198463, 287.8103608620004, 289.3680425619532, 291.6363310509478, 292.2489351040276, 290.5367309819849, 289.8716196590103, 290.4957534419955, 288.93090739595937, 290.18303690105677, 289.7945658690005, 286.15891111205565, 287.9654817970586, 292.5509661799879, 293.0455316659936, 291.95990385700134, 289.78776872201706, 292.7152241640142, 290.05768244099454, 290.2608610180323, 294.73106565503986, 289.77849241599324, 293.48405148097663, 290.30298050804413, 294.5664849290042, 293.8097915450053, 290.83159348304616, 296.80280798699823, 291.2970260369766, 296.7553505380056, 290.9096649400017, 292.3209914009785, 287.4250087260152, 291.5283915309992, 292.7260632980033, 291.92369566101115, 293.78100053800154, 290.96822368804715, 291.66970258794026, 289.10530196200125, 293.2761210600438, 291.6036104510131, 286.60343575198203, 291.5759082750301, 158.9235062089865, 290.5855241360259, 291.4233250859834, 291.1664517100435, 291.4138858949882, 293.2893892239954]
features.5;0.0625036949932109;0.160077945998637;8.938575146981748;8.978816613001982;2.561095724277171;0.9955181770878402;2.572625777430874;[0.06250369499321096, 0.06269896199228242, 0.06290470002568327, 0.06286751799052581, 0.06290946999797598, 0.0629142560355831, 0.06267297398881055, 0.06320048900670372, 0.06361657800152898, 0.06264139199629426, 0.06282511499011889, 0.06277970396331511, 0.0628284900158178, 0.06371963699348271, 0.06295239401515573, 0.0629769990046043, 0.06296574795851484, 0.0631954160053283, 0.0646272639860399, 0.06324961598147638, 0.06333003798499703, 0.06370419598533772, 0.0635936509934254, 0.06327910599065945, 0.06328863900853321, 0.06320121002499945, 0.06317932700039819, 0.06344036100199446, 0.06342351200873964, 0.06316590498317964, 0.06287474400596693, 0.06369520499720238, 0.06321223900886253, 0.06326001297566108, 0.06376490398542956, 0.06350313199800439, 0.06343926902627572, 0.06380332401022315, 0.06328858199412934, 0.0629917650076095, 0.06388829098432325, 0.06391529401298612, 0.06379649398149922, 0.06400796602247283, 0.06375740701332688, 0.06335494198719971, 0.06379727603052743, 0.06807010999182239, 0.06380394598818384, 0.06343693102826364];[0.160077945998637, 0.16138895999756642, 0.16052840600605123, 0.16047616899595596, 0.16038950998336077, 0.1604096950031817, 0.16040244899340905, 0.16047396598150954, 0.16087388899177313, 0.16108884499408305, 0.16046177002135664, 0.1607351650018245, 0.16037584401783533, 0.16081810698960908, 0.16114645398920402, 0.16081918598501943, 0.1613074780034367, 0.16177114899619482, 0.1612603920220863, 0.1611117269785609, 0.16285903099924326, 0.1603147150017321, 0.16069930902449414, 0.16066326698637567, 0.16086051499587484, 0.16079571098089218, 0.16065022500697523, 0.16067926899995655, 0.1608788689773064, 0.16057863397873007, 0.16058175201760605, 0.16186750601627864, 0.16076794700347818, 0.16128846898209304, 0.16016569899511524, 0.16151451799669303, 0.16157257099985145, 0.16043108198209666, 0.16083071901812218, 0.16122278099646792, 0.1608641390048433, 0.16131383899482898, 0.16061386998626404, 0.16119168000295758, 0.16079299099510536, 0.1611565659986809, 0.16160995300742798, 0.1618980549974367, 0.16183279300457798, 0.16062485400470905];[9.288428389001638, 9.283979084022576, 10.23069342598319, 8.938575146981748, 9.274564090010244, 9.170082472002832, 9.119711817009374, 9.359707514988258, 9.182299762032926, 9.298559014016064, 9.626286376995267, 9.377708787011215, 9.509225724963471, 9.388126287987689, 9.22599606201402, 9.669958921003854, 9.397275477997027, 9.34638326294953, 9.48591335400124, 9.26831192499958, 9.135677261976525, 9.361107217962854, 9.419572651997441, 9.042045036971103, 9.348865340958582, 9.575058322981931, 9.440814962988952, 9.4181166489725, 9.419970489980187, 9.793574139010161, 9.493905670038657, 9.521794045955176, 9.405884926964063, 9.4778491879988, 9.384097141970415, 9.516432631004136, 9.466543654038105, 9.319060170964804, 9.522009463020368, 9.425807797990274, 9.412839910015464, 9.307156826020218, 9.45264641797985, 9.365884336992167, 9.500018052000087, 9.42599271601648, 9.366282076982316, 9.375236000982113, 9.427804897044552, 9.352789435972227];[9.222410748974653, 9.416426446055993, 9.378260198020143, 9.328775536996545, 9.278954152978258, 9.442756830016151, 9.303908815956675, 9.316452327970183, 9.602553069009446, 9.204138970962958, 9.311791401996743, 9.389240578981116, 9.247061174042756, 9.506173689995194, 9.355695300997468, 9.646023515990237, 9.404808034974849, 9.174062469013734, 9.501478529971791, 9.446657630993286, 9.27069780396414, 9.508294238010421, 9.462067203043262, 9.581391416024417, 9.746290666022105, 9.389534982008627, 9.288062608975451, 9.484708262985805, 9.468969004956307, 9.364180472010048, 9.472770024032798, 9.374036957044154, 8.978816613001982, 9.290084310021484, 9.578846068994608, 9.15557087599882, 9.278401225950802, 9.37508349402924, 9.423771016998217, 9.478643221984385, 9.53818572795717, 9.86448153303354, 9.352849989023525, 9.385849946032977, 9.516145032976056, 9.32867979304865, 9.27074673504103, 9.399932394968346, 9.289927272999194, 9.162087748001795]
features.7;0.2654776790295727;0.4230487269815057;35.2228145810077;34.676036977005424;1.5935378391430808;1.0157681687894398;1.5688007245218252;[0.26547767902957276, 0.2828489860112313, 0.28233909100526944, 0.2814778780157212, 0.2823207059991546, 0.28122482501203194, 0.28061108602560125, 0.2820019200153183, 0.2806600730109494, 0.28102997998939827, 0.2801757509878371, 0.27962760100490414, 0.2792991469905246, 0.2795913359732367, 0.27966973403817974, 0.2785556769813411, 0.279215524031315, 0.28001939598470926, 0.27810012103873305, 0.27921474497998133, 0.27776448999065906, 0.27796915601356886, 0.28710414600209333, 0.27897815697360784, 0.2791392790095415, 0.2790197790018283, 0.2790643479966093, 0.27817720800521784, 0.27901315700728446, 0.2739803589938674, 0.2792410810070578, 0.2790225379867479, 0.27929743501590565, 0.2787503080035094, 0.2793027260049712, 0.2785406180191785, 0.2792483699740842, 0.279106410976965, 0.2789129379671067, 0.27802930102916434, 0.27931195602286607, 0.2785199240024667, 0.2791012889938429, 0.2790135410032235, 0.27261854597600177, 0.27643049202742986, 0.2794422750012018, 0.27813148795394227, 0.2790389829897322, 0.2790681889746338];[0.42763316800119355, 0.4261825199937448, 0.4246507450006902, 0.4240897150011733, 0.42537334898952395, 0.42493211600231007, 0.424302682018606, 0.42496788199059665, 0.4255649110127706, 0.4242422160168644, 0.4251471349853091, 0.42520453297765926, 0.424886955996044, 0.42464807600481436, 0.42565779099822976, 0.4244454799918458, 0.42637113700038753, 0.4239082020067144, 0.4266768859815784, 0.42322207198594697, 0.4246484210016206, 0.42485291400225833, 0.4243856780230999, 0.42477444699034095, 0.4244086359976791, 0.42556527300621383, 0.4241893260041252, 0.4244717160181608, 0.4249172470008489, 0.4354729399783537, 0.42382236299454235, 0.4241956789919641, 0.424047247011913, 0.42503589601255953, 0.42304872698150575, 0.42444327598786913, 0.4254362920182757, 0.4287239309924189, 0.42359434100217186, 0.42525330898934044, 0.4240345460129902, 0.42444397299550474, 0.42564417398534715, 0.42508717300370336, 0.4258644589863252, 0.42621757299639285, 0.4253387990174815, 0.4238779329753015, 0.42588840500684455, 0.4251836369803641];[35.84778032297618, 35.87559360198793, 35.4200079680013, 35.96114603095339, 35.96468139596982, 36.071398441970814, 35.291850959009025, 35.40050024399534, 35.946757252007956, 35.429533699003514, 35.87014591603656, 36.484388707001926, 37.075728467985755, 36.198972128971945, 35.515590038965456, 35.52004233002663, 35.52123172697611, 35.79078973297146, 35.252678065997316, 36.232039921946125, 35.63563783004065, 35.377359851961955, 37.45417524102959, 35.627840930974344, 35.96609064700897, 35.388638806005474, 36.16072822600836, 36.31434123701183, 36.79857348202495, 35.81051933806157, 35.2228145810077, 35.84475153902895, 36.103052395017585, 35.56449358401005, 35.64758605998941, 35.790796697023325, 36.453302580019226, 37.02692324097734, 35.89412953000283, 35.6522759720101, 36.4616467509768, 35.27979926398257, 35.65135745797306, 38.30008063901914, 35.79661204502918, 35.709800143988105, 36.146446121972986, 36.222198764036875, 36.132793108932674, 36.10120861703763];[35.72430204806733, 36.58130834600888, 35.718071431008866, 36.08965316301328, 35.66146738899988, 35.40114180999808, 35.31248385107028, 34.676036977005424, 35.62022242002422, 35.282493078993866, 35.66671309998492, 38.502690616005566, 38.08042540101451, 36.95832127996255, 35.668314092967194, 36.11532310800976, 35.60710105497856, 35.72716111599584, 34.74312855099561, 35.50125729505089, 35.94585721200565, 35.45960076502524, 35.20851595199201, 36.146522716007894, 35.100704304961255, 36.09455456599244, 37.22123519901652, 36.395569346961565, 37.28582991301664, 35.96465939498739, 37.77317152399337, 36.95071605202975, 35.45611469997675, 35.73261317698052, 35.95913889602525, 35.16598961298587, 36.81422620394733, 36.68621338100638, 35.22817177104298, 35.83400274399901, 36.18540148797911, 35.98732479099999, 35.93184550400474, 36.658084569033235, 37.13297976600006, 35.866679228958674, 36.568150745064486, 35.887462498940295, 36.614738825999666, 35.35353080401546]
features.10;0.0533428750059101;0.0879562890040688;8.194736363017;8.178413087007357;1.6488854227359069;1.0019958977170738;1.645600971513648;[0.05334287500591017, 0.054258349002338946, 0.06095401800121181, 0.06465293798828498, 0.06581442998140119, 0.06803504101117142, 0.06794915898353793, 0.06779905300936662, 0.06794559198897332, 0.06793168699368834, 0.06779863202245906, 0.06800597699475475, 0.06783188501140103, 0.06774464200134389, 0.0680264729890041, 0.06786418700357899, 0.06767195300199091, 0.06807645899243653, 0.0679196220007725, 0.06773603998590261, 0.06809222299489193, 0.06797460399684496, 0.06768111899145879, 0.06811877901782282, 0.06793867200030945, 0.0676500920089893, 0.0684778039867524, 0.06810980502632447, 0.067719634011155, 0.06803617300465703, 0.06781231099739671, 0.0677461139857769, 0.06805154599715024, 0.06801968099898659, 0.06787706099567004, 0.06808026100043207, 0.06791590299690142, 0.067791859008139, 0.06804934202227741, 0.0679583589953836, 0.06773445298313163, 0.06800886301789433, 0.06794535697554238, 0.06774101697374135, 0.06799030298134312, 0.06791692494880408, 0.06770207002409734, 0.06802360899746418, 0.067840786970919, 0.06770590398809873];[0.08980788401095197, 0.08843053900636733, 0.09028782899258658, 0.08795628900406882, 0.08944157400401309, 0.08865540698752739, 0.08940413501113653, 0.09010798099916428, 0.09517651898204349, 0.09228139399783686, 0.08870443399064243, 0.09228851401712745, 0.08941856701858342, 0.08989073798875324, 0.09030808400711976, 0.0888772509933915, 0.08996867400128394, 0.09089041198603809, 0.09236935499939136, 0.09051842501503415, 0.08999157598009333, 0.08992049901280552, 0.09215750099974684, 0.08918470100616105, 0.09024662600131705, 0.09277653499157168, 0.08834021701477468, 0.09215474099619314, 0.09049528100877069, 0.09004635197925381, 0.089397881005425, 0.09059620799962431, 0.08913930298876949, 0.0895413130056113, 0.09059036101098172, 0.09350227200775407, 0.0895311720087193, 0.09060372799285688, 0.09043970200582407, 0.08952900397707708, 0.09024633400258608, 0.08992676399066113, 0.08992644801037386, 0.08964029999333434, 0.09295950600062497, 0.0881925499998033, 0.09238720699795522, 0.0904002669849433, 0.09314224100671709, 0.08866939399740659];[8.283833830006188, 8.262911743018776, 8.22278424698743, 8.214032283023698, 8.259908503008774, 8.206033294962253, 8.269047629029956, 8.214019654988078, 8.272033832035959, 8.241181963006966, 8.203664285043487, 8.256390032969648, 8.222986213018885, 8.24874628498219, 8.255464732006658, 8.214551763987402, 8.210597860015696, 8.218121377954958, 8.211395551043097, 8.252442476019496, 8.20881142897997, 8.194736363017, 8.249436912999954, 8.201939401042182, 8.252521481976146, 8.20487650402356, 8.25285593996523, 8.205113289994188, 8.263791890029097, 8.29260418395279, 8.20554086798802, 8.248861247964669, 8.248656751966337, 8.201062656007707, 8.27357158603263, 8.205905476032058, 8.263347838015761, 8.226572023995686, 8.208228371979203, 8.213247132021934, 8.202619578980375, 8.220268382952781, 8.236262628022814, 8.253025280981092, 8.255698700988432, 8.221400263020769, 8.241505743004382, 8.260168981942115, 8.253261956037022, 8.212203970004339];[8.212596953002503, 8.213211391033838, 8.281827546976274, 8.242099749972112, 8.217426440969575, 8.202748615003657, 8.208082261960953, 8.245980269013671, 8.206240268977126, 8.254897589999018, 8.216642087005312, 8.201193297980353, 8.220894056954421, 8.258038593980018, 8.20605533302296, 8.22598792205099, 8.24001280302764, 8.231371485977434, 8.23225618104334, 8.239521807001438, 8.218645811022725, 8.212649265042273, 8.255374121014029, 8.202651608968154, 8.20919576101005, 8.211042231007013, 8.215392363024876, 8.369917224976234, 8.24532857304439, 8.178413087007357, 8.292411003028974, 8.247738772945013, 8.216809994948562, 8.202160448970972, 8.240718886023387, 8.194244982034434, 8.238352861080784, 8.274029072985286, 8.218958779994864, 8.207638774008956, 8.257753649028018, 8.203571009013103, 8.25309451497742, 8.253154920006637, 8.266145489003975, 8.207724283041898, 8.257833490031771, 8.202617494011065, 8.259540061990265, 8.254543398041278]
features.12;0.2136019350145943;0.2719459560175892;32.810632924956735;32.92573170000105;1.2731436913200649;0.9965042910483196;1.277609843486696;[0.21360193501459435, 0.23194149299524724, 0.23545477900188416, 0.23506132999318652, 0.23145869601285085, 0.2364694169955328, 0.23575258100754581, 0.23308819299563766, 0.23324745701393113, 0.23355417398852296, 0.23495494498638436, 0.23304885198012926, 0.23309703898848966, 0.23148618201958016, 0.23606529599055648, 0.23420459500630386, 0.2321644889889285, 0.23217579603078775, 0.2348202709981706, 0.23201564099872485, 0.23469159702653997, 0.23140564298955724, 0.2342607380123809, 0.2315189439977985, 0.23402285497286357, 0.23515779999434017, 0.23160398603067733, 0.23318880499573424, 0.23034430699772201, 0.2317099049978424, 0.22429692998412065, 0.23082229497958906, 0.23180106599465944, 0.23107403100584634, 0.23144919599872082, 0.2313217649643775, 0.23197527299635112, 0.2307895479898434, 0.23170515001402237, 0.2318190299847629, 0.23105145298177376, 0.2319880050199572, 0.23193796799751, 0.23149481799919158, 0.23431658602203242, 0.23091553000267595, 0.23083845697692595, 0.23462727502919734, 0.2295791590004228, 0.23162181102088653];[0.28312955898582004, 0.2809336530044675, 0.2747483289858792, 0.27924165199510753, 0.2829373799904715, 0.2790251809929032, 0.27535237499978393, 0.27205898801912554, 0.2764558089838829, 0.27346744801616296, 0.2719459560175892, 0.28004981600679457, 0.2788186430116184, 0.2753795879834797, 0.2791432609956246, 0.27511429198784754, 0.28007301499019377, 0.2746676210081205, 0.2746129249862861, 0.2743247920006979, 0.28328283899463713, 0.27469026201288216, 0.27960904798237607, 0.2798508850100916, 0.279885377996834, 0.2740836790180765, 0.27518836298258975, 0.27874673300539143, 0.28356899798382074, 0.2740482270019129, 0.27630347601370886, 0.2749402550107334, 0.27786340899183415, 0.2792200160038192, 0.2798507840197999, 0.27552762799314223, 0.2743632509955205, 0.2741099539853167, 0.2829545199929271, 0.2782985729863867, 0.2787883949931711, 0.27562881700578146, 0.27432737199706025, 0.2824418490054086, 0.2719792230054736, 0.2747178529971279, 0.28388916997937486, 0.2745404229790438, 0.27497941997717135, 0.27530078298877925];[33.173707952024415, 32.952704561990686, 34.59401399298804, 33.428752078005346, 33.54777953994926, 33.93383096702746, 33.81355000499752, 33.23147356900154, 34.660801576974336, 35.34538333499222, 33.40711716900114, 35.319259028998204, 34.07438624399947, 34.800862079981016, 32.810632924956735, 35.49229770503007, 34.00120240604156, 34.22929064897471, 33.24764152104035, 33.77471101298579, 33.66439847095171, 35.42352889396716, 32.82981070096139, 35.03302652694401, 34.10248220298672, 32.88670080297743, 33.973882728023455, 35.74897826297092, 34.60402714301017, 33.437632487970404, 34.602053214999614, 34.46537897892995, 34.35357879201183, 33.722704644023906, 33.052891882980475, 33.58239262807183, 34.04812406600104, 33.25750099399011, 33.55786751396954, 32.96594457796891, 33.143937353015644, 33.293442793015856, 33.83312051498797, 33.28209562599659, 33.67177416800405, 35.27367916397634, 34.97871347304317, 34.29848778099404, 33.23305042600259, 33.277269620943116];[34.312562740029534, 34.01108949497575, 33.303626066975994, 34.25036477702088, 34.47086955900886, 33.62492299397127, 34.69214466199628, 35.058373688953, 33.25371026902576, 32.92573170000105, 33.74319388702861, 34.9494132239779, 33.4331351070432, 33.31922516395571, 34.42364300900954, 33.280316736054374, 34.11829680399387, 34.25594383999123, 33.71505380800227, 33.006706995976856, 33.14040358096827, 33.85476017303881, 33.26929757499602, 33.12397426099051, 33.08184375194833, 32.934916032943875, 34.12271751498338, 34.81627057897276, 33.05864768198808, 32.97989754399168, 33.76885710505303, 33.270374151994474, 33.69853960999171, 34.05146059807157, 33.25641064098454, 34.11692925600801, 34.650575548032066, 36.45891335303895, 35.95702118601184, 35.812003910017665, 34.474363583052764, 37.17496602103347, 34.84334215699346, 33.79292684502434, 33.342063635005616, 33.589807117998134, 34.02275111799827, 34.442765047977446, 35.32435167900985, 34.3145517410303]
features.17;0.0452882910030894;0.0540113229944836;6.135369224968599;6.05511660897173;1.1926111981306422;1.0132536862920132;1.1770114575106905;[0.04571915796259418, 0.0452882910030894, 0.04532045699306764, 0.04713959200307727, 0.04967752500670031, 0.052252305031288415, 0.053480686037801206, 0.057106150983599946, 0.05528376699658111, 0.05624030597391538, 0.054977808002149686, 0.0555143509991467, 0.05515010701492429, 0.05511151099926792, 0.055669360008323565, 0.05518161499639973, 0.05502135897404514, 0.05559271198580973, 0.05514562199823558, 0.055001831002300605, 0.05525878298794851, 0.05516673298552632, 0.05496140298782848, 0.055330470990156755, 0.05511029000626877, 0.05502255301689729, 0.05552255001384765, 0.05510961700929329, 0.054805335006676614, 0.05550853497697972, 0.05633703898638487, 0.0549667619925458, 0.05509304700535722, 0.05520413996418938, 0.054744046996347606, 0.05533865501638502, 0.05505753098987043, 0.05501355096930638, 0.055206491000717506, 0.05514019398833625, 0.05482694099191576, 0.05510276701534167, 0.05511163498158567, 0.05493449899950065, 0.05521304896683432, 0.05515313899377361, 0.05472919301246293, 0.0550829189887736, 0.05512863097828813, 0.05500245199073106];[0.06256014300743118, 0.059351173986215144, 0.057206200988730416, 0.05944196501513943, 0.05562471700250171, 0.055295015015872195, 0.058265089988708496, 0.058434789010789245, 0.05475559801561758, 0.05797873600386083, 0.05440437298966572, 0.06340556900249794, 0.05485093398601748, 0.05480717698810622, 0.05496781101101078, 0.05958209198433906, 0.05834329599747434, 0.054394518985645846, 0.05508769300649874, 0.055128877982497215, 0.05527884600451216, 0.05885237400070764, 0.05446492799092084, 0.05812130501726642, 0.054248227999778464, 0.058526254986645654, 0.054011322994483635, 0.05444251702283509, 0.05427997198421508, 0.05473225301830098, 0.0542453289963305, 0.05457597499480471, 0.05481741900439374, 0.05475473799742758, 0.05798443901585415, 0.05440694000571966, 0.05480966198956594, 0.05491506398539059, 0.05560138399596326, 0.057993402995634824, 0.05507818900514394, 0.05493456800468266, 0.055220712994923815, 0.055286259012063965, 0.05506537400651723, 0.05856036898330785, 0.05492223700275645, 0.05466614800388925, 0.06099581898888573, 0.05446697099250741];[6.160627592995297, 6.218494365020888, 6.44722615100909, 6.352626198029611, 6.391043240990257, 6.287542473961366, 6.480622325965669, 6.255152450990863, 6.345541765971575, 6.3848529939423315, 6.443124923011055, 6.1529640539956745, 6.647001991048455, 6.317975822021253, 6.5546783469908405, 6.338668090989813, 6.308938307018252, 6.194780530000571, 6.438311834994238, 6.4629052840173244, 6.338169703958556, 6.355875866982387, 6.333602641010657, 6.208284640975762, 6.266719308012398, 6.5649306109698955, 6.188004853960592, 6.135369224968599, 6.324522851995425, 6.1676584289525636, 6.307944383996073, 6.230817659961758, 6.203712970018387, 6.411030701972777, 6.395334527012892, 6.367625428043539, 6.34614127696841, 6.458650480024517, 6.3948572170047555, 6.193555534002371, 6.24327497795457, 6.1569890070240945, 6.150874613958877, 6.338064590963768, 6.3974336849933024, 6.344072945037624, 6.195386046980275, 6.320384377002483, 6.242791014985414, 6.377483524003765];[6.316141188988695, 6.097963675973006, 6.177406205009902, 6.253560543002095, 6.503147909039399, 6.152795552043244, 6.354299871978583, 6.1642452939995565, 6.070264897978632, 6.212110730004497, 6.373823574016569, 6.0715178480313625, 6.166827891021967, 6.202089990023524, 6.149200582003687, 6.338211560010677, 6.220014292979613, 6.075631489977241, 6.30402816797141, 6.316135367989773, 6.143259630014654, 6.150732119975146, 6.129997351003112, 6.106619588943431, 6.231229482946219, 6.21238328499021, 6.240154515980976, 6.242837368015898, 6.185928585997317, 6.098699480004143, 6.2431983220158145, 6.48817528996733, 6.05511660897173, 6.153969764010981, 6.580988350004191, 6.285103736969177, 6.337543508037925, 6.096652456006268, 6.36237441204139, 6.1341571130324155, 6.287217765988316, 6.142206760006957, 6.13400591298705, 6.138426118006464, 6.263060675992165, 6.116846934019122, 6.395077229011804, 6.388558747974457, 6.231855766935041, 6.23528055800125]
features.19;0.1691223270008777;0.1767426990008971;26.28380726499927;26.337341828999342;1.0450583440705603;0.9979673512859552;1.0471869071908266;[0.1725715050015424, 0.17450751599972136, 0.1734136880004371, 0.17086636500062014, 0.17166734100101166, 0.1747007060002943, 0.1735025539983326, 0.17081846499968378, 0.17290078500082018, 0.17659978199844772, 0.21029024600102275, 0.22186358900034975, 0.18889358899832587, 0.1731022860003577, 0.17306482099957066, 0.17870801499884692, 0.1691223270008777, 0.21218317100101558, 0.2192410479983664, 0.2211237519986753, 0.2257344909994572, 0.21977287099980458, 0.22061139599827584, 0.22460471399972448, 0.21910579100040195, 0.21887253500062798, 0.2312515470002836, 0.2181528849996539, 0.21957769600157917, 0.22307295199971122, 0.21844308000072488, 0.21774921900032496, 0.2181847289975849, 0.2181675659994653, 0.27559043299879704, 0.2167772110005899, 0.21760563899988483, 0.21799590600130614, 0.21706279700083542, 0.216521730999375, 0.21743035100007546, 0.2226089640007558, 0.216630951001207, 0.21831088099861518, 0.21726783199846977, 0.21693874899938237, 0.2172028989989485, 0.21578869400036638, 0.2174279850005405, 0.21682973799943284];[0.22676043100000243, 0.17946685400056595, 0.17674269900089712, 0.1813856120006676, 0.17945997599963448, 0.18121740000060527, 0.18004459999974642, 0.18081984399941575, 0.1800671319997491, 0.18086994099940057, 0.18153961999996682, 0.17866147300082957, 0.18342644600124913, 0.18004774200016982, 0.18907922399921517, 0.19046697299927473, 0.17982761500024935, 0.18136447399956523, 0.18250495400025102, 0.18042440000135684, 0.17990172899953905, 0.18024425600015093, 0.18021441400014737, 0.1816883470000903, 0.18022812500021246, 0.18625109100139525, 0.18001051800092682, 0.18055345799984934, 0.1796548279999115, 0.18045000399979472, 0.1803450490006071, 0.18179776600118203, 0.18004279199885787, 0.18028460000095947, 0.1803023119991849, 0.18334335100007593, 0.1801396900009422, 0.18038379399877158, 0.17967314300040016, 0.1801382529993134, 0.1806264189999638, 0.18032762900111265, 0.18027568300021812, 0.18079502999898978, 0.17963457400037441, 0.18101815299996815, 0.18076896000093257, 0.1816770080004062, 0.17989225699966482, 0.1811609309988853];[51.54110090400172, 49.869110113000716, 40.40207902499969, 74.20421972299664, 97.47675788700144, 93.55193193100058, 55.109438792997025, 29.502665307001735, 59.299678125000355, 70.1947490599996, 56.82971766599985, 77.00600982700234, 52.153238951001185, 26.42108993599868, 32.06410998700085, 47.59213869799714, 50.213058830999216, 89.13293529299881, 64.79827978399953, 31.303453013999388, 40.75889591899977, 34.03877895900041, 57.914595750000444, 26.457082908000302, 37.33115919699776, 79.14401266499954, 61.87437417000001, 32.19522027600033, 89.89328178899996, 28.113052140002765, 26.872505327999534, 27.53964582899971, 37.64126808800029, 86.77659049400063, 26.769649097999718, 40.47878376800145, 92.1480376870004, 29.870935749002456, 75.70441629199922, 97.34704557000259, 47.01015877499776, 26.87502111199865, 26.28380726499927, 76.73021217899804, 48.882438856999215, 28.40966883100191, 33.02147713600243, 92.7948836159976, 44.71449374900112, 59.31869512999947];[28.339486754000973, 81.44841889000054, 29.13584725599867, 89.1954467159976, 84.95010365100279, 58.969553276001534, 30.237267074002375, 96.84215766299712, 40.298225562999505, 82.99940873499872, 27.68656436099991, 26.337341828999342, 67.62584675300059, 37.04593121799917, 43.52580762099933, 71.44598538699938, 27.137682504000622, 84.95918059099859, 90.68578673100092, 100.28934587399999, 35.7330964870016, 55.821102810999946, 39.96739915100079, 73.39953770599823, 40.391152066997165, 79.14788332400167, 43.67189024300387, 29.296712973995454, 85.06225510899822, 27.662267176998284, 92.30960798099841, 96.81266101399888, 28.1877723960024, 73.46738956199988, 86.40656134099845, 59.709328551998624, 86.72800318599911, 27.521535484003834, 75.4345952459953, 42.98871474500265, 40.339044241998636, 84.5293771520046, 86.76326207099919, 35.27415297400148, 69.97521439099, 32.44864956100355, 51.438775562000956, 87.06493079700522, 43.60382070400374, 73.3190497359974]
features.24;0.0452008880020002;0.0523805420016287;3.771276389998093;4.096645760004321;1.1588387820900947;0.9205766402399692;1.258818366049368;[0.05001028900005622, 0.04935603400008404, 0.048638382999342866, 0.04906118199869525, 0.049344491002557334, 0.048859893999178894, 0.04895602900069207, 0.04950476300291484, 0.049555548997886945, 0.049661386001389474, 0.04906546699930914, 0.049638425996818114, 0.04898748200503178, 0.04892421499607735, 0.05008371399890166, 0.049192352998943534, 0.0495364630005497, 0.04923908099954133, 0.04520088800200028, 0.04957303300034255, 0.04912258700278471, 0.049398063001717674, 0.04927668799791718, 0.049425861001509475, 0.04971765300069819, 0.05006937299913261, 0.04939399599606986, 0.049244107998674735, 0.04534338500161539, 0.049248321003688034, 0.04960292999749072, 0.04952043199955369, 0.049169785001140554, 0.04952376600340358, 0.04564400699746329, 0.04926928499844507, 0.04907698300303309, 0.04947555599937914, 0.04940822899880004, 0.049410863997763954, 0.049512878998939414, 0.04937028800122789, 0.049418471000535646, 0.045497931001591496, 0.04927858399969409, 0.04924713400032488, 0.04955879699991783, 0.04920712400053162, 0.04578272800063132, 0.04939970200211974];[0.05343602200082387, 0.05342111600111821, 0.05376366900236462, 0.053444230998138664, 0.053061398000863846, 0.053252350000548176, 0.05285558000105084, 0.05317286100034835, 0.053275557002052665, 0.05312869300178136, 0.05238054200162878, 0.0535795350006083, 0.05277305200070259, 0.05333213300036732, 0.053041682000184665, 0.0529013430023042, 0.05294051899909391, 0.05321234800067032, 0.05281763600214617, 0.05298698299884563, 0.053095736002433114, 0.0532442350013298, 0.05267678699965472, 0.05310228600137634, 0.05298719699931098, 0.05290210499879322, 0.05317218299751403, 0.05306437800027197, 0.052665836999949533, 0.0529588680001325, 0.0533463510000729, 0.05316293400028371, 0.052872544998535886, 0.05294929699812201, 0.05255360099909012, 0.053144416997383814, 0.053200900001684204, 0.053197189001366496, 0.052961094002967, 0.05300527999861515, 0.05284930899870233, 0.05294577099994058, 0.05270903099881252, 0.05308259899902623, 0.053118318999622716, 0.05277973000193015, 0.05284630999813089, 0.05283457200130215, 0.05283964800037211, 0.053125432998058386];[3.771276389998093, 4.371983614000783, 4.12612843199895, 3.963936685002409, 3.8885073460041895, 4.156728394998936, 3.9050801509984012, 3.912703654001234, 3.9810257730023295, 4.357439329993213, 4.271052034000604, 5.113886602001003, 4.637470651996409, 4.180237002998183, 4.790816558001097, 4.245534259000124, 5.118437717999768, 4.552485753003566, 4.654012206996413, 4.232893002008495, 4.486806955006614, 4.1715716639919265, 4.146289879998221, 4.276054221998493, 4.334121739000693, 4.302856501999486, 4.405245766003645, 4.323567688996263, 4.203364639997744, 4.223850092996145, 4.546354981001059, 4.2321294600042165, 4.260769683987746, 4.199634289994719, 5.131854318999103, 4.212962087996857, 4.228388761002861, 4.249293201995897, 4.180164761000924, 4.866128921996278, 4.523385472002701, 4.306985202998476, 4.080206403003103, 4.732318660004239, 4.376604770004633, 4.213696570997854, 4.162195082004473, 4.410203229002946, 4.1884543579981255, 4.220096727000055];[4.204175425998983, 4.378724484002305, 4.523108569002943, 4.247831995002343, 4.336336421998567, 4.538110928002425, 4.415088851001201, 5.182735244005016, 4.263836745005392, 4.697431998007232, 4.277882626003702, 4.249386213996331, 4.651097971996933, 4.263119950006512, 4.675183220992039, 4.302695854003105, 4.129300130000047, 4.236175472000468, 4.133283386003313, 4.166693674003909, 5.192287547994056, 4.961869384002057, 4.325356703007856, 4.841996360006306, 4.166284892999101, 4.133725057996344, 4.231813423997664, 4.183716946005006, 4.096645760004321, 4.11923981200016, 4.163430194996181, 5.088301080995734, 4.279469505992893, 4.1223094960005255, 4.8004333449971455, 4.274266326003271, 4.24663707199943, 4.2851820179967035, 4.306998467000085, 4.216395410006953, 4.492562741994334, 4.396194575001573, 4.195524118003959, 4.206733439001255, 4.4784677299976465, 4.128652073995909, 4.183832857994275, 4.181859727996198, 4.6107852709974395, 4.448932813997089]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 3, 256, 256)
Output size: (27, 27)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.231e+18
  Optimized FLOP count:  2.511e+9
   Theoretical speedup:  4.902e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6           TDOT        jik,mlkh->jimlh        gfh,cid,afb,medb,jimlh->ljgeca
   5           TDOT          afb,gfh->abgh           cid,medb,jimlh,abgh->ljgeca
   7           TDOT      jimlh,cid->jmlhcd              medb,abgh,jmlhcd->ljgeca
   7           TDOT      abgh,medb->aghmed                 jmlhcd,aghmed->ljgeca
   9           TDOT  aghmed,jmlhcd->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 64, 64)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  1.209e+10
   Theoretical speedup:  4.526e+7
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  4.591e+10
   Theoretical speedup:  4.767e+7
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_14.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  4.591e+10
   Theoretical speedup:  4.767e+7
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 32, 32)
Output size: (2304, 2304)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.117e+10
   Theoretical speedup:  3.060e+6
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  4.409e+10
   Theoretical speedup:  3.103e+6
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 256, 256)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  5.603e+20
  Optimized FLOP count:  8.275e+10
   Theoretical speedup:  6.772e+9
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_21.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  4.409e+10
   Theoretical speedup:  3.103e+6
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_26.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_28.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 128, 128)
Output size: (576, 576)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  8.755e+18
  Optimized FLOP count:  1.578e+10
   Theoretical speedup:  5.549e+8
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 128, 128)
Output size: (1152, 1152)
---
  Complete contraction:  mlkh,jik,gfh,cid,afb,medb->ljgeca
         Naive scaling:  13
     Optimized scaling:  9
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  5.323e+10
   Theoretical speedup:  6.580e+8
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          cid,jik->cdjk        mlkh,gfh,afb,medb,cdjk->ljgeca
   5           TDOT          afb,gfh->abgh           mlkh,medb,cdjk,abgh->ljgeca
   7           TDOT      cdjk,mlkh->cdjmlh              medb,abgh,cdjmlh->ljgeca
   7           TDOT      abgh,medb->aghmed                 cdjmlh,aghmed->ljgeca
   9           TDOT  aghmed,cdjmlh->ljgeca                        ljgeca->ljgeca

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0004689099732786;0.0021123409969732;;;4.504790081992976;;;[0.00048261097981594503, 0.0004732480156235397, 0.0004746129852719605, 0.0004708669730462134, 0.00047534602344967425, 0.00047615799121558666, 0.0004739769792649895, 0.0004708910419140011, 0.0004776430141646415, 0.00047500000800937414, 0.0004778520087711513, 0.00047084197285585105, 0.0004874900041613728, 0.00047379202442243695, 0.00047394001740030944, 0.0004732270026579499, 0.0004740830045193434, 0.00047131802421063185, 0.0004733799723908305, 0.00047085201367735863, 0.00047603901475667953, 0.0004712090012617409, 0.0004786089702975005, 0.0004723590100184083, 0.00047254899982362986, 0.00047134398482739925, 0.00047140600509010255, 0.00048105698078870773, 0.00047479599015787244, 0.0004763200122397393, 0.0004723639867734164, 0.0004689099732786417, 0.0004749579820781946, 0.0004712840309366584, 0.00048583600437268615, 0.00047127302968874574, 0.0004741729935631156, 0.00047256500693038106, 0.000476484012324363, 0.00047505300608463585, 0.00047335002454929054, 0.00047312999959103763, 0.00047487401752732694, 0.0004718169802799821, 0.00047381597687490284, 0.00047312103561125696, 0.000474314991151914, 0.00047042302321642637, 0.0004759379953611642, 0.00048158198478631675];[0.002142390003427863, 0.0021339360100682825, 0.0021438820112962276, 0.002127157000359148, 0.002137230010703206, 0.0021280609944369644, 0.0021336460195016116, 0.002122498000971973, 0.0021296089980751276, 0.0021316949860192835, 0.0021341789979487658, 0.0021790669998154044, 0.002133974019670859, 0.0021306830167304724, 0.002131155983079225, 0.002129645989043638, 0.0021891240030527115, 0.00212982899392955, 0.002128331019775942, 0.0021284509857650846, 0.002130666980519891, 0.0021321809908840805, 0.0022924520017113537, 0.0021232200087979436, 0.00212732600630261, 0.0021235089807305485, 0.002122614998370409, 0.0021295130136422813, 0.002129442000295967, 0.0021334830089472234, 0.0021233150037005544, 0.002141098986612633, 0.0021231270220596343, 0.002114224014803767, 0.002128628024365753, 0.0021123409969732165, 0.0021251830039545894, 0.002127337997080758, 0.002128247986547649, 0.0021287739800754935, 0.0021310379961505532, 0.0021241839858703315, 0.0021267640113364905, 0.0023942429979797453, 0.00212025799555704, 0.0021270209981594235, 0.002113511989591643, 0.0021249309938866645, 0.002124032995197922, 0.0021252479928079993];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0127989810134749;0.0196202649967744;;;1.5329552388676837;;;[0.025216143985744566, 0.02138870899216272, 0.021325555979274213, 0.02131364098750055, 0.014967974973842502, 0.014974949997849762, 0.014981571992393583, 0.014282543008448556, 0.014255807007430121, 0.014428474009037018, 0.014719752012751997, 0.014117922983132303, 0.014139185979729518, 0.014007801015395671, 0.014161255006911233, 0.014171351998811588, 0.013789218966849148, 0.014371386001585051, 0.013921278005000204, 0.013285433989949524, 0.013596798991784453, 0.014172104973113164, 0.013435641973046586, 0.01383939600782469, 0.013820563995977864, 0.014322931005153805, 0.014007834979565814, 0.013672275003045797, 0.013709264021599665, 0.014094351965468377, 0.01383680198341608, 0.014179421996232122, 0.013882329978514463, 0.014028509031049907, 0.014245574013330042, 0.012798981013474986, 0.01325315801659599, 0.013686916994629428, 0.012964127003215253, 0.013480532012181357, 0.013559228013036773, 0.013042267004493624, 0.013984238990815356, 0.0132801269646734, 0.01414791599381715, 0.013874274998670444, 0.013803751993691549, 0.013884868007153273, 0.013500947010470554, 0.013956999959191307];[0.020478588994592428, 0.020773513009771705, 0.021431829023640603, 0.020806535001611337, 0.0207146089815069, 0.0205783229903318, 0.0204236890131142, 0.019640989019535482, 0.02032039998448454, 0.019761931005632505, 0.021000376000301912, 0.02064831301686354, 0.02010036798310466, 0.02125851099845022, 0.020617631991626695, 0.02035170400631614, 0.020301383978221565, 0.02051550301257521, 0.019620264996774495, 0.020577583025442436, 0.019994239002699032, 0.021005115006119013, 0.021308979019522667, 0.020728041999973357, 0.021457066002767533, 0.02036632099770941, 0.02038611299940385, 0.020683991024270654, 0.02039789900300093, 0.020125498005654663, 0.02065719399251975, 0.01994312900933437, 0.020706009003333747, 0.02075109799625352, 0.02033921200199984, 0.021517788991332054, 0.02063993801129982, 0.02283583499956876, 0.020085947995539755, 0.020522548002190888, 0.019757155008846894, 0.02137040498200804, 0.020643725991249084, 0.019747874001041055, 0.0207536059897393, 0.020787751011084765, 0.02097558998502791, 0.020845633000135422, 0.020379333989694715, 0.0201902829867322];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0028681009716819;0.0045360069780144;;;1.5815367111550274;;;[0.002893200027756393, 0.0028893270064145327, 0.003012635017512366, 0.0029104370332788676, 0.002908828988438472, 0.0028919579926878214, 0.0028899270109832287, 0.002907130983658135, 0.003039828996406868, 0.002890670992201194, 0.00290762196527794, 0.002883782988646999, 0.0029045249975752085, 0.002897539990954101, 0.002894024015404284, 0.0029188890184741467, 0.003273543989052996, 0.0029078819788992405, 0.0028975119930692017, 0.0028934380097780377, 0.0028731299680657685, 0.002868100971681997, 0.0028681469848379493, 0.00287215001299046, 0.002951767004560679, 0.0028946390084456652, 0.0029000010108575225, 0.0028853870171587914, 0.002911250019678846, 0.002888521965360269, 0.002902657986851409, 0.0029038069769740105, 0.002957336022518575, 0.002901460014982149, 0.003025181998964399, 0.002901046012993902, 0.0030584439809899777, 0.0030452640203293413, 0.002894111006753519, 0.002906444016844034, 0.002976408024551347, 0.0029138129903003573, 0.0029154460062272847, 0.0028878239972982556, 0.0029595749801956117, 0.0029162029968574643, 0.00289533898467198, 0.002891067008022219, 0.002977803029352799, 0.002919358987128362];[0.00455709602101706, 0.004556975007290021, 0.004546156997093931, 0.004536006978014484, 0.004545453004539013, 0.00454330601496622, 0.004602977976901457, 0.004741398006444797, 0.004648667003493756, 0.00461242999881506, 0.004610427014995366, 0.004640311992261559, 0.004615049023414031, 0.004608082992490381, 0.00461282001924701, 0.004564151982776821, 0.0045472169877029955, 0.0045443709823302925, 0.004559782973956317, 0.00463956399471499, 0.004851584992138669, 0.004640803002985194, 0.004610428004525602, 0.0046071920078247786, 0.0046269150043372065, 0.0046048729855101556, 0.0046125650114845484, 0.004607979004504159, 0.00455247302306816, 0.004553521983325481, 0.004591178992995992, 0.004590799013385549, 0.004574669990688562, 0.004674491996411234, 0.004672524984925985, 0.004636812984244898, 0.004564564005704597, 0.004576994979288429, 0.004571680998196825, 0.004881397995632142, 0.004566440009512007, 0.0045699760084971786, 0.004552169993985444, 0.004539129004115239, 0.004552906000753865, 0.004545597010292113, 0.0046696100034751, 0.004735332011478022, 0.0046387620095629245, 0.004573445999994874];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.0092181499931029;0.0123263239802327;;;1.3371798017449523;;;[0.009218149993102998, 0.01024996000342071, 0.01029465498868376, 0.010373326018452644, 0.010308421013178304, 0.010356795974075794, 0.010298501001670957, 0.010281711001880467, 0.010607365984469652, 0.010749983979621902, 0.010327251977287233, 0.01029034296516329, 0.01053908301400952, 0.010792013024911284, 0.010721380007453263, 0.010309242003131658, 0.010284887976013124, 0.010342507011955604, 0.010279560025082901, 0.010497245006263256, 0.010345518996473402, 0.010294057021383196, 0.010592040984192863, 0.010775913018733263, 0.010774754045996815, 0.010320505971321836, 0.010349647025577724, 0.010346826980821788, 0.010285605007084087, 0.010292921011568978, 0.01031378100742586, 0.010522315016714856, 0.0105658849934116, 0.010315021965652704, 0.01031908200820908, 0.010562723007751629, 0.010532843007240444, 0.010335252998629585, 0.010284475982189178, 0.010297297994839028, 0.010269911988871172, 0.010770902008516714, 0.010297646978870034, 0.010336576000554487, 0.010356424987548962, 0.010273561987560242, 0.01055739598814398, 0.010795696987770498, 0.010576850007055327, 0.010324119997676462];[0.013036910007940605, 0.0123263239802327, 0.012592654005857185, 0.013446493976516649, 0.013184445997467265, 0.012935061997268349, 0.012556098023196682, 0.012763434002408758, 0.012665451009524986, 0.013446210010442883, 0.013368754996918142, 0.013019362988416106, 0.012587767996592447, 0.012555055000120774, 0.012592944025527686, 0.012714470998616889, 0.01331577799282968, 0.012819558003684506, 0.012687014997936785, 0.012750393012538552, 0.012670994008658454, 0.013003649015445262, 0.013737184985075146, 0.012966526002855971, 0.012802906014258042, 0.012713219999568537, 0.012625569012016058, 0.013177551998523995, 0.013344950013561174, 0.013142562995199114, 0.012616830004844815, 0.012353800004348159, 0.012658615014515817, 0.013448745012283325, 0.01333554700249806, 0.013161825976567343, 0.012672023993218318, 0.012795285991160199, 0.012978512997506186, 0.013575035991379991, 0.013055574003374204, 0.013045953994151205, 0.012653957004658878, 0.012666875991271809, 0.012815962982131168, 0.013272198004415259, 0.012932874989928678, 0.01281838701106608, 0.012715722987195477, 0.012552718981169164];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0022476189769804;0.0030233080033212;;;1.3451158912098784;;;[0.0022556770127266645, 0.0022476189769804478, 0.0022822059981990606, 0.0022808900102972984, 0.0023324449721258134, 0.002325915964320302, 0.0023842380032874644, 0.0023763170174788684, 0.0024681990034878254, 0.0024525970220565796, 0.002488221973180771, 0.002492180996341631, 0.002488877042196691, 0.0024876550305634737, 0.0024490310170222074, 0.0024436229723505676, 0.0023930990137159824, 0.0023989340115804225, 0.0023838800261728466, 0.002373705996433273, 0.002385006984695792, 0.0023949879978317767, 0.0023569230106659234, 0.0023701449972577393, 0.00235511502251029, 0.0023626819893252105, 0.0023606950126122683, 0.0023676009732298553, 0.0023622149892617017, 0.002368588000535965, 0.0023883200192358345, 0.002378542994847521, 0.0024015950330067426, 0.002402232988970354, 0.002408208994893357, 0.0024010890047065914, 0.0024028490006458014, 0.0024034339876379818, 0.0024044809979386628, 0.0024041460128501058, 0.0024095620028674603, 0.0024264380044769496, 0.002424788981443271, 0.0024320490192621946, 0.0024288139829877764, 0.0024140389868989587, 0.002445173973683268, 0.0024897350231185555, 0.002485295000951737, 0.002526442985981703];[0.0032565439760219306, 0.003210811992175877, 0.003386771975783631, 0.0031285480072256178, 0.0031643300026189536, 0.0031682760163675994, 0.0031686120200902224, 0.0031438349978998303, 0.0031243949779309332, 0.0030925239843782037, 0.003038322989596054, 0.0030369340092875063, 0.00316423800541088, 0.0031675889913458377, 0.0031700200052000582, 0.0031668930023442954, 0.003170980024151504, 0.0031183079991023988, 0.0030909740016795695, 0.0030727210105396807, 0.0030885250016581267, 0.0030638789758086205, 0.0030311979935504496, 0.0031356170075014234, 0.003115024999715388, 0.0031872980180196464, 0.0031978600018192083, 0.003181109990691766, 0.0032529500022064894, 0.003184209985192865, 0.0031772700021974742, 0.0033222099882550538, 0.0032936269999481738, 0.0032555219950154424, 0.0032401189964730293, 0.003266207000706345, 0.003172961005475372, 0.0031277860107365996, 0.003111366997472942, 0.0030955090187489986, 0.00302330800332129, 0.003028848994290456, 0.0031143860251177102, 0.0031328479817602783, 0.0031355139799416065, 0.0030972289969213307, 0.003121549991192296, 0.003099035006016493, 0.0030327399726957083, 0.0030549599905498326];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0088773670140653;0.0095333799836225;;;1.0738972454915745;;;[0.008877367014065385, 0.009015345975058153, 0.011004840984242037, 0.00991439400240779, 0.011101661017164588, 0.010764377017039806, 0.009645728976465762, 0.01098600000841543, 0.00984449201496318, 0.010827898018760607, 0.010468872002093121, 0.010077147977426648, 0.010922685003606603, 0.00984700198750943, 0.011043926991987973, 0.010540937015321106, 0.009501835011178628, 0.010756870964542031, 0.009613937989342958, 0.011157960980199277, 0.01029496599221602, 0.010092709009768441, 0.010752641974249855, 0.009372685017297044, 0.010716583987232298, 0.009846100001595914, 0.01128782401792705, 0.010761409997940063, 0.009369176987092942, 0.010987032001139596, 0.009842710016528144, 0.010821389005286619, 0.010581337002804503, 0.009861869009910151, 0.010993474017595872, 0.009935425012372434, 0.010873136023292318, 0.010221139003988355, 0.00988078600494191, 0.01082292597857304, 0.009645346988691017, 0.011156094988109544, 0.010293422994436696, 0.010298056993633509, 0.010702136991312727, 0.00950103800278157, 0.011002274986822158, 0.009706936019938439, 0.010530317988013849, 0.010146224987693131];[0.01031513899215497, 0.011491148005006835, 0.010939872008748353, 0.009944520017597824, 0.0105800140008796, 0.0114968889974989, 0.01102810600423254, 0.009958300011930987, 0.010809192986926064, 0.01157621800666675, 0.011910056986380368, 0.009725362004246563, 0.011188360978849232, 0.011318951001157984, 0.01056182401953265, 0.009941800002707168, 0.01183265500003472, 0.011005398002453148, 0.009946217003744096, 0.010807696002302691, 0.011813572986284271, 0.011017540004104376, 0.00972619399544783, 0.010817514994414523, 0.011538127990206704, 0.01079249699250795, 0.00953337998362258, 0.01123827398987487, 0.010972957010380924, 0.010465219005709514, 0.010280974005581811, 0.011494055012008175, 0.011028453009203076, 0.009723016002681106, 0.010942516993964091, 0.011814991012215614, 0.011036380019504577, 0.009946016012690961, 0.010831080988282338, 0.011599147983361036, 0.01079733099322766, 0.009540586004732177, 0.011853968986542895, 0.011603758001001552, 0.010787253006128594, 0.009733270009746775, 0.011207175994059071, 0.010996071010595188, 0.009954992012353614, 0.010548657999606803];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0021994320268277;0.0027251809951849;;;1.2390385162825517;;;[0.002199432026827708, 0.002251436992082745, 0.0022521769860759377, 0.002406024985248223, 0.002476046996889636, 0.002462112024659291, 0.0025512459978926927, 0.0025505179655738175, 0.0025193160108756274, 0.0025164020189549774, 0.002514901018003002, 0.0025154400209430605, 0.0025039229658432305, 0.0025156329793389887, 0.002597368002170697, 0.002599223022116348, 0.002644755004439503, 0.0026315790018998086, 0.0026339080068282783, 0.0026364450168330222, 0.0026381850184407085, 0.0026302240148652345, 0.0026384780067019165, 0.0026380050112493336, 0.002639436977915466, 0.002640524005983025, 0.00267075898591429, 0.0026765390066429973, 0.002695028990274295, 0.0026871769805438817, 0.002745894016698003, 0.0027514600078575313, 0.0027455880190245807, 0.002749730017967522, 0.002729211002588272, 0.002733208006247878, 0.002696401992579922, 0.002692580979783088, 0.002682032994925976, 0.002682827995158732, 0.002682682010345161, 0.0026783169887494296, 0.002693330985493958, 0.002691288013011217, 0.002731412008870393, 0.002731208980549127, 0.0027317890198901296, 0.0027355339843779802, 0.002733786968747154, 0.002736380964051932];[0.0030189139943104237, 0.002917454025009647, 0.002872776996809989, 0.0028659439994953573, 0.0028756349929608405, 0.0028276380035094917, 0.0028043950151186436, 0.0031469490204472095, 0.0027655170124489814, 0.0027403559943195432, 0.002725180995184928, 0.0028241810214240104, 0.00283471800503321, 0.0027919540007133037, 0.002776440989691764, 0.002772111998638138, 0.0028149209974799305, 0.0028312829963397235, 0.002773465996142477, 0.0028234960045665503, 0.0028301459969952703, 0.0028689709724858403, 0.0028475209837779403, 0.002825862989993766, 0.0028201889945194125, 0.0028233799966983497, 0.0028298890101723373, 0.002834209008142352, 0.002819173998432234, 0.003069074999075383, 0.003078116016695276, 0.0031337959808297455, 0.0030686889949720353, 0.00306833500508219, 0.0030154600099194795, 0.003015336988028139, 0.00300706599955447, 0.002870343014365062, 0.0027702990046236664, 0.0027719720092136413, 0.00281840399838984, 0.0028237189981155097, 0.002822044014465064, 0.0028708979953080416, 0.0028662359982263297, 0.002828336990205571, 0.002822982001816854, 0.0027791769825853407, 0.0028239090170245618, 0.0028227120055817068];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.0081116259680129;0.0095558740140404;;;1.1780466766740334;;;[0.008111625968012959, 0.010284972988301888, 0.009420383023098111, 0.01031027501448989, 0.010008023993577808, 0.009661271004006267, 0.010015599022153765, 0.00922000702121295, 0.010305191040970385, 0.01001986299525015, 0.0096663830045145, 0.010128155030542985, 0.009419009991688654, 0.01030792499659583, 0.010006401018472388, 0.009410119993845, 0.010001583985285833, 0.009432591003132984, 0.010291979036992416, 0.010004683979786932, 0.009225078974850476, 0.01024649798637256, 0.009649745014030486, 0.010003335017245263, 0.009792193974135444, 0.009227044996805489, 0.011163360002683476, 0.010822320997249335, 0.009416305023478344, 0.010022129979915917, 0.009423331008292735, 0.01029210997512564, 0.00999427802162245, 0.00922674298635684, 0.010011075035436079, 0.009442155016586185, 0.010276094020809978, 0.010007561999373138, 0.00920625400613062, 0.010022617992945015, 0.009434673993382603, 0.010301530011929572, 0.00999429399962537, 0.009224431007169187, 0.010000824026064947, 0.009420090995263308, 0.010308042023098096, 0.010011838981881738, 0.009218063030857593, 0.010017831024015322];[0.00959873801912181, 0.010295632004272193, 0.010202733014011756, 0.009942980017513037, 0.010755052004242316, 0.010801092983456329, 0.009955348999937996, 0.009774884005310014, 0.010862046998227015, 0.010196274000918493, 0.009837222984060645, 0.009815473982598633, 0.010320594010408968, 0.010203370999079198, 0.009831117000430822, 0.009816268982831389, 0.010501334007130936, 0.010413142008474097, 0.009574563999194652, 0.010135794000234455, 0.0101770700130146, 0.010179008997511119, 0.009767404990270734, 0.009943534998456016, 0.010437819000799209, 0.010181737976381555, 0.009825715998886153, 0.010128102003363892, 0.010479536023922265, 0.010413207986857742, 0.009584460989572108, 0.010174483002629131, 0.010218573996098712, 0.010183417005464435, 0.009586667001713067, 0.010178285010624677, 0.010216030001174659, 0.010400253988336772, 0.009806132002267987, 0.010170216992264614, 0.010402904998045415, 0.0101844790042378, 0.009555874014040455, 0.010175881994655356, 0.010268910002196208, 0.010180392011534423, 0.009769683005288243, 0.010393219999969006, 0.010542438016273081, 0.010108304006280378];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.002644121996127;0.0028005049971397;;;1.0591436405891206;;;[0.002644121996127069, 0.002836480998666957, 0.0030022400023881346, 0.003009651991305873, 0.003047992999199778, 0.003129124001134187, 0.0030531790398526937, 0.003049431019462645, 0.003007156978128478, 0.0030978029826655984, 0.003042040014406666, 0.0030201209883671254, 0.002995415998157114, 0.003095935011515394, 0.0030845349829178303, 0.0030541289888788015, 0.0030082080338615924, 0.00308687100186944, 0.003042722004465759, 0.0030090710206422955, 0.0030003930150996894, 0.00305147297331132, 0.0030918620177544653, 0.003003711986821145, 0.0030063150043133646, 0.0030038179829716682, 0.0030383440025616437, 0.003003908001119271, 0.0030034649826120585, 0.0030196500301826745, 0.003032268024981022, 0.003007813007570803, 0.0030035719682928175, 0.0029986160225234926, 0.0030921399884391576, 0.003031445958185941, 0.003034022985957563, 0.0029951169854030013, 0.003048810991458595, 0.003029068000614643, 0.003037526970729232, 0.002995792019646615, 0.0030332070018630475, 0.0030000370170455426, 0.00300348800374195, 0.002957457007141784, 0.00307957996847108, 0.0030426080047618598, 0.003044718992896378, 0.002951684989966452];[0.0028386930061969906, 0.0028005049971397966, 0.0031028400117065758, 0.003381424001418054, 0.0033138930157292634, 0.0031863879994489253, 0.0030053849914111197, 0.0029685260087717324, 0.0029527790029533207, 0.002879614010453224, 0.002950418012915179, 0.002950930007500574, 0.002900411025620997, 0.002897483005654067, 0.002840599016053602, 0.002901422994909808, 0.0029210080101620406, 0.0028209379815962166, 0.002900071005569771, 0.0029099670064169914, 0.0029093770135659724, 0.0029197349795140326, 0.002834298007655889, 0.0028543810185510665, 0.0028957370086573064, 0.0028213440091349185, 0.002894042991101742, 0.00289670898928307, 0.002825640985975042, 0.0028835840057581663, 0.002832078986102715, 0.0028545649838633835, 0.0028897230222355574, 0.0028077749884687364, 0.002855049999197945, 0.0029211580113042146, 0.0029801680066157132, 0.0031123299850150943, 0.003152629011310637, 0.0030999240116216242, 0.003102585003944114, 0.002961541002150625, 0.0030415809887927026, 0.002950076013803482, 0.0029519480012822896, 0.002953843999421224, 0.00289502099622041, 0.0029445980035234243, 0.0029591979982797056, 0.0028961649804841727];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 3, 256, 256)
Output size: (27, 27)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  1.231e+18
  Optimized FLOP count:  2.511e+9
   Theoretical speedup:  4.902e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          tfa,zao->tfzo          vbo,lfy,jbi,syi,tfzo->ztvslj
   5           TDOT          jbi,vbo->jivo             lfy,syi,tfzo,jivo->ztvslj
   6           TDOT        tfzo,lfy->tzoly                syi,jivo,tzoly->ztvslj
   6           TDOT        jivo,syi->jvosy                   tzoly,jvosy->ztvslj
   8           TDOT    jvosy,tzoly->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 64, 64)
Output size: (1152, 1152)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  1.209e+10
   Theoretical speedup:  4.526e+7
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  4.591e+10
   Theoretical speedup:  4.767e+7
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 32, 32)
Output size: (2304, 2304)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.117e+10
   Theoretical speedup:  3.060e+6
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  1.368e+17
  Optimized FLOP count:  4.409e+10
   Theoretical speedup:  3.103e+6
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 256, 256)
Output size: (576, 576)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  5.603e+20
  Optimized FLOP count:  8.275e+10
   Theoretical speedup:  6.772e+9
  Largest intermediate:  3.775e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  2.137e+15
  Optimized FLOP count:  1.095e+10
   Theoretical speedup:  1.952e+5
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 128, 128)
Output size: (576, 576)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  8.755e+18
  Optimized FLOP count:  1.578e+10
   Theoretical speedup:  5.549e+8
  Largest intermediate:  9.437e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 128, 128)
Output size: (1152, 1152)
---
  Complete contraction:  zao,tfa,vbo,lfy,jbi,syi->ztvslj
         Naive scaling:  12
     Optimized scaling:  8
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  5.323e+10
   Theoretical speedup:  6.580e+8
  Largest intermediate:  1.887e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          lfy,tfa->lyta          zao,vbo,jbi,syi,lyta->ztvslj
   5           TDOT          jbi,vbo->jivo             zao,syi,lyta,jivo->ztvslj
   6           TDOT        lyta,zao->lytzo                syi,jivo,lytzo->ztvslj
   6           TDOT        jivo,syi->jvosy                   lytzo,jvosy->ztvslj
   8           TDOT    jvosy,lytzo->ztvslj                        ztvslj->ztvslj

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp05_performance_kfc_factor/results/kfc_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0004761209711432457;0.0019425749778747559;;;4.08000297321563;;;[0.00048780691577121615, 0.0004789800150319934, 0.00048287096433341503, 0.00047880702186375856, 0.0005163890309631824, 0.00047751300735399127, 0.0004826599615626037, 0.00047828699462115765, 0.0004810459795407951, 0.00047789793461561203, 0.0004824909847229719, 0.000481561990454793, 0.0004786100471392274, 0.000479693990200758, 0.00048241595504805446, 0.00048278499161824584, 0.0004801760078407824, 0.0004787060315720737, 0.000484473945107311, 0.00047857197932899, 0.0004797360161319375, 0.0004761209711432457, 0.0004803090123459697, 0.0004792609834112227, 0.0004814320127479732, 0.0004782439791597426, 0.00048141501611098647, 0.00047833198914304376, 0.00048014207277446985, 0.00048275297740474343, 0.00047902093501761556, 0.0004803359624929726, 0.0004816390573978424, 0.0004885269445367157, 0.0004937689518555999, 0.0004789389786310494, 0.00048034702194854617, 0.0004770589875988662, 0.0004797610454261303, 0.00048143003368750215, 0.00048160000005736947, 0.0004806259530596435, 0.00048197800060734153, 0.00047953700413927436, 0.00048057298408821225, 0.0004781070165336132, 0.0004814699641428888, 0.00047915405593812466, 0.000493028957862407, 0.00047943793470039964];[0.0019609149894677103, 0.001961377973202616, 0.00196000502910465, 0.001947220996953547, 0.001950581034179777, 0.0019579159561544657, 0.0019576900522224605, 0.0019430200336501002, 0.0019455200526863337, 0.0019439620082266629, 0.001949612982571125, 0.0019464140059426427, 0.0019504779484122992, 0.0019425749778747559, 0.0019476559828035533, 0.0019464599899947643, 0.001950434991158545, 0.0019557399791665375, 0.0023950060131028295, 0.0019467000383883715, 0.0019464510260149837, 0.0019477399764582515, 0.0019475480075925589, 0.002312238037120551, 0.0019614369957707822, 0.0019491779967211187, 0.00194756401469931, 0.001950167992617935, 0.0019457460148259997, 0.0019480930059216917, 0.0019583459943532944, 0.0019491740386001766, 0.0019501529750414193, 0.0019535660394467413, 0.0019472020212560892, 0.0019463039934635162, 0.0019445039797574282, 0.0019563199602998793, 0.001951477024704218, 0.0023691310198046267, 0.0019524049712345004, 0.001951223996002227, 0.0019512649741955101, 0.001966828014701605, 0.002344082051422447, 0.0019462369964458048, 0.0019540839712135494, 0.0019526329706422985, 0.0019490339909680188, 0.0019624989945441484];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.01194564497563988;0.03292271698592231;;;2.756043483048413;;;[0.025212469045072794, 0.025220382027328014, 0.01669759303331375, 0.016708645969629288, 0.015818424988538027, 0.014517379982862622, 0.014488965971395373, 0.014519385935273021, 0.01243799104122445, 0.013363362057134509, 0.013220333028584719, 0.01311237399931997, 0.013321875012479722, 0.013693264976609498, 0.013261143933050334, 0.013117511000018567, 0.013156940985936671, 0.013209916942287236, 0.013348062057048082, 0.01321471796836704, 0.013024512969423085, 0.013340360019356012, 0.012899939029011875, 0.012891315040178597, 0.013303648040164262, 0.013206142000854015, 0.013198442931752652, 0.013034508971031755, 0.01318363193422556, 0.013078712974675, 0.013042338949162513, 0.013342470105271786, 0.013040382065810263, 0.01194564497563988, 0.012813669047318399, 0.013180426030885428, 0.012249862018506974, 0.01298545696772635, 0.012883930001407862, 0.012659223983064294, 0.013377138006035239, 0.01284053100971505, 0.013022580998949707, 0.013000679959077388, 0.012983036984223872, 0.012710328970570117, 0.013011392031330615, 0.012923408998176455, 0.013152261031791568, 0.013166279997676611];[0.033249008003622293, 0.03367868601344526, 0.03391370899043977, 0.03413564700167626, 0.03366602800088003, 0.033245707978494465, 0.03354152600513771, 0.032994456007145345, 0.03370176401222125, 0.03387912403559312, 0.033853691013064235, 0.03358233696781099, 0.033057535998523235, 0.03348498704144731, 0.03328564902767539, 0.03370766603620723, 0.03361683199182153, 0.0339431949541904, 0.03292271698592231, 0.03325834195129573, 0.033743767999112606, 0.033725733985193074, 0.033353437029290944, 0.033587777987122536, 0.034193786967080086, 0.03371175302891061, 0.03388110897503793, 0.03303135104943067, 0.0333632180118002, 0.03368571598548442, 0.03342886397149414, 0.03416806599125266, 0.03331317496486008, 0.03350698697613552, 0.03393748699454591, 0.03342289000283927, 0.0331751000485383, 0.03461700101615861, 0.03364621597575024, 0.03367163904476911, 0.033110287971794605, 0.033148088958114386, 0.03414317104034126, 0.033895243948791176, 0.034702768025454134, 0.03343145799590275, 0.03361019701696932, 0.033622821036260575, 0.03349398705177009, 0.033494998002424836];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0027337390347383916;0.007203871035017073;;;2.635171442290378;;;[0.0027599979657679796, 0.0027544809272512794, 0.002875083009712398, 0.0027666480164043605, 0.002742264943663031, 0.0027688409318216145, 0.0028646550490520895, 0.0027787680155597627, 0.0028523480286821723, 0.0027951219817623496, 0.0027337390347383916, 0.002757710055448115, 0.002848586009349674, 0.0027622240013442934, 0.0027747059939429164, 0.0028890870162285864, 0.0028642030083574355, 0.002854578022379428, 0.0027656599995680153, 0.0027435710071586072, 0.0027553309919312596, 0.00276188796851784, 0.002754748973529786, 0.0027552410610951483, 0.0028006830252707005, 0.0027678579790517688, 0.0027702090446837246, 0.0027453249786049128, 0.0028927429812029004, 0.0028537820326164365, 0.002752267988398671, 0.002896465943194926, 0.0027553470572456717, 0.0028541720239445567, 0.002756995032541454, 0.0027766430284827948, 0.002777296002022922, 0.0027680890052579343, 0.0027395299985073507, 0.0028321879799477756, 0.0027771949535235763, 0.0027677639736793935, 0.002756518078967929, 0.002779091999400407, 0.0027748580323532224, 0.0028926439699716866, 0.0027537710266187787, 0.002793820051010698, 0.0028060799813829362, 0.0028731480124406517];[0.007241320970933884, 0.007221780018880963, 0.007236258999910206, 0.007235871977172792, 0.007223918044473976, 0.007248351001180708, 0.007217991049401462, 0.007223573047667742, 0.0072128199972212315, 0.00721669802442193, 0.007216286961920559, 0.0072334540309384465, 0.007246117980685085, 0.00726078700972721, 0.007381760980933905, 0.007453635975252837, 0.007451485027559102, 0.007333133020438254, 0.0072837419575080276, 0.007247331028338522, 0.00723600503988564, 0.007229090027976781, 0.007237670011818409, 0.007261344988364726, 0.007239111000671983, 0.0072417029878124595, 0.007238910999149084, 0.007296873023733497, 0.007334306021220982, 0.007383331016171724, 0.007337351038586348, 0.00729097897419706, 0.007294264971278608, 0.007253638003021479, 0.007228627044241875, 0.007203871035017073, 0.0072357659810222685, 0.007222654996439815, 0.0072120369877666235, 0.007255921955220401, 0.007243358006235212, 0.0072160070412792265, 0.0072411029832437634, 0.007243906031362712, 0.007282104983460158, 0.0073468899936415255, 0.007403096009511501, 0.007438483997248113, 0.007371348037850112, 0.0073084000032395124];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.008752485970035195;0.017382437945343554;;;1.9860000924141619;;;[0.008752485970035195, 0.009433098952285945, 0.009717372013255954, 0.009523712971713394, 0.009115339955314994, 0.009414338041096926, 0.009762778005097061, 0.009765386930666864, 0.00958724704105407, 0.009577212040312588, 0.009610685985535383, 0.009442437964025885, 0.0093495799228549, 0.0093271040241234, 0.009592860005795956, 0.009779943968169391, 0.009765173017513007, 0.009573864983394742, 0.009716470027342439, 0.009739693952724338, 0.009556383942253888, 0.009258520032744855, 0.009347505983896554, 0.009559564990922809, 0.009812023025006056, 0.009772808058187366, 0.009774133970495313, 0.009677532012574375, 0.009494136029388756, 0.00905607599997893, 0.009437174012418836, 0.00941601296653971, 0.009781161963474005, 0.009789614996407181, 0.00960522802779451, 0.009697782981675118, 0.009677206980995834, 0.009484070003964007, 0.00924024503910914, 0.00943589402595535, 0.009578854020219296, 0.009770356002263725, 0.009509383991826326, 0.009560349048115313, 0.00981410703388974, 0.009544892061967403, 0.009258682955987751, 0.009484431997407228, 0.009763082023710012, 0.009755285980645567];[0.017759695998393, 0.017536255007144064, 0.017806329997256398, 0.017673449008725584, 0.017559655010700226, 0.018055806984193623, 0.017689003027044237, 0.017572091019246727, 0.017657518037594855, 0.017657994001638144, 0.017433486005757004, 0.017774990003090352, 0.01756494800793007, 0.017834262980613858, 0.017710689979139715, 0.01758473098743707, 0.018069682992063463, 0.017603480955585837, 0.017473462037742138, 0.017661229008808732, 0.017501078022178262, 0.017566155001986772, 0.017842667002696544, 0.017555909988004714, 0.017382437945343554, 0.017789813980925828, 0.017507995013147593, 0.01742380700306967, 0.017662786995060742, 0.01753968297271058, 0.017429206985980272, 0.01783428800990805, 0.01755302702076733, 0.01759523100918159, 0.017662383033894002, 0.01756651501636952, 0.017741698015015572, 0.017738464986905456, 0.017555747006554157, 0.018151971977204084, 0.01776987500488758, 0.017427055980078876, 0.01827109098667279, 0.017791365971788764, 0.017436062975320965, 0.01753474900033325, 0.017608673020731658, 0.017421189986635, 0.017601484956685454, 0.017581164953298867];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0023054949706420302;0.004088639980182052;;;1.7734326173973194;;;[0.0023638219572603703, 0.0030000790720805526, 0.002361666993238032, 0.002354734984692186, 0.0023588920012116432, 0.002347803965676576, 0.0023538729874417186, 0.002361220947932452, 0.0023521159891970456, 0.0023416169569827616, 0.0023577489773742855, 0.0023535749642178416, 0.0023550550104118884, 0.00236230599693954, 0.002339073980692774, 0.0023304460337385535, 0.0023282899637706578, 0.002340740931686014, 0.002335934026632458, 0.0023422130034305155, 0.002350906957872212, 0.0024286769912578166, 0.002415397029835731, 0.0024271250003948808, 0.0024334140471182764, 0.0024493119562976062, 0.002445921942126006, 0.0024146370124071836, 0.0024156359722837806, 0.0024070069775916636, 0.0024117730208672583, 0.002386235981248319, 0.0023876429768279195, 0.002364969055633992, 0.002361013030167669, 0.0023706399952061474, 0.0023607659968547523, 0.002350157010369003, 0.0023454169859178364, 0.0023246260243467987, 0.0023387219989672303, 0.002332522999495268, 0.00233458005823195, 0.002334931050427258, 0.002325239998754114, 0.0023308650124818087, 0.002335319062694907, 0.002333180047571659, 0.0023391660070046782, 0.0023054949706420302];[0.004277605970855802, 0.004264617047738284, 0.004213215957861394, 0.004178442002739757, 0.004161344957537949, 0.0041158010135404766, 0.004167562001384795, 0.004128054017201066, 0.0041962069808505476, 0.004166133992839605, 0.004147994972299784, 0.004088639980182052, 0.004164126003161073, 0.004160163982305676, 0.004163549980148673, 0.00419250299455598, 0.004258842032868415, 0.0042695950251072645, 0.004314919991884381, 0.004308909003157169, 0.0041781599866226315, 0.0042125319596379995, 0.004193980945274234, 0.004164207959547639, 0.004195949004497379, 0.0041646360186859965, 0.004174467991106212, 0.004145974002312869, 0.004203549004159868, 0.004238351946696639, 0.004224161966703832, 0.0043100129696540534, 0.004202389973215759, 0.004177172027993947, 0.004130407003685832, 0.004103471990674734, 0.00416134501574561, 0.004215594031848013, 0.004160907992627472, 0.004194845038000494, 0.004240123031195253, 0.00420997099718079, 0.004200488969217986, 0.004196662979666144, 0.004222828021738678, 0.004205098026432097, 0.004179956973530352, 0.004219341964926571, 0.004202394979074597, 0.004223526979330927];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.007640534022357315;0.011113743006717414;;;1.4545767317044835;;;[0.007640534022357315, 0.008036096987780184, 0.008466849976684898, 0.010004163021221757, 0.009165436029434204, 0.009760118962731212, 0.0090181470150128, 0.01002868899377063, 0.009162810980342329, 0.009967347024939954, 0.009192842990159988, 0.009991751983761787, 0.009197671024594456, 0.010014601051807404, 0.00916667201090604, 0.009963393036741763, 0.009199631924275309, 0.009950760984793305, 0.009209990967065096, 0.009941695025190711, 0.009201373963151127, 0.009945282014086843, 0.009200598986353725, 0.009971541003324091, 0.009029241045936942, 0.009783693007193506, 0.00917952903546393, 0.010044946044217795, 0.009199923020787537, 0.010014389990828931, 0.009203885041642934, 0.009985014970880002, 0.00919815298402682, 0.009765975060872734, 0.008968146983534098, 0.010017732973210514, 0.009173767059110105, 0.009971930005121976, 0.009205173002555966, 0.009956763009540737, 0.00917270896025002, 0.009937221999280155, 0.00922220601933077, 0.009946849022526294, 0.009173850005026907, 0.009730121004395187, 0.009163109003566206, 0.01004167296923697, 0.009206601942423731, 0.009790620999410748];[0.012000182992778718, 0.011236658960115165, 0.01239904697285965, 0.012338753032963723, 0.011945149977691472, 0.011141006019897759, 0.012287819990888238, 0.012588180950842798, 0.011989181046374142, 0.011113743006717414, 0.011775467952247709, 0.012533117027487606, 0.01187407597899437, 0.01123371603898704, 0.012392121949233115, 0.012226500024553388, 0.011636950017418712, 0.011353142035659403, 0.012719652964733541, 0.012162183003965765, 0.011696461006067693, 0.011446566029917449, 0.012508705025538802, 0.011999640963040292, 0.011312131013255566, 0.012010631035082042, 0.012499841977842152, 0.012023976014461368, 0.011166927055455744, 0.012329925026278943, 0.01253602496581152, 0.011926617007702589, 0.011191988014616072, 0.012564881006255746, 0.012102927023079246, 0.011439849971793592, 0.011346902989316732, 0.012597316992469132, 0.012039456982165575, 0.0113838340039365, 0.011519447958562523, 0.012504933984018862, 0.012083823035936803, 0.011355048045516014, 0.011917584983166307, 0.012579247006215155, 0.012148965033702552, 0.011323325976263732, 0.011681676958687603, 0.012551481020636857];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0021501639275811613;0.0029770350083708763;;;1.3845618792981558;;;[0.0021501639275811613, 0.0021600130130536854, 0.0021618129685521126, 0.002204997988883406, 0.0028008410008624196, 0.0022610939922742546, 0.002279737964272499, 0.0022744719753973186, 0.002386003965511918, 0.0023863640381023288, 0.002421684970613569, 0.0024219860206358135, 0.0024657970061525702, 0.0024655890883877873, 0.002497506036888808, 0.0025121240178123116, 0.00246775196865201, 0.002454297966323793, 0.002462237956933677, 0.002459591021761298, 0.002399588003754616, 0.002398262033239007, 0.0023501099785789847, 0.0023574119550175965, 0.0023569950717501342, 0.0023217470152303576, 0.002317642036359757, 0.002322693995665759, 0.0023164640297181904, 0.002350319002289325, 0.00237044197274372, 0.002358044032007456, 0.0023559420369565487, 0.002345100976526737, 0.002356296987272799, 0.00235921103740111, 0.0023471179883927107, 0.0023584699956700206, 0.00234744802583009, 0.002468171005602926, 0.002420761971734464, 0.0024207799579016864, 0.002400016994215548, 0.002403591002803296, 0.0024208809481933713, 0.0024286889820359647, 0.002378123055677861, 0.0023828010307624936, 0.0024696870241314173, 0.0024600080214440823];[0.00329988996963948, 0.0032691480009816587, 0.0032195740495808423, 0.0032002090010792017, 0.003252470982261002, 0.003182722022756934, 0.003150735981762409, 0.003154204983729869, 0.0030907270265743136, 0.003091544029302895, 0.003093944047577679, 0.0031220089877024293, 0.0031257549999281764, 0.0031372400117106736, 0.002981143945362419, 0.0029918229556642473, 0.0029770350083708763, 0.0030124399927444756, 0.0030480980058200657, 0.0031196449999697506, 0.0031779560376890004, 0.003174713987391442, 0.003145894967019558, 0.0031190370209515095, 0.0031169449794106185, 0.003117498999927193, 0.003111084981355816, 0.003116387000773102, 0.0031511050183326006, 0.0031347780022770166, 0.0031164190149866045, 0.0030995780252851546, 0.0031066209776327014, 0.0031276519875973463, 0.003129572025500238, 0.003114561957772821, 0.0031378709827549756, 0.003132232988718897, 0.00310712301870808, 0.0030855649965815246, 0.00308603304438293, 0.00308862398378551, 0.0030904380255378783, 0.0031163799576461315, 0.003172091965097934, 0.0031715810182504356, 0.0031291909981518984, 0.0031041260226629674, 0.0031020810129120946, 0.003123514004983008];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.007769314048346132;0.00959183502709493;;;1.2345793936772014;;;[0.007769314048346132, 0.008917254046536982, 0.00929124903632328, 0.008706812979653478, 0.009181996982079, 0.00870897393906489, 0.009269075002521276, 0.008735220006201416, 0.009189889999106526, 0.008868717995937914, 0.009100274997763336, 0.008740608056541532, 0.008910557953640819, 0.008705714019015431, 0.008932147989980876, 0.00873063801554963, 0.008749192988034338, 0.008694942982401699, 0.008863211027346551, 0.008717866032384336, 0.008758014009799808, 0.008712997019756585, 0.008710879075806588, 0.008708039007615298, 0.008696872973814607, 0.008427641005255282, 0.008953158045187593, 0.008701762068085372, 0.009437761968001723, 0.00936938397353515, 0.009109419013839215, 0.008888129028491676, 0.008583971066400409, 0.008578527020290494, 0.008899077016394585, 0.00873643800150603, 0.008741385012399405, 0.008706014952622354, 0.00873955199494958, 0.008704888983629644, 0.008874338993337005, 0.008711061032954603, 0.008919504063669592, 0.008742060977965593, 0.008927780028898269, 0.008739536046050489, 0.008930663985665888, 0.008897467982023954, 0.008749976987019181, 0.0087061160011217];[0.00975667597958818, 0.009597618016414344, 0.010132340947166085, 0.010122777021024376, 0.009956277965102345, 0.009745404997374862, 0.009604129008948803, 0.009951294981874526, 0.010576109983958304, 0.010024569986853749, 0.009941804979462177, 0.009773309982847422, 0.009592070011422038, 0.01044469402404502, 0.010020838002674282, 0.009944631019607186, 0.009761690977029502, 0.009592248010449111, 0.009936130023561418, 0.010143883991986513, 0.010045901988632977, 0.00994586996966973, 0.009604357997886837, 0.00975800195010379, 0.01040767296217382, 0.010033832979388535, 0.010130268055945635, 0.00975753302918747, 0.009868518973235041, 0.010451652982737869, 0.009935720008797944, 0.009925625985488296, 0.009946713980752975, 0.00960014498559758, 0.010218695970252156, 0.010398711950983852, 0.010021897964179516, 0.009776809019967914, 0.00979849195573479, 0.009793987032026052, 0.010428506007883698, 0.009842100029345602, 0.009955683024600148, 0.009689370985142887, 0.009821317973546684, 0.010225418023765087, 0.01013003202388063, 0.009932640008628368, 0.00993334100348875, 0.00959183502709493];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.002599184983409941;0.0027923689922317863;;;1.0743248403075958;;;[0.0026138059911318123, 0.002599184983409941, 0.0027251450228504837, 0.002841635956428945, 0.002805978001561016, 0.002815840009134263, 0.0028107790276408195, 0.00282137404428795, 0.0027811729814857244, 0.002793551015201956, 0.002822902984917164, 0.0028282509883865714, 0.0028015970019623637, 0.0027688860427588224, 0.002845225972123444, 0.002826473966706544, 0.0028236850048415363, 0.0027752649621106684, 0.002839291002601385, 0.002821887959726155, 0.002827034972142428, 0.0028056460432708263, 0.002866081951651722, 0.00282387703191489, 0.0028289150213822722, 0.002805105992592871, 0.0028251130133867264, 0.002804466988891363, 0.0028111269930377603, 0.0027831540210172534, 0.0028194980113767087, 0.002794504980556667, 0.0027827779995277524, 0.0028244690038263798, 0.0028256410732865334, 0.0028026020154356956, 0.002770221035461873, 0.002826047013513744, 0.002836344065144658, 0.0028188569704070687, 0.002765036013443023, 0.00284725398523733, 0.00282643100945279, 0.002824003982823342, 0.0027849619509652257, 0.0028466209769248962, 0.0028250350151211023, 0.0028246729634702206, 0.002789209014736116, 0.0028417870053090155];[0.002809954050462693, 0.002809773024637252, 0.002798544999677688, 0.002901819010730833, 0.0030622350168414414, 0.0029829900013282895, 0.002925403998233378, 0.00294501701137051, 0.0028328499756753445, 0.002834836021065712, 0.002831363002769649, 0.0028589649591594934, 0.0028683950076811016, 0.002837359963450581, 0.002805499010719359, 0.0028291880153119564, 0.0028337269905023277, 0.002841679030098021, 0.002835037012118846, 0.0028228500159457326, 0.00287264003418386, 0.0028552899602800608, 0.002837108972016722, 0.0028519960469566286, 0.0028244619606994092, 0.0027923689922317863, 0.002866855007596314, 0.002808899967931211, 0.002853340993169695, 0.002827465010341257, 0.0028021539910696447, 0.0028137799818068743, 0.002855449973139912, 0.002867146977223456, 0.0028695539804175496, 0.0028148150304332376, 0.002826599986292422, 0.002894994046073407, 0.0028970150160603225, 0.002982689009513706, 0.0029663920286111534, 0.002994001959450543, 0.002896343998145312, 0.0028475099825300276, 0.0028274190262891352, 0.0028692249907180667, 0.0028448060038499534, 0.0028287030290812254, 0.0028491150005720556, 0.002812388993334025];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.712e+24
  Optimized FLOP count:  1.820e+10
   Theoretical speedup:  9.406e+13
  Largest intermediate:  2.703e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.612e+18
  Optimized FLOP count:  7.379e+8
   Theoretical speedup:  3.540e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.192e+20
  Optimized FLOP count:  1.581e+9
   Theoretical speedup:  2.652e+11
  Largest intermediate:  2.560e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.469e+18
  Optimized FLOP count:  4.897e+8
   Theoretical speedup:  3.000e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.877e+18
  Optimized FLOP count:  1.362e+9
   Theoretical speedup:  4.316e+9
  Largest intermediate:  1.194e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;174.65234375;0.0;;;;;;[175.015625, 175.48828125, 175.03515625, 175.2109375, 174.82421875, 175.15625, 174.7734375, 175.609375, 175.0859375, 175.09765625, 175.015625, 175.3046875, 174.84375, 175.5078125, 175.1640625, 175.57421875, 175.17578125, 175.625, 174.65234375, 175.28125, 174.8359375, 175.33984375, 175.0859375, 175.296875, 175.1640625, 175.3515625, 174.890625, 175.6328125, 175.0390625, 175.515625, 175.875, 175.875, 175.25390625, 175.47265625, 175.0546875, 175.33203125, 175.3515625, 175.04296875, 175.1796875, 175.171875, 175.28515625, 175.15625, 175.01953125, 175.453125, 174.90625, 175.3671875, 175.1875, 175.234375, 174.921875, 175.046875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 96.90625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 48.55078125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;186.4609375;0.0;;;;;;[186.828125, 186.58984375, 187.0234375, 186.8359375, 186.6640625, 186.9296875, 186.8515625, 186.94140625, 186.8515625, 186.7265625, 186.51171875, 186.796875, 186.8984375, 186.4609375, 186.88671875, 186.7109375, 187.08203125, 187.0859375, 186.9296875, 186.7890625, 186.640625, 186.76171875, 187.10546875, 186.46875, 186.86328125, 186.5078125, 186.96875, 235.578125, 186.765625, 186.921875, 186.51953125, 186.6328125, 186.74609375, 186.78125, 186.68359375, 187.0390625, 186.79296875, 186.984375, 186.5625, 187.17578125, 186.5546875, 187.16015625, 186.5, 187.12109375, 187.171875, 186.67578125, 186.8046875, 186.83984375, 186.6484375, 186.66796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 48.703125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0;0.0;;;;;;[46.5625, 46.59765625, 46.4921875, 0.0, 0.0, 103.53515625, 46.34765625, 0.0, 46.71484375, 46.69140625, 46.234375, 103.05078125, 0.0, 0.0, 46.38671875, 0.0, 46.19140625, 46.70703125, 46.6015625, 46.49609375, 0.0, 0.0, 0.0, 46.6953125, 46.5703125, 46.515625, 46.45703125, 46.3984375, 46.57421875, 46.47265625, 46.40625, 46.53515625, 46.37890625, 46.34375, 46.76171875, 47.37890625, 47.46484375, 46.1015625, 46.1640625, 46.85546875, 46.0078125, 46.7890625, 46.57421875, 46.8359375, 46.484375, 46.33203125, 46.33984375, 46.62890625, 46.5, 46.6328125];[56.83203125, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 56.828125, 0.0, 56.828125, 56.828125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;48.90625;0.0;;;;;;[94.453125, 49.41796875, 49.5078125, 49.91796875, 49.28125, 49.2109375, 50.10546875, 49.77734375, 49.82421875, 49.20703125, 49.73828125, 49.71875, 49.265625, 49.49609375, 50.046875, 49.58203125, 49.4609375, 49.62890625, 50.296875, 49.27734375, 49.4609375, 50.02734375, 49.54296875, 49.47265625, 49.64453125, 49.80078125, 49.57421875, 49.3046875, 49.7421875, 50.05859375, 49.609375, 49.734375, 49.72265625, 49.2578125, 49.71484375, 49.03515625, 49.9375, 49.46875, 49.75, 49.86328125, 48.90625, 50.06640625, 49.73828125, 49.80078125, 49.7265625, 49.46484375, 49.54296875, 50.046875, 49.8359375, 49.43359375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;61.82421875;0.0;;;;;;[62.44140625, 62.87890625, 62.4609375, 62.76171875, 62.609375, 62.2109375, 62.5859375, 62.41796875, 62.3203125, 62.78125, 62.09765625, 62.6328125, 62.5625, 62.21875, 62.63671875, 62.40234375, 123.27734375, 62.55859375, 62.53125, 62.37109375, 62.50390625, 62.59375, 62.33984375, 62.92578125, 62.359375, 62.39453125, 62.4765625, 62.5546875, 62.66796875, 62.29296875, 62.57421875, 62.046875, 61.82421875, 62.89453125, 62.3046875, 62.4296875, 62.4609375, 62.71484375, 62.3046875, 62.421875, 62.36328125, 62.49609375, 62.59375, 62.375, 62.31640625, 62.58203125, 62.61328125, 62.328125, 62.6015625, 62.2890625];[0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 121.375, 0.0, 121.375, 101.125, 0.0, 66.8125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 67.65625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 60.625, 60.625, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0784635299933143;0.01714475400513038;4.593547309981659;4.889963621099014;0.2185060244752084;0.9393827165015318;0.23260596627642136;[0.08326089702313766, 0.07963275501970202, 0.08483758301008493, 0.08101256901863962, 0.08060092595405877, 0.08441434695851058, 0.07951677404344082, 0.0784635299933143, 0.08521028008544818, 0.0802950460347347, 0.08082559099420905, 0.0801512339967303, 0.07913684903178364, 0.0808609559899196, 0.08472251001512632, 0.08139772398862988, 0.0797383640310727, 0.08297608798602596, 0.08034320798469707, 0.07982343004550785, 0.0800917650340125, 0.09176676097558811, 0.08123130298918113, 0.08052715501980856, 0.08399435906903818, 0.08669189101783559, 0.11830146593274549, 0.12478329997975379, 0.0837725109886378, 0.08412248396780342, 0.0808011360350065, 0.08047369198175147, 0.08070827001938596, 0.08482536999508739, 0.08028283098246902, 0.08021641802042723, 0.08574078808305785, 0.08067014603875577, 0.08057255402673036, 0.08557805005693808, 0.08036125398939475, 0.08586832601577044, 0.08624735398916528, 0.08422147302189842, 0.079661572992336, 0.08578023803420365, 0.08651627303333953, 0.08930073300143704, 0.08510285103693604, 0.08010779798496515];[0.028405359014868736, 0.0182617959799245, 0.019660543999634683, 0.017160682007670403, 0.019628709997050464, 0.01727890403708443, 0.01714475400513038, 0.01811226602876559, 0.020211457973346114, 0.018078305991366506, 0.017416779010090977, 0.019763033953495324, 0.017282951972447336, 0.018349829013459384, 0.026034022972453386, 0.01791266299551353, 0.01840405899565667, 0.017958201991859823, 0.01796882797498256, 0.017342850973363966, 0.021099411009345204, 0.017289992014411837, 0.017876675992738456, 0.017417904979083687, 0.01821898703929037, 0.018217480974271894, 0.022395355976186693, 0.018281593977008015, 0.018181744031608105, 0.018284067045897245, 0.017563696019351482, 0.018011016014497727, 0.01812772999983281, 0.018164849025197327, 0.018157376965973526, 0.019666158012114465, 0.019869295007083565, 0.017976265982724726, 0.018200039980001748, 0.017226754978764802, 0.01800703798653558, 0.01834459201199934, 0.018182911968324333, 0.01884124201023951, 0.01746445003664121, 0.02282083302270621, 0.01737862400477752, 0.017258217034395784, 0.01810359803494066, 0.01937356503913179];[4.931211803981569, 4.738437942927703, 4.593547309981659, 5.044251985906158, 5.006289253011346, 4.977270386996679, 4.961322780116461, 5.036298387043644, 5.00020070001483, 5.061645499023143, 5.023587709991261, 4.9615965990233235, 4.952415649953764, 4.896925495006144, 4.977302381885238, 4.99211276503047, 4.962741916009691, 5.096458351879846, 5.051876785058994, 5.035460815939587, 5.03985359298531, 4.9268369929050095, 5.00352930102963, 5.094242823019158, 4.945436621957924, 4.9695928120054305, 5.1235852699610405, 5.031479689991102, 4.997821947094053, 4.988530815928243, 4.935179712949321, 4.994977360940538, 5.023846397001762, 5.023942603904288, 4.972237243026029, 5.003387023054529, 5.054247302934527, 4.9871496629784815, 5.117868773988448, 4.969330812979024, 4.958922144083772, 4.979230805009138, 4.969383685092907, 5.077690695994534, 5.075536965974607, 5.025788603001274, 5.050825690967031, 4.938280736969318, 4.945835344900843, 5.058074358967133];[5.022132435988169, 4.975015700969379, 4.991404453990981, 5.022130037948955, 5.052831158041954, 5.059539779962506, 4.981667993066367, 5.0000536579755135, 5.032424053933937, 4.9906850981060416, 4.965734374069143, 4.889963621099014, 4.9469035359798, 5.066939906042535, 4.967650971899275, 4.999866331112571, 4.977568451024126, 4.952435429033358, 4.968761175114196, 4.921235620975494, 4.923230400891043, 4.985342860920355, 4.9637840309296735, 4.947734548011795, 4.974303625058383, 5.074145597987808, 5.071355454041623, 4.9475393570028245, 5.081393699045293, 5.054807010979857, 4.9546354819322005, 5.065306734002661, 5.074845633993391, 4.995644821960013, 5.116725225001574, 5.053398663061671, 5.116826815996319, 4.981496905966196, 5.03631598391803, 4.922658463008702, 5.003988567972556, 5.028157441993244, 5.000663720013108, 4.928240075008944, 4.914078440051526, 4.939922611985821, 5.003579090931453, 5.01477377692936, 5.044769440952223, 4.998961878940463]
features.3;0.07690386299509555;0.00833702099043876;0.2831016249838285;0.28222081501735374;0.10840835122899409;1.0031209957579514;0.10807106190323677;[0.07690386299509555, 0.07983804104151204, 0.0817892579943873, 0.08406560600269586, 0.08515862497733906, 0.0857478899997659, 0.08629034698242322, 0.08620193495880812, 0.08659818104933947, 0.08729478507302701, 0.086859698058106, 0.08757334796246141, 0.08707587904063985, 0.08716547000221908, 0.08750448399223387, 0.08653390605468303, 0.08749624196207151, 0.08745420404011384, 0.08647772198310122, 0.08675224101170897, 0.0869647929794155, 0.08659943396924064, 0.08664195699384436, 0.08659533999161795, 0.08650092897005379, 0.08608189999358729, 0.08644228096818551, 0.08619039604673162, 0.08627500099828467, 0.08634557801997289, 0.08706986607285216, 0.08646656904602423, 0.08620953792706132, 0.08642291004071012, 0.08624696399783716, 0.08608441596152261, 0.08632078405935317, 0.08685182791668922, 0.0858392549562268, 0.08622170897433534, 0.08620331506244838, 0.08637583593372256, 0.08632002596277744, 0.08603696094360203, 0.08593788702273741, 0.08553899097023532, 0.085828407027293, 0.08600041700992733, 0.08600735000800341, 0.08573726704344153];[0.008552193001378328, 0.008417181961704046, 0.008415532996878028, 0.008680380007717758, 0.008374255965463817, 0.00847219000570476, 0.008432040980551392, 0.008497676986735314, 0.008507516991812736, 0.008426307002082467, 0.008726322965230793, 0.008345724025275558, 0.008828337013255805, 0.008418238023295999, 0.00848046800820157, 0.008456189010757953, 0.008467623963952065, 0.012432618997991085, 0.008548070036340505, 0.00914139999076724, 0.008380055020097643, 0.0085313759627752, 0.008554503961931914, 0.00849526299862191, 0.008517953974660486, 0.00833702099043876, 0.008667682006489486, 0.008439467987045646, 0.008396258985158056, 0.00846843101317063, 0.008470872009638697, 0.008418310957495123, 0.00848791899625212, 0.008822280971799046, 0.008478834992274642, 0.008366468013264239, 0.008533597050700337, 0.008543089963495731, 0.008476738003082573, 0.008525073993951082, 0.008633391000330448, 0.008459428965579718, 0.009805255976971239, 0.008743611979298294, 0.008346742019057274, 0.00855684099951759, 0.008442943973932415, 0.00874765997286886, 0.008501331962179393, 0.00849191501038149];[0.2831016249838285, 0.28528937394730747, 0.28408136597136036, 0.284119890013244, 0.2835249080671929, 0.28475948196137324, 0.2869519009254873, 0.2869305100175552, 0.2868310729973018, 0.28908973309444264, 0.28680435102432966, 0.28666460601380095, 0.28823700797511265, 0.2872337910812348, 0.2864494770183228, 0.2846639400231652, 0.2862276849918999, 0.2848275938886218, 0.28494050801964477, 0.28533480706391856, 0.28489733597962186, 0.28708892001304775, 0.2871566009707749, 0.28514040005393326, 0.2860411769943312, 0.287971886980813, 0.28406986099435017, 0.28684023197274655, 0.2848265719949268, 0.284663207072299, 0.2869527250295505, 0.285203531908337, 0.28760737902484834, 0.2841894750017673, 0.2875687300693244, 0.28730581811396405, 0.2851296099834144, 0.28682119405129924, 0.28440909599885345, 0.28701854799874127, 0.2842542009893805, 0.286776483990252, 0.28698436002014205, 0.28717203601263463, 0.291341672942508, 0.2855654739541933, 0.2875711800297722, 0.28511687397258356, 0.28457508893916383, 0.2880002340534702];[0.2837653399328701, 0.28627942502498627, 0.2870044170995243, 0.2847581420792267, 0.2868623249232769, 0.2869167539756745, 0.2867058439878747, 0.28812304203165695, 0.2868363650050014, 0.2867336188792251, 0.2836152780218981, 0.2844883559155278, 0.2870182359474711, 0.2839218018925749, 0.28684205905301496, 0.28850755997700617, 0.28681093303021044, 0.28345202998025343, 0.28708614700008184, 0.28694721090141684, 0.28704780293628573, 0.28353963408153504, 0.2866021239897236, 0.2870094579993747, 0.2873689489788376, 0.2871847369824536, 0.2868390229996294, 0.28372873505577445, 0.28691637492738664, 0.28517858893610537, 0.28701600804924965, 0.2874146119575016, 0.2830846199649386, 0.2835133600165136, 0.28353907098062336, 0.28698443400207907, 0.2870259949704632, 0.28222081501735374, 0.28389227006118745, 0.2871697359951213, 0.286938986973837, 0.2876508309855126, 0.2870015280204825, 0.28350849403068423, 0.2871259828680195, 0.2869437640183605, 0.28675381501670927, 0.2873161259922199, 0.28694092197110876, 0.28340666193980724]
features.6;0.02198980696266517;0.00696898897876963;0.21102347399573773;0.21123810193967074;0.31691906120875685;0.9989839525068527;0.317241393531377;[0.022881924989633262, 0.022261661011725664, 0.022123584989458323, 0.02229154296219349, 0.02198980696266517, 0.022288431995548308, 0.02219100994989276, 0.022180447995197028, 0.02224420796846971, 0.022474455006886274, 0.02258969802642241, 0.023227997007779777, 0.022903567005414516, 0.02314897399628535, 0.02336529700551182, 0.023547644028440118, 0.023321453016251326, 0.023301946988794953, 0.023259425011929125, 0.023386515968013555, 0.02349606598727405, 0.0234508840367198, 0.0236366480239667, 0.02366720704594627, 0.023760373005643487, 0.023912113974802196, 0.023721847974229604, 0.023686252010520548, 0.02389840193791315, 0.023658860009163618, 0.02372368099167943, 0.02371431200299412, 0.023924715991597623, 0.02386988705256954, 0.023662430990953, 0.023731278022751212, 0.02390557003673166, 0.023922168998979032, 0.0237301149754785, 0.023810659011360258, 0.02394867897965014, 0.02404702501371503, 0.02391042106319219, 0.02396377397235483, 0.023615065030753613, 0.023726093000732362, 0.02385257597779855, 0.023470896005164832, 0.023812845058273524, 0.02396714099450037];[0.007055693014990538, 0.007145198993384838, 0.007085272984113544, 0.006973317009396851, 0.00696898897876963, 0.007109567988663912, 0.007045885024126619, 0.007096559973433614, 0.007025238999631256, 0.007118828012607992, 0.007034977024886757, 0.0070738199865445495, 0.007002062047831714, 0.007123612042050809, 0.007028643973171711, 0.007070810999721289, 0.00698077300330624, 0.007062045042403042, 0.007027634012047201, 0.007041089003905654, 0.007097361027263105, 0.007061957963742316, 0.007018296048045158, 0.00709744798950851, 0.007024844991974533, 0.007114697014912963, 0.007057258975692093, 0.007049405016005039, 0.007064577017445117, 0.007717303989920765, 0.007072254957165569, 0.007029967033304274, 0.007104707998223603, 0.007117656001355499, 0.006997703982051462, 0.007085898017976433, 0.007050826970953494, 0.007122532988432795, 0.0070048130000941455, 0.007070774969179183, 0.0071138840285129845, 0.0070260289940051734, 0.007014422968495637, 0.0071120880311354995, 0.00707021402195096, 0.007011073990724981, 0.0070339610101655126, 0.007085855002515018, 0.0070632140268571675, 0.007085278979502618];[0.21272487001260743, 0.21390613593393937, 0.2113953341031447, 0.21327363199088722, 0.21163433301262558, 0.21164497500285506, 0.2127166100544855, 0.21136007696622983, 0.21198176802136004, 0.21145544794853777, 0.21142217004671693, 0.2113652680418454, 0.21204886195482686, 0.21178398601477966, 0.21102347399573773, 0.2113548070192337, 0.21162779594305903, 0.21129847801057622, 0.21251992898760363, 0.21265852998476475, 0.21193392691202462, 0.21325485402485356, 0.21212065703002736, 0.21330851496895775, 0.21282576507655904, 0.21387795003829524, 0.21222986397333443, 0.2148350679781288, 0.21162800397723913, 0.212581237021368, 0.21274922706652433, 0.21107356093125418, 0.21230331907281652, 0.21162940590875223, 0.2115043189842254, 0.21121462498558685, 0.21183275093790144, 0.21301803592359647, 0.21224618004634976, 0.21210352890193462, 0.21141751884715632, 0.2120611010468565, 0.21696084405994043, 0.2126706150593236, 0.21244063798803836, 0.21327649196609855, 0.21215102297719568, 0.21258689207024872, 0.21148684801300988, 0.21198541799094528];[0.21255839994410053, 0.21218603197485209, 0.21189615497132763, 0.2116694280412048, 0.2122168219066225, 0.2118439749465324, 0.21249161107698455, 0.21195860399166122, 0.21227999503025785, 0.21230641996953636, 0.21213460696162656, 0.21858102403348312, 0.21228956000413746, 0.21198932401603088, 0.21234026894671842, 0.21257381996838376, 0.21660825004801154, 0.21317098499275744, 0.2121231680503115, 0.21191499603446573, 0.2113664430216886, 0.21156407095259055, 0.21183114493032917, 0.2115460920613259, 0.2112754060071893, 0.2122656189603731, 0.21177814999828115, 0.21194269403349608, 0.21287867304636165, 0.2113017259980552, 0.21261373005108908, 0.2123397589311935, 0.21274236007593572, 0.21255690295947716, 0.21195511397672817, 0.212299101985991, 0.2121782010071911, 0.2125870529562235, 0.21151472395285964, 0.2117324030259624, 0.21233268501237035, 0.2121181910042651, 0.2124889280530624, 0.2118322600144893, 0.21239997493103147, 0.2115834360010922, 0.2120530440006405, 0.2122930740006268, 0.21123810193967074, 0.2119363989913836]
features.8;0.04909007204696536;0.021985590981785208;0.7368280450464226;0.7386113479733467;0.4478622675630053;0.9975856004219036;0.4489462030863249;[0.05008644098415971, 0.04909007204696536, 0.049971349944826216, 0.051699242962058634, 0.05135595198953524, 0.05345092696370557, 0.05329559097299352, 0.05406195798423141, 0.05541012104367837, 0.05564622092060745, 0.055641174025367945, 0.05671840300783515, 0.05671247298596427, 0.05642109998734668, 0.056575733062345535, 0.05591642501531169, 0.05567834398243576, 0.05569958098931238, 0.05648293695412576, 0.056296630937140435, 0.05586266895988956, 0.05619930400280282, 0.05563373799668625, 0.055815584026277065, 0.05570130597334355, 0.055694500042591244, 0.055753354041371495, 0.05567910702666268, 0.05562423501396552, 0.05568901397055015, 0.0557082099840045, 0.05517715401947498, 0.05559795000590384, 0.0849292820203118, 0.05577437300235033, 0.05570315301883966, 0.05654320999747142, 0.05593091400805861, 0.055769827973563224, 0.05580976099008694, 0.05591940303565934, 0.055943530052900314, 0.055832895974162966, 0.05659386399202049, 0.055686981009785086, 0.055807742988690734, 0.05582020396832377, 0.055712389992550015, 0.05565214203670621, 0.05572680797195062];[0.022638744965661317, 0.022606453974731266, 0.022312240966130048, 0.022315355017781258, 0.02227349200984463, 0.022262729005888104, 0.022264903993345797, 0.022205886023584753, 0.02213993901386857, 0.022272485017310828, 0.02234447095543146, 0.022124256007373333, 0.02224876097170636, 0.022275427996646613, 0.022315062989946455, 0.022270516958087683, 0.022203567961696535, 0.022221021994482726, 0.02221833897056058, 0.022077586967498064, 0.022337779984809458, 0.022202302992809564, 0.022375962988007814, 0.02219225699082017, 0.022122503025457263, 0.022237538010813296, 0.022216806013602763, 0.02218229597201571, 0.02225113904569298, 0.02235932502662763, 0.02219881402561441, 0.0222820530179888, 0.0222531309700571, 0.022287903004325926, 0.021985590981785208, 0.022180595027748495, 0.022134614002425224, 0.022236639983020723, 0.02226223796606064, 0.022258233977481723, 0.02215770399197936, 0.02223969897022471, 0.02228288201149553, 0.02214326901594177, 0.02231121197110042, 0.02230849099578336, 0.022212370997294784, 0.02219477598555386, 0.022157783969305456, 0.022182349988725036];[0.7415476109017618, 0.7423636690364219, 0.7368280450464226, 0.7454563790815882, 0.7490422199480236, 0.7457294010091573, 0.7409954990143888, 0.7401112889638171, 0.7441521110013127, 0.7449076689081267, 0.7475192041019909, 0.7471925970166922, 0.7441458331304602, 0.7420720789232291, 0.7369637429947034, 0.74487580510322, 0.7452920348732732, 0.7432372340117581, 0.7491891870740801, 0.7401582149905153, 0.7420485159964301, 0.7467050801496953, 0.7459980710409582, 0.747016392997466, 0.7425955720245838, 0.7462071030749939, 0.7499805300030857, 0.7453441749094054, 0.7437462759553455, 0.742672250024043, 0.7416767189279199, 0.7456552860676311, 0.7429777829675004, 0.7544861870701425, 0.7425349090481177, 0.7386134288390167, 0.7449747179634869, 0.7433605309925042, 0.7416380390059203, 0.7414904440520331, 0.7402207750128582, 0.7441021490958519, 0.748135538015049, 0.7398747169645503, 0.7393457250436768, 0.7400986571446992, 0.7462515739025548, 0.7450182690517977, 0.7416824719402939, 0.7509031280060299];[0.742982933006715, 0.7401381750241853, 0.7463775078649633, 0.7389338959474117, 0.7467305450118147, 0.7429948369972408, 0.7442854489781894, 0.7440383090288378, 0.7443992110202089, 0.7415219129761681, 0.7386113479733467, 0.7491418139543384, 0.7465092499624006, 0.7440321129979566, 0.7450382370152511, 0.749862091965042, 0.7511326489620842, 0.7430232299375348, 0.7503740069805644, 0.7443110560416244, 0.7496799979708157, 0.7444977660779841, 0.7464237390668131, 0.7475892339716665, 0.7437768329400569, 0.7490921700373292, 0.7498622230486944, 0.7452501190709881, 0.7452348239603452, 0.7491764319711365, 0.7443833150318824, 0.746888973924797, 0.7484279251657426, 0.7462101999553852, 0.7440575700020418, 0.7425100749824196, 0.7455820059985854, 0.744469742057845, 0.7503541951300576, 0.7491395479883067, 0.7504294400569052, 0.7441602959879674, 0.747591619961895, 0.7511426879791543, 0.7454152898862958, 0.7498823299538344, 0.750675257993862, 0.7466914608958177, 0.7448353119543754, 0.7478887650067918]
features.10;0.02912227506749332;0.010105626017320901;0.35206175700295717;0.3525536039378494;0.34700674977831447;0.9986049016960866;0.3474915346288995;[0.03210429201135412, 0.030709338025189936, 0.030783826019614935, 0.03089607896981761, 0.030769767006859183, 0.03074758901493624, 0.030222055967897177, 0.03119987202808261, 0.02912227506749332, 0.03146703005768359, 0.03160274698166177, 0.032294420001562685, 0.03223425301257521, 0.0326181779964827, 0.033693092060275376, 0.03274710092227906, 0.03376228403067216, 0.0330511869979091, 0.03344435803592205, 0.0333436390501447, 0.03290757100330666, 0.02967507700668648, 0.03249006101395935, 0.032258096034638584, 0.0321343379910104, 0.032462396018672734, 0.03243567905155942, 0.032620750018395483, 0.032654970011208206, 0.03232472401577979, 0.032265224028378725, 0.03214351402129978, 0.032104493060614914, 0.03267480595968664, 0.03244295803597197, 0.03374451003037393, 0.03265892999479547, 0.032634919974952936, 0.032706328958738595, 0.032370568020269275, 0.032438457012176514, 0.03282355604460463, 0.03237014194019139, 0.03258042596280575, 0.02961551008047536, 0.029683892033062875, 0.032392135995905846, 0.029672715056221932, 0.032694255001842976, 0.03263505903305486];[0.010515530011616647, 0.010569618956651539, 0.010730870009865612, 0.015158321999479085, 0.010617917985655367, 0.010566961020231247, 0.010519719973672181, 0.010807548998855054, 0.010551708983257413, 0.010105626017320901, 0.01054895797278732, 0.01052302704192698, 0.010559250018559396, 0.010614355967845768, 0.01665371999843046, 0.010495872993487865, 0.01069492899114266, 0.010601471993140876, 0.01057342701824382, 0.010532413027249277, 0.01057373097864911, 0.01041494298260659, 0.01063472096575424, 0.010572736035101116, 0.010302646027412266, 0.010524871991947293, 0.010585315991193056, 0.010492086003068835, 0.010523603996261954, 0.010613765043672174, 0.010504468984436244, 0.01164012000663206, 0.01033509598346427, 0.010458760021720082, 0.010485052946023643, 0.014236008981242776, 0.010490177955944091, 0.011682712007313967, 0.01035426399903372, 0.010525705991312861, 0.01655168301658705, 0.010281445982400328, 0.010618178988806903, 0.010517284972593188, 0.010618000000249594, 0.010542513977270573, 0.010540172981563956, 0.010587343014776707, 0.010590952995698899, 0.01635777996852994];[0.35428415302885696, 0.35488763405010104, 0.3539559750352055, 0.35712139488896355, 0.3576370569644496, 0.3577593059744686, 0.35470309702213854, 0.35570019291481003, 0.35507424297975376, 0.3560013519600034, 0.3536950210109353, 0.3580856689950451, 0.3569563450291753, 0.3584020410780795, 0.35652301902882755, 0.3530631539179012, 0.3552658080589026, 0.3567222969722934, 0.35657949501182884, 0.3541287430562079, 0.35795583203434944, 0.3546271448722109, 0.35546161310048774, 0.3581735820043832, 0.3564432660350576, 0.35781142505584285, 0.36003612191416323, 0.3614680240279995, 0.3558984169503674, 0.35321907396428287, 0.35631781799020246, 0.3535958720021881, 0.3562614600523375, 0.35302457702346146, 0.3569419959676452, 0.35711510002147406, 0.35675472201546654, 0.354691156942863, 0.35206175700295717, 0.354875659046229, 0.35327191394753754, 0.3557319960091263, 0.35774729104014114, 0.3554717970546335, 0.356055716983974, 0.3577943400014192, 0.3576158240903169, 0.3560341400443576, 0.3578491939115338, 0.35850708599900827];[0.3564617069787346, 0.356331407034304, 0.36124468105845153, 0.3551623289240524, 0.3542183440295048, 0.35647734603844583, 0.3574909119633958, 0.3544067519251257, 0.3560833289520815, 0.3539211169700138, 0.35673824697732925, 0.35433923901291564, 0.3541099609574303, 0.3567555579938926, 0.3568990009953268, 0.3541665509692393, 0.35351950500626117, 0.3547419579117559, 0.3537516290671192, 0.35620512306923047, 0.353763987950515, 0.35557181300828233, 0.3537268750369549, 0.3602237849845551, 0.35572885401779786, 0.35679218801669776, 0.35969348798971623, 0.35343222704250365, 0.3547762228990905, 0.3549000120838173, 0.3563389779883437, 0.35343207692494616, 0.35497316101100296, 0.36039066000375897, 0.35562174394726753, 0.3545478710439056, 0.3583567150053568, 0.3542651840252802, 0.3579648569575511, 0.35363707097712904, 0.35437907197047025, 0.3528014670009725, 0.3545741959824227, 0.3541906219907105, 0.3525536039378494, 0.35607865994097665, 0.3559674990247004, 0.3545274709467776, 0.3539715599617921, 0.3556149569922127]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.712e+24
  Optimized FLOP count:  1.820e+10
   Theoretical speedup:  9.406e+13
  Largest intermediate:  2.703e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.612e+18
  Optimized FLOP count:  7.379e+8
   Theoretical speedup:  3.540e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.192e+20
  Optimized FLOP count:  1.581e+9
   Theoretical speedup:  2.652e+11
  Largest intermediate:  2.560e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.469e+18
  Optimized FLOP count:  4.897e+8
   Theoretical speedup:  3.000e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.877e+18
  Optimized FLOP count:  1.362e+9
   Theoretical speedup:  4.316e+9
  Largest intermediate:  1.194e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;174.58984375;0.015625;;;;;;[175.05859375, 175.0859375, 175.3671875, 174.71875, 175.1875, 175.0625, 175.29296875, 175.33984375, 174.79296875, 175.3671875, 174.71484375, 175.5703125, 174.83984375, 175.3046875, 174.58984375, 175.40234375, 174.80078125, 175.5625, 175.18359375, 174.9375, 175.3359375, 174.86328125, 175.17578125, 175.25390625, 175.875, 175.1875, 175.546875, 175.3828125, 175.1953125, 175.16796875, 175.28515625, 174.98046875, 175.41015625, 174.73046875, 175.29296875, 175.05859375, 174.9921875, 175.14453125, 175.19140625, 175.484375, 174.91796875, 174.96484375, 175.38671875, 175.00390625, 175.36328125, 175.3125, 174.8984375, 175.24609375, 174.82421875, 175.45703125];[0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;186.34765625;0.0;;;;;;[186.95703125, 187.01171875, 187.15234375, 187.0859375, 187.01171875, 186.86328125, 186.49609375, 186.6953125, 187.1328125, 186.69140625, 186.5390625, 187.0390625, 186.77734375, 186.96484375, 187.08984375, 186.34765625, 186.88671875, 186.6953125, 187.125, 186.87109375, 186.90234375, 186.921875, 186.84375, 186.5234375, 186.69140625, 186.9375, 186.7578125, 186.7578125, 187.0625, 186.875, 186.81640625, 186.8203125, 186.90625, 186.890625, 187.69921875, 186.84375, 186.91796875, 186.63671875, 186.87109375, 186.71484375, 186.703125, 186.7578125, 187.21875, 186.67578125, 187.69921875, 186.78515625, 186.90234375, 186.91015625, 186.85546875, 186.83984375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625, 0.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0;0.015625;;;;;;[0.0, 0.0, 47.46484375, 46.5, 46.44921875, 46.48828125, 46.6015625, 46.453125, 0.0, 46.25390625, 46.23046875, 0.0, 0.0, 46.6875, 46.7578125, 46.38671875, 0.0, 46.32421875, 46.55078125, 46.4375, 47.46484375, 46.5703125, 46.609375, 46.48046875, 46.25, 46.0078125, 46.80078125, 0.0, 46.828125, 46.10546875, 0.0, 47.01171875, 46.88671875, 46.22265625, 46.6953125, 46.4921875, 46.53515625, 47.46484375, 46.421875, 46.18359375, 46.1484375, 0.0, 8.55078125, 46.76953125, 0.0, 46.7578125, 46.578125, 45.15234375, 46.421875, 46.46875];[0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;93.79296875;0.015625;;;;;;[93.921875, 94.2109375, 94.56640625, 94.109375, 94.23046875, 94.13671875, 93.87890625, 94.37109375, 94.0859375, 93.92578125, 94.375, 93.95703125, 94.2421875, 94.3203125, 94.92578125, 94.51171875, 94.92578125, 94.3515625, 93.83203125, 94.26953125, 94.29296875, 94.33984375, 94.08203125, 94.4453125, 94.39453125, 93.921875, 94.53125, 94.234375, 93.79296875, 94.40234375, 94.27734375, 94.22265625, 94.234375, 94.1015625, 94.4765625, 94.375, 94.10546875, 94.6328125, 94.26171875, 93.8515625, 94.54296875, 94.25, 94.10546875, 94.1640625, 94.5703125, 94.05859375, 94.015625, 94.4609375, 94.12890625, 94.16015625];[0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0;0.01953125;;;;;;[62.453125, 62.3046875, 62.5234375, 62.3203125, 0.0, 123.203125, 0.0, 62.43359375, 62.7109375, 62.5234375, 62.5234375, 122.87109375, 62.59765625, 62.671875, 62.546875, 123.0625, 62.3515625, 62.5546875, 62.59375, 122.98828125, 62.54296875, 62.28515625, 62.6015625, 122.890625, 62.44140625, 62.44140625, 62.33984375, 122.78125, 62.29296875, 62.33984375, 62.47265625, 122.91015625, 62.515625, 62.37109375, 62.3359375, 123.078125, 62.4296875, 62.796875, 58.01171875, 123.2109375, 61.88671875, 62.71875, 62.66796875, 123.91015625, 62.8828125, 62.4140625, 63.28515625, 123.0625, 62.5, 62.49609375];[0.01953125, 0.01953125, 0.01953125, 0.01953125, 80.875, 60.64453125, 60.64453125, 0.01953125, 60.625, 60.625, 0.01953125, 0.01953125, 80.89453125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 80.89453125, 60.64453125, 60.64453125, 0.01953125, 60.625, 0.01953125, 0.01953125, 0.01953125, 61.67578125, 60.64453125, 0.01953125, 60.64453125, 0.01953125, 0.01953125, 60.64453125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 60.64453125, 0.01953125, 0.01953125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.08212445600656793;0.017045514017809182;4.731922573992051;4.710403549019247;0.2075571010959995;1.0045684036938374;0.20661320855086016;[0.08212445600656793, 0.08539649896556512, 0.08722521894378588, 0.08898210804909468, 0.08953319897409528, 0.09014508896507323, 0.09017249703174457, 0.08939372794702649, 0.09050152101553977, 0.09048938000341877, 0.0893312799744308, 0.08956446300726384, 0.09046979097183794, 0.08938077400671318, 0.09018524404382333, 0.08994185598567128, 0.0901247119763866, 0.08812010893598199, 0.08892785996431485, 0.08926203701412305, 0.08922561700455844, 0.08965625200653449, 0.09017627604771405, 0.08918782602995634, 0.08905552997021005, 0.08894431503722444, 0.09098024002742022, 0.08940179098863155, 0.0901247060392052, 0.09026327298488468, 0.08894429501378909, 0.08829988801153377, 0.09009358892217278, 0.08965868398081511, 0.0895523089566268, 0.0888609359972179, 0.08921055000973865, 0.0889273330103606, 0.09005927195539698, 0.08905745099764317, 0.08971959294285625, 0.08788297895807773, 0.08843545604031533, 0.08910642599221319, 0.08938372600823641, 0.08928582997759804, 0.08930202707415447, 0.08890866104047745, 0.0899484260007739, 0.08927809604210779];[0.019214842992369086, 0.01812577899545431, 0.01786811399506405, 0.017045514017809182, 0.017200247035361826, 0.017139926028903574, 0.01735034299781546, 0.017156859976239502, 0.017056718992535025, 0.01880861504469067, 0.017202823015395552, 0.01923709799302742, 0.01818679500138387, 0.01704620599048212, 0.018030964012723416, 0.017807286989409477, 0.01720884203677997, 0.017702764947898686, 0.018083574017509818, 0.01810030802153051, 0.01708761800546199, 0.018131071992684156, 0.018162639986258, 0.017132279986981302, 0.017130060005001724, 0.017051773029379547, 0.017629921028856188, 0.01719769201008603, 0.017068391025532037, 0.01826562499627471, 0.01805366901680827, 0.017068376997485757, 0.017815024009905756, 0.01795837900135666, 0.017239384993445128, 0.01800602296134457, 0.017148901999462396, 0.01813164702616632, 0.018117668048944324, 0.017823760979808867, 0.017081089958082885, 0.0180772109888494, 0.017993260989896953, 0.017104800965171307, 0.018062607967294753, 0.017103584948927164, 0.018094146973453462, 0.018017666996456683, 0.01809084799606353, 0.01715060498099774];[4.924432492931373, 4.824887569004204, 4.754889995092526, 4.819780711026397, 4.821758032019716, 4.872561062045861, 4.8924334950279444, 4.9968133480870165, 5.024694026040379, 4.824874826008454, 4.913064209977165, 4.864813391992357, 4.856091198977083, 4.731922573992051, 4.822157412068918, 4.7979049749556, 4.846089698083233, 4.841719306015875, 4.845170540094841, 4.786144512007013, 4.865854311094154, 4.9685361969750375, 4.889729728049133, 4.9663929950329475, 4.869672663975507, 4.877767838013824, 4.964497111097444, 4.877922102925368, 4.91091223701369, 4.914655146014411, 4.957195728900842, 4.899665078904945, 4.797073356050532, 4.805047068046406, 4.839326687098946, 4.796336263942067, 4.847198244009633, 4.879823060997296, 4.9029353149817325, 4.924520015018061, 4.933584320941009, 4.964857228042092, 5.011568514921237, 4.896870577009395, 5.0372272410895675, 4.848633769026492, 4.93986721499823, 4.963830341002904, 4.906127869035117, 4.762995872995816];[4.890362899983302, 4.887106038921047, 4.796137454919517, 4.89241397799924, 4.799362063989975, 4.756302185007371, 4.780262891028542, 4.817287791054696, 4.730557337927166, 4.710403549019247, 4.7517615160904825, 4.846931664913427, 4.740041809040122, 4.7905877939774655, 4.757731975987554, 4.7551115319365636, 4.7906599889392965, 4.809200648975093, 4.717348889040295, 4.744387829035986, 4.892991823959164, 4.91346039698692, 4.9493754880386405, 4.8072620969614945, 4.843102716025896, 4.816461780050304, 4.771194810047746, 4.811946266971063, 4.940689643030055, 4.7821912610088475, 4.768891190004069, 4.841582178953104, 4.82644805801101, 4.875652519054711, 4.8666166049661115, 4.827216562000103, 4.761253321019467, 4.802959414955694, 4.940534386085346, 4.842544935003389, 5.1233293790137395, 4.96944615803659, 4.964280408981722, 4.988638556038495, 4.949703595018946, 4.797854411008302, 4.942528087005485, 4.904288387973793, 4.851710120041389, 4.901037228992209]
features.3;0.07942464994266629;0.008175424009095877;0.29518201493192464;0.293389655998908;0.1029330820469138;1.0061091415336856;0.10230806758201738;[0.07942464994266629, 0.08025994396302849, 0.08212013600859791, 0.08362048206618056, 0.08488839899655432, 0.08634381799492985, 0.08685849403264001, 0.08654389303410426, 0.08758587698685005, 0.08713312295731157, 0.08756877499399707, 0.08651059598196298, 0.08689401001902297, 0.0876291019958444, 0.0865077429334633, 0.08793192094890401, 0.08776075998321176, 0.08709537598770112, 0.08725534600671381, 0.08685832901392132, 0.08785224298480898, 0.08674406004138291, 0.08678636903641745, 0.08646551199490204, 0.08649450697703287, 0.0869184120092541, 0.08662870700936764, 0.08668033900903538, 0.08712384902173653, 0.08675522397970781, 0.08694336301414296, 0.08658561599440873, 0.08653391298139468, 0.086164811917115, 0.08654156798729673, 0.08681980101391673, 0.08654235198628157, 0.08640833297977224, 0.08636175305582583, 0.08639171405229717, 0.0866085430025123, 0.08665591897442937, 0.08677778695710003, 0.08677085698582232, 0.08657452499028295, 0.08657129399944097, 0.08660542801953852, 0.08660800801590085, 0.08654160896549001, 0.08703910402255133];[0.00839565001660958, 0.008390091999899596, 0.008344179019331932, 0.008381257008295506, 0.008390579023398459, 0.008278822002466768, 0.008328429015818983, 0.008383457025047392, 0.00828416901640594, 0.008408634050283581, 0.00823032797779888, 0.008356937032658607, 0.008319432963617146, 0.008469987951684743, 0.00838594202650711, 0.008424300991464406, 0.008357450016774237, 0.008334988029673696, 0.008396046003326774, 0.008409743022639304, 0.008321636007167399, 0.008496015041600913, 0.008298401953652501, 0.008474536007270217, 0.008334890997502953, 0.008362592023331672, 0.008376320009119809, 0.008358650957234204, 0.008451895962934941, 0.008380158978980035, 0.008347055001650006, 0.00826699601020664, 0.008461512974463403, 0.008404650026932359, 0.008364412002265453, 0.008587257994804531, 0.008290981000754982, 0.008439025026746094, 0.00837353605311364, 0.008368456037715077, 0.008470326021779329, 0.00841099297394976, 0.008427216962445527, 0.008331411052495241, 0.008273673010990024, 0.008175424009095877, 0.008353954006452113, 0.008356584003195167, 0.008452025998849422, 0.008316210994962603];[0.29556407005293295, 0.2964105669525452, 0.29628533899085596, 0.2954483829671517, 0.29814848804380745, 0.29837323096580803, 0.29870588704943657, 0.29518201493192464, 0.29837326402775943, 0.2988585900166072, 0.299804164969828, 0.2988238519174047, 0.29928692505927756, 0.29768686002353206, 0.2997746959445067, 0.29849082190776244, 0.29861803801031783, 0.29971419903449714, 0.298576584958937, 0.2965740620275028, 0.29910471907351166, 0.2994517420884222, 0.2996212189318612, 0.2992196989362128, 0.29811339295702055, 0.29717007890576497, 0.29738081590039656, 0.2977676049922593, 0.2985905039822683, 0.2953473890083842, 0.29851616598898545, 0.2992068629246205, 0.30344544304534793, 0.2986386079574004, 0.29847606195835397, 0.29879058309597895, 0.2972688800073229, 0.2968282240908593, 0.2976548259612173, 0.2985524478717707, 0.29636213200865313, 0.2969581100041978, 0.29628641897579655, 0.2988337729475461, 0.2994694330263883, 0.295970170001965, 0.296420173952356, 0.29794469801709056, 0.29857964196708053, 0.29871056898264214];[0.29379623307613656, 0.2983076340169646, 0.2955085819703527, 0.2981968969106674, 0.2988908049883321, 0.2949942300328985, 0.29878157196799293, 0.29689672199310735, 0.2962015949888155, 0.29725168499862775, 0.2947916959528811, 0.2958787309471518, 0.294516685011331, 0.29695606703171507, 0.29908730706665665, 0.2948277058894746, 0.2937706000520848, 0.2938085959176533, 0.2961732010007836, 0.29432932898635045, 0.2954808159265667, 0.2939417640445754, 0.2945692930952646, 0.2963035369757563, 0.29562014201655984, 0.2971620369935408, 0.29888874804601073, 0.2998926459113136, 0.298624599003233, 0.29553310107439756, 0.29550374404061586, 0.2948922569048591, 0.29508811910636723, 0.2948612490436062, 0.29690387001028284, 0.2959282759693451, 0.2991464819642715, 0.29741925600683317, 0.2950351539766416, 0.2954316040268168, 0.293389655998908, 0.2941746969008818, 0.29363570996792987, 0.29660615196917206, 0.295497854007408, 0.2970587220042944, 0.2963049449608661, 0.2991692299838178, 0.29851266695186496, 0.2986701520276256]
features.6;0.02054583001881838;0.006824103009421378;0.20859393902355805;0.20825143199181184;0.33214053670117155;1.0016446803196997;0.3315951686531802;[0.021114828065037727, 0.020695358980447054, 0.020687919051852077, 0.02063272299710661, 0.02067875594366342, 0.020617166010197252, 0.02064878196688369, 0.020647222001571208, 0.021322724991478026, 0.021111361973453313, 0.020717604958917946, 0.020652275008615106, 0.020676567975897342, 0.020744571986142546, 0.020706562034320086, 0.020690981938969344, 0.020664250012487173, 0.02069691999349743, 0.02064863796113059, 0.020648485980927944, 0.02065025898627937, 0.020675213949289173, 0.020627417077776045, 0.020595262991264462, 0.020628079015295953, 0.020588918996509165, 0.020654812979046255, 0.020691987010650337, 0.020664872019551694, 0.020631987019442022, 0.020731352968141437, 0.0206836549914442, 0.020631708030123264, 0.02054583001881838, 0.020612805034033954, 0.02077031193766743, 0.020716867002192885, 0.020709427015390247, 0.026525360939558595, 0.02067787799751386, 0.020701594999991357, 0.020727630995679647, 0.02078490302665159, 0.020669744990300387, 0.02081902202917263, 0.020740060950629413, 0.020845339982770383, 0.020785784989129752, 0.020852638001088053, 0.02106994902715087];[0.0070304739638231695, 0.006929006020072848, 0.006978288001846522, 0.006913556018844247, 0.006944435997866094, 0.006824103009421378, 0.006844688963610679, 0.007025200000498444, 0.006927932030521333, 0.006920165033079684, 0.006938108010217547, 0.00700344901997596, 0.006939298007637262, 0.00691828498383984, 0.006889125041197985, 0.006923127977643162, 0.00693604996195063, 0.006957200006581843, 0.0070117180002853274, 0.006953318021260202, 0.007224989996757358, 0.006962847022805363, 0.006898066028952599, 0.006987748027313501, 0.006882734014652669, 0.006941209023352712, 0.006914555036928505, 0.006924947956576943, 0.0068837779690511525, 0.0068261270062066615, 0.007011540001258254, 0.00691250100499019, 0.006930475006811321, 0.006909209012519568, 0.006968404981307685, 0.006959392980206758, 0.006893283047247678, 0.006846447999123484, 0.00692235300084576, 0.007776869984809309, 0.0069086310104466975, 0.006877641018945724, 0.006882492976728827, 0.0068770909565500915, 0.006888826028443873, 0.006918733008205891, 0.006980089005082846, 0.00682763900840655, 0.006947450048755854, 0.006909155985340476];[0.20914530009031296, 0.21124819200485945, 0.2090072489809245, 0.21001616906141862, 0.20986292196903378, 0.2098188860109076, 0.2123044139589183, 0.2100293930270709, 0.21023201604839414, 0.21018128894502297, 0.2108883559703827, 0.20986048103077337, 0.20957029395503923, 0.20859393902355805, 0.20924551598727703, 0.2136057429597713, 0.20994119392707944, 0.20937850599875674, 0.20966138102812693, 0.2100413319421932, 0.20986786286812276, 0.2094276060233824, 0.20957858895417303, 0.2093696350348182, 0.20905875595053658, 0.20974970509996638, 0.20918630994856358, 0.20996741094859317, 0.20963934296742082, 0.20932165998965502, 0.20879031106596813, 0.2139682659180835, 0.20932745502796024, 0.21031665802001953, 0.20967094303341582, 0.20936480013187975, 0.20876384392613545, 0.20975861296756193, 0.2094859719509259, 0.21008052508113906, 0.21336591395083815, 0.20960279798600823, 0.21003127511357889, 0.20998532499652356, 0.20973248401423916, 0.21030660107498989, 0.20951811404665932, 0.21068613207899034, 0.21108657406875864, 0.20945841708453372];[0.20883704005973414, 0.20887416694313288, 0.21065227704821154, 0.20957921695662662, 0.20943198003806174, 0.20825143199181184, 0.2095344599802047, 0.20944541500648484, 0.20937257702462375, 0.20842863206053153, 0.20961937605170533, 0.20951940695522353, 0.21111527207540348, 0.20970037794904783, 0.20870444196043536, 0.209947976982221, 0.20945767004741356, 0.2093855930143036, 0.21047626802464947, 0.20999306306475773, 0.20922793302452192, 0.20856522803660482, 0.20951797894667834, 0.21043919294606894, 0.20918380399234593, 0.20971904805628583, 0.208887712971773, 0.21067535603651777, 0.20858322898857296, 0.20883364899782464, 0.2090363809838891, 0.21313047799048945, 0.20936838100897148, 0.20983653602888808, 0.20929113100282848, 0.21030016004806384, 0.2092005439917557, 0.2084304610034451, 0.2101962060551159, 0.20871671591885388, 0.20908830594271421, 0.21096020698314533, 0.20975585194537416, 0.20994351501576602, 0.210273046977818, 0.20928736095083877, 0.20925846497993916, 0.21055249695200473, 0.2089178449823521, 0.21041857305681333]
features.8;0.048270008992403746;0.01843270898098126;0.6295981709845364;0.6929279849864542;0.3818666987172515;0.9086054894966382;0.42027778076577904;[0.04941815900383517, 0.04970219498500228, 0.053060640988405794, 0.04994520201580599, 0.052580896008294076, 0.05380433896789327, 0.05323379294713959, 0.053748076024930924, 0.05491140694357455, 0.05315939208958298, 0.05502096703276038, 0.055453103967010975, 0.05368463700870052, 0.05384854803560302, 0.055540432047564536, 0.05365097802132368, 0.0537347030476667, 0.0555032980046235, 0.05364064499735832, 0.04886356496717781, 0.05273835296975449, 0.04865589796099812, 0.05273754498921335, 0.048682023014407605, 0.05132541694911197, 0.048270008992403746, 0.05230083898641169, 0.048632223973982036, 0.05243135697674006, 0.04860547697171569, 0.05246382701443508, 0.05296451796311885, 0.05387383600464091, 0.052650485071353614, 0.05365783395245671, 0.05534558999352157, 0.053175933950114995, 0.05353973596356809, 0.05472357792314142, 0.05314625601749867, 0.053691935958340764, 0.055437993025407195, 0.05344179295934737, 0.05388847197173163, 0.05501143098808825, 0.05334682099055499, 0.05375916400225833, 0.053863981971517205, 0.05269018397666514, 0.05359855102142319];[0.022402653994504362, 0.018728461989667267, 0.022117055021226406, 0.022174770943820477, 0.018650686950422823, 0.02229971397900954, 0.022174968966282904, 0.01870729203801602, 0.022125664982013404, 0.022240418009459972, 0.01877511601196602, 0.022127857024315745, 0.022143570997286588, 0.022045532998163253, 0.01878260896774009, 0.02200619300128892, 0.018611181993037462, 0.022130153025500476, 0.018707958981394768, 0.02207146299770102, 0.022235224023461342, 0.01886817201739177, 0.022175146965309978, 0.022131826961413026, 0.018546637962572277, 0.022126000956632197, 0.018732282042037696, 0.022078504029195756, 0.022221263963729143, 0.01850843895226717, 0.02219956403132528, 0.01878361200215295, 0.022123845003079623, 0.022137598018161952, 0.01860021095490083, 0.018627655052114278, 0.018880697956774384, 0.022081047005485743, 0.0187725109863095, 0.019317017984576523, 0.02218771504703909, 0.018687706033233553, 0.022202619002200663, 0.022215245000552386, 0.018774320022203028, 0.02197468001395464, 0.018706467002630234, 0.022159133048262447, 0.018635602958966047, 0.01843270898098126];[0.6295981709845364, 0.7006538299028762, 0.7047032110858709, 0.7022411529906094, 0.6975632090470754, 0.7035685639712028, 0.7013453720719554, 0.6974477740004659, 0.6978512799250893, 0.6957587510114536, 0.7001993849989958, 0.7001246730214916, 0.7071541280602105, 0.6990422270609997, 0.6994274799944833, 0.6947019140352495, 0.701245179050602, 0.7046394370263442, 0.7057638400583528, 0.6985252190497704, 0.7067425980349071, 0.6985669199493714, 0.6999755500000902, 0.701414157054387, 0.7031257630442269, 0.7077843719744124, 0.7003975839470513, 0.6995920159388334, 0.7106189979822375, 0.6945040729478933, 0.6986583749530837, 0.6980685929884203, 0.704017303942237, 0.7049687010003254, 0.703306826937478, 0.7042676589917392, 0.7013344169245102, 0.7022004869068041, 0.6993292949628085, 0.7052092380472459, 0.6995485559455119, 0.6983094139141031, 0.6996653940295801, 0.6979260579682887, 0.7079637249698862, 0.7019497068831697, 0.6972373050521128, 0.7016196609474719, 0.6990432109450921, 0.6941799460910261];[0.7045920999371447, 0.6991988109657541, 0.699584482004866, 0.7062097870511934, 0.7047607659478672, 0.6934110330184922, 0.7004594740574248, 0.7018143149907701, 0.7061247820965946, 0.7104479909758084, 0.6929279849864542, 0.6986102520022541, 0.7022207269910723, 0.6990974799846299, 0.7020134350168519, 0.6982326029683463, 0.705419258098118, 0.7002288350486197, 0.7003668039105833, 0.7054155610385351, 0.7000554539263248, 0.6932295530568808, 0.6983449059189297, 0.7002843159716576, 0.6935695708962157, 0.704978494963143, 0.6999535809736699, 0.7030501009430736, 0.7039973469800316, 0.6988602650235407, 0.6998480280162767, 0.703660867002327, 0.7014427230460569, 0.7012134460383095, 0.7037838980322704, 0.6988894449896179, 0.6965130830649287, 0.7005089410231449, 0.6999711659154855, 0.6991327979485504, 0.6981516180676408, 0.706575661955867, 0.698775673052296, 0.7034563150373287, 0.7001599230570719, 0.704507957038004, 0.6994919690187089, 0.6984749419498257, 0.6952780480496585, 0.7011603479040787]
features.10;0.028459894994739443;0.010372492019087076;0.30950450897216797;0.33843271096702665;0.3644599539458715;0.9145230320313891;0.39852463107059527;[0.028594089031685144, 0.02854006801499054, 0.02858383598504588, 0.028530970972497016, 0.028630979999434203, 0.028603417973499745, 0.028491150005720556, 0.028605694009456784, 0.02865358500275761, 0.028559266007505357, 0.02859673899365589, 0.028625700040720403, 0.028627546969801188, 0.02862504799850285, 0.028641690034419298, 0.02850324404425919, 0.0286094699986279, 0.0285551740671508, 0.028577174001839012, 0.028672782995272428, 0.028585582971572876, 0.03326380904763937, 0.028606368985492736, 0.028596879041288048, 0.028606401989236474, 0.02860085404245183, 0.028594821982551366, 0.028583512001205236, 0.02860513998894021, 0.028594858944416046, 0.028493700025137514, 0.028547545021865517, 0.028539916034787893, 0.02848574600648135, 0.02852087200153619, 0.02853880397742614, 0.028459894994739443, 0.028512178047094494, 0.02854811097495258, 0.028528880968224257, 0.0285537579911761, 0.028527568036224693, 0.028470185992773622, 0.028543515014462173, 0.028498285042587668, 0.028574714029673487, 0.028625782986637205, 0.02851748396642506, 0.02861910598585382, 0.028615212999284267];[0.010610743018332869, 0.010593243001494557, 0.010483669000677764, 0.01079211599426344, 0.010443681036122143, 0.010552974010352045, 0.010372492019087076, 0.01041954499669373, 0.010476289025973529, 0.010571903025265783, 0.010498406016267836, 0.010540030023548752, 0.010491106018889695, 0.010563271003775299, 0.010566529992502183, 0.010532255982980132, 0.010501501034013927, 0.010588313976768404, 0.010573612002190202, 0.010510172985959798, 0.010426508029922843, 0.01052822801284492, 0.010445824009366333, 0.010429560032207519, 0.010631812969222665, 0.010533631022553891, 0.010559806018136442, 0.010509800049476326, 0.010594859020784497, 0.010582657996565104, 0.010585959011223167, 0.010501962038688362, 0.010537983034737408, 0.010464205988682806, 0.010624849004670978, 0.010465930972713977, 0.010572722996585071, 0.01047243399079889, 0.010433602030389011, 0.010524287004955113, 0.010482369980309159, 0.010574284999165684, 0.010576815984677523, 0.010598595021292567, 0.010591586004011333, 0.010588395991362631, 0.010586893011350185, 0.010569725011009723, 0.010509513027500361, 0.010539928043726832];[0.31252379599027336, 0.3134648679988459, 0.30950450897216797, 0.3446912200306542, 0.34383034496568143, 0.3433256999705918, 0.34124104800866917, 0.3440347569412552, 0.3403139940346591, 0.34089256200240925, 0.3435374280088581, 0.34096784092253074, 0.3412214520503767, 0.3404800370335579, 0.34189643000718206, 0.345054779027123, 0.34256527794059366, 0.34208468097494915, 0.34053615311859176, 0.33927255793241784, 0.3413239869987592, 0.3408855650341138, 0.3410719369421713, 0.3406394171179272, 0.35337907494977117, 0.3442603690782562, 0.34069058700697497, 0.34792615193873644, 0.3406260519986972, 0.33965929795522243, 0.3408654519007541, 0.33901650505140424, 0.34418381506111473, 0.34500720497453585, 0.3400403019040823, 0.3398727030144073, 0.34251642104936764, 0.34284274000674486, 0.3440464979503304, 0.3408660340355709, 0.34204640897223726, 0.3437114319531247, 0.343298003077507, 0.3419314270140603, 0.34244755405234173, 0.34272246196633205, 0.33979295304743573, 0.34170355496462435, 0.34071932587539777, 0.3404651679447852];[0.3400683879153803, 0.3399748469819315, 0.34463057393440977, 0.3445753480773419, 0.3440403770073317, 0.3402355230646208, 0.34258948802016675, 0.3421175751136616, 0.3411088840221055, 0.340092611964792, 0.34414757607737556, 0.3447861799504608, 0.3420686329482123, 0.3403192019322887, 0.3429069359553978, 0.3436208629864268, 0.34387044608592987, 0.3428786929580383, 0.3416041860473342, 0.33953860600013286, 0.3490984520758502, 0.34430428099585697, 0.34025353199103847, 0.34003961394773796, 0.34046672203112394, 0.34138401004020125, 0.34062820905819535, 0.3411637179669924, 0.34006065205903724, 0.341799778980203, 0.3409040290280245, 0.34319470706395805, 0.3407129419501871, 0.3406531550572254, 0.3443547849310562, 0.3429551240405999, 0.3406416348880157, 0.34511171403573826, 0.3417091879528016, 0.3402698319987394, 0.34258327301358804, 0.3440064931055531, 0.34022929501952603, 0.34124825306935236, 0.34067365498049185, 0.3402096790377982, 0.33960204501636326, 0.33843271096702665, 0.34511504595866427, 0.341797056957148]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.712e+24
  Optimized FLOP count:  1.820e+10
   Theoretical speedup:  9.406e+13
  Largest intermediate:  2.703e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.612e+18
  Optimized FLOP count:  7.379e+8
   Theoretical speedup:  3.540e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.192e+20
  Optimized FLOP count:  1.581e+9
   Theoretical speedup:  2.652e+11
  Largest intermediate:  2.560e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.469e+18
  Optimized FLOP count:  4.897e+8
   Theoretical speedup:  3.000e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.877e+18
  Optimized FLOP count:  1.362e+9
   Theoretical speedup:  4.316e+9
  Largest intermediate:  1.194e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.004219261012622155;0.0018591150001157075;;;0.44062573861964477;;;[0.004268959004548378, 0.004246444994350895, 0.004241507005644962, 0.004410533991176635, 0.004245873991749249, 0.004226683988235891, 0.004238306006300263, 0.0042312329896958545, 0.0042366679990664124, 0.004227523997542448, 0.004227197001455352, 0.004230713006108999, 0.004224297998007387, 0.004238988010911271, 0.0042388189904158935, 0.004242547001922503, 0.0042345059919171035, 0.004231304003042169, 0.004227566998451948, 0.004234864987665787, 0.004245574993547052, 0.0042342579836258665, 0.0042286159878131, 0.004234082996845245, 0.004239564994350076, 0.004236094988300465, 0.004235278989654034, 0.004239925998263061, 0.004237398010445759, 0.00422515399986878, 0.004219261012622155, 0.0042454570066183805, 0.004245988006005064, 0.00422804600384552, 0.004241389993694611, 0.004225882003083825, 0.00423121900530532, 0.004249688005074859, 0.00425786801497452, 0.0042483680008444935, 0.004230431994074024, 0.004232209001202136, 0.004237400004058145, 0.004221846000291407, 0.004235497006447986, 0.004229641999700107, 0.004239192989189178, 0.0042352519812993705, 0.004235875981976278, 0.004235689993947744];[0.0018954039987875149, 0.001888300001155585, 0.0018910509970737621, 0.0018672360019991174, 0.0018782049883157015, 0.0018607099918881431, 0.0018765550048556179, 0.0018624570075189695, 0.0018869349878514186, 0.0018725830013863742, 0.0018748049915302545, 0.0018633469881024212, 0.0018696280021686107, 0.0018653120059752837, 0.001875396992545575, 0.0018618890026118606, 0.0018842440040316433, 0.0018794869974954054, 0.0018663050141185522, 0.0018597290036268532, 0.003397337000933476, 0.0018601420015329495, 0.001883246994111687, 0.0018663500086404383, 0.0018737219943432137, 0.0018623060022946447, 0.0018812900088960305, 0.001860181990195997, 0.0018706669943640009, 0.0018691440054681152, 0.002186981000704691, 0.0018605310033308342, 0.001873272005468607, 0.0018591150001157075, 0.0018716430058702826, 0.0018606119992909953, 0.0018723280081758276, 0.0018617000023368746, 0.001871746004326269, 0.0018611160048749298, 0.0018729699950199574, 0.0018642880022525787, 0.0018777689983835444, 0.0021858729887753725, 0.0018698350031627342, 0.0018605809891596437, 0.0018709549913182855, 0.0018722929962677881, 0.0018762929976219311, 0.001866103004431352];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.003882908000377938;0.0015972640103427693;;;0.41135767579023286;;;[0.0039120799920056015, 0.003910100000211969, 0.0039004229911370203, 0.003906578000169247, 0.003909159000613727, 0.003911585998139344, 0.0039061919960658997, 0.0039004059945000336, 0.003908054000930861, 0.003913356995326467, 0.003909224993549287, 0.003912528001819737, 0.0039004400023259223, 0.003914531989721581, 0.0038955260097282007, 0.0038970040041022003, 0.003902444994309917, 0.003906641009962186, 0.003882908000377938, 0.0039003650017548352, 0.003919410999515094, 0.003898408991517499, 0.003899083996657282, 0.003910259008989669, 0.0039003569982014596, 0.003900177005562, 0.003918848000466824, 0.003906900979927741, 0.003894267007126473, 0.0039018050010781735, 0.003910597995854914, 0.0039019510004436597, 0.0039047649916028604, 0.003917412992450409, 0.00390143200638704, 0.003904156998032704, 0.003910863000783138, 0.003901339994627051, 0.003905941004632041, 0.003911687002982944, 0.003907508988049813, 0.003902641008608043, 0.003900615018210374, 0.003904135010088794, 0.0038972509937593713, 0.0039043349970597774, 0.0039046669990057126, 0.0039016319933580235, 0.0039060069975676015, 0.003908889993908815];[0.001726414993754588, 0.0016019050090108067, 0.0016309279890265316, 0.001605631987331435, 0.0016276109963655472, 0.0016085749957710505, 0.0016102139925351366, 0.0019226849981350824, 0.0016087479889392853, 0.0016176569915842265, 0.001613949003512971, 0.001602497010026127, 0.0016297370020765811, 0.0016093629965325817, 0.0019742900040000677, 0.0016009899991331622, 0.0016137330094352365, 0.0016223419952439144, 0.00161246900097467, 0.0016146309935720637, 0.0016050190024543554, 0.0019074510055361316, 0.0016159840015461668, 0.0016048590041464195, 0.001605835001100786, 0.001608463004231453, 0.0016143959946930408, 0.0016254949878202751, 0.0019176130008418113, 0.0016179899976123124, 0.001613433996681124, 0.0016077170002972707, 0.0016149870061781257, 0.001601061987457797, 0.0016189479938475415, 0.0016084430098999292, 0.0016271540080197155, 0.0016053110011853278, 0.001614463995792903, 0.0016278709954349324, 0.0016084730013972148, 0.0016507440013810992, 0.0016080799978226423, 0.0015972640103427693, 0.0016203229897655547, 0.001611751999007538, 0.0016228689928539097, 0.0016140969964908436, 0.0016094230086309835, 0.0016260450065601617];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0016374890110455453;0.001505095002357848;;;0.9191481544030863;;;[0.0016470719856442884, 0.0016437380108982325, 0.0016488950059283525, 0.0016769299982115626, 0.001646652992349118, 0.0016505759849678725, 0.001643845986109227, 0.0016430389950983226, 0.001642297997022979, 0.0016387910000048578, 0.0016397139988839626, 0.001640036003664136, 0.0016438519960502163, 0.001640362010220997, 0.0016489760018885136, 0.0016415129939559847, 0.0016374890110455453, 0.001645234995521605, 0.0016634439962217584, 0.0016407030052505434, 0.0016412549884989858, 0.0016482059872942045, 0.0016437640006188303, 0.0016405600035795942, 0.0016400570020778105, 0.0016395019920310006, 0.001640080998186022, 0.0016393250116379932, 0.0016505380044691265, 0.0016510520072188228, 0.0016671190096531063, 0.0016420289903180674, 0.0016407789953518659, 0.0016422000044258311, 0.001639177993638441, 0.0016391370008932427, 0.0016491459973622113, 0.0016468310059281066, 0.0016416360158473253, 0.0016385080089094117, 0.001644279996980913, 0.0016415159916505218, 0.001645275013288483, 0.001637881010537967, 0.0016489090048708022, 0.0016668589960318059, 0.0018113950063707307, 0.0016427990049123764, 0.0016472779971081764, 0.0016444460052298382];[0.0016315749962814152, 0.0016401290049543604, 0.0016190089954761788, 0.0015184130024863407, 0.0016654270002618432, 0.0015096809947863221, 0.0016124769899761304, 0.0016272700013360009, 0.0016029749967856333, 0.0016079360066214576, 0.0016180820093723014, 0.001609925995580852, 0.0016049419937189668, 0.001618246009456925, 0.0016299150011036545, 0.0016103640082292259, 0.0016142139938892797, 0.001608735998161137, 0.0016041759954532608, 0.0015993989945854992, 0.0015990760002750903, 0.0016352300008293241, 0.0016067189862951636, 0.0016024449869291857, 0.0016173699987120926, 0.0016278550028800964, 0.001636608998524025, 0.001624828000785783, 0.001601267998921685, 0.0016094319871626794, 0.0016184919950319454, 0.0015998669987311587, 0.0015962980105541646, 0.001616610010387376, 0.0016215200012084097, 0.0016070349956862628, 0.0016197079967241734, 0.0016181129903998226, 0.0016250650078291073, 0.0015949060034472495, 0.0015954670088831335, 0.0016395209968322888, 0.0015135239955270663, 0.001610354011063464, 0.0016192199982469901, 0.0016101069923024625, 0.0016252019995590672, 0.001505095002357848, 0.0015820589906070381, 0.0015908079949440435];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.0030202430061763152;0.0017671289970166981;;;0.5850949719618478;;;[0.00304456299636513, 0.0030379990057554096, 0.0030356769857462496, 0.003032995999092236, 0.003038424998521805, 0.0030318930075736716, 0.0030355069902725518, 0.0030319780053105205, 0.0030400749819818884, 0.0030318959907162935, 0.003038171009393409, 0.0030366070132004097, 0.00303637700562831, 0.003036690002772957, 0.003037660993868485, 0.003033911998500116, 0.003038327005924657, 0.003036584996152669, 0.003042094991542399, 0.0030415130022447556, 0.003039607996470295, 0.003040108989807777, 0.0030331880116136745, 0.0030371230095624924, 0.0030449330079136416, 0.0030360800155904144, 0.0030202430061763152, 0.0030415430082939565, 0.0030329820147017017, 0.0030397430091397837, 0.003035393005120568, 0.00303439301205799, 0.0030339879886014387, 0.003039443996385671, 0.003036075009731576, 0.0030352640023920685, 0.003036229987628758, 0.003029774990864098, 0.0030253240111051127, 0.0030313559982459992, 0.003034019988263026, 0.003036837006220594, 0.003036976995645091, 0.003040059993509203, 0.0030367919971467927, 0.0030425879958784208, 0.003033758999663405, 0.0030330329900607467, 0.0030385640129679814, 0.0030389019957510754];[0.001962274996913038, 0.0019156909984303638, 0.001885714998934418, 0.0018907259945990518, 0.00189956599206198, 0.0019047520036110654, 0.0019149299914715812, 0.0017874280019896105, 0.0018927680066553876, 0.0018921769951703027, 0.0018916529952548444, 0.0018925449985545129, 0.0018837910029105842, 0.0018963509937748313, 0.001905187004012987, 0.001913611005875282, 0.0019215580105083063, 0.001889420993393287, 0.0018909380014520139, 0.001906224002595991, 0.0018778159865178168, 0.0018917709967354313, 0.0019113570015178993, 0.001887859994894825, 0.0019078129989793524, 0.0018799960089381784, 0.0018903869931818917, 0.0018951889942400157, 0.0019043290085392073, 0.0019069609988946468, 0.00189927700557746, 0.0018899319984484464, 0.0018959050066769123, 0.0018962430040119216, 0.0018829720065696165, 0.001873738001449965, 0.001892612999654375, 0.00188250100472942, 0.0018903299933299422, 0.0018787529988912866, 0.00187804400047753, 0.0017671289970166981, 0.001885336998384446, 0.0019092250004177913, 0.0018927539931610227, 0.0018811560003086925, 0.0019026369991479442, 0.0019012209959328175, 0.001887966995127499, 0.0022685810108669102];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0019588339928304777;0.001556898991111666;;;0.7948090531459364;;;[0.0019687200110638514, 0.0019722020078916103, 0.001963549992069602, 0.001963104004971683, 0.0019638530066004023, 0.001965667004697025, 0.001963200978934765, 0.001968017008039169, 0.001972861005924642, 0.001962270005606115, 0.001966271986020729, 0.0019633949996205047, 0.0019640660029836, 0.001962761001777835, 0.001974176018848084, 0.0019645199936348945, 0.001966019000974484, 0.0019645800057332963, 0.001960369001608342, 0.001964690993190743, 0.0019692869973368943, 0.0019908850081264973, 0.0019627989968284965, 0.001965600997209549, 0.0019636570068541914, 0.001973465012270026, 0.0019674870127346367, 0.001960427005542442, 0.001986582006793469, 0.001965947012649849, 0.0019660070101963356, 0.0019619910162873566, 0.0019723470031749457, 0.001963274000445381, 0.0019660719990497455, 0.001966776995686814, 0.001965603994904086, 0.0019660189864225686, 0.0019640340033220127, 0.001964543989743106, 0.001961050002137199, 0.001963211005204357, 0.001968553988263011, 0.0019588339928304777, 0.0019624009873950854, 0.0019656810036394745, 0.0019801400048891082, 0.0019643349951365963, 0.0019641969993244857, 0.001966860014363192];[0.0017021039966493845, 0.0016864720091689378, 0.001690292003331706, 0.0016945130046224222, 0.0016823439946165308, 0.0020715950086014345, 0.0016648539894958958, 0.0016761970036895946, 0.001656887005083263, 0.0016621130052953959, 0.001670830009970814, 0.0016605440032435581, 0.0016757440025685355, 0.0016732989897718653, 0.0017177069967146963, 0.0016679469990776852, 0.0016925520030781627, 0.0016896799934329465, 0.001659767993260175, 0.001653835002798587, 0.0016695849917596206, 0.0016558180068386719, 0.0016644900024402887, 0.0016580240044277161, 0.0016605450073257089, 0.0016569750005146489, 0.0016728990012779832, 0.0016752230003476143, 0.0016785399930085987, 0.0016793190006865188, 0.0016967249976005405, 0.0016915119922487065, 0.0016784960025688633, 0.0016720989951863885, 0.0016578540089540184, 0.0016562620003242046, 0.001655286003369838, 0.0016681439883541316, 0.0016619130037724972, 0.0016602950054220855, 0.0016665250004734844, 0.0016867399972397834, 0.0016085039969766513, 0.0016830649983603507, 0.0016736959951231256, 0.0016770840011304244, 0.0016576930065639317, 0.0016604209959041327, 0.001556898991111666, 0.001682021000306122];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0
features.3
features.6
features.8
features.10

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(11, 11), stride=(4, 4), padding=(2, 2))
inputs size: (32, 3, 256, 256)
Output size: (1, 363, 363)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.712e+24
  Optimized FLOP count:  1.820e+10
   Theoretical speedup:  9.406e+13
  Largest intermediate:  2.703e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_10.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 256, 15, 15)
Output size: (1, 2304, 2304)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.612e+18
  Optimized FLOP count:  7.379e+8
   Theoretical speedup:  3.540e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3.txt <==
Layer: Conv2d(64, 192, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2))
inputs size: (32, 64, 31, 31)
Output size: (1, 1600, 1600)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.192e+20
  Optimized FLOP count:  1.581e+9
   Theoretical speedup:  2.652e+11
  Largest intermediate:  2.560e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_6.txt <==
Layer: Conv2d(192, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 192, 15, 15)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.469e+18
  Optimized FLOP count:  4.897e+8
   Theoretical speedup:  3.000e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8.txt <==
Layer: Conv2d(384, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (32, 384, 15, 15)
Output size: (1, 3456, 3456)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.877e+18
  Optimized FLOP count:  1.362e+9
   Theoretical speedup:  4.316e+9
  Largest intermediate:  1.194e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/alexnet_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.004222086994559504;0.0018401270062895492;;;0.4358335128245106;;;[0.0042417340009706095, 0.004231438986607827, 0.004245008996804245, 0.00425823699333705, 0.0042277769825886935, 0.004237155997543596, 0.004230759994243272, 0.0042347510025138035, 0.004232076011248864, 0.004232455001329072, 0.0042316670005675405, 0.004230276012094691, 0.0042263630020897835, 0.004223124007694423, 0.004257541004335508, 0.0042305490060243756, 0.00423641201632563, 0.004229808997479267, 0.004234214982716367, 0.004230097998515703, 0.0042340759973740205, 0.004222133997245692, 0.004231690982123837, 0.004226443998049945, 0.004222086994559504, 0.004232749997754581, 0.004226930992444977, 0.0042314609891036525, 0.00422801700187847, 0.004223187992465682, 0.004232671999488957, 0.004246548007358797, 0.004225073003908619, 0.004222111005219631, 0.004233006984577514, 0.004232264996971935, 0.004223042007652111, 0.004229309008223936, 0.004242119015543722, 0.004225922006298788, 0.004255792999174446, 0.0042290920100640506, 0.004223266994813457, 0.004235716987750493, 0.004222126997774467, 0.0042286060051992536, 0.0042304639937356114, 0.004223100011586212, 0.004229096986819059, 0.004237076005665585];[0.001874395995400846, 0.001852222005254589, 0.0018690020078793168, 0.002145517006283626, 0.001856033006333746, 0.0018470520008122548, 0.0018692270095925778, 0.0018442000000504777, 0.0018594479915918782, 0.0018450229981681332, 0.0018625410011736676, 0.0018401270062895492, 0.0018589880055515096, 0.0018477109988452867, 0.0018630120030138642, 0.0018484380125300959, 0.0018604200013214722, 0.0018462610023561865, 0.001864163001300767, 0.0018477060075383633, 0.0018536849966039881, 0.0018480409926269203, 0.001858316987636499, 0.0018467600020812824, 0.0018583469936857, 0.0018442709988448769, 0.0018590660038171336, 0.001847099993028678, 0.0018596410081954673, 0.001843507998273708, 0.0018655849999049678, 0.001846664003096521, 0.0018606210069265217, 0.0018437670078128576, 0.0018670760036911815, 0.0018459279963281006, 0.0018543430051067844, 0.0018452280055498704, 0.0018648529949132353, 0.001847047999035567, 0.0018611720006447285, 0.0018418399995425716, 0.0018538440053816885, 0.0018419050029478967, 0.0018543289916124195, 0.0018450629868311808, 0.0018545710045145825, 0.0018443830049363896, 0.001865815997007303, 0.001847699997597374];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3;0.0038926150009501725;0.0015315880009438843;;;0.3934599236169078;;;[0.0039059799892129377, 0.003907714999513701, 0.003896464011631906, 0.003904093988239765, 0.003911807012627833, 0.003916554996976629, 0.003925787008483894, 0.0038926150009501725, 0.0039039440016495064, 0.003901827978552319, 0.00391554701491259, 0.0039024930010782555, 0.003908553015207872, 0.0039060859999153763, 0.00391184700129088, 0.003911847990821116, 0.0039061279967427254, 0.003916026995284483, 0.003906408994225785, 0.0038998749951133505, 0.0039121319859987125, 0.003907660007826053, 0.003902230004314333, 0.003913740991265513, 0.003906872996594757, 0.00435558200115338, 0.0038998089876258746, 0.003909598002792336, 0.003918111004168168, 0.0039004379941616207, 0.003904810015228577, 0.003911398016498424, 0.0039146749913925305, 0.0039007680024951696, 0.003901723015587777, 0.003919388997019269, 0.003915142980986275, 0.003909822989953682, 0.003917323003406636, 0.0039099869900383055, 0.003913406006176956, 0.003904265002347529, 0.003904837984009646, 0.003900659008650109, 0.0038957610086072236, 0.003903737000655383, 0.003913171996828169, 0.003902957003447227, 0.003900894007529132, 0.003901663003489375];[0.0016257820097962394, 0.0015659630007576197, 0.0015642229991499335, 0.00155596699914895, 0.0015604829968651757, 0.0015510840021306649, 0.0015506640047533438, 0.0015575750003335997, 0.0015444799937540665, 0.0015581720072077587, 0.0015544659981969744, 0.0015425009914906695, 0.0015657340118195862, 0.0015610929985996336, 0.0015835019876249135, 0.001559907992486842, 0.0015528750082012266, 0.001562763995025307, 0.0015451200015377253, 0.0015590199909638613, 0.0015315880009438843, 0.001562574994750321, 0.001546944011352025, 0.0015360070101451129, 0.0015561850013909861, 0.0015484260075027123, 0.0015457959962077439, 0.0015384770085802302, 0.0015455200045835227, 0.0015507999924011528, 0.00156886299373582, 0.0015730469895061105, 0.0015852910000830889, 0.0015551120013697073, 0.0015477220003958791, 0.001549863998661749, 0.0015653989976271987, 0.0015681460063206032, 0.0015759300003992394, 0.0015625700034433976, 0.0015482969902222976, 0.0015647289983462542, 0.001534370006993413, 0.001550914006656967, 0.0015524750051554292, 0.0015588829992339015, 0.0015620810008840635, 0.0021492509986273944, 0.0015720509982202202, 0.001555496986838989];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6;0.0016331699880538508;0.0014296310109784827;;;0.8753718360218503;;;[0.0016740360006224364, 0.0016408350056735799, 0.0016420590109191835, 0.0016372590034734458, 0.001640898990444839, 0.0016360299923690036, 0.0016370559897040948, 0.0016627200093353167, 0.0016402059991378337, 0.001634504005778581, 0.0016373760008718818, 0.0016374690167140216, 0.001637439985643141, 0.001637927009142004, 0.001638738001929596, 0.0016626419965177774, 0.0016344540053978562, 0.0016366389900213107, 0.0016381140012526885, 0.001648339006351307, 0.001635806998820044, 0.0016397139843320474, 0.0016430709947599098, 0.001641410999582149, 0.0016362379974452779, 0.0016331699880538508, 0.0016364530165446922, 0.0016353910032194108, 0.0016398779989685863, 0.001637369001400657, 0.001649231999181211, 0.0016631899925414473, 0.001638507004827261, 0.0016387399955419824, 0.0016398629959439859, 0.0016387090145144612, 0.0016360720037482679, 0.0016357469867216423, 0.0016414010024163872, 0.0016652389895170927, 0.001635871987673454, 0.001640080998186022, 0.0016422290063928813, 0.0016417149890912697, 0.0016680669941706583, 0.0016418150044046342, 0.0016383420006604865, 0.001636960994801484, 0.0016355710104107857, 0.0016393879923271015];[0.001574794005136937, 0.0015368580061476678, 0.001525687999674119, 0.001532331996713765, 0.0015454290114575997, 0.0015554929996142164, 0.0015496179985348135, 0.0015378270036308095, 0.0015314530028263107, 0.0015304230037145317, 0.0015200100024230778, 0.0015451149956788868, 0.001557498995680362, 0.0015305310080293566, 0.0014394829922821373, 0.0015350879984907806, 0.0015506740019191056, 0.0015326770080719143, 0.001548681000713259, 0.0015546089998679236, 0.0015315460041165352, 0.0015274460020009428, 0.0015340980025939643, 0.0015477379929507151, 0.0015462060109712183, 0.0014625250041717663, 0.0015356360090663657, 0.001530451001599431, 0.0014296310109784827, 0.0014367580006364733, 0.0015409379993798211, 0.00154799000301864, 0.0015337299992097542, 0.0015357210068032146, 0.0015310180024243891, 0.0015344599960371852, 0.0015308540023397654, 0.001566063001519069, 0.0015499430010095239, 0.0015318410005420446, 0.001578127994434908, 0.0015652540023438632, 0.0015577270096400753, 0.0015580129984300584, 0.0015299170045182109, 0.0015539710002485663, 0.0015475060063181445, 0.0015668510022806004, 0.0015609659894835204, 0.0015730450104456395];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8;0.003015257985680364;0.0017303460044786334;;;0.5738633353086693;;;[0.0030410659819608554, 0.0030354759946931154, 0.003035529996850528, 0.003027425002073869, 0.0030338560027303174, 0.0030353089969139546, 0.003035929999896325, 0.003032780994544737, 0.003036676993360743, 0.0030309409921756014, 0.0030377899965969846, 0.0030321670055855066, 0.0030378170049516484, 0.0030360419914359227, 0.0030361120152520016, 0.003036813999642618, 0.0030348410073202103, 0.003031291998922825, 0.003034909997950308, 0.0030283679952844977, 0.003030818988918327, 0.0030337100179167464, 0.0030346439889399335, 0.0030400370014831424, 0.0030372330074897036, 0.003034398003364913, 0.0030402190022869036, 0.003015257985680364, 0.0030370800086529925, 0.003060232993448153, 0.003046532001462765, 0.0030332449969137087, 0.0030313760071294382, 0.003038153998204507, 0.0030314759933389723, 0.003037858012248762, 0.0030362079851329327, 0.003041527990717441, 0.0030344560072990134, 0.0030394429923035204, 0.003036341004190035, 0.00303444400196895, 0.0030328330030897632, 0.003033293003682047, 0.003035248984815553, 0.003037800997844897, 0.0030362749967025593, 0.003040801006136462, 0.0030314159957924858, 0.003036623995285481];[0.001872791995992884, 0.0018766989960568026, 0.0018443450098857284, 0.0018452179938321933, 0.0018528829969000071, 0.001839854012359865, 0.0018405419978080317, 0.0018588030070532113, 0.0017449269944336265, 0.0018365169962635264, 0.0018560659955255687, 0.0017303460044786334, 0.0018406949966447428, 0.001846530009061098, 0.0018459800048731267, 0.001866190999862738, 0.0018312710017198697, 0.001842946992837824, 0.00185608200263232, 0.0018548799998825416, 0.0018477970006642863, 0.001847634994192049, 0.00184981498750858, 0.001850982996984385, 0.0018364650022704154, 0.0018454960081726313, 0.00186374899931252, 0.0018443680019117892, 0.0018498300050850958, 0.001850328000728041, 0.001847153005655855, 0.0018453520024195313, 0.0018489699868950993, 0.001846936997026205, 0.0018583269993541762, 0.00185943600081373, 0.0018571349937701598, 0.0018273860041517764, 0.0018355509964749217, 0.001848178988439031, 0.0018322640098631382, 0.0018458150007063523, 0.0018684679962461814, 0.0018364220013609156, 0.0018460049905115739, 0.001839687000028789, 0.0018487350025679916, 0.0018399359978502616, 0.0018303170072613284, 0.0018531779933255166];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0019575280020944774;0.0015147029916988686;;;0.7737835627782572;;;[0.0019708859908860177, 0.0019641379913082346, 0.0019611839816207066, 0.0019645830179797485, 0.001964817987754941, 0.0019716209935722873, 0.0019622190011432394, 0.001962571986950934, 0.001960249006515369, 0.0019617600046331063, 0.0019672289927257225, 0.0019769499922404066, 0.001972632991964929, 0.001961864996701479, 0.001962019014172256, 0.0019666849984787405, 0.0019632949988590553, 0.0019589709991123527, 0.00197186999139376, 0.0019670729961944744, 0.0019625599961727858, 0.0019733709923457354, 0.0019575280020944774, 0.001963401009561494, 0.001960662004421465, 0.0019649309979286045, 0.0019642129918793216, 0.0019628640002338216, 0.001959430010174401, 0.0019635490025393665, 0.001963419999810867, 0.0019600829982664436, 0.0019644460116978735, 0.0019637420045910403, 0.0019738310074899346, 0.001963268019608222, 0.001963226997759193, 0.0019666419975692406, 0.0019634710042737424, 0.0019866689981427044, 0.0019634639902506024, 0.001967086995136924, 0.0019638649973785505, 0.0019603999971877784, 0.001965731004020199, 0.001962033988093026, 0.0019619680097093806, 0.0019641010148916394, 0.0019629489979706705, 0.001974078011699021];[0.0016522520018042997, 0.0016433940036222339, 0.0016117380000650883, 0.0016191540053114295, 0.001611156010767445, 0.001655485000810586, 0.0016191570030059665, 0.0019946399988839403, 0.0016090169956441969, 0.0016091459983726963, 0.0016121640073833987, 0.001625894001335837, 0.0016149839939316735, 0.0016119780048029497, 0.0016361460002372041, 0.0016122810047818348, 0.0016222900012508035, 0.0016267229948425665, 0.0016181770042749122, 0.001632378000067547, 0.0016121989901876077, 0.0016427779919467866, 0.0016570699954172596, 0.0016734730015741661, 0.0016181540122488514, 0.0016164820117410272, 0.0016121669905260205, 0.0016283879958791658, 0.0016317629924742505, 0.0016100409993669018, 0.0016259149997495115, 0.001613286993233487, 0.001610908002476208, 0.0016179930098587647, 0.0016197039949474856, 0.001603954005986452, 0.0015165160002652556, 0.0016302089934470132, 0.001606249003089033, 0.0016077300097094849, 0.001623232994461432, 0.0016424030036432669, 0.0016136960039148107, 0.0016138200007844716, 0.0016229869943344966, 0.0015147029916988686, 0.001605583995115012, 0.0016278950060950592, 0.0015253150049829856, 0.0016226020088652149];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.363e+8
   Theoretical speedup:  5.756e+9
  Largest intermediate:  9.364e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.033e+20
  Optimized FLOP count:  6.127e+9
   Theoretical speedup:  1.311e+11
  Largest intermediate:  1.253e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.456e+19
  Optimized FLOP count:  2.994e+9
   Theoretical speedup:  1.488e+10
  Largest intermediate:  1.217e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.944e+18
  Optimized FLOP count:  1.083e+9
   Theoretical speedup:  3.642e+9
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.578e+19
  Optimized FLOP count:  2.548e+9
   Theoretical speedup:  6.192e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.567e+9
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.217e+16
  Optimized FLOP count:  9.201e+8
   Theoretical speedup:  1.323e+7
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.755e+13
  Optimized FLOP count:  3.421e+7
   Theoretical speedup:  1.390e+6
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.755e+13
  Optimized FLOP count:  3.421e+7
   Theoretical speedup:  1.390e+6
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;430.91796875;0.0;;;;;;[431.28515625, 431.109375, 431.28125, 430.91796875, 431.47265625, 431.06640625, 431.15625, 431.1484375, 431.7109375, 431.484375, 431.3671875, 431.62109375, 432.00390625, 431.41796875, 431.359375, 431.4375, 431.37109375, 431.25, 431.2578125, 431.2578125, 431.30078125, 431.58984375, 431.34375, 431.19921875, 431.328125, 431.28125, 431.19140625, 431.34375, 431.13671875, 430.9921875, 431.2734375, 431.4609375, 431.390625, 431.37890625, 431.171875, 431.27734375, 431.4140625, 431.56640625, 431.3046875, 431.40234375, 431.359375, 431.5859375, 431.23046875, 431.390625, 431.42578125, 431.5859375, 431.125, 431.37890625, 431.59765625, 431.4296875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;215.3984375;0.0;;;;;;[215.609375, 215.70703125, 215.51171875, 215.6015625, 215.765625, 215.59765625, 215.63671875, 215.81640625, 215.71484375, 215.3984375, 215.73046875, 215.51953125, 215.9296875, 215.4296875, 215.6328125, 215.6796875, 215.54296875, 215.8515625, 215.48046875, 215.7421875, 215.734375, 215.5859375, 215.62109375, 215.49609375, 215.8046875, 215.7734375, 215.75390625, 215.55859375, 215.71484375, 215.58203125, 215.5859375, 215.625, 215.6171875, 215.7734375, 215.50390625, 215.8046875, 215.7578125, 215.43359375, 215.71484375, 215.5625, 215.94921875, 215.63671875, 215.4609375, 215.5859375, 215.78515625, 215.66015625, 215.90234375, 215.55078125, 215.76953125, 215.859375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.005356148001737893;0.0015323839616030455;0.01702199294231832;0.016998023842461407;0.2860981364043409;1.0014101109681373;0.28569527436441466;[0.0061647929251194, 0.0054236240684986115, 0.005439513013698161, 0.005374836036935449, 0.005356148001737893, 0.005433458019979298, 0.005432646023109555, 0.005493939039297402, 0.006207331083714962, 0.005594324902631342, 0.0056372800609096885, 0.005646887002512813, 0.005702491034753621, 0.005717024905607104, 0.005749167990870774, 0.0057819809298962355, 0.006426183972507715, 0.00590652204118669, 0.005876921000890434, 0.005885954946279526, 0.005856608040630817, 0.005956972949206829, 0.005973671097308397, 0.006564421928487718, 0.006049383897334337, 0.00600858498364687, 0.006084587890654802, 0.006087465095333755, 0.006080621969886124, 0.006076924968510866, 0.006684605032205582, 0.006102529005147517, 0.0061437690164893866, 0.006190154002979398, 0.006202752003446221, 0.0061866710893809795, 0.0061867800541222095, 0.006778075825423002, 0.00623594387434423, 0.006201045121997595, 0.006246945005841553, 0.006203321041539311, 0.006219571107067168, 0.006230583996511996, 0.0070362400729209185, 0.006374931079335511, 0.006406166008673608, 0.006366632063873112, 0.006314491969533265, 0.006319180130958557];[0.001709825941361487, 0.0016313949599862099, 0.001610402949154377, 0.0015850970521569252, 0.0016142599051818252, 0.0016265780432149768, 0.001573647023178637, 0.0015849369810894132, 0.0016203320119529963, 0.001596685964614153, 0.0015754549531266093, 0.0016054429579526186, 0.0016049040714278817, 0.0015819829422980547, 0.0015797859523445368, 0.0015793830389156938, 0.0016260920092463493, 0.0015633829170837998, 0.0015444980235770345, 0.0015479649882763624, 0.0015324280830100179, 0.0015698629431426525, 0.0015498390421271324, 0.0015562030021101236, 0.0015989000676199794, 0.0015794179635122418, 0.0015342120314016938, 0.0015376439550891519, 0.0015428808983415365, 0.0015384620055556297, 0.0015323839616030455, 0.0015435859095305204, 0.0015981390606611967, 0.0015403350116685033, 0.0015406679594889283, 0.0015539549058303237, 0.0015545139322057366, 0.001587160979397595, 0.0015988749219104648, 0.0015926150372251868, 0.0016330130165442824, 0.0016032890416681767, 0.0015661410288885236, 0.001614845939911902, 0.001574810012243688, 0.0015785220311954618, 0.0015789760509505868, 0.0015660669887438416, 0.0016135750338435173, 0.001558774965815246];[0.01715496100950986, 0.017101999022997916, 0.017059525940567255, 0.01709655800368637, 0.019451837870292366, 0.019474725937470794, 0.01947310089599341, 0.0170441489899531, 0.019533773069269955, 0.017068480141460896, 0.01948493893723935, 0.017076289863325655, 0.01713891583494842, 0.01702199294231832, 0.0194418280152604, 0.019494509091600776, 0.017136659007519484, 0.017118804971687496, 0.017035222030244768, 0.017094377079047263, 0.01944296690635383, 0.019469462102279067, 0.017043108120560646, 0.01705722790211439, 0.017263855086639524, 0.01945671602152288, 0.019478242262266576, 0.017059425939805806, 0.017116963863372803, 0.019570458796806633, 0.017120162840001285, 0.017054904950782657, 0.017146523110568523, 0.017109634936787188, 0.017067605978809297, 0.01723251398652792, 0.017103446065448225, 0.017176428227685392, 0.0170497678918764, 0.017051790840923786, 0.01709075307007879, 0.019481442170217633, 0.01710631197784096, 0.01706305320840329, 0.01710794016253203, 0.017061480903066695, 0.017134866095148027, 0.017125969869084656, 0.01706107798963785, 0.01713399006985128];[0.018487651948817074, 0.017108988016843796, 0.018550793989561498, 0.017207326949574053, 0.01723043294623494, 0.01713787205517292, 0.017049318994395435, 0.01850742206443101, 0.017054804018698633, 0.01709225110244006, 0.01708047406282276, 0.017114605871029198, 0.01852497097570449, 0.0171225571539253, 0.01710282010026276, 0.017094652983359993, 0.01708570506889373, 0.018474475131370127, 0.018545832950621843, 0.017000896274112165, 0.01713464898057282, 0.017042537918314338, 0.018685593851841986, 0.017116665956564248, 0.01712306495755911, 0.017105401260778308, 0.01705239189323038, 0.017124675097875297, 0.016998023842461407, 0.017144399927929044, 0.017111327964812517, 0.017073857132345438, 0.017109510023146868, 0.017246475093998015, 0.01723244006279856, 0.017081486992537975, 0.017143783043138683, 0.017080248915590346, 0.017105759005062282, 0.017079338082112372, 0.01711743709165603, 0.01851140207145363, 0.017095205141231418, 0.017064140061847866, 0.017151004052720964, 0.017175828921608627, 0.017053943127393723, 0.01705804211087525, 0.01712495309766382, 0.017122059012763202]
conv2.1;0.20972641499247402;0.04341798205859959;0.9541362309828401;0.9549979029688984;0.20702200082978406;0.9990977236877907;0.2072089605665808;[0.20972641499247402, 0.2235318359453231, 0.22729288693517447, 0.2276485210750252, 0.2283766740001738, 0.2273040150757879, 0.2278992609353736, 0.2270256319316104, 0.2271629140013829, 0.22620942897628993, 0.2267702700337395, 0.2272708680247888, 0.22698860696982592, 0.2266134190140292, 0.2269146100152284, 0.22665950492955744, 0.22677220299374312, 0.22707182494923472, 0.2269851228920743, 0.22657038806937635, 0.2265022509964183, 0.22627187799662352, 0.2268445499939844, 0.22678487095981836, 0.22703324595931917, 0.22649394604377449, 0.22632829193025827, 0.22599599906243384, 0.2273702541133389, 0.22640377096831799, 0.22684697818476707, 0.22677509009372443, 0.2268198470119387, 0.22701973712537438, 0.22630435903556645, 0.2261668520513922, 0.22627804102376103, 0.22587490908335894, 0.22615057695657015, 0.22610328102018684, 0.2260283089708537, 0.22576183709315956, 0.22642309009097517, 0.2255472911056131, 0.22618819994386286, 0.2282464699819684, 0.2249176868936047, 0.22635358106344938, 0.22693802788853645, 0.22635830601211637];[0.04425122297834605, 0.04422721895389259, 0.045526416040956974, 0.045468733995221555, 0.04362623405177146, 0.04439312592148781, 0.04392078204546124, 0.04407859698403627, 0.043524787994101644, 0.044578822911717, 0.04414647596422583, 0.04392448998987675, 0.044319783919490874, 0.04379383707419038, 0.04343388706911355, 0.04346274898853153, 0.044298695982433856, 0.0438947529764846, 0.0444713489850983, 0.04443165601696819, 0.04400214704219252, 0.04407493199687451, 0.04401914402842522, 0.04348356102127582, 0.04455165402032435, 0.04395555809605867, 0.044146069907583296, 0.04405074496753514, 0.04421159694902599, 0.04415787209291011, 0.04348452505655587, 0.044057830004021525, 0.04388012201525271, 0.04927360196597874, 0.044360756990499794, 0.04351478593889624, 0.04419223195873201, 0.04458427499048412, 0.043801971944049, 0.044104732922278345, 0.04341798205859959, 0.04386974801309407, 0.043683622032403946, 0.044153864961117506, 0.04402325698174536, 0.04417254601139575, 0.04431220702826977, 0.04396778892260045, 0.044124043080955744, 0.04419505095575005];[0.9578198659000918, 0.9578676258679479, 0.9572299090214074, 0.9583975900895894, 0.9594450059812516, 0.9579347189282998, 0.9579803310334682, 0.959667454008013, 0.9576109080808237, 0.9629277300555259, 0.9581822688924149, 0.9584121149964631, 0.9576478129019961, 0.9581167079741135, 0.9578692979412153, 0.9594893450848758, 0.9649060000665486, 0.9576439438387752, 0.9640896278433502, 0.9561388510046527, 0.957358576124534, 0.9637413520831615, 0.9632954718545079, 0.9588023801334202, 0.9573549280175939, 0.9573704837821424, 0.9574342431733385, 0.9580678059719503, 0.9575760329607874, 0.9566718980204314, 0.9696346571436152, 0.9568700749659911, 0.9568505369825289, 0.9581159319495782, 0.9564537910046056, 0.9567645079223439, 0.9561629249947146, 0.9590146988630295, 0.9579646949423477, 0.9563251680228859, 0.9553850040538236, 0.9567555550020188, 0.958737384993583, 0.9577309361193329, 0.9541362309828401, 0.9571988070383668, 0.9593185328412801, 0.9584252210333943, 0.9628474861383438, 0.9583437020191923];[0.966352688963525, 0.9575421158224344, 0.9576958309626207, 0.9584201950347051, 0.9580793039640412, 0.9549979029688984, 0.9595657659228891, 0.9573613539105281, 0.9587753580417484, 0.9596348101040348, 0.9571386448806152, 0.9559582290239632, 0.9574784431606531, 0.9587257130770013, 0.9575094450265169, 0.9595521001610905, 0.9580283986870199, 0.9563711199443787, 0.9582830070285127, 0.957942804088816, 0.957995833014138, 0.965930996928364, 0.9586256860056892, 0.9562049639644101, 0.955878869863227, 0.9695152889471501, 0.9587551590520889, 0.9740396050037816, 0.9573743438813835, 0.9583151311380789, 0.9579354430316016, 0.9576124286977574, 0.958667041035369, 0.9581281339051202, 0.9638882681028917, 0.9564158610301092, 0.9563332790276036, 0.956505024805665, 0.9580356759252027, 0.9593965780222788, 0.9617069071391597, 0.9572514998726547, 0.9558649770915508, 0.9568875230615959, 0.9584271300118417, 0.9574491821695119, 0.9600467821583152, 0.957692360971123, 0.9570477490779012, 0.9596145602408797]
conv3.1;0.052001942065544426;0.041214340017177165;0.5258640928659588;0.5260572669794783;0.7925538620313387;0.9996327888128441;0.7928450035863362;[0.052001942065544426, 0.052420758875086904, 0.05287470493931323, 0.05328144913073629, 0.05337638105265796, 0.05341659497935325, 0.05380408407654613, 0.05363317392766476, 0.05368538002949208, 0.05348014202900231, 0.0540912119904533, 0.0537587619619444, 0.05367537692654878, 0.05409903102554381, 0.05371288303285837, 0.053715399000793695, 0.05366237193811685, 0.05353515292517841, 0.0536667020060122, 0.05371185194235295, 0.05405523593071848, 0.053684804937802255, 0.05365847796201706, 0.05365135404281318, 0.05381721898447722, 0.05373893503565341, 0.05367245606612414, 0.05367085605394095, 0.05348482890985906, 0.05355797510128468, 0.05372541304677725, 0.05373675096780062, 0.05380919901654124, 0.053480812115594745, 0.05369830003473908, 0.05373397306539118, 0.053777895984239876, 0.05350186908617616, 0.053459336049854755, 0.053757237968966365, 0.05368308012839407, 0.053731734049506485, 0.05371716304216534, 0.05370248307008296, 0.05372702004387975, 0.05365342099685222, 0.05366841296199709, 0.05341875203885138, 0.05362603906542063, 0.05370845599099994];[0.04149998805951327, 0.041338603012263775, 0.041607178980484605, 0.04157411796040833, 0.04134017403703183, 0.041633612010627985, 0.041599454008974135, 0.04183298803400248, 0.04138389206491411, 0.04141453898046166, 0.04149528394918889, 0.041370886960066855, 0.041260855039581656, 0.041515609016641974, 0.041394718922674656, 0.041385777993127704, 0.041908730985596776, 0.04131844290532172, 0.041441101930104196, 0.04132001893594861, 0.04134665697347373, 0.04148135404102504, 0.04157822404522449, 0.04137062805239111, 0.04140597500372678, 0.04188641405198723, 0.04129884601570666, 0.041400750051252544, 0.041559055098332465, 0.041399512090720236, 0.04144915600772947, 0.041254117037169635, 0.04158302291762084, 0.04129332595039159, 0.041833890019916, 0.04133052402175963, 0.041214340017177165, 0.0412962359841913, 0.04135658894665539, 0.04165040794759989, 0.0412455250043422, 0.04133728495799005, 0.041242780978791416, 0.04196153802331537, 0.04136511008255184, 0.041383119067177176, 0.04155176901258528, 0.04156146105378866, 0.041246862965635955, 0.041539600933901966];[0.5285432419041172, 0.5280181120615453, 0.528334783972241, 0.5286691279616207, 0.5263544318731874, 0.5265481501119211, 0.5280489920405671, 0.5268855647882447, 0.5272011380875483, 0.5263094769325107, 0.5288560189073905, 0.5258640928659588, 0.5272636230802163, 0.5280273979296908, 0.5285549680702388, 0.5280396499438211, 0.5280224508605897, 0.5282714990898967, 0.5280303080799058, 0.5284365369006991, 0.5269271689467132, 0.5298598582157865, 0.5281480988487601, 0.5281488099135458, 0.5282359620323405, 0.5272801779210567, 0.5262162128929049, 0.5291148260002956, 0.5310904940124601, 0.5299815860344097, 0.5283219930715859, 0.5273849767399952, 0.5296942570712417, 0.5283415340818465, 0.5268585500307381, 0.5309707010164857, 0.5289880639174953, 0.5272393950726837, 0.5272712199948728, 0.5297675778856501, 0.5282800870481879, 0.5273917809827253, 0.5270248800516129, 0.5278628011001274, 0.5279324018629268, 0.5263762680115178, 0.5330106079345569, 0.5278970169601962, 0.5283266382757574, 0.5285816548857838];[0.5414944739313796, 0.5273598008789122, 0.5290848320582882, 0.5279791100183502, 0.5270130439894274, 0.5279268460581079, 0.5273405369371176, 0.5279493439011276, 0.5268208649940789, 0.5277692378731444, 0.5270309197949246, 0.5280448760604486, 0.527362062013708, 0.5278102848678827, 0.5278993608662859, 0.527441659825854, 0.5273955560987815, 0.5268206101609394, 0.5270463671768084, 0.5283115799538791, 0.5273166660917923, 0.5275205718353391, 0.5292349709197879, 0.527791018015705, 0.5276408691424876, 0.5271396370371804, 0.5286739299772307, 0.5284035259392112, 0.527269541984424, 0.5270216341596097, 0.5272445969749242, 0.5275572919053957, 0.5279990659328178, 0.5278378138318658, 0.5279848519712687, 0.5284489101031795, 0.5283570347819477, 0.5285639117937535, 0.5279062278568745, 0.5261949801351875, 0.5279395040124655, 0.5274826919194311, 0.5279600360663608, 0.5264763849554583, 0.5271799969486892, 0.5280476910993457, 0.5271157559473068, 0.5289280158467591, 0.5260572669794783, 0.5276875339914113]
conv4.1;0.044304680079221725;0.014328454970382154;0.2983274629805237;0.2989651442039758;0.32340725505209095;0.9978670382289883;0.32409854485831424;[0.04434596607461572, 0.044304680079221725, 0.04576299199834466, 0.046831301995553076, 0.04745104594621807, 0.0476893640588969, 0.04816772602498531, 0.04850960709154606, 0.048539714072830975, 0.048576469998806715, 0.04863391804974526, 0.04860632086638361, 0.04848414100706577, 0.048627395066432655, 0.048493298003450036, 0.04866581503301859, 0.048535273992456496, 0.04850563104264438, 0.04853508889209479, 0.04851089301519096, 0.04852698987815529, 0.048534580040723085, 0.048473890870809555, 0.048489901004359126, 0.04857065691612661, 0.0485915110912174, 0.048549855942837894, 0.04850307886954397, 0.048589664860628545, 0.04860933206509799, 0.04862208408303559, 0.04863068589475006, 0.048667873023077846, 0.04851831390988082, 0.04854221409186721, 0.04853827494662255, 0.04854890191927552, 0.04851014201994985, 0.04855058901011944, 0.048512993031181395, 0.04867073695641011, 0.048541727010160685, 0.04853182309307158, 0.04853467899374664, 0.04853672196622938, 0.04853357491083443, 0.04850516701117158, 0.048599709989503026, 0.0490229349816218, 0.048854748136363924];[0.014493283932097256, 0.014738416066393256, 0.014744917047210038, 0.01474860601592809, 0.014443857944570482, 0.014654156053438783, 0.01463801204226911, 0.014452963951043785, 0.014658280066214502, 0.014673532918095589, 0.01445345999673009, 0.014691061922349036, 0.01468956796452403, 0.014805863029323518, 0.01465085195377469, 0.014670814969576895, 0.014381922082975507, 0.014603980933316052, 0.014643735019490123, 0.014390837983228266, 0.014643116970546544, 0.014609851990826428, 0.014740417012944818, 0.014577210997231305, 0.014607875957153738, 0.014346550917252898, 0.01455961202736944, 0.014640689012594521, 0.014328454970382154, 0.014642160036601126, 0.014620658941566944, 0.014730963041074574, 0.014592612045817077, 0.014650368015281856, 0.014383016037754714, 0.014570068917237222, 0.014583967975340784, 0.014420725987292826, 0.014615440042689443, 0.01466910692397505, 0.014730620896443725, 0.01469500397797674, 0.014648357057012618, 0.014413414057344198, 0.014701901003718376, 0.014574448927305639, 0.014498797012493014, 0.014729864080436528, 0.01461390103213489, 0.014751208946108818];[0.30253987293690443, 0.30340912914834917, 0.3033767199376598, 0.30217741697560996, 0.3024553139694035, 0.3024652962340042, 0.30244754592422396, 0.30212343798484653, 0.30446030909661204, 0.30323634296655655, 0.302577996160835, 0.30374269583262503, 0.3025538921356201, 0.3025278999703005, 0.30214458203408867, 0.2983274629805237, 0.30280527798458934, 0.30254107096698135, 0.30219670583028346, 0.3028880872298032, 0.3023885701550171, 0.30272045102901757, 0.3046542719239369, 0.3017717289039865, 0.30268190905917436, 0.30369063618127257, 0.30240547785069793, 0.3029076079837978, 0.30247192503884435, 0.3023398400982842, 0.30324961605947465, 0.30069013603497297, 0.302561704069376, 0.30238907295279205, 0.3024948410457, 0.3025298388674855, 0.3025689871283248, 0.30354590294882655, 0.29854028881527483, 0.30387794505804777, 0.3026692448183894, 0.3026103319134563, 0.30276236997451633, 0.3034815858118236, 0.30271575902588665, 0.30353842896874994, 0.3027759651886299, 0.3055901031475514, 0.30227089603431523, 0.30249250202905387];[0.30285539804026484, 0.3019645829917863, 0.2989651442039758, 0.3029993219533935, 0.30330444301944226, 0.30311004305258393, 0.30283265106845647, 0.3026282610371709, 0.3021519989706576, 0.30273900215979666, 0.3028531048912555, 0.3025839339243248, 0.30532246292568743, 0.30285165493842214, 0.3024316730443388, 0.3024409250356257, 0.30275752395391464, 0.3010625339811668, 0.3035145099274814, 0.30339881021063775, 0.3027527721133083, 0.3032512000063434, 0.30346581689082086, 0.3025564389536157, 0.302767202956602, 0.3025479729985818, 0.3027423690073192, 0.3025232879444957, 0.302953981095925, 0.3024911751272157, 0.30279389885254204, 0.3033592290012166, 0.30267587793059647, 0.302444652072154, 0.30286458402406424, 0.30276600387878716, 0.30290939880069345, 0.30289905809331685, 0.30153068888466805, 0.30303917999845, 0.3030214410973713, 0.36980947107076645, 0.3003661469556391, 0.302455029101111, 0.30231185199227184, 0.30233458103612065, 0.3024223716929555, 0.3023704499937594, 0.3000450668623671, 0.3025351579999551]
conv5.1;0.10999976203311235;0.03076681203674525;0.8797216878738254;0.879900130094029;0.27969889632564626;0.9997972017344917;0.27975563028223366;[0.11076006502844393, 0.10999976203311235, 0.11491515208035707, 0.1154657460283488, 0.11643171706236899, 0.11655021703336388, 0.11669250892009586, 0.1170004301238805, 0.11685927887447178, 0.1166540760314092, 0.11682411201763898, 0.11646557203494012, 0.11665270000230521, 0.11674831109121442, 0.1166862299432978, 0.11664840707089752, 0.12125561106950045, 0.1167267159326002, 0.11688565299846232, 0.11740869714412838, 0.11638730706181377, 0.1168691870989278, 0.1171549940481782, 0.11664351203944534, 0.11624854803085327, 0.1164293538313359, 0.11691036692354828, 0.11637507705017924, 0.11646911199204624, 0.11646909604314715, 0.11626099515706301, 0.11631247901823372, 0.11641100002452731, 0.11676279897801578, 0.11632448912132531, 0.11631680803839117, 0.11657601804472506, 0.1165804989868775, 0.1166513889329508, 0.11631817603483796, 0.13706138299312443, 0.11702056298963726, 0.11673419596627355, 0.11671083886176348, 0.11653390200808644, 0.11700704996474087, 0.11643044103402644, 0.11670212808530778, 0.1164431149372831, 0.11678114999085665];[0.03173041495028883, 0.03118522500153631, 0.03081380797084421, 0.031313365092501044, 0.031255479087121785, 0.03095221903640777, 0.03134327300358564, 0.031237432966008782, 0.030889990041032434, 0.03150300506968051, 0.031216427101753652, 0.030861863982863724, 0.03113716305233538, 0.031292089028283954, 0.03094535495620221, 0.031194720068015158, 0.031214996008202434, 0.030779566965065897, 0.031643213937059045, 0.03133270994294435, 0.03121991502121091, 0.031111265998333693, 0.031168728950433433, 0.030922114965505898, 0.031134894001297653, 0.03135768789798021, 0.03076681203674525, 0.03163523995317519, 0.03127055591903627, 0.030818906030617654, 0.031141594983637333, 0.031232707086019218, 0.03084383299574256, 0.031249133055098355, 0.0312747199786827, 0.03089607204310596, 0.03162988799158484, 0.0312829400645569, 0.030869622947648168, 0.031117005040869117, 0.031203201971948147, 0.030879344907589257, 0.031207969994284213, 0.031232701032422483, 0.03340665507130325, 0.0315722479717806, 0.031284157070331275, 0.03078337898477912, 0.031097094994038343, 0.031359017943032086];[0.8911063431296498, 0.8797216878738254, 0.8935012569418177, 0.8948663168121129, 0.8974048820091411, 0.8875455430243164, 0.8970022530993447, 0.9023808119818568, 0.8936768057756126, 0.8975154650397599, 0.8923407928086817, 0.8959293559892103, 0.8951914529316127, 0.8970981880556792, 0.8951000688830391, 0.8943895270349458, 0.8896321610081941, 0.8953955469187349, 0.8867188390577212, 0.8881860529072583, 0.8973582092439756, 0.8948713780846447, 0.8943105790531263, 0.8967960730660707, 0.8914903330150992, 0.8973055649548769, 0.8935479559004307, 0.8946961589390412, 0.8999456348828971, 0.8942195519339293, 0.889516185154207, 0.895844909013249, 0.8909148809034377, 0.892261374858208, 0.899011924979277, 0.8978705910267308, 0.8909776611253619, 0.8927775820484385, 0.8880996177904308, 0.8898640119004995, 0.8994260590989143, 0.8927566999336705, 0.8940676409984007, 0.8947440020274371, 0.8933772902237251, 0.8920460259541869, 0.8983518410241231, 0.8964476470137015, 0.8844581629382446, 0.8964423259021714];[0.879900130094029, 0.8944971250602975, 0.895714821992442, 0.8924657041206956, 0.8978985390858725, 0.8970057728001848, 0.8962598859798163, 0.892716969945468, 0.8935838200850412, 0.9016599539900199, 0.8955611609853804, 0.8949048549402505, 0.8961945679038763, 0.8977703290292993, 0.8938830810366198, 0.8956502380315214, 0.8958977529546246, 0.8963106180308387, 0.8989951621042565, 0.8940189408604056, 0.8949138298630714, 0.8958822931163013, 0.8946108649251983, 0.8913216190412641, 0.8990109600126743, 0.897586046019569, 0.8917491610627621, 0.8907720479182899, 0.8947783671319485, 0.897094517131336, 0.8988143788883463, 0.896760273957625, 0.8996927490225062, 0.9013271922012791, 0.9023895061109215, 0.8973408571910113, 0.8993070699507371, 0.8914511220064014, 0.8963521729456261, 0.894678853917867, 0.8957208190113306, 0.8950049671111628, 0.9023984480882064, 0.8951531689381227, 0.8936360841616988, 0.8947751740925014, 0.8927383789559826, 0.8957790840649977, 0.8961340199457482, 0.8957714780699462]
conv6.1;0.028943045996129513;0.02824367000721395;0.7048605540767312;0.7081176448846236;0.9758361304124974;0.9954003535550606;0.9803453725200219;[0.030250954092480242, 0.029047865071333945, 0.028943045996129513, 0.02925959601998329, 0.029248766019009054, 0.029405959998257458, 0.0295526129193604, 0.02970819198526442, 0.029685411020182073, 0.029840047005563974, 0.029787051142193377, 0.029858945054002106, 0.030129828955978155, 0.02994530403520912, 0.02978529199026525, 0.029891517129726708, 0.02979602594859898, 0.02984498697333038, 0.029885123949497938, 0.029917448991909623, 0.029863252071663737, 0.030081475037150085, 0.02981360990088433, 0.029923454043455422, 0.02986188104841858, 0.029853089014068246, 0.02976407005917281, 0.02991323487367481, 0.029986634966917336, 0.02992407081183046, 0.029950145864859223, 0.029905680916272104, 0.029760509030893445, 0.02985252405051142, 0.029807607061229646, 0.029860568116419017, 0.029939981875941157, 0.029949993127956986, 0.029834841028787196, 0.029970054980367422, 0.02980781497899443, 0.029843937954865396, 0.029821043135598302, 0.029937339131720364, 0.02983610611408949, 0.029851017985492945, 0.029834178858436644, 0.02992842614185065, 0.029858534107916057, 0.02992023597471416];[0.028963926946744323, 0.029255015077069402, 0.02836764499079436, 0.028710675076581538, 0.02865486196242273, 0.028684744029305875, 0.028643022058531642, 0.028729595942422748, 0.028331918991170824, 0.028697318979538977, 0.028640653006732464, 0.028308257111348212, 0.02860437403433025, 0.028723730007186532, 0.028566804947331548, 0.02863078599330038, 0.02869601803831756, 0.02824367000721395, 0.028552082017995417, 0.02857091708574444, 0.028264906955882907, 0.028705580974929035, 0.02869959094095975, 0.029113813070580363, 0.028534909011796117, 0.02864364697597921, 0.02825980493798852, 0.028717646026052535, 0.028639003983698785, 0.028290029033087194, 0.02877614402677864, 0.028753362013958395, 0.02869511698372662, 0.028811546973884106, 0.028700751019641757, 0.028348872088827193, 0.028667823993600905, 0.028667857055552304, 0.028435639920644462, 0.028571721981279552, 0.028613907983526587, 0.028597226017154753, 0.028537075966596603, 0.02881066093686968, 0.028424493968486786, 0.02868814894463867, 0.028744374052621424, 0.028378119925037026, 0.028639736934565008, 0.02867872908245772];[0.7151693609775975, 0.7108717969385907, 0.7144154389388859, 0.7114884140901268, 0.7124573078472167, 0.7104318898636848, 0.7091052158502862, 0.7136331191286445, 0.7048605540767312, 0.7069452550495043, 0.707128110807389, 0.7107226939406246, 0.7106542030815035, 0.710483654984273, 0.7066332319518551, 0.7118806089274585, 0.7074359781108797, 0.7185681113041937, 0.7145639137597755, 0.7088462969986722, 0.7101033309008926, 0.7101520547876135, 0.7108821860747412, 0.7134019989753142, 0.710535617894493, 0.7170017422176898, 0.7102967570535839, 0.7169260020600632, 0.7107735050376505, 0.7121468279510736, 0.7114097790326923, 0.7145029449602589, 0.7121427480597049, 0.7135910239303485, 0.7094325990183279, 0.7136630320455879, 0.7190743940882385, 0.7110745691461489, 0.712126983795315, 0.710140728042461, 0.7117704829433933, 0.7078772719250992, 0.7110766328405589, 0.7145025752251968, 0.7107691020937636, 0.7138543819310144, 0.7094994391081855, 0.7070265101501718, 0.7105205120751634, 0.7093634608900174];[0.7140683348989114, 0.7218655089382082, 0.710518897860311, 0.7088776817545295, 0.7111546590458602, 0.7087062030332163, 0.7134068191517144, 0.7120885129552335, 0.7104071641806513, 0.7103191590867937, 0.7133808560902253, 0.7092102110618725, 0.7115407419623807, 0.7119951851200312, 0.7183295658323914, 0.7101104370085523, 0.7109849670669064, 0.7127928249537945, 0.7126648150151595, 0.7099196939961985, 0.715728368726559, 0.7115168559830636, 0.7099050050601363, 0.7101495169335976, 0.7084939659107476, 0.7096379599533975, 0.7129352120682597, 0.717446367139928, 0.7098912349902093, 0.7109521219972521, 0.7262536057969555, 0.7123686319682747, 0.7105566441314295, 0.7141361401882023, 0.7108268522424623, 0.7103198899421841, 0.7146252390230075, 0.7170305821346119, 0.7104351778980345, 0.7084768289932981, 0.7100088349543512, 0.7176740550203249, 0.7115050868596882, 0.7081176448846236, 0.7109520902158692, 0.7099734388757497, 0.7101735811447725, 0.7121884900843725, 0.71015727694612, 0.7131932799238712]
conv7.0;0.015929218963719904;0.009193067904561758;0.6156174701172858;0.6164058680878952;0.5771198151961952;0.9987209758838685;0.5778589106786747;[0.017447203979827464, 0.016018960042856634, 0.016097121872007847, 0.01614037889521569, 0.015929218963719904, 0.016144006978720427, 0.016241119126789272, 0.016329232952557504, 0.01648390805348754, 0.01672617206349969, 0.01668189198244363, 0.016909063095226884, 0.016971420031040907, 0.01702318398747593, 0.01726476091425866, 0.017933534109033644, 0.017225496005266905, 0.03369666601065546, 0.017553737037815154, 0.01759235793724656, 0.01755493599921465, 0.017710052896291018, 0.0175115370657295, 0.017543293884955347, 0.017496880027465522, 0.017594594857655466, 0.017591173062101007, 0.01760302495677024, 0.017586466041393578, 0.01764506590552628, 0.01768045499920845, 0.01769238302949816, 0.017659971141256392, 0.017621011938899755, 0.017584793968126178, 0.01762365596368909, 0.01754420716315508, 0.01760360796470195, 0.017585613997653127, 0.017688494990579784, 0.017669335124082863, 0.01766684593167156, 0.017616617027670145, 0.01776595297269523, 0.017619826132431626, 0.01760659390129149, 0.01773197902366519, 0.01766418688930571, 0.017615075106732547, 0.01759789709467441];[0.011194370104931295, 0.009753288002684712, 0.009644721052609384, 0.009588579996488988, 0.00982094299979508, 0.009606225998140872, 0.00955775601323694, 0.00963896990288049, 0.009446134907193482, 0.009392719948664308, 0.00959934201091528, 0.009781864006072283, 0.009370842017233372, 0.009596870047971606, 0.009393602958880365, 0.00925687700510025, 0.009488118928857148, 0.009454815997742116, 0.009274463984183967, 0.009483772097155452, 0.009726322023198009, 0.009277804987505078, 0.009459652937948704, 0.009426112053915858, 0.009332943009212613, 0.009516834979876876, 0.009371143067255616, 0.009297779062762856, 0.009415665990673006, 0.009644875070080161, 0.009303466067649424, 0.009471611003391445, 0.009366543963551521, 0.009238113998435438, 0.009427282027900219, 0.009335162001661956, 0.009254942066036165, 0.00946804997511208, 0.009617697913199663, 0.009193067904561758, 0.009423709940165281, 0.009325355989858508, 0.009215769008733332, 0.009425114025361836, 0.009363532066345215, 0.00924979301635176, 0.00947900500614196, 0.009567217901349068, 0.009233755059540272, 0.009617797913961112];[0.6189414690015838, 0.6186389471404254, 0.6203463579295203, 0.6242391581181437, 0.6188467481406406, 0.619251313037239, 0.6208911100402474, 0.6197424799902365, 0.6226737120887265, 0.6215780110796914, 0.6229731971397996, 0.6197741928044707, 0.6251626461744308, 0.6177921619964764, 0.6237389571033418, 0.6193703180179, 0.622114265919663, 0.6214163199765608, 0.6225445900345221, 0.6277535138651729, 0.6196483159437776, 0.6192365719471127, 0.6199911871226504, 0.6192350210621953, 0.6196923849638551, 0.6206862449180335, 0.6211453980067745, 0.6206264989450574, 0.619370074942708, 0.6213273671455681, 0.6204625570680946, 0.6211218491662294, 0.6194237959571183, 0.6228820860851556, 0.6251081128139049, 0.6228401369880885, 0.6192101867636666, 0.6205705590546131, 0.6157967320177704, 0.6156174701172858, 0.6219369068276137, 0.6193561649415642, 0.6185796989593655, 0.6213193910662085, 0.6219934469554573, 0.6205362350447103, 0.6188961709849536, 0.6205775538692251, 0.6196234428789467, 0.6186811521183699];[0.6200185571797192, 0.6196818810421973, 0.6208419309696183, 0.6199520429363474, 0.6203251890838146, 0.6216242840746418, 0.6179040581919253, 0.6170222429791465, 0.6199114480987191, 0.619724111049436, 0.6201798771508038, 0.6226948847761378, 0.6227699989685789, 0.6164058680878952, 0.6234293391462415, 0.6199268351774663, 0.6171779157593846, 0.6212489529279992, 0.624151973053813, 0.6314947591163218, 0.6215925950091332, 0.6204536671284586, 0.6248585151042789, 0.61955150088761, 0.6224997609388083, 0.6237608907977119, 0.6178495677886531, 0.6190982690313831, 0.6192682918626815, 0.6202101059025154, 0.6228924581082538, 0.6196180559927598, 0.6206416939385235, 0.6231126179918647, 0.6199750270461664, 0.6179418799001724, 0.6190138000529259, 0.6204025659244508, 0.6232189619913697, 0.6239299039589241, 0.6298036449588835, 0.6207350051263347, 0.625245709088631, 0.6224760079057887, 0.6234030352206901, 0.6181238848948851, 0.617475667851977, 0.6246804040856659, 0.6224345959490165, 0.6168114758329466]
conv8.1;0.001198688056319952;0.0027167799416929483;0.031310502206906676;0.03126884892117232;2.26646117592398;1.0013321016657621;2.263446035689475;[0.0013443909119814634, 0.0012490340741351247, 0.0012389998883008957, 0.001260662917047739, 0.0012276240158826113, 0.0012439070269465446, 0.0015117299044504762, 0.0012158179888501763, 0.0012376130325719714, 0.001210294896736741, 0.001198688056319952, 0.0012249950086697936, 0.0012201310601085424, 0.001230099005624652, 0.0012436248362064362, 0.0012593470746651292, 0.0012678090715780854, 0.0012754520867019892, 0.0012679471401497722, 0.0012930789962410927, 0.0012912319507449865, 0.001291434047743678, 0.0013106418773531914, 0.00131356087513268, 0.00130951008759439, 0.0013260350096970797, 0.001372070051729679, 0.0013478710316121578, 0.0013462378410622478, 0.0013366970233619213, 0.001387301948852837, 0.0013818221632391214, 0.0013824038906022906, 0.0013734160456806421, 0.0013837191509082913, 0.0014391470467671752, 0.0014156399993225932, 0.001415923936292529, 0.0014287090161815286, 0.001424113055691123, 0.001407192088663578, 0.001469797920435667, 0.0014540619449689984, 0.0014480809913948178, 0.001470252056606114, 0.0014487779699265957, 0.0014445660635828972, 0.001475983066484332, 0.0014521089615300298, 0.0014430988812819123];[0.003365382901392877, 0.0027701850049197674, 0.002754573943093419, 0.0027529109502211213, 0.0027167799416929483, 0.002725783037021756, 0.0027270090067759156, 0.002754653920419514, 0.0027793580666184425, 0.0033007749589160085, 0.002735920948907733, 0.0027235070010647178, 0.0027547620702534914, 0.0027604909846559167, 0.002771271043457091, 0.002772249048575759, 0.0027718429919332266, 0.0035242779413238168, 0.002762041985988617, 0.0027900550048798323, 0.002770541002973914, 0.0027649429393932223, 0.0027307289419695735, 0.0027560871094465256, 0.0027675029123201966, 0.003327618003822863, 0.0031243220437318087, 0.0027270589489489794, 0.00276142789516598, 0.0027816829970106483, 0.0028222580440342426, 0.0027445199666544795, 0.0027368139708414674, 0.003269387991167605, 0.002756912959739566, 0.003281251061707735, 0.002723112003877759, 0.0027641949709504843, 0.0027986839413642883, 0.002808026038110256, 0.0027847770834341645, 0.0031337119871750474, 0.002810104051604867, 0.0027984160697087646, 0.003178715007379651, 0.002804305055178702, 0.0027926909970119596, 0.002783125964924693, 0.002781675080768764, 0.003220601938664913];[0.032017553923651576, 0.03207376692444086, 0.03136617410928011, 0.03133158199489117, 0.03206269885413349, 0.03217702906113118, 0.03205845202319324, 0.03195710887666792, 0.03131121501792222, 0.03208765992894769, 0.032197701977565885, 0.03131562098860741, 0.0314209358766675, 0.03400746802799404, 0.032038381206803024, 0.031311479047872126, 0.03199533512815833, 0.03206542017869651, 0.03201586892828345, 0.031324079958721995, 0.03203527687583119, 0.03132730699144304, 0.032013986143283546, 0.031310502206906676, 0.031520108110271394, 0.031313495128415525, 0.03220354614313692, 0.032020002021454275, 0.03164148493669927, 0.0314048221334815, 0.031412322889082134, 0.031338538974523544, 0.03131437802221626, 0.03134170488920063, 0.03216215095017105, 0.031311657978221774, 0.031347902957350016, 0.031377959065139294, 0.031543408054858446, 0.03206150606274605, 0.032209979253821075, 0.03210745914839208, 0.032027200097218156, 0.032300911960192025, 0.032226816983893514, 0.03132703818846494, 0.03204970806837082, 0.03139138303231448, 0.03210195212159306, 0.0320176281966269];[0.03130145405884832, 0.03137919900473207, 0.03131618979386985, 0.03135795285925269, 0.03294930700212717, 0.03134140686597675, 0.031374586978927255, 0.031377497129142284, 0.03142676700372249, 0.03140521724708378, 0.031507753883488476, 0.031411613104864955, 0.031308946083299816, 0.03145262994803488, 0.03133297502063215, 0.031389636103995144, 0.03134506184142083, 0.03135988092981279, 0.03131232887972146, 0.031295535154640675, 0.03133051411714405, 0.031334771774709225, 0.031342696864157915, 0.0313439411111176, 0.03133539785631001, 0.03132616798393428, 0.03135200194083154, 0.03126884892117232, 0.031367613933980465, 0.03135683701839298, 0.03137766197323799, 0.03135157795622945, 0.03134806698653847, 0.03131142596248537, 0.0313084899680689, 0.031345638213679194, 0.031350714969448745, 0.03132374014239758, 0.031316351727582514, 0.03132976987399161, 0.031377209117636085, 0.03217200795188546, 0.031376654864288867, 0.0313413601834327, 0.031316026812419295, 0.031345727853477, 0.03133403102401644, 0.031338720000348985, 0.03131147415842861, 0.031361464178189635]
conv9.1;0.0012002618750557303;0.0027163270860910416;0.03126596589572728;0.031272483174689114;2.263112027918839;0.9997915970111669;2.2635837655410516;[0.0013361398596316576, 0.0012447049375623465, 0.0012430379865691066, 0.001212502014823258, 0.0012218949850648642, 0.0012002618750557303, 0.001210286165587604, 0.0012332870392128825, 0.0012387629831209779, 0.0012537249131128192, 0.0012680240906774998, 0.001269410946406424, 0.0012829240877181292, 0.0012869910569861531, 0.001303170109167695, 0.001310120103880763, 0.0013887409586459398, 0.0013188780285418034, 0.0013231768971309066, 0.0013407571241259575, 0.0013108879793435335, 0.0013504390371963382, 0.0013529501156881452, 0.0013590570306405425, 0.0013535250909626484, 0.0013457409804686904, 0.0013729640049859881, 0.0013954411260783672, 0.001388457021676004, 0.0013785400660708547, 0.001372240949422121, 0.001401890884153545, 0.001427766983397305, 0.0014223249163478613, 0.0013938280753791332, 0.0014196350239217281, 0.0014479791279882193, 0.0014261840842664242, 0.0014450530288740993, 0.001459093065932393, 0.0014518609968945384, 0.0014968119794502854, 0.0014518069801852107, 0.0014448988949880004, 0.0015167009551078081, 0.0014642860041931272, 0.0014385230606421828, 0.001499510952271521, 0.001490695052780211, 0.0014985509915277362];[0.0032878649653866887, 0.0028523870278149843, 0.002728873980231583, 0.002734046895056963, 0.0027229790575802326, 0.002751820022240281, 0.002722398960031569, 0.002755088033154607, 0.002737739006988704, 0.0032731100218370557, 0.0027604899369180202, 0.002774982014670968, 0.002895022975280881, 0.002810625941492617, 0.00313561107032001, 0.0027690650895237923, 0.0027690069982782006, 0.0027662150096148252, 0.0032440300565212965, 0.002736732945777476, 0.0027560900198295712, 0.00275939900893718, 0.0027550479862838984, 0.003128546057268977, 0.0027251410065218806, 0.0027426370652392507, 0.0032425629906356335, 0.0027660659980028868, 0.002759278053417802, 0.0027330570155754685, 0.0027163270860910416, 0.002746273996308446, 0.0031633160542696714, 0.002753252978436649, 0.0032802659552544355, 0.0028368650237098336, 0.0028012599796056747, 0.0027888870099559426, 0.0027992120012640953, 0.002810408012010157, 0.002801354043185711, 0.0031521409982815385, 0.0031140369828790426, 0.002804954070597887, 0.0027925990289077163, 0.002798020956106484, 0.002804204006679356, 0.00279768998734653, 0.0027725810650736094, 0.0028004359919577837];[0.03135325701441616, 0.03133812395390123, 0.032222053268924356, 0.0313688168535009, 0.031356119201518595, 0.031310410937294364, 0.03158021008130163, 0.03126596589572728, 0.03205792489461601, 0.03205861116293818, 0.031332257902249694, 0.03198813193012029, 0.032075279974378645, 0.03217273612972349, 0.032002014108002186, 0.03132120904047042, 0.031449840986169875, 0.03204757592175156, 0.03203545999713242, 0.032041773200035095, 0.03181888605467975, 0.032139484072104096, 0.0313238330418244, 0.032101437100209296, 0.03151414589956403, 0.03219585889019072, 0.03134351875633001, 0.03206598595716059, 0.03216068109031767, 0.032115063862875104, 0.0313164999242872, 0.031354825012385845, 0.03130958718247712, 0.03221413597930223, 0.03162377513945103, 0.03133979602716863, 0.03132252080831677, 0.032005318091250956, 0.032009881222620606, 0.03157552098855376, 0.03141315490938723, 0.03128546103835106, 0.03136713686399162, 0.03215021197684109, 0.032180315000005066, 0.03204570501111448, 0.03141280612908304, 0.03203433484304696, 0.031485535902902484, 0.03139124799054116];[0.031326424912549555, 0.03135168389417231, 0.031359836109913886, 0.03134935104753822, 0.03137177007738501, 0.031406667083501816, 0.03137092909310013, 0.031338312895968556, 0.03134292992763221, 0.031300385133363307, 0.03133353602606803, 0.031311003025621176, 0.03127585782203823, 0.03134470898658037, 0.031353386817499995, 0.031387561932206154, 0.03134193900041282, 0.03136077686212957, 0.03133731218986213, 0.031309654004871845, 0.03138922911603004, 0.031305419048294425, 0.03141490800771862, 0.031331388861872256, 0.031398930004797876, 0.03134574310388416, 0.0313551661092788, 0.03130177885759622, 0.031341491965577006, 0.03130055998917669, 0.03135179611854255, 0.03130978113040328, 0.03130601008888334, 0.03131479793228209, 0.031336422893218696, 0.03129937418270856, 0.03139046602882445, 0.03131708700675517, 0.03132094303146005, 0.031308852951042354, 0.03132676798850298, 0.03135916288010776, 0.03135932295117527, 0.03137124888598919, 0.03133789973799139, 0.031347140902653337, 0.0314394241431728, 0.03132011811248958, 0.03136971592903137, 0.031272483174689114]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.363e+8
   Theoretical speedup:  5.756e+9
  Largest intermediate:  9.364e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         nsgy,ahy->nsga             uxf,vjb,sqfb,nsga->gnaquv
   7           TDOT      nsga,sqfb->ngaqfb                uxf,vjb,ngaqfb->gnaquv
   8              0     ngaqfb,uxf->ngaqbu                    vjb,ngaqbu->gnaquv
   8              0     ngaqbu,vjb->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  8.033e+20
  Optimized FLOP count:  6.127e+9
   Theoretical speedup:  1.311e+11
  Largest intermediate:  1.253e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.456e+19
  Optimized FLOP count:  2.994e+9
   Theoretical speedup:  1.488e+10
  Largest intermediate:  1.217e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.944e+18
  Optimized FLOP count:  1.083e+9
   Theoretical speedup:  3.642e+9
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.578e+19
  Optimized FLOP count:  2.548e+9
   Theoretical speedup:  6.192e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.567e+9
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.217e+16
  Optimized FLOP count:  9.201e+8
   Theoretical speedup:  1.323e+7
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.223e+10
  Optimized FLOP count:  1.223e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.223e+10
  Optimized FLOP count:  1.223e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;430.8671875;0.0;;;;;;[431.33984375, 431.0546875, 431.1953125, 431.41796875, 431.51953125, 431.59765625, 431.44140625, 431.3671875, 431.546875, 431.50390625, 431.2734375, 431.2890625, 431.18359375, 431.20703125, 431.265625, 431.421875, 430.99609375, 430.8671875, 431.0625, 430.99609375, 431.01171875, 431.08984375, 431.4921875, 431.01953125, 431.12890625, 431.1015625, 431.12890625, 431.46875, 431.6640625, 431.26171875, 431.26171875, 431.3515625, 431.3828125, 431.578125, 431.75390625, 431.26953125, 431.28125, 431.24609375, 431.29296875, 430.92578125, 430.953125, 431.375, 431.16796875, 431.14453125, 431.12109375, 431.34765625, 431.47265625, 431.24609375, 431.09375, 431.17578125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;215.3203125;0.0;;;;;;[215.6953125, 215.390625, 215.5078125, 215.6484375, 215.8203125, 215.79296875, 215.62890625, 215.51953125, 215.66796875, 215.828125, 215.51953125, 215.71484375, 215.640625, 215.71875, 215.62890625, 215.4921875, 215.8046875, 215.7578125, 216.00390625, 215.828125, 215.53125, 215.8828125, 215.58203125, 215.4921875, 215.76171875, 215.7109375, 215.65234375, 215.64453125, 215.5859375, 215.828125, 215.6875, 216.00390625, 215.44140625, 215.65625, 215.3203125, 215.87890625, 215.8203125, 215.53515625, 215.73828125, 215.41015625, 215.66015625, 215.85546875, 215.5078125, 215.796875, 215.6640625, 215.5, 215.47265625, 215.6328125, 215.8125, 215.796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.363e+8
   Theoretical speedup:  5.756e+9
  Largest intermediate:  9.364e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.033e+20
  Optimized FLOP count:  6.127e+9
   Theoretical speedup:  1.311e+11
  Largest intermediate:  1.253e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.456e+19
  Optimized FLOP count:  2.994e+9
   Theoretical speedup:  1.488e+10
  Largest intermediate:  1.217e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.944e+18
  Optimized FLOP count:  1.083e+9
   Theoretical speedup:  3.642e+9
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.578e+19
  Optimized FLOP count:  2.548e+9
   Theoretical speedup:  6.192e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.567e+9
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.217e+16
  Optimized FLOP count:  9.201e+8
   Theoretical speedup:  1.323e+7
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.755e+13
  Optimized FLOP count:  3.421e+7
   Theoretical speedup:  1.390e+6
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.755e+13
  Optimized FLOP count:  3.421e+7
   Theoretical speedup:  1.390e+6
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0018405770097160712;0.0011081120028393343;;;0.6020459872039109;;;[0.002007828006753698, 0.0019938640034524724, 0.0019899000035366043, 0.0019864730129484087, 0.001993018013308756, 0.001991793993511237, 0.0019895039877155796, 0.0019918300095014274, 0.001989138007047586, 0.0019889109826181084, 0.0019870900141540915, 0.0019886640075128525, 0.0019926340028177947, 0.001994179008761421, 0.0019922890060115606, 0.001989376003621146, 0.001990394011954777, 0.00199161798809655, 0.0019942499784519896, 0.0019908810063498095, 0.00199088899535127, 0.0019919549813494086, 0.0019895669975085184, 0.00199262700334657, 0.0019925139931729063, 0.001991582990740426, 0.001991746001294814, 0.001989151001907885, 0.0019947659893659875, 0.0019917940080631524, 0.001984635993721895, 0.0019895989971701056, 0.001992314006201923, 0.0019915580051019788, 0.0019900189945474267, 0.001989536016480997, 0.001992094999877736, 0.0019894169963663444, 0.0019894909928552806, 0.001992614008486271, 0.001988164003705606, 0.001989563010283746, 0.001989674012293108, 0.002000737003982067, 0.001843156001996249, 0.0018412170029478148, 0.0018449890048941597, 0.0018426099995849654, 0.0018405770097160712, 0.0018416839884594083];[0.0011504199937917292, 0.0011428699945099652, 0.0011385749967303127, 0.0011216660059290007, 0.0011301949998596683, 0.001128133008023724, 0.0011237800063099712, 0.0011219469888601452, 0.0011219129955861717, 0.0011229919909965247, 0.0011204769980395213, 0.0011274300049990416, 0.0011359170021023601, 0.001117538005928509, 0.0011183390015503392, 0.0011176989937666804, 0.0011265729990554973, 0.0011159349960507825, 0.0011274200078332797, 0.0011188789940206334, 0.0011134119995404035, 0.0011239549930905923, 0.0011233130062464625, 0.001117567007895559, 0.0011310510017210618, 0.0011112009960925207, 0.0011207329953322187, 0.001128800999140367, 0.0011167670018039644, 0.0011182150046806782, 0.001124950998928398, 0.001120638000429608, 0.0011219129955861717, 0.0011134659871459007, 0.0011182540038134903, 0.0011117490066681057, 0.0011258849990554154, 0.0011230959935346618, 0.0011153020022902638, 0.001119911001296714, 0.00111927799298428, 0.001124866001191549, 0.0011134870001114905, 0.0011090859916293994, 0.0011323780054226518, 0.0011137649999000132, 0.0011129240010632202, 0.0011186249903403223, 0.0011081120028393343, 0.001111165009206161];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.00832260400056839;0.003255154995713383;;;0.3911221770843684;;;[0.008332864992553368, 0.00832260400056839, 0.00872017300571315, 0.008714900992345065, 0.008709795991308056, 0.008715322997886688, 0.008715400006622076, 0.008717022006749175, 0.008718548997421749, 0.008719728997675702, 0.008721214995603077, 0.008715586009202525, 0.008718328987015411, 0.008715144984307699, 0.008717845004866831, 0.008713140996405855, 0.008723209000891075, 0.008716141994227655, 0.008723861014004797, 0.0087139550014399, 0.008721987018361688, 0.008711763002793305, 0.008726448999368586, 0.008713050003279932, 0.008717209988390096, 0.008712698996532708, 0.008713690986041911, 0.00871801600442268, 0.00871913498849608, 0.008711581001989543, 0.008722076003323309, 0.00871762799215503, 0.008715956006199121, 0.008715374991879798, 0.008720960991922766, 0.008716017997357994, 0.008715689007658511, 0.008736133997444995, 0.008715727002709173, 0.008710981011972763, 0.008729256020160392, 0.008721032994799316, 0.008718163007870317, 0.008715964984730817, 0.008719486984773539, 0.008707388988113962, 0.008722079001017846, 0.00870734199997969, 0.008721481004613452, 0.008720911020645872];[0.0032859799975994974, 0.0032717669964767992, 0.0032642739970469847, 0.0032693179964553565, 0.003260598998167552, 0.00326265899639111, 0.003255154995713383, 0.003275719005614519, 0.003273256996180862, 0.0032722620089771226, 0.0032743259944254532, 0.0032725390046834946, 0.003277052004705183, 0.0032723640033509582, 0.003269662003731355, 0.003272155998274684, 0.003267009000410326, 0.00326291800593026, 0.0032686670019757003, 0.0032849270064616576, 0.0032587489986326545, 0.0032695170084480196, 0.0032566009904257953, 0.003264379993197508, 0.0032601380080450326, 0.00371232999896165, 0.0032668830099282786, 0.0032677039998816326, 0.0032681060110917315, 0.0032769719982752576, 0.0032623190054437146, 0.003256911993958056, 0.003261068995925598, 0.0032695990084903315, 0.003706503994180821, 0.003275399998528883, 0.0032583550055278465, 0.003263270002207719, 0.003271617999416776, 0.0032672880042809993, 0.0032564510038355365, 0.00326971999311354, 0.003260412995587103, 0.0037389170029200613, 0.0032606129971100017, 0.003266486994107254, 0.0032632549991831183, 0.003272369009209797, 0.0032789940014481544, 0.0032670780055923387];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0035562919947551563;0.0030897579999873415;;;0.8688144855777135;;;[0.003567089996067807, 0.00356045899388846, 0.0035616899986052886, 0.0035666300100274384, 0.0035612560022855178, 0.0035562919947551563, 0.0035968419979326427, 0.003557100993930362, 0.0035668740019900724, 0.003562393016181886, 0.003564186001312919, 0.003556935000233352, 0.003558693002560176, 0.003560548007953912, 0.003565309991245158, 0.00356631500471849, 0.0035664989991346374, 0.0035675130056915805, 0.00357584998710081, 0.003561147997970693, 0.003567464998923242, 0.0035620809940155596, 0.003571462002582848, 0.003569461012375541, 0.0035651140060508624, 0.003577923998818733, 0.0035633310035336763, 0.0035763299965765327, 0.003562679994502105, 0.003575724986148998, 0.00356532700243406, 0.0035744730121223256, 0.0035674050013767555, 0.003560013006790541, 0.0035726079950109124, 0.003579295997042209, 0.003569648994016461, 0.003560987999662757, 0.00356865199864842, 0.003573916997993365, 0.0035666929907165468, 0.0035652689984999597, 0.0035707120114238933, 0.003565360981156118, 0.0035749710077652708, 0.0035717930149985477, 0.0035944660048699006, 0.003594146008254029, 0.0035859480121871457, 0.003561729012290016];[0.0031160649959929287, 0.0031087239913176745, 0.003125150004052557, 0.0030972069944255054, 0.0030990969971753657, 0.0031066499941516668, 0.0031084630027180538, 0.003104832998360507, 0.0031063679925864562, 0.0031008609948912635, 0.0031024199997773394, 0.0031060150067787617, 0.003127618008875288, 0.0030994469998404384, 0.003093944993452169, 0.0031056239968165755, 0.0030897579999873415, 0.003126123992842622, 0.0031138780032051727, 0.003096364001976326, 0.0030987840000307187, 0.0031153660092968494, 0.0030999449954833835, 0.0031028299999888986, 0.003095805994234979, 0.0031151309958659112, 0.003114929990260862, 0.00310342300508637, 0.0031056060106493533, 0.0030960930016590282, 0.0030979510047473013, 0.003105064999544993, 0.003095652995398268, 0.003099626992479898, 0.0031056020088726655, 0.003538973003742285, 0.0031032870028866455, 0.0031158150086412206, 0.0030987100035417825, 0.0031005740020191297, 0.003097733002505265, 0.003104588991845958, 0.003110372999799438, 0.003098166998825036, 0.003957963999710046, 0.003106545002083294, 0.0030945440084906295, 0.003099491004832089, 0.0031054719875101, 0.003106152013060637];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0030946799961384386;0.001452559998142533;;;0.4693732469770854;;;[0.003108454024186358, 0.0031106060050660744, 0.0031011940009193495, 0.0031099080079002306, 0.003098166998825036, 0.003097551001701504, 0.0031010580132715404, 0.0031014650012366474, 0.0031036490108817816, 0.0030973539978731424, 0.003100044996244833, 0.003099383000517264, 0.003097673994489014, 0.003102852002484724, 0.003101146998233162, 0.0030972160020610318, 0.0030987060017650947, 0.003102383983787149, 0.0031048369855852798, 0.0031039249879540876, 0.003103342023678124, 0.0031034470011945814, 0.003110293997451663, 0.003101855007116683, 0.003101394002442248, 0.0030986079946160316, 0.003102012997260317, 0.0030983769975136966, 0.003109732992015779, 0.0031073769932845607, 0.0030946799961384386, 0.0031025200005387887, 0.0031023180054035038, 0.0030999289883766323, 0.00310405800701119, 0.0031070160039234906, 0.003101016001892276, 0.003098514018347487, 0.0031000189919723198, 0.0031026360084069893, 0.0031040920002851635, 0.0031033059931360185, 0.0031001409952295944, 0.003101972004515119, 0.0030989340011728927, 0.003102353002759628, 0.003099249006481841, 0.0030998819856904447, 0.003097995009738952, 0.0031098920153453946];[0.001491214003181085, 0.0014683370100101456, 0.0014702820044476539, 0.0014675679994979873, 0.0014687049988424405, 0.0014723909989697859, 0.0014670119999209419, 0.0014617220003856346, 0.0014667370123788714, 0.001453763004974462, 0.0014849259896436706, 0.0014741650084033608, 0.0014620849979110062, 0.0015084680053405464, 0.0014769069966860116, 0.0014709969982504845, 0.00154799000301864, 0.0019147120037814602, 0.0014628730132244527, 0.0014594829990528524, 0.0014589539932785556, 0.0014897289947839454, 0.0014681939937872812, 0.001463860011426732, 0.0014596110122511163, 0.0014927640004316345, 0.0019173479959135875, 0.001457289996324107, 0.0014617790002375841, 0.0014604570023948327, 0.0014661140012321994, 0.0014652399986516684, 0.0014555810048477724, 0.0014627390046371147, 0.0014552590000675991, 0.0019009509996976703, 0.0014677959989057854, 0.001452559998142533, 0.0014613870007451624, 0.001460140003473498, 0.0014585990138584748, 0.001494412004831247, 0.0014650889934273437, 0.0014592699881177396, 0.001886765006929636, 0.0014571969950338826, 0.001469962007831782, 0.0014681250031571835, 0.0014561010029865429, 0.0014569199993275106];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.005634460001601838;0.002588588002254255;;;0.45942077883565374;;;[0.005648039979860187, 0.005647632002364844, 0.0056406799994874746, 0.005640652001602575, 0.005643766999128275, 0.005639827999402769, 0.005638425995130092, 0.005640845003654249, 0.005634460001601838, 0.00565279700094834, 0.0056414459977531806, 0.005642225994961336, 0.005638142989482731, 0.005634561981423758, 0.005643127995426767, 0.005638146001729183, 0.005640930001391098, 0.0056401140172965825, 0.0056524490064475685, 0.005639488997985609, 0.005637977010337636, 0.005637627007672563, 0.005644866017973982, 0.0056416089937556535, 0.005642538002575748, 0.005645199998980388, 0.00563550899096299, 0.005638818009174429, 0.005653015003190376, 0.005641522991936654, 0.005642567994073033, 0.0056375729909632355, 0.005639509996399283, 0.00564440299058333, 0.005639544004225172, 0.00564614099857863, 0.0056405579962302, 0.005641964002279565, 0.005638987990096211, 0.006214631997863762, 0.0056435909937135875, 0.005639802999212407, 0.005645804005325772, 0.005653221989632584, 0.005641126001137309, 0.005644722012220882, 0.005641412004479207, 0.005639157010591589, 0.005642332005663775, 0.005643203010549769];[0.0026073049957631156, 0.0026035329938167706, 0.002630529008456506, 0.0026225990004604682, 0.002593384007923305, 0.0025981189974118024, 0.0026119659887626767, 0.0025991200091084465, 0.002603660002932884, 0.002588588002254255, 0.0025911760021699592, 0.0025907050003297627, 0.0025901350018102676, 0.002599526007543318, 0.0026051080058095977, 0.0025914379948517308, 0.002628014000947587, 0.0030529229989042506, 0.0025984520034398884, 0.002595912999822758, 0.002595746991573833, 0.0026069960003951564, 0.0026096200017491356, 0.0026040890079457313, 0.0026076189969899133, 0.002607644011732191, 0.003116278996458277, 0.0025944049993995577, 0.0025951169955078512, 0.002590414005680941, 0.0025894930004142225, 0.0025909440009854734, 0.0025941159983631223, 0.002608540002256632, 0.0025994839961640537, 0.0030264170054579154, 0.0025899070024024695, 0.002592985998489894, 0.002598453007522039, 0.002608730996144004, 0.0025935390003724024, 0.0025966609973693267, 0.0026111879997188225, 0.0025938019971363246, 0.003293097994173877, 0.0025990180001826957, 0.002593458993942477, 0.002593031997093931, 0.0025920879998011515, 0.002596682999865152];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.0034914409916382283;0.00246416698792018;;;0.7057736315239748;;;[0.0035073549952358007, 0.0034981470089405775, 0.003496541001368314, 0.003499669997836463, 0.003513206000206992, 0.0035102679976262152, 0.0034993070148630068, 0.003507071000058204, 0.003500432998407632, 0.003504203006741591, 0.0035024560056626797, 0.0034945469960803166, 0.003495220997137949, 0.003505012020468712, 0.003498272009892389, 0.003505717992084101, 0.0034925670188385993, 0.0035005059908144176, 0.0034953080030390993, 0.003499482001643628, 0.003509405010845512, 0.0035021939838770777, 0.00349704000109341, 0.003495974000543356, 0.0035005029931198806, 0.0035058990033576265, 0.0035152259952155873, 0.003499653990729712, 0.0035082289978163317, 0.0035076039930572733, 0.0035043819807469845, 0.003508296998916194, 0.003506033986923285, 0.0034960039920406416, 0.00350151899328921, 0.0035028759884880856, 0.003498510006465949, 0.003511246992275119, 0.003511157992761582, 0.003512033013976179, 0.0035014939930988476, 0.0035057030036114156, 0.003507661007461138, 0.003506155000650324, 0.0035008880076929927, 0.0034914409916382283, 0.0034984459925908595, 0.003500463004456833, 0.003496279998216778, 0.003501222003251314];[0.002477836998878047, 0.0024811280018184334, 0.00248564500361681, 0.002486276993295178, 0.002489803999196738, 0.0024947339989012107, 0.002477933987393044, 0.002473006010404788, 0.002485959994373843, 0.002467416998115368, 0.002483959004166536, 0.002491248000296764, 0.002489122998667881, 0.0024813589989207685, 0.0024888890038710088, 0.00247137199039571, 0.00248352499329485, 0.0051587790076155216, 0.0024778130027698353, 0.0024753729958320037, 0.002478267007973045, 0.00248713800101541, 0.002489296006388031, 0.0024887990002753213, 0.0024850269983289763, 0.002474932000041008, 0.0029014449974056333, 0.002465611993102357, 0.00247154499811586, 0.0024716079933568835, 0.0024697009939700365, 0.002467628990416415, 0.002489275997504592, 0.0024876060051610693, 0.0024735129991313443, 0.002900559004046954, 0.0024691860016901046, 0.002473554006428458, 0.0024751769960857928, 0.0024673629959579557, 0.002471076004439965, 0.0024692620063433424, 0.0024695120082469657, 0.0024738420033827424, 0.0029059469961794093, 0.00246416698792018, 0.0024660829949425533, 0.0024720040091779083, 0.0024720639921724796, 0.0024732640013098717];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0030256779864430428;0.0015508280048379675;;;0.5125555369033522;;;[0.0030373120098374784, 0.003028685983736068, 0.0030313769966596738, 0.0030297579942271113, 0.0030297640041681007, 0.0030295820033643395, 0.003031134998309426, 0.003031709013157524, 0.0030276809993665665, 0.0030317210039356723, 0.003026533988304436, 0.003037356014829129, 0.0030281479994300753, 0.003027523009222932, 0.0030282750085461885, 0.003030228996067308, 0.0030415199871640652, 0.003028862993232906, 0.003027225990081206, 0.003028148988960311, 0.003030077990842983, 0.003027329992619343, 0.0030273040028987452, 0.0030375849892152473, 0.0030281970102805644, 0.0030330849840538576, 0.0030279279890237376, 0.0030306650151032954, 0.0030261329957284033, 0.0030279100028565153, 0.0030273820011643693, 0.003025770012754947, 0.0030310940055642277, 0.0030318210046971217, 0.003030337000382133, 0.0030293269810499623, 0.0030291810107883066, 0.00303054200776387, 0.0030306209955597296, 0.0030286139954114333, 0.003029025989235379, 0.0030256779864430428, 0.0035742060135817155, 0.0030335689953062683, 0.003026869992027059, 0.003027127982932143, 0.003031959990039468, 0.0030279589991550893, 0.003030935986316763, 0.003027055994607508];[0.0017410930013284087, 0.0016782409948064014, 0.0016583399992669001, 0.0016700949927326292, 0.0016641359979985282, 0.0016773809911683202, 0.001663695991737768, 0.001675552994129248, 0.0016851969994604588, 0.0016497310134582222, 0.0016797780117485672, 0.001662734997808002, 0.0016461339982924983, 0.0016883869975572452, 0.0016680600092513487, 0.0016433389973826706, 0.0016500820056535304, 0.002080807986203581, 0.001665992007474415, 0.0016497049946337938, 0.0016548209969187155, 0.0017292489937972277, 0.0016524379898328334, 0.0016504949890077114, 0.0016443700005766004, 0.0016409310046583414, 0.00208405900048092, 0.0016312880034092814, 0.0015508280048379675, 0.0016720120038371533, 0.0016480850026709959, 0.0016386689967475832, 0.0016587330028414726, 0.0016454019933007658, 0.0016470050031784922, 0.002074289004667662, 0.001630662998650223, 0.0016715669917175546, 0.0016494260053150356, 0.0016324939933838323, 0.0016607080033281818, 0.0016371350066037849, 0.001633444000617601, 0.0016567190032219514, 0.002222277005785145, 0.0016624939889879897, 0.001647637996939011, 0.001641294002183713, 0.001675144987530075, 0.0016445559886051342];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.0014597889967262745;0.0011385620018700138;;;0.779949708090248;;;[0.0015111719985725358, 0.0014897520013619214, 0.001471987008699216, 0.0014740279875695705, 0.0014618089917348698, 0.0014653440011898056, 0.001475335011491552, 0.0014698009908897802, 0.0014738059981027618, 0.0014678090083179995, 0.0014648189971921965, 0.0014832289889454842, 0.0014858559879940003, 0.0014686590002384037, 0.001473620010074228, 0.0014670860109617934, 0.0014801409997744486, 0.001485030006733723, 0.0014917820080881938, 0.0014714960125274956, 0.0014721839834237471, 0.0014716370060341433, 0.0014818949857726693, 0.0014829149877186865, 0.0014632260135840625, 0.0014689150120830163, 0.0014695659920107573, 0.0014889939920976758, 0.0014704690111102536, 0.0014741789927938953, 0.0014699799939990044, 0.0014624169998569414, 0.0014792399888392538, 0.0014781129866605625, 0.0014681469911010936, 0.0014622860035160556, 0.001472823991207406, 0.0014839749928796664, 0.0014709509996464476, 0.0014666380156995729, 0.00146502599818632, 0.0014597889967262745, 0.0014823260135017335, 0.0020537530072033405, 0.0014897219953127205, 0.0014666749921161681, 0.0014650780067313462, 0.0014719239989062771, 0.0014752920105820522, 0.0014795059978496283];[0.0012114150013076141, 0.0011941819975618273, 0.0011792029981734231, 0.001175383004010655, 0.0011784990056185052, 0.0011561659921426326, 0.0011932519992114976, 0.0011912670015590265, 0.001153975012130104, 0.0011619530123425648, 0.0011709800019161776, 0.0011608639906626195, 0.0011514100042404607, 0.00115970300976187, 0.0011672679975163192, 0.0011683659977279603, 0.0011684199998853728, 0.0015622600039932877, 0.0011699850001605228, 0.0011589610076043755, 0.0011552849900908768, 0.0011869640002259985, 0.0011585780011955649, 0.0011517789971549064, 0.0011581190046854317, 0.001169707000372, 0.0015170380065683275, 0.0011464429990155622, 0.0011674419947667047, 0.001161282998509705, 0.001140720007242635, 0.0011385620018700138, 0.0011987750040134415, 0.0011685229983413592, 0.0011615340044954792, 0.0015498170105274767, 0.001160102998255752, 0.0011536259989952669, 0.0011793720041168854, 0.0011560310085769743, 0.0011829220020445064, 0.0011573119991226122, 0.0011421259987400845, 0.0011666230129776523, 0.0015474590036319569, 0.0011475739884190261, 0.0011526519956532866, 0.0011599409917835146, 0.0011581220023799688, 0.0011559639970073476];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.0014554670051438734;0.0011445780110079795;;;0.7863991467775235;;;[0.001522391990874894, 0.0014843459939584136, 0.0014922949922038242, 0.0014663609908893704, 0.0014665050111943856, 0.00147803699655924, 0.0014777929900446907, 0.0014712679985677823, 0.0014669189986307174, 0.0014680390013381839, 0.0014639840082963929, 0.0014829929859843105, 0.0014828720013611019, 0.0014671069802716374, 0.001466624002205208, 0.0014642749883932993, 0.0014858530048513785, 0.0014754989970242605, 0.001465708002797328, 0.0014696990110678598, 0.0014619959983974695, 0.001475747994845733, 0.00147129301331006, 0.0014634039980592206, 0.0014788190019316971, 0.001459377002902329, 0.0014820910000707954, 0.0014620709989685565, 0.0014643049944425002, 0.001463891996536404, 0.0014743590145371854, 0.001481363011407666, 0.001462194006307982, 0.0014659659937024117, 0.001465990993892774, 0.0014688230003230274, 0.0014812470035394654, 0.0014749269903404638, 0.00146486000448931, 0.0014554670051438734, 0.0014657580031780526, 0.0014804770180489868, 0.0014668609946966171, 0.0014625280018663034, 0.0014771249843761325, 0.0014743299834663048, 0.0014704660134157166, 0.0014797860058024526, 0.001468021990149282, 0.0014590060018235818];[0.0012060900044161826, 0.0011901819962076843, 0.0011658049916150048, 0.001173908996861428, 0.001170068993815221, 0.0011608899949351326, 0.0011745149968191981, 0.0011862930114148185, 0.001159114995971322, 0.0011510689946589991, 0.0011571479990379885, 0.001167274996987544, 0.0011581349972402677, 0.001148436000221409, 0.0011523880093591288, 0.0011696150031639263, 0.0011651490058284253, 0.001540370998554863, 0.001160349987912923, 0.0011533630022313446, 0.001148543000454083, 0.0011536890087882057, 0.0011690020037349313, 0.0011621220037341118, 0.0011589899950195104, 0.0011490550095913932, 0.0015437539987033233, 0.0011507939925650135, 0.0011506439914228395, 0.0011498090025270358, 0.001166818998171948, 0.0011477009975351393, 0.0011511269985930994, 0.001151706004748121, 0.0011710940016200766, 0.0015144469944061711, 0.0011455999920144677, 0.0011541520070750266, 0.0011602930026128888, 0.0011445780110079795, 0.001146359005360864, 0.0011576960096135736, 0.001161271007731557, 0.0011474670027382672, 0.0016694320074748248, 0.0011617020063567907, 0.0011494770005811006, 0.0011454390041762963, 0.0011511329939821735, 0.0011617989948717877];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(3, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 3, 34, 34)
Output size: (1, 27, 27)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.363e+8
   Theoretical speedup:  5.756e+9
  Largest intermediate:  9.364e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         kbdo,gqo->kbdg             zyu,fwh,bxuh,kbdg->dkgxzf
   7           TDOT      kbdg,bxuh->kdgxuh                zyu,fwh,kdgxuh->dkgxzf
   8              0     kdgxuh,zyu->kdgxhz                    fwh,kdgxhz->dkgxzf
   8              0     kdgxhz,fwh->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 34, 34)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  8.033e+20
  Optimized FLOP count:  6.127e+9
   Theoretical speedup:  1.311e+11
  Largest intermediate:  1.253e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 96, 33, 33)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.456e+19
  Optimized FLOP count:  2.994e+9
   Theoretical speedup:  1.488e+10
  Largest intermediate:  1.217e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv4_1.txt <==
Layer: Conv2d(96, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 18, 18)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.944e+18
  Optimized FLOP count:  1.083e+9
   Theoretical speedup:  3.642e+9
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv5_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 18, 18)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.578e+19
  Optimized FLOP count:  2.548e+9
   Theoretical speedup:  6.192e+9
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv6_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2))
inputs size: (128, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  7.845e+17
  Optimized FLOP count:  1.567e+9
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv7_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 192, 8, 8)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.217e+16
  Optimized FLOP count:  9.201e+8
   Theoretical speedup:  1.323e+7
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv8_1.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.223e+10
  Optimized FLOP count:  1.223e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv9_1.txt <==
Layer: Conv2d(192, 100, kernel_size=(1, 1), stride=(1, 1))
inputs size: (128, 192, 6, 6)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.223e+10
  Optimized FLOP count:  1.223e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1
conv3.1
conv4.1
conv5.1
conv6.1
conv7.0
conv8.1
conv9.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar100_allcnnc_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0018918550049420446;0.0010681970015866682;;;0.5646294239232099;;;[0.0020074109925189987, 0.0019897599995601922, 0.0019869230018230155, 0.0019883810018654913, 0.0019872589909937233, 0.0019970639841631055, 0.0019878590101143345, 0.0019888140086550266, 0.001990534001379274, 0.0019877620070474222, 0.0019903470092685893, 0.001990593009395525, 0.002003603003686294, 0.0019943030056310818, 0.0019892889977199957, 0.001987442999961786, 0.001990627992199734, 0.0019915040029445663, 0.00198814801115077, 0.0019934560114052147, 0.0019947309920098633, 0.001990004995604977, 0.001988423988223076, 0.0019892109994543716, 0.001990446005947888, 0.001985475988476537, 0.0018946769996546209, 0.0018937559943879023, 0.0019065250089624897, 0.0018936100095743313, 0.0018945609917864203, 0.0018923400057246909, 0.0018949950172100216, 0.0018957669963128865, 0.001893915978143923, 0.0018930749938590452, 0.0018979139858856797, 0.0018921169976238161, 0.0018935150001198053, 0.00189189198135864, 0.0018966239877045155, 0.001897691996418871, 0.0018949050136143342, 0.0018941039888886735, 0.0018948939978145063, 0.0018941330054076388, 0.0018918550049420446, 0.0018928039935417473, 0.0018950819940073416, 0.0018947469943668693];[0.0011046610015910119, 0.0010982499952660874, 0.0010973559983540326, 0.0011004669941030443, 0.0010950209980364889, 0.0014281769981607795, 0.0010976799967465922, 0.001094175997423008, 0.001102750000427477, 0.0010811969987116754, 0.0010756900010164827, 0.0011034449998987839, 0.0010827549995156005, 0.0010852709965547547, 0.0010997660137945786, 0.0010785670019686222, 0.0010724810126703233, 0.001098623004509136, 0.0010748560016509145, 0.0010867779928958043, 0.001100617999327369, 0.0010728999914135784, 0.0010984200052917004, 0.0010769249929580837, 0.0010841479961527511, 0.0010765490005724132, 0.001077517998055555, 0.0010681970015866682, 0.0010778290015878156, 0.0010913309961324558, 0.0010799519950523973, 0.0010875610023504123, 0.0010835800057975575, 0.001080187998013571, 0.0010820909956237301, 0.0010743940074462444, 0.0010804630001075566, 0.0010905660019489005, 0.0010848829988390207, 0.0010877089953282848, 0.0010919749911408871, 0.0010805769998114556, 0.00107996299630031, 0.0010972619929816574, 0.0010827920050360262, 0.0010705080057960004, 0.0010939749918179587, 0.0010754280083347112, 0.0010738909913925454, 0.0010961789957946166];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.008238602997153066;0.0031926619994919747;;;0.38752468113771615;;;[0.00824462498712819, 0.008238602997153066, 0.008688111003721133, 0.008689213005709462, 0.008695864991750568, 0.008700782011146657, 0.00869699199392926, 0.008694319985806942, 0.008695623997482471, 0.008708462002687156, 0.008692582996445708, 0.008693001000210643, 0.008691037990502082, 0.00871604798885528, 0.008699088997673243, 0.008693693991517648, 0.008692622985108756, 0.008699159006937407, 0.008692375995451584, 0.008692941992194392, 0.008691309005371295, 0.008697878001839854, 0.008690888003911823, 0.008699181009433232, 0.008704864987521432, 0.008691919007105753, 0.008702731982339174, 0.008699145997525193, 0.00870468899665866, 0.008703761006472632, 0.00869151801452972, 0.008697238998138346, 0.008695285010617226, 0.008698981007910334, 0.008687079985975288, 0.008705125990672968, 0.008696952005266212, 0.008692154005984776, 0.008698819015990011, 0.008695135984453373, 0.008712404014659114, 0.008693452997249551, 0.008705131986062042, 0.008696763004991226, 0.00870548898819834, 0.008695427008206025, 0.008699938000063412, 0.008703490006155334, 0.00869319100456778, 0.00869573101226706];[0.0032489500008523464, 0.0032404469966422766, 0.003236178992665373, 0.0032622050057398155, 0.003248530993005261, 0.0032494149927515537, 0.003638541995314881, 0.0032376829913118854, 0.0032653450034558773, 0.003238781006075442, 0.003230043002986349, 0.0032402650103904307, 0.003228606001357548, 0.0032339509925805032, 0.003237199009163305, 0.003240689999074675, 0.0032217940024565905, 0.003239206998841837, 0.0032255230034934357, 0.003238334000343457, 0.0032308469963027164, 0.0032375239970861003, 0.0032447380071971565, 0.003265437000663951, 0.0032363689970225096, 0.0032302510080626234, 0.0032259919971693307, 0.003236652002669871, 0.00323112600017339, 0.003234023999539204, 0.0032346549996873364, 0.0032438700000056997, 0.003239209996536374, 0.0032382770004915074, 0.003236527001718059, 0.0032327529916074127, 0.003238385994336568, 0.00323696099803783, 0.003242340011638589, 0.0032321640028385445, 0.0032412500004284084, 0.003247564993216656, 0.0031926619994919747, 0.0032310590031556785, 0.003225407999707386, 0.003262529004132375, 0.003237762997741811, 0.0032381589990109205, 0.0032304009946528822, 0.003237512006307952];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0035561929980758578;0.00308440400112886;;;0.8673331292192893;;;[0.0035741429892368615, 0.003561386009096168, 0.0035591020132414997, 0.003571983994334005, 0.003566054001566954, 0.0035561929980758578, 0.0035602089919848368, 0.003564310012734495, 0.0035612039937404916, 0.0035676950064953417, 0.003567596009816043, 0.003564581013051793, 0.003564744009054266, 0.0035708610084839165, 0.00356704399746377, 0.003564762999303639, 0.00357480400998611, 0.0035642430011648685, 0.0035718709987122566, 0.0035649080091388896, 0.0035700160078704357, 0.003564124010154046, 0.0035636809916468337, 0.003570415996364318, 0.0035642419970827177, 0.003566850005881861, 0.003569309992599301, 0.003559342017979361, 0.003584835008950904, 0.003566137980669737, 0.0035644480085466057, 0.0035921910020988435, 0.0035633059887913987, 0.003569744003470987, 0.0035715000121854246, 0.0035800539917545393, 0.003565582010196522, 0.0035729280061786994, 0.003573042995412834, 0.003593314002500847, 0.0035670529905473813, 0.003565323000657372, 0.0035681649897014722, 0.0035603150026872754, 0.0035689499927684665, 0.0035793919960269704, 0.003572945002815686, 0.0035623300063889474, 0.0035751669929595664, 0.003563888996723108];[0.0031046389922266826, 0.0030955840047681704, 0.0031054249993758276, 0.0030973870016168803, 0.003100629008258693, 0.003106191012193449, 0.0031018720037536696, 0.003102980990661308, 0.0030939249991206452, 0.003098401997704059, 0.0030907000036677346, 0.0031011090031825006, 0.0031111179996514693, 0.003101958005572669, 0.00309597299201414, 0.003098415007116273, 0.0031167900015134364, 0.0030941299919504672, 0.0030947199993534014, 0.003100761998211965, 0.0030867360037518665, 0.0031084020010894164, 0.0030890119960531592, 0.003094564992352389, 0.003087140998104587, 0.003089970996370539, 0.0030890610069036484, 0.0030906390020390972, 0.0030958120041759685, 0.0030914759990992025, 0.0030848019960103557, 0.003101973998127505, 0.0031006890058051795, 0.003092530998401344, 0.003100039000855759, 0.0030981010058894753, 0.00308440400112886, 0.003094120998866856, 0.003104044997598976, 0.0030949060019338503, 0.00309407600434497, 0.0030896109965397045, 0.0030922419973649085, 0.0030954829999245703, 0.00310697199893184, 0.0030887379980413243, 0.00309650698909536, 0.003086672004428692, 0.0031011909886728972, 0.003088158991886303];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv4.1;0.0030945729959057644;0.0014396589976968244;;;0.46522056503483583;;;[0.0031138690101215616, 0.003101864000200294, 0.003098177010542713, 0.003095166990533471, 0.003100358007941395, 0.0031015299900900573, 0.0030984370096120983, 0.0030945729959057644, 0.003103770999587141, 0.003099763998761773, 0.003095920998021029, 0.0031106840033316985, 0.0031134400196606293, 0.003095879015745595, 0.003099782989011146, 0.0031053080019773915, 0.0030950030050007626, 0.0030979209986981004, 0.003105055002379231, 0.0031065380026120692, 0.0031035479914862663, 0.0031007639918243513, 0.0031082920031622052, 0.003103730996372178, 0.0031423360196640715, 0.0031017090077511966, 0.0031031039980007336, 0.0030990019877208397, 0.003105434007011354, 0.003104657997027971, 0.0030972560052759945, 0.003098735003732145, 0.0031004210031824186, 0.003102966002188623, 0.003098001005128026, 0.003101944996160455, 0.0031079010077519342, 0.0031030219979584217, 0.0031035859865369275, 0.003103299008216709, 0.0031003889889689162, 0.0031080629996722564, 0.0031048200035002083, 0.0031074500002432615, 0.003104132993030362, 0.0031113379955058917, 0.0031028489902382717, 0.0031078249885467812, 0.0031056990119395778, 0.003103054012171924];[0.0014756140008103102, 0.0014525890001095831, 0.0014492830086965114, 0.0014568509941454977, 0.0014674440026283264, 0.0014621320005971938, 0.0014597480039810762, 0.0014629310026066378, 0.0014538029936375096, 0.00145297400013078, 0.0014501429977826774, 0.0014592950028600171, 0.0014540539996232837, 0.0014569659979315475, 0.0014513619971694425, 0.0014574050001101568, 0.0014537989918608218, 0.001877702001365833, 0.0014440590020967647, 0.0014520279946736991, 0.0014492760092252865, 0.0014518509997287765, 0.001459317994886078, 0.001451568998163566, 0.0014584239979740232, 0.0014452470059040934, 0.0018451840005582199, 0.0014455360069405288, 0.0014562660071533173, 0.0014475049974862486, 0.001446844995371066, 0.0014488430024357513, 0.0014429000002564862, 0.0014455060008913279, 0.0014447559951804578, 0.0018544460035627708, 0.001445375004550442, 0.0014590909995604306, 0.0014396589976968244, 0.0014488100132439286, 0.001448244001949206, 0.001446231995942071, 0.0014470579917542636, 0.0014484040002571419, 0.0022818449942860752, 0.0014462079998338595, 0.0014430949959205464, 0.0014433140022447333, 0.0014460029924521223, 0.0014444380067288876];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv5.1;0.0056236700038425624;0.0025525870005367324;;;0.4539005664970724;;;[0.005649708997225389, 0.005638012997223996, 0.005628936007269658, 0.005633123000734486, 0.005632579006487504, 0.005630207000649534, 0.005633019987726584, 0.0056241460115415975, 0.005633027001749724, 0.0056331459927605465, 0.005632775981212035, 0.005630137020489201, 0.00563178000447806, 0.00563316501211375, 0.00563268200494349, 0.005627858001389541, 0.00563454999064561, 0.005629680003039539, 0.005629325009067543, 0.0056320639996556565, 0.0056317999988095835, 0.0056312230008188635, 0.005639858994982205, 0.005636000001686625, 0.005634230998111889, 0.005641455005388707, 0.005633468012092635, 0.005635731009533629, 0.005634795015794225, 0.005634475004626438, 0.005630248997476883, 0.005633651991956867, 0.0056445960071869195, 0.005638864997308701, 0.005632945001707412, 0.0056357970024691895, 0.005640727016725577, 0.0056236700038425624, 0.005628704995615408, 0.005634311004541814, 0.005641912997816689, 0.005634646993712522, 0.00563404499553144, 0.005627758000628091, 0.005642828007694334, 0.005638312009978108, 0.005629265986499377, 0.005634606000967324, 0.005635204986901954, 0.005630432991893031];[0.0025799769937293604, 0.00257283600512892, 0.0025659200036898255, 0.002565914997830987, 0.0025695049989735708, 0.00257150900142733, 0.0025775779940886423, 0.002564934009569697, 0.0025656430079834536, 0.002566815004684031, 0.002562091001891531, 0.002559236003435217, 0.002568323994637467, 0.0025663429987616837, 0.0025642599939601496, 0.002574771991930902, 0.002568269002949819, 0.002578989995527081, 0.002562020003097132, 0.002559924003435299, 0.002565852992120199, 0.0025603059912100434, 0.002566537994425744, 0.002555294006015174, 0.0025646619906183332, 0.002566973998909816, 0.002978290998726152, 0.0025525870005367324, 0.0025550639984430745, 0.0025590839941287413, 0.0025674659991636872, 0.002557924992288463, 0.0025580149958841503, 0.0025561460060998797, 0.0025558889901731163, 0.0030170079990057275, 0.0025604440015740693, 0.0025733340007718652, 0.002555853992816992, 0.0025585879920981824, 0.0025588389980839565, 0.0025561340007698163, 0.002557513987994753, 0.0025544810050632805, 0.002960680008982308, 0.0025559799978509545, 0.0025557869957992807, 0.0025591390003683046, 0.002558138992753811, 0.0025682470004539937];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv6.1;0.0034819639986380935;0.002433005007333122;;;0.6987450209952624;;;[0.0034928140084957704, 0.003488721980829723, 0.0034885200002463534, 0.0034862119937315583, 0.003487321999273263, 0.003486680012429133, 0.0034923020139103755, 0.0034923380153486505, 0.00348860198573675, 0.0034885979985119775, 0.003487552996375598, 0.003486144996713847, 0.0034955679875565693, 0.0034930120018543676, 0.0034950800036313012, 0.0034882949985330924, 0.0034851850068662316, 0.0034913809940917417, 0.003490395989501849, 0.0034948279935633764, 0.0034884969936683774, 0.0034855269914260134, 0.0034912420087493956, 0.003491385985398665, 0.0034892889962065965, 0.0034907670051325113, 0.0034963920043082908, 0.0034894839918706566, 0.0034858559956774116, 0.0034908800007542595, 0.0034905680076917633, 0.003496959005133249, 0.0034917010052595288, 0.0034912030096165836, 0.0034819639986380935, 0.003495295997709036, 0.003487172012683004, 0.003489873997750692, 0.0034899250022135675, 0.0034876919962698594, 0.0034937300079036504, 0.003487371010123752, 0.0034881219908129424, 0.0034828819916583598, 0.003504667998640798, 0.003494161006528884, 0.0034945420047733933, 0.0034930179972434416, 0.003493904005154036, 0.00348467098956462];[0.002454578992910683, 0.002445028003421612, 0.0024421000125585124, 0.0024513340031262487, 0.002445028003421612, 0.0024460669956170022, 0.0024500300060026348, 0.002443516001221724, 0.002444472993374802, 0.0024415350053459406, 0.002443555000354536, 0.0024453449877910316, 0.0024514160031685606, 0.002444623998599127, 0.0024414409999735653, 0.0024426629970548674, 0.0024407579912804067, 0.002455440000630915, 0.002446392987621948, 0.002442787998006679, 0.0024502939922967926, 0.0024579370074206963, 0.002446697006234899, 0.0024460099957650527, 0.0024427580065093935, 0.0024444990121992305, 0.0028623209946090356, 0.0024364109995076433, 0.002437547009321861, 0.0024406839947914705, 0.002439101997879334, 0.002457934999256395, 0.0024356509966310114, 0.002440250988001935, 0.002438775001792237, 0.00286711601074785, 0.0024474980018567294, 0.0024368570011574775, 0.002433005007333122, 0.002442397002596408, 0.002450724001391791, 0.00244047399610281, 0.0024363319971598685, 0.0024425549927400425, 0.0030296140030259266, 0.0024342789984075353, 0.002436577997286804, 0.0024381149996770546, 0.0024422059941571206, 0.002439821997541003];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv7.0;0.0030234689911594614;0.00152872598846443;;;0.5056198667604602;;;[0.0030366830033017322, 0.0030313650058815256, 0.0030316300108097494, 0.003032428998267278, 0.0030315190088003874, 0.003031362997717224, 0.0030304329993668944, 0.003033828004845418, 0.0030289849964901805, 0.0030310949950944632, 0.003031398999155499, 0.003031497006304562, 0.0030276360193965957, 0.0030390379979507998, 0.003030071995453909, 0.0030304590036394075, 0.003032003005500883, 0.003028084000106901, 0.0030270970019046217, 0.0030302399973152205, 0.0030254339944804087, 0.0030281609942903742, 0.0030257339967647567, 0.003030682011740282, 0.0030318899953272194, 0.003032334992894903, 0.0030361729877768084, 0.00306346699653659, 0.0030349809967447072, 0.0030302990053314716, 0.0030270940042100847, 0.0030256459867814556, 0.003040203984710388, 0.003028433013241738, 0.0030283170053735375, 0.0030294230091385543, 0.00303179700858891, 0.0030418329988606274, 0.0030326619889819995, 0.0030289340065792203, 0.0030322850070660934, 0.0030268329865066335, 0.003550028006429784, 0.0030357619980350137, 0.0030375950154848397, 0.0030234689911594614, 0.003030524996574968, 0.0030332969909068197, 0.003028955004992895, 0.003029336017789319];[0.0015821059932932258, 0.0016206599975703284, 0.0016509970009792596, 0.0016047810058807954, 0.001615941000636667, 0.00152872598846443, 0.001614742010133341, 0.0016272479988401756, 0.0016044740041252226, 0.0016076989995781332, 0.0016001600015442818, 0.001607664002222009, 0.0016052790015237406, 0.0015823199937585741, 0.0016083829978015274, 0.0015837929968256503, 0.0015908010100247338, 0.0019949720008298755, 0.001580668002134189, 0.0016016959998523816, 0.0015839510015212, 0.0016018140013329685, 0.001579217001562938, 0.0015863099979469553, 0.0015884019958321005, 0.0015947049978422, 0.002001312008360401, 0.0015721050003776327, 0.001584807992912829, 0.0015829620097065344, 0.001580298994667828, 0.00158021500101313, 0.0015835579979466274, 0.0016057270113378763, 0.0015831299970159307, 0.0019977319898316637, 0.0015727610007161275, 0.0015765499992994592, 0.0015686069964431226, 0.0015806289884494618, 0.0016245920123765245, 0.0015709300059825182, 0.001593651992152445, 0.0015820330008864403, 0.0019717079994734377, 0.0016026070079533383, 0.0015720380033599213, 0.0015891090006334707, 0.0015752160106785595, 0.0015883690066402778];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv8.1;0.001363892006338574;0.00035917699278797954;;;0.26334709135234646;;;[0.0013680960109923035, 0.0013790069933747873, 0.0013674819929292426, 0.001367414981359616, 0.0013689699990209192, 0.0013694509980268776, 0.0013665480073541403, 0.0013678910181624815, 0.0013670660118805245, 0.0013733609957853332, 0.0013702659925911576, 0.0013692689972231165, 0.001375703010126017, 0.0013712899963138625, 0.0013683570141438395, 0.0013685500161955133, 0.0013669570034835488, 0.0013873400021111593, 0.001367409000522457, 0.0013674950023414567, 0.0013689570041606203, 0.0013766210031462833, 0.001371087011648342, 0.0013661970006069168, 0.001367823002510704, 0.001380677000270225, 0.0013665919977938756, 0.0013648290041601285, 0.0013674660003744066, 0.0013670560001628473, 0.0013685740123037249, 0.0013695949892280623, 0.0013675060035893694, 0.0013670720072695985, 0.001363892006338574, 0.001365448988508433, 0.0013652960042236373, 0.0013674530055141076, 0.0013684529985766858, 0.0013701110146939754, 0.0013726740144193172, 0.0013672280038008466, 0.0013644999853568152, 0.0013793830148642883, 0.0013723930023843423, 0.0013679709954885766, 0.0013682810094906017, 0.00137350098520983, 0.0013786089984932914, 0.0013643670099554583];[0.00036424200516194105, 0.00036323700624052435, 0.000361548998625949, 0.00036294999881647527, 0.00037283300480339676, 0.00036042499414179474, 0.0008988839981611818, 0.00036367299617268145, 0.0003620829957071692, 0.00036263700167182833, 0.0003640850045485422, 0.0003615720052039251, 0.0003611130086937919, 0.000362801001756452, 0.00036102900048717856, 0.0003635159955592826, 0.00036084400198888034, 0.0003616839967435226, 0.00036081600410398096, 0.00036313799500931054, 0.0003608880069805309, 0.00036114999966230243, 0.0003614860033849254, 0.0003611369902500883, 0.0003623950033215806, 0.00036065399763174355, 0.0003608679980970919, 0.00037184399843681604, 0.00036135700065642595, 0.0003608010010793805, 0.000360594000085257, 0.0003617049951571971, 0.000362876002327539, 0.0003609729901654646, 0.00036152701068203896, 0.00035917699278797954, 0.00036308099515736103, 0.0003627390105975792, 0.00036283400550018996, 0.00036117099807597697, 0.00036302400985732675, 0.0003616279864218086, 0.0003600189957069233, 0.00036098000418860465, 0.000362291990313679, 0.00036389101296663284, 0.0003613360022427514, 0.0003602819924708456, 0.00036072499642614275, 0.0003613030130509287];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv9.1;0.001363652991130948;0.0003593180008465424;;;0.26349665434205616;;;[0.001407010990078561, 0.001374376006424427, 0.0013745460018981248, 0.0013678179966518655, 0.001369442994473502, 0.0013699999981326982, 0.0013675000082002953, 0.0013663430145243183, 0.0013691000058315694, 0.0013661149860126898, 0.0013715799868805334, 0.001367049990221858, 0.0013673309877049178, 0.001367620992823504, 0.001369103993056342, 0.0013671619963133708, 0.0013692269858438522, 0.001370725003653206, 0.0013665129954461008, 0.0013683470024261624, 0.0013698690017918125, 0.0013688579929294065, 0.0013735110114794225, 0.0013682749995496124, 0.0013678600080311298, 0.0013707300095120445, 0.0013719749840674922, 0.001365773001452908, 0.0013707849866477773, 0.0013687680038856342, 0.0013711229985347018, 0.0013685130106750876, 0.001367926990496926, 0.001369085002806969, 0.0013796939892927185, 0.0013712439977098256, 0.0013684260047739372, 0.0013685170124517754, 0.001383278999128379, 0.0013680109987035394, 0.0013699769915547222, 0.001368109995382838, 0.0013854270218871534, 0.001366818993119523, 0.0013669709878740832, 0.001370948986732401, 0.001363652991130948, 0.0013680870033567771, 0.0013675060035893694, 0.00137328400160186];[0.0003715009952429682, 0.00036758300848305225, 0.0003623450029408559, 0.00036156900750938803, 0.0003621199866756797, 0.0003620240022428334, 0.0003636250039562583, 0.0003609289997257292, 0.00036166899371892214, 0.0003622030053520575, 0.0003614209999796003, 0.00036241298948880285, 0.00036165499477647245, 0.0003612059954321012, 0.000362702994607389, 0.00036455600638873875, 0.00036371900932863355, 0.00037537999742198735, 0.0003614230081439018, 0.0003618620103225112, 0.000360855003236793, 0.0003605109959607944, 0.0003619640046963468, 0.00036140999873168766, 0.0003613620065152645, 0.0003641119983512908, 0.00036272000579629093, 0.00036622799234464765, 0.0003644880052888766, 0.00036135899426881224, 0.0003619560011429712, 0.0003604340017773211, 0.00036149099469184875, 0.0003610030107665807, 0.00036127599014434963, 0.0003617819893406704, 0.00036700000055134296, 0.0003627639962360263, 0.000362182006938383, 0.00037307800084818155, 0.00036279999767430127, 0.00036200899921823293, 0.0003622980002546683, 0.0003618199989432469, 0.0003627379919635132, 0.0003606240061344579, 0.0003593180008465424, 0.0003611449938034639, 0.00036204198841005564, 0.00035987200681120157];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.784e+18
  Optimized FLOP count:  2.560e+8
   Theoretical speedup:  1.087e+10
  Largest intermediate:  6.144e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.030e+17
  Optimized FLOP count:  3.657e+8
   Theoretical speedup:  5.550e+8
  Largest intermediate:  3.441e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.043e+15
  Optimized FLOP count:  2.690e+8
   Theoretical speedup:  1.132e+7
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.010750336921773851;0.0016298940172418952;0.03277115384116769;0.032708159065805376;0.15161329631824746;1.0019259651769326;0.15132185569367262;[0.01098570809699595, 0.010832168045453727, 0.010864424984902143, 0.010750336921773851, 0.010883031995035708, 0.010819570859894156, 0.01085786591283977, 0.010950639029033482, 0.011023376835510135, 0.011122574098408222, 0.011231031967326999, 0.01130925805773586, 0.011477370862849057, 0.011477799038402736, 0.011651014094240963, 0.011709789047017694, 0.01180754997767508, 0.011832501972094178, 0.011843275977298617, 0.011968002072535455, 0.012072315090335906, 0.012054556980729103, 0.012120014987885952, 0.012112486991100013, 0.012150911963544786, 0.012337824911810458, 0.01225618994794786, 0.01233303896151483, 0.012261115945875645, 0.012258089962415397, 0.012247721082530916, 0.012405165005475283, 0.012259247014299035, 0.012263957993127406, 0.012254578876309097, 0.012584783951751888, 0.012535593006759882, 0.01249631610698998, 0.012505906983278692, 0.012590560945682228, 0.012520549818873405, 0.012502749916166067, 0.012786814011633396, 0.012632132973521948, 0.012531956075690687, 0.01250428892672062, 0.012496793060563505, 0.012578570982441306, 0.012520186020992696, 0.01249315298628062];[0.0017357829492539167, 0.0016878850292414427, 0.0017145149176940322, 0.0017105700680986047, 0.002081927959807217, 0.0016909890109673142, 0.001679173088632524, 0.0016764060128480196, 0.0017518900567665696, 0.0016726379981264472, 0.0016601219540461898, 0.0016897720051929355, 0.0017053310293704271, 0.0016685770824551582, 0.001729715964756906, 0.0016694969963282347, 0.0016462050843983889, 0.001690921955741942, 0.001687740907073021, 0.001671758946031332, 0.001685210969299078, 0.0016710810596123338, 0.0016363399336114526, 0.001684056012891233, 0.0016861609183251858, 0.0016471300041303039, 0.0016735150711610913, 0.001662794966250658, 0.0016533549642190337, 0.0016808289801701903, 0.0016756278928369284, 0.0016681170091032982, 0.0016768350033089519, 0.0016532100271433592, 0.0016419319435954094, 0.0017026230925694108, 0.0016848830273374915, 0.0016435011057183146, 0.001668657991103828, 0.0016611699247732759, 0.0016402520705014467, 0.0016781629528850317, 0.0016743229934945703, 0.001645674929022789, 0.0016717169201001525, 0.0016661599511280656, 0.001636406988836825, 0.0016661350382491946, 0.0016681490233168006, 0.0016298940172418952];[0.03300857881549746, 0.03285347984638065, 0.03516197216231376, 0.03301364299841225, 0.032962189987301826, 0.033011261955834925, 0.03396604093722999, 0.03523922595195472, 0.035178637015633285, 0.03283436701167375, 0.03300530300475657, 0.032975487876683474, 0.03287520271260291, 0.03383771900553256, 0.03301050723530352, 0.032916091033257544, 0.03290419792756438, 0.033535027178004384, 0.03352701524272561, 0.03320621210150421, 0.033181814826093614, 0.033016541972756386, 0.03303639008663595, 0.035238024895079434, 0.03285972203593701, 0.03351427102461457, 0.03290913288947195, 0.032948443200439215, 0.03532643709331751, 0.03277375397738069, 0.03284603008069098, 0.03529177710879594, 0.03530871612019837, 0.03510312992148101, 0.0329325869679451, 0.032979251933284104, 0.03282490198034793, 0.0328705117572099, 0.0334031970705837, 0.033037815941497684, 0.03277115384116769, 0.032778198015876114, 0.03288031183183193, 0.032961640041321516, 0.03373634791933, 0.03367474919650704, 0.035190853057429194, 0.032932385918684304, 0.0328102809144184, 0.03532919299323112];[0.03304333402775228, 0.03274610312655568, 0.0337825269671157, 0.0339822891401127, 0.032902246923185885, 0.032925219857133925, 0.03403534600511193, 0.032831635093316436, 0.03294982621446252, 0.032891463954001665, 0.03388777410145849, 0.03393600892741233, 0.03288148785941303, 0.03371855686418712, 0.03373123600613326, 0.03291594085749239, 0.03294029599055648, 0.033046905999071896, 0.03288240893743932, 0.03387566399760544, 0.0330000821268186, 0.0337756770895794, 0.033011119929142296, 0.03290920390281826, 0.033963155932724476, 0.033034326042979956, 0.03282130986917764, 0.03288687393069267, 0.03383795393165201, 0.0328303111018613, 0.0328468750230968, 0.03297022299375385, 0.03393227409105748, 0.03297292394563556, 0.03290212317369878, 0.032979629817418754, 0.033913215971551836, 0.03291776601690799, 0.0329406961100176, 0.032708159065805376, 0.03286897682119161, 0.03298014809843153, 0.03385588002856821, 0.03302308788988739, 0.03288865112699568, 0.03384507307782769, 0.03305350802838802, 0.03278978099115193, 0.0328846990596503, 0.03307939204387367]
conv2.0;0.01667782908771187;0.006220103008672595;0.1238605969119817;0.12391981994733214;0.37295639474177916;0.9995220858505475;0.37313472110464707;[0.01718206610530615, 0.01680315111298114, 0.01667782908771187, 0.016696939012035728, 0.01694397407118231, 0.017256609979085624, 0.01756063604261726, 0.017878746963106096, 0.017920278012752533, 0.01818942092359066, 0.01818987005390227, 0.01850194309372455, 0.018499284982681274, 0.018475869088433683, 0.018770370981656015, 0.018839444033801556, 0.01889301196206361, 0.018834174028597772, 0.018867886043153703, 0.018864681012928486, 0.019035104080103338, 0.01884509902447462, 0.018878423958085477, 0.01928579807281494, 0.019217126071453094, 0.01918882702011615, 0.018846587045118213, 0.018845336860977113, 0.018864493002183735, 0.019198718015104532, 0.019198019988834858, 0.020342762116342783, 0.01885942497756332, 0.01893621205817908, 0.018955218023620546, 0.01919674500823021, 0.019180918927304447, 0.019295735051855445, 0.01885408698581159, 0.01882565300911665, 0.021938182995654643, 0.029043260030448437, 0.018846646999008954, 0.018854208989068866, 0.02801371889654547, 0.019307662965729833, 0.019212374929338694, 0.01920683088246733, 0.018838824005797505, 0.018853288027457893];[0.006369253038428724, 0.00646042893640697, 0.006396317970938981, 0.0067508259089663625, 0.006332749035209417, 0.006373084965161979, 0.00639577500987798, 0.006342520006000996, 0.006355540012009442, 0.006362639018334448, 0.006304815993644297, 0.006350966985337436, 0.006713327020406723, 0.006297525018453598, 0.0063604951137676835, 0.006453783018514514, 0.006293673999607563, 0.006329408963210881, 0.0063927749870345, 0.0062814109260216355, 0.006321921944618225, 0.007139698951505125, 0.0062978960340842605, 0.0063031710451468825, 0.006397631019353867, 0.006315257051028311, 0.006320185028016567, 0.006368226022459567, 0.00626501499209553, 0.0063364660600200295, 0.006754103000275791, 0.006333607016131282, 0.006337960949167609, 0.006352170021273196, 0.006317712017334998, 0.0063379749190062284, 0.006285937037318945, 0.006232829997316003, 0.0063460360979661345, 0.006745236925780773, 0.006294442107900977, 0.006318495026789606, 0.006403663079254329, 0.006308837910182774, 0.006324723944999278, 0.006353246979415417, 0.006220103008672595, 0.006242561968974769, 0.006762276985682547, 0.0062886959640309215];[0.12421123089734465, 0.12390498397871852, 0.1315942209912464, 0.12540875072591007, 0.12445928202942014, 0.12453908007591963, 0.12429595401044935, 0.1250536289298907, 0.12401647225487977, 0.12400711514055729, 0.12415419716853648, 0.12515372107736766, 0.12518775288481265, 0.12515773181803524, 0.1253426931798458, 0.1238605969119817, 0.12426693679299206, 0.12394151312764734, 0.12522721500135958, 0.12414935603737831, 0.1250036241253838, 0.1240568560315296, 0.12401391181629151, 0.12517750705592334, 0.1252384560648352, 0.12516755785327405, 0.1240473649231717, 0.12417216517496854, 0.1239881218643859, 0.12402763694990426, 0.1251241599675268, 0.1240630098618567, 0.1245246009202674, 0.125153828994371, 0.12514576502144337, 0.1259842290310189, 0.12428417301271111, 0.12426863703876734, 0.12392086093313992, 0.12406885984819382, 0.1239557322114706, 0.12419481610413641, 0.1251554690534249, 0.12412156094796956, 0.12404801812954247, 0.12411564390640706, 0.1254370049573481, 0.12523851520381868, 0.12453240598551929, 0.12536107492633164];[0.12395104393362999, 0.12398505199234933, 0.12425017694476992, 0.12401638505980372, 0.12393822916783392, 0.12400822795461863, 0.12486205610912293, 0.12420636613387614, 0.12408493494149297, 0.1241019390290603, 0.12393378093838692, 0.12403985287528485, 0.12395596923306584, 0.1250137269962579, 0.12424484000075608, 0.12418952712323517, 0.12391981994733214, 0.12412899907212704, 0.12485208187717944, 0.12406398297753185, 0.12398569996003062, 0.12500392307993025, 0.1240329418797046, 0.12411663914099336, 0.12512647500261664, 0.12404446606524289, 0.12420132709667087, 0.12495943764224648, 0.12481254700105637, 0.12471177987754345, 0.12430936307646334, 0.12410323997028172, 0.12763264903333038, 0.12482682894915342, 0.124598033959046, 0.12419964198488742, 0.12404229503590614, 0.12482275709044188, 0.12414394819643348, 0.12494433007668704, 0.12461627984885126, 0.12413417804054916, 0.12401739205233753, 0.12414550012908876, 0.1243678437313065, 0.12498962902463973, 0.12408334109932184, 0.12550039519555867, 0.12478449603077024, 0.12494573800358921]
conv3.1;0.00730107503477484;0.004190227948129177;0.16508841596078128;0.16501315089408308;0.5739193102620128;1.000456115565883;0.5736576560755887;[0.007392783998511732, 0.0073368370067328215, 0.00730107503477484, 0.007302375975996256, 0.007316102972254157, 0.007463564048521221, 0.007698450121097267, 0.007781186024658382, 0.0077356749679893255, 0.00783040898386389, 0.007930338033474982, 0.007966195000335574, 0.008077543112449348, 0.008070236071944237, 0.008217204944230616, 0.008197100949473679, 0.008202869910746813, 0.008383550914004445, 0.008380486979149282, 0.008411152986809611, 0.008391776937060058, 0.008531621075235307, 0.008545882999897003, 0.008630582015030086, 0.008568161982111633, 0.008559174952097237, 0.00856718304567039, 0.008551147999241948, 0.008529589045792818, 0.008564264047890902, 0.00858868402428925, 0.008687363006174564, 0.008751765941269696, 0.008759383112192154, 0.00873826490715146, 0.008775357971899211, 0.008762347046285868, 0.008759477059356868, 0.008844900992698967, 0.008729684981517494, 0.008733235066756606, 0.008762343903072178, 0.00873488502111286, 0.008762794081121683, 0.008753146976232529, 0.008742028032429516, 0.008954617893323302, 0.008775700000114739, 0.008744872058741748, 0.008742169011384249];[0.0047051128931343555, 0.004490803927183151, 0.004278670065104961, 0.0047081150114536285, 0.004398736986331642, 0.0046531870029866695, 0.004282808979041874, 0.004674921045079827, 0.004398749093525112, 0.004616795922629535, 0.004203862976282835, 0.004635667079128325, 0.0043581860372796655, 0.0046470529632642865, 0.004249779973179102, 0.004722725949250162, 0.004440810065716505, 0.004704909981228411, 0.004686165950261056, 0.004743575002066791, 0.004364668973721564, 0.004627970978617668, 0.004204832017421722, 0.004639219027012587, 0.004361882107332349, 0.00464840792119503, 0.004199233953841031, 0.005002758931368589, 0.004385557025671005, 0.004641842911951244, 0.004204723052680492, 0.004756034933961928, 0.004465138074010611, 0.004726923070847988, 0.004291314980946481, 0.004715790972113609, 0.004811903927475214, 0.0046224669786170125, 0.00419756502378732, 0.004635190009139478, 0.004364560008980334, 0.004632437019608915, 0.004201940959319472, 0.004653007024899125, 0.004360667080618441, 0.004987284890376031, 0.004190227948129177, 0.004720886005088687, 0.004452508990652859, 0.0047119330847635865];[0.16568965010810643, 0.166999681154266, 0.16714384115766734, 0.16779967595357448, 0.16738629178144038, 0.16675267508253455, 0.16745209600776434, 0.1673298008972779, 0.17001893289852887, 0.16670466889627278, 0.16745719488244504, 0.16941956512164325, 0.16730953997466713, 0.17024914722424, 0.16792691592127085, 0.1672247010283172, 0.16774142999202013, 0.16797526902519166, 0.16795501695014536, 0.168312759953551, 0.16687420499511063, 0.16752318886574358, 0.16933521314058453, 0.16890370193868876, 0.16703171015251428, 0.16765526589006186, 0.16704240289982408, 0.1659324651118368, 0.16545023582875729, 0.16636302007827908, 0.16805537696927786, 0.17057887988630682, 0.16698876908048987, 0.16799415519926697, 0.1674876530887559, 0.16662469296716154, 0.1658311418723315, 0.17072283697780222, 0.1671362038468942, 0.1671751622343436, 0.1657118529547006, 0.16672877897508442, 0.16508841596078128, 0.16638137388508767, 0.16607651603408158, 0.16710565413814038, 0.16705820197239518, 0.16733728384133428, 0.16738362819887698, 0.16709065006580204];[0.16837299009785056, 0.16711237095296383, 0.16647311812266707, 0.16588149382732809, 0.16716235177591443, 0.17027874488849193, 0.1654388721799478, 0.16775288805365562, 0.1674514430342242, 0.16508058900944889, 0.16571873193606734, 0.1651853519724682, 0.16508469905238599, 0.16854109102860093, 0.16681781911756843, 0.16501315089408308, 0.1670850629452616, 0.1653592159273103, 0.16734390787314624, 0.16724220209289342, 0.16731455095577985, 0.16931555198971182, 0.16690694680437446, 0.16625879786442965, 0.1650378160411492, 0.1657027320470661, 0.1667711769696325, 0.16593383601866663, 0.16678552282974124, 0.16779379092622548, 0.1674010951537639, 0.1669750289293006, 0.16681458882521838, 0.16551213804632425, 0.16713249601889402, 0.1657604459905997, 0.16847983084153384, 0.16700929612852633, 0.1680688571650535, 0.16648297011852264, 0.16699681512545794, 0.16767024085856974, 0.16683220397680998, 0.16526592092122883, 0.16525983100291342, 0.16684388904832304, 0.1660038810223341, 0.16676856391131878, 0.16702577203977853, 0.166466228896752]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.784e+18
  Optimized FLOP count:  2.560e+8
   Theoretical speedup:  1.087e+10
  Largest intermediate:  6.144e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.030e+17
  Optimized FLOP count:  3.657e+8
   Theoretical speedup:  5.550e+8
  Largest intermediate:  3.441e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.043e+15
  Optimized FLOP count:  2.690e+8
   Theoretical speedup:  1.132e+7
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.784e+18
  Optimized FLOP count:  2.560e+8
   Theoretical speedup:  1.087e+10
  Largest intermediate:  6.144e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.030e+17
  Optimized FLOP count:  3.657e+8
   Theoretical speedup:  5.550e+8
  Largest intermediate:  3.441e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.043e+15
  Optimized FLOP count:  2.690e+8
   Theoretical speedup:  1.132e+7
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0022583919926546514;0.0008882130059646443;;;0.3932944364191553;;;[0.0033009199978550896, 0.0032838880142662674, 0.0032957050134427845, 0.0032802390051074326, 0.003282285004388541, 0.0032735989952925593, 0.0032760489848442376, 0.00328126699605491, 0.003279008000390604, 0.003276330986409448, 0.003281399986008182, 0.0032795579900266603, 0.003281149984104559, 0.003281102020991966, 0.0029936600039945915, 0.0029942459950689226, 0.0029960459942230955, 0.0029940469976281747, 0.002995781003846787, 0.002995989008923061, 0.0029943469999125227, 0.0029911629972048104, 0.0029910970042692497, 0.002999598000315018, 0.0029939930100226775, 0.0029921050008852035, 0.002994873997522518, 0.0029930759919807315, 0.0029930430027889088, 0.0029928799922345206, 0.0029911330057075247, 0.0029945619899081066, 0.0029978790116729215, 0.0029935990023659542, 0.002267907009809278, 0.002259901986690238, 0.0022637119982391596, 0.00225931299792137, 0.002262446010718122, 0.002261654008179903, 0.002263682021293789, 0.002260829001897946, 0.0022645700082648546, 0.0022613509936491027, 0.002262027992401272, 0.0022602480021305382, 0.0022667700104648247, 0.0022583919926546514, 0.0022648430021945387, 0.002262513997266069];[0.0009171089914161712, 0.0009128410019911826, 0.0009000889986054972, 0.0008928760071285069, 0.0012462629965739325, 0.0008921850094338879, 0.000907210007426329, 0.0009092160034924746, 0.0008948939939728007, 0.0008918439998524264, 0.0009062530007213354, 0.000892150987056084, 0.0008996929973363876, 0.0009415459935553372, 0.0008951729978434741, 0.0008948570030042902, 0.0008974600059445947, 0.0009021359874168411, 0.0008958569960668683, 0.0008979590056696907, 0.0009088109945878386, 0.0008978569967439398, 0.0008964080043369904, 0.0009042849997058511, 0.0008956809906521812, 0.0008918559906305745, 0.0008979109989013523, 0.0009239479986717924, 0.0008957429963629693, 0.0008973390067694709, 0.0009034669928951189, 0.0009007920016301796, 0.0008955649973358959, 0.0009134529973380268, 0.0008945440058596432, 0.0008921309927245602, 0.00089798700355459, 0.0008967379981186241, 0.0008946010057115927, 0.0008918670064304024, 0.0009133350104093552, 0.0008938789978856221, 0.000894224998774007, 0.0008882130059646443, 0.0008924129942897707, 0.0008944289875216782, 0.000891086005140096, 0.0008916919905459508, 0.0008910100004868582, 0.000895425007911399];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0017914799973368645;0.0014136509998934343;;;0.7890967256094993;;;[0.0018406599992886186, 0.0018220170022686943, 0.0018217659962829202, 0.001811184993130155, 0.0018350800091866404, 0.0018016840040218085, 0.0018022519943770021, 0.001830558991059661, 0.001824908991693519, 0.0018121089960914105, 0.0018144310015486553, 0.0018504349864087999, 0.001805246007279493, 0.0019089149864157662, 0.0018207480170531198, 0.001883440010715276, 0.0018147109949495643, 0.0018110479868482798, 0.0018148949893657118, 0.0018078930006595328, 0.0018724440014921129, 0.0018153239943785593, 0.00181249798333738, 0.0018118119915015996, 0.001801683014491573, 0.0018028780177701265, 0.0017964309954550117, 0.0018049810023512691, 0.0017914799973368645, 0.0018190959963249043, 0.0018131689867004752, 0.0018089810037054121, 0.0018103110051015392, 0.0018658659973880276, 0.0018089270015479997, 0.001800489000743255, 0.0023166379978647456, 0.002315570993232541, 0.002312314012669958, 0.0023139929835451767, 0.0023149050102801993, 0.0023156570096034557, 0.0023155530070653185, 0.002316289988812059, 0.0023193670058390126, 0.002311242002178915, 0.002316020996659063, 0.002343301981454715, 0.0023489309969590977, 0.0023416100011672825];[0.0014845980040263385, 0.0014436249912250787, 0.0014365560055011883, 0.0014406010013772175, 0.0014428879949264228, 0.0014594630047213286, 0.0014499459939543158, 0.0014551610074704513, 0.001446904003387317, 0.0014675830025225878, 0.0014562349970219657, 0.0014495619980152696, 0.0014399189967662096, 0.0014385519898496568, 0.0014351179997902364, 0.0014828020066488534, 0.0014309709949884564, 0.002429204003419727, 0.0014350650017149746, 0.0014254650013754144, 0.0014290760009316728, 0.0014261210017139092, 0.001418233005097136, 0.001413902995409444, 0.0014162810111884028, 0.001432782009942457, 0.001869738000095822, 0.001431051001418382, 0.0014354279992403463, 0.0014482910046353936, 0.001441724001779221, 0.001437949002138339, 0.0014327579992823303, 0.0014194779942044988, 0.0014160070131765679, 0.0018361319962423295, 0.0014259889867389575, 0.0014233489928301424, 0.0014178530109347776, 0.0014215029950719327, 0.0014198249991750345, 0.0014149499911582097, 0.0014196370029821992, 0.0014136509998934343, 0.001839412987465039, 0.0014323530049296096, 0.0014355909952428192, 0.0014324799994938076, 0.001448925002478063, 0.001472318996093236];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.0023110929905669764;0.0013263360015116632;;;0.5738998850004194;;;[0.002368036992265843, 0.002364054016652517, 0.002358773010200821, 0.002357998993829824, 0.002358581012231298, 0.0023686450003879145, 0.002357930992729962, 0.0023587870091432706, 0.002359165999223478, 0.0023576910025440156, 0.002357467994443141, 0.002358282989007421, 0.0023625790054211393, 0.002355449993046932, 0.002354994008783251, 0.002358498008106835, 0.002358634999836795, 0.0023579400003654882, 0.002359345991862938, 0.0023530390026280656, 0.002356835000682622, 0.00235613199765794, 0.0023550959886051714, 0.002355908989557065, 0.002367233013501391, 0.0023673079995205626, 0.002358984012971632, 0.0023593340010847896, 0.0023589419870404527, 0.0023620770080015063, 0.0023549340112367645, 0.002316827987669967, 0.002314832992851734, 0.0023164029989857227, 0.0023110929905669764, 0.0023145479935919866, 0.002315653007826768, 0.002315609992365353, 0.0023112100025173277, 0.0023140470002545044, 0.0023191669897641987, 0.002313313991180621, 0.002314568992005661, 0.002316143989446573, 0.002316250989679247, 0.002314596000360325, 0.002313468008651398, 0.002326526999240741, 0.0023205900070024654, 0.0023864679969847202];[0.001483568994444795, 0.0014690090029034764, 0.0014663979964097962, 0.0014275119901867583, 0.0014339610061142594, 0.0013813539990223944, 0.0014394229947356507, 0.0014453970070462674, 0.0013464749936247244, 0.0014293220010586083, 0.0014284659991972148, 0.0014476470096269622, 0.0014319299953058362, 0.0014232950052246451, 0.0014322869974421337, 0.0014440459926845506, 0.0014337479951791465, 0.0018412919889669865, 0.001437382001313381, 0.0014252020046114922, 0.0014260460011428222, 0.0014434040058404207, 0.0014185379986884072, 0.001411515986546874, 0.0014395399921340868, 0.0013314340030774474, 0.0017796229949453846, 0.001425882990588434, 0.0014278410089900717, 0.0013373000110732391, 0.0014210079971235245, 0.001347318000625819, 0.0014310129918158054, 0.00141875100962352, 0.0014344920055009425, 0.0017754869913915172, 0.0014122720021987334, 0.0014187279884936288, 0.0014303019997896627, 0.0014154639939079061, 0.001415842998540029, 0.0014439369988394901, 0.0013340029981918633, 0.0014199040015228093, 0.0017987460014410317, 0.0014132890064502135, 0.0014149880007607862, 0.0013263360015116632, 0.0014245329948607832, 0.00142062600934878];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv1_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 3, 32, 32)
Output size: (1, 75, 75)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.784e+18
  Optimized FLOP count:  2.560e+8
   Theoretical speedup:  1.087e+10
  Largest intermediate:  6.144e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv2_0.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 64, 14, 14)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.030e+17
  Optimized FLOP count:  3.657e+8
   Theoretical speedup:  5.550e+8
  Largest intermediate:  3.441e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/conv3_1.txt <==
Layer: Conv2d(96, 128, kernel_size=(3, 3), stride=(1, 1))
inputs size: (128, 96, 8, 8)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.043e+15
  Optimized FLOP count:  2.690e+8
   Theoretical speedup:  1.132e+7
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.0
conv2.0
conv3.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/cifar10_3c3d_input_shape_3_32_32_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.0;0.0024109879886964336;0.0008591030054958537;;;0.3563281980348443;;;[0.003236199001548812, 0.0032348829990951344, 0.0032275759876938537, 0.0032277900172630325, 0.003220170008717105, 0.0032206890027737245, 0.003221255014068447, 0.003221675011445768, 0.003220179001800716, 0.0032179429981624708, 0.0032205389870796353, 0.003223925014026463, 0.0032612310023978353, 0.003281396013335325, 0.003282540012151003, 0.0032848979899426922, 0.003281108001829125, 0.003283047000877559, 0.0032827289978740737, 0.0032820200140122324, 0.0032816109887789935, 0.003280735996668227, 0.0032829410047270358, 0.003279775002738461, 0.0032845520036062226, 0.0032796710002003238, 0.0032794979924801737, 0.0032802809873828664, 0.003286240011220798, 0.0032797109888633713, 0.0032856229954632, 0.002411922992905602, 0.002425036989734508, 0.0024139540182659402, 0.0024148799857357517, 0.002414104004856199, 0.0024144670023815706, 0.0024245149979833513, 0.0024151469842763618, 0.0024109879886964336, 0.002420421995338984, 0.0024146760115399957, 0.0024155939900083467, 0.00241313899459783, 0.0024184450012398884, 0.0024149979872163385, 0.002417089999653399, 0.0024114479892887175, 0.0024139919987646863, 0.002411885012406856];[0.0009223640081472695, 0.0009009060013340786, 0.0008907699957489967, 0.0008926240116124973, 0.0012053099926561117, 0.0008762140059843659, 0.0008814999891910702, 0.0008749650005484, 0.000875508994795382, 0.0008988679910544306, 0.0008823950047371909, 0.0008751459972700104, 0.0008857739885570481, 0.0008740530029172078, 0.0008743450016481802, 0.0008703859930392355, 0.000872256001457572, 0.0008689490059623495, 0.0008670230017742142, 0.0008797350019449368, 0.0008659930026624352, 0.0008610969962319359, 0.0008794850000413135, 0.0008673900010762736, 0.0008640129963168874, 0.000862209009937942, 0.0008747249958105385, 0.0008691289986018091, 0.0008658599981572479, 0.0008781030046520755, 0.000872354008606635, 0.000863249006215483, 0.0008620860025985166, 0.0008649419905850664, 0.0008677709993207827, 0.0008708270033821464, 0.000876103003975004, 0.0008591030054958537, 0.0008622839959571138, 0.0008854870102368295, 0.0009100349998334423, 0.0008679210004629567, 0.0008645909983897582, 0.0008855619962560013, 0.0008684460044605657, 0.0008646600035717711, 0.0008812339947326109, 0.0008658439910504967, 0.000864316985826008, 0.0008643869950901717];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.0;0.0017533259961055592;0.0012942850007675588;;;0.7381884507743511;;;[0.0017951549962162971, 0.0017805039969971403, 0.0017583680019015446, 0.0018443869921611622, 0.0017853930039564148, 0.0017692179972073063, 0.0017765819939086214, 0.001782770996214822, 0.0017629070061957464, 0.0017770360136637464, 0.0017533259961055592, 0.001758458005497232, 0.0017803179944166914, 0.001780799007974565, 0.0017623360035941005, 0.0018414160003885627, 0.0017820880020735785, 0.0017662039899732918, 0.0017585480090929195, 0.0017575459933141246, 0.0017931990005308762, 0.00247757499164436, 0.001822232996346429, 0.0017736930021783337, 0.0018145399953937158, 0.0017762130009941757, 0.0017747230012901127, 0.0017636949924053624, 0.0017648210050538182, 0.0018100549932569265, 0.0017762369971023872, 0.0017710659885779023, 0.001778870981070213, 0.001768048998201266, 0.0017703260091366246, 0.002255060011520982, 0.002258164997329004, 0.0022583039972232655, 0.0022620879899477586, 0.002260666005895473, 0.0022562469966942444, 0.002251896003144793, 0.002253850005217828, 0.002254929000628181, 0.0022560989891644567, 0.002265820003231056, 0.002287161987624131, 0.0022778709972044453, 0.0022811429953435436, 0.0022894370049471036];[0.0014376219914993271, 0.0014215839910320938, 0.0014321819908218458, 0.0014080919936532155, 0.0014051030011614785, 0.0014163229934638366, 0.0014044060080777854, 0.0014077250089030713, 0.0013887090026400983, 0.0013760139991063625, 0.0013971389998914674, 0.001381284004310146, 0.0013985279947519302, 0.0012942850007675588, 0.0013867180095985532, 0.0013835480058332905, 0.0013915140007156879, 0.0018120869935955852, 0.001397408006596379, 0.0013953440065961331, 0.001402168010827154, 0.0013763299939455464, 0.0013925129896961153, 0.0013828560040565208, 0.0014012120082043111, 0.0014109960029600188, 0.0018063780007651076, 0.0013853599957656115, 0.0013951110013294965, 0.0013749390054726973, 0.001385266994475387, 0.001382836009724997, 0.0013856459991075099, 0.0013770069926977158, 0.001372373997583054, 0.0017960580007638782, 0.0013816680002491921, 0.0013741759903496131, 0.0013726129982387647, 0.0013727350014960393, 0.0013826859940309078, 0.001390290999552235, 0.0014001679955981672, 0.001452233991585672, 0.0018344620038988069, 0.0014190939982654527, 0.0014071319892536849, 0.0014084889990044758, 0.001405463000992313, 0.0014090539916651323];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv3.1;0.002370312999119051;0.0014573099906556308;;;0.6148175330419459;;;[0.0024232020077761263, 0.0023770550033077598, 0.0023741710028843954, 0.0023768009996274486, 0.0023748739913571626, 0.0023766539961798117, 0.0023713250120636076, 0.002374133007833734, 0.0023752559936838225, 0.0023852100130170584, 0.0023754560097586364, 0.0023762320051901042, 0.002405426013865508, 0.002379942001425661, 0.002377066994085908, 0.002379235011176206, 0.002374655014136806, 0.0023741919867461547, 0.0023793770087650046, 0.0023727780062472448, 0.0023736230068607256, 0.0023748620005790144, 0.002381682992563583, 0.0023818019981263205, 0.0023738210002193227, 0.0024062229931587353, 0.0023761930060572922, 0.002374006013269536, 0.002370312999119051, 0.0023730860120849684, 0.0023723799968138337, 0.0023826039978303015, 0.002374607982346788, 0.0023740500037092716, 0.0023731139954179525, 0.002373928015003912, 0.0023764490033499897, 0.002404071987257339, 0.002371540991589427, 0.0023723089834675193, 0.0029081079992465675, 0.0023776530142640695, 0.0023747090017423034, 0.002380131001700647, 0.0023789719998603687, 0.002385483996476978, 0.0023790120176272467, 0.0023778279864927754, 0.0024062709853751585, 0.0023797739995643497];[0.0016055689920904115, 0.0015996449947124347, 0.0015733000036561862, 0.0015876950055826455, 0.001570901004015468, 0.0015791900077601895, 0.0015794729988556355, 0.0016516519972356036, 0.0016528100095456466, 0.0016100719949463382, 0.0015845860034460202, 0.001484267006162554, 0.001570205989992246, 0.0015680649958085269, 0.0014717040030518547, 0.0015638180047972128, 0.001472873002057895, 0.001975965002202429, 0.0016069060075096786, 0.0015905829932307824, 0.0015731500025140122, 0.0015759289963170886, 0.0015943030011840165, 0.0015743389958515763, 0.0015950109955156222, 0.0015665870014345273, 0.002007447008509189, 0.0015769669989822432, 0.001576973998453468, 0.0015832810022402555, 0.0015644450031686574, 0.001578265000716783, 0.0015672599984100088, 0.0015641679929103702, 0.0015645520034013316, 0.0019605099951149896, 0.0016221909900195897, 0.0015937400021357462, 0.0015876460092840716, 0.001573646004544571, 0.0015915870026219636, 0.0015856960089877248, 0.001590321000549011, 0.0015585320070385933, 0.001967189004062675, 0.0014573099906556308, 0.0015680899959988892, 0.0015685710095567629, 0.001569169995491393, 0.001560372009407729];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.0.block.0, features.1.1.block.0, features.1.2.block.0
features.2.1
features.3.0.block.0, features.3.1.block.0, features.3.2.block.0
features.4.1
features.5.0.block.0, features.5.1.block.0, features.5.2.block.0, features.5.3.block.0, features.5.4.block.0, features.5.5.block.0, features.5.6.block.0, features.5.7.block.0, features.5.8.block.0, features.5.9.block.0, features.5.10.block.0, features.5.11.block.0, features.5.12.block.0, features.5.13.block.0, features.5.14.block.0, features.5.15.block.0, features.5.16.block.0, features.5.17.block.0, features.5.18.block.0, features.5.19.block.0, features.5.20.block.0, features.5.21.block.0, features.5.22.block.0, features.5.23.block.0, features.5.24.block.0, features.5.25.block.0, features.5.26.block.0
features.6.1
features.7.0.block.0, features.7.1.block.0, features.7.2.block.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 128, kernel_size=(4, 4), stride=(4, 4))
inputs size: (32, 3, 256, 256)
Output size: (1, 48, 48)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.188e+22
  Optimized FLOP count:  6.543e+9
   Theoretical speedup:  4.872e+12
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_1_0_block_0.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=128)
inputs size: (32, 128, 64, 64)
Output size: (128, 49, 49)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.661e+22
  Optimized FLOP count:  2.248e+10
   Theoretical speedup:  7.388e+11
  Largest intermediate:  2.569e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       nsigy,ahy->nsiga          uxf,vjb,siqfb,nsiga->ignaquv
   8              0   nsiga,siqfb->nigaqfb              uxf,vjb,nigaqfb->ignaquv
   6              0          vjb,uxf->vbuf                 nigaqfb,vbuf->ignaquv
   9           TDOT  vbuf,nigaqfb->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_2_1.txt <==
Layer: Conv2d(128, 256, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 128, 64, 64)
Output size: (1, 512, 512)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.854e+20
  Optimized FLOP count:  4.446e+9
   Theoretical speedup:  1.992e+11
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_3_0_block_0.txt <==
Layer: Conv2d(256, 256, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=256)
inputs size: (32, 256, 32, 32)
Output size: (256, 49, 49)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.298e+20
  Optimized FLOP count:  6.764e+9
   Theoretical speedup:  1.918e+10
  Largest intermediate:  1.285e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       nsigy,ahy->nsiga          uxf,vjb,siqfb,nsiga->ignaquv
   8              0   nsiga,siqfb->nigaqfb              uxf,vjb,nigaqfb->ignaquv
   6              0          vjb,uxf->vbuf                 nigaqfb,vbuf->ignaquv
   9           TDOT  vbuf,nigaqfb->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_4_1.txt <==
Layer: Conv2d(256, 512, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 256, 32, 32)
Output size: (1, 1024, 1024)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.384e+19
  Optimized FLOP count:  1.208e+9
   Theoretical speedup:  1.145e+10
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_5_0_block_0.txt <==
Layer: Conv2d(512, 512, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=512)
inputs size: (32, 512, 16, 16)
Output size: (512, 49, 49)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.014e+18
  Optimized FLOP count:  2.397e+9
   Theoretical speedup:  4.228e+8
  Largest intermediate:  6.423e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       nsigy,ahy->nsiga          uxf,vjb,siqfb,nsiga->ignaquv
   8              0   nsiga,siqfb->nigaqfb              uxf,vjb,nigaqfb->ignaquv
   6              0          vjb,uxf->vbuf                 nigaqfb,vbuf->ignaquv
   9           TDOT  vbuf,nigaqfb->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_6_1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 512, 16, 16)
Output size: (1, 2048, 2048)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  5.704e+8
   Theoretical speedup:  3.790e+8
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/features_7_0_block_0.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=1024)
inputs size: (32, 1024, 8, 8)
Output size: (1024, 49, 49)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.920e+15
  Optimized FLOP count:  1.038e+9
   Theoretical speedup:  7.629e+6
  Largest intermediate:  2.459e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;3135.31640625;0.0;;;;;;[3135.83984375, 3135.765625, 3135.38671875, 3135.49609375, 3135.50390625, 3135.8046875, 3135.96484375, 3136.00390625, 3136.00390625, 3135.78515625, 3135.7578125, 3136.00390625, 3136.00390625, 3135.68359375, 3135.39453125, 3135.8359375, 3135.59375, 3135.75, 3135.5234375, 3135.7890625, 3135.6484375, 3135.703125, 3135.6484375, 3136.00390625, 3136.00390625, 3135.7578125, 3135.34375, 3135.91796875, 3135.33203125, 3135.6328125, 3135.71875, 3135.515625, 3135.7109375, 3135.5703125, 3135.875, 3135.31640625, 3135.75390625, 3135.70703125, 3135.5390625, 3135.41015625, 3135.5703125, 3135.5546875, 3135.6484375, 3135.7890625, 3135.5234375, 3135.7421875, 3135.57421875, 3135.37109375, 3135.7109375, 3135.6796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 64.00390625, 0.0, 0.0, 0.0, 0.0, 0.0, 64.00390625, 0.0, 0.0, 0.0, 0.0, 64.00390625, 0.0, 64.00390625, 63.9921875, 0.0, 64.00390625, 64.00390625, 0.0, 64.00390625, 64.0, 0.0, 64.0, 64.00390625, 0.0, 0.0, 0.0, 0.0, 64.00390625, 0.0, 0.0, 61.74609375, 64.00390625, 0.0, 0.0, 63.98828125, 0.0, 63.96875, 0.0, 0.0, 64.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;1567.84375;0.0;;;;;;[1567.9765625, 1568.00390625, 1567.8984375, 1567.90625, 1567.93359375, 1567.9375, 1567.9921875, 1567.90234375, 1567.96484375, 1567.94921875, 1567.93359375, 1567.9375, 1567.99609375, 1567.9609375, 1567.98828125, 1567.890625, 1567.90625, 1567.9140625, 1568.00390625, 1568.00390625, 1568.00390625, 1567.95703125, 1567.875, 1568.00390625, 1567.84375, 1567.87890625, 1568.00390625, 1567.98046875, 1567.9375, 1567.921875, 1567.984375, 1568.00390625, 1568.00390625, 1567.9375, 1568.00390625, 1567.90625, 1567.8984375, 1567.90625, 1567.953125, 1567.9375, 1567.97265625, 1567.953125, 1567.9375, 1567.921875, 1567.98046875, 1567.953125, 1567.890625, 1567.9609375, 1567.9375, 1567.96875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;784.00390625;0.0;;;;;;[784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;392.00390625;0.0;;;;;;[392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.0.block.0, features.1.1.block.0, features.1.2.block.0
features.2.1
features.3.0.block.0, features.3.1.block.0, features.3.2.block.0
features.4.1
features.5.0.block.0, features.5.1.block.0, features.5.2.block.0, features.5.3.block.0, features.5.4.block.0, features.5.5.block.0, features.5.6.block.0, features.5.7.block.0, features.5.8.block.0, features.5.9.block.0, features.5.10.block.0, features.5.11.block.0, features.5.12.block.0, features.5.13.block.0, features.5.14.block.0, features.5.15.block.0, features.5.16.block.0, features.5.17.block.0, features.5.18.block.0, features.5.19.block.0, features.5.20.block.0, features.5.21.block.0, features.5.22.block.0, features.5.23.block.0, features.5.24.block.0, features.5.25.block.0, features.5.26.block.0
features.6.1
features.7.0.block.0, features.7.1.block.0, features.7.2.block.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 128, kernel_size=(4, 4), stride=(4, 4))
inputs size: (32, 3, 256, 256)
Output size: (1, 48, 48)
---
  Complete contraction:  sgrlyz,sqfdbo->glzqdo
         Naive scaling:  11
     Optimized scaling:  11
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  2.474e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.304e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
  11              0  sqfdbo,sgrlyz->glzqdo                        glzqdo->glzqdo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_0_block_0.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=128)
inputs size: (32, 128, 64, 64)
Output size: (128, 49, 49)
---
  Complete contraction:  siry,nwr,ahy,uxf,vjb,sifb->inauv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  1.661e+22
  Optimized FLOP count:  2.248e+10
   Theoretical speedup:  7.388e+11
  Largest intermediate:  2.569e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,siry->nsiy          ahy,uxf,vjb,sifb,nsiy->inauv
   6              0         nsiy,ahy->nsia              uxf,vjb,sifb,nsia->inauv
   6              0       nsia,sifb->niafb                  uxf,vjb,niafb->inauv
   6              0          vjb,uxf->vbuf                     niafb,vbuf->inauv
   7           TDOT      vbuf,niafb->inauv                          inauv->inauv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_1.txt <==
Layer: Conv2d(128, 256, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 128, 64, 64)
Output size: (1, 512, 512)
---
  Complete contraction:  sgrlyz,sqfdbo->glzqdo
         Naive scaling:  11
     Optimized scaling:  11
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
  11              0  sqfdbo,sgrlyz->glzqdo                        glzqdo->glzqdo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_0_block_0.txt <==
Layer: Conv2d(256, 256, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=256)
inputs size: (32, 256, 32, 32)
Output size: (256, 49, 49)
---
  Complete contraction:  siry,nwr,ahy,uxf,vjb,sifb->inauv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  1.298e+20
  Optimized FLOP count:  6.764e+9
   Theoretical speedup:  1.918e+10
  Largest intermediate:  1.285e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,siry->nsiy          ahy,uxf,vjb,sifb,nsiy->inauv
   6              0         nsiy,ahy->nsia              uxf,vjb,sifb,nsia->inauv
   6              0       nsia,sifb->niafb                  uxf,vjb,niafb->inauv
   6              0          vjb,uxf->vbuf                     niafb,vbuf->inauv
   7           TDOT      vbuf,niafb->inauv                          inauv->inauv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_1.txt <==
Layer: Conv2d(256, 512, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 256, 32, 32)
Output size: (1, 1024, 1024)
---
  Complete contraction:  sgrlyz,sqfdbo->glzqdo
         Naive scaling:  11
     Optimized scaling:  11
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
  11              0  sqfdbo,sgrlyz->glzqdo                        glzqdo->glzqdo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_0_block_0.txt <==
Layer: Conv2d(512, 512, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=512)
inputs size: (32, 512, 16, 16)
Output size: (512, 49, 49)
---
  Complete contraction:  siry,nwr,ahy,uxf,vjb,sifb->inauv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  1.014e+18
  Optimized FLOP count:  2.397e+9
   Theoretical speedup:  4.228e+8
  Largest intermediate:  6.423e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,siry->nsiy          ahy,uxf,vjb,sifb,nsiy->inauv
   6              0         nsiy,ahy->nsia              uxf,vjb,sifb,nsia->inauv
   6              0       nsia,sifb->niafb                  uxf,vjb,niafb->inauv
   6              0          vjb,uxf->vbuf                     niafb,vbuf->inauv
   7           TDOT      vbuf,niafb->inauv                          inauv->inauv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_6_1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(2, 2), stride=(2, 2))
inputs size: (32, 512, 16, 16)
Output size: (1, 2048, 2048)
---
  Complete contraction:  sgrlyz,sqfdbo->glzqdo
         Naive scaling:  11
     Optimized scaling:  11
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
  11              0  sqfdbo,sgrlyz->glzqdo                        glzqdo->glzqdo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_0_block_0.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(7, 7), stride=(1, 1), padding=(3, 3), groups=1024)
inputs size: (32, 1024, 8, 8)
Output size: (1024, 49, 49)
---
  Complete contraction:  siry,nwr,ahy,uxf,vjb,sifb->inauv
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  7.920e+15
  Optimized FLOP count:  1.038e+9
   Theoretical speedup:  7.629e+6
  Largest intermediate:  2.459e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,siry->nsiy          ahy,uxf,vjb,sifb,nsiy->inauv
   6              0         sifb,uxf->sibu              ahy,vjb,nsiy,sibu->inauv
   6              0         nsiy,ahy->nsia                  vjb,sibu,nsia->inauv
   6              0         sibu,vjb->siuv                      nsia,siuv->inauv
   6              0       siuv,nsia->inauv                          inauv->inauv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;3135.16015625;0.0;;;;;;[3135.5859375, 3135.6796875, 3135.5625, 3135.6015625, 3135.8828125, 3135.54296875, 3135.390625, 3135.796875, 3136.00390625, 3135.69921875, 3135.5625, 3135.16015625, 3136.00390625, 3135.74609375, 3136.00390625, 3135.71875, 3136.00390625, 3136.00390625, 3135.39453125, 3135.6875, 3135.5703125, 3135.58203125, 3135.5, 3135.93359375, 3135.44140625, 3135.4921875, 3135.61328125, 3135.3359375, 3135.6796875, 3135.79296875, 3135.38671875, 3135.51171875, 3135.42578125, 3135.84765625, 3135.67578125, 3135.65234375, 3135.73828125, 3135.515625, 3135.56640625, 3135.78125, 3135.58203125, 3135.75, 3135.8828125, 3135.5546875, 3135.69921875, 3135.7265625, 3135.64453125, 3135.8359375, 3135.75390625, 3135.546875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;1567.8046875;0.0;;;;;;[1567.953125, 1567.90234375, 1567.90625, 1567.95703125, 1567.953125, 1567.92578125, 1567.97265625, 1567.94140625, 1567.84765625, 1567.93359375, 1568.00390625, 1567.9453125, 1567.87109375, 1567.9453125, 1567.9453125, 1567.99609375, 1567.875, 1567.91796875, 1567.86328125, 1567.94140625, 1567.98828125, 1567.94921875, 1567.9296875, 1567.9609375, 1567.9921875, 1567.9375, 1567.9609375, 1567.8046875, 1567.859375, 1567.95703125, 1567.9296875, 1567.91015625, 1567.96484375, 1568.00390625, 1568.00390625, 1567.94140625, 1567.86328125, 1567.88671875, 1567.87890625, 1567.9375, 1567.9453125, 1567.8828125, 1567.875, 1567.95703125, 1568.00390625, 1567.89453125, 1567.9765625, 1567.9609375, 1567.9296875, 1567.91796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;784.00390625;0.0;;;;;;[784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625, 784.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;392.00390625;0.0;;;;;;[392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625, 392.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0010202729608863592;0.001719671068713069;;;1.6855009734053028;;;[0.001031859079375863, 0.0010290530044585466, 0.0010261209681630135, 0.001028347061946988, 0.0010269090998917818, 0.001020296011120081, 0.001046250108629465, 0.0010216289665549994, 0.0010370220988988876, 0.0010244990698993206, 0.0010253679938614368, 0.0010335489641875029, 0.0010318881832063198, 0.0010221470147371292, 0.00105566019192338, 0.001030537998303771, 0.0010257510002702475, 0.0010221470147371292, 0.0012187352403998375, 0.0010266350582242012, 0.0010252920910716057, 0.0010269100312143564, 0.0010377548169344664, 0.0010233339853584766, 0.0010219588875770569, 0.0010233449283987284, 0.0010248830076307058, 0.0010204729624092579, 0.0010256068781018257, 0.0010300229769200087, 0.0010225409641861916, 0.001024177996441722, 0.001026816200464964, 0.0010314991232007742, 0.0010202790144830942, 0.0010211868211627007, 0.0010238008107990026, 0.0010234841611236334, 0.0010202729608863592, 0.001022969139739871, 0.0010235649533569813, 0.0010247461032122374, 0.00102653494104743, 0.001034454209730029, 0.0010275491513311863, 0.0010285391472280025, 0.0010262608993798494, 0.0010223579593002796, 0.001030252082273364, 0.0010246478486806154];[0.001737522892653942, 0.001726752147078514, 0.0017333701252937317, 0.0017294229473918676, 0.001732001081109047, 0.0017265710048377514, 0.0017301230691373348, 0.0017230368684977293, 0.002069630892947316, 0.001719671068713069, 0.0017419529613107443, 0.001720187021419406, 0.0017309777904301882, 0.0017258990556001663, 0.0017311179544776678, 0.0017282688058912754, 0.0017341440543532372, 0.0017307051457464695, 0.0017334551084786654, 0.001735449070110917, 0.001735073048621416, 0.0020693629048764706, 0.0017358430195599794, 0.0017237369902431965, 0.0017576559912413359, 0.0017226501367986202, 0.0017374129965901375, 0.001724029192700982, 0.0017408428248018026, 0.0017249519005417824, 0.0017395701725035906, 0.0017310199327766895, 0.0017325018998235464, 0.0017430440057069063, 0.0021355380304157734, 0.0017266678623855114, 0.0017371510621160269, 0.0017232450190931559, 0.0017330581322312355, 0.001728719100356102, 0.001732229022309184, 0.0017218969296664, 0.0017391520086675882, 0.0017279759049415588, 0.0017364700324833393, 0.001730248099192977, 0.0017324208747595549, 0.0017263658810406923, 0.001743654953315854, 0.001720696920529008];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.04405302880331874;0.015332794049754739;;;0.34805311839533815;;;[0.04490610980428755, 0.044911839766427875, 0.04493142920546234, 0.044969841139391065, 0.04495022422634065, 0.044959664111956954, 0.04477012506686151, 0.0448105139657855, 0.04429539106786251, 0.04431999288499355, 0.04422234301455319, 0.04410605505108833, 0.04414881416596472, 0.0441022957675159, 0.044126850785687566, 0.044079768005758524, 0.04407345992513001, 0.04409911506809294, 0.04408987890928984, 0.044103155145421624, 0.04410255094990134, 0.04413489508442581, 0.04408094915561378, 0.04412519303150475, 0.04409577930346131, 0.04408974293619394, 0.044094552053138614, 0.04410044406540692, 0.04411481600254774, 0.04411215614527464, 0.044087475864216685, 0.04409191315062344, 0.04409251897595823, 0.044137202901765704, 0.04409170709550381, 0.044114869087934494, 0.0440598507411778, 0.044094308046624064, 0.04411542369052768, 0.044127338798716664, 0.04405302880331874, 0.044248539954423904, 0.044104523956775665, 0.044115602038800716, 0.04408423020504415, 0.044120294973254204, 0.04412058601155877, 0.04408996389247477, 0.044144690968096256, 0.044091237941756845];[0.015423929085955024, 0.015607897192239761, 0.015398747054859996, 0.015417726011946797, 0.015458656940609217, 0.015332794049754739, 0.015399345895275474, 0.015449675032868981, 0.015572685981169343, 0.016053613042458892, 0.015501708025112748, 0.01581958495080471, 0.015911276917904615, 0.015844789100810885, 0.01589986402541399, 0.015663704834878445, 0.015823689987882972, 0.015892555937170982, 0.01579549489542842, 0.0157744730822742, 0.01601093402132392, 0.015995453111827374, 0.01606720103882253, 0.01624318608082831, 0.01608088705688715, 0.016588410828262568, 0.016722413944080472, 0.01656741206534207, 0.01656205882318318, 0.01691681193187833, 0.016866334015503526, 0.016568888910114765, 0.01726072793826461, 0.017017384059727192, 0.01696414896287024, 0.016966084018349648, 0.017082167090848088, 0.016600820003077388, 0.01688183704391122, 0.01717634522356093, 0.016781234880909324, 0.01673286408185959, 0.016775096068158746, 0.016718670027330518, 0.01668253494426608, 0.016906721983104944, 0.016585350036621094, 0.01690101600252092, 0.01682966691441834, 0.016658278182148933];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.001985562965273857;0.003796237986534834;;;1.9119202225909975;;;[0.0027976389974355698, 0.0019931618589907885, 0.0020058259833604097, 0.0020105179864913225, 0.001985562965273857, 0.0019927078392356634, 0.001994895050302148, 0.0021150880493223667, 0.0019937828183174133, 0.002002769848331809, 0.0019961411599069834, 0.0020030790474265814, 0.001992912031710148, 0.0020043952390551567, 0.0019915439188480377, 0.001992977922782302, 0.0019909199327230453, 0.0019967639818787575, 0.001986925955861807, 0.001991594908758998, 0.0019958000630140305, 0.0020036769565194845, 0.001994404010474682, 0.001995423808693886, 0.001996011007577181, 0.00199189898557961, 0.0019900950137525797, 0.0020045649725943804, 0.0019959912169724703, 0.001994282938539982, 0.001988197909668088, 0.0019965770188719034, 0.001998821971938014, 0.0020049489103257656, 0.002004304900765419, 0.001993717858567834, 0.0019915096927434206, 0.001992640784010291, 0.0019905390217900276, 0.0019941681530326605, 0.0019895900040864944, 0.0020134069491177797, 0.001988765085116029, 0.002001744695007801, 0.001996014965698123, 0.002001596847549081, 0.001991405850276351, 0.0020006978884339333, 0.0019920077174901962, 0.0020017519127577543];[0.0038186311721801758, 0.0038059737998992205, 0.003824991174042225, 0.0038255080580711365, 0.0038044359534978867, 0.0037982319481670856, 0.003809225047007203, 0.0038018228951841593, 0.003803602885454893, 0.0037983290385454893, 0.003800485050305724, 0.0038067970890551805, 0.003802194958552718, 0.003801175858825445, 0.0038154530338943005, 0.00380955683067441, 0.0038002380169928074, 0.0038111379835754633, 0.0038034229073673487, 0.003796342993155122, 0.0038008298724889755, 0.003803691128268838, 0.003798738121986389, 0.0038108581211417913, 0.0037978070322424173, 0.003800713922828436, 0.0038205089513212442, 0.0037987700197845697, 0.00380136095918715, 0.0037973520811647177, 0.0038052531890571117, 0.0037985469680279493, 0.00380490580573678, 0.0038013930898159742, 0.0038053931202739477, 0.0038048739079385996, 0.0038025600370019674, 0.003801885060966015, 0.0038183629512786865, 0.0038142309058457613, 0.0038007788825780153, 0.003804856911301613, 0.0038156569935381413, 0.0038057081401348114, 0.0037996990140527487, 0.0038076271302998066, 0.0038017549086362123, 0.003796237986534834, 0.0037991818971931934, 0.0038112869951874018];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.022241367027163506;0.00821399805136025;;;0.3693117442524305;;;[0.02312853606417775, 0.023135118186473846, 0.023122131126001477, 0.023101438069716096, 0.02315503521822393, 0.02313081594184041, 0.023125670850276947, 0.02315559098497033, 0.023105390835553408, 0.02307742601260543, 0.02306200610473752, 0.02306655701249838, 0.023018107982352376, 0.022996589075773954, 0.02299674111418426, 0.02268598019145429, 0.022709125885739923, 0.02270735800266266, 0.02241228800266981, 0.022418698063120246, 0.022420433117076755, 0.022331173066049814, 0.022292979061603546, 0.022335686953738332, 0.0222924358677119, 0.022294451016932726, 0.022304861806333065, 0.022352793952450156, 0.022286630934104323, 0.022362393094226718, 0.022284607868641615, 0.022308611078187823, 0.022286162013188004, 0.02228711429052055, 0.022302966099232435, 0.022295989096164703, 0.02229690714739263, 0.022314083063974977, 0.022342402720823884, 0.022316829999908805, 0.02233000611886382, 0.022330451989546418, 0.022375077242031693, 0.022289126180112362, 0.022346036043018103, 0.02231830800883472, 0.022266050102189183, 0.022272805217653513, 0.022241367027163506, 0.022279320983216166];[0.008240052033215761, 0.008222247008234262, 0.008232649881392717, 0.008233110886067152, 0.008229314116761088, 0.008254538057371974, 0.008222374832257628, 0.008217245107516646, 0.008226020028814673, 0.00821401015855372, 0.008229099912568927, 0.008222894044592977, 0.00822581397369504, 0.008246903074905276, 0.008231702027842402, 0.008222637930884957, 0.008232538122683764, 0.008238038048148155, 0.008261217968538404, 0.00821399805136025, 0.008278100052848458, 0.0082616051658988, 0.00824766792356968, 0.008272292092442513, 0.008267635013908148, 0.00828965986147523, 0.008307944983243942, 0.008284359006211162, 0.00830567185766995, 0.008320821914821863, 0.00834028678946197, 0.00835213903337717, 0.008365840883925557, 0.008344290079548955, 0.008355245925486088, 0.008393474156036973, 0.008394479053094983, 0.008340520085766912, 0.008410097099840641, 0.008409424917772412, 0.008455523988232017, 0.00846355501562357, 0.008475035894662142, 0.008472527842968702, 0.008540657814592123, 0.008517788955941796, 0.00856139394454658, 0.008573718834668398, 0.008585880976170301, 0.008645436028018594];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.001207452965900302;0.0023219939321279526;;;1.9230512472977577;;;[0.0012379239778965712, 0.0012516470160335302, 0.001218120101839304, 0.0012130830436944962, 0.001212150091305375, 0.001216270960867405, 0.0012126658111810684, 0.0012250221334397793, 0.001215873984619975, 0.0012140139006078243, 0.0012290908489376307, 0.0012250058352947235, 0.0012169580440968275, 0.001207452965900302, 0.0012134399730712175, 0.0012105191126465797, 0.0012095770798623562, 0.0012178111355751753, 0.0012147671077400446, 0.0012154218275099993, 0.001218270044773817, 0.0012194991577416658, 0.0012650680728256702, 0.0012189827393740416, 0.001214316114783287, 0.001207913039252162, 0.0012252479791641235, 0.0012184660881757736, 0.0012133328709751368, 0.00122919213026762, 0.0012241939548403025, 0.0012123039923608303, 0.0012278540525585413, 0.0012224807869642973, 0.001251925015822053, 0.001211273018270731, 0.001227252883836627, 0.0012287688441574574, 0.0012236100155860186, 0.0012137661688029766, 0.0012112450785934925, 0.00123124779202044, 0.0012706681154668331, 0.0012164309155195951, 0.001227936940267682, 0.0012207238469272852, 0.001255704089999199, 0.001218633260577917, 0.0012137177400290966, 0.0012346948496997356];[0.0023219939321279526, 0.0023496029898524284, 0.002344622043892741, 0.0023459410294890404, 0.002347735920920968, 0.0023550509940832853, 0.00235313200391829, 0.002357298042625189, 0.002365892054513097, 0.002342456951737404, 0.0023446129634976387, 0.0023432630114257336, 0.0023443708196282387, 0.002356044016778469, 0.0023559890687465668, 0.002358939964324236, 0.0023596989922225475, 0.0023501648101955652, 0.002351689152419567, 0.0023458371870219707, 0.0023505280259996653, 0.0023563168942928314, 0.0023482930846512318, 0.002348952926695347, 0.0023508090525865555, 0.0023456451017409563, 0.002341069048270583, 0.002347316825762391, 0.002349616028368473, 0.0023448169231414795, 0.0023644620086997747, 0.002360807964578271, 0.0023514211643487215, 0.0023464870173484087, 0.0023699840530753136, 0.002345120068639517, 0.002350328955799341, 0.0023432390298694372, 0.0023512730840593576, 0.0023448620922863483, 0.002362102037295699, 0.0027554240077733994, 0.0023496728390455246, 0.002350729890167713, 0.002345619024708867, 0.0023450038861483335, 0.0023606240283697844, 0.0023554780054837465, 0.0023417449556291103, 0.0023624480236321688];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.01182365301065147;0.004617851926013827;;;0.3905605079795376;;;[0.012409351067617536, 0.012392292032018304, 0.012389234732836485, 0.012390421936288476, 0.012377406004816294, 0.012294433079659939, 0.012310523772612214, 0.012296174885705113, 0.012280739145353436, 0.01228654501028359, 0.012293684994801879, 0.012280205963179469, 0.01229090802371502, 0.01227325084619224, 0.012264545075595379, 0.012274737004190683, 0.012282585026696324, 0.012291755061596632, 0.012277207104489207, 0.012301593087613583, 0.012261837953701615, 0.01224652398377657, 0.012228429783135653, 0.012297790963202715, 0.012170931091532111, 0.012185395928099751, 0.012206296203657985, 0.012133332900702953, 0.012174280127510428, 0.012158588971942663, 0.012140667997300625, 0.01212480803951621, 0.012145442189648747, 0.012133734999224544, 0.012119323946535587, 0.012148721143603325, 0.012053403072059155, 0.012009938945993781, 0.012013796251267195, 0.011989044025540352, 0.01185819273814559, 0.011858199024572968, 0.011824317974969745, 0.011837091064080596, 0.011832572054117918, 0.011846598936244845, 0.011839058017358184, 0.01182365301065147, 0.011846981011331081, 0.01184238400310278];[0.004711706889793277, 0.004626024980098009, 0.0046619081404060125, 0.004656597971916199, 0.004661292070522904, 0.004636190133169293, 0.004648377187550068, 0.004652306204661727, 0.004642185056582093, 0.0046499939635396, 0.004659630125388503, 0.0046268359292298555, 0.004657210083678365, 0.004641317995265126, 0.004674508003517985, 0.004629059927538037, 0.004681896883994341, 0.004635571036487818, 0.004656402859836817, 0.004617851926013827, 0.004647594876587391, 0.0046380499843508005, 0.004641341976821423, 0.00466511189006269, 0.004655847093090415, 0.004639629041776061, 0.004644111962988973, 0.004634872078895569, 0.005139635875821114, 0.004648890811949968, 0.004646067041903734, 0.004655775148421526, 0.004666171036660671, 0.004684800049290061, 0.00467571010813117, 0.004676520125940442, 0.0047026099637150764, 0.004672449082136154, 0.004682861035689712, 0.004683945793658495, 0.00468816002830863, 0.004656428936868906, 0.004681183956563473, 0.005130276083946228, 0.004697412019595504, 0.004686759086325765, 0.004698948934674263, 0.004694431088864803, 0.004702663980424404, 0.004675128031522036];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0011030079331248999;0.0013988069258630276;;;1.2681748551890357;;;[0.0011080189142376184, 0.0011072531342506409, 0.0011100128758698702, 0.0011217962019145489, 0.0011199689470231533, 0.0011157430708408356, 0.0011241768952459097, 0.001119375927373767, 0.001124227186664939, 0.0011186851188540459, 0.001121231820434332, 0.0011199067812412977, 0.0011201899033039808, 0.0011115199886262417, 0.0011158650740981102, 0.0011347157415002584, 0.0011326768435537815, 0.001113001024350524, 0.0011169540230184793, 0.0011177342385053635, 0.00112106092274189, 0.0011163358576595783, 0.0011166241019964218, 0.0011187773197889328, 0.0011203908361494541, 0.001131575321778655, 0.0011260481551289558, 0.0018407972529530525, 0.0011259051971137524, 0.0011220760643482208, 0.001115888124331832, 0.0011193540412932634, 0.0011190599761903286, 0.0011122601572424173, 0.0011150839272886515, 0.0011158508714288473, 0.0011140531860291958, 0.0011155700776726007, 0.0011131251230835915, 0.0011151039507240057, 0.0011169931385666132, 0.0011141379363834858, 0.0011137400288134813, 0.0011133409570902586, 0.001117548905313015, 0.0011030079331248999, 0.0011208897922188044, 0.001119432970881462, 0.0011160529684275389, 0.0011170587968081236];[0.0014591601211577654, 0.0014752000570297241, 0.001467171823605895, 0.0014753069262951612, 0.0014817549381405115, 0.0014558800030499697, 0.001463390188291669, 0.0014708100352436304, 0.0014591400977224112, 0.00148963020183146, 0.001487386878579855, 0.0014813330490142107, 0.0015611487906426191, 0.001475305063650012, 0.00149816507473588, 0.0014556499663740396, 0.0013988069258630276, 0.0014790990389883518, 0.0014745560474693775, 0.0014645738992840052, 0.001484026201069355, 0.0014681010507047176, 0.0014862499665468931, 0.0014556290116161108, 0.001453150063753128, 0.0014914839994162321, 0.0014762019272893667, 0.0014725490473210812, 0.001467562047764659, 0.0014609391801059246, 0.0014710640534758568, 0.0014540841802954674, 0.0014914600178599358, 0.0014775730669498444, 0.0014843200333416462, 0.0014574890956282616, 0.0014615119434893131, 0.0014848450664430857, 0.0014650668017566204, 0.001466285903006792, 0.0014703620690852404, 0.0014770438428968191, 0.0015110010281205177, 0.0014690069947391748, 0.0014651939272880554, 0.0014818678610026836, 0.0014615049585700035, 0.0015012652147561312, 0.00145845883525908, 0.001484489068388939];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.006353574804961681;0.0013760519213974476;;;0.21657916427187585;;;[0.009956833207979798, 0.009334170026704669, 0.009319007163867354, 0.009337533032521605, 0.00933508900925517, 0.008528120815753937, 0.00849462696351111, 0.00849194498732686, 0.00850972905755043, 0.008512863190844655, 0.008028360782191157, 0.008010298013687134, 0.00800452777184546, 0.007988377241417766, 0.007992253871634603, 0.00801169197075069, 0.007271041860803962, 0.007252732990309596, 0.00723100989125669, 0.007184935035184026, 0.007204374065622687, 0.007167992182075977, 0.006856939988210797, 0.006839352892711759, 0.006849748082458973, 0.006818045862019062, 0.0068328119814395905, 0.006835208041593432, 0.0066326388623565435, 0.006637505954131484, 0.006631030002608895, 0.006625289795920253, 0.006619047140702605, 0.006556279957294464, 0.0065411950927227736, 0.006542156217619777, 0.006537113105878234, 0.006542575778439641, 0.006530168000608683, 0.006529030157253146, 0.006370438961312175, 0.006355670979246497, 0.006379864178597927, 0.006366998888552189, 0.006410849979147315, 0.006381230195984244, 0.006357882870361209, 0.006372997770085931, 0.006353574804961681, 0.006396220996975899];[0.0014130619820207357, 0.0013838259037584066, 0.0014418489299714565, 0.0013989859726279974, 0.0014048570301383734, 0.001396648120135069, 0.0013908878900110722, 0.001381698064506054, 0.001907123951241374, 0.0013879660982638597, 0.0013843378983438015, 0.001422954024747014, 0.0013941980432718992, 0.001383541151881218, 0.0014097001403570175, 0.0013971079606562853, 0.0014094519428908825, 0.0019027730450034142, 0.0013760519213974476, 0.0014009550213813782, 0.0013918669428676367, 0.0013920499477535486, 0.001430233009159565, 0.0013763320166617632, 0.0014067220035940409, 0.001411661971360445, 0.0019165650010108948, 0.0014035210479050875, 0.0014046260621398687, 0.001411727163940668, 0.0013945461250841618, 0.001398931024596095, 0.0014047950971871614, 0.0013889640104025602, 0.0014049878809601068, 0.002627793001011014, 0.0013918899931013584, 0.0013896909076720476, 0.0014141001738607883, 0.0013881740160286427, 0.0013891949784010649, 0.0014139669947326183, 0.0013882049825042486, 0.001396266045048833, 0.001877104165032506, 0.0013950190041214228, 0.0013926250394433737, 0.0013988742139190435, 0.001394899096339941, 0.0013871791306883097];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/convnext_base_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0010140209924429655;0.0007521798834204674;;;0.741779400057908;;;[0.0010367301292717457, 0.0010361338499933481, 0.0010256159584969282, 0.0010156449861824512, 0.001028737984597683, 0.0010234680958092213, 0.0010252560023218393, 0.0010199262760579586, 0.0010227649472653866, 0.0010229330509901047, 0.001031286083161831, 0.001022260868921876, 0.001028896775096655, 0.001022696029394865, 0.0010212271008640528, 0.0010273808147758245, 0.0010191828478127718, 0.0010234939400106668, 0.0010253367945551872, 0.0010215071961283684, 0.001018099719658494, 0.0010150531306862831, 0.0010238259565085173, 0.001017110887914896, 0.0010341922752559185, 0.0010271698702126741, 0.0010267749894410372, 0.0010224159341305494, 0.0010442279744893312, 0.001036507310345769, 0.0010339051950722933, 0.001032297033816576, 0.0010327110067009926, 0.0010427150409668684, 0.0010264331940561533, 0.001023370074108243, 0.001032247208058834, 0.0010258830152451992, 0.0010140209924429655, 0.0010222711134701967, 0.0010407092049717903, 0.0010263388976454735, 0.0010231160558760166, 0.0010240341071039438, 0.0010232129134237766, 0.0010282800067216158, 0.0010222317650914192, 0.0010226909071207047, 0.0010256480891257524, 0.0010227991733700037];[0.0008535620290786028, 0.0008270589169114828, 0.0008170749060809612, 0.0008099169936031103, 0.0008041840046644211, 0.0008196760900318623, 0.0007646610029041767, 0.0008214008994400501, 0.000798878027126193, 0.0008311979472637177, 0.0007762950845062733, 0.0008195361588150263, 0.0008050329051911831, 0.0007945671677589417, 0.0008309641852974892, 0.00080303312279284, 0.0008309751283377409, 0.0008366231340914965, 0.0007811340037733316, 0.000824908958747983, 0.0008202141616493464, 0.000810160068795085, 0.0008289171382784843, 0.0007521798834204674, 0.0007810960523784161, 0.0007843291386961937, 0.0008124588057398796, 0.0008145389147102833, 0.0007838788442313671, 0.0008167470805346966, 0.0008075179066509008, 0.0007904998492449522, 0.0008083020802587271, 0.0008044240530580282, 0.0008103579748421907, 0.0008209170773625374, 0.0007911969441920519, 0.0008031879551708698, 0.0008155279792845249, 0.0009467930067330599, 0.0008107761386781931, 0.0008156849071383476, 0.0008131631184369326, 0.0008354908786714077, 0.0007784930057823658, 0.0008368170820176601, 0.0007939760107547045, 0.0008338920306414366, 0.0007975329644978046, 0.0008115931414067745];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.0.block.0;0.044038722990080714;0.015324688982218504;;;0.3479821380304383;;;[0.04503431310877204, 0.044978210935369134, 0.0449075629003346, 0.04453680897131562, 0.04432079289108515, 0.0443279268220067, 0.044327287934720516, 0.04416411416605115, 0.044067676877602935, 0.04408851498737931, 0.04409709409810603, 0.04409990063868463, 0.04414288722909987, 0.04408518387936056, 0.044038722990080714, 0.04412457696162164, 0.0440667609218508, 0.04409258789382875, 0.044129462679848075, 0.044067785143852234, 0.04410444386303425, 0.044189842185005546, 0.04407687182538211, 0.044083502143621445, 0.04411321319639683, 0.044091561110690236, 0.0440817279741168, 0.04410223104059696, 0.0440656621940434, 0.04405668890103698, 0.044074520003050566, 0.04408792802132666, 0.04407120612449944, 0.04406938096508384, 0.04407589300535619, 0.0440859638620168, 0.04414840508252382, 0.04406412108801305, 0.04407613701187074, 0.044140316080302, 0.04407900804653764, 0.04406291991472244, 0.044079613871872425, 0.04410259216092527, 0.04407044406980276, 0.0440844118129462, 0.04406917584128678, 0.04409728618338704, 0.044089683098718524, 0.04414818808436394];[0.01573299104347825, 0.015324688982218504, 0.015440677059814334, 0.01547567406669259, 0.01563498401083052, 0.015624043997377157, 0.015623949002474546, 0.015510732075199485, 0.01555289700627327, 0.015348342945799232, 0.01576073607429862, 0.015584144042804837, 0.015628451947122812, 0.01579654891975224, 0.01536345505155623, 0.01570979692041874, 0.015659176046028733, 0.015422513009980321, 0.015818624990060925, 0.0156109519302845, 0.015475968830287457, 0.015981375938281417, 0.015743365976959467, 0.015765625052154064, 0.015645483043044806, 0.0156434690579772, 0.015802271896973252, 0.015785153955221176, 0.015744905918836594, 0.015583015978336334, 0.01599308685399592, 0.016027678968384862, 0.015832051169127226, 0.01621794211678207, 0.0157980730291456, 0.016077541979029775, 0.01588756893761456, 0.016019520116969943, 0.016017801128327847, 0.015844928100705147, 0.016065044095739722, 0.01656212890520692, 0.016311592888087034, 0.016159889986738563, 0.0160898061003536, 0.016079331981018186, 0.01657037786208093, 0.016280092066153884, 0.01644102414138615, 0.01660943916067481];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.1;0.0019857478328049183;0.0008440560195595026;;;0.42505700150620457;;;[0.0020066171418875456, 0.0020325921941548586, 0.002011406933888793, 0.001992027973756194, 0.00199855025857687, 0.002009826945140958, 0.001993098994717002, 0.001996450126171112, 0.0019880759064108133, 0.001991693861782551, 0.001997202867642045, 0.002002564026042819, 0.0019955276511609554, 0.0019857478328049183, 0.001991705968976021, 0.0019989449065178633, 0.0020095810759812593, 0.0019884619396179914, 0.001993112964555621, 0.0019945120438933372, 0.0019979991484433413, 0.001996387029066682, 0.0019943781662732363, 0.0019965157844126225, 0.00198928895406425, 0.001989145064726472, 0.0019888151437044144, 0.0019888398237526417, 0.0019927499815821648, 0.0019906063098460436, 0.0019949679262936115, 0.001986526884138584, 0.0019905848894268274, 0.001991914352402091, 0.001992387929931283, 0.0019976680632680655, 0.0019999241922050714, 0.001993347890675068, 0.0019944412633776665, 0.0019985889084637165, 0.001996812177821994, 0.0020042750984430313, 0.001990269171074033, 0.0019888977985829115, 0.0019874810241162777, 0.0019857711158692837, 0.00205177697353065, 0.001990525284782052, 0.001994338119402528, 0.0019869678653776646];[0.0008498469833284616, 0.0008497901726514101, 0.0008642571046948433, 0.0008652850519865751, 0.0008649029769003391, 0.0008630799129605293, 0.0008516521193087101, 0.0008517419919371605, 0.0008512178901582956, 0.0008511010091751814, 0.0008507049642503262, 0.0008572910446673632, 0.000847554998472333, 0.0008549790363758802, 0.0008474651258438826, 0.0008535811211913824, 0.0008468320593237877, 0.0008521492127329111, 0.0008473920170217752, 0.0008518090471625328, 0.0008544721640646458, 0.00085457693785429, 0.0008454900234937668, 0.0008536661043763161, 0.000849578995257616, 0.0008489929605275393, 0.0008488099556416273, 0.0008511068299412727, 0.0008499689865857363, 0.0008506870362907648, 0.0008508849423378706, 0.000850968062877655, 0.0008483740966767073, 0.0008503550197929144, 0.0008440560195595026, 0.0008496970403939486, 0.0008478080853819847, 0.0008521741256117821, 0.0008481091354042292, 0.0008512458298355341, 0.0008492949418723583, 0.0008538321126252413, 0.0008603248279541731, 0.0008520989213138819, 0.000850526150316, 0.0008479231037199497, 0.000852314056828618, 0.0008603930473327637, 0.0008504220750182867, 0.0008588070049881935];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.0.block.0;0.022238184930756688;0.008193403948098421;;;0.368438520212433;;;[0.02310962602496147, 0.02310458617284894, 0.02306672604754567, 0.02303596888668835, 0.023069906048476696, 0.02303771604783833, 0.023044435074552894, 0.022856725146993995, 0.02288577682338655, 0.02283230284228921, 0.02284254413098097, 0.0228503521066159, 0.02245533117093146, 0.02246197615750134, 0.022348623955622315, 0.02233471628278494, 0.022363106021657586, 0.02233518590219319, 0.02230035769753158, 0.022264225874096155, 0.022293572081252933, 0.022256639786064625, 0.022245932137593627, 0.02224289672449231, 0.022240935126319528, 0.022254721028730273, 0.022294415161013603, 0.022263627965003252, 0.022262604208663106, 0.022254029056057334, 0.022271682042628527, 0.022238184930756688, 0.02226718096062541, 0.022310422034934163, 0.022260835859924555, 0.02228808286599815, 0.0222933329641819, 0.022249915171414614, 0.022270882967859507, 0.022280178032815456, 0.02226027799770236, 0.02225756086409092, 0.02226992999203503, 0.022245304891839623, 0.022260454948991537, 0.022268489003181458, 0.022260073805227876, 0.022260122001171112, 0.02224197401665151, 0.02225067699328065];[0.008210677886381745, 0.008227667072787881, 0.008209879975765944, 0.00820550206117332, 0.008213381050154567, 0.008217233000323176, 0.008208275074139237, 0.008207761216908693, 0.008212856017053127, 0.008204334881156683, 0.00819949503056705, 0.008258453104645014, 0.008242130978032947, 0.00820675096474588, 0.008207444101572037, 0.00824928400106728, 0.008230413077399135, 0.008193403948098421, 0.008218368981033564, 0.008200623095035553, 0.008208890911191702, 0.008207745850086212, 0.008221602998673916, 0.00821658899076283, 0.008222337113693357, 0.008224423043429852, 0.008246352197602391, 0.008259678026661277, 0.008224342949688435, 0.008225316880270839, 0.00825726194307208, 0.008287373930215836, 0.008242754032835364, 0.008263097144663334, 0.008253858890384436, 0.008268014993518591, 0.008249291218817234, 0.008276622975245118, 0.0082643439527601, 0.00825605308637023, 0.008276065113022923, 0.008260236121714115, 0.008488910971209407, 0.00827233586460352, 0.008292492013424635, 0.008296770974993706, 0.00824814010411501, 0.008283908013254404, 0.008313026977702975, 0.008296329993754625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.1;0.0011831149458885193;0.0006849770434200764;;;0.5789606883088259;;;[0.0012459370773285627, 0.0011831149458885193, 0.0012414329685270786, 0.0011963057331740856, 0.0011988140176981688, 0.0012167699169367552, 0.0012123952619731426, 0.0012114639393985271, 0.0012107968796044588, 0.0012213850859552622, 0.001211866969242692, 0.0012151661794632673, 0.0012111382093280554, 0.0012553047854453325, 0.0012072669342160225, 0.0012543168850243092, 0.0012129119131714106, 0.0012137501034885645, 0.001213588984683156, 0.0012093079276382923, 0.00121812685392797, 0.001209737965837121, 0.00121266208589077, 0.001207720022648573, 0.0012473680544644594, 0.001218185992911458, 0.0012141061015427113, 0.001214887946844101, 0.0012114327400922775, 0.0012053628452122211, 0.001252432120963931, 0.0012128418311476707, 0.0012185329105705023, 0.0012159878388047218, 0.0012157410383224487, 0.001211624126881361, 0.0012164399959146976, 0.0012137799058109522, 0.0012098669540137053, 0.0012671379372477531, 0.0012150888796895742, 0.0012513070832937956, 0.001211761962622404, 0.0012489610817283392, 0.0012107060756534338, 0.001229726942256093, 0.001212777104228735, 0.0012121950276196003, 0.0012221869546920061, 0.00120683410204947];[0.0007076140027493238, 0.0006909598596394062, 0.0007042598444968462, 0.0007125250995159149, 0.0006990861147642136, 0.0007072850130498409, 0.0007020251359790564, 0.0006996479351073503, 0.0006974861025810242, 0.0006885840557515621, 0.0006876159459352493, 0.0006885710172355175, 0.0006917209830135107, 0.0006864171009510756, 0.0006892031524330378, 0.0006906101480126381, 0.0006909030489623547, 0.0006931768730282784, 0.0006925070192664862, 0.0006886699702590704, 0.0006889761425554752, 0.0006908739451318979, 0.000687573105096817, 0.0006899170111864805, 0.0006865640170872211, 0.0006927789654582739, 0.0006880508735775948, 0.0006916881538927555, 0.0006925899069756269, 0.0006888019852340221, 0.0006891170050948858, 0.0006849770434200764, 0.0006906169001013041, 0.0006860110443085432, 0.0006947510410100222, 0.0006876520346850157, 0.0006904080510139465, 0.0007123181130737066, 0.0006972379051148891, 0.0006956339348107576, 0.0007077960763126612, 0.0006992081180214882, 0.0006927479989826679, 0.0007013699505478144, 0.0006943868938833475, 0.0006886420305818319, 0.0006919780280441046, 0.0006921370513737202, 0.0006918609142303467, 0.0006925868801772594];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.0.block.0;0.011559063103049994;0.004571135155856609;;;0.39545896714158973;;;[0.012413744116201997, 0.012412020238116384, 0.012376730795949697, 0.012330994242802262, 0.012313382001593709, 0.012320586014539003, 0.012315511936321855, 0.012312412029132247, 0.012334533967077732, 0.012304299045354128, 0.01233019307255745, 0.012331606820225716, 0.01231859507970512, 0.012189478846266866, 0.01221982715651393, 0.012188961962237954, 0.012155058793723583, 0.012147979810833931, 0.012150263879448175, 0.012153920019045472, 0.012162276776507497, 0.012140425853431225, 0.012102075153961778, 0.012053343933075666, 0.012066138908267021, 0.012102227890864015, 0.01187838101759553, 0.011841964907944202, 0.011819485109299421, 0.011821892112493515, 0.011856434866786003, 0.011833546916022897, 0.011736558051779866, 0.011714081279933453, 0.011775515973567963, 0.011727656936272979, 0.011650800937786698, 0.01165525708347559, 0.01164724724367261, 0.011647309176623821, 0.011671220185235143, 0.011651501059532166, 0.01166250417008996, 0.011579042999073863, 0.011573509080335498, 0.011590906186029315, 0.011568511836230755, 0.011588627239689231, 0.011559063103049994, 0.011641710065305233];[0.004646512912586331, 0.004601759137585759, 0.004619058920070529, 0.005063705146312714, 0.004608872113749385, 0.00458478694781661, 0.0046075030695647, 0.004580676788464189, 0.004608215996995568, 0.004630096023902297, 0.0046173210721462965, 0.004582755966112018, 0.004629270872101188, 0.004597456892952323, 0.004592956975102425, 0.004573579877614975, 0.0046093519777059555, 0.00457998993806541, 0.004603882087394595, 0.00460238684900105, 0.004607595968991518, 0.004571135155856609, 0.006076315883547068, 0.004578622058033943, 0.004625554895028472, 0.00458304607309401, 0.004634699085727334, 0.004576912149786949, 0.00465346802957356, 0.0045907930471003056, 0.0046364860609173775, 0.004599473904818296, 0.004636358004063368, 0.004591570934280753, 0.004640200175344944, 0.004619054961949587, 0.004691042006015778, 0.004587226081639528, 0.004634802928194404, 0.004592276178300381, 0.004660328151658177, 0.005109146004542708, 0.0046401729341596365, 0.004603551933541894, 0.004622915992513299, 0.004631619900465012, 0.004647108027711511, 0.004601212916895747, 0.004627560032531619, 0.004605544963851571];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.6.1;0.0010174859780818224;0.0009280890226364136;;;0.9121393735430722;;;[0.0010276399552822113, 0.001017608679831028, 0.0010174859780818224, 0.001040104078128934, 0.0010465460363775492, 0.0010542180389165878, 0.0010424149222671986, 0.0010472878348082304, 0.0010753110982477665, 0.0010761891026049852, 0.0010724959429353476, 0.001076296903192997, 0.0010681799612939358, 0.0011052580084651709, 0.0011088680475950241, 0.0011037399526685476, 0.0011022388935089111, 0.001103430986404419, 0.0011261971667408943, 0.001118021085858345, 0.0011170750949531794, 0.0011174287647008896, 0.001116778701543808, 0.0011259408202022314, 0.0011240930762141943, 0.0011242381297051907, 0.0011166587937623262, 0.0011209901422262192, 0.0011307969689369202, 0.0011279638856649399, 0.0011309420224279165, 0.0011169668287038803, 0.0011228281073272228, 0.001115021063014865, 0.0011186168994754553, 0.001114850165322423, 0.0011197719722986221, 0.0011242739856243134, 0.0011204800102859735, 0.0011169530916959047, 0.0011157928965985775, 0.00111414585262537, 0.0011141370050609112, 0.0011165221221745014, 0.0011192478705197573, 0.0011204469483345747, 0.0011178420390933752, 0.001128321047872305, 0.001123765017837286, 0.001120769651606679];[0.0009352960623800755, 0.0009403899312019348, 0.0009552501142024994, 0.0009442751761525869, 0.000949423061683774, 0.0009329819586127996, 0.0009328050073236227, 0.0009329481981694698, 0.0009328960441052914, 0.000935663003474474, 0.0009314629714936018, 0.0009346958249807358, 0.0009341021068394184, 0.0009294759947806597, 0.0009456260595470667, 0.00093123409897089, 0.0009320289827883244, 0.0009320720564574003, 0.000931442016735673, 0.0009292780887335539, 0.0009360711555927992, 0.0009291830938309431, 0.000933198956772685, 0.00093274493701756, 0.0009440050926059484, 0.0009315668139606714, 0.0009321761317551136, 0.0009280890226364136, 0.000964808976277709, 0.0009346590377390385, 0.0009302310645580292, 0.0009340860415250063, 0.0009308711159974337, 0.0009319360833615065, 0.0009348210878670216, 0.000930476002395153, 0.0009307051077485085, 0.0009313579648733139, 0.0009302650578320026, 0.0009318448137491941, 0.0009322881232947111, 0.0009374129585921764, 0.0009312119800597429, 0.0009456798434257507, 0.0009317339863628149, 0.0009288298897445202, 0.0009320632088929415, 0.0009281279053539038, 0.0009299782104790211, 0.0009299269877374172];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.0.block.0;0.0063428510911762714;0.0013474260922521353;;;0.21243224425157636;;;[0.009345176862552762, 0.009347203187644482, 0.009344267891719937, 0.009369516978040338, 0.009371112799271941, 0.009345491882413626, 0.009348301915451884, 0.00934228696860373, 0.008305597817525268, 0.008287344127893448, 0.008312901016324759, 0.008282914059236646, 0.008269594050943851, 0.007742631947621703, 0.007743601221591234, 0.0077345098834484816, 0.007744737900793552, 0.007749852957203984, 0.007730678655207157, 0.0071507401298731565, 0.0071585457772016525, 0.007162201916798949, 0.007110098144039512, 0.007126398151740432, 0.007105279015377164, 0.006749188993126154, 0.006757637020200491, 0.006743113975971937, 0.006736552808433771, 0.006733879912644625, 0.006721584592014551, 0.006506785983219743, 0.0064966739155352116, 0.0065044560469686985, 0.006494209170341492, 0.006498321890830994, 0.00650445488281548, 0.006528845056891441, 0.006374687189236283, 0.0063601830042898655, 0.006373286014422774, 0.006371580995619297, 0.006378513062372804, 0.00642435485497117, 0.006382377119734883, 0.006408778950572014, 0.006363902939483523, 0.0063428510911762714, 0.006408848101273179, 0.006378568010404706];[0.0014243640471249819, 0.0013785448390990496, 0.0013653719797730446, 0.0013902559876441956, 0.0013772279489785433, 0.0013680609408766031, 0.001352954190224409, 0.0013602741528302431, 0.0013732360675930977, 0.0013691000640392303, 0.0013835069257766008, 0.0013474260922521353, 0.0013570149894803762, 0.0013860170729458332, 0.0013950499705970287, 0.0013509930577129126, 0.0013581628445535898, 0.0013511830475181341, 0.001356836874037981, 0.0013674360234290361, 0.001356164924800396, 0.0013628269080072641, 0.0013548450078815222, 0.001357044093310833, 0.0013815718702971935, 0.0013554280158132315, 0.0013692621141672134, 0.001402054913341999, 0.0013915780000388622, 0.0013611770700663328, 0.0013626019936054945, 0.0013596231583505869, 0.0014455290511250496, 0.0013570161536335945, 0.001356633147224784, 0.0013775399420410395, 0.001365334028378129, 0.0013829960953444242, 0.0013497949112206697, 0.0013589919544756413, 0.0013642238918691874, 0.001847091130912304, 0.0013851069379597902, 0.0013684078585356474, 0.0013604119885712862, 0.0013843029737472534, 0.0013862268533557653, 0.00136086018756032, 0.0013641170226037502, 0.0013658299576491117];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.094e+17
  Optimized FLOP count:  5.728e+7
   Theoretical speedup:  5.401e+9
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.982e+18
  Optimized FLOP count:  6.386e+8
   Theoretical speedup:  3.104e+9
  Largest intermediate:  6.400e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0034083370119333267;0.0009905110346153378;0.006181264761835337;0.006169292842969298;0.29061417082505164;1.0019405658267109;0.29005130717036404;[0.003716840990819037, 0.003593292902223766, 0.003462500055320561, 0.003421390079893172, 0.0034083370119333267, 0.0034268469316884875, 0.0034619260113686323, 0.003460776060819626, 0.0034617650089785457, 0.0035211810609325767, 0.003505180007778108, 0.0035725729539990425, 0.003569288062863052, 0.0035967931617051363, 0.003634951077401638, 0.0036207339726388454, 0.003640435985289514, 0.0036639600293710828, 0.0037001939490437508, 0.0036796591011807323, 0.003742205910384655, 0.0037248028675094247, 0.003748179995454848, 0.0037904480705037713, 0.003847326966933906, 0.003824093146249652, 0.00381503498647362, 0.003804307896643877, 0.00390299700666219, 0.003912637941539288, 0.0039000660181045532, 0.0038964449195191264, 0.0038925899425521493, 0.003971063066273928, 0.0039744359673932195, 0.003982668975368142, 0.0039740969659760594, 0.003967138007283211, 0.0039706811076030135, 0.00395611091516912, 0.004036836908198893, 0.004036035854369402, 0.004064295906573534, 0.004033817909657955, 0.004053681041114032, 0.004054292105138302, 0.004044943838380277, 0.00405053689610213, 0.004053043085150421, 0.004060435923747718];[0.0010551250306889415, 0.0010134379845112562, 0.001002475037239492, 0.0010240250267088413, 0.0010342559544369578, 0.001041520037688315, 0.0010122560197487473, 0.001004382036626339, 0.0010109769646078348, 0.001014729030430317, 0.001018955954350531, 0.0010066209360957146, 0.0010186389554291964, 0.0014262479962781072, 0.001011214917525649, 0.0010105599649250507, 0.0010147519642487168, 0.0010086230468004942, 0.0010209348984062672, 0.0010090459836646914, 0.0010063550435006618, 0.0014292629202827811, 0.0010201761033385992, 0.001026762998662889, 0.001010242966003716, 0.0010089789284393191, 0.000999139971099794, 0.0010035309242084622, 0.0010059850756078959, 0.0013941110810264945, 0.001031244988553226, 0.0010225730948150158, 0.0010090069845318794, 0.000998788047581911, 0.0009965819772332907, 0.0009931739186868072, 0.000994513975456357, 0.001383566064760089, 0.0009911679662764072, 0.0010084520326927304, 0.001009313971735537, 0.0009991510305553675, 0.0010000199545174837, 0.0009941920870915055, 0.0009905110346153378, 0.001394200953654945, 0.0009935710113495588, 0.0009909550426527858, 0.0009984170319512486, 0.0010083270026370883];[0.007938805967569351, 0.0061866199830546975, 0.0062034850707277656, 0.006184672005474567, 0.007939576054923236, 0.007956619141623378, 0.006199116003699601, 0.006204087054356933, 0.0079365469282493, 0.008193167042918503, 0.007968213991262019, 0.00622818898409605, 0.007951073930598795, 0.00621393381152302, 0.007953467895276845, 0.006181264761835337, 0.007943268050439656, 0.007927359081804752, 0.0061853909865021706, 0.006195691879838705, 0.008159082964994013, 0.006205387879163027, 0.006210589082911611, 0.006191716063767672, 0.006195062887854874, 0.006210058112628758, 0.007955841952934861, 0.006199888302944601, 0.006193993031047285, 0.007939978037029505, 0.006185148959048092, 0.006196785136125982, 0.006200145930051804, 0.006212172098457813, 0.0062334900721907616, 0.006230301107279956, 0.006213262910023332, 0.007935598026961088, 0.006181741948239505, 0.007960920920595527, 0.006193188135512173, 0.008161071222275496, 0.006225820863619447, 0.006194743909873068, 0.006207382073625922, 0.007956664892844856, 0.007986788055859506, 0.007975400076247752, 0.006243512034416199, 0.006198111223056912];[0.006192392087541521, 0.006183861172758043, 0.00619361107237637, 0.006217089015990496, 0.006198502844199538, 0.006193536915816367, 0.006176488124765456, 0.007447242154739797, 0.006169292842969298, 0.006202568882144988, 0.006183749996125698, 0.006196553818881512, 0.006190055864863098, 0.006203599972650409, 0.006359042949043214, 0.006180333090014756, 0.007415271131321788, 0.006225597113370895, 0.007418929017148912, 0.006334310048259795, 0.006215536850504577, 0.007627752958796918, 0.006187547114677727, 0.006185392965562642, 0.007400569156743586, 0.00768170109950006, 0.0061867538606747985, 0.006214618915691972, 0.00743101688567549, 0.007400772999972105, 0.006200283067300916, 0.006180877913720906, 0.006225002114661038, 0.006184882018715143, 0.007434222963638604, 0.006187909049913287, 0.0073925621109083295, 0.00618629006203264, 0.006201801006682217, 0.00620116014033556, 0.0061883699381724, 0.006220813957042992, 0.0061795072397217155, 0.006194993969984353, 0.007408840116113424, 0.006247943849302828, 0.006183944991789758, 0.00618797296192497, 0.006189770996570587, 0.007397214183583856]
conv2.1;0.030145464930683374;0.005628869053907692;0.17029948101844639;0.16609367879573256;0.18672357738886233;1.0253218680759444;0.1821121573650392;[0.03959834610577673, 0.030145464930683374, 0.03022154700011015, 0.031175478012301028, 0.03176538797561079, 0.07490055495873094, 0.032788182026706636, 0.033251641085371375, 0.03391322703100741, 0.033898407011292875, 0.03432335099205375, 0.03456555202137679, 0.034588483860716224, 0.034577261889353395, 0.03461818990763277, 0.0345784779638052, 0.03455040405970067, 0.0345571719808504, 0.034571072086691856, 0.03456427890341729, 0.03473913995549083, 0.03459094895515591, 0.03458897606469691, 0.03455210698302835, 0.03464578802231699, 0.03455218393355608, 0.034589751972816885, 0.03454474301543087, 0.03456452116370201, 0.034666757099330425, 0.03537167399190366, 0.034542383160442114, 0.03470841108355671, 0.03458339301869273, 0.03461339697241783, 0.03466703603044152, 0.03463520098011941, 0.03453361999709159, 0.03484601294621825, 0.034546889946796, 0.03458654694259167, 0.034616518998518586, 0.03462237701751292, 0.034571507945656776, 0.03802514693234116, 0.03527970111463219, 0.03462250099983066, 0.034696617978625, 0.03466291096992791, 0.03453119599726051];[0.005793025018647313, 0.005731632933020592, 0.0058533839182928205, 0.0059914529556408525, 0.005731767974793911, 0.006199973984621465, 0.005780767067335546, 0.005739067913964391, 0.005760338972322643, 0.005863187019713223, 0.005786287947557867, 0.005848963977769017, 0.00571153499186039, 0.005628869053907692, 0.006182019948028028, 0.005738902953453362, 0.00569210690446198, 0.0057522590504959226, 0.005691507016308606, 0.005637524067424238, 0.005791387986391783, 0.0057485459838062525, 0.005631810054183006, 0.006113709066994488, 0.005771914031356573, 0.005703481030650437, 0.005754754994995892, 0.005670081940479577, 0.0057147269835695624, 0.0058092649560421705, 0.00575426802970469, 0.005630417028442025, 0.006351571995764971, 0.005761984968557954, 0.0056603680131956935, 0.00579282408580184, 0.0057918960228562355, 0.005693979910574853, 0.005795765086077154, 0.005727550946176052, 0.0057181320153176785, 0.006187935941852629, 0.005754805053584278, 0.005640173912979662, 0.005760229076258838, 0.005695201922208071, 0.005724260932765901, 0.005838903016410768, 0.005747488001361489, 0.005648921011015773];[0.17196505109313875, 0.1721898940159008, 0.17215002793818712, 0.17059806792531163, 0.17191379878204316, 0.17071636312175542, 0.17090491787530482, 0.17176347179338336, 0.17039086297154427, 0.17205104685854167, 0.1707687710877508, 0.17209381295833737, 0.17069151997566223, 0.1706738790962845, 0.1707366262562573, 0.17059495497960597, 0.17218931706156582, 0.17097382887732238, 0.17081131099257618, 0.17117423692252487, 0.1707559551578015, 0.17046916228719056, 0.17085910472087562, 0.17069362115580589, 0.17069092823658139, 0.17070493684150279, 0.1735642341664061, 0.1707476038718596, 0.17029948101844639, 0.17164483095984906, 0.17159869789611548, 0.1709902189904824, 0.17100048693828285, 0.17227530293166637, 0.17099715408403426, 0.17258108011446893, 0.17065105808433145, 0.17219344503246248, 0.1703215811867267, 0.17076110397465527, 0.17070892418269068, 0.17222735786344856, 0.17078748892527074, 0.1707111141877249, 0.17201513098552823, 0.17104415385983884, 0.17242771398741752, 0.17223652498796582, 0.1706614620052278, 0.17238442890811712];[0.17054879805073142, 0.170844019157812, 0.1706031139474362, 0.17108131595887244, 0.1715812161564827, 0.17165090783964843, 0.17079284507781267, 0.17071147973183542, 0.17093523498624563, 0.17064644885249436, 0.1717402699869126, 0.17043303907848895, 0.16609367879573256, 0.1708969329483807, 0.17100899294018745, 0.1710934250149876, 0.1716704360442236, 0.17157990904524922, 0.17059618572238833, 0.17073235008865595, 0.1712952241068706, 0.17072131508029997, 0.1705902109388262, 0.17062297696247697, 0.1707309759221971, 0.17116713989526033, 0.17104033683426678, 0.17085205495823175, 0.17450634797569364, 0.17077807104215026, 0.1716958760516718, 0.17151238291990012, 0.17069233395159245, 0.17053512611892074, 0.17071896989364177, 0.17127356701530516, 0.1716582999797538, 0.17071687488351017, 0.17085458093788475, 0.17079579003620893, 0.1705843301024288, 0.17061298980843276, 0.1708093580091372, 0.17079387593548745, 0.17090340796858072, 0.17073340516071767, 0.1711838390910998, 0.1705108319874853, 0.17071313608903438, 0.17068835208192468]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  sry,nwr,ahy,uxf,vjb,sfb->nauv
         Naive scaling:  13
     Optimized scaling:  6
      Naive FLOP count:  3.094e+17
  Optimized FLOP count:  5.728e+7
   Theoretical speedup:  5.401e+9
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           nwr,sry->nsy             ahy,uxf,vjb,sfb,nsy->nauv
   5              0           nsy,ahy->nsa                 uxf,vjb,sfb,nsa->nauv
   5           TDOT          nsa,sfb->nafb                    uxf,vjb,nafb->nauv
   6              0         nafb,uxf->nabu                        vjb,nabu->nauv
   6              0         nabu,vjb->nauv                            nauv->nauv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.982e+18
  Optimized FLOP count:  6.386e+8
   Theoretical speedup:  3.104e+9
  Largest intermediate:  6.400e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cpu_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.094e+17
  Optimized FLOP count:  5.728e+7
   Theoretical speedup:  5.401e+9
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.982e+18
  Optimized FLOP count:  6.386e+8
   Theoretical speedup:  3.104e+9
  Largest intermediate:  6.400e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0016654970095260069;0.001098146996810101;;;0.6593509267978984;;;[0.0028883779887109995, 0.0028387019992806017, 0.0028345939790597185, 0.002837132997228764, 0.00283926900010556, 0.002827113989042118, 0.0028262199921300635, 0.0028252899937797338, 0.002826703988830559, 0.0028260540129849687, 0.0028271229966776446, 0.0028294689836911857, 0.00283129200397525, 0.0028264179854886606, 0.0028305750020081177, 0.0028272699855733663, 0.002821037996909581, 0.002826615993399173, 0.0024469259951729327, 0.00244900600227993, 0.002448056999128312, 0.00245064398040995, 0.002445465011987835, 0.0024574919953010976, 0.0024451350036542863, 0.0024492279917467386, 0.002445404010359198, 0.002447446997393854, 0.00244723200739827, 0.0024538610159652308, 0.0024506600020686164, 0.002447920007398352, 0.0024483460001647472, 0.0024484600144205615, 0.0024482559820171446, 0.0024463960144203156, 0.002448914005071856, 0.002445893012918532, 0.002447502003633417, 0.002449221006827429, 0.0024481670116074383, 0.0024483260058332235, 0.002450125990435481, 0.0024494480021530762, 0.0024637879978399724, 0.0024471350043313578, 0.0024472470104228705, 0.0017563299916218966, 0.0016670949989929795, 0.0016654970095260069];[0.0011364380043232813, 0.0011390900035621598, 0.0011193660029675812, 0.0011268719972576946, 0.00111968899727799, 0.0011234300036448985, 0.0011218329891562462, 0.0011111579951830208, 0.0011143579904455692, 0.0011332040012348443, 0.0011150380014441907, 0.0011282409977866337, 0.0011422399984439835, 0.0014575139939552173, 0.0011061549885198474, 0.0011263679916737601, 0.001112747995648533, 0.0011192160018254071, 0.001110327008063905, 0.0011113579967059195, 0.0011076250084443018, 0.0014722820051247254, 0.0010992220049956813, 0.0011200119915883988, 0.0011304290092084557, 0.0011117280082544312, 0.0011173539969604462, 0.0011103490105597302, 0.0011049409949919209, 0.0014456829958362505, 0.0011148969933856279, 0.0011009730078512803, 0.0011322280042804778, 0.0011040019890060648, 0.0011123909935122356, 0.0011287480010651052, 0.0011119260016130283, 0.0014372719888342544, 0.0011238929873798043, 0.0011051740002585575, 0.0011147219920530915, 0.0011298129975330085, 0.0011015400086762384, 0.0011090369953308254, 0.0011051910114474595, 0.0014296629960881546, 0.001098146996810101, 0.00110209800186567, 0.0011024919949704781, 0.0010986090055666864];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.0025680850085336715;0.001582008000696078;;;0.6160263369160723;;;[0.0026033869944512844, 0.00258061800559517, 0.002579414998763241, 0.0034689299936871976, 0.0025804470205912367, 0.0025798329879762605, 0.0026268939982401207, 0.002575487000285648, 0.0025741520075825974, 0.0025708909961394966, 0.0025751449866220355, 0.0025712200003908947, 0.002576404993305914, 0.0025807419879129156, 0.002579041014541872, 0.0025680850085336715, 0.002576493992819451, 0.0026212740049231797, 0.0025777199916774407, 0.002582909000921063, 0.002573062010924332, 0.0025692349881865084, 0.002578857005573809, 0.0025686419976409525, 0.0025775579997571185, 0.002572567987954244, 0.002574750003986992, 0.0025706229935167357, 0.0025795410037972033, 0.00257451600919012, 0.0025683129933895543, 0.0025683969870442525, 0.0025823379983194172, 0.002569310992839746, 0.002586228001746349, 0.002624979999382049, 0.0025752970104804263, 0.0025711189955472946, 0.0025756659888429567, 0.0025827189965639263, 0.002870269017876126, 0.0028728409961331636, 0.002877606006222777, 0.002876477999961935, 0.0028762580041075125, 0.0028721020062221214, 0.0028680649993475527, 0.0028704950091196224, 0.002871574994060211, 0.002875197009416297];[0.0016469409893034026, 0.001620939001441002, 0.0015965269994921982, 0.0015979780000634491, 0.0016110169963212684, 0.0016006299993023276, 0.001593444001628086, 0.0015949859953252599, 0.0016055699961725622, 0.0016021390038076788, 0.0015979650052031502, 0.0015986029902705923, 0.00160442000196781, 0.0016092279984150082, 0.001612538006156683, 0.0015979370073182508, 0.001599035007529892, 0.0015906120097497478, 0.0019995609909528866, 0.0015948509972076863, 0.0016099509957712144, 0.0015891330112935975, 0.00158388601266779, 0.001607315003639087, 0.0015889409987721592, 0.0015924120089039207, 0.001599549999809824, 0.0019959419878432527, 0.001584416997502558, 0.0015928710054140538, 0.001612018997548148, 0.00159420000272803, 0.0015888490015640855, 0.0016058259934652597, 0.0015922989987302572, 0.0015904950123513117, 0.001989977987250313, 0.0016081469948403537, 0.0015875089884502813, 0.0015907790075289086, 0.001603690005140379, 0.0016089629934867844, 0.0015902760060271248, 0.0015911039954517037, 0.001613069005543366, 0.001997472994844429, 0.001582008000696078, 0.001599897994310595, 0.0016092589939944446, 0.001616538007510826];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv1_1.txt <==
Layer: Conv2d(1, 32, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 1, 32, 32)
Output size: (1, 25, 25)
---
  Complete contraction:  bpo,kvp,gqo,zyu,fwh,buh->kgzf
         Naive scaling:  13
     Optimized scaling:  6
      Naive FLOP count:  3.094e+17
  Optimized FLOP count:  5.728e+7
   Theoretical speedup:  5.401e+9
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           kvp,bpo->kbo             gqo,zyu,fwh,buh,kbo->kgzf
   5              0           kbo,gqo->kbg                 zyu,fwh,buh,kbg->kgzf
   5           TDOT          kbg,buh->kguh                    zyu,fwh,kguh->kgzf
   6              0         kguh,zyu->kghz                        fwh,kghz->kgzf
   6              0         kghz,fwh->kgzf                            kgzf->kgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/conv2_1.txt <==
Layer: Conv2d(32, 64, kernel_size=(5, 5), stride=(1, 1))
inputs size: (128, 32, 18, 18)
Output size: (1, 800, 800)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.982e+18
  Optimized FLOP count:  6.386e+8
   Theoretical speedup:  3.104e+9
  Largest intermediate:  6.400e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/duplicates.txt <==
conv1.1
conv2.1

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/fmnist_2c2d_input_shape_1_28_28_cuda_0_batch_size_128_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1.1;0.0018347570003243163;0.0010106619884027168;;;0.5508424212165806;;;[0.0028834330005338416, 0.0028392320091370493, 0.002845989991328679, 0.0028281010017963126, 0.0028303550061536953, 0.0028272339841350913, 0.0028279580001253635, 0.0028314879891695455, 0.002829928998835385, 0.002828583004884422, 0.002826933006872423, 0.002831310994224623, 0.0028378319984767586, 0.002829231001669541, 0.00282946000515949, 0.0028332660003798082, 0.002825361007126048, 0.0028310159977991134, 0.0028274709911784157, 0.0028304939914960414, 0.002827778007485904, 0.002829108008882031, 0.00283189800393302, 0.002828897995641455, 0.002824795024935156, 0.0028286419983487576, 0.0028258089878363535, 0.0028279089892748743, 0.002833141988958232, 0.002830064986483194, 0.002829624994774349, 0.0028286720043979585, 0.002832161000696942, 0.002836048006429337, 0.002826862008078024, 0.002829089993610978, 0.0018396159866824746, 0.0018377080123173073, 0.0018388160096947104, 0.0018381400004727766, 0.0018375210056547076, 0.0018403010035399348, 0.0018388059979770333, 0.0018411430064588785, 0.0018354739877395332, 0.0018347570003243163, 0.0018370619945926592, 0.001844429993070662, 0.0018401769921183586, 0.0018380870023975149];[0.001052333987900056, 0.0010562190000200644, 0.0010344059992348775, 0.0010235860099783167, 0.001048974008881487, 0.0010293280065525323, 0.0010302839946234599, 0.0010297120024915785, 0.001302441000007093, 0.001023456992697902, 0.0010365280031692237, 0.0010168369917664677, 0.0010179350065300241, 0.0010443009959999472, 0.0010274719970766455, 0.001022930009639822, 0.001287773993681185, 0.0010171119938604534, 0.0010106619884027168, 0.0010369590017944574, 0.001014221998048015, 0.0010150580055778846, 0.0010245230077998713, 0.0010159670055145398, 0.0012798660027328879, 0.0010271430073771626, 0.0010208379972027615, 0.0010143529943889007, 0.001022411001031287, 0.0010185290011577308, 0.0010200039978371933, 0.001026156998705119, 0.0012854980013798922, 0.0010170330060645938, 0.001019039991660975, 0.0010208089952357113, 0.0010170510067837313, 0.001028063998091966, 0.0010152220056625083, 0.0010137959907297045, 0.0012891310034319758, 0.0010162389953620732, 0.0010173170012421906, 0.0010287929908372462, 0.0010153369948966429, 0.001017381000565365, 0.0010252279898850247, 0.0010453569993842393, 0.00143296699388884, 0.0010141410020878538];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
conv2.1;0.002762281001196243;0.0015414230001624674;;;0.5580254143206044;;;[0.0027813470078399405, 0.002766110992524773, 0.0027786600112449378, 0.0027663009968819097, 0.0027677229954861104, 0.002769466009340249, 0.002771530009340495, 0.0027715529868146405, 0.0027699920028680936, 0.002765550001640804, 0.002786704004392959, 0.0027639870095299557, 0.0027676430036081, 0.002771785992081277, 0.0027667170070344582, 0.0027632090059341863, 0.002765371013083495, 0.0027647800015984103, 0.0027688279951689765, 0.0027658059989335015, 0.0027684039960149676, 0.002769583006738685, 0.002765161989373155, 0.0027650670090224594, 0.0027636869926936924, 0.002762281001196243, 0.0027842770068673417, 0.0027630359982140362, 0.0027710610011126846, 0.002767532001598738, 0.002765516997897066, 0.0027639740001177415, 0.0027714379830285907, 0.0027654299919959158, 0.002772462015855126, 0.003028491002623923, 0.003035066998563707, 0.003025952013558708, 0.0030343680118676275, 0.003028006016393192, 0.003027681988896802, 0.003028000021004118, 0.0030343789840117097, 0.0030240359919844195, 0.003019335010321811, 0.003022213015356101, 0.003059403010411188, 0.0030565869965357706, 0.003070755017688498, 0.003050706014619209];[0.0016111589939100668, 0.001591400010511279, 0.0015716180059826002, 0.0015640310011804104, 0.0015739819937152788, 0.0015685319958720356, 0.001558963005663827, 0.0015616570017300546, 0.0015711989981355146, 0.0015555480058537796, 0.0015496060077566653, 0.001570313994307071, 0.001586311002029106, 0.0019733320077648386, 0.0015547039947705343, 0.0015492339880438522, 0.0015798230015207082, 0.0015594860014971346, 0.0015573349955957383, 0.0015555599966319278, 0.0015727410063846037, 0.0015424470038851723, 0.0019326189940329641, 0.0015463320014532655, 0.001555899012601003, 0.001553206006065011, 0.0015481629961868748, 0.0015497520071221516, 0.001574036999954842, 0.001541754012578167, 0.001545079008792527, 0.0019231269980082288, 0.0015508270007558167, 0.0015629530098522082, 0.0015499180008191615, 0.0015442269941559061, 0.0015474159881705418, 0.0015630559937562793, 0.0015414230001624674, 0.0015445259923581034, 0.0019185830024071038, 0.0015526619972661138, 0.0015630059933755547, 0.0015489009965676814, 0.0015528379881288856, 0.0015501860034419224, 0.0015738280053483322, 0.0015616599994245917, 0.0015455250104423612, 0.0019237810047343373];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.424e+13
  Optimized FLOP count:  5.249e+7
   Theoretical speedup:  8.427e+5
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       onswu,eru->onswe          dxp,yjf,nsapf,onswe->swoeady
   7              0       nsapf,dxp->nsafd              yjf,onswe,nsafd->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  5.514e+23
  Optimized FLOP count:  1.475e+10
   Theoretical speedup:  3.738e+13
  Largest intermediate:  7.241e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       onswu,eru->onswe          dxp,yjf,nsapf,onswe->swoeady
   8              0   onswe,nsapf->osweapf              dxp,yjf,osweapf->swoeady
   9              0   osweapf,dxp->osweafd                  yjf,osweafd->swoeady
   9              0   osweafd,yjf->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.665e+24
  Optimized FLOP count:  4.092e+10
   Theoretical speedup:  8.958e+13
  Largest intermediate:  4.577e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.472e+24
  Optimized FLOP count:  3.984e+10
   Theoretical speedup:  8.717e+13
  Largest intermediate:  4.516e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.342e+20
  Optimized FLOP count:  3.113e+9
   Theoretical speedup:  2.038e+11
  Largest intermediate:  2.183e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       onswu,eru->onswe          dxp,yjf,nsapf,onswe->swoeady
   8              0   onswe,nsapf->osweapf              dxp,yjf,osweapf->swoeady
   6              0          yjf,dxp->yfdp                 osweapf,yfdp->swoeady
   9           TDOT  yfdp,osweapf->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.183e+22
  Optimized FLOP count:  1.213e+10
   Theoretical speedup:  5.920e+12
  Largest intermediate:  5.606e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.434e+20
  Optimized FLOP count:  1.165e+9
   Theoretical speedup:  1.231e+11
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.228e+20
  Optimized FLOP count:  1.764e+9
   Theoretical speedup:  1.830e+11
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  6.226e+20
  Optimized FLOP count:  1.597e+9
   Theoretical speedup:  3.897e+11
  Largest intermediate:  1.440e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.834e+19
  Optimized FLOP count:  1.449e+9
   Theoretical speedup:  1.955e+10
  Largest intermediate:  2.867e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.834e+19
  Optimized FLOP count:  1.449e+9
   Theoretical speedup:  1.955e+10
  Largest intermediate:  2.867e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.586e+19
  Optimized FLOP count:  1.631e+9
   Theoretical speedup:  2.199e+10
  Largest intermediate:  3.226e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.586e+19
  Optimized FLOP count:  1.631e+9
   Theoretical speedup:  2.199e+10
  Largest intermediate:  3.226e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.617e+20
  Optimized FLOP count:  2.930e+9
   Theoretical speedup:  5.517e+10
  Largest intermediate:  6.718e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.796e+19
  Optimized FLOP count:  8.813e+8
   Theoretical speedup:  2.038e+10
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.419e+18
  Optimized FLOP count:  2.861e+8
   Theoretical speedup:  8.457e+9
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.419e+18
  Optimized FLOP count:  2.861e+8
   Theoretical speedup:  8.457e+9
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.195e+8
   Theoretical speedup:  3.576e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.195e+8
   Theoretical speedup:  3.576e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       eru,nswtu->enswt      omt,dxp,yjf,nsapf,enswt->swoeady
   7              0       nsapf,yjf->nsapy          omt,dxp,enswt,nsapy->swoeady
   7              0       enswt,omt->enswo              dxp,nsapy,enswo->swoeady
   7              0       nsapy,dxp->nsayd                  enswo,nsayd->swoeady
   8              0   nsayd,enswo->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.237e+16
  Optimized FLOP count:  1.162e+9
   Theoretical speedup:  4.508e+7
  Largest intermediate:  1.626e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;73.16015625;54.56640625;;;;;;[73.16015625, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125];[54.69921875, 55.0, 54.84375, 55.0234375, 54.56640625, 55.01953125, 54.8046875, 55.02734375, 54.609375, 55.0078125, 54.63671875, 54.859375, 54.80859375, 55.0234375, 54.82421875, 55.09765625, 54.87109375, 54.8203125, 54.88671875, 54.890625, 55.125, 54.94140625, 55.0546875, 54.95703125, 54.8125, 54.83203125, 54.81640625, 54.890625, 55.03125, 55.01953125, 54.8203125, 55.01953125, 54.875, 55.0234375, 54.90625, 54.84375, 54.92578125, 54.6484375, 54.890625, 55.02734375, 54.69140625, 55.02734375, 54.7265625, 55.0390625, 54.875, 54.828125, 54.8515625, 54.875, 54.8671875, 54.8203125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;758.40625;86.66015625;;;;;;[759.22265625, 758.640625, 759.6953125, 759.24609375, 759.2265625, 758.60546875, 758.8203125, 758.69140625, 758.87109375, 759.0625, 759.015625, 759.48828125, 759.12890625, 759.03515625, 759.25, 758.63671875, 759.27734375, 758.9453125, 758.8828125, 759.30078125, 759.6953125, 759.6953125, 759.46875, 759.6953125, 758.71484375, 758.6328125, 759.5, 759.6953125, 758.7890625, 758.95703125, 758.796875, 758.86328125, 758.62890625, 759.06640625, 758.87890625, 758.9921875, 759.6953125, 759.6953125, 758.453125, 758.87890625, 759.6953125, 758.9453125, 759.41796875, 759.6953125, 758.40625, 759.6953125, 759.6953125, 759.6953125, 759.6953125, 759.0];[86.7265625, 86.7265625, 86.7265625, 86.6875, 86.671875, 86.7265625, 86.71484375, 86.703125, 86.7265625, 86.7265625, 86.69921875, 86.7265625, 86.69921875, 86.6953125, 86.7265625, 86.66015625, 86.7265625, 86.68359375, 86.7265625, 86.7265625, 86.6953125, 86.6796875, 86.69140625, 86.7265625, 86.7109375, 86.68359375, 86.7265625, 86.66796875, 86.6640625, 86.7265625, 86.7265625, 86.7109375, 86.71484375, 86.6640625, 86.703125, 86.6875, 86.703125, 86.70703125, 86.6796875, 86.71484375, 86.7265625, 86.6953125, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7109375];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;758.7421875;84.359375;;;;;;[759.25, 759.3046875, 758.99609375, 759.49609375, 759.23046875, 759.2109375, 759.46484375, 759.23046875, 759.24609375, 759.29296875, 759.23046875, 759.328125, 759.0703125, 759.6953125, 759.42578125, 759.6953125, 759.0390625, 758.7890625, 759.08984375, 759.06640625, 759.11328125, 759.6953125, 759.6953125, 758.78515625, 759.25, 759.6953125, 759.03515625, 759.6953125, 759.6953125, 758.7421875, 759.13671875, 759.46875, 759.2421875, 759.6953125, 759.4375, 758.91796875, 759.6953125, 758.87109375, 759.46875, 759.6953125, 759.23828125, 759.0859375, 759.6953125, 759.5, 759.296875, 759.2734375, 759.6953125, 759.4609375, 759.078125, 759.2734375];[84.4140625, 84.4140625, 84.38671875, 84.4140625, 84.4140625, 84.40234375, 84.4140625, 84.37890625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.390625, 84.4140625, 84.40625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.37109375, 84.4140625, 84.4140625, 84.4140625, 84.37890625, 84.3828125, 84.41015625, 84.4140625, 84.40625, 84.4140625, 84.39453125, 84.359375, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.38671875, 84.4140625, 84.38671875, 84.4140625, 84.3828125, 84.4140625, 84.39453125, 84.4140625, 84.4140625, 84.40234375, 84.4140625, 84.40234375, 84.4140625, 84.36328125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.109375;166.16015625;;;;;;[41.51953125, 41.63671875, 41.4296875, 41.53125, 41.63671875, 41.390625, 41.63671875, 41.4296875, 41.63671875, 41.42578125, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.51171875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.4296875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 0.109375, 41.63671875, 41.63671875, 41.63671875, 41.578125, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.63671875, 41.4375, 41.63671875, 41.63671875, 41.63671875, 41.4296875, 41.63671875, 41.63671875, 41.4296875, 41.47265625];[166.41015625, 166.3984375, 166.41796875, 166.4296875, 166.35546875, 166.4140625, 166.421875, 166.4140625, 166.37890625, 166.375, 166.34765625, 166.39453125, 166.453125, 166.51171875, 166.3984375, 166.42578125, 166.40234375, 166.3828125, 166.33984375, 166.39453125, 166.3984375, 166.40234375, 166.41015625, 166.40234375, 166.39453125, 166.4140625, 166.37890625, 166.4453125, 166.16015625, 166.41015625, 166.390625, 166.41796875, 166.421875, 166.390625, 166.40625, 166.35546875, 166.39453125, 166.4140625, 166.37890625, 166.40625, 166.41796875, 166.375, 166.4140625, 166.41796875, 166.4296875, 166.39453125, 166.40234375, 166.41015625, 166.3984375, 166.41796875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;441.71875;52.0390625;;;;;;[442.1640625, 441.9921875, 442.11328125, 442.22265625, 442.07421875, 441.9375, 442.0703125, 442.1875, 442.30859375, 442.17578125, 441.7734375, 442.1484375, 441.91796875, 442.28125, 442.13671875, 443.05859375, 441.80859375, 442.015625, 441.89453125, 442.06640625, 443.05859375, 443.00390625, 441.95703125, 441.82421875, 442.19140625, 442.05859375, 443.05859375, 443.05859375, 443.05859375, 442.28125, 442.1328125, 441.71875, 442.796875, 441.7578125, 443.05859375, 442.18359375, 443.05859375, 441.7421875, 442.296875, 442.1875, 442.390625, 443.05859375, 442.0703125, 442.24609375, 442.125, 441.96875, 442.09375, 443.05859375, 441.91015625, 443.05859375];[52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.0390625, 52.04296875, 52.04296875, 52.04296875, 52.04296875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 57.296875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 28.8046875, 0.0, 0.0, 0.0, 28.8203125, 0.0, 0.0, 57.5, 0.0, 0.0, 0.0, 0.0, 28.72265625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 28.86328125, 0.0, 0.0, 28.7109375, 0.0, 0.0, 28.73046875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 28.83984375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 28.86328125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 28.7421875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;178.05078125;0.0;;;;;;[178.3515625, 178.9375, 178.6015625, 178.71484375, 178.84375, 178.34375, 178.29296875, 178.6484375, 178.81640625, 178.484375, 178.34765625, 179.0, 178.59375, 178.05078125, 178.97265625, 178.61328125, 178.49609375, 178.4296875, 178.4140625, 178.84375, 178.59375, 178.1953125, 178.375, 178.77734375, 178.625, 178.6875, 178.6640625, 178.265625, 178.203125, 178.80078125, 178.7578125, 178.625, 178.2421875, 178.421875, 178.609375, 178.25, 178.65234375, 178.796875, 178.375, 178.51171875, 178.71875, 178.24609375, 178.9453125, 178.5546875, 179.4453125, 178.54296875, 178.390625, 178.7265625, 178.6484375, 178.7578125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;84.6484375;0.0;;;;;;[85.3671875, 86.13671875, 85.1875, 86.13671875, 85.25390625, 84.86328125, 85.03515625, 85.140625, 85.05859375, 85.265625, 85.328125, 85.22265625, 85.08984375, 85.203125, 85.2109375, 84.9921875, 85.140625, 85.0859375, 85.203125, 85.39453125, 85.2265625, 85.421875, 85.2421875, 85.3671875, 85.34375, 85.2421875, 85.02734375, 85.2109375, 85.31640625, 85.54296875, 85.1796875, 85.28125, 85.47265625, 85.32421875, 85.015625, 84.9140625, 85.0703125, 85.28515625, 85.18359375, 84.99609375, 85.10546875, 84.9765625, 85.1640625, 85.046875, 84.95703125, 85.0625, 84.6484375, 84.86328125, 84.92578125, 85.1328125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;127.84375;0.0;;;;;;[128.265625, 128.30078125, 128.3046875, 128.1953125, 128.16015625, 128.46484375, 127.91015625, 128.4296875, 128.12890625, 128.4765625, 128.19921875, 128.15234375, 128.078125, 128.078125, 128.05078125, 129.203125, 129.203125, 128.078125, 128.40234375, 128.2421875, 128.51171875, 128.0, 128.09375, 128.2421875, 128.234375, 128.0234375, 128.0625, 128.2109375, 128.48828125, 128.1875, 128.45703125, 128.18359375, 128.09375, 128.0859375, 128.1875, 128.44140625, 128.33984375, 128.44921875, 128.4140625, 128.3828125, 128.0, 128.078125, 128.35546875, 128.31640625, 128.45703125, 128.14453125, 129.203125, 128.640625, 128.4296875, 127.84375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 57.296875, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0;0.0;;;;;;[37.75390625, 0.0, 37.77734375, 0.0, 38.05859375, 0.0, 37.58984375, 0.0, 37.796875, 0.0, 37.71875, 0.0, 37.52734375, 0.0, 37.51953125, 0.0, 19.9140625, 0.0, 37.84375, 0.0, 37.9921875, 0.0, 37.53515625, 0.0, 37.98046875, 0.0, 0.4375, 0.0, 37.47265625, 0.0, 37.2890625, 0.0, 38.21875, 0.0, 37.30078125, 0.0, 37.84375, 0.0, 37.8359375, 0.0, 37.41015625, 0.0, 37.96875, 0.0, 37.3046875, 0.0, 38.0, 0.0, 37.796875, 0.0];[38.28515625, 0.0, 38.11328125, 0.0, 38.07421875, 0.0, 38.21484375, 0.0, 38.01171875, 0.0, 38.0, 0.0, 38.1953125, 0.0, 37.9140625, 0.0, 38.078125, 0.0, 37.96484375, 0.0, 38.140625, 0.0, 38.1796875, 0.0, 38.109375, 0.0, 38.15625, 0.0, 38.13671875, 0.0, 38.1171875, 0.0, 38.1796875, 0.0, 38.015625, 0.0, 38.15234375, 0.0, 38.171875, 0.0, 38.0703125, 0.0, 38.24609375, 0.0, 38.10546875, 0.0, 38.10546875, 0.0, 38.015625, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0;0.0;;;;;;[37.44921875, 0.0, 37.80859375, 0.0, 37.34375, 0.0, 37.8046875, 0.0, 37.8046875, 0.0, 37.98046875, 0.0, 37.7265625, 0.0, 37.5546875, 0.0, 37.859375, 0.0, 37.37109375, 0.0, 37.79296875, 0.0, 37.5625, 0.0, 37.546875, 0.0, 37.828125, 0.0, 0.4609375, 0.0, 37.359375, 0.0, 37.80078125, 0.0, 37.8203125, 0.0, 37.60546875, 0.0, 38.015625, 0.0, 36.953125, 0.0, 37.98046875, 0.0, 38.01953125, 0.0, 0.32421875, 0.0, 37.7890625, 0.0];[38.203125, 0.0, 38.0859375, 0.0, 38.11328125, 0.0, 37.86328125, 0.0, 38.109375, 0.0, 38.1796875, 0.0, 37.9921875, 0.0, 38.10546875, 0.0, 38.17578125, 0.0, 37.7734375, 0.0, 38.23046875, 0.0, 38.015625, 0.0, 38.08203125, 0.0, 37.953125, 0.0, 38.0703125, 0.0, 38.08984375, 0.0, 38.12890625, 0.0, 38.13671875, 0.0, 38.171875, 0.0, 37.10546875, 0.0, 38.12109375, 0.0, 38.13671875, 0.0, 38.01953125, 0.0, 38.0390625, 0.0, 38.1953125, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.37109375;42.6640625;;;;;;[42.46875, 42.25390625, 42.671875, 42.15234375, 42.71875, 41.8828125, 42.73828125, 43.0703125, 42.2734375, 42.23828125, 42.6796875, 42.20703125, 42.9140625, 41.66796875, 42.51171875, 41.703125, 42.80078125, 42.28515625, 42.3203125, 42.75, 42.26953125, 0.37109375, 42.5703125, 42.1796875, 42.24609375, 42.34375, 42.5703125, 42.3046875, 42.40234375, 42.10546875, 41.92578125, 42.453125, 42.3359375, 42.71484375, 42.12890625, 42.5234375, 41.90625, 42.4921875, 42.30078125, 42.5234375, 42.578125, 42.3203125, 42.3515625, 42.109375, 42.171875, 42.1171875, 42.36328125, 41.921875, 42.29296875, 42.32421875];[43.0703125, 43.015625, 42.90234375, 42.94921875, 42.96484375, 42.921875, 42.984375, 42.86328125, 43.01171875, 43.00390625, 42.91796875, 42.91015625, 42.88671875, 43.06640625, 42.94140625, 42.99609375, 42.9453125, 43.05859375, 42.9609375, 42.90625, 43.0703125, 42.96875, 42.6640625, 42.94140625, 42.9453125, 42.9765625, 42.78515625, 43.01171875, 43.0625, 43.015625, 42.921875, 42.9375, 43.0703125, 42.796875, 43.0703125, 42.91015625, 42.97265625, 43.046875, 42.9375, 43.01953125, 43.0703125, 42.953125, 42.953125, 43.046875, 43.0078125, 42.83984375, 43.06640625, 42.99609375, 42.9453125, 42.87890625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;4.7578125;42.80859375;;;;;;[42.15234375, 42.5, 42.3828125, 42.46484375, 42.25390625, 42.296875, 41.81640625, 42.4609375, 42.1953125, 4.7578125, 42.28515625, 42.43359375, 42.0390625, 42.28125, 41.8515625, 42.43359375, 42.234375, 42.67578125, 42.26171875, 42.44140625, 42.703125, 42.38671875, 42.23046875, 42.75390625, 42.0703125, 42.921875, 42.48828125, 42.54296875, 42.49609375, 42.53515625, 42.7265625, 42.546875, 42.33203125, 42.53515625, 42.2890625, 42.44140625, 42.4765625, 42.92578125, 42.55078125, 42.53125, 42.09765625, 42.48828125, 42.35546875, 42.35546875, 42.23828125, 42.05859375, 42.46484375, 42.30859375, 42.6953125, 42.47265625];[43.01171875, 42.90234375, 43.0703125, 43.0078125, 43.05078125, 43.0234375, 43.03125, 42.875, 43.01953125, 42.9921875, 42.94921875, 42.96875, 42.90234375, 43.0, 42.90625, 42.984375, 43.0703125, 42.9609375, 42.8828125, 42.83203125, 42.87890625, 42.953125, 42.96875, 42.91015625, 42.92578125, 42.97265625, 43.015625, 42.89453125, 42.984375, 42.9453125, 42.92578125, 43.00390625, 43.01953125, 43.01953125, 43.0, 42.95703125, 42.95703125, 42.90234375, 42.8828125, 43.05078125, 42.80859375, 42.9375, 43.0703125, 43.046875, 43.05078125, 43.0703125, 42.921875, 43.0703125, 43.0703125, 43.05078125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0;0.0;;;;;;[90.8828125, 90.921875, 91.09375, 90.98828125, 90.60546875, 90.96875, 90.54296875, 90.9375, 0.0, 90.73828125, 90.640625, 91.03515625, 90.9765625, 0.0, 90.53125, 90.78515625, 90.6875, 0.0, 0.0, 0.0, 90.765625, 90.67578125, 91.09375, 90.71484375, 90.91015625, 0.0, 0.0, 90.89453125, 90.796875, 90.7109375, 90.59765625, 90.66796875, 90.88671875, 90.6484375, 91.04296875, 90.69921875, 90.6484375, 90.55078125, 90.65234375, 90.54296875, 90.45703125, 90.6171875, 90.77734375, 91.2109375, 0.0, 90.53515625, 90.6953125, 90.86328125, 91.0078125, 90.91796875];[0.0, 43.0703125, 0.0, 43.0703125, 43.0703125, 0.0, 43.0703125, 68.5703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.02734375, 0.0078125, 0.0078125, 0.0078125, 0.0, 0.0, 0.0, 0.0, 0.0078125, 0.0, 0.02734375, 0.03125, 0.02734375, 0.0, 0.02734375, 0.01171875, 0.01171875, 0.01171875, 0.0, 0.0, 0.0, 0.03125, 0.01171875, 0.03125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03125, 0.03125, 0.0078125, 0.0, 0.0, 0.03125, 0.0, 0.03125, 0.0, 0.03125, 0.0, 0.0, 0.01171875, 0.01171875, 0.03125, 0.03125, 0.0, 0.01171875, 0.01171875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0390625, 0.0, 0.015625, 0.015625, 0.0390625, 0.0390625, 0.0, 0.01953125, 0.0, 0.0390625, 0.0, 0.0234375, 0.0, 0.0234375, 0.0, 0.01953125, 0.0, 0.0, 0.0390625, 0.01953125, 0.0, 0.0390625, 0.0390625, 0.0234375, 0.01953125, 0.0, 0.01953125, 0.0390625, 0.0390625, 0.0, 0.0, 0.0, 0.0, 0.0390625, 0.0, 0.0, 0.0390625, 0.01953125, 0.0, 0.0390625, 0.0, 0.0390625, 0.0234375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.04296875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0546875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0234375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0234375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03515625, 0.0, 0.03515625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.01953125, 0.0390625, 0.0, 0.0, 0.0, 0.01953125, 0.0390625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0;0.01953125;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0;0.015625;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.015625, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125, 0.01953125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;6.47265625;0.0;;;;;;[46.4453125, 46.8828125, 46.484375, 46.66796875, 46.51953125, 46.30859375, 46.859375, 46.4296875, 46.35546875, 46.45703125, 46.7421875, 46.6484375, 46.69140625, 46.7265625, 46.42578125, 46.31640625, 46.58203125, 46.73046875, 46.2265625, 46.5625, 46.66796875, 46.58984375, 46.234375, 46.8359375, 46.53515625, 46.10546875, 47.0, 46.47265625, 46.3828125, 46.55859375, 46.484375, 46.30859375, 46.42578125, 46.40234375, 46.5859375, 46.48828125, 8.78515625, 46.4765625, 46.0625, 46.5703125, 46.53515625, 6.47265625, 46.83984375, 46.4609375, 46.5703125, 46.7734375, 8.30078125, 46.77734375, 46.42578125, 46.140625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;6.4140625;0.0;;;;;;[46.5, 46.6328125, 46.51953125, 46.48828125, 46.50390625, 47.41796875, 46.05078125, 46.37109375, 46.4375, 46.671875, 46.5703125, 46.10546875, 46.50390625, 46.42578125, 46.8984375, 46.2421875, 46.453125, 46.78515625, 46.3046875, 46.72265625, 46.859375, 46.4140625, 46.59375, 46.5703125, 39.08203125, 46.55078125, 46.21875, 46.5, 46.40625, 46.5625, 46.44921875, 6.4140625, 46.37109375, 46.3828125, 46.75, 46.70703125, 45.98046875, 46.671875, 46.671875, 46.3203125, 46.38671875, 46.5703125, 46.4453125, 46.34375, 46.3359375, 46.4765625, 46.625, 46.2578125, 46.8515625, 46.6875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 102.390625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.609375, 0.0, 0.0];[0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 68.21875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[91.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 64.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 95.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.875, 0.0, 0.0, 111.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 111.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 79.875, 0.0, 79.875, 0.0, 0.0, 111.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.875, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 79.875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 95.875, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 111.875, 0.0, 0.0, 127.875, 0.0, 111.875, 111.875, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 127.875, 0.0, 0.0, 63.875, 63.875, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.875, 0.0, 0.0, 143.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 80.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0];[0.0, 0.0, 0.0, 0.0, 111.875, 0.0, 0.0, 63.875, 95.875, 79.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 143.875, 0.0, 0.0, 127.875, 0.0, 111.875, 0.0, 0.0, 127.875, 0.0, 111.875, 0.0, 0.0, 0.0, 63.875, 63.875, 0.0, 143.875, 0.0, 0.0, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 63.875, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 111.875, 0.0, 127.875, 0.0, 0.0, 63.875, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 111.875, 0.0, 0.0, 0.0, 63.875, 0.0, 127.875, 0.0, 0.0, 0.0, 127.875, 0.0, 0.0, 0.0, 111.875, 0.0, 0.0, 79.875, 0.0, 64.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.04897327598882839;0.029800609045196325;2.0046284839627333;2.0081060319789685;0.6085075675148695;0.9982682448233035;0.6095631817103199;[0.05674694693880156, 0.04912920598872006, 0.05556282395264134, 0.04958792094839737, 0.05569521599682048, 0.04955806501675397, 0.05539874004898593, 0.04901609604712576, 0.055324619985185564, 0.04952572996262461, 0.05481096199946478, 0.04916196200065315, 0.05485943803796545, 0.049161697970703244, 0.05482678598491475, 0.049019030993804336, 0.0550337900640443, 0.049073562026023865, 0.05469492997508496, 0.049059280019719154, 0.054865306010469794, 0.0498162669246085, 0.055622846994083375, 0.04921394801931456, 0.055158326984383166, 0.04897327598882839, 0.054894483007956296, 0.049257120001129806, 0.054821158992126584, 0.04912033397704363, 0.05489102908177301, 0.04899350000778213, 0.05488054995657876, 0.04923057497944683, 0.05489051097538322, 0.04911212500883266, 0.05488627799786627, 0.04954452801030129, 0.05553171597421169, 0.0490441820002161, 0.055531791993416846, 0.04962424701079726, 0.054830924957059324, 0.04966079199220985, 0.05553726601647213, 0.049501460045576096, 0.05557566799689084, 0.04964722495060414, 0.05502348096342757, 0.049603794992435724];[0.0322863080073148, 0.030527989962138236, 0.029817880014888942, 0.033220404002349824, 0.030177707958500832, 0.030099472030997276, 0.033013251959346235, 0.030521378968842328, 0.029999805032275617, 0.03302898199763149, 0.030737742024939507, 0.030060505960136652, 0.03289555001538247, 0.030553134041838348, 0.029942994995508343, 0.03278743498958647, 0.030360589968040586, 0.02992953296052292, 0.03288892505224794, 0.03051080397563055, 0.061465805978514254, 0.032920723024290055, 0.030597231991123408, 0.029893101018387824, 0.03297137102345005, 0.03066797601059079, 0.029996145982295275, 0.03302817797521129, 0.030461875023320317, 0.029947875009384006, 0.0330048690084368, 0.030625186976976693, 0.029800609045196325, 0.032858832040801644, 0.030464930983725935, 0.02992574602831155, 0.032971031963825226, 0.03046011901460588, 0.030157014960423112, 0.032898954988922924, 0.030436046014074236, 0.029962871980387717, 0.032906457025092095, 0.03060680301859975, 0.029947162955068052, 0.03262321196962148, 0.030640632030554116, 0.02982408704701811, 0.03294875397114083, 0.03072129999054596];[2.014081819972489, 2.0067522449535318, 2.011610909947194, 2.0171428149333224, 2.0143676410079934, 2.0083619680372067, 2.0196066349744797, 2.0201956359669566, 2.0213352328864858, 2.014561195974238, 2.0230783030274324, 2.0237615749938414, 2.0102724739699624, 2.0190257559297606, 2.0412071380997077, 2.0051781500224024, 2.0174137510475703, 2.0181112259742804, 2.0082566119963303, 2.0170882779639214, 2.021740176016465, 2.0222331270342693, 2.0109129290212877, 2.016950666962657, 2.0211178699391894, 2.010522269993089, 2.0161731161060743, 2.009005065949168, 2.017060004931409, 2.0046284839627333, 2.0144059879821725, 2.007164186972659, 2.0147543150233105, 2.019346924033016, 2.013791244942695, 2.0184769279439934, 2.013995537010487, 2.014954266953282, 2.016146733018104, 2.0150391250499524, 2.022546170919668, 2.016112109995447, 2.025892090983689, 2.0197918291087262, 2.0251323309494182, 2.0156836989335716, 2.007855702948291, 2.015861742896959, 2.012403602071572, 2.0279684310080484];[2.0177727000555024, 2.0172370520303957, 2.0194173799827695, 2.0261806520284154, 2.017138133989647, 2.009826269990299, 2.0242766680312343, 2.0253410470904782, 2.0225517868530005, 2.0224371720687486, 2.030366671970114, 2.012197480071336, 2.0267081930069253, 2.020627701014746, 2.0081060319789685, 2.0254771299660206, 2.0263968089711852, 2.026459271030035, 2.030139282986056, 2.02001316199312, 2.0235323469969444, 2.0218676681397483, 2.0268031229497865, 2.0180081740254536, 2.01290288195014, 2.0258797620190307, 2.0163183960248716, 2.01848941197386, 2.016303677984979, 2.019848417083267, 2.0247106330352835, 2.0285843720193952, 2.0246173769119196, 2.023903680033982, 2.0127780249458738, 2.0174103550380096, 2.0213409780408256, 2.0157797168940306, 2.0257831449853256, 2.02446779794991, 2.0299126059981063, 2.018741466978099, 2.0268760699545965, 2.0192155831027776, 2.008876728999894, 2.0160265160375275, 2.0177448339527473, 2.022450575954281, 2.0228449980495498, 2.025932635006029]
Conv2d\_2a\_3x3.conv;0.3726099830237217;0.06253915501292795;4.4608671849709935;4.463921635004226;0.16784079295306073;0.9993157473891834;0.1679557170909818;[0.3726099830237217, 0.3817146770306863, 0.38151849497808143, 0.38215721800224856, 0.3795919860131107, 0.3811030310462229, 0.37952448800206184, 0.3809123400133103, 0.38091146503575146, 0.38213942997390404, 0.37961723702028394, 0.3814559620223008, 0.38006372400559485, 0.38013616198441014, 0.37850456591695547, 0.37934319500345737, 0.37881051003932953, 0.3799225650145672, 0.3799918259610422, 0.38017200597096235, 0.37979946698760614, 0.3803101980010979, 0.38009890797547996, 0.3800964300171472, 0.37979675602400675, 0.3804636520217173, 0.38829010602785274, 0.38309583597583696, 0.37932684004772455, 0.3797706429613754, 0.38079763198038563, 0.3809424010105431, 0.3789629510138184, 0.38025284599279985, 0.37992282095365226, 0.38041750993579626, 0.37949665600899607, 0.3812561969971284, 0.3804553160443902, 0.3874966370058246, 0.3818573480239138, 0.3805202199728228, 0.38029406900750473, 0.3809397469740361, 0.3794753879774362, 0.38009263802086934, 0.3793578629847616, 0.3804472589981742, 0.3800379680469632, 0.3799102689954452];[0.06459991500014439, 0.0634697430068627, 0.06268854800146073, 0.06381815200438723, 0.06265302200336009, 0.06383243697928265, 0.06319252902176231, 0.06368439504876733, 0.06304386700503528, 0.0637600360205397, 0.06314074102556333, 0.06371200497960672, 0.06253915501292795, 0.06353287299862131, 0.06304280395852402, 0.06357275403570384, 0.06269961199723184, 0.0638692409847863, 0.06303002702770755, 0.06421930604847148, 0.06304025498684496, 0.06467738596256822, 0.06274300697259605, 0.0635833659907803, 0.06287976499879733, 0.0638226920273155, 0.06318543700035661, 0.06408277701120824, 0.06348421005532146, 0.06409979402087629, 0.06254155596252531, 0.06392332300310954, 0.06294532300671563, 0.06379052298143506, 0.0631689130095765, 0.06426816596649587, 0.06310315895825624, 0.06375943002058193, 0.06357070698868483, 0.06407333101378754, 0.0626055879984051, 0.06421372899785638, 0.06331555097131059, 0.06431886297650635, 0.06306497904006392, 0.06393466802546754, 0.06317337299697101, 0.06373723095748574, 0.06279813003493473, 0.06433065899182111];[4.4872105800313875, 4.4952338370494545, 4.506899775995407, 4.502347076020669, 4.485312729026191, 4.4925177179975435, 4.501810215064324, 4.488119945919607, 4.49936587002594, 4.489714825991541, 4.49772290099645, 4.494750483019743, 4.512445230036974, 4.50609471090138, 4.508701962011401, 4.48381274996791, 4.500551361008547, 4.4948516840231605, 4.487382213992532, 4.503554985916708, 4.481874689052347, 4.516368152981158, 4.5089410349028185, 4.49007076502312, 4.488634461944457, 4.534314553893637, 4.494758697052021, 4.488005067920312, 4.501243496895768, 4.475317490985617, 4.4608671849709935, 4.514388395880815, 4.490382599004079, 4.478491462068632, 4.495733321120497, 4.476576975081116, 4.464555305952672, 4.500615293043666, 4.493215685884934, 4.489869465003721, 4.499828366970178, 4.4774979769135825, 4.476915726030711, 4.4813478830619715, 4.477629632863682, 4.476012956933118, 4.496763819945045, 4.503368299046997, 4.462902567058336, 4.490952775115147];[4.47821589600062, 4.463921635004226, 4.510871167993173, 4.500629217014648, 4.490586196014192, 4.503640330978669, 4.53497013298329, 4.484122118039522, 4.4879536489606835, 4.499185088032391, 4.478753783099819, 4.49474505597027, 4.49855313898297, 4.483474923064932, 4.485332744952757, 4.496904605999589, 4.49056362506235, 4.480176009936258, 4.489847896038555, 4.496827170019969, 4.499492935021408, 4.508586423005909, 4.502205360040534, 4.480877219000831, 4.481002731015906, 4.526346107013524, 4.521597430924885, 4.503207301022485, 4.492965187004302, 4.499447149923071, 4.49575097404886, 4.5069973088102415, 4.472958816040773, 4.502442751952913, 4.474535974964965, 4.490243098058272, 4.503740824002307, 4.498275346006267, 4.4837077560368925, 4.510135760996491, 4.50581617600983, 4.47525543597294, 4.487753299938049, 4.507532566029113, 4.497820188989863, 4.496870809991378, 4.480956850980874, 4.497537613962777, 4.495288898993749, 4.5000016829581]
Conv2d\_2b\_3x3.conv;0.3710118649760261;0.06151982699520886;4.480272070970386;4.476246659003664;0.1658163331223494;1.0008992828754477;0.16566735131029525;[0.3710118649760261, 0.38080568303121254, 0.3791395529406145, 0.37948405800852925, 0.3789061929564923, 0.3800186939770356, 0.37875715299742296, 0.37996446603210643, 0.3784942500060424, 0.37896603503031656, 0.3783442910062149, 0.3822094949427992, 0.37751058902358636, 0.3792559799621813, 0.37793836899800226, 0.3793092179694213, 0.3793359989649616, 0.3791517050121911, 0.37803108303342015, 0.3785573429777287, 0.3774646089877933, 0.3782683880417608, 0.37757737503852695, 0.42792155098868534, 0.3786149200168438, 0.37813744106097147, 0.37709125102264807, 0.3779664820176549, 0.37835338298464194, 0.3780721710063517, 0.377223226998467, 0.37896882998757064, 0.3782094829948619, 0.3781647930154577, 0.37772927194600925, 0.3780298449564725, 0.37748669501161203, 0.3790965519146994, 0.3790032719844021, 0.3789490570197813, 0.3809100459329784, 0.38033568405080587, 0.3783681000350043, 0.3801228520460427, 0.3793370329658501, 0.37882702302886173, 0.3783724510576576, 0.3798551139771007, 0.37842195900157094, 0.38069948297925293];[0.06278654898051172, 0.06336500303586945, 0.06188281497452408, 0.06343115901108831, 0.06195729202590883, 0.06375199998728931, 0.062296827032696456, 0.06360059801954776, 0.06202691397629678, 0.06318637199001387, 0.0620050189900212, 0.06325654999818653, 0.061701578029897064, 0.06376895302673802, 0.061928643961437047, 0.06357562798075378, 0.06165864795912057, 0.06347920501139015, 0.06208588101435453, 0.06373826798517257, 0.06242745096096769, 0.06327698600944132, 0.062021774996537715, 0.06318733701482415, 0.06218539702240378, 0.06348264799453318, 0.0616699910024181, 0.06369943398749456, 0.06196419300977141, 0.0636840770021081, 0.062252464005723596, 0.06278816296253353, 0.06151982699520886, 0.06353398802457377, 0.0616905780043453, 0.0633044260321185, 0.06184317002771422, 0.06339501100592315, 0.06254424795042723, 0.0629960719961673, 0.06177230103639886, 0.062806517991703, 0.0625131000415422, 0.06363622902426869, 0.06226684001740068, 0.06338656001025811, 0.06216804898576811, 0.06293263996485621, 0.06210206402465701, 0.06293665198609233];[4.5497991649317555, 4.542926278023515, 4.504292138910387, 4.5100397420465015, 4.508922211942263, 4.527547609061003, 4.5091955590760335, 4.500036098994315, 4.506420488003641, 4.520138731983025, 4.494891567097511, 4.493199012067635, 4.515237699088175, 4.490327073028311, 4.512879459012765, 4.513520633918233, 4.493099528015591, 4.5039758600178175, 4.5026512540644035, 4.512289043050259, 4.508880043984391, 4.540914025041275, 4.510750657005701, 4.485488157952204, 4.491178909025621, 4.509826563997194, 4.503466902009677, 4.51813407294685, 4.504855222068727, 4.519231829966884, 4.509373808046803, 4.51673661894165, 4.527763025020249, 4.49899535899749, 4.517544535105117, 4.5081021409714594, 4.503811990143731, 4.485785707947798, 4.513381072960328, 4.48944423609646, 4.484498050005641, 4.502678372955415, 4.511273871001322, 4.480272070970386, 4.491220543975942, 4.514844183984678, 4.510509953077417, 4.490331859968137, 4.498261930013541, 4.4877122399630025];[4.488142890040763, 4.511891005968209, 4.494655698013958, 4.50918031699257, 4.526321269979235, 4.509585247957148, 4.517556540085934, 4.4962138150585815, 4.512740878970362, 4.512415440927725, 4.502070456102956, 4.484704167989548, 4.505577505973633, 4.508695180003997, 4.501979326014407, 4.493289810954593, 4.497625368938316, 4.500327476998791, 4.512688003072981, 4.510129686968867, 4.494364037993364, 4.484005042933859, 4.4881094068987295, 4.514480996935163, 4.493748519918881, 4.495312584971543, 4.492255801043939, 4.5068866240326315, 4.5156005510361865, 4.498759106907528, 4.5070220630732365, 4.500494248000905, 4.497105150017887, 4.517132459965069, 4.508808379003312, 4.518133256060537, 4.4958238810068, 4.525882410991471, 4.512497965071816, 4.481226606993005, 4.50428012694465, 4.514828417915851, 4.49948035198031, 4.538150386011694, 4.5198654269916005, 4.507320299046114, 4.529287125973497, 4.476246659003664, 4.510416169068776, 4.498860738065559]
Conv2d\_3b\_1x1.conv;0.017689195985440165;0.2514310159604065;0.5462341369129717;0.5547540250699967;14.21381820673802;0.9846420435508332;14.435518267613176;[0.017816768027842045, 0.017703872988931835, 0.01781693601515144, 0.017689195985440165, 0.017780609952751547, 0.01771725300932303, 0.018201155064161867, 0.0190597019973211, 0.018376464024186134, 0.01793729397468269, 0.018354410014580935, 0.017814047052524984, 0.018298426002729684, 0.01776382402749732, 0.01831495395163074, 0.018091014062520117, 0.020135729981120676, 0.01772734703263268, 0.018340606009587646, 0.017807334021199495, 0.01832050591474399, 0.017795147956348956, 0.018318106012884527, 0.01777585403760895, 0.01835636602481827, 0.017778720008209348, 0.0183838089578785, 0.01778154302155599, 0.018366903997957706, 0.01775402104249224, 0.018313697015400976, 0.017868257011286914, 0.01837474398780614, 0.0180054729571566, 0.01848613499896601, 0.017847882991191, 0.01839430397376418, 0.01784466701792553, 0.018458130012732, 0.01775887602707371, 0.018362806004006416, 0.017742695985361934, 0.01829596300376579, 0.01780065195634961, 0.01831669209059328, 0.017785896023269743, 0.01912192697636783, 0.017805204028263688, 0.01834431500174105, 0.017781467002350837];[0.2514310159604065, 0.25639323296491057, 0.25556347804376855, 0.25800357200205326, 0.2566754489671439, 0.253028039005585, 0.25896135199582204, 0.25497512402944267, 0.25594307301798835, 0.2568015939905308, 0.25530624500242993, 0.2556671270285733, 0.25590373697923496, 0.25667045899899676, 0.25917214999208227, 0.25597309099975973, 0.2566892870236188, 0.2549144090153277, 0.25717108097160235, 0.2561834380030632, 0.2567980000167154, 0.2575074799824506, 0.2569637909764424, 0.2554966970346868, 0.25651637301780283, 0.25681491498835385, 0.25388431502506137, 0.25548448599874973, 0.25726752099581063, 0.25755159102845937, 0.25711002596654, 0.2585176390130073, 0.25637132598785684, 0.25722455099457875, 0.2550013400032185, 0.2574139150092378, 0.25879956397693604, 0.2572231470257975, 0.25745516101596877, 0.25795817497419193, 0.2581367549719289, 0.25717760500265285, 0.25865734997205436, 0.25740433199098334, 0.25824971101246774, 0.255977205990348, 0.2571127900155261, 0.2579710420104675, 0.2579366720165126, 0.2562614889466204];[0.5562827850226313, 0.5462341369129717, 0.5481102940393612, 0.5479600849794224, 0.5482296389527619, 0.5483686538645998, 0.5636239939485677, 0.5651896620402113, 0.5592652439954691, 0.559379584970884, 0.5620445109670982, 0.5589504570816644, 0.558431691955775, 0.5593627240159549, 0.5590408070129342, 0.5586891539860517, 0.5581106579629704, 0.5590205709449947, 0.5579310840694234, 0.5577844610088505, 0.5586004789802246, 0.5622529319953173, 0.5563326259725727, 0.5586128560244106, 0.5583715889370069, 0.5570623859530315, 0.5571528439759277, 0.5583549640723504, 0.5584597848937847, 0.557059473998379, 0.5586412019911222, 0.558461114007514, 0.5586403919151053, 0.5548312740284018, 0.5624576270347461, 0.5580894500017166, 0.5608566790469922, 0.5572487360914238, 0.5574830329860561, 0.5638178059598431, 0.5580353740369901, 0.5579128820681944, 0.5647005870123394, 0.5582231990410946, 0.5610299520776607, 0.5573800159036182, 0.5563212659908459, 0.5599224689649418, 0.5567366791074164, 0.5586862651398405];[0.5585662110242993, 0.5563304559909739, 0.5627196070272475, 0.5602137360838242, 0.5557431699126028, 0.5575311110005714, 0.5588134480640292, 0.5588537479634397, 0.5581151620717719, 0.556413643003907, 0.5605642729788087, 0.5579220940126106, 0.5570888180518523, 0.5586479909834452, 0.5570855159312487, 0.5580434360308573, 0.555687746964395, 0.5617094829794951, 0.557834354985971, 0.5649012990179472, 0.5578922670683824, 0.561123492079787, 0.5606775209307671, 0.5582847269834019, 0.5618759100907482, 0.5630001060198992, 0.5597013619262725, 0.5576988600078039, 0.5547540250699967, 0.5555704250000417, 0.5571088650613092, 0.5580356860300526, 0.5587938780081458, 0.5572808240540326, 0.5616022879257798, 0.560118917026557, 0.5626716109691188, 0.5595452740672044, 0.5573461900348775, 0.5577519269427285, 0.558692637947388, 0.5586038339533843, 0.5581365070538595, 0.5556266460334882, 0.5573321209521964, 0.5604527350515127, 0.5566186769865453, 0.5578250140533783, 0.5569674670114182, 0.5591166710364632]
Conv2d\_4a\_3x3.conv;0.20857540098950267;0.046472207992337644;1.3831666189944372;1.3818304810556583;0.2228077125675838;1.000966933322934;0.2225924804807724;[0.20857540098950267, 0.22047166200354695, 0.22358857496874407, 0.22419415699550882, 0.22391437203623354, 0.2246515559963882, 0.22383233200525865, 0.22532802203204483, 0.223153464961797, 0.22366663196589798, 0.22320370993111283, 0.22416094498476014, 0.22271340497536585, 0.22419650800293311, 0.2229382789810188, 0.22338128701085225, 0.22500653698807582, 0.22424440999748185, 0.22577802295563743, 0.22404339199420065, 0.22316684998804703, 0.22424301999853924, 0.2231430450337939, 0.2234624329721555, 0.22333098691888154, 0.2241627469775267, 0.22286577202612534, 0.223649567051325, 0.22273048799252138, 0.22373271599644795, 0.22275424399413168, 0.22373288898961619, 0.22251880000112578, 0.22366122296079993, 0.23154113499913365, 0.2238214509561658, 0.22329281695419922, 0.22381036198930815, 0.22370316297747195, 0.2235074729542248, 0.22265122598037124, 0.223375047033187, 0.22292035102145746, 0.22423882997827604, 0.22292280494002625, 0.22402427799534053, 0.22273709502769634, 0.22361003595869988, 0.2225498609477654, 0.24674825504189357];[0.04671989899361506, 0.047471720026806, 0.046675238001625985, 0.047249458031728864, 0.04677143198205158, 0.04703736200463027, 0.04653715598396957, 0.04719009104883298, 0.04674937401432544, 0.04712223698152229, 0.04664164799032733, 0.04710828000679612, 0.046730789996217936, 0.04707489296561107, 0.04710631398484111, 0.0471612949622795, 0.04677175497636199, 0.046997214027214795, 0.04673866601660848, 0.04683839197969064, 0.046577453962527215, 0.04713051801081747, 0.04663622798398137, 0.04711054597282782, 0.04679622402181849, 0.047155288979411125, 0.04695570399053395, 0.0470988480374217, 0.0467538780067116, 0.047133557964116335, 0.04667659796541557, 0.04995190701447427, 0.04664124100236222, 0.04706644202815369, 0.04706289601745084, 0.047224102017935365, 0.046472207992337644, 0.04715216299518943, 0.046714627009350806, 0.04718702001264319, 0.04672779398970306, 0.04690351599128917, 0.046683386026415974, 0.047596830991096795, 0.047176312014926225, 0.04734956903848797, 0.04713568999432027, 0.04709667299175635, 0.046821773052215576, 0.04696703900117427];[1.394241368980147, 1.391092654899694, 1.3965969770215452, 1.3933222009800375, 1.3976494790404104, 1.3920594459632412, 1.3927929120254703, 1.396689481975045, 1.3978756080032326, 1.3949843710288405, 1.3911553309299052, 1.3982832659967244, 1.3935032759327441, 1.3931252419715747, 1.3927354229381308, 1.394642853003461, 1.3849808551021852, 1.395949977915734, 1.391321899020113, 1.3974505609367043, 1.4086618450237438, 1.4000928500317968, 1.3856466089491732, 1.3976121719460934, 1.397116506996099, 1.3967296560294926, 1.3948469670140184, 1.3910436519654468, 1.3854354320792481, 1.3906017690314911, 1.3971872091060504, 1.390932259033434, 1.3910914890584536, 1.3874786170199513, 1.3831666189944372, 1.3875205059885047, 1.3961385529255494, 1.391159757040441, 1.3915492800879292, 1.3920861869119108, 1.3905107010505162, 1.3977776399697177, 1.392459882015828, 1.3896936499513686, 1.3927040220005438, 1.3952779779792763, 1.388115323963575, 1.3916970549616963, 1.3959643529960886, 1.386526721995324];[1.3905528519535437, 1.387716835946776, 1.4064309449749999, 1.3917160620330833, 1.3930248419637792, 1.394978580006864, 1.3897830160567537, 1.4107747780508362, 1.3865275750285946, 1.4011843270272948, 1.392167208949104, 1.3982459530816413, 1.3858518369379453, 1.3850133080268279, 1.3866586700314656, 1.39851779199671, 1.388186648953706, 1.388130861974787, 1.3859671229729429, 1.3922249599709176, 1.3859321631025523, 1.3866722150123678, 1.3888577510369942, 1.3949155409936793, 1.3875274360761978, 1.3892212850041687, 1.386142147006467, 1.3925337140681222, 1.3886461839429103, 1.3975553879863583, 1.3856896680081263, 1.389804553007707, 1.3969438920612447, 1.3818304810556583, 1.3922788789495826, 1.3870003939955495, 1.3838101680157706, 1.3915823589777574, 1.39328206400387, 1.396431087050587, 1.3924367620493285, 1.3963839770294726, 1.3920291200047359, 1.4017770030768588, 1.396718962059822, 1.396729330997914, 1.3904311669175513, 1.3935830679838546, 1.3924056880059652, 1.3890716260066256]
Mixed\_5b.branch1x1.conv;0.012125628942158073;0.01936491101514548;0.20391892496263608;0.2029751858790405;1.5970232230856132;1.004649529347681;1.5896321816052217;[0.014129508985206485, 0.014305832970421761, 0.014720601961016655, 0.012210113985929638, 0.012297911976929754, 0.01219161000335589, 0.012275361048523337, 0.012186788953840733, 0.012338861008174717, 0.012329276942182332, 0.014933525992091745, 0.012125628942158073, 0.012305131938774139, 0.012245824036654085, 0.012326721975114197, 0.012225709040649235, 0.012320021982304752, 0.012419642007444054, 0.012288505036849529, 0.01219222805229947, 0.012325914984103292, 0.012225310027133673, 0.012327918026130646, 0.012200600001960993, 0.012279728020075709, 0.012197970994748175, 0.012243620993103832, 0.012176100979559124, 0.012290770013350993, 0.012220241944305599, 0.012300255941227078, 0.012223231955431402, 0.0123142110533081, 0.012221704004332423, 0.014357478998135775, 0.01223045599181205, 0.012341057998128235, 0.04514744697371498, 0.01227935595670715, 0.012182927050162107, 0.012273666972760111, 0.012189946020953357, 0.01231568498769775, 0.012211704975925386, 0.012283810006920248, 0.012189920991659164, 0.012291911989450455, 0.012149527028668672, 0.012287928024306893, 0.012161445978563279];[0.019506793993059546, 0.019457789952866733, 0.019501457980368286, 0.019541867019142956, 0.01953135698568076, 0.01944581000134349, 0.01950926799327135, 0.019484503020066768, 0.019396524992771447, 0.019595040008425713, 0.019406033970881253, 0.019437536015175283, 0.019501002971082926, 0.0195720560150221, 0.019392415008042008, 0.019414903013966978, 0.019378964963834733, 0.01953332801349461, 0.019374780007638037, 0.019473101012408733, 0.01942632399732247, 0.019440153962932527, 0.019422821002081037, 0.019691744004376233, 0.019402065023314208, 0.019478666014038026, 0.019433983019553125, 0.019456466019619256, 0.019431290042120963, 0.019668143009766936, 0.01936491101514548, 0.01945440104464069, 0.01937973400345072, 0.01942469202913344, 0.01941693900153041, 0.019576819031499326, 0.019382814003620297, 0.01946507696993649, 0.019382321974262595, 0.019450797990430146, 0.01937803195323795, 0.019438202027231455, 0.01963218697346747, 0.01950180297717452, 0.01945924200117588, 0.019396006013266742, 0.019521597947459668, 0.019425455015152693, 0.01961170695722103, 0.019392554997466505];[0.2046270080609247, 0.2046880380366929, 0.20468788093421608, 0.20471654104767367, 0.20391892496263608, 0.20472166902618483, 0.20467642392031848, 0.20471242105122656, 0.20530974812572822, 0.20474710600683466, 0.20470544899581, 0.20403450698358938, 0.20412026887061074, 0.20483076508389786, 0.20468509494094178, 0.20460397901479155, 0.20483997103292495, 0.20516547100851312, 0.20465704204980284, 0.20486860402161255, 0.20521480101160705, 0.2052285419194959, 0.20520346792181954, 0.20577859599143267, 0.20466832898091525, 0.20464885496767238, 0.20518606895348057, 0.20475741103291512, 0.205039746069815, 0.20481525402283296, 0.20464412303408608, 0.20428781193913892, 0.2054389290860854, 0.20473996293731034, 0.20438713300973177, 0.20466971292626113, 0.2045539440587163, 0.20484206295805052, 0.20410103094764054, 0.20474827394355088, 0.20494308188790455, 0.20534961600787938, 0.20471533498493955, 0.20464284007903188, 0.20477423700504005, 0.20486319198971614, 0.2045912480680272, 0.2052170630195178, 0.20513527892762795, 0.20508584007620811];[0.2040284180548042, 0.2039100579568185, 0.20367258798796684, 0.20445625897264108, 0.20397927204612643, 0.20483779400819913, 0.20368306891759858, 0.2037650760030374, 0.20446622697636485, 0.20390488806879148, 0.20480648992815986, 0.20446298498427495, 0.20399843202903867, 0.20413922605803236, 0.20393260807031766, 0.20592077309265733, 0.2029751858790405, 0.20432998705655336, 0.20369773398851976, 0.20357818610500544, 0.20426150097046047, 0.20473452401347458, 0.2031428709742613, 0.20384681096766144, 0.20383052696706727, 0.20529775001341477, 0.20447633595904335, 0.20452918007504195, 0.20407779805827886, 0.20464309002272785, 0.2045551248593256, 0.20517571811797097, 0.2044678709935397, 0.20444547798251733, 0.2038791700033471, 0.20514277898473665, 0.20469737896928564, 0.2042965170694515, 0.20484691602177918, 0.20426890900125727, 0.20438423100858927, 0.2039151179487817, 0.20377709093736485, 0.2041357799898833, 0.20900816400535405, 0.20464454893954098, 0.20421673997770995, 0.20486854406772181, 0.20439458696637303, 0.20420841296436265]
Mixed\_5b.branch5x5\_1.conv;0.012150680995546281;0.019350552989635617;0.20361285196850076;0.20003136491868645;1.5925488453468888;1.017904627363165;1.564536404036509;[0.01222646003589034, 0.012165502936113626, 0.012224651989527047, 0.012150680995546281, 0.012227774015627801, 0.01219228602712974, 0.012321029033046216, 0.012193750008009374, 0.012287358054891229, 0.012225801998283714, 0.012271090061403811, 0.012282122916076332, 0.01227211399236694, 0.01218620000872761, 0.012308552977629006, 0.012217586976476014, 0.012298258021473885, 0.012229120009578764, 0.016059399989899248, 0.015976974042132497, 0.01230120297987014, 0.012190776062197983, 0.012280389026273042, 0.012183865939732641, 0.012277435045689344, 0.01223247597226873, 0.0122700099600479, 0.012207444990053773, 0.012271542043890804, 0.012216435046866536, 0.012424724991433322, 0.012198673968669027, 0.012262340052984655, 0.012209512002300471, 0.012307895056437701, 0.012194489012472332, 0.01226659002713859, 0.01219814398791641, 0.012290934973862022, 0.012154555995948613, 0.012282197014428675, 0.01216638897312805, 0.012314613908529282, 0.01216782396659255, 0.012285639997571707, 0.01219339604722336, 0.012249998981133103, 0.012238709023222327, 0.012271041981875896, 0.012187264044769108];[0.019510854966938496, 0.01950939401285723, 0.019486133998725563, 0.01946580596268177, 0.019350552989635617, 0.019682325015310198, 0.019419129996094853, 0.01950546499574557, 0.01953113201307133, 0.019626230001449585, 0.01938356296159327, 0.01956739800516516, 0.01940644095884636, 0.019446973979938775, 0.019538134976755828, 0.01944700296735391, 0.01946113002486527, 0.019472205021884292, 0.019520284025929868, 0.019445895974058658, 0.019409486965741962, 0.019564862013794482, 0.01939818396931514, 0.019431063963565975, 0.019397441996261477, 0.019455005007330328, 0.019473101012408733, 0.019429908017627895, 0.01951786899007857, 0.019453034037724137, 0.019503686984535307, 0.01947259798180312, 0.01952015596907586, 0.019452709995675832, 0.019598938000854105, 0.01950506097637117, 0.019520004047080874, 0.019539864966645837, 0.019489094032905996, 0.019480818009469658, 0.019527372031006962, 0.019509478996042162, 0.019516417989507318, 0.019583046028856188, 0.01952915301080793, 0.019467689970042557, 0.01952488796086982, 0.019445361976977438, 0.01952798798447475, 0.019519757013767958];[0.2042314150603488, 0.2040303799440153, 0.20467620808631182, 0.20474275399465114, 0.2047999409842305, 0.20454227202571929, 0.20778468204662204, 0.20474398200167343, 0.2053031040704809, 0.204707475961186, 0.20458330598194152, 0.20477455400396138, 0.20460579701466486, 0.20466293097706512, 0.20448609092272818, 0.20416344795376062, 0.2047287819441408, 0.20496821799315512, 0.20518728898605332, 0.20468808198347688, 0.20411453995620832, 0.20480840594973415, 0.20469784690067172, 0.20397635793779045, 0.20512480690376833, 0.20396401901962236, 0.20375860697822645, 0.20489883795380592, 0.20467005600221455, 0.204876362986397, 0.20447302801767364, 0.20514708396513015, 0.20422020403202623, 0.20361285196850076, 0.20464802294736728, 0.2096367900376208, 0.20372393308207393, 0.20464678696589544, 0.20460156892659143, 0.2046529509825632, 0.20515093201538548, 0.20440150902140886, 0.2047292219940573, 0.20435554400319234, 0.20463332603685558, 0.20478960103355348, 0.20460641791578382, 0.20391102001303807, 0.2039889160078019, 0.20438379497500136];[0.20451121008954942, 0.2067633149563335, 0.20448269689222798, 0.20374867296777666, 0.20397280604811385, 0.20340197306359187, 0.2045609069755301, 0.20392930693924427, 0.20434738998301327, 0.20395411900244653, 0.20343164395308122, 0.2035263439756818, 0.20417464605998248, 0.20523356006015092, 0.20408699696417898, 0.2042977359960787, 0.20444258296629414, 0.2053929500398226, 0.20355012809159234, 0.20347176201175898, 0.20387087209383026, 0.20368932001292706, 0.20362913399003446, 0.20369957404909655, 0.2041671890183352, 0.20659093908034265, 0.20432836300460622, 0.2046091360389255, 0.2041476930025965, 0.20378177100792527, 0.20419138704892248, 0.20430810505058616, 0.2041197340004146, 0.20465478993719444, 0.2046264010714367, 0.20437425293494016, 0.20522861398058012, 0.20461751602124423, 0.2041978340712376, 0.20350062899524346, 0.20003136491868645, 0.20436005998635665, 0.20451748505001888, 0.20439251995412633, 0.20372717903228477, 0.20436672295909375, 0.20376721501816064, 0.20349061698652804, 0.20474906399613246, 0.20401831500930712]
Mixed\_5b.branch5x5\_2.conv;0.07684162294026464;0.007101077993866056;0.2548108719638549;0.2545451029436663;0.0924118690125313;1.001044094021512;0.09231548296867073;[0.09677616297267377, 0.0852491170517169, 0.07684162294026464, 0.08060012193163857, 0.08265522704459727, 0.08310752996476367, 0.08364248799625784, 0.08550731302239001, 0.08472681604325771, 0.08461590699153021, 0.08467968105105683, 0.08570960897486657, 0.08482257404830307, 0.08650082803796977, 0.08374386403011158, 0.08463431801646948, 0.08468276902567595, 0.08528991194907576, 0.08478160999948159, 0.08476041199173778, 0.08497173100477085, 0.08474408404435962, 0.08498668798711151, 0.08482624602038413, 0.08469948195852339, 0.08496271999320015, 0.08466269006021321, 0.08552455500466749, 0.08492267900146544, 0.0846893319976516, 0.08469003095524386, 0.08472195698413998, 0.08493768505286425, 0.08478721795836464, 0.08502221305388957, 0.08460350095992908, 0.08472668705508113, 0.08528882102109492, 0.08598517900099978, 0.0837185179698281, 0.08469768607756123, 0.08475715498207137, 0.08477551699616015, 0.0849087230162695, 0.08471297298092395, 0.08465430600335822, 0.08463999902596697, 0.09151545399799943, 0.08495258603943512, 0.08471580100012943];[0.007456523017026484, 0.007223021995741874, 0.007145539973862469, 0.007505599001888186, 0.007138185959775001, 0.00719216198194772, 0.007202427019365132, 0.007391810999251902, 0.007128133962396532, 0.007362258969806135, 0.007155343017075211, 0.007243587984703481, 0.007101077993866056, 0.007139833993278444, 0.007233529002405703, 0.0071374219842255116, 0.0073039909475483, 0.007399585039820522, 0.007351660984568298, 0.007393352978397161, 0.007172600016929209, 0.007308409025426954, 0.007179428008385003, 0.007205516041722149, 0.007378700014669448, 0.007332492037676275, 0.007436540967319161, 0.0073738310020416975, 0.007690454018302262, 0.00740877800853923, 0.007298107026144862, 0.007159332977607846, 0.007155343017075211, 0.007203945016954094, 0.00712520198430866, 0.007373909989837557, 0.00720712699694559, 0.007214773038867861, 0.007207498012576252, 0.007157652988098562, 0.007551382994279265, 0.007160317036323249, 0.007399744004942477, 0.007403066963888705, 0.007320069998968393, 0.007154466991778463, 0.007220769010018557, 0.007127263001166284, 0.007332039996981621, 0.007353355991654098];[0.2548108719638549, 0.2568691130145453, 0.2574912231066264, 0.2568639740347862, 0.2570008230395615, 0.2568053401191719, 0.2580854370025918, 0.2568769180215895, 0.2572552890633233, 0.2580755809904076, 0.25768541503930464, 0.2569014499313198, 0.2581369971157983, 0.25830130104441196, 0.2568322600563988, 0.25800963898655027, 0.2578851339640096, 0.25682462099939585, 0.25693904602667317, 0.2568579379003495, 0.256963397085201, 0.2570782800321467, 0.25819896697066724, 0.2568854861310683, 0.2570568409864791, 0.2580822079326026, 0.2574113910086453, 0.2579854470677674, 0.2581553660565987, 0.2568425540230237, 0.25689613504800946, 0.25755425792885944, 0.2581850530114025, 0.25796488201012835, 0.25801592104835436, 0.2579351949971169, 0.2567834059591405, 0.2579781149979681, 0.2569376340834424, 0.25811289093689993, 0.25688900594832376, 0.25711974600562826, 0.2581068619620055, 0.256874106999021, 0.2572718650335446, 0.25849803700111806, 0.25776125892298296, 0.2568983940873295, 0.2568200580426492, 0.258140757039655];[0.2570616180310026, 0.25699958502082154, 0.2567082549794577, 0.2563723429921083, 0.25667780899675563, 0.2570507720229216, 0.25733982695965096, 0.2567842950229533, 0.2570687150582671, 0.2570310390437953, 0.2565979879582301, 0.2557567619951442, 0.2569160689599812, 0.25678061199141666, 0.2545451029436663, 0.25697644002502784, 0.25648636801633984, 0.2563403180683963, 0.2575044079567306, 0.25675422803033143, 0.25687158096116036, 0.25708500103792176, 0.2564170020050369, 0.2568684400175698, 0.25696169602451846, 0.257465764938388, 0.25585353694623336, 0.2560383610543795, 0.25526996195549145, 0.2565237830276601, 0.25702911795815453, 0.25599992991192266, 0.25627655698917806, 0.25715046701952815, 0.25819620792753994, 0.256420828984119, 0.2569467179127969, 0.25659108394756913, 0.2568313160445541, 0.25719831296009943, 0.2569806910469197, 0.2573483080486767, 0.2564613389549777, 0.25691750197438523, 0.25695759104564786, 0.25654836295871064, 0.25685327901737764, 0.25689146196236834, 0.2563079040264711, 0.2569229649961926]
Mixed\_5b.branch3x3dbl\_2.conv;0.036556038015987724;0.007773166988044977;0.17992602795129642;0.1776727251126431;0.2126370200360716;1.012682322721311;0.20997406122846785;[0.036676751042250544, 0.036556038015987724, 0.03782627504551783, 0.03910401102621108, 0.04031837894581258, 0.041349883074872196, 0.041772523953113705, 0.042584711976815015, 0.042794578068424016, 0.042610422999132425, 0.042541566013824195, 0.04280723002739251, 0.042995859985239804, 0.043159656052011997, 0.04316235892474651, 0.0439922499936074, 0.042551441001705825, 0.04301923396997154, 0.043015175964683294, 0.043074504006654024, 0.04320917697623372, 0.04345053504221141, 0.04313607403310016, 0.04284878395264968, 0.0430210730410181, 0.04292209492996335, 0.04398904100526124, 0.04283524100901559, 0.04290215397486463, 0.04299257998354733, 0.04296382301254198, 0.04305173800094053, 0.04347075300756842, 0.04285035596694797, 0.04300206498010084, 0.04275098000653088, 0.04291787801776081, 0.042953568045049906, 0.042872977966908365, 0.04285909002646804, 0.0428082529688254, 0.042895088030491024, 0.04286982805933803, 0.0428240749752149, 0.04281885898672044, 0.042798481008503586, 0.04287375800777227, 0.04276875196956098, 0.04293118498753756, 0.042794960958417505];[0.008013269980438054, 0.008094710996374488, 0.007896638999227434, 0.008176809002179652, 0.007855603005737066, 0.007938324997667223, 0.007785686990246177, 0.008225790981668979, 0.007863720005843788, 0.007845151994843036, 0.007918227987829596, 0.0078822509967722, 0.007893953996244818, 0.00785242801066488, 0.00785490800626576, 0.007942074968013912, 0.007773166988044977, 0.007896310999058187, 0.00786938500823453, 0.00782523798989132, 0.007845665037166327, 0.00785440596519038, 0.007861611957196146, 0.007840142003260553, 0.00786037795478478, 0.008326992043294013, 0.007855445030145347, 0.007862248981837183, 0.007842084974981844, 0.007827797962818295, 0.007817084027919918, 0.007905170030426234, 0.007788782997522503, 0.007839972036890686, 0.007839013007469475, 0.007898445997852832, 0.007836161996237934, 0.007877608994022012, 0.007832219998817891, 0.007862024009227753, 0.00782507995609194, 0.007872714020777494, 0.007875179988332093, 0.007855001953430474, 0.007857043005060405, 0.007806629000697285, 0.007844597974326462, 0.00786064297426492, 0.00786584202433005, 0.007851359026972204];[0.18061144795501605, 0.18032163206953555, 0.18053857400082052, 0.18023170199012384, 0.18039964704075828, 0.18042011588113382, 0.18059174716472626, 0.1803365579689853, 0.18018215504707769, 0.17994596698554233, 0.18070148001424968, 0.181418870924972, 0.18054282490629703, 0.18050554796354845, 0.18067449697991833, 0.18050764600047842, 0.17992602795129642, 0.180365553998854, 0.1808909760438837, 0.1803148888866417, 0.18049635004717857, 0.18013927998254076, 0.1805612980388105, 0.180114210001193, 0.17999713605968282, 0.18150161200901493, 0.18011243198998272, 0.18054677499458194, 0.1801538789877668, 0.18162619008217007, 0.1801074679242447, 0.18007384694647044, 0.1802105469396338, 0.1801206530071795, 0.18045774794882163, 0.18066046701278538, 0.18012876901775599, 0.18030031397938728, 0.1807094111572951, 0.18077660602284595, 0.1805859770392999, 0.1804563810583204, 0.17999007587786764, 0.18017808394506574, 0.1802404770278372, 0.1801505699986592, 0.18014492496149614, 0.1862471259664744, 0.1800505749997683, 0.18057296198094264];[0.17964794405270368, 0.18029584194300696, 0.1801181641058065, 0.18021116708405316, 0.18024646095000207, 0.1801371000474319, 0.180025189940352, 0.1801836820668541, 0.17902278015390038, 0.18001280206954107, 0.18009368696948513, 0.17944979894673452, 0.17936542897950858, 0.17961536988150328, 0.179461145948153, 0.1800816179602407, 0.1776727251126431, 0.1794359391205944, 0.17908544489182532, 0.17999032192165032, 0.1801725770928897, 0.17918530193855986, 0.17925702093634754, 0.1796434399439022, 0.17987781402189285, 0.18013962695840746, 0.1800217360141687, 0.1804130839300342, 0.17955304007045925, 0.18065841996576637, 0.18003824492916465, 0.18017864698776975, 0.17928614898119122, 0.1804068020428531, 0.17989173904061317, 0.18013888492714614, 0.1792684750398621, 0.17972329701296985, 0.18007250304799527, 0.1794436519849114, 0.17992592800874263, 0.18005602702032775, 0.1800868259742856, 0.17949573002988473, 0.1803118460229598, 0.17962212796555832, 0.18025112396571785, 0.1794558540568687, 0.18054156692232937, 0.1800511020119302]
Mixed\_5b.branch3x3dbl\_3.conv;0.055385972023941576;0.012067786999978125;0.27992091194028035;0.27944786701118574;0.21788526153809504;1.0016927841824452;0.21751705211286626;[0.055385972023941576, 0.056682963971979916, 0.05856641399441287, 0.06064725300529972, 0.061806024983525276, 0.06255609198706225, 0.06396651401882991, 0.06393896200461313, 0.06346704700263217, 0.06371616298565641, 0.06358991394517943, 0.0636665029451251, 0.06349518295610324, 0.06373540894128382, 0.06360163202043623, 0.06371849298011512, 0.06349014997249469, 0.06372106302296743, 0.06348299799719825, 0.06373223604168743, 0.06352411099942401, 0.06369610503315926, 0.06346724898321554, 0.06371523102279752, 0.06367195496568456, 0.06374876201152802, 0.06350471696350724, 0.06389314198167995, 0.0635636220104061, 0.06373129202984273, 0.06367092608707026, 0.06374322198098525, 0.06348197592888027, 0.06375989399384707, 0.06350931199267507, 0.06373967399122193, 0.06350796396145597, 0.06377496500499547, 0.06356595800025389, 0.06383098702644929, 0.0634431719663553, 0.06367536407196894, 0.06343313801335171, 0.06368725397624075, 0.06359238299774006, 0.06389871402643621, 0.06339549703989178, 0.06384602305479348, 0.06343643501168117, 0.06370680098189041];[0.012244932993780822, 0.012610675999894738, 0.012117167003452778, 0.012457192002329975, 0.012106191017664969, 0.012176699005067348, 0.012099347019102424, 0.012156872951891273, 0.012112282041925937, 0.012177823984529823, 0.012108724971767515, 0.012165804975666106, 0.012095738027710468, 0.012219994969200343, 0.012164514977484941, 0.012091199983842671, 0.012236431997735053, 0.012091210985090584, 0.012155960022937506, 0.012185387022327632, 0.012092032004147768, 0.013024969026446342, 0.012184033985249698, 0.012153848016168922, 0.012081124004907906, 0.012104349036235362, 0.012129982991609722, 0.012067786999978125, 0.012160900048911572, 0.01216302701504901, 0.012138866004534066, 0.012090586998965591, 0.012116329977288842, 0.01214494596933946, 0.012151167960837483, 0.012179782963357866, 0.012125237961299717, 0.012170842033810914, 0.012119840015657246, 0.01213711901800707, 0.012152851035352796, 0.012152382987551391, 0.012116912985220551, 0.012105770991183817, 0.012208171014208347, 0.012188641005195677, 0.01218426798004657, 0.01236834202427417, 0.012508430983871222, 0.012136247009038925];[0.28108430904103443, 0.28187838912708685, 0.28074957005446777, 0.27992091194028035, 0.2806983150076121, 0.2817632640944794, 0.281226513965521, 0.28140267892740667, 0.28216242900816724, 0.2816390600055456, 0.2813554629101418, 0.28179452096810564, 0.2818197739543393, 0.28182868898147717, 0.2803156810696237, 0.282022095983848, 0.28202514501754194, 0.2817626360920258, 0.28204074094537646, 0.2819935120642185, 0.28207506699254736, 0.28198335407068953, 0.28234824497485533, 0.28217895998386666, 0.28207220701733604, 0.2817667711642571, 0.2821152029791847, 0.28202048706589267, 0.28201463498407975, 0.28190569393336773, 0.2819805520703085, 0.2818581280298531, 0.28194810391869396, 0.2818245399976149, 0.2819794029928744, 0.28124322404619306, 0.28202456305734813, 0.2807500429917127, 0.2818809811142273, 0.282758412999101, 0.28206451801816, 0.28197164804441854, 0.2822588220005855, 0.2820563390268944, 0.2819013350526802, 0.2818975949776359, 0.2812404789729044, 0.2821864180150442, 0.28147195104975253, 0.2820123190176673];[0.28178801893955097, 0.28189482900779694, 0.2824421140248887, 0.280890183057636, 0.2820340949110687, 0.28202227409929037, 0.28117100300733, 0.28101700101979077, 0.2820087769650854, 0.28113131591817364, 0.28137279296061024, 0.2824928680784069, 0.2809431640780531, 0.28196180594386533, 0.2824819039669819, 0.28111229999922216, 0.2819324319716543, 0.2803843690780923, 0.28190911700949073, 0.2826803059433587, 0.28185865096747875, 0.28135820501483977, 0.2814354780712165, 0.2820890009752475, 0.28210914495866746, 0.2814140959526412, 0.2819002810283564, 0.28069876600056887, 0.2822441070456989, 0.2818868539761752, 0.2814563850988634, 0.28063916199607775, 0.28131344012217596, 0.28258881298825145, 0.2819150480790995, 0.28186023607850075, 0.28199929400580004, 0.28162092401180416, 0.2807176699861884, 0.2819841511081904, 0.2819906480726786, 0.28057757805800065, 0.27944786701118574, 0.2808794979355298, 0.2808997330721468, 0.2826210029888898, 0.28042040596483275, 0.28029683901695535, 0.28180899302242324, 0.28051752696046606]
Mixed\_5b.branch\_pool.conv;0.01213261898374185;0.019395601004362106;0.2035397260915488;0.19962095393566415;1.5986326637598127;1.019631066171278;1.5678540177896796;[0.012191519956104457, 0.01213557500159368, 0.012217051000334322, 0.01213261898374185, 0.012237504008226097, 0.012216263974551111, 0.012304401956498623, 0.012171006004791707, 0.012267559999600053, 0.012187990010716021, 0.012215009948704392, 0.012234996014740318, 0.012263132957741618, 0.012200733995996416, 0.015614218020346016, 0.01219675299944356, 0.012260760995559394, 0.01218556601088494, 0.012289182981476188, 0.0121720060124062, 0.01229750894708559, 0.012205375067424029, 0.012232323992066085, 0.01219610997941345, 0.012224407983012497, 0.012211574066895992, 0.012267646030522883, 0.01278688694583252, 0.01224309200188145, 0.01217249600449577, 0.012245365011040121, 0.012178089004009962, 0.012249904975760728, 0.012175348005257547, 0.012366297014523298, 0.01219428505282849, 0.012285320030059665, 0.012176999996881932, 0.012262496980838478, 0.012197603995446116, 0.012299813039135188, 0.012231942964717746, 0.01227313798153773, 0.012150011025369167, 0.012269962986465544, 0.012188930006232113, 0.012295113992877305, 0.012174258998129517, 0.012276717985514551, 0.012194072944112122];[0.019510056008584797, 0.019628926005680114, 0.01952398003777489, 0.019475739973131567, 0.019737288006581366, 0.01952158601488918, 0.019531642959918827, 0.020149322983343154, 0.019509545003529638, 0.01962446898687631, 0.01957867998862639, 0.019503774004988372, 0.019533075974322855, 0.019654440984595567, 0.019476673973258585, 0.01946266199229285, 0.019504891010001302, 0.019497490022331476, 0.01956622098805383, 0.019428306026384234, 0.019566479953937232, 0.01950356602901593, 0.019573511963244528, 0.0194830329855904, 0.019505186995957047, 0.019517425971571356, 0.019488213991280645, 0.019476370012853295, 0.019547150004655123, 0.019431677006650716, 0.019553562975488603, 0.01941755600273609, 0.019487712008412927, 0.01949263399001211, 0.019575108017306775, 0.01939918502466753, 0.01961773302173242, 0.019521589973010123, 0.019504740019328892, 0.019518724991939962, 0.019482515985146165, 0.019468349986709654, 0.01956670597428456, 0.019442062999587506, 0.019395601004362106, 0.019615819968748838, 0.01952896500006318, 0.01946218201192096, 0.01957844296703115, 0.01955424202606082];[0.20524976996239275, 0.20474795898189768, 0.20460134197492152, 0.20524989906698465, 0.20480739302001894, 0.2047126080142334, 0.2041418909211643, 0.2047056381125003, 0.20469033194240183, 0.20522987202275544, 0.20476931001758203, 0.20424952812027186, 0.2045416809269227, 0.20496091002132744, 0.2035397260915488, 0.20422925788443536, 0.20453545794589445, 0.2049893169896677, 0.20439837605226785, 0.2041488280519843, 0.2045992410276085, 0.20415083994157612, 0.2039001160301268, 0.20467089500743896, 0.20478656003251672, 0.2052396780345589, 0.2046469670603983, 0.2048018419300206, 0.20515477587468922, 0.20496581902261823, 0.20472099306061864, 0.2047543510561809, 0.20482448895927519, 0.2048447520355694, 0.2050989739364013, 0.2045963719720021, 0.20461682497989386, 0.20478379196720198, 0.20511464594164863, 0.20507925504352897, 0.20471333106979728, 0.20470594702055678, 0.2047329080523923, 0.2046457331161946, 0.20522858703043312, 0.20476697297999635, 0.20463819900760427, 0.20469458197476342, 0.2066883310326375, 0.2048929531010799];[0.2041803149622865, 0.20510645990725607, 0.20496408303733915, 0.2044857430155389, 0.20441854803357273, 0.2047529160627164, 0.20452886895509437, 0.2045323839993216, 0.20398667390691116, 0.20460199791705236, 0.20475835195975378, 0.20477261301130056, 0.204455258033704, 0.20396475994493812, 0.20390156900975853, 0.2041405530180782, 0.19962095393566415, 0.20427401998313144, 0.2040533649851568, 0.20442691701464355, 0.20417598501080647, 0.20494413300184533, 0.20390911592403427, 0.2032409649109468, 0.20473565493011847, 0.20356749091297388, 0.20381074998294935, 0.20357249496737495, 0.20464953500777483, 0.20380867703352123, 0.20496146299410611, 0.2039856810006313, 0.20532457897206768, 0.20412944606505334, 0.20455930102616549, 0.20433607802260667, 0.20447192597202957, 0.2048811680288054, 0.20349985489156097, 0.203960359969642, 0.20439357694704086, 0.20422262308420613, 0.2045481090899557, 0.20390692399814725, 0.20390759606380016, 0.20377445500344038, 0.20404037204571068, 0.20477344800019637, 0.20426017208956182, 0.20383121789200231]
Mixed\_5c.branch1x1.conv;0.01629282400244847;0.026225860987324268;0.2725475030601956;0.2681539989425801;1.6096571707509435;1.0163842573108757;1.583709270556526;[0.01629282400244847, 0.01631620601983741, 0.01653679396258667, 0.017308837035670877, 0.016782809980213642, 0.01636551396222785, 0.01687835098709911, 0.01646005001384765, 0.016918424982577562, 0.01641738397302106, 0.01706484897295013, 0.016472974966745824, 0.01698506105458364, 0.016409194970037788, 0.016926593030802906, 0.01641145203029737, 0.016929208009969443, 0.01637426298111677, 0.016936529020313174, 0.01639684196561575, 0.016943337977863848, 0.01659755891887471, 0.016913291008677334, 0.016398438019677997, 0.016931269026827067, 0.016388746968004853, 0.017027608002536, 0.016404783993493766, 0.016939477995038033, 0.016414674988482147, 0.016955397033598274, 0.016393774014431983, 0.01694244099780917, 0.016562283970415592, 0.0169171669986099, 0.01637035998282954, 0.016925457981415093, 0.01635867200093344, 0.01693380792858079, 0.01638162403833121, 0.016878432012163103, 0.01639058900764212, 0.016989119932986796, 0.016398208972532302, 0.01692616194486618, 0.016391585988458246, 0.016901231079827994, 0.016419159015640616, 0.01696111902128905, 0.01635114598320797];[0.03099445899715647, 0.02645813097478822, 0.03346554300514981, 0.02653146896045655, 0.0313780169817619, 0.026365823985543102, 0.033370489021763206, 0.026359756011515856, 0.03336154896533117, 0.026488986040931195, 0.033374397025909275, 0.026379676011856645, 0.03369137702975422, 0.026364000979810953, 0.03354586003115401, 0.026259850012138486, 0.033409875992219895, 0.026280913036316633, 0.03379498497815803, 0.026233146956656128, 0.033537707990035415, 0.026408074016217142, 0.033551678992807865, 0.026233036012854427, 0.034083976002875715, 0.026381770032458007, 0.033584747987333685, 0.026316747011151165, 0.03094386903103441, 0.026255603996105492, 0.03336823103018105, 0.026245767017826438, 0.03333739604568109, 0.026280998019501567, 0.03326171898515895, 0.02643505099695176, 0.03125624405220151, 0.026272396033164114, 0.0332894449820742, 0.02636090398300439, 0.0337365249870345, 0.0265224720351398, 0.033354744024109095, 0.026225860987324268, 0.030900913989171386, 0.02817716496065259, 0.03339266899274662, 0.026426040974911302, 0.0336214320268482, 0.026249873044434935];[0.2727414349792525, 0.2733416780247353, 0.27267867198679596, 0.27352801198139787, 0.2736494149430655, 0.2735934479860589, 0.27282642701175064, 0.2752074039890431, 0.27286663895938545, 0.27271867607487366, 0.2744401980889961, 0.2733197499765083, 0.27355198294389993, 0.2748935080016963, 0.2733846959308721, 0.2731556220096536, 0.2760720309452154, 0.2736686110147275, 0.2736002789461054, 0.2732598010916263, 0.27493329893331975, 0.27489877602783963, 0.27413966110907495, 0.27471854496980086, 0.27516190498135984, 0.27387003105832264, 0.273916092060972, 0.27349762700032443, 0.27403666701866314, 0.27432361704995856, 0.27279146999353543, 0.27314422506606206, 0.27632735401857644, 0.273670734022744, 0.2727697169757448, 0.2730462030158378, 0.2728349929093383, 0.2728425710229203, 0.2730627200216986, 0.2732250120025128, 0.27394241391448304, 0.27311643393477425, 0.27308881300268695, 0.2750335210002959, 0.2729043120634742, 0.27285455993842334, 0.2727620319928974, 0.2732151090167463, 0.2725475030601956, 0.2729653269634582];[0.2725539949606173, 0.2736471540411003, 0.2734945500269532, 0.272987745993305, 0.2726285660173744, 0.2728657289990224, 0.2718156339833513, 0.2739707419532351, 0.2736106459633447, 0.273383165942505, 0.2737695971154608, 0.27329844393534586, 0.27372370404191315, 0.2681987860123627, 0.2751554550486617, 0.2727231670287438, 0.273173553054221, 0.2732552009401843, 0.273109280038625, 0.27314626198494807, 0.2724018880398944, 0.2720370700699277, 0.2728613640065305, 0.2749702369910665, 0.2742542259511538, 0.2721603699028492, 0.271578999934718, 0.2742449249490164, 0.2681539989425801, 0.27383332792669535, 0.2750009870505892, 0.2754031700314954, 0.27285950200166553, 0.27252153999870643, 0.2734179919352755, 0.27318281907355413, 0.27421637304360047, 0.2743100329535082, 0.273074641067069, 0.2740444259834476, 0.27269720792537555, 0.27812991198152304, 0.27301915507996455, 0.27244204602902755, 0.2727834720280953, 0.2724311429192312, 0.27287246397463605, 0.2740981559618376, 0.27407313004368916, 0.2729964789468795]
Mixed\_5c.branch5x5\_1.conv;0.01636610401328653;0.026145539013668895;0.27243789698695764;0.27127321995794773;1.5975420290890918;1.0042933726712517;1.5907125074816517;[0.02030932204797864, 0.019429313018918037, 0.0164943240233697, 0.016372695041354746, 0.016727189999073744, 0.01640543801477179, 0.01684595795813948, 0.01638225797796622, 0.01689804793568328, 0.016453363001346588, 0.017138797033112496, 0.01639671402517706, 0.016984181012958288, 0.0164114169892855, 0.01695787103381008, 0.01639195898314938, 0.016938165004830807, 0.01636610401328653, 0.016939639986958355, 0.016386906965635717, 0.016978098021354526, 0.016875425004400313, 0.017015313962474465, 0.01638305396772921, 0.01697834994411096, 0.01640014402801171, 0.0169730139314197, 0.016439590021036565, 0.016959340020548552, 0.01638521603308618, 0.016945137991569936, 0.01648210996063426, 0.017000942025333643, 0.01637084601679817, 0.016998849052470177, 0.016414615034591407, 0.017197572044096887, 0.01638808799907565, 0.01688130898401141, 0.0163833680562675, 0.017264936002902687, 0.01655365905025974, 0.016967978968750685, 0.016686586022842675, 0.01696266996441409, 0.016403604997321963, 0.016921576054301113, 0.016404138994403183, 0.0170527640148066, 0.016444032022263855];[0.030777537962421775, 0.026386352023109794, 0.033666600997094065, 0.02626097295433283, 0.03355984698282555, 0.02627176995156333, 0.033496844000183046, 0.0262648300267756, 0.033710784977301955, 0.02622389903990552, 0.03358211397426203, 0.026319064025301486, 0.03344126796582714, 0.026518617989495397, 0.03358726296573877, 0.026355084963142872, 0.03375296498415992, 0.026313223992474377, 0.03324840898858383, 0.026270093047060072, 0.03308898600516841, 0.026194147008936852, 0.03341785602970049, 0.026263530016876757, 0.033910553029272705, 0.026418528985232115, 0.031234883004799485, 0.026403032010421157, 0.03350279503501952, 0.02627885399851948, 0.033524024998769164, 0.0263894249801524, 0.03349608200369403, 0.02621058002114296, 0.033409552997909486, 0.02638875099364668, 0.033150725008454174, 0.02650413301307708, 0.033184475963935256, 0.026497183018364012, 0.033529206993989646, 0.02625866001471877, 0.033400197979062796, 0.026555955002550036, 0.03326591494260356, 0.026277369004674256, 0.03374850196996704, 0.026145539013668895, 0.03302955697290599, 0.026193468016572297];[0.27335800393484533, 0.27420943294418976, 0.27303929603658617, 0.27302571397740394, 0.27243789698695764, 0.2756472610635683, 0.2736595280584879, 0.27261353202629834, 0.273082054045517, 0.27362347004236653, 0.2735343429376371, 0.27260344894602895, 0.2729617998120375, 0.2729174699052237, 0.27281170000787824, 0.2735401160316542, 0.27335186704294756, 0.27416606206679717, 0.2747624880867079, 0.273798271024134, 0.2750166389741935, 0.2739767720340751, 0.27275882801041007, 0.2742402149597183, 0.2734013340086676, 0.2733266959548928, 0.2730129049741663, 0.2737551989266649, 0.2739640079671517, 0.27387246704893187, 0.27328111801762134, 0.2732782670063898, 0.2737592259654775, 0.27448975294828415, 0.27329232095507905, 0.2740776430000551, 0.27316130796680227, 0.2742415909306146, 0.2733640149817802, 0.2738437729422003, 0.2742998820031062, 0.27630012499867007, 0.27415247197495773, 0.27379081305116415, 0.27434993494534865, 0.27369176503270864, 0.2740603998536244, 0.27364023006521165, 0.27415047807153314, 0.27357138704974204];[0.2735068849870004, 0.27420171996345744, 0.2724689319729805, 0.2747624419280328, 0.27272399089997634, 0.2736647779820487, 0.2739286140422337, 0.2732312970329076, 0.27386356896022335, 0.2744646580540575, 0.2735731109860353, 0.27385214797686785, 0.27302270400105044, 0.2729432759806514, 0.2730525739607401, 0.27366979903308675, 0.274184615991544, 0.27313407993642613, 0.27378269704058766, 0.2723673430737108, 0.272500021092128, 0.2743124959524721, 0.273889351869002, 0.2944368270691484, 0.2735948819317855, 0.27359167905524373, 0.2722974960342981, 0.2733550659031607, 0.27127321995794773, 0.27351847902173176, 0.2743840119219385, 0.27324766997480765, 0.27276990399695933, 0.27313660393701866, 0.27298813505331054, 0.2747628099168651, 0.2743853359716013, 0.2730475569842383, 0.27272562292637303, 0.27267499797744676, 0.27295930398395285, 0.27291452302597463, 0.2726857600500807, 0.27582905400777236, 0.2744216090068221, 0.2734279519645497, 0.2738881829427555, 0.2743540249648504, 0.27224227599799633, 0.27342221495928243]
Mixed\_5d.branch1x1.conv;0.01841392193455249;0.029458241013344377;0.30284276901511475;0.3062889849534258;1.5997809221764954;0.9887484822908825;1.6179857171258358;[0.01841392193455249, 0.018446211994159967, 0.018764749926049262, 0.018587731989100575, 0.018856165988836437, 0.01854539499618113, 0.01900535897584632, 0.018514913972467184, 0.019018246966879815, 0.018485745997168124, 0.019015682977624238, 0.018640363006852567, 0.019060477032326162, 0.018596592009998858, 0.018996768980287015, 0.01850336405914277, 0.023301455948967487, 0.018486011016648263, 0.018959113978780806, 0.018459426006302238, 0.018961644964292645, 0.018468658963683993, 0.01895358500769362, 0.01849761902121827, 0.019047095032874495, 0.018497016048058867, 0.01898686500499025, 0.018453189986757934, 0.018973972008097917, 0.01842201704857871, 0.018988618976436555, 0.01849461195524782, 0.0190029259538278, 0.018438129976857454, 0.018978028907440603, 0.018714330974034965, 0.019034310069400817, 0.01848060602787882, 0.01893851306522265, 0.018456440011505038, 0.018967713054735214, 0.018446811998728663, 0.019017971004359424, 0.018544203077908605, 0.01948004902806133, 0.018457588041201234, 0.0191384709905833, 0.01847401197301224, 0.01896418398246169, 0.01845827291253954];[0.03776197996921837, 0.02953634801087901, 0.03837344702333212, 0.02953868603799492, 0.03794190101325512, 0.029789333988446742, 0.038283719040919095, 0.02956404397264123, 0.03906554903369397, 0.029578223009593785, 0.0382870199973695, 0.02973051997832954, 0.03829611395485699, 0.02980714797740802, 0.03836419800063595, 0.02963916800217703, 0.037797322031110525, 0.029639316024258733, 0.03824424196500331, 0.029758139047771692, 0.03806636302033439, 0.029545953031629324, 0.03811818902613595, 0.030149275960866362, 0.03812110796570778, 0.02962320199003443, 0.03834146598819643, 0.029590195044875145, 0.038313377008307725, 0.029692686977796257, 0.03812473302241415, 0.029840903007425368, 0.038207296980544925, 0.029769140004646033, 0.03830619197105989, 0.029699054022785276, 0.03803091001464054, 0.02972330298507586, 0.038062399020418525, 0.02973642200231552, 0.03805030003422871, 0.029879214009270072, 0.03791095199994743, 0.029697772988583893, 0.038061773986555636, 0.02959255699533969, 0.03817846596939489, 0.029458241013344377, 0.03775163198588416, 0.03032488701865077];[0.3072209859965369, 0.3079411170328967, 0.3084615679108538, 0.3087333289440721, 0.31220485910307616, 0.30284276901511475, 0.30744433199288324, 0.3082670070580207, 0.3078836599015631, 0.30726055189734325, 0.3077839920297265, 0.30867494095582515, 0.30799289600690827, 0.30837201402755454, 0.30751798092387617, 0.30837305588647723, 0.30834574601612985, 0.3068952860776335, 0.3079104440403171, 0.3087297119782306, 0.30786375305615366, 0.308264133927878, 0.30910122103523463, 0.3083379909512587, 0.30905047693522647, 0.3084017260116525, 0.30806993396254256, 0.3080851109698415, 0.3074437470640987, 0.30778532702242956, 0.307814029045403, 0.30841312906704843, 0.30772560602054, 0.30780621099984273, 0.30775957100559026, 0.3087217150023207, 0.30830762296682224, 0.3078246170771308, 0.30764849606202915, 0.30869597010314465, 0.3079500599997118, 0.3073364599258639, 0.30707781098317355, 0.3073127479874529, 0.30821678502252325, 0.30801703996257856, 0.30750298307975754, 0.30803238501539454, 0.30760945891961455, 0.3080736180418171];[0.3091431169304997, 0.30793112190440297, 0.3083693159278482, 0.30764946091221645, 0.3081492930650711, 0.30735750001622364, 0.30871105910046026, 0.3093163760495372, 0.3076284099370241, 0.30800920695764944, 0.30751988902920857, 0.3062889849534258, 0.3076546039665118, 0.307555798033718, 0.3079451619996689, 0.3078437360236421, 0.30830362293636426, 0.3078931479831226, 0.3115627010120079, 0.3106325170956552, 0.3072265909286216, 0.3082515839487314, 0.30717821599682793, 0.30692370398901403, 0.30645499704405665, 0.30811102100415155, 0.3072467530146241, 0.307048004004173, 0.30797075905138627, 0.3078310959972441, 0.3080838159658015, 0.30850746895885095, 0.30776479095220566, 0.3097567519871518, 0.30839223897783086, 0.3081032020272687, 0.307335510966368, 0.3065925009432249, 0.3089641209808178, 0.30759452702477574, 0.3080577421351336, 0.3088384709553793, 0.3078470330219716, 0.3134642268996686, 0.3088755059870891, 0.3078209209488705, 0.30790208093822, 0.307592295052018, 0.30902197904651985, 0.3080452558933757]
Mixed\_5d.branch5x5\_1.conv;0.018424675974529237;0.029539046983700246;0.30668673693435267;0.3028868639958091;1.6032329157123746;1.0125455191037804;1.5833687330238948;[0.018445916997734457, 0.018433063058182597, 0.018695586011745036, 0.0184556640451774, 0.019026925030630082, 0.01843254204140976, 0.019007930939551443, 0.01855970302131027, 0.019083453982602805, 0.01862636103760451, 0.01904093404300511, 0.018470251001417637, 0.01901695702690631, 0.018529947963543236, 0.019120462995488197, 0.01846555498195812, 0.019016875012312084, 0.018450822972226888, 0.01924763899296522, 0.01846943103009835, 0.019052444025874138, 0.018424675974529237, 0.018998814979568124, 0.018471191986463964, 0.019013184995856136, 0.018493671959731728, 0.019016520003788173, 0.018496339966077358, 0.019060187973082066, 0.01853454200318083, 0.019077824021223933, 0.01854335202369839, 0.01915916899451986, 0.018546117935329676, 0.01907192904036492, 0.01853979000588879, 0.01912731700576842, 0.018527510983403772, 0.019083285063970834, 0.01857996400212869, 0.019113499962259084, 0.01856502506416291, 0.019166491052601486, 0.018595928035210818, 0.019070953014306724, 0.01852024398976937, 0.01914999500149861, 0.018477781035471708, 0.01904415397439152, 0.018682113965041935];[0.03792272403370589, 0.029571483959443867, 0.038151443004608154, 0.02958728198427707, 0.03821394295664504, 0.02991290797945112, 0.03815930004930124, 0.02961096598301083, 0.03792313003214076, 0.029711064998991787, 0.03822367900284007, 0.02996672596782446, 0.03806313098175451, 0.029614132014103234, 0.038253334001637995, 0.02957651298493147, 0.0382492879871279, 0.029590726015157998, 0.038201139017473906, 0.029555991000961512, 0.038744353980291635, 0.029577256995253265, 0.03879516199231148, 0.02962289098650217, 0.037884327000938356, 0.029539046983700246, 0.03793528495589271, 0.02962940401630476, 0.03786197898443788, 0.030033618968445808, 0.038450240972451866, 0.029776765033602715, 0.03810760600026697, 0.0297428680351004, 0.038075995980761945, 0.029729467001743615, 0.038136213028337806, 0.0296689789975062, 0.03835164598422125, 0.029746983025688678, 0.038373002025764436, 0.029679243045393378, 0.03813975094817579, 0.029723674000706524, 0.03801530197961256, 0.029735076008364558, 0.03814696002518758, 0.030050595989450812, 0.038226685021072626, 0.029560060997027904];[0.30797407001955435, 0.3072223450290039, 0.3072749779676087, 0.3082108050584793, 0.30863208696246147, 0.3078755930182524, 0.30668673693435267, 0.3075151939992793, 0.3080615080543794, 0.30823800805956125, 0.30796870501944795, 0.308087577985134, 0.30909453402273357, 0.3087205389747396, 0.30809263401897624, 0.30838422098895535, 0.3082160970661789, 0.30759725003736094, 0.3115494380472228, 0.3087994960369542, 0.3077871979912743, 0.30758611200144514, 0.30874890403356403, 0.30762645707000047, 0.3077969849691726, 0.3078904951107688, 0.30844501790124923, 0.3074069160502404, 0.30723122402559966, 0.3075051970081404, 0.3079737320658751, 0.3085528769879602, 0.30790677893674, 0.30751719494583085, 0.30747808614978567, 0.3080521640367806, 0.30784574191784486, 0.3076185120153241, 0.3104306800523773, 0.3097849090117961, 0.30767374602146447, 0.30849163996754214, 0.3090473599731922, 0.3093306729570031, 0.30764903203817084, 0.3088142740307376, 0.3076125239604153, 0.3087786989635788, 0.308864368009381, 0.308010567096062];[0.3079880280420184, 0.3077896041213535, 0.3085607059765607, 0.30640322394901887, 0.3028868639958091, 0.3062618050025776, 0.30685030098538846, 0.3103452059440315, 0.30778478598222136, 0.3063938249833882, 0.3081076499656774, 0.30726147000677884, 0.30939421197399497, 0.3085822319262661, 0.3072539120330475, 0.306646718934644, 0.3070358549593948, 0.30800604703836143, 0.30807969107991084, 0.307341938954778, 0.30810913298046216, 0.30729968094965443, 0.30744216800667346, 0.3070274599012919, 0.3082516530412249, 0.3099360360065475, 0.30813876196043566, 0.30793539696605876, 0.3078233559499495, 0.30788968701381236, 0.31808509497204795, 0.3088088159565814, 0.30729724798584357, 0.308726720046252, 0.30806484003551304, 0.30699399404693395, 0.3082725230487995, 0.3096378770424053, 0.31214597198413685, 0.30726437602424994, 0.30934215302113444, 0.30964665295323357, 0.30779636109946296, 0.30728880799142644, 0.3077062640222721, 0.3063980659353547, 0.30724845407530665, 0.307574057020247, 0.3070970739936456, 0.30813417700119317]
Mixed\_6a.branch3x3.conv;0.04791610798565671;0.0379395560012199;0.7092950139776804;0.7092025600140914;0.7917912701210372;1.00013036326827;0.791688063077684;[0.06975189095828682, 0.06425121799111366, 0.06356334598967806, 0.06382353598019108, 0.06402842799434438, 0.06399851298192516, 0.06413294898811728, 0.06404403096530586, 0.06378967000637203, 0.06358933402225375, 0.06369360402459279, 0.06346645194571465, 0.06394660397199914, 0.06425504299113527, 0.06339772295905277, 0.06461941095767543, 0.07729116396512836, 0.04834813700290397, 0.06330211006570607, 0.04791610798565671, 0.06355794501723722, 0.06464002601569518, 0.06370800995500758, 0.06301713705761358, 0.06353584805037826, 0.04860739700961858, 0.0637217279872857, 0.06365640001604334, 0.0634443819290027, 0.06391048891237006, 0.06412096502026543, 0.06465771800139919, 0.0636659319861792, 0.06383131095208228, 0.06352573994081467, 0.06316787999821827, 0.0636014369665645, 0.06428855296690017, 0.06345427897758782, 0.0647120270296, 0.06314312893664464, 0.06403663603123277, 0.06602017808472738, 0.06497363199014217, 0.07033349596895278, 0.07230779394740239, 0.0639978310209699, 0.06694358901586384, 0.04817517101764679, 0.05183292302535847];[0.03806010202970356, 0.038566523988265544, 0.03850903001148254, 0.04511331795947626, 0.04398399201454595, 0.043648762977682054, 0.04379341402091086, 0.03847414202755317, 0.040786792000290006, 0.04380731499986723, 0.043696973007172346, 0.04506408399902284, 0.04561585502233356, 0.038183199998456985, 0.04371217999141663, 0.04373663500882685, 0.03830620099324733, 0.04367246199399233, 0.040310942044015974, 0.03831403498770669, 0.04524831200251356, 0.043703122006263584, 0.0382941989810206, 0.04035932803526521, 0.0452810320421122, 0.04378265200648457, 0.03837589698377997, 0.043196904996875674, 0.03816675301641226, 0.04504369403002784, 0.04384935001144186, 0.04328882397385314, 0.038489634986035526, 0.04344591801054776, 0.03824850503588095, 0.043747438001446426, 0.04916350299026817, 0.043681400013156235, 0.0379395560012199, 0.04058767401147634, 0.04336519498610869, 0.038208581041544676, 0.04370509902946651, 0.04355473397299647, 0.044008454016875476, 0.04521086497697979, 0.043630142987240106, 0.04358414694434032, 0.04342144599650055, 0.04370286699850112];[0.7118822279153392, 0.7152405880042352, 0.7141078459681012, 0.71199760196032, 0.7123507549404167, 0.7115286699845456, 0.710464540112298, 0.716144029982388, 0.7111885040067136, 0.7092950139776804, 0.7108761269482784, 0.7162790100555867, 0.7167887330870144, 0.7108760820701718, 0.712665798899252, 0.7121615750365891, 0.7217124680173583, 0.7174815849866718, 0.7117281570099294, 0.7132643139921129, 0.7132460060529411, 0.7113832170143723, 0.7112551269237883, 0.7561443070298992, 0.714531452045776, 0.7161215500091203, 0.7116139809950255, 0.7116127340123057, 0.7163369179470465, 0.7123230160796084, 0.7114187228726223, 0.7114593050791882, 0.7209283839329146, 0.7144843610003591, 0.7128281860495917, 0.7135720709920861, 0.7140013500466011, 0.7115149750607088, 0.7406810999382287, 0.7197780160349794, 0.7115493110031821, 0.7121926780673675, 0.7138382480479777, 0.7117683599935845, 0.7118224810692482, 0.717027479026001, 0.7153321619261988, 0.7155376939917915, 0.7132015360402875, 0.7122264780336991];[0.7115263889427297, 0.7119859110098332, 0.7109885629615746, 0.711969539988786, 0.7126413199584931, 0.7112950779264793, 0.7108958320459351, 0.713213381008245, 0.7107917730463669, 0.7112170860054903, 0.7114178470801562, 0.7120096120634116, 0.7133013609563932, 0.7122153039090335, 0.7108888280345127, 0.7120904789771885, 0.7123663600068539, 0.7112719409633428, 0.7116397100617178, 0.7176757900742814, 0.7116626499919221, 0.7139010929386131, 0.71642078604782, 0.7110554829705507, 0.7108398879063316, 0.7113512840005569, 0.7212493410333991, 0.7145290150074288, 0.7129576749866828, 0.7142716349917464, 0.7122277419548482, 0.7148047650698572, 0.7156338070053607, 0.7116131909424439, 0.7092025600140914, 0.7256699170684442, 0.7099122109939344, 0.7165310520213097, 0.7120052180252969, 0.7118377381702885, 0.710741861956194, 0.7351932110032067, 0.7122796739568003, 0.7111699770321138, 0.7119144840398803, 0.7116967479232699, 0.7116115319659002, 0.7153430509497412, 0.7141548938816413, 0.7111908049555495]
Mixed\_6a.branch3x3dbl\_3.conv;0.015083453967235982;0.011572838004212826;0.16053266485687345;0.1601357531035319;0.7672538418157502;1.0024785954769573;0.7653568318341079;[0.015176206012256444, 0.015152749954722822, 0.015083453967235982, 0.015150905994232744, 0.015192911028862, 0.015239564061630517, 0.015396844944916666, 0.015360713994596153, 0.01542712899390608, 0.01547625195235014, 0.015526334987953305, 0.015810905024409294, 0.015632068971171975, 0.015571064956020564, 0.015578277059830725, 0.015588861017022282, 0.01628977694781497, 0.015531632001511753, 0.016345457988791168, 0.015566451998893172, 0.015635949035640806, 0.015595905017107725, 0.015666947001591325, 0.015560933039523661, 0.015669301967136562, 0.015683412028010935, 0.017578358994796872, 0.015540149004664272, 0.015639730961993337, 0.01547916600247845, 0.015631236019544303, 0.01574830402387306, 0.015656123985536397, 0.015586980036459863, 0.015532831021118909, 0.016303187992889434, 0.015660326986107975, 0.015549081028439105, 0.015561557025648654, 0.015594775031786412, 0.016247029008809477, 0.016121782013215125, 0.01583267404930666, 0.01611572998808697, 0.0161851950106211, 0.01553786703152582, 0.015663850004784763, 0.0156191669520922, 0.015646681014914066, 0.015551272023003548];[0.012184716004412621, 0.011786032991949469, 0.01194439799292013, 0.011855935968924314, 0.028474221006035805, 0.011572838004212826, 0.011792412027716637, 0.011882553983014077, 0.01205274899257347, 0.011859455960802734, 0.01184136897791177, 0.0118481750250794, 0.01180427399231121, 0.011786565999500453, 0.012133198033552617, 0.011833416006993502, 0.011801104992628098, 0.01167784200515598, 0.011812685988843441, 0.011794597026892006, 0.011840280028991401, 0.011932669032830745, 0.011789438023697585, 0.012133359967265278, 0.01187453995225951, 0.011875319003593177, 0.011798049963545054, 0.011758611944969743, 0.011845597007777542, 0.011785497015807778, 0.011836902995128185, 0.011816036014351994, 0.012167604989372194, 0.01179515098920092, 0.011898764001671225, 0.011828669987153262, 0.011833690979983658, 0.011675492045469582, 0.01179813698399812, 0.011836279998533428, 0.0119150840328075, 0.01219083002069965, 0.011788611009251326, 0.011793572979513556, 0.01177197799552232, 0.011767359974328429, 0.011826559959445149, 0.011843175976537168, 0.01179273403249681, 0.011737448978237808];[0.16069945797789842, 0.16083082399563864, 0.16100363805890083, 0.1609609799925238, 0.16074524499708787, 0.1612753850640729, 0.16070578497601673, 0.16055524395778775, 0.16068732790881768, 0.16079748299671337, 0.16074830398429185, 0.1614980479935184, 0.16127971292007715, 0.16074843605747446, 0.16074812406441197, 0.16053266485687345, 0.16132633201777935, 0.16140714794164523, 0.16070628096349537, 0.1613596340175718, 0.16085032699629664, 0.16126627492485568, 0.1608470689971, 0.16066771693294868, 0.16088164987741038, 0.16522702295333147, 0.16177843499463052, 0.1615007739746943, 0.16105867293663323, 0.16174334601964802, 0.16089758806629106, 0.16068799293134362, 0.16161372809438035, 0.16128611692693084, 0.1635799870127812, 0.16075424995506182, 0.16139759990619496, 0.1607567670289427, 0.16105689899995923, 0.16075065796030685, 0.16073329898063093, 0.16075983206974342, 0.16097738302778453, 0.16148158203577623, 0.16096553998067975, 0.16093821806134656, 0.1607481420505792, 0.1614041550201364, 0.16133508697384968, 0.1614785481360741];[0.16138645203318447, 0.16071455896599218, 0.16090533701935783, 0.1615416980930604, 0.16228707099799067, 0.1606843579793349, 0.1607111860648729, 0.1607833610032685, 0.16128114698221907, 0.16115737101063132, 0.1606722439173609, 0.1608349519665353, 0.16107352601829916, 0.1601357531035319, 0.1608899530256167, 0.16019922093255445, 0.16084892896469682, 0.1611954199615866, 0.16065564804011956, 0.16085165494587272, 0.16088639601366594, 0.16118988010566682, 0.16127705696271732, 0.16080042003886774, 0.16078248887788504, 0.1602157859597355, 0.16124937706626952, 0.1608024379820563, 0.16089293104596436, 0.16080875508487225, 0.16077326599042863, 0.1608648239634931, 0.16140576597535983, 0.16073666198644787, 0.1607126600574702, 0.16070995398331434, 0.1606803829781711, 0.16066802601562813, 0.16064252698561177, 0.16259275091579184, 0.16092754999408498, 0.16133007901953533, 0.16065067698946223, 0.1609433619887568, 0.16167609696276486, 0.16066865692846477, 0.16078559192828834, 0.16084611404221505, 0.16140818101121113, 0.1611465440946631]
Mixed\_6b.branch1x1.conv;0.011982182040810585;0.019509645993821323;0.1866585969692096;0.18662270798813552;1.6282214647860174;1.0001923076857098;1.6279084054880104;[0.012192510010208935, 0.012008493999019265, 0.012121312960516661, 0.012208135973196477, 0.012086887028999627, 0.01198510400718078, 0.01217546802945435, 0.012118837039452046, 0.012177300988696516, 0.01205429300898686, 0.012088485003914684, 0.012033879989758134, 0.012081597000360489, 0.01202367094811052, 0.012209015956614166, 0.012028006021864712, 0.012100345978979021, 0.012008381949272007, 0.012097649974748492, 0.012090486066881567, 0.01213897200068459, 0.012018062057904899, 0.012532693042885512, 0.012041525973472744, 0.012102417938876897, 0.012000943999737501, 0.012122576008550823, 0.01200923597207293, 0.012085788941476494, 0.01202177902450785, 0.012070933007635176, 0.012156926968600601, 0.012098456965759397, 0.012004898046143353, 0.012068039097357541, 0.014228777086827904, 0.012086682952940464, 0.011982182040810585, 0.012104816967621446, 0.012013402010779828, 0.012073410034645349, 0.01225380098912865, 0.012132292031310499, 0.012021452013868839, 0.012093665020074695, 0.011985682998783886, 0.012074250029399991, 0.012251502019353211, 0.01219768397277221, 0.012026702053844929];[0.01969341898802668, 0.01972495298832655, 0.01968619500985369, 0.019592210999689996, 0.019740051997359842, 0.019584889989346266, 0.01964665000559762, 0.019731664971914142, 0.019649972033221275, 0.019595680001657456, 0.019642136991024017, 0.01984369702404365, 0.019694773014634848, 0.0197028600377962, 0.019712445966433734, 0.01954604499042034, 0.019709938031155616, 0.01954588503576815, 0.019676761992741376, 0.01951682398794219, 0.019981132994871587, 0.019656146003399044, 0.019712724024429917, 0.01954280200880021, 0.01979406998725608, 0.01955978001933545, 0.019741496013011783, 0.019589513016398996, 0.0197281269938685, 0.01976485300110653, 0.019774985034018755, 0.019549421966075897, 0.01968516397755593, 0.019595991994719952, 0.01973476802231744, 0.019537054002285004, 0.019614082004409283, 0.01964781404240057, 0.019979620003141463, 0.019581720989663154, 0.019679674005601555, 0.019612253992818296, 0.019697493000421673, 0.019613080949056894, 0.019755789020564407, 0.019640657992567867, 0.019679657998494804, 0.01991373801138252, 0.019548338023014367, 0.019509645993821323];[0.1867587340530008, 0.1869961969787255, 0.18674103799276054, 0.18685739702777937, 0.1866964960936457, 0.23188059404492378, 0.18685547600034624, 0.18679090891964734, 0.18715267500374466, 0.18673868203768507, 0.18692825292237103, 0.1867190589546226, 0.18683995393803343, 0.18683180294465274, 0.18678038899088278, 0.1868105050525628, 0.1867821219493635, 0.18697747302940115, 0.18685327505227178, 0.18679352302569896, 0.1866775809903629, 0.18675284000346437, 0.18670960201416165, 0.18698794295778498, 0.18677551101427525, 0.1867606740561314, 0.1870027509285137, 0.186842572002206, 0.18688166106585413, 0.18677554599707946, 0.1867881000507623, 0.18682159791933373, 0.18679078109562397, 0.18676112208049744, 0.1866795729729347, 0.18672135099768639, 0.1866943790228106, 0.1866585969692096, 0.1868293058942072, 0.18679585307836533, 0.18675652507226914, 0.18703168601496145, 0.18686718097887933, 0.18675522995181382, 0.18681182293221354, 0.18702227395260707, 0.18683343200245872, 0.18987176998052746, 0.1869208900607191, 0.18702695495449007];[0.18675287096993998, 0.18703420396195725, 0.18701478600269184, 0.18703854904742911, 0.18676338490331545, 0.1892030659946613, 0.18679079395951703, 0.18667451589135453, 0.18702739296713844, 0.18743041309062392, 0.18710777803789824, 0.18674954399466515, 0.1869841199950315, 0.18689312605420128, 0.1868055120576173, 0.18703857401851565, 0.18687010189751163, 0.18713263201061636, 0.18670518294675276, 0.18706208997173235, 0.18680788902565837, 0.18676850700285286, 0.1900749999913387, 0.18697215407155454, 0.1869642190868035, 0.1868304800009355, 0.18673341203248128, 0.1868313899030909, 0.1870246019680053, 0.18680932995630428, 0.18693574500503018, 0.18682483298471197, 0.18698678095825016, 0.18700239196186885, 0.18696309602819383, 0.18670636706519872, 0.18676368799060583, 0.1867648590123281, 0.18673497810959816, 0.18682973994873464, 0.18685828387970105, 0.18689334206283092, 0.18701539596077055, 0.18662270798813552, 0.18681661295704544, 0.18694380403030664, 0.18686401599552482, 0.18702911800937727, 0.18690735509153455, 0.18677122396184132]
Mixed\_6b.branch7x7\_1.conv;0.011969777988269925;0.019514031999278814;0.18665781401796266;0.18657804798567668;1.6302751829150102;1.0004275209926738;1.629578503895385;[0.012179705023299903, 0.011974210035987198, 0.012083495035767555, 0.011969777988269925, 0.012095023994334042, 0.011984168959315866, 0.012422315950971097, 0.012000443937722594, 0.012101055996026844, 0.012045609997585416, 0.012089408002793789, 0.012232718989253044, 0.012291216000448912, 0.012024149997159839, 0.012112985947169363, 0.012290879967622459, 0.012234827969223261, 0.011993568041361868, 0.012378018989693373, 0.012231990986038, 0.012188280001282692, 0.012022670998703688, 0.012083883979357779, 0.01224350300617516, 0.012168209010269493, 0.012015022977720946, 0.01209346199175343, 0.012019751011393964, 0.012148036039434373, 0.011997112073004246, 0.012146907043643296, 0.012045349983964115, 0.012102824985049665, 0.012044169998262078, 0.016672214958816767, 0.016158030019141734, 0.016156347992364317, 0.015844062028918415, 0.015826266026124358, 0.012000223970972002, 0.012116395984776318, 0.012015078973490745, 0.012113119068089873, 0.012034374056383967, 0.012103328946977854, 0.012014009000267833, 0.012083075009286404, 0.012049468059558421, 0.012108201917726547, 0.011975234025157988];[0.019871331984177232, 0.019586493959650397, 0.019710466032847762, 0.019657436991110444, 0.0197658579563722, 0.019578292034566402, 0.019673858012538403, 0.01959187997272238, 0.0195662829792127, 0.01956622302532196, 0.01969523198204115, 0.01954435498919338, 0.019583817978855222, 0.019814181025139987, 0.019609501003287733, 0.019603238033596426, 0.019514031999278814, 0.020010712963994592, 0.019726152007933706, 0.019547341973520815, 0.01976300001842901, 0.01954260200727731, 0.019596836005803198, 0.019707116996869445, 0.019595572957769036, 0.019603716034907848, 0.019995530019514263, 0.019638877012766898, 0.019557665975298733, 0.019691487948875874, 0.019633394025731832, 0.01954129501245916, 0.019670432957354933, 0.020159302977845073, 0.019585270958486944, 0.019838473992422223, 0.019555617996957153, 0.01972958102123812, 0.019630727998446673, 0.019577996979933232, 0.01964227296411991, 0.01959918101783842, 0.019580503983888775, 0.019640429003629833, 0.01980775798438117, 0.01952676201472059, 0.01959812903078273, 0.019595488032791764, 0.019579029991291463, 0.019577213970478624];[0.1867882470251061, 0.18681117601227015, 0.1868150310474448, 0.18667298485524952, 0.1869040530291386, 0.1867992989718914, 0.18697349698049948, 0.18679724499816075, 0.18680263601709157, 0.18673836393281817, 0.18679862696444616, 0.18675571505445987, 0.18672162503935397, 0.1869767130119726, 0.18679068505298346, 0.1868630020180717, 0.1868149059591815, 0.18699529999867082, 0.18680836603743955, 0.18676494911778718, 0.18665781401796266, 0.18671567394630983, 0.18704414897365496, 0.18670203891815618, 0.18672166496980935, 0.1886354620801285, 0.18677619291702285, 0.18706007703440264, 0.18679187999805436, 0.18675687909126282, 0.187659477989655, 0.18686043191701174, 0.18683802301529795, 0.18673992599360645, 0.18685049010673538, 0.1877821550006047, 0.18693502800306305, 0.18695922195911407, 0.18674481101334095, 0.18689015606651083, 0.18669116700766608, 0.1868996350094676, 0.18674849305534735, 0.18706377694616094, 0.18683782196603715, 0.18678025796543807, 0.18696528708096594, 0.18683217401849106, 0.18669675406999886, 0.1866728799068369];[0.1871045219595544, 0.1870594389620237, 0.1869179210625589, 0.186779472976923, 0.18695594399468973, 0.18822405993705615, 0.18682854797225446, 0.18714805401396006, 0.18691478011896834, 0.1868939680280164, 0.18687849200796336, 0.1868664860376157, 0.18690847099060193, 0.18677196593489498, 0.18657804798567668, 0.18698591605061665, 0.18696656200336292, 0.1867520380183123, 0.1871088771149516, 0.18671571492450312, 0.18699323997134343, 0.18704705795971677, 0.18720199109520763, 0.1868630219832994, 0.18703764985548332, 0.18672923400299624, 0.18680132104782388, 0.1867499600048177, 0.18712610198417678, 0.1870823740027845, 0.18680643197149038, 0.18660897598601878, 0.18677918007597327, 0.18699103000108153, 0.1867833830183372, 0.18686316790990531, 0.18678209790959954, 0.1868489490589127, 0.18686749006155878, 0.18687735398998484, 0.18709664698690176, 0.18679728801362216, 0.1870259510469623, 0.18681621900759637, 0.1870782709447667, 0.18706430995371193, 0.1871729429694824, 0.18669291998958215, 0.18676059501012787, 0.1867415519664064]
Mixed\_6b.branch7x7\_2.conv;0.013128452003002167;0.0038738829898647964;0.05000936798751354;0.0495637939311564;0.29507538200078204;1.0089899101948498;0.2924463158841687;[0.013369553023949265, 0.013159543043002486, 0.013128452003002167, 0.013173142971936613, 0.013209224038291723, 0.013420679024420679, 0.013581129955127835, 0.013586658984422684, 0.01372420898405835, 0.013780150969978422, 0.013922045938670635, 0.013980474031995982, 0.014043250004760921, 0.014209376007784158, 0.014116299047600478, 0.014281521027442068, 0.014420395076740533, 0.014326583012007177, 0.014370407967362553, 0.014272112923208624, 0.014310889062471688, 0.014414605975616723, 0.014492488000541925, 0.014374271035194397, 0.014438731013797224, 0.01435462199151516, 0.014504231978207827, 0.014649909979198128, 0.014644035953097045, 0.01989480701740831, 0.014692455006297678, 0.014355691964738071, 0.014353647013194859, 0.014549615967553109, 0.01442421501269564, 0.015200778027065098, 0.014713581011164933, 0.014573729014955461, 0.014615994063206017, 0.014408097020350397, 0.014434970973525196, 0.014367082971148193, 0.014502986974548548, 0.014645446965005249, 0.014623443013988435, 0.014666259987279773, 0.014597659988794476, 0.014414208009839058, 0.014444859989453107, 0.01434043305926025];[0.003946486976929009, 0.003986489027738571, 0.004017202008981258, 0.003972536011133343, 0.003961700014770031, 0.004005250986665487, 0.004286463023163378, 0.003943733987398446, 0.003959021996706724, 0.00394763401709497, 0.003942113020457327, 0.004003867972642183, 0.003959302033763379, 0.003970059042330831, 0.003964972973335534, 0.003991770965512842, 0.003938203968573362, 0.003955901018343866, 0.003963450959417969, 0.003994460974354297, 0.003969241981394589, 0.004041931999381632, 0.003947869001422077, 0.003975319035816938, 0.003953177016228437, 0.0039849100285209715, 0.003965835028793663, 0.00396811100654304, 0.0038738829898647964, 0.003976977022830397, 0.003919945971574634, 0.004357867990620434, 0.003951621009036899, 0.003988115000538528, 0.003947509976569563, 0.003969295998103917, 0.0039567730273120105, 0.003954821033403277, 0.0039322549710050225, 0.0039041200070641935, 0.0038855720194987953, 0.003942480019759387, 0.003895307017955929, 0.00393106701085344, 0.003948799974750727, 0.004004746966529638, 0.00394868099829182, 0.003979800967499614, 0.0039614790002815425, 0.003950190031901002];[0.0522398540051654, 0.05208498198771849, 0.05243647092720494, 0.05011637008283287, 0.05011072498746216, 0.05216720496537164, 0.052131678094156086, 0.05053153703920543, 0.050130185089074075, 0.050110913056414574, 0.05211164307547733, 0.05208913201931864, 0.05013753310777247, 0.09432682901388034, 0.05008272698614746, 0.050263444951269776, 0.052071231009904295, 0.05000936798751354, 0.05210937809897587, 0.050132588075939566, 0.05004327598726377, 0.05010231502819806, 0.052161206025630236, 0.05009558406891301, 0.05007902305806056, 0.052204949024599046, 0.05242443404858932, 0.051295819983351976, 0.05216431606095284, 0.0501346790115349, 0.05012949800584465, 0.0501290449174121, 0.050117809034418315, 0.052085498988162726, 0.05010569200385362, 0.05216120701516047, 0.050214234041050076, 0.052098136919084936, 0.050149696005973965, 0.050251383043359965, 0.05005301890196279, 0.05220282595837489, 0.050118545070290565, 0.05212087999098003, 0.05209434503922239, 0.05129468598170206, 0.05210580088896677, 0.05221057799644768, 0.05215789907379076, 0.0512132840231061];[0.050079893961083144, 0.05005042895209044, 0.05007202090928331, 0.051642676000483334, 0.0495659620501101, 0.05007797898724675, 0.051453812047839165, 0.05041080206865445, 0.050142445077653974, 0.05002585501642898, 0.05064629495609552, 0.05012398905819282, 0.051446389057673514, 0.05006829201010987, 0.050064570968970656, 0.050111018936149776, 0.05160825402708724, 0.05006654094904661, 0.05148673802614212, 0.05006365606095642, 0.05008273007115349, 0.050036683038342744, 0.050120371975935996, 0.05015894799726084, 0.050185893021989614, 0.05021760205272585, 0.05003443802706897, 0.0502510869409889, 0.05008626700146124, 0.05003766104346141, 0.05159523704787716, 0.05151826702058315, 0.05003263003891334, 0.05146966897882521, 0.05008378403726965, 0.05014776001917198, 0.05015246296534315, 0.05002420401433483, 0.05149058497045189, 0.05011782399378717, 0.050068591022863984, 0.05012304807314649, 0.0500230120960623, 0.05010606301948428, 0.05014823697274551, 0.05004182999255136, 0.0495637939311564, 0.05021423992002383, 0.05076001101406291, 0.04997561813797802]
Mixed\_6b.branch7x7\_3.conv;0.013070407963823527;0.0018880200223065913;0.10806613799650222;0.10798059095395729;0.144449968779267;1.0007922446227526;0.14433561966071912;[0.01325569796608761, 0.013070407963823527, 0.013142675976268947, 0.013168092002160847, 0.013222045032307506, 0.01339578302577138, 0.013680709002073854, 0.013603714993223548, 0.013817814004141837, 0.013934710994362831, 0.013971765001770109, 0.01401283498853445, 0.014232694986276329, 0.014154605974908918, 0.014237988973036408, 0.01436782901873812, 0.015492243051994592, 0.014455172000452876, 0.014485607971437275, 0.014389530988410115, 0.01448045508004725, 0.014545176934916526, 0.014425537025090307, 0.014431977004278451, 0.014450673013925552, 0.014376788982190192, 0.014605859003495425, 0.014708837028592825, 0.01504115096759051, 0.014746936038136482, 0.015011443989351392, 0.014407380018383265, 0.014511238026898354, 0.014445789973251522, 0.01451899204403162, 0.01472438604105264, 0.014719837054144591, 0.01475395099259913, 0.014741897059138864, 0.014442169049289078, 0.014454250980634242, 0.014429514005314559, 0.014526672021020204, 0.015029317000880837, 0.014761916943825781, 0.014696124067995697, 0.014658620988484472, 0.014436670986469835, 0.01446065801428631, 0.014433695992920548];[0.0019026599475182593, 0.0019197399960830808, 0.0019098559860140085, 0.0019192200270481408, 0.001921738963574171, 0.0019453269778750837, 0.00192577502457425, 0.0019004669738933444, 0.0019356419797986746, 0.0019298139959573746, 0.0019170029554516077, 0.0019130110158585012, 0.0019242530106566846, 0.001917700981721282, 0.0019267770112492144, 0.0019304240122437477, 0.0019349109497852623, 0.001932278973981738, 0.0019302809960208833, 0.00189678103197366, 0.0019233369966968894, 0.0019108810229226947, 0.0018996379803866148, 0.0019129340071231127, 0.0019199089729227126, 0.001906759978737682, 0.0019393420079723, 0.0019162939861416817, 0.0018960110028274357, 0.0019059639889746904, 0.0019358889549039304, 0.0022689399775117636, 0.0019343059975653887, 0.0018989549716934562, 0.0019060919876210392, 0.0019204469863325357, 0.001908253994770348, 0.0018975490238517523, 0.001918783993460238, 0.0019252279889769852, 0.0018946949858218431, 0.0018880200223065913, 0.0019092870061285794, 0.0019115820177830756, 0.001930524013005197, 0.001902983000036329, 0.0018943600007332861, 0.0019145210389979184, 0.0019328130292706192, 0.001913810963742435];[0.10840613499749452, 0.10816815198631957, 0.11802641896065325, 0.1080724160419777, 0.10812884091865271, 0.10824670497095212, 0.11086248001083732, 0.11830521892989054, 0.1084042799193412, 0.11106065305648372, 0.10823658003937453, 0.10808502300642431, 0.10828248201869428, 0.10806613799650222, 0.11093592207180336, 0.11098001600475982, 0.11461703106760979, 0.10839576891157776, 0.10818784905131906, 0.11108585196780041, 0.11076322104781866, 0.10818156198365614, 0.11800042405957356, 0.10819423996144906, 0.10831117001362145, 0.10826022393302992, 0.1131057150196284, 0.10817918594693765, 0.11097230802988634, 0.10828904999652877, 0.10816435096785426, 0.11098713899264112, 0.11755342897959054, 0.10832668503280729, 0.10810054291505367, 0.11105725803645328, 0.10810598498210311, 0.1083228379720822, 0.10836429306073114, 0.10816420102491975, 0.1111891339533031, 0.11101928690914065, 0.11102129600476474, 0.11105487501481548, 0.10825101000955328, 0.10817975702229887, 0.11123087897431105, 0.10815580101916566, 0.10970168403582647, 0.10889171197777614];[0.10902444191742688, 0.10828690807102248, 0.11013983399607241, 0.10850299202138558, 0.11123415594920516, 0.10832750704139471, 0.10826531908242032, 0.10999009397346526, 0.10820533201331273, 0.10819074494065717, 0.11010169988730922, 0.10822798410663381, 0.10827791597694159, 0.10827223997330293, 0.1082794350804761, 0.1081485950271599, 0.12064451299374923, 0.11005320202093571, 0.10815086093498394, 0.10821882402524352, 0.10824481397867203, 0.1095414879382588, 0.1082070650300011, 0.10813454794697464, 0.10816447401884943, 0.108292200951837, 0.11013336892938241, 0.10833997803274542, 0.10837451403494924, 0.10822671506321058, 0.12073390907607973, 0.11000183696160093, 0.11026743007823825, 0.11009136901702732, 0.10824823204893619, 0.11007490498013794, 0.10825528396526352, 0.11003299005096778, 0.11990524700377136, 0.1082708589383401, 0.10818987002130598, 0.10815121204359457, 0.10824937000870705, 0.11021289502969012, 0.10821928002405912, 0.10798059095395729, 0.10995275899767876, 0.11856552603421733, 0.10827547102235258, 0.10837706609163433]
Mixed\_6b.branch7x7dbl\_2.conv;0.013148563972208649;0.0018828989705070853;0.10809707001317292;0.10800093493890017;0.1432018716634652;1.000890131870869;0.14307451647644037;[0.013311820046510547, 0.013148563972208649, 0.013165952987037599, 0.013297013007104397, 0.013209760014433414, 0.013287773006595671, 0.013346612046007067, 0.013418525049928576, 0.013655384012963623, 0.013793528021778911, 0.01381654798751697, 0.01397610199637711, 0.01400319900130853, 0.01414418499916792, 0.014165606000460684, 0.014203096041455865, 0.014237691008020192, 0.014405452995561063, 0.014457256067544222, 0.014404262998141348, 0.014455335040111095, 0.014417249942198396, 0.014435391989536583, 0.014409730909392238, 0.014447587949689478, 0.014427162008360028, 0.014404275978449732, 0.014518705022055656, 0.014450233953539282, 0.014471549016889185, 0.014746887027285993, 0.014648837968707085, 0.01465957798063755, 0.014444248983636498, 0.014449206995777786, 0.014789531007409096, 0.014455901982728392, 0.01465874898713082, 0.01483070501126349, 0.01469551696209237, 0.014396726968698204, 0.014459319063462317, 0.014491481008008122, 0.014506707957480103, 0.01470482803415507, 0.014778785989619792, 0.01473341800738126, 0.0144586629467085, 0.01445417304057628, 0.014545799000188708];[0.0019275989616289735, 0.0019487490062601864, 0.0019491359707899392, 0.0018828989705070853, 0.0019635860226117074, 0.0019498819601722062, 0.001929282967466861, 0.0019219809910282493, 0.0019486539531499147, 0.0019467520178295672, 0.0019361290032975376, 0.0018945360206998885, 0.0019218730158172548, 0.001922973955515772, 0.0019149930449202657, 0.0019077149918302894, 0.0019193809712305665, 0.0019411579705774784, 0.0019381059682928026, 0.001916390028782189, 0.0018941659945994616, 0.0019304340239614248, 0.0019390059751458466, 0.0018898790003731847, 0.0019046119996346533, 0.0019502470386214554, 0.0019393570255488157, 0.0019019970204681158, 0.0019291150383651257, 0.0019130620057694614, 0.0019423969788476825, 0.0019209339516237378, 0.0019143829704262316, 0.0018867519684135914, 0.0019420040189288557, 0.001900334027595818, 0.0019093220471404493, 0.0018974519916810095, 0.0019296459504403174, 0.0019022049964405596, 0.0018982469919137657, 0.0018918659770861268, 0.0019046040251851082, 0.0019105360261164606, 0.001924790965858847, 0.0018892319640144706, 0.0019196500070393085, 0.0018978159641847014, 0.0019262530258856714, 0.001937143038958311];[0.10824898193823174, 0.10914993804180995, 0.10825101198861375, 0.10829048993764445, 0.10824087902437896, 0.1111136190011166, 0.1081839959952049, 0.10812721896218136, 0.11085251002805308, 0.11833032389404252, 0.11120821692747995, 0.12208540900610387, 0.10823193099349737, 0.1112451539374888, 0.11110464803641662, 0.1110076589975506, 0.11105999286519364, 0.11120521201519296, 0.12113497301470488, 0.10811782395467162, 0.11117317108437419, 0.11725891806418076, 0.10827549896202981, 0.10837101796641946, 0.11097829503705725, 0.11067056696629152, 0.11428752704523504, 0.10828234103973955, 0.11114341294160113, 0.1110475780442357, 0.11113155703060329, 0.11155431502265856, 0.11115238105412573, 0.10834154993062839, 0.1110511080478318, 0.10836280894000083, 0.11103392409859225, 0.10818645905237645, 0.10833698604255915, 0.11122183303814381, 0.11094231903553009, 0.11115966795478016, 0.11094370088540018, 0.11083936801878735, 0.11103216302581131, 0.1084954310208559, 0.11879847210366279, 0.10822497110348195, 0.1110855849692598, 0.10809707001317292];[0.10800093493890017, 0.10812212305609137, 0.10812503204215318, 0.11015456600580364, 0.10804891301086172, 0.11919982999097556, 0.10830207396065816, 0.10946849110769108, 0.10829006804851815, 0.10818501794710755, 0.1083327509695664, 0.11005622200900689, 0.10809876391431317, 0.10808529396308586, 0.1081751620513387, 0.11129050806630403, 0.10828072496224195, 0.10823420493397862, 0.10808458691462874, 0.10871599393431097, 0.10817409394076094, 0.10822721105068922, 0.10831436287844554, 0.10948275396367535, 0.1082206069258973, 0.10814668808598071, 0.11825335200410336, 0.10816751496167853, 0.10845427808817476, 0.11008063005283475, 0.10815294104395434, 0.10812680912204087, 0.10816029302077368, 0.10817413794575259, 0.1081989819649607, 0.11770905909361318, 0.10815164592349902, 0.12066029093693942, 0.11056040500989184, 0.10828353802207857, 0.10827227897243574, 0.11867891607107595, 0.10818576102610677, 0.11946164997061715, 0.10821480106096715, 0.10821945598581806, 0.10816353495465592, 0.11013269901741296, 0.10821894311811775, 0.11839580698870122]
Mixed\_6b.branch7x7dbl\_5.conv;0.013075131981167942;0.0038931220187805593;0.050032443017698824;0.04982867802027613;0.2977501125333042;1.0040893117280731;0.29653747834529354;[0.01775904995156452, 0.013102830038405955, 0.013075131981167942, 0.013156754954252392, 0.013154557964298874, 0.013237976003438234, 0.01351267594145611, 0.013607276952825487, 0.013709071965422481, 0.013766264950390905, 0.013918404001742601, 0.013931678025983274, 0.014248886960558593, 0.014121339016128331, 0.014149570954032242, 0.014252064982429147, 0.01439952600048855, 0.014391083037480712, 0.01444331806851551, 0.014340616995468736, 0.014432586031034589, 0.0144264210248366, 0.014368268952239305, 0.014464585983660072, 0.014380589069332927, 0.014333363040350378, 0.014601428003516048, 0.015635019983164966, 0.014716733014211059, 0.014713609009049833, 0.014730447030160576, 0.014414731995202601, 0.014331228041555732, 0.014374241000041366, 0.014533333014696836, 0.014617285050917417, 0.01462868001544848, 0.014627055963501334, 0.014630508027039468, 0.01445439999224618, 0.014438573038205504, 0.014371132012456656, 0.014513163012452424, 0.014646871015429497, 0.014665253984276205, 0.014627123950049281, 0.014442887913901359, 0.014381533022969961, 0.014551531989127398, 0.01434215100016445];[0.003983409027568996, 0.004098217003047466, 0.004001183027867228, 0.00398689100984484, 0.003961909969802946, 0.003968072007410228, 0.003913247957825661, 0.003975283994805068, 0.004376744036562741, 0.004039687977638096, 0.003967687021940947, 0.003954994026571512, 0.003948429017327726, 0.004032446013297886, 0.003954489016905427, 0.004023526969831437, 0.00396541302325204, 0.003951779042836279, 0.003959693014621735, 0.003941385017242283, 0.003968311008065939, 0.0039867759915068746, 0.003959995985496789, 0.0039752680459059775, 0.003965120005887002, 0.0040043320041149855, 0.004098031960893422, 0.003960973990615457, 0.0039014500216580927, 0.004021664033643901, 0.003928511985577643, 0.004001062014140189, 0.003952055994886905, 0.00394826999399811, 0.003950611047912389, 0.003933697997126728, 0.0039230939582921565, 0.0039452300406992435, 0.003918477974366397, 0.0038931220187805593, 0.0039631270337849855, 0.003953689010813832, 0.0039146599592641, 0.003962291986681521, 0.003958312037866563, 0.0039581079618074, 0.003959350986406207, 0.003950089972931892, 0.003960432019084692, 0.004672056995332241];[0.050076135084964335, 0.051227285934146494, 0.050116433936636895, 0.051600789942312986, 0.05212152603780851, 0.05134294100571424, 0.05062764702597633, 0.05207286693621427, 0.051347847969736904, 0.05033190193353221, 0.05029393295990303, 0.0500722560682334, 0.0500399480224587, 0.05219438805943355, 0.050089078955352306, 0.05216030991869047, 0.050144389970228076, 0.05212451092666015, 0.052084855909924954, 0.05050596303772181, 0.05016490293201059, 0.050032443017698824, 0.05211633403087035, 0.050144857028499246, 0.052128857001662254, 0.05013575596967712, 0.05016355909174308, 0.05207476991927251, 0.05008844897383824, 0.05210588203044608, 0.052137853926979005, 0.050247023929841816, 0.05010862404014915, 0.05011981999268755, 0.050260704942047596, 0.05017412797315046, 0.050142743973992765, 0.05137003900017589, 0.05003396497340873, 0.05024383793352172, 0.0521329979528673, 0.052029841928742826, 0.05207218503346667, 0.0520875949296169, 0.05197683104779571, 0.05019756796536967, 0.050058925058692694, 0.05007232300704345, 0.050138228107243776, 0.05016926396638155];[0.05015229404671118, 0.05008114094380289, 0.04990373901091516, 0.051511936995666474, 0.05060022004181519, 0.050106443057302386, 0.05002193298423663, 0.05145790404640138, 0.05012717202771455, 0.05003205797402188, 0.05008339392952621, 0.053261304972693324, 0.050030411046463996, 0.05149895796785131, 0.05007853906136006, 0.05148049409035593, 0.05141452595125884, 0.05003927805228159, 0.05010540201328695, 0.05015893798554316, 0.05097736301831901, 0.05016780097503215, 0.0514490389614366, 0.05019614507909864, 0.05005973298102617, 0.051484243012964725, 0.05010362103348598, 0.05007603706326336, 0.05008753400761634, 0.051483545918017626, 0.05157881695777178, 0.05077293695649132, 0.05004651308991015, 0.0500759890419431, 0.05003268405562267, 0.050965894013643265, 0.05008317803731188, 0.04982867802027613, 0.05006848002085462, 0.05004368594381958, 0.05003328301245347, 0.05007408111123368, 0.050280030991416425, 0.0502242689835839, 0.05009923904435709, 0.05145731498487294, 0.05043500603642315, 0.0502058460842818, 0.05009288899600506, 0.0500893919961527]
Mixed\_6c.branch7x7\_1.conv;0.011960320989601314;0.019518329994753003;0.18669263302581385;0.18665116908960044;1.6319235923285724;1.0002221466729388;1.6315611464481927;[0.012139512982685119, 0.011978284048382193, 0.012119806022383273, 0.012049799028318375, 0.012055271945428103, 0.011960320989601314, 0.012115931953303516, 0.011979162052739412, 0.012102690991014242, 0.012023103015962988, 0.012113412958569825, 0.011997068009804934, 0.012085739988833666, 0.012019155954476446, 0.014288188016507775, 0.012009123049210757, 0.012443175015505403, 0.03824216697830707, 0.012109573988709599, 0.012034491985104978, 0.012090009986422956, 0.012108456052374095, 0.012140130973421037, 0.012029930017888546, 0.012116027937736362, 0.01202306803315878, 0.01214490202255547, 0.01201797102112323, 0.012107909074984491, 0.01201193395536393, 0.012117139005567878, 0.01198723097331822, 0.012101668049581349, 0.012027874938212335, 0.012190327979624271, 0.012006870994810015, 0.012232696055434644, 0.012268073041923344, 0.012109157047234476, 0.012019502988550812, 0.012082943052519113, 0.012039082066621631, 0.012119205959606916, 0.012006679957266897, 0.012121175997890532, 0.012032340979203582, 0.012074748985469341, 0.01234880299307406, 0.012090624019037932, 0.01230785105144605];[0.01973112899577245, 0.019738170027267188, 0.019578098959755152, 0.019578531966544688, 0.019670779001899064, 0.019639942969661206, 0.01968374999705702, 0.019519698980730027, 0.019588868017308414, 0.019558631989639252, 0.0196873540407978, 0.019829496974125504, 0.01956164900911972, 0.019714649999514222, 0.019744022050872445, 0.01980041101342067, 0.019518329994753003, 0.019574621052015573, 0.019709768006578088, 0.019707624975126237, 0.01987765496596694, 0.019670767011120915, 0.019667120999656618, 0.01956089900340885, 0.019637767982203513, 0.01953294000122696, 0.019674604991450906, 0.01958252099575475, 0.01959175697993487, 0.019783205003477633, 0.019690649991389364, 0.019584595982450992, 0.019560434971936047, 0.019549544027540833, 0.019602577027399093, 0.019724941987078637, 0.0196907069766894, 0.019635521981399506, 0.020263776008505374, 0.019549232034478337, 0.019524607982020825, 0.019678683951497078, 0.019667147018481046, 0.019548267009668052, 0.019740666029974818, 0.019560870015993714, 0.019584517984185368, 0.01994078600546345, 0.019717401009984314, 0.01959539798554033];[0.18687377095920965, 0.18747813603840768, 0.18672803201479837, 0.18679338990477845, 0.1869657741044648, 0.18670634896261618, 0.18716357502853498, 0.1867349339881912, 0.1869210570002906, 0.18698900792514905, 0.1872268029837869, 0.18677509593544528, 0.18670308298896998, 0.18706269399262965, 0.18678290909156203, 0.18709895486244932, 0.18678766407538205, 0.18708406097721308, 0.18696677801199257, 0.18669263302581385, 0.1868047290481627, 0.1869005259941332, 0.18673194193979725, 0.18700570304645225, 0.18698373704683036, 0.18679678603075445, 0.1874150789808482, 0.18670210894197226, 0.18677045300137252, 0.1868097188998945, 0.1868014989886433, 0.18672592903021723, 0.1867811520351097, 0.18693662498844787, 0.18705873604631051, 0.18686224799603224, 0.1867933280300349, 0.1867271899827756, 0.18707095202989876, 0.18678308901144192, 0.19038507289951667, 0.18675186508335173, 0.18687042512465268, 0.1868992630043067, 0.1867924469988793, 0.18672529608011246, 0.18689971999265254, 0.18676602496998385, 0.18679321196395904, 0.18698598095215857];[0.18679680698551238, 0.1868526139878668, 0.18706019001547247, 0.18671818100847304, 0.18689073499990627, 0.18684904201654717, 0.18683695804793388, 0.1870388990500942, 0.18698714504716918, 0.1871094960370101, 0.1867675461107865, 0.18683147500269115, 0.1867504870169796, 0.1869626819388941, 0.18672993511427194, 0.18681389495031908, 0.18672481697285548, 0.1867362891207449, 0.18676787108415738, 0.1870636450476013, 0.18665116908960044, 0.1870343639748171, 0.1868445189902559, 0.18698615004541352, 0.18684348987881094, 0.1873553050099872, 0.18686134193558246, 0.18690166407031938, 0.18673662893706933, 0.18678740097675472, 0.1869469239609316, 0.18668015993898734, 0.18677292199572548, 0.1869650079170242, 0.1867259760037996, 0.18707133509451523, 0.1869032559916377, 0.186989645997528, 0.1867345290374942, 0.18676854990189895, 0.18707073194673285, 0.18702208902686834, 0.18677687703166157, 0.18685516202822328, 0.1869940230390057, 0.18697979795979336, 0.186987490975298, 0.1867737850989215, 0.1870691999210976, 0.18690482311649248]
Mixed\_6c.branch7x7\_2.conv;0.016602530027739704;0.004966882988810539;0.07048991997726262;0.072063889936544;0.29916422259208764;0.978158687233407;0.3058442627936314;[0.016758980986196548, 0.016758937970735133, 0.016664472001139075, 0.016602530027739704, 0.016616329026874155, 0.016625087009742856, 0.016651083016768098, 0.016853904991876334, 0.016912372026126832, 0.017013077973388135, 0.017188773024827242, 0.017326113011222333, 0.01725526206428185, 0.017454755026847124, 0.017690524051431566, 0.017595099983736873, 0.01757161901332438, 0.017587319016456604, 0.017747884965501726, 0.01815181103302166, 0.017931293055880815, 0.01774729398312047, 0.01782715495210141, 0.017821941000875086, 0.01801888202317059, 0.01811444095801562, 0.01794375799363479, 0.018013101944234222, 0.01816580700688064, 0.018219065037555993, 0.018057804962154478, 0.017897963989526033, 0.017898195947054774, 0.018059389025438577, 0.018450925999786705, 0.017816114996094257, 0.01818067900603637, 0.018159338971599936, 0.01800041599199176, 0.017817774030845612, 0.018084424955304712, 0.018158832972403616, 0.018097129999659956, 0.018240993027575314, 0.01787929196143523, 0.018101154011674225, 0.018326535006053746, 0.01817452401155606, 0.01804729603463784, 0.017880974046420306];[0.0051081530400551856, 0.005398556997533888, 0.005067610007245094, 0.005117745022289455, 0.005108387034852058, 0.005129210010636598, 0.005007411993574351, 0.005173962970729917, 0.005001620971597731, 0.005019006959628314, 0.0050976520287804306, 0.005029665015172213, 0.005008332023862749, 0.005143079033587128, 0.005044434044975787, 0.005005761049687862, 0.005109736986923963, 0.00500387599458918, 0.005097590968944132, 0.005179430998396128, 0.0050506769912317395, 0.0052891040104441345, 0.005191211006604135, 0.005070896993856877, 0.0049942159675993025, 0.005133242986630648, 0.005023783014621586, 0.004994676040951163, 0.005109733028803021, 0.004985057981684804, 0.005002647987566888, 0.005169564043171704, 0.0052514050039462745, 0.004983961989637464, 0.005165860988199711, 0.00503368501085788, 0.005060828989371657, 0.005090947961434722, 0.005011767032556236, 0.0050198539975099266, 0.005080542992800474, 0.004966882988810539, 0.0051028369925916195, 0.005389262980315834, 0.005039867013692856, 0.005041736003477126, 0.005085518991108984, 0.0050132020260207355, 0.005012394045479596, 0.005127717973664403];[0.07399686705321074, 0.07249889802187681, 0.07405425305478275, 0.07230974012054503, 0.07237841992173344, 0.07237524102674797, 0.0726437260163948, 0.07450724695809186, 0.07245546201011166, 0.07221058203140274, 0.07231964298989624, 0.0743120750412345, 0.07236570998793468, 0.07411488692741841, 0.07414971990510821, 0.07276736799394712, 0.07425147492904216, 0.07249713299097493, 0.07410701806657016, 0.07222598098451272, 0.07252772100036964, 0.0742809529765509, 0.07420158112654462, 0.07048991997726262, 0.07258970511611551, 0.07237797102425247, 0.07424740603892133, 0.07248270895797759, 0.07235651899827644, 0.07269939390243962, 0.07245789497392252, 0.07250483694951981, 0.07433677901281044, 0.07255473389523104, 0.07257888093590736, 0.07276317098876461, 0.07246714405482635, 0.07411938498262316, 0.07394679496064782, 0.0741816129302606, 0.07400435104500502, 0.07388149999314919, 0.07443123892880976, 0.07230221602367237, 0.07239886000752449, 0.07239469804335386, 0.07237972691655159, 0.07252458296716213, 0.07449555298080668, 0.07399856689153239];[0.07210949098225683, 0.07245537592098117, 0.0735988540109247, 0.07282881299033761, 0.07269422692479566, 0.07236386998556554, 0.07299602002603933, 0.07251907896716148, 0.07346051099011675, 0.07248779304791242, 0.07337491400539875, 0.0724172210902907, 0.07251568499486893, 0.0725217760191299, 0.07340044504962862, 0.0722102849977091, 0.07230876799440011, 0.0723092420375906, 0.07239698793273419, 0.07234424294438213, 0.07235258491709828, 0.0727329439832829, 0.07250132091576234, 0.07227707002311945, 0.07259093999164179, 0.07269997807452455, 0.07397114805644378, 0.07247677398845553, 0.07334910606732592, 0.07312145998002961, 0.072063889936544, 0.0723015780095011, 0.07269967888714746, 0.07252829795470461, 0.07262087101116776, 0.0725073820212856, 0.07318845094414428, 0.07283603597898036, 0.0726444820757024, 0.07246388006024063, 0.07214692799607292, 0.0724360840395093, 0.07354195596417412, 0.07270285999402404, 0.07403413398424163, 0.07354279601713642, 0.07250529498560354, 0.07299497001804411, 0.07242018700344488, 0.07289374095853418]
Mixed\_6c.branch7x7\_3.conv;0.016618519963230938;0.00227864901535213;0.16488224198110402;0.16474453394766897;0.1371150391487161;1.0008358883304669;0.13700052201109914;[0.016791476984508336, 0.01682034699479118, 0.016618519963230938, 0.01664825202897191, 0.01668587001040578, 0.01666231098352, 0.01674204895971343, 0.016787779983133078, 0.016942207992542535, 0.019118898024316877, 0.017158976988866925, 0.017330155009403825, 0.017391230969224125, 0.017412630026228726, 0.017629532958380878, 0.017668628017418087, 0.017618706973735243, 0.017602368025109172, 0.018048824917059392, 0.01787087699631229, 0.01785863994155079, 0.017928527027834207, 0.017961292003747076, 0.01784802501788363, 0.01802737300749868, 0.01785835303599015, 0.017895028984639794, 0.017912514973431826, 0.017854172037914395, 0.01786146400263533, 0.01790857093874365, 0.01790910301497206, 0.018176645040512085, 0.018247256986796856, 0.018169997027143836, 0.01783992297714576, 0.017925019026733935, 0.01819809799781069, 0.01790550403529778, 0.01822892902418971, 0.01819943403825164, 0.01821812300477177, 0.01818765903590247, 0.01821201096754521, 0.01848376402631402, 0.01820163003867492, 0.018156608974095434, 0.01811374694807455, 0.017952640948351473, 0.018270020023919642];[0.0024387629819102585, 0.0023760340409353375, 0.002388178021647036, 0.0023944609565660357, 0.0023876290069893003, 0.0023581559653393924, 0.0023319550091400743, 0.0024270889698527753, 0.0023437600466422737, 0.002415670023765415, 0.0023304919595830142, 0.0023735740105621517, 0.00235061498824507, 0.0023340859916061163, 0.002337504003662616, 0.0023556379601359367, 0.0023199860006570816, 0.002311279997229576, 0.0023656129487790167, 0.002314024022780359, 0.0023408919805660844, 0.0023742140037938952, 0.002319732040632516, 0.002480976050719619, 0.002368586021475494, 0.002330654999241233, 0.0022915409645065665, 0.0023647320340387523, 0.0023333210265263915, 0.002297944971360266, 0.002373699040617794, 0.002331711002625525, 0.002298353996593505, 0.0023624359746463597, 0.0023020090302452445, 0.002327853988390416, 0.002317667007446289, 0.0023373470176011324, 0.0023346819798462093, 0.0023381030187010765, 0.002327829017303884, 0.0023043950204737484, 0.002370963979046792, 0.0023109869798645377, 0.002302180975675583, 0.0023690389934927225, 0.00227864901535213, 0.002322006970643997, 0.0023514690110459924, 0.0023004290414974093];[0.1676419639843516, 0.16750433493871242, 0.16841720801312476, 0.16757104400312528, 0.167946747969836, 0.16504713002359495, 0.16746366606093943, 0.16492046602070332, 0.16509886202402413, 0.16755229415139183, 0.1674143910058774, 0.1649988520075567, 0.16742784599773586, 0.1673842539312318, 0.18279191700275987, 0.16504320409148932, 0.16523041791515425, 0.16747870697872713, 0.16497819003416225, 0.16499399195890874, 0.18548456102143973, 0.1651466329349205, 0.165115863957908, 0.16495756903896108, 0.16755760606611148, 0.16518326807999983, 0.16735637694364414, 0.16748319898033515, 0.1707788298954256, 0.16745406104018912, 0.16521207202458754, 0.18075627001235262, 0.16757070401217788, 0.16538087703520432, 0.16553098597796634, 0.16488224198110402, 0.16494780196808279, 0.16510418499819934, 0.18156602507224306, 0.16494409198639914, 0.1652765510370955, 0.167309392883908, 0.165837466949597, 0.16673863906180486, 0.1674200560664758, 0.1652105469838716, 0.16783784196013585, 0.1679056749562733, 0.16741885506780818, 0.16512513702036813];[0.16696586093166843, 0.16641863994300365, 0.16535728506278247, 0.16520092403516173, 0.1663709810236469, 0.16513020097045228, 0.1651351359905675, 0.16667668300215155, 0.16524840996135026, 0.16665117995580658, 0.16484091692836955, 0.1657198749599047, 0.16682399506680667, 0.16628367197699845, 0.16493346996139735, 0.16511606000130996, 0.16683278005803004, 0.16516020603012294, 0.16496010404080153, 0.16496585996355861, 0.16490998805966228, 0.16642679908545688, 0.1662888919818215, 0.16584287089062855, 0.16649699403205886, 0.16495776298688725, 0.16518961207475513, 0.16501178807811812, 0.16667470103129745, 0.1651742979302071, 0.1654314118786715, 0.16526669508311898, 0.16670130396960303, 0.16474453394766897, 0.16679304908029735, 0.1797346890089102, 0.16518133511999622, 0.16556003293953836, 0.1649996520136483, 0.16488388704601675, 0.1673452970571816, 0.1700236100004986, 0.16521065396955237, 0.16570161696290597, 0.1649604809936136, 0.16489689407171682, 0.1666580950259231, 0.16862196696456522, 0.1667286519659683, 0.165537966939155]
Mixed\_6c.branch7x7dbl\_2.conv;0.016577365924604237;0.0022856880095787346;0.16486332303611562;0.16480485699139535;0.1378800480109027;1.00035475923336;0.13783115113739208;[0.016866762016434222, 0.01671780092874542, 0.016672287019900978, 0.016577365924604237, 0.016775988042354584, 0.016652396006975323, 0.01673741900594905, 0.01687849499285221, 0.01693532703211531, 0.016894008964300156, 0.017230325029231608, 0.017237338004633784, 0.017316141980700195, 0.017459051974583417, 0.017627166991587728, 0.01760217297123745, 0.017684034013655037, 0.017618436948396266, 0.017866045993287116, 0.018007519014645368, 0.017888989008497447, 0.017959758988581598, 0.017944020975846797, 0.017873229982797056, 0.01822959101991728, 0.01807470800122246, 0.017932035960257053, 0.018130367971025407, 0.01823592698201537, 0.017879710940178484, 0.017871080024633557, 0.017942437960300595, 0.01815871096914634, 0.01786498207366094, 0.01796352694509551, 0.018177668971475214, 0.017869947012513876, 0.01793285401072353, 0.01818183099385351, 0.018131420016288757, 0.01796045305673033, 0.017918550001922995, 0.017865428992081434, 0.018244113016407937, 0.017909193935338408, 0.01838156604208052, 0.018257515039294958, 0.018298245035111904, 0.017866940062958747, 0.01823743700515479];[0.0023583730217069387, 0.0024595240247435868, 0.002359011967200786, 0.002406507031992078, 0.002415855007711798, 0.0023902630200609565, 0.002332074975129217, 0.00244245701469481, 0.0026640109717845917, 0.0023491880274377763, 0.0024256700417026877, 0.002343280997592956, 0.002301183994859457, 0.00240041600773111, 0.0023217039997689426, 0.002307182992808521, 0.0024193119606934488, 0.0023326280061155558, 0.0022856880095787346, 0.002404765982646495, 0.002324383007362485, 0.002311568008735776, 0.0023941469844430685, 0.0023175529786385596, 0.0023509259917773306, 0.0023924330016598105, 0.0023548880126327276, 0.002330551971681416, 0.002377287019044161, 0.0023484030389226973, 0.0022983759990893304, 0.0024502319865860045, 0.0023357809986919165, 0.0022898209863342345, 0.002422568970359862, 0.002319823019206524, 0.0023041899548843503, 0.0023783260257914662, 0.0023566800518892705, 0.002313689037691802, 0.002395992982201278, 0.0023354069562628865, 0.002331181021872908, 0.002416900999378413, 0.002296957012731582, 0.0023287729709409177, 0.0023964429856278002, 0.0023429239518009126, 0.002335441007744521, 0.002430788998026401];[0.16491534799570218, 0.181134101934731, 0.16736216202843934, 0.16496723104501143, 0.1651774970232509, 0.16513080091681331, 0.16754942806437612, 0.16534711292479187, 0.16760562802664936, 0.1652875520521775, 0.16541736794169992, 0.17271211801562458, 0.16524323291378096, 0.165246395918075, 0.16498531203251332, 0.16514616907807067, 0.17089234595187008, 0.16506566799944267, 0.16860270802862942, 0.16517948999535292, 0.16529062401968986, 0.16739366197725758, 0.18117787805385888, 0.16524631006177515, 0.16746485704788938, 0.16551300405990332, 0.16776008100714535, 0.18406861805124208, 0.16504964604973793, 0.165285773051437, 0.16741011396516114, 0.16511031205300242, 0.16505113197490573, 0.16504350391915068, 0.18094623199431226, 0.16532114008441567, 0.16780498391017318, 0.16511186404386535, 0.16782712400890887, 0.16668648103950545, 0.16762220486998558, 0.18196873099077493, 0.1652349679498002, 0.16752636700402945, 0.16747475898591802, 0.1650180899305269, 0.16731925896601751, 0.18056497699581087, 0.16486332303611562, 0.16957589105004445];[0.16489673213800415, 0.1653623550082557, 0.16524204396409914, 0.16679666994605213, 0.1651343380799517, 0.1653197290142998, 0.16503924794960767, 0.1650472219916992, 0.16505162901012227, 0.1656275999848731, 0.16671626700554043, 0.1650235709385015, 0.1664328319602646, 0.1651874859817326, 0.1665406720712781, 0.16517964197555557, 0.16531464701984078, 0.16931093396851793, 0.16663330007577315, 0.16665805299999192, 0.16498724702978507, 0.16663600993342698, 0.16495079989545047, 0.16554295603418723, 0.16520110692363232, 0.16497953404905275, 0.16539988806471229, 0.16678994306130335, 0.16523743700236082, 0.1799713930231519, 0.1650805160170421, 0.16666082508163527, 0.16688718099612743, 0.16501135495491326, 0.164907329948619, 0.16634595399955288, 0.1804466950125061, 0.16654240805655718, 0.16480485699139535, 0.16624968696851283, 0.16666865197476, 0.16585427202517167, 0.16493116394849494, 0.16531042498536408, 0.16504434793023393, 0.173884043993894, 0.1652990531292744, 0.1652393290423788, 0.1662535879877396, 0.16676334501244128]
Mixed\_6c.branch7x7dbl\_5.conv;0.016615224012639374;0.004979275981895626;0.07217792893061414;0.07211439096136019;0.29968154375215394;1.000881071980321;0.29941773517527986;[0.016814121045172215, 0.016755815013311803, 0.016615224012639374, 0.016621050017420202, 0.01678501401329413, 0.016671426012180746, 0.016727592970710248, 0.01689203397836536, 0.01689864502986893, 0.01709174900315702, 0.0172168449498713, 0.01739578600972891, 0.017443754011765122, 0.017577374004758894, 0.01753314700908959, 0.017663847014773637, 0.017980453034397215, 0.017822230060119182, 0.017761583032552153, 0.017880228988360614, 0.017815850966144353, 0.01777143991785124, 0.01797201100271195, 0.017798468004912138, 0.017789886973332614, 0.017966687970329076, 0.017903178988490254, 0.017884144035633653, 0.01819110504584387, 0.018109784985426813, 0.01873489294666797, 0.018131405988242477, 0.018066199030727148, 0.018810947018209845, 0.018156295991502702, 0.01805159804644063, 0.01800164405722171, 0.018097751948516816, 0.01793354604160413, 0.01780443696770817, 0.018202932027634233, 0.01822105806786567, 0.017849741969257593, 0.017922677972819656, 0.018228725937660784, 0.018375437008216977, 0.01809238496934995, 0.01807306898990646, 0.018190308939665556, 0.01840653200633824];[0.005342867050785571, 0.005166124028619379, 0.005063151998911053, 0.005050131992902607, 0.005058000038843602, 0.005021295975893736, 0.006574139988515526, 0.005091372993774712, 0.004996887990273535, 0.005033813999034464, 0.005114728992339224, 0.005388526013121009, 0.00500603299587965, 0.005092873005196452, 0.005039174982812256, 0.0049895429983735085, 0.005049974017310888, 0.004979275981895626, 0.005017635994590819, 0.005327916005626321, 0.005023118981625885, 0.005030133994296193, 0.0053446239908225834, 0.004994750022888184, 0.0051730480045080185, 0.0050562089891172945, 0.005015306989662349, 0.005010933033190668, 0.0050653970101848245, 0.005016806011553854, 0.004993451002519578, 0.005087207013275474, 0.005055574991274625, 0.0052628410048782825, 0.005077961017377675, 0.005038275965489447, 0.004982888989616185, 0.005070470971986651, 0.005040907999500632, 0.005006184976082295, 0.005088283971417695, 0.0050029559643007815, 0.004984198021702468, 0.005069107981398702, 0.005272920010611415, 0.005017987976316363, 0.00512234796769917, 0.0050079679931513965, 0.005007661995477974, 0.0050688000046648085];[0.07236741000087932, 0.07257776602637023, 0.07269032200565562, 0.07413609192008153, 0.07261978404130787, 0.07231838098959997, 0.07417351804906502, 0.07262801693286747, 0.07630167610477656, 0.07416502007981762, 0.07415608607698232, 0.07391669001663104, 0.0724297069828026, 0.0729113919660449, 0.0723190339631401, 0.07411889999639243, 0.07388010795693845, 0.07510420097969472, 0.07244560593971983, 0.07441638299496844, 0.07237205904675648, 0.07237585197435692, 0.07426218001637608, 0.07394432800356299, 0.07274077396141365, 0.07283511303830892, 0.07235893205506727, 0.07254378200741485, 0.07247139100218192, 0.07227722194511443, 0.07242430001497269, 0.07268498797202483, 0.07237383996834978, 0.07242268999107182, 0.07749412301927805, 0.07411391899222508, 0.07422511104959995, 0.0744414379587397, 0.07217792893061414, 0.0726344739086926, 0.07246190903242677, 0.0740867709973827, 0.07413121906574816, 0.07237413304392248, 0.0722440280369483, 0.07256679696729407, 0.07261982990894467, 0.07400987902656198, 0.07411586499074474, 0.07249464996857569];[0.07248684600926936, 0.07241842494113371, 0.07241448201239109, 0.0725187481730245, 0.07336921890964732, 0.07248998997965828, 0.07270808704197407, 0.07225821202155203, 0.07266856502974406, 0.0723716730135493, 0.07224521192256361, 0.07267006195615977, 0.07271451700944453, 0.07219928689301014, 0.07449828198878095, 0.07232695503626019, 0.07290531095350161, 0.07228368398500606, 0.07211439096136019, 0.07340605405624956, 0.07252081693150103, 0.07216534204781055, 0.07337400497635826, 0.07259416300803423, 0.07315929391188547, 0.07346278999466449, 0.07232625194592401, 0.07215863902820274, 0.0735310529707931, 0.07240163395181298, 0.07220317708561197, 0.07248319697100669, 0.07232410501455888, 0.07242909900378436, 0.07276964897755533, 0.07265104196267202, 0.07245432998752221, 0.07238567899912596, 0.07243997795740142, 0.07243002799805254, 0.07361697097076103, 0.0734021280077286, 0.07349117193371058, 0.07227895391406491, 0.07214980898424983, 0.07218690792797133, 0.07260831602616236, 0.07238766294904053, 0.0736197309452109, 0.07273972599068657]
Mixed\_6e.branch7x7\_2.conv;0.020226406981237233;0.006130018969997764;0.0997687479830347;0.09813391492934898;0.303070089298816;1.0166592054832697;0.298103914924718;[0.020497815974522382, 0.020342243020422757, 0.020492331008426845, 0.02028307702858001, 0.020261855039279908, 0.020226406981237233, 0.020302693999838084, 0.020315539033617824, 0.020402527996338904, 0.020504695014096797, 0.020639435038901865, 0.020797845965716988, 0.020697148924227804, 0.020776127057615668, 0.020964548049960285, 0.021115945011842996, 0.021180695039220154, 0.02093472401611507, 0.021098212979268283, 0.021320452040527016, 0.021369920985307544, 0.021357643010560423, 0.021371936018113047, 0.021401439036708325, 0.021327327063772827, 0.021288799995090812, 0.021261757996398956, 0.021561588044278324, 0.021387003012932837, 0.021521141985431314, 0.021476063993759453, 0.02152127295266837, 0.02160421700682491, 0.022479583974927664, 0.02122496801894158, 0.021416011033579707, 0.021654250973369926, 0.021326600981410593, 0.021749925974290818, 0.021616650046780705, 0.021483425924088806, 0.02142619894584641, 0.021628147980663925, 0.02152291696984321, 0.021636325982399285, 0.021497708978131413, 0.02292656496865675, 0.021501930023077875, 0.021672794071491808, 0.02138395805377513];[0.006215517001692206, 0.006191885040607303, 0.006152339978143573, 0.006208088016137481, 0.0061967140063643456, 0.006178766023367643, 0.00618332700105384, 0.006157870986498892, 0.0061342279659584165, 0.0061871809884905815, 0.006146260013338178, 0.006185968988575041, 0.0062155130435712636, 0.006138550990726799, 0.0062715449603274465, 0.006231509963981807, 0.006163913989439607, 0.006184834986925125, 0.006164557998999953, 0.006446729006711394, 0.006193263980094343, 0.006192071014083922, 0.006157822965178639, 0.006182342011015862, 0.006156463990919292, 0.006154771021101624, 0.006180751021020114, 0.006170447974000126, 0.006247503042686731, 0.0062011220143176615, 0.006421215948648751, 0.006166678969748318, 0.006191669963300228, 0.006143095961306244, 0.006145542953163385, 0.006163292971905321, 0.006145806051790714, 0.0061903540045022964, 0.006253049010410905, 0.0061906210030429065, 0.006142165046185255, 0.006424663006328046, 0.0061494469991885126, 0.006163004029076546, 0.006130018969997764, 0.006140279991086572, 0.006179703050293028, 0.006199182011187077, 0.006166951963678002, 0.00618788501014933];[0.10009727801661938, 0.09999141993466765, 0.09984375693602487, 0.10307198396185413, 0.1019540149718523, 0.10010943602537736, 0.10007498104823753, 0.1003098160144873, 0.10013276897370815, 0.10136583389248699, 0.1001276689930819, 0.10027653002180159, 0.0999720479012467, 0.0997687479830347, 0.1018774330150336, 0.10013679403346032, 0.10163189901504666, 0.10178166511468589, 0.10032080102246255, 0.10060363897355273, 0.10131850402103737, 0.10016401909524575, 0.10004317801212892, 0.10034480405738577, 0.10015382297569886, 0.10002660495229065, 0.09991818404523656, 0.10013097309274599, 0.09994273202028126, 0.10165370698086917, 0.10169224091805518, 0.10010149801382795, 0.09997413895325735, 0.1000810589757748, 0.10139121691463515, 0.0999000099254772, 0.09984460298437625, 0.09996015497017652, 0.10144057404249907, 0.10057039192179218, 0.10160600196104497, 0.10011913598282263, 0.10015874996315688, 0.09995301306480542, 0.10172153497114778, 0.10144013399258256, 0.09993717691395432, 0.10042040300322697, 0.10132400906877592, 0.10012335603823885];[0.10074612800963223, 0.09984531498048455, 0.10071637714281678, 0.099769217078574, 0.10001056996406987, 0.1007812600582838, 0.10028641897952184, 0.10103964799782261, 0.10030039597768337, 0.10032040491933003, 0.09962476894725114, 0.09973388700746, 0.10001287498744205, 0.10001873405417427, 0.10108601598767564, 0.09981674986192957, 0.09813391492934898, 0.10019953997107223, 0.10008548299083486, 0.1007246749359183, 0.10067597799934447, 0.10037685802672058, 0.0998332389863208, 0.10044623701833189, 0.10029444890096784, 0.10012594691943377, 0.09996184299234301, 0.10015736002242193, 0.10100924293510616, 0.10022928402759135, 0.10096949798753485, 0.1000492189778015, 0.0998084589955397, 0.10061167989624664, 0.10303665295941755, 0.09993021405534819, 0.10094757506158203, 0.09999668202362955, 0.0981861210311763, 0.09980607696343213, 0.10016484709922224, 0.09995438600890338, 0.10126875905552879, 0.10019186505815014, 0.09989207610487938, 0.10069590102648363, 0.10006449004868045, 0.09988569503184408, 0.1000991509645246, 0.09998570202151313]
Mixed\_6e.branch7x7\_3.conv;0.020092346996534616;0.002769940998405218;0.23471486597554758;0.23476238502189517;0.1378604997655554;0.9997975866263961;0.13788841022384968;[0.020372253959067166, 0.020200543920509517, 0.020308815001044422, 0.020092346996534616, 0.020154937054030597, 0.0203324300237, 0.02062830497743562, 0.020345281925983727, 0.020620279014110565, 0.020563939993735403, 0.020808161003515124, 0.020908800011966377, 0.02100696397246793, 0.021040199033450335, 0.021109574008733034, 0.02119742298964411, 0.021208148973528296, 0.021294426929671317, 0.021341024956200272, 0.021366540051531047, 0.021325583045836538, 0.02134345000376925, 0.021391271031461656, 0.021295767044648528, 0.021398460026830435, 0.02140596101526171, 0.021327076014131308, 0.02142214000923559, 0.02205135195981711, 0.021491001010872424, 0.021660346013959497, 0.021410059998743236, 0.021376622025854886, 0.021422038960736245, 0.02157496992731467, 0.021411454014014453, 0.02141360199311748, 0.021465178986545652, 0.021373310941271484, 0.021399442048277706, 0.021501513954717666, 0.02151870500529185, 0.02135343599366024, 0.02135417895624414, 0.02132581203477457, 0.021373998024500906, 0.02158124599372968, 0.02165845996933058, 0.021431297005619854, 0.021532135957386345];[0.0029078290099278092, 0.0028769579948857427, 0.0029236559639684856, 0.002945885993540287, 0.0031703899730928242, 0.0028739559929817915, 0.002900554973166436, 0.0028210229938849807, 0.0028561530052684247, 0.002908296009991318, 0.0028130990103818476, 0.00282961199991405, 0.002901866042520851, 0.0028231029864400625, 0.002812313032336533, 0.0028694799984805286, 0.0027903239824809134, 0.0028375929687172174, 0.0028858769801445305, 0.0027908370248042047, 0.0028430730453692377, 0.0028921799967065454, 0.002769940998405218, 0.0028353999950923026, 0.0028014059644192457, 0.0027988709625788033, 0.002867356000933796, 0.002820391033310443, 0.002904854016378522, 0.002788850979413837, 0.0028367579798214138, 0.002885861962568015, 0.002776052977424115, 0.002836036030203104, 0.002839554043021053, 0.002781981020234525, 0.0028186889830976725, 0.0028451079851947725, 0.002792558982037008, 0.0028178190113976598, 0.002936392033006996, 0.002804401039611548, 0.002801208000164479, 0.0028847180074080825, 0.002808069984894246, 0.0028315410017967224, 0.002885535010136664, 0.002798867004457861, 0.002805724972859025, 0.002881878986954689];[0.23724408104317263, 0.23471486597554758, 0.23513466189615428, 0.23798457405064255, 0.23957926401635632, 0.23525617498671636, 0.23559647786896676, 0.234886767109856, 0.2370487349689938, 0.23499480698956177, 0.2353890149970539, 0.23829243198269978, 0.23774093593237922, 0.23520751000614837, 0.23512784211197868, 0.23789845092687756, 0.23585127101978287, 0.23724994796793908, 0.23700121900765225, 0.2372311849030666, 0.23510666307993233, 0.26449885399779305, 0.2373092650086619, 0.23502113815629855, 0.26251100609079003, 0.23522506607696414, 0.2577627570135519, 0.237348738941364, 0.23681267094798386, 0.23561122495448217, 0.26139794889604673, 0.23494824912631884, 0.23794149805326015, 0.2362492639804259, 0.2354900570353493, 0.2351802260382101, 0.2354409348918125, 0.23528204794274643, 0.25852270890027285, 0.23748130700550973, 0.23526781902182847, 0.23722761106910184, 0.2375153211178258, 0.25592800904996693, 0.23549714911496267, 0.23540721903555095, 0.24383146106265485, 0.2807870129472576, 0.23725445609306917, 0.2354829300311394];[0.23527533991727978, 0.2350368509069085, 0.23510554601671174, 0.23611644405173138, 0.23547213396523148, 0.236628710932564, 0.2603340579662472, 0.23519709199899808, 0.23476238502189517, 0.23986911698011681, 0.2351012759609148, 0.23497854301240295, 0.23583883309038356, 0.23587985907215625, 0.2351691508665681, 0.23494206194300205, 0.23551614495227113, 0.23545292293420061, 0.236632214859128, 0.23487807798665017, 0.26037120301043615, 0.23478933604201302, 0.2635246730642393, 0.24699682398932055, 0.236100921058096, 0.23791644303128123, 0.2351682570297271, 0.23581977700814605, 0.23603216203628108, 0.2352152889361605, 0.2351312329992652, 0.23652895004488528, 0.23526956897694618, 0.26314739999361336, 0.23541220097104087, 0.235623516025953, 0.23662294604582712, 0.23507501400308684, 0.23487299703992903, 0.23537184798624367, 0.23541491804644465, 0.23491672199452296, 0.23495837388327345, 0.23515520698856562, 0.23539224808337167, 0.23559951595962048, 0.23544390895403922, 0.23486494494136423, 0.23619968898128718, 0.23477813991485164]
AuxLogits.conv0.conv;0.0011273759882897139;0.002428325009532273;0.09056427504401654;0.09053769498132169;2.1539619743153873;1.0002935800685044;2.1533297996053067;[0.0011273759882897139, 0.001398577995132655, 0.0013027869863435626, 0.001155407982878387, 0.0014402500237338245, 0.0012561239418573678, 0.0012707759742625058, 0.0014027290744706988, 0.0012457200209610164, 0.0011598249548114836, 0.001413977995980531, 0.0012370109907351434, 0.0011773640289902687, 0.001422540983185172, 0.001242291007656604, 0.001177532016299665, 0.0014032889739610255, 0.0012576309381984174, 0.00115952204214409, 0.00142219802364707, 0.0012774449423886836, 0.0011860840022563934, 0.001480635954067111, 0.0012962539913132787, 0.0012222229852341115, 0.0014809209969826043, 0.001316196983680129, 0.0012518379953689873, 0.0015070609515532851, 0.0013335580006241798, 0.0012415639939717948, 0.0015345720457844436, 0.001367345976177603, 0.001269402971956879, 0.0015260690124705434, 0.0013951660366728902, 0.00132195302285254, 0.0015517679858021438, 0.001394326041918248, 0.0013107300037518144, 0.001553878013510257, 0.0014068139716982841, 0.0013151339953765273, 0.0015730190207250416, 0.0014383690431714058, 0.0013575039920397103, 0.0015889860223978758, 0.0014423190150409937, 0.0013661039993166924, 0.0015735170454718173];[0.0025802860036492348, 0.002545305003877729, 0.002459239971358329, 0.0025443689664825797, 0.002571190008893609, 0.0028147330158390105, 0.002584719972219318, 0.0026010279543697834, 0.0024318299838341773, 0.0025796450208872557, 0.002524901006836444, 0.002459213021211326, 0.002576306986156851, 0.002554745995439589, 0.0029807650134898722, 0.0026063669938594103, 0.002573582052718848, 0.002428325009532273, 0.002579625986982137, 0.002526311029214412, 0.002448751009069383, 0.0026593899819999933, 0.0025293159997090697, 0.0028264069696888328, 0.0025797670241445303, 0.0025323409936390817, 0.00244568899506703, 0.002576410013716668, 0.002551632991526276, 0.0024608249659650028, 0.002566747018136084, 0.0025409749941900373, 0.002824600029271096, 0.0026173649821430445, 0.002569874981418252, 0.0026367349782958627, 0.0026053969631902874, 0.0025781450094655156, 0.0024893470108509064, 0.002631601004395634, 0.0025716969976201653, 0.002843605005182326, 0.002771860978100449, 0.0026001319638453424, 0.0025091799907386303, 0.002601786982268095, 0.002617345016915351, 0.0025113849551416934, 0.0026422860100865364, 0.0026750919641926885];[0.09299041493795812, 0.09301559207960963, 0.09297582402359694, 0.09308990795398131, 0.09300984704168513, 0.09216604201355949, 0.09304872411303222, 0.09271417197305709, 0.09314476110739633, 0.09299727401230484, 0.09067948709707707, 0.09289754508063197, 0.09297947300365195, 0.09300569200422615, 0.09296268899925053, 0.09056427504401654, 0.0930208780337125, 0.09229896409669891, 0.09299642697442323, 0.09292661194922403, 0.09300382703077048, 0.09191574895521626, 0.09149220213294029, 0.09123530302895233, 0.09292696800548583, 0.09070417395560071, 0.0929003520286642, 0.092959730012808, 0.09294702607439831, 0.09062922408338636, 0.09217722399625927, 0.09205795504385605, 0.09214979800162837, 0.09244896698510274, 0.09289383998839185, 0.09279806894483045, 0.09205110999755561, 0.0930651281378232, 0.09314952790737152, 0.09299341001315042, 0.09067658911226317, 0.09106561297085136, 0.09186148294247687, 0.09289100795285776, 0.09296253992943093, 0.09281262999866158, 0.09314802609151229, 0.09304119693115354, 0.09273607598152012, 0.09064166492316872];[0.09070760104805231, 0.09065988304791972, 0.09061682695755735, 0.09062626492232084, 0.09079105901764706, 0.09059451596112922, 0.09055559895932674, 0.09055461798561737, 0.09061069804010913, 0.09065092902164906, 0.09062125004129484, 0.09067323990166187, 0.09059235802851617, 0.09069856401765719, 0.09067571203922853, 0.09064158593537286, 0.09054871404077858, 0.09053769498132169, 0.09056024003075436, 0.0906659800093621, 0.09071165294153616, 0.09067660698201507, 0.0905637979740277, 0.0906309790443629, 0.09062877501128241, 0.09062247903784737, 0.09062256902689114, 0.09306917292997241, 0.09054406807990745, 0.09070060605881736, 0.09067047899588943, 0.09069132502190769, 0.090682007081341, 0.09059463802259415, 0.0906716090394184, 0.09065514802932739, 0.09058324003126472, 0.09059979702578858, 0.09062916104448959, 0.09062694001477212, 0.09117078402778134, 0.09057671198388562, 0.09066609991714358, 0.09069090097909793, 0.09058261691825464, 0.09066190401790664, 0.09065884700976312, 0.0906218669260852, 0.09063006500946358, 0.09064495499478653]
AuxLogits.conv1.conv;0.007659427006728947;0.008089751994702965;0.3339925100444816;0.3329261279432103;1.0561823994922819;1.0032030592127428;1.0528101861263404;[0.011448071047198027, 0.007812077994458377, 0.00786584900924936, 0.01108066801680252, 0.007836179982405156, 0.0077905370271764696, 0.011022237013094127, 0.007829575974028558, 0.007843972009140998, 0.011181027977727354, 0.0077768529881723225, 0.007813393021933734, 0.011106093937996775, 0.007909389969427139, 0.007840990030672401, 0.011073937988840044, 0.00784163293428719, 0.007703792012762278, 0.011016198026482016, 0.00786130502820015, 0.007838310033548623, 0.011066227045375854, 0.007917772978544235, 0.007718275010120124, 0.010923954017926008, 0.00783498102100566, 0.007659427006728947, 0.011074427980929613, 0.007794402015861124, 0.007826602028217167, 0.011056553979869932, 0.007811532006599009, 0.007832388975657523, 0.01103705499554053, 0.007807157060597092, 0.007801483036018908, 0.011125026969239116, 0.007837150944396853, 0.007807789021171629, 0.011087785009294748, 0.007867960957810283, 0.007845189014915377, 0.011136363027617335, 0.0078707670327276, 0.007776428014039993, 0.011060752032790333, 0.007864246028475463, 0.007874999020714313, 0.011126618017442524, 0.007873746973928064];[0.008165523002389818, 0.008291629957966506, 0.008240416005719453, 0.011497142957523465, 0.008254362968727946, 0.008355417987331748, 0.011551632022019476, 0.008131376001983881, 0.008190015039872378, 0.011489177995827049, 0.008275776985101402, 0.00858996796887368, 0.011425871984101832, 0.008222467033192515, 0.008263242023531348, 0.011425009986851364, 0.008236043038778007, 0.008089751994702965, 0.011337956006173044, 0.008219157985877246, 0.00844680902082473, 0.011470292985904962, 0.008223206968978047, 0.008192925015464425, 0.011354713991750032, 0.008261372044216841, 0.008139327983371913, 0.01144847203977406, 0.008260512026026845, 0.008428709988947958, 0.011437793960794806, 0.008238126989454031, 0.00813193799695, 0.011413726024329662, 0.008197092975024134, 0.008239082002546638, 0.011475639999844134, 0.00821324996650219, 0.008462684985715896, 0.011469952994957566, 0.008241115021519363, 0.008237696019932628, 0.011452768987510353, 0.008199108997359872, 0.008240479975938797, 0.011470224999357015, 0.008215030014980584, 0.008387314970605075, 0.011419185961131006, 0.008216820016968995];[0.3359562089317478, 0.33564988704165444, 0.33597845799522474, 0.3349454299896024, 0.3359337570145726, 0.3362901429645717, 0.3341339679900557, 0.3376911389641464, 0.3363538660341874, 0.3358727651066147, 0.3363490639603697, 0.3355771499336697, 0.33608280401676893, 0.3372374860337004, 0.33586626208852977, 0.33588484599022195, 0.33529603498755023, 0.335905130894389, 0.33616877504391596, 0.3368382689077407, 0.3353186099557206, 0.33512451394926757, 0.3349030169774778, 0.33651602297322825, 0.3350832689902745, 0.3354874069336802, 0.336254085006658, 0.33619228802854195, 0.3350179090630263, 0.3339925100444816, 0.33750900911400095, 0.3364624970126897, 0.3375323200598359, 0.3346061989432201, 0.33587855799123645, 0.33564645395381376, 0.3357003590208478, 0.33660351496655494, 0.33736187999602407, 0.3366686739609577, 0.3356859959894791, 0.33448403095826507, 0.335249017982278, 0.33454402803909034, 0.3351838829694316, 0.3367217259365134, 0.3376056059496477, 0.33703253301791847, 0.3366040479741059, 0.3378021219978109];[0.3368790420354344, 0.3343204110278748, 0.334042556991335, 0.33595213101943955, 0.3355452751275152, 0.3356645799940452, 0.3356541140237823, 0.3374108190764673, 0.3349944010260515, 0.34117801900720224, 0.33788608602480963, 0.33600135101005435, 0.3336113409604877, 0.3358851018710993, 0.3374728939961642, 0.33719994709827006, 0.3353628871263936, 0.3350248679635115, 0.33544302702648565, 0.3357070349738933, 0.3356277780258097, 0.3343048289534636, 0.33548675110796466, 0.33475427189841866, 0.33738445403287187, 0.3363277899334207, 0.3346146889962256, 0.33463403303176165, 0.33511314901988953, 0.3352755979867652, 0.3366804670076817, 0.34097388008376583, 0.33651680999901146, 0.3350094929919578, 0.3329261279432103, 0.3365443169604987, 0.33586522890254855, 0.33416351210325956, 0.33520795399090275, 0.33506817801389843, 0.3363082319847308, 0.33578326692804694, 0.3358462739852257, 0.33661474706605077, 0.33562706207158044, 0.3363446790026501, 0.3361314759240486, 0.3369742180220783, 0.3352148900157772, 0.3348274390446022]
Mixed\_7a.branch3x3\_2.conv;0.008419538964517415;0.008617338025942445;0.16223935107700527;0.17888222192414105;1.023492861338206;0.9069618508305786;1.1284850188581916;[0.009340485034044832, 0.008419538964517415, 0.009375964989885688, 0.009284067957196385, 0.009297194017563015, 0.009304884995799512, 0.009618208045139909, 0.009331132983788848, 0.009423608018551022, 0.009271017042919993, 0.009298594028223306, 0.009288784000091255, 0.009228827024344355, 0.009293596027418971, 0.009309599990956485, 0.009366702986881137, 0.009449300996493548, 0.009284472034778446, 0.009417671943083405, 0.009522417036350816, 0.00969028502004221, 0.009299719997216016, 0.009310805005952716, 0.009342968056444079, 0.009241197956725955, 0.009351087035611272, 0.00928036100231111, 0.009326101979240775, 0.009240115992724895, 0.00931897503323853, 0.009317946969531476, 0.009250669972971082, 0.009218092018272728, 0.00990819005528465, 0.009340145974420011, 0.00932433403795585, 0.009300791018176824, 0.009265339991543442, 0.009235641977284104, 0.009274433017708361, 0.00924270402174443, 0.009414911968633533, 0.009364500001538545, 0.009267713990993798, 0.009317398013081402, 0.009268353984225541, 0.009287250984925777, 0.009299002005718648, 0.009234827070031315, 0.00923465401865542];[0.008740335993934423, 0.008929884003009647, 0.008957198995631188, 0.008636571990791708, 0.008763432037085295, 0.008713667979463935, 0.008664230001159012, 0.008754362992476672, 0.008661634055897593, 0.008618268999271095, 0.008730023982934654, 0.008724120038095862, 0.00862761097960174, 0.008775855996645987, 0.008706658030860126, 0.008699689991772175, 0.008809269987978041, 0.009123135008849204, 0.008635848003905267, 0.008760481025092304, 0.008700060949195176, 0.008694591000676155, 0.008737526019103825, 0.008711408008821309, 0.008617338025942445, 0.008770050015300512, 0.00929344299947843, 0.00863848504377529, 0.008943143009673804, 0.008708997978828847, 0.008650841016788036, 0.008755868999287486, 0.00884457299252972, 0.008651840034872293, 0.008719814999494702, 0.009112740983255208, 0.00863347202539444, 0.008777169045060873, 0.008694878953974694, 0.00861836300464347, 0.00875281699700281, 0.008722037018742412, 0.008643565990496427, 0.009076897986233234, 0.009098623995669186, 0.008845503034535795, 0.008759362972341478, 0.008812862972263247, 0.008699138998053968, 0.00879842898575589];[0.1626359629444778, 0.16223935107700527, 0.1789109410601668, 0.182292231998872, 0.1833312439848669, 0.18213327799458057, 0.1811653879703954, 0.18293839698890224, 0.1814583840314299, 0.182352565927431, 0.1815927218995057, 0.18186477100243792, 0.1834221469471231, 0.18173589400248602, 0.18035624996991828, 0.18001988902688026, 0.18036754603963345, 0.18057642300846055, 0.17996605299413204, 0.18335660797310993, 0.1819439099635929, 0.18010228098137304, 0.1813428628956899, 0.18179396796040237, 0.18029968405608088, 0.1806129589676857, 0.18283498898381367, 0.18019016197649762, 0.18039828806649894, 0.18074042990338057, 0.18194735702127218, 0.18019018013728783, 0.18200898088980466, 0.18198802298866212, 0.18025336996652186, 0.18082386901369318, 0.1800914290943183, 0.17988565401174128, 0.18065716105047613, 0.17874694493366405, 0.18117700301809236, 0.18186941696330905, 0.1800601159920916, 0.18103682406945154, 0.18349521298659965, 0.18116638489300385, 0.18366381898522377, 0.184334249002859, 0.18449382507242262, 0.18353618506807834];[0.1820331560447812, 0.18348631489789113, 0.18111684604082257, 0.181731391872745, 0.18205253599444404, 0.18369358498603106, 0.1818228999618441, 0.18001121503766626, 0.18170787702547386, 0.18341444613179192, 0.18209289701189846, 0.18178323900792748, 0.18053934100316837, 0.1832706689601764, 0.18416182685177773, 0.1815937640494667, 0.18164654698921368, 0.1821318679722026, 0.181828705011867, 0.1807876659440808, 0.18181936198379844, 0.18188474798807874, 0.1809104029671289, 0.1837987060425803, 0.1811974300071597, 0.184314965037629, 0.18208049092208967, 0.17952640703879297, 0.18411905504763126, 0.18184100405778736, 0.1824223169242032, 0.18316997401416302, 0.17888222192414105, 0.18373272102326155, 0.18339780787937343, 0.17963219695957378, 0.17981894296826795, 0.17954111198196188, 0.18178162607364357, 0.18307120993267745, 0.1811669179587625, 0.18010719201993197, 0.18076727609150112, 0.18391126586357132, 0.1816623460035771, 0.18032037798548117, 0.18063920398708433, 0.1837038680096157, 0.18333168810931966, 0.18231046997243538]
Mixed\_7a.branch7x7x3\_4.conv;0.008434004965238273;0.00862890703137964;0.16234597202856094;0.17915936093777418;1.0231090765235116;0.906154002664405;1.1290675464824063;[0.009407321049366146, 0.008434004965238273, 0.009226049005519599, 0.009380014962516725, 0.009232293057721108, 0.009319463977590203, 0.009361681062728167, 0.009240779967512935, 0.009258600999601185, 0.009275199030525982, 0.009309607034083456, 0.009336232033092529, 0.00932393700350076, 0.009172126010525972, 0.009735013998579234, 0.009339699929114431, 0.009332787012681365, 0.009293104987591505, 0.009238812024705112, 0.009254926000721753, 0.009190671029500663, 0.009350225038360804, 0.00937536801211536, 0.009316375013440847, 0.0092285469872877, 0.009285236010327935, 0.009742389956954867, 0.009382660035043955, 0.009224213019479066, 0.009274161944631487, 0.009347031998913735, 0.009340870019514114, 0.009273514966480434, 0.009510901989415288, 0.009280273981858045, 0.009307805972639471, 0.009270482987631112, 0.009410358034074306, 0.009301065932959318, 0.009311985922977328, 0.009233989054337144, 0.009423739975318313, 0.009421855036634952, 0.009316512965597212, 0.009235778008587658, 0.00937604100909084, 0.00935036304872483, 0.009351389016956091, 0.009272160998079926, 0.009252930001821369];[0.008686868008226156, 0.010516673035454005, 0.008709965972229838, 0.008693352981936187, 0.008748270978685468, 0.009088941966183484, 0.008721444988623261, 0.008758515992667526, 0.008660205989144742, 0.008671232033520937, 0.008730844012461603, 0.008689192007295787, 0.008694908989127725, 0.008761995006352663, 0.009072911983821541, 0.008672501018736511, 0.008698998019099236, 0.008698387013282627, 0.008694177027791739, 0.00873915001284331, 0.008682763029355556, 0.008666120993439108, 0.008742093981709331, 0.009068645013030618, 0.008634791010990739, 0.008750064997002482, 0.008695494965650141, 0.008673003991134465, 0.008755201997701079, 0.008697603014297783, 0.008644938992802054, 0.00871449604164809, 0.009123676980379969, 0.008678580983541906, 0.008729515015147626, 0.008676923986058682, 0.008698805002495646, 0.008734495029784739, 0.008674231998156756, 0.008688123023603112, 0.008749807020649314, 0.009096713969483972, 0.00862890703137964, 0.008744985039811581, 0.008690995979122818, 0.008656384015921503, 0.008754670969210565, 0.00872179795987904, 0.00865121599053964, 0.008748213003855199];[0.16395689494675025, 0.16234597202856094, 0.17703765002079308, 0.1838125849608332, 0.1814637259230949, 0.18177869002101943, 0.18002180004259571, 0.18475340801523998, 0.18115815392229706, 0.18052955402527004, 0.18113972793798894, 0.183449175034184, 0.18359214899828658, 0.1821429269039072, 0.18034000101033598, 0.18109755887417123, 0.1806496458593756, 0.18161791400052607, 0.18054811196634546, 0.1839232810307294, 0.18133662198670208, 0.18088341294787824, 0.1840228020446375, 0.18359300796873868, 0.18209321604808792, 0.1796190940658562, 0.18233385297935456, 0.18031996203353629, 0.1822885039728135, 0.18387965305009857, 0.1806004379177466, 0.18146884406451136, 0.18074026994872838, 0.1826171251013875, 0.18304726900532842, 0.18132382695330307, 0.18300766899483278, 0.1843874918995425, 0.18189532199176028, 0.18302986910566688, 0.18107361299917102, 0.1825682169292122, 0.1809887700364925, 0.1802344439784065, 0.18414935405598953, 0.18128030898515135, 0.18159269692841917, 0.17987037589773536, 0.1800778279430233, 0.1831805349793285];[0.1797668210347183, 0.18197837192565203, 0.18221292091766372, 0.18404591706348583, 0.1799508480471559, 0.1845863540074788, 0.18101514800218865, 0.18133302207570523, 0.18283450795570388, 0.17962369095766917, 0.18287399498512968, 0.18065364204812795, 0.18396537011722103, 0.18321584002114832, 0.1812736399588175, 0.18192778184311464, 0.1804196490556933, 0.18352752504870296, 0.18369605607585981, 0.1835105640348047, 0.18399515689816326, 0.18106039613485336, 0.18474197504110634, 0.18448000203352422, 0.18434982001781464, 0.18318969290703535, 0.18112539901630953, 0.18345341901294887, 0.1818974349880591, 0.181763943110127, 0.18265006499132141, 0.18344931601313874, 0.18296241498319432, 0.18339476408436894, 0.1834148550988175, 0.1813643410569057, 0.182266064977739, 0.18408712703967467, 0.18128170794807374, 0.17915936093777418, 0.17921333498088643, 0.1804372610640712, 0.18941924604587257, 0.18184448895044625, 0.18171730200992897, 0.1815035950858146, 0.18152272392762825, 0.1833211139892228, 0.1797443810501136, 0.1820102829951793]
Mixed\_7b.branch1x1.conv;0.005610474967397749;0.008133042021654546;0.26416356302797794;0.2641865870100446;1.4496173797967793;0.9999128495419574;1.449743725626512;[0.00578466901788488, 0.005678238987457007, 0.00567321601556614, 0.005757570965215564, 0.005654334963764995, 0.005666747980285436, 0.005960016045719385, 0.005656285968143493, 0.0056299560237675905, 0.005693773971870542, 0.005695917992852628, 0.00563928100746125, 0.005610474967397749, 0.00569196097785607, 0.005656693014316261, 0.005780631967354566, 0.005701459012925625, 0.0056750510120764375, 0.005656164023093879, 0.005687628057785332, 0.0056544270482845604, 0.005683019058778882, 0.005671445047482848, 0.0057298699975945055, 0.005646675999742001, 0.0057231359533034265, 0.005728730990085751, 0.005699175933841616, 0.005752449971623719, 0.005744889960624278, 0.005641412979457527, 0.005734597973059863, 0.005694562045391649, 0.005697006941772997, 0.005661259056068957, 0.005690618942026049, 0.005784690962173045, 0.005769661976955831, 0.005733698955737054, 0.005723064998164773, 0.005710711004212499, 0.005734655016567558, 0.005674329004250467, 0.00575173000106588, 0.0057189519866369665, 0.005708971992135048, 0.006215461005922407, 0.005736752005759627, 0.005653072032146156, 0.005798115977086127];[0.008307334966957569, 0.008416947966907173, 0.008535849046893418, 0.00832237902795896, 0.008285193995106965, 0.008274929015897214, 0.008292128972243518, 0.008378256054129452, 0.008220557996537536, 0.008247995981946588, 0.008265946991741657, 0.008597233041655272, 0.00825589505257085, 0.008432719972915947, 0.008237753005232662, 0.0083703359705396, 0.008275913947727531, 0.00839445402380079, 0.008258124988060445, 0.008314922044519335, 0.008527271042112261, 0.008334249025210738, 0.008291463949717581, 0.008293629041872919, 0.008326510025653988, 0.008374520984943956, 0.008511934021953493, 0.008306041010655463, 0.008266314980573952, 0.00851557799614966, 0.008240323979407549, 0.008234752982389182, 0.008221064985264093, 0.008304368995595723, 0.00829629902727902, 0.008211833017412573, 0.008292157028336078, 0.008380278013646603, 0.008561916009057313, 0.008351438969839364, 0.010859119007363915, 0.008204773999750614, 0.008240221010055393, 0.008264160016551614, 0.008133042021654546, 0.00825306901242584, 0.008207422972191125, 0.008504215977154672, 0.008238324022386223, 0.008272139995824546];[0.26544457802083343, 0.26847955904668197, 0.26436381408711895, 0.2672388160135597, 0.2661736599402502, 0.2660888319951482, 0.26443667605053633, 0.266700163949281, 0.26747339096618816, 0.2676503540133126, 0.2648703631130047, 0.264357814041432, 0.26442235888680443, 0.26432963204570115, 0.26416356302797794, 0.2661430530133657, 0.2672414709813893, 0.2673537320224568, 0.26562764996197075, 0.2695895479992032, 0.2681850589578971, 0.2662432439974509, 0.2645684230956249, 0.26733819994842634, 0.26420910097658634, 0.2664340350893326, 0.26505635207286105, 0.2695603940519504, 0.2664439230575226, 0.26599577901652083, 0.2642960870289244, 0.2674701620126143, 0.2701471780310385, 0.26771204004762694, 0.2646698219468817, 0.26812214794335887, 0.2645854419679381, 0.26801821700064465, 0.26689046603860334, 0.2643187560024671, 0.26434034295380116, 0.2645084969699383, 0.27044490800471976, 0.2689760059583932, 0.2656904890318401, 0.2644885110203177, 0.26445881102699786, 0.2689506780006923, 0.26424626499647275, 0.2665925429901108];[0.26887959497980773, 0.2646439359523356, 0.2642664670711383, 0.2686896889936179, 0.26430530997458845, 0.26798674289602786, 0.26422354590613395, 0.2677350190351717, 0.2652255179709755, 0.26660257804905996, 0.26543279603356495, 0.2690390559146181, 0.26439644815400243, 0.27000171708641574, 0.2663776629487984, 0.2678571139113046, 0.2645259848795831, 0.26750972896115854, 0.26442133699310943, 0.26686575898202136, 0.27367197803687304, 0.2663793140091002, 0.2650040760054253, 0.2644043050822802, 0.2715985029935837, 0.26702115091029555, 0.2643395960330963, 0.26445530797354877, 0.26427715801401064, 0.2659011729992926, 0.2668247278779745, 0.26847500493749976, 0.26762108906405047, 0.26903711108025163, 0.26435947604477406, 0.26443556585581973, 0.26737795904045925, 0.2653156230226159, 0.26565706002293155, 0.2702732879552059, 0.26468816195847467, 0.2641865870100446, 0.26848925912054256, 0.26805647200671956, 0.2705904759350233, 0.2676722720498219, 0.26851556909969077, 0.2687548050307669, 0.2643884790595621, 0.2653908100328408]
Mixed\_7b.branch3x3\_1.conv;0.005422884016297758;0.00821347301825881;0.26406874699750915;0.26411376101896167;1.5145950002939963;0.9998295657852933;1.5148531831066552;[0.005857285985257477, 0.005660027032718062, 0.005725226947106421, 0.005675359978340566, 0.005638340022414923, 0.005726304021663964, 0.005640560993924737, 0.005694838066119701, 0.0056859569740481675, 0.005673000996466726, 0.005700998997781426, 0.005728567019104958, 0.005634776025544852, 0.005712287966161966, 0.005692041013389826, 0.005665104021318257, 0.005661475006490946, 0.005709460936486721, 0.005422884016297758, 0.00563840800896287, 0.005526790977455676, 0.005653825995977968, 0.005621235002763569, 0.005666028009727597, 0.005620797979645431, 0.005653403990436345, 0.005739321059081703, 0.005428493954241276, 0.005637918948195875, 0.005704170966055244, 0.005653269006870687, 0.005701528978534043, 0.005499600025359541, 0.0060630139778368175, 0.00565979303792119, 0.006332793040201068, 0.005792325013317168, 0.005692144040949643, 0.005687031021807343, 0.005707570002414286, 0.005696436041034758, 0.005774594959802926, 0.005653179017826915, 0.005740298016462475, 0.005685427924618125, 0.0057040039682760835, 0.005498937040101737, 0.0057787500554695725, 0.005680372007191181, 0.005510847026016563];[0.008279233996290714, 0.008267490018624812, 0.008338571002241224, 0.00833041500300169, 0.008381952007766813, 0.008322179957758635, 0.00827152602141723, 0.008246382989455014, 0.008271961996797472, 0.008411660033743829, 0.008294717001263052, 0.008318911015521735, 0.008275041007436812, 0.008326778013724834, 0.008332394005265087, 0.008266273012850434, 0.00821347301825881, 0.00858525704825297, 0.00823334202868864, 0.008242037962190807, 0.008287324046250433, 0.008288749027997255, 0.008253424020949751, 0.008257940004114062, 0.008280038950033486, 0.008245721983257681, 0.008561545982956886, 0.00829362403601408, 0.008250701997894794, 0.008301173977088183, 0.008279029047116637, 0.008380004030186683, 0.008283873030450195, 0.008390082977712154, 0.008285999007057399, 0.00863756804028526, 0.008345813024789095, 0.008239816001150757, 0.008285028045065701, 0.00828831602120772, 0.008228921971749514, 0.008263250987511128, 0.008373038028366864, 0.008295286039356142, 0.008558781002648175, 0.00824029598152265, 0.008303719980176538, 0.0082921750145033, 0.008374951023142785, 0.008269748010206968];[0.27149513992480934, 0.2659173231222667, 0.2711028400226496, 0.2643405569251627, 0.2645043539814651, 0.2643407479627058, 0.26877523394068703, 0.26474922097986564, 0.2644380468991585, 0.2643450910109095, 0.26406874699750915, 0.26445911888731644, 0.2661202300223522, 0.2641207939013839, 0.26438604411669075, 0.26421294803731143, 0.2646136950352229, 0.26440918300068006, 0.2642648139735684, 0.26882622099947184, 0.2655028548906557, 0.26466753805289045, 0.2642960049561225, 0.2642624620348215, 0.26446669397410005, 0.26552574191009626, 0.26430150703527033, 0.2643336160108447, 0.26460126700112596, 0.26444606704171747, 0.2644207818666473, 0.2644426570041105, 0.2643949940102175, 0.2645120489760302, 0.26439990708604455, 0.26438705204054713, 0.2645090140285902, 0.26448163198074326, 0.2647288959706202, 0.26862720592180267, 0.264449379988946, 0.2677073629456572, 0.26463657087879255, 0.2662292400491424, 0.2649834360345267, 0.26436520100105554, 0.2642197299282998, 0.2647641380899586, 0.2660548569983803, 0.26626540801953524];[0.26871910504996777, 0.2682634339435026, 0.264250892912969, 0.2674251780845225, 0.2685751620447263, 0.2655329289846122, 0.26434334804071113, 0.26742955489316955, 0.26579136902000755, 0.2675606389530003, 0.26701583800604567, 0.26715049700578675, 0.26457143801962957, 0.2665421091369353, 0.26437427499331534, 0.26466157904360443, 0.26442739297635853, 0.2689751660800539, 0.26712081499863416, 0.26863850007066503, 0.26470068196067587, 0.3084057870437391, 0.271534752973821, 0.26414045807905495, 0.267971517983824, 0.265614575939253, 0.2645741300075315, 0.2689347919658758, 0.2698584930039942, 0.2668863409780897, 0.2666175910271704, 0.2714818549575284, 0.26722366095054895, 0.26411376101896167, 0.2681694599450566, 0.26622452709125355, 0.2644611950381659, 0.26780896494165063, 0.2643746079993434, 0.27021458302624524, 0.26855868904385716, 0.26480481802718714, 0.267785681062378, 0.26813057105755433, 0.2663939180201851, 0.26909830304794014, 0.267668891872745, 0.2678622101084329, 0.264427893969696, 0.2702246679691598]
Mixed\_7b.branch3x3\_2a.conv;0.005069258040748537;0.003499332000501454;0.07991066895192489;0.08659663487924263;0.6903045716695723;0.9227918505535325;0.7480609752410537;[0.005069258040748537, 0.005149788979906589, 0.00570624100510031, 0.00572547601768747, 0.00587887701112777, 0.005787880043499172, 0.005773104028776288, 0.0058722710236907005, 0.005895833019167185, 0.005766891990788281, 0.0059002889902330935, 0.005824196035973728, 0.005776090023573488, 0.005833761999383569, 0.005813238036353141, 0.005789139016997069, 0.005854057031683624, 0.005807973968330771, 0.005799434031359851, 0.005826022010296583, 0.005795428005512804, 0.005774314049631357, 0.005878477939404547, 0.005839374964125454, 0.005825730971992016, 0.0058488689828664064, 0.005807681940495968, 0.005738517036661506, 0.005850178014952689, 0.005808100046124309, 0.00577012007124722, 0.005818720965180546, 0.005807554931379855, 0.005757439008448273, 0.005740755063015968, 0.005801001971121877, 0.005718145053833723, 0.005720981978811324, 0.005833703035023063, 0.005739198997616768, 0.0057585929753258824, 0.005819557001814246, 0.005750714975874871, 0.005921415984630585, 0.005858491000253707, 0.005735814978834242, 0.005856120027601719, 0.005799271049909294, 0.005679517926182598, 0.005749362986534834];[0.003503435989841819, 0.003640908980742097, 0.0035739349550567567, 0.0035048999707214534, 0.0036262740031816065, 0.003948880999814719, 0.0035620679846033454, 0.003583534969948232, 0.003562311001587659, 0.0035661259898915887, 0.0035979829845018685, 0.0035766560467891395, 0.003622639982495457, 0.0035812429850921035, 0.004021047032438219, 0.003571506997104734, 0.003641002986114472, 0.0035833549918606877, 0.0035514659830369055, 0.003638563968706876, 0.003517448960337788, 0.0035645400057546794, 0.0036397690419107676, 0.003980776993557811, 0.003500151971820742, 0.0036378829972818494, 0.003519267018418759, 0.003546446969266981, 0.0036432899651117623, 0.003514410986099392, 0.003575763024855405, 0.0036066800239495933, 0.003998787957243621, 0.003557339950930327, 0.003625259967520833, 0.003557843971066177, 0.0035405440139584243, 0.003623434982728213, 0.00354833499295637, 0.0036104029859416187, 0.003572183020878583, 0.003910553001333028, 0.0035854469751939178, 0.0036010899930261075, 0.003499332000501454, 0.0035566440201364458, 0.0035841159988194704, 0.003521224018186331, 0.0035653910017572343, 0.003630483988672495];[0.07991066895192489, 0.08569541602628306, 0.0879488829523325, 0.08928070799447596, 0.08876663394039497, 0.08710590505506843, 0.08867916703457013, 0.08942348201526329, 0.08954909502062947, 0.08943238097708672, 0.08863607590319589, 0.08880402008071542, 0.08849644201109186, 0.08878407801967114, 0.08902297704480588, 0.08898059104103595, 0.08928390697110444, 0.08871885697590187, 0.0890453519532457, 0.08867386198835447, 0.08882955205626786, 0.08876296097878367, 0.09087351197376847, 0.08840212592622265, 0.08942459098761901, 0.08787137304898351, 0.089205615920946, 0.09350020193960518, 0.08908103196881711, 0.08845992205897346, 0.08780321798985824, 0.08858775004046038, 0.08806828607339412, 0.0892209320445545, 0.08871329698013142, 0.0883075570454821, 0.08875606098445132, 0.08768786792643368, 0.08809470100095496, 0.08907796599669382, 0.08963513601338491, 0.08873862004838884, 0.08861208608141169, 0.08690968103474006, 0.08709845697740093, 0.08789095998508856, 0.08748875703895465, 0.08911474392516539, 0.08706847397843376, 0.086871548963245];[0.08725489600328729, 0.09067382296780124, 0.08749885304132476, 0.08861637202790007, 0.08715343993389979, 0.08685892395442352, 0.08771452907240018, 0.08959412493277341, 0.08943592495052144, 0.08765853103250265, 0.08840702701127157, 0.08708289498463273, 0.08745947090210393, 0.08704835799289867, 0.08781795803224668, 0.08718732692068443, 0.08888701087562367, 0.08720557705964893, 0.0877076669712551, 0.08858026203233749, 0.08755022997502238, 0.08733109995955601, 0.08820029511116445, 0.08856224705232307, 0.09149170102318749, 0.08750620199134573, 0.08728825696744025, 0.08860709198052064, 0.08659663487924263, 0.08824810304213315, 0.08768417709507048, 0.087097748008091, 0.08710938296280801, 0.08758092304924503, 0.08857731701573357, 0.08875620103208348, 0.08712791296420619, 0.08714918803889304, 0.0871930809225887, 0.0871027969988063, 0.08729590801522136, 0.08737392403418198, 0.08880320296157151, 0.0886309840134345, 0.08745683199958876, 0.08855763997416943, 0.0871800720342435, 0.08729881094768643, 0.0870417170226574, 0.08700295991729945]
Mixed\_7b.branch3x3\_2b.conv;0.005044822988566011;0.002130978973582387;0.14801020588492975;0.1627216479391791;0.42240906735721107;0.909591365128332;0.4643943242552818;[0.006196807022206485, 0.005044822988566011, 0.0051668809610418975, 0.005760026921052486, 0.005795758974272758, 0.005807298934087157, 0.00588105694623664, 0.005813739029690623, 0.006166481995023787, 0.005958180001471192, 0.006027235998772085, 0.006069683993700892, 0.006206586956977844, 0.005826629931107163, 0.005846187996212393, 0.005888555955607444, 0.005809297028463334, 0.005841161007992923, 0.005909238068852574, 0.0058203269727528095, 0.005781437968835235, 0.005857460026163608, 0.005832922935951501, 0.0058765680296346545, 0.005909718980547041, 0.005822847015224397, 0.005868946958798915, 0.005882927973289043, 0.005764239060226828, 0.005918695009313524, 0.005897848983295262, 0.006400453974492848, 0.005932266009040177, 0.005856324918568134, 0.005858133023139089, 0.005820076970849186, 0.005874107009731233, 0.005901958036702126, 0.005878860072698444, 0.0058504140470176935, 0.005778418038971722, 0.005874544964171946, 0.005908943014219403, 0.005834017996676266, 0.0059288820484653115, 0.005885752034373581, 0.00585931702516973, 0.005832956056110561, 0.005947196041233838, 0.005852022964973003];[0.002207907964475453, 0.0022000729804858565, 0.0021958600264042616, 0.002132928988430649, 0.002169619023334235, 0.0021469210041686893, 0.0022087880061008036, 0.002180056006181985, 0.0021629739785566926, 0.0021727950079366565, 0.002200001967139542, 0.0021970790112391114, 0.002551708952523768, 0.002183963020797819, 0.002226585987955332, 0.002206524950452149, 0.00214299897197634, 0.0021974980481900275, 0.002190870000049472, 0.002190353989135474, 0.0021688349661417305, 0.0026536539662629366, 0.002180953975766897, 0.0021917260019108653, 0.002130978973582387, 0.0021906180190853775, 0.0021727209677919745, 0.002177648013457656, 0.0021512419916689396, 0.0022084760130383074, 0.002562529989518225, 0.002205659984610975, 0.0021540409652516246, 0.0021707970299758017, 0.002135152055416256, 0.0021872370271012187, 0.002185188001021743, 0.0021662310464307666, 0.002181136980652809, 0.002570340991951525, 0.0021552559919655323, 0.0021495420369319618, 0.0022052880376577377, 0.002200490969698876, 0.002169018960557878, 0.002132657973561436, 0.0021901860018260777, 0.0021642129868268967, 0.0025789799983613193, 0.0021643340005539358];[0.14801020588492975, 0.16306323307799175, 0.16287084290524945, 0.16469816106837243, 0.16636482591275126, 0.16452494112309068, 0.16290917003061622, 0.16280198202002794, 0.16444048006087542, 0.16299156099557877, 0.1645844440208748, 0.16272096103057265, 0.1629304750240408, 0.1645757850492373, 0.16313064703717828, 0.16460979502880946, 0.16297530295560136, 0.16822926100576296, 0.1628790299873799, 0.16279838903574273, 0.16436031798366457, 0.16432748798979446, 0.1627363150473684, 0.16280037496471778, 0.16454993799561635, 0.16465644299751148, 0.1628612580243498, 0.16294625989394262, 0.1637714789249003, 0.16303204384166747, 0.16279140196274966, 0.16300762101309374, 0.16319158190162852, 0.16285648505436257, 0.1630851689260453, 0.16291228198679164, 0.1646277410327457, 0.1630366929457523, 0.16450314706889912, 0.16457928100135177, 0.1630234121112153, 0.16288010706193745, 0.16399484197609127, 0.16311585711082444, 0.1628488349961117, 0.16553524101618677, 0.1627818220295012, 0.16451575112296268, 0.16292127687484026, 0.16446224099490792];[0.16315145400585607, 0.1638177660643123, 0.16309879696927965, 0.16447935800533742, 0.1645079840091057, 0.1641798069467768, 0.16477320092963055, 0.16421116096898913, 0.1633266440476291, 0.16470601601758972, 0.16283807397121564, 0.16342554707080126, 0.16390103794401512, 0.1643526759580709, 0.16302734712371603, 0.16283307899720967, 0.16428941302001476, 0.16604912100592628, 0.16455670999130234, 0.16306196298683062, 0.16482797800563276, 0.16293220297666267, 0.16298860701499507, 0.16442853905027732, 0.16441964689875022, 0.16311437194235623, 0.16292863007402048, 0.16285504796542227, 0.1628436769824475, 0.16274895606329665, 0.1627216479391791, 0.16323597397422418, 0.16277713602175936, 0.1645737180369906, 0.16286060598213226, 0.16305243002716452, 0.1628425289527513, 0.16302591195562854, 0.1629715480376035, 0.16303585900459439, 0.1628406040254049, 0.16299207700649276, 0.16283569193910807, 0.16281572001753375, 0.16446062200702727, 0.1628378619789146, 0.16302368900505826, 0.162796507938765, 0.16460955800721422, 0.16432181297568604]
Mixed\_7b.branch3x3dbl\_1.conv;0.005602404999081045;0.008207130013033748;0.26418594300048426;0.26411900692619383;1.4649297961107688;1.0002534314931342;1.464558630830175;[0.005871617002412677, 0.005685011041350663, 0.005698075983673334, 0.005695781030226499, 0.0056607460137456656, 0.0056251680362038314, 0.005640836956445128, 0.0056523390230722725, 0.005641298019327223, 0.00564068095991388, 0.005686669028364122, 0.005644808989018202, 0.005701326997950673, 0.005647159065119922, 0.005649688944686204, 0.005642585980240256, 0.005684411036781967, 0.005646611039992422, 0.005666560027748346, 0.00566332001471892, 0.005687215074431151, 0.005639613955281675, 0.0057083500432781875, 0.005606840015389025, 0.005723540962208062, 0.005647147016134113, 0.005770754010882229, 0.0056661260314285755, 0.005687394004780799, 0.00566059397533536, 0.005690746009349823, 0.005663301970344037, 0.005695180967450142, 0.005679068970493972, 0.005705702991690487, 0.005684045958332717, 0.0056941049988381565, 0.005602404999081045, 0.005730200035031885, 0.005657030967995524, 0.005706384021323174, 0.005689657002221793, 0.005691508005838841, 0.005694384919479489, 0.005718535976484418, 0.005692581995390356, 0.005744767026044428, 0.005703328992240131, 0.005723082984331995, 0.005699164990801364];[0.00870290503371507, 0.008409480971749872, 0.00826241698814556, 0.008325981965754181, 0.008265037962701172, 0.008383904991205782, 0.00827230600407347, 0.008301527996081859, 0.00825863698264584, 0.008321789966430515, 0.008289174002129585, 0.008357797982171178, 0.008311397978104651, 0.008317116997204721, 0.008243741001933813, 0.008415140036959201, 0.008425647974945605, 0.008255099994130433, 0.00858944997889921, 0.008218481030780822, 0.008268574019894004, 0.00844258803408593, 0.008295421954244375, 0.00833862303989008, 0.008307172975037247, 0.008232020016293973, 0.020829399989452213, 0.008495022950228304, 0.00827588199172169, 0.008301826019305736, 0.008312025980558246, 0.008310396980959922, 0.008264933014288545, 0.008271906001027673, 0.008272439998108894, 0.00821961701149121, 0.008523270022124052, 0.008221613999921829, 0.008216599002480507, 0.00826156500261277, 0.00826996797695756, 0.008207130013033748, 0.00826762500219047, 0.008405535016208887, 0.00834516400936991, 0.00859390402911231, 0.008373541000764817, 0.008384926011785865, 0.008315095969010144, 0.008252736006397754];[0.2646098409895785, 0.26447398302843794, 0.26500872505130246, 0.26768386602634564, 0.26449199311900884, 0.26427417498780414, 0.26441157492809, 0.2643896489753388, 0.26466728292871267, 0.265524354937952, 0.26437635999172926, 0.26436288707191125, 0.2644657920463942, 0.2644684989354573, 0.265904029016383, 0.26554466207744554, 0.2645253879018128, 0.26439681299962103, 0.265942944039125, 0.26432192884385586, 0.2644426829065196, 0.2649300310877152, 0.264348323980812, 0.2645337430294603, 0.2655300739570521, 0.26419239991810173, 0.26437093695858493, 0.264432727068197, 0.264465973014012, 0.2677462820429355, 0.26450660795671865, 0.26437413302483037, 0.26464776002103463, 0.2654061220237054, 0.2694638379616663, 0.2673407810507342, 0.26484465587418526, 0.2644001320004463, 0.2662257159827277, 0.2646417630603537, 0.26548894197912887, 0.2647145670489408, 0.26464649493573233, 0.264577143068891, 0.26418594300048426, 0.26516991591779515, 0.2643650419777259, 0.2699633570155129, 0.26700945099582896, 0.2645774239790626];[0.2657051800051704, 0.2641915289568715, 0.2662244409439154, 0.26713522704085335, 0.2678504909854382, 0.2658332430291921, 0.26782049000030383, 0.2671359629603103, 0.26933236297918484, 0.2679170350311324, 0.2712637519580312, 0.2700739279971458, 0.2690016850247048, 0.2683867219602689, 0.26890577597077936, 0.27094873308669776, 0.26697465195320547, 0.2677984010661021, 0.2669902869965881, 0.2686754399910569, 0.2687264299602248, 0.26700138801243156, 0.26625118096126243, 0.2696911719394848, 0.26411900692619383, 0.26841069699730724, 0.2663886819500476, 0.2664449451258406, 0.2644682259997353, 0.267211795959156, 0.26436238194582984, 0.2684999540797435, 0.26833773602265865, 0.2666606089915149, 0.26590211706934497, 0.26740393496584147, 0.2641723170527257, 0.26443092396948487, 0.26912303402787074, 0.2647126010269858, 0.2691308799549006, 0.2684115740121342, 0.2641941668698564, 0.26482365099946037, 0.2669691249029711, 0.26974324393086135, 0.26771646802080795, 0.265395051043015, 0.2679671040386893, 0.2697089010034688]
Mixed\_7b.branch3x3dbl\_2.conv;0.0223637759918347;0.014127622998785228;0.8621668729465455;0.8633239210466854;0.6317190354591015;0.9986597752339155;0.6325668171736809;[0.02858225302770734, 0.022552626964170486, 0.0223637759918347, 0.02263258898165077, 0.022865260019898415, 0.023040450003463775, 0.023525934957433492, 0.02363194798817858, 0.02416094805812463, 0.02408680901862681, 0.02417097700526938, 0.02406984701519832, 0.024081311014015228, 0.024287412990815938, 0.02414334798231721, 0.024384303018450737, 0.024592502042651176, 0.024086540041025728, 0.024014194030314684, 0.024223494983743876, 0.024045558006037027, 0.024137344036716968, 0.024263948027510196, 0.02408569201361388, 0.024115625012200326, 0.024374892003834248, 0.024037469003815204, 0.024123096955008805, 0.024218588951043785, 0.024074719985947013, 0.02392081101424992, 0.02426724199904129, 0.024124601972289383, 0.0241319399792701, 0.024271973059512675, 0.024105905962642282, 0.024131286016199738, 0.024150560959242284, 0.024018410069402307, 0.0241029669996351, 0.0242232289747335, 0.024465881986543536, 0.02410712605342269, 0.02429804898565635, 0.024110288941301405, 0.024456210958305746, 0.024203092965763062, 0.024134645995218307, 0.024181484011933208, 0.024277957971207798];[0.016027149045839906, 0.016734937962610275, 0.016544389014597982, 0.014159045997075737, 0.01664879801683128, 0.01691630104323849, 0.016396730032283813, 0.016881649033166468, 0.014127622998785228, 0.01418944401666522, 0.016734678007196635, 0.016375539998989552, 0.016198463970795274, 0.016813491005450487, 0.016685751033946872, 0.016643942974042147, 0.01672065199818462, 0.01633979700272903, 0.016208635992370546, 0.01702862698584795, 0.016163641994353384, 0.016339820984285325, 0.0167551800259389, 0.016988772025797516, 0.016415698977652937, 0.014259537041652948, 0.016559859039261937, 0.016647586948238313, 0.016638123954180628, 0.01659435301553458, 0.016648827004246414, 0.016825991042423993, 0.01674344000639394, 0.01663572300458327, 0.016867929021827877, 0.016412555007264018, 0.016579098999500275, 0.016294668021146208, 0.016320797963999212, 0.01660152099793777, 0.0166990680154413, 0.016675780003424734, 0.016214706003665924, 0.016774869000073522, 0.016154990007635206, 0.01658124098321423, 0.016735048964619637, 0.016682485002093017, 0.016617891960777342, 0.01687564596068114];[0.8621668729465455, 0.8685617520241067, 0.8668432389968075, 0.8759827630128711, 0.8746659810421988, 0.8676875670207664, 0.8676007479079999, 0.8686408429639414, 0.8736769318929873, 0.8731834100326523, 0.8733369490946643, 0.8686194720794447, 0.8712247539660893, 0.8686653130571358, 0.8711187090375461, 0.8717196229845285, 0.8764795300085098, 0.8723814060213044, 0.8759931849781424, 0.8719071410014294, 0.8739971749600954, 0.8738239580416121, 0.8716874499805272, 0.8642602399922907, 0.8643330790218897, 0.8735190589213744, 0.8681688798824325, 0.8726749059860595, 0.8749448040034622, 0.8674716170062311, 0.8688721830258146, 0.8667950440431014, 0.8747434190590866, 0.8738725309376605, 0.86495827708859, 0.867304605897516, 0.873396503040567, 0.8701467090868391, 0.8648747560218908, 0.8717095730826259, 0.8663033419870771, 0.8738944830256514, 0.8663020799867809, 0.8710048510110937, 0.8726241059484892, 0.874472216994036, 0.8768091610400006, 0.8724484529811889, 0.8754232830251567, 0.8675386959803291];[0.8693567089503631, 0.865584347047843, 0.8691697499598376, 0.8694386729621328, 0.8742533079930581, 0.8731497150147334, 0.8633239210466854, 0.8685843939310871, 0.8737642670748755, 0.8762892519589514, 0.8719728401047178, 0.8649526130175218, 0.8780383920529857, 0.87186629709322, 0.8660371360601857, 0.8745502149686217, 0.8745605809963308, 0.8698085899814032, 0.8758879900560714, 0.8767966469749808, 0.8717357369023375, 0.8666872339672409, 0.8668778700521216, 0.8706737180473283, 0.8748436030582525, 0.866194570902735, 0.8767117130337283, 0.8770882280659862, 0.8734962119488046, 0.8689625109545887, 0.8698677239590324, 0.8709360109642148, 0.8755418410873972, 0.8733019300270826, 0.8736448690178804, 0.8717272860230878, 0.8714960949728265, 0.871374587120954, 0.8720212430343963, 0.8721885760314763, 0.8775325649767183, 0.8726922299247235, 0.86767945101019, 0.8682573959813453, 0.8727359629701823, 0.8718013390316628, 0.873371735913679, 0.874713102937676, 0.8678545590373687, 0.8696874600136653]
Mixed\_7b.branch\_pool.conv;0.005633876950014383;0.008196998969651759;0.2642292190575972;0.2639838339528069;1.4549481719920832;1.0009295459540686;1.4535969867941623;[0.005743122019339353, 0.005682605959009379, 0.005656941037159413, 0.00572043500142172, 0.005698797001969069, 0.005668104975484312, 0.005654160981066525, 0.005691354919690639, 0.005789314047433436, 0.005697280052118003, 0.005663650983478874, 0.005678319954313338, 0.005709721008315682, 0.005700412031728774, 0.005781373998615891, 0.005688760022167116, 0.005633876950014383, 0.005685999931301922, 0.005647919955663383, 0.005712788028176874, 0.005641790048684925, 0.005685112031642348, 0.005681273061782122, 0.0057234030100516975, 0.005682510032784194, 0.0057003829861059785, 0.0056370439706370234, 0.005729188036639243, 0.0056764339678920805, 0.0057255010469816625, 0.0057051279582083225, 0.005756700993515551, 0.005687488010153174, 0.005736240011174232, 0.0056728890049271286, 0.005807802022900432, 0.005705452000256628, 0.005745354981627315, 0.005714012018870562, 0.005766947055235505, 0.005698473018128425, 0.00574324798071757, 0.005702235037460923, 0.005741909029893577, 0.005671162041835487, 0.005786655063275248, 0.0057134630042128265, 0.00574362906627357, 0.005698839027900249, 0.005745884031057358];[0.008472244022414088, 0.008435285999439657, 0.008572580991312861, 0.008328486990649253, 0.008381446998100728, 0.008280604961328208, 0.008295138948597014, 0.008427769993431866, 0.008300003013573587, 0.00830661499639973, 0.008259086986072361, 0.008572403981816024, 0.008259016030933708, 0.008406808017753065, 0.008343887981027365, 0.008268260979093611, 0.008358617953490466, 0.008269656973425299, 0.008325457980390638, 0.00847619801061228, 0.008649843046441674, 0.00834340398432687, 0.008256378001533449, 0.008274608990177512, 0.008268577978014946, 0.00833609898108989, 0.008233578002545983, 0.008238729962613434, 0.008305875991936773, 0.008557408000342548, 0.008254127984400839, 0.008431167982053012, 0.008268318022601306, 0.008259746013209224, 0.008208493003621697, 0.008240012044552714, 0.00825770600931719, 0.008251090999692678, 0.008509060018695891, 0.008211406995542347, 0.008239779039286077, 0.008196998969651759, 0.008206801023334265, 0.00824547401862219, 0.00820758199552074, 0.008277807966805995, 0.008208606042899191, 0.008546710014343262, 0.008238042995799333, 0.00821477296994999];[0.2690403190208599, 0.266354713938199, 0.26525773492176086, 0.26431491307448596, 0.26443314499920234, 0.26470550103113055, 0.26518295804271474, 0.26916485698893666, 0.2643810171284713, 0.26437988702673465, 0.26766379503533244, 0.2647502559120767, 0.26565423200372607, 0.2662354860221967, 0.2699843850568868, 0.26775637501850724, 0.26863552891882136, 0.2649613849935122, 0.26772737491410226, 0.2700233330251649, 0.26816716598114, 0.26525211293483153, 0.2642292190575972, 0.2650866079493426, 0.26819909492041916, 0.2663261899142526, 0.2652990500209853, 0.26708934997441247, 0.26707186904968694, 0.2653765329741873, 0.26809007104020566, 0.26641780603677034, 0.2704609499196522, 0.26447417301824316, 0.26853219809709117, 0.2718814589898102, 0.26456497196340933, 0.26561775791924447, 0.2662925929762423, 0.26620629598619416, 0.26764741295482963, 0.2680446610902436, 0.26437042001634836, 0.26529480202589184, 0.27165484888246283, 0.2684381260187365, 0.26663451397325844, 0.26659718598239124, 0.26526311988709494, 0.2668197840102948];[0.26707085396628827, 0.2696004130411893, 0.26815212599467486, 0.26787896204041317, 0.2677043800940737, 0.26758812100160867, 0.26730806997511536, 0.26877803209936246, 0.2639968510484323, 0.27181951695820317, 0.2667046259739436, 0.26719795499229804, 0.26649021793855354, 0.2666192750330083, 0.26578525797231123, 0.2667685759952292, 0.26419653004268184, 0.2693299099919386, 0.26832007890334353, 0.2644415559479967, 0.2693028529174626, 0.27192748500965536, 0.26455614902079105, 0.26747771399095654, 0.26417992293136194, 0.2665452979854308, 0.26960363396210596, 0.26890419400297105, 0.26790359802544117, 0.26436385401757434, 0.26458168198587373, 0.26502288703341037, 0.2688988569425419, 0.26782501995330676, 0.266585232981015, 0.2639838339528069, 0.26901880506193265, 0.26667587499832734, 0.2643351119477302, 0.26673184806713834, 0.2682709551299922, 0.2690787200117484, 0.26632230693940073, 0.2706359889707528, 0.2658845660625957, 0.2701040959218517, 0.26433623605407774, 0.26728117099264637, 0.26581986295059323, 0.26417552202474326]
Mixed\_7c.branch1x1.conv;0.00886794802499935;0.014087718969676644;0.651820988045074;0.6526382800075226;1.588610908629866;0.9987477106576723;1.5906028035686517;[0.010027538985013962, 0.010000407986808568, 0.010233893000986427, 0.010014674975536764, 0.009965339035261422, 0.00996891298564151, 0.01008332398487255, 0.009994516964070499, 0.009922720957547426, 0.009898716991301626, 0.009967129037249833, 0.009971502993721515, 0.010087604983709753, 0.009708847966976464, 0.010038914973847568, 0.009998136025387794, 0.010015204024966806, 0.009876407973933965, 0.009994205960538238, 0.010071180993691087, 0.00886794802499935, 0.009922319033648819, 0.010109309980180115, 0.009948007995262742, 0.01004012004705146, 0.009956358990166336, 0.01007538300473243, 0.010082543012686074, 0.010131330986041576, 0.009955763001926243, 0.010286607022862881, 0.009944593999534845, 0.00994477397762239, 0.00993939203908667, 0.010707105917390436, 0.009848331974353641, 0.010110778966918588, 0.009976864967029542, 0.01011414802633226, 0.009948107996024191, 0.009869510016869754, 0.009965202014427632, 0.00996599398786202, 0.010080223029945046, 0.01008879899745807, 0.009984415024518967, 0.010002078022807837, 0.010041093977633864, 0.010077331971842796, 0.00994717696448788];[0.01422523200744763, 0.01457671303069219, 0.014296615961939096, 0.014228133019059896, 0.014220962999388576, 0.014326783013530076, 0.014576221990864724, 0.02051337098237127, 0.018737221020273864, 0.0142296829726547, 0.014346865005791187, 0.014256694004870951, 0.014353490027133375, 0.020043264026753604, 0.014161130005959421, 0.014233119029086083, 0.01422422198811546, 0.014522087993100286, 0.014324066985864192, 0.014346226991619915, 0.01423119002720341, 0.014798735966905951, 0.014661341963801533, 0.014154472970403731, 0.01444934302708134, 0.014271419029682875, 0.018444682005792856, 0.014261235017329454, 0.014288611011579633, 0.014477169024758041, 0.018493980052880943, 0.014178545970935374, 0.014231415989343077, 0.014676981954835355, 0.01433553796960041, 0.014492434973362833, 0.014279108960181475, 0.014302909024991095, 0.01915630599251017, 0.014231576991733164, 0.014251205953769386, 0.014384594978764653, 0.014161104976665229, 0.014193730952683836, 0.014551336993463337, 0.014284331002272666, 0.014087718969676644, 0.014228234998881817, 0.014519404037855566, 0.018926874035969377];[0.6583889229805209, 0.6581855189870112, 0.6612097510369495, 0.6615955699817277, 0.7033478819648735, 0.6643275420647115, 0.6603443079511635, 0.6633021109737456, 0.6620610330137424, 0.655517248029355, 0.658069719967898, 0.6591545109986328, 0.652100044011604, 0.6582370389951393, 0.6581674669869244, 0.6566425179480575, 0.6571380520472303, 0.6578274379717186, 0.6639343109563924, 0.6596577849704772, 0.658270706073381, 0.6574125190963969, 0.6593554239952937, 0.6572262659901753, 0.657396180962678, 0.6593212920706719, 0.6576710280496627, 0.6580987240886316, 0.658017986046616, 0.6588450070121326, 0.6576068849535659, 0.6568769320729189, 0.6584178559714928, 0.6564228560309857, 0.6575940960319713, 0.6574216458830051, 0.6654626709059812, 0.6569065420189872, 0.6653541950508952, 0.657239041000139, 0.6569261310505681, 0.6579106459976174, 0.6587792931240983, 0.6576775750727393, 0.651820988045074, 0.6581717709777877, 0.6608114270493388, 0.6581461970345117, 0.6595764640369453, 0.666517206991557];[0.6609526370302774, 0.6582424299558625, 0.6579437969485298, 0.6611551770474762, 0.6626080040005036, 0.6578417720156722, 0.6574382749386132, 0.656307061901316, 0.6621472560218535, 0.6585859070764855, 0.6579839370097034, 0.6567420288920403, 0.6584608631092124, 0.6585126759600826, 0.6587989259860478, 0.6583994189859368, 0.6575414830585942, 0.6635956929530948, 0.6565487129264511, 0.6599775140057318, 0.6526382800075226, 0.6649583630496636, 0.6632562449667603, 0.6565074709942564, 0.6590288149891421, 0.6603559739305638, 0.6581334609072655, 0.658477405027952, 0.6553769868914969, 0.6595016280189157, 0.6574975969851948, 0.6598939839750528, 0.6571945400792174, 0.6849983368883841, 0.6594682920258492, 0.6585612899507396, 0.657725146971643, 0.6582826859666966, 0.6586320369387977, 0.6581546730012633, 0.6584334619692527, 0.6582970169838518, 0.6618182690581307, 0.6614496060064994, 0.6638878929661587, 0.6570378059404902, 0.6576496090274304, 0.6590376689564437, 0.6566180549561977, 0.6607746400986798]
Mixed\_7c.branch3x3\_1.conv;0.009688237973023206;0.013520172971766442;0.6520922250347212;0.6565416340017691;1.3955244503090467;0.9932229599211739;1.405046506798233;[0.009972062020096928, 0.009961992036551237, 0.010144633997697383, 0.009961797040887177, 0.009995803004130721, 0.010139536927454174, 0.009688237973023206, 0.009898927004542202, 0.010143498075194657, 0.009980206959880888, 0.009971208986826241, 0.009998175024520606, 0.010087900969665498, 0.009995947009883821, 0.010021666006650776, 0.01013593899551779, 0.00993756897514686, 0.010049291013274342, 0.010084612003993243, 0.01015032798750326, 0.010078592982608825, 0.009919462027028203, 0.010087821981869638, 0.009962106065358967, 0.010059488005936146, 0.01001827500294894, 0.01013347296975553, 0.009963529999367893, 0.009931345004588366, 0.009941651951521635, 0.010056202940177172, 0.010002783965319395, 0.01007292396388948, 0.009925568010658026, 0.010054693033453077, 0.009965852019377053, 0.010272088984493166, 0.010002348048146814, 0.01001359906513244, 0.01007198600564152, 0.009937521070241928, 0.010058994055725634, 0.009992157982196659, 0.00989429495530203, 0.010010747006163001, 0.009939230047166348, 0.009986663004383445, 0.009958284033928066, 0.009872841008473188, 0.009885539999231696];[0.018459259998053312, 0.01430663705104962, 0.0143664589850232, 0.014637393003795296, 0.014354424958582968, 0.0194858789909631, 0.018222741957288235, 0.014496890013106167, 0.014357370033394545, 0.014249159954488277, 0.014232751040253788, 0.01424826798029244, 0.014631111000198871, 0.01949055097065866, 0.01485225697979331, 0.018766792956739664, 0.01423902902752161, 0.013618174009025097, 0.014426611014641821, 0.015201418020296842, 0.014233972993679345, 0.014274206012487411, 0.014337135013192892, 0.014466912019997835, 0.014331144979223609, 0.014221407007426023, 0.014292838983237743, 0.013520172971766442, 0.0144886159687303, 0.014229099033400416, 0.014246398990508169, 0.0179377649910748, 0.014481606020126492, 0.018267779028974473, 0.01937103900127113, 0.014262751035857946, 0.014279811002779752, 0.014233851979952306, 0.014159654034301639, 0.01756403100444004, 0.014271772000938654, 0.014532812987454236, 0.014467264991253614, 0.015160361013840884, 0.01429565402213484, 0.01421216200105846, 0.01428831898374483, 0.013732459978200495, 0.014392823970410973, 0.014302622992545366];[0.6577846200671047, 0.6587072110269219, 0.657892117917072, 0.6644808170967735, 0.664857254945673, 0.6639076740248129, 0.6636098580202088, 0.6594436930608936, 0.6646376051357947, 0.657279648934491, 0.6588813329581171, 0.6520922250347212, 0.6575293280184269, 0.6581571668502875, 0.6568877198733389, 0.6578366619651206, 0.6620010370388627, 0.6574914889060892, 0.6586100150016136, 0.6674616020172834, 0.6580491619533859, 0.6579408060060814, 0.653836078941822, 0.65788800700102, 0.6588735560653731, 0.6571451689815149, 0.6646014670259319, 0.6589567870250903, 0.6628808129462413, 0.6570235430262983, 0.6571916119428352, 0.6576089679729193, 0.6569300409173593, 0.6580030389595777, 0.6575769819901325, 0.6588148339069448, 0.6573498969082721, 0.65636932203779, 0.6827269620844163, 0.6591055300668813, 0.6597594319609925, 0.6609776240075007, 0.6588140959502198, 0.6565084279864095, 0.659555843914859, 0.6564471999881789, 0.6574143040343188, 0.6569853609544225, 0.6569492889684625, 0.653481547953561];[0.6615610030130483, 0.6572865890921094, 0.660013044020161, 0.6624420119915158, 0.66033955803141, 0.6589719939511269, 0.6582478339551017, 0.6581141049973667, 0.658770099922549, 0.6590348820318468, 0.6650857930071652, 0.6587162870564498, 0.6584633309394121, 0.6637799240415916, 0.658552872017026, 0.657297310011927, 0.657125401950907, 0.6638155498658307, 0.6600497349281795, 0.6575661349343136, 0.6605565270292573, 0.658065123076085, 0.6614044709713198, 0.660329483973328, 0.6631156448856927, 0.6579950170707889, 0.6582063218811527, 0.6603766199550591, 0.6572181609808467, 0.6602966720238328, 0.6666895200032741, 0.6565416340017691, 0.6592895159847103, 0.6566052081179805, 0.6695197520311922, 0.6642013970995322, 0.6595909190364182, 0.6609247010201216, 0.660475623968523, 0.6615334721282125, 0.6571543330792338, 0.6582104749977589, 0.6591214280342683, 0.6593704369734041, 0.6639327270677313, 0.6579319149604999, 0.6602159919566475, 0.6593730709864758, 0.657179607951548, 0.6648461620206945]
Mixed\_7c.branch3x3dbl\_1.conv;0.009836556040681899;0.014136537967715412;0.6158815389499068;0.6516999030136503;1.4371430314888367;0.9450385616169207;1.5207242221205728;[0.010067698021885008, 0.010203401034232229, 0.009895375987980515, 0.010039172018878162, 0.010192951012868434, 0.010115561075508595, 0.009975328983273357, 0.00999806699110195, 0.010161010024603456, 0.010081033979076892, 0.010120141960214823, 0.009929546969942749, 0.009955997986253351, 0.009989854006562382, 0.009991549944970757, 0.010024062008596957, 0.010090703028254211, 0.009965151024516672, 0.009963623015210032, 0.010079870000481606, 0.010038919048383832, 0.009957729023881257, 0.009990849997848272, 0.01005515904398635, 0.009978985995985568, 0.009884369967039675, 0.009991535975132138, 0.009836556040681899, 0.009912715060636401, 0.009913499932736158, 0.009953924047295004, 0.010072776000015438, 0.010114731034263968, 0.00996225798735395, 0.009983592026401311, 0.010079153056722134, 0.010002092982176691, 0.009979113936424255, 0.009978154033888131, 0.010160920966882259, 0.009862330975010991, 0.009951095969881862, 0.009985987038817257, 0.010038513981271535, 0.010012582002673298, 0.010055657010525465, 0.010072807024698704, 0.010041826928500086, 0.010067660943605006, 0.009971211024094373];[0.014272828993853182, 0.014258017996326089, 0.014339831017423421, 0.01428867899812758, 0.014414337987545878, 0.014639955013990402, 0.01417593500809744, 0.01426831801654771, 0.014472836977802217, 0.01432816800661385, 0.014136537967715412, 0.014628410979639739, 0.014350735989864916, 0.014280639996286482, 0.014176732045598328, 0.014352086989674717, 0.014267507998738438, 0.014244310965295881, 0.01440188498236239, 0.014371986966580153, 0.014698451035656035, 0.01419410202652216, 0.01425315096275881, 0.014225917984731495, 0.014248115010559559, 0.014327896002214402, 0.014427479007281363, 0.014196791977155954, 0.014553220011293888, 0.014777808974031359, 0.014176502998452634, 0.01447231398196891, 0.014292161038611084, 0.01443351898342371, 0.014225352962967008, 0.01434853399405256, 0.014591226994525641, 0.014397843973711133, 0.014506414998322725, 0.014476529031526297, 0.014520297001581639, 0.01457936700899154, 0.014285314013250172, 0.016461139952298254, 0.014598934969399124, 0.01437913702102378, 0.01425361103611067, 0.014639177999924868, 0.014628364995587617, 0.014329819998238236];[0.6158815389499068, 0.6622085779672489, 0.6593609200790524, 0.6587373379734345, 0.700696796993725, 0.6661529761040583, 0.6634000669582747, 0.6610154039226472, 0.6582029840210453, 0.6622240229626186, 0.6566991269937716, 0.6586727240937762, 0.6589597860001959, 0.6592790199792944, 0.660959449945949, 0.6569787730113603, 0.656816781964153, 0.6569700860418379, 0.6571450390620157, 0.6581872410024516, 0.6576503440155648, 0.6589817950152792, 0.6570471249870025, 0.6604324669460766, 0.6585354340495542, 0.6592878070077859, 0.6661805030889809, 0.6649601890821941, 0.6614377090008929, 0.6623333970201202, 0.6578639959334396, 0.6594830880057998, 0.657127206097357, 0.660464885935653, 0.6649059019982815, 0.6610104820574634, 0.6624079770990647, 0.6576863459777087, 0.6580954469391145, 0.6572233560145833, 0.6573100999812596, 0.6621182860690169, 0.6586632040562108, 0.6568633909919299, 0.6595880780369043, 0.6581016460550018, 0.6564479180378839, 0.6573965200805105, 0.6568863698630594, 0.6570882409578189];[0.6580824499251321, 0.6570474230102263, 0.6569193980540149, 0.658124273060821, 0.6569036459550261, 0.6529862770112231, 0.6583022080012597, 0.6568851340562105, 0.6589571930235252, 0.6578668399597518, 0.6562865549931303, 0.6516999030136503, 0.6607304699718952, 0.6560952570289373, 0.660926621989347, 0.6580150079680607, 0.6565704082022421, 0.6575092239654623, 0.657784597016871, 0.6586603379691951, 0.6605854560039006, 0.6563765779719688, 0.6578766439924948, 0.6572986830724403, 0.658710815012455, 0.6599741969257593, 0.6599204689846374, 0.6626045940211043, 0.6591077049961314, 0.6575495079159737, 0.6607875390327536, 0.6591329169459641, 0.6543781669461168, 0.6581911210669205, 0.6599383760476485, 0.6541607300168835, 0.6580241300398484, 0.663380037934985, 0.6569917108863592, 0.6644550780183636, 0.6608403549180366, 0.6572440439485945, 0.6583901720587164, 0.6574558700667694, 0.6586404709960334, 0.6573906890698709, 0.6574845411232673, 0.6588443240616471, 0.65828002395574, 0.6605630950652994]
Mixed\_7c.branch\_pool.conv;0.009080749994609505;0.01413698901887983;0.6405042598489672;0.6547931599779986;1.5568085265282934;0.9781779942088712;1.591539102029591;[0.009979782975278795, 0.009994406020268798, 0.009936889982782304, 0.009884571947623044, 0.010188715939875692, 0.010122440988197923, 0.010414006013888866, 0.009924966958351433, 0.010110127041116357, 0.009899024968035519, 0.010142665007151663, 0.009921432007104158, 0.00996227900031954, 0.009916871029417962, 0.010070823016576469, 0.010161840007640421, 0.010025195952039212, 0.009987754980102181, 0.010072327975649387, 0.009926045022439212, 0.009080749994609505, 0.010044749011285603, 0.010026433039456606, 0.009930586034897715, 0.00997246103361249, 0.010009161953348666, 0.010122569045051932, 0.010091108037158847, 0.010033470985945314, 0.009730848018079996, 0.010086537979077548, 0.010036057035904378, 0.009893225913401693, 0.010045515082310885, 0.010068786039482802, 0.010027197015006095, 0.00991524598794058, 0.010102498985361308, 0.010109500959515572, 0.009960501978639513, 0.010076048958580941, 0.009904462029226124, 0.009931956010404974, 0.010144842031877488, 0.010166083986405283, 0.009963931981474161, 0.010061462002340704, 0.009930965024977922, 0.01010437699733302, 0.009977175970561802];[0.019207453005947173, 0.014627896016463637, 0.01853261300129816, 0.014458271965850145, 0.014150465023703873, 0.014265648031141609, 0.014592540974263102, 0.014585266006179154, 0.014164760010316968, 0.014343669987283647, 0.01413698901887983, 0.014645932998973876, 0.014265732956118882, 0.014245185011532158, 0.014195005991496146, 0.014312302984762937, 0.014211293950211257, 0.04162590199848637, 0.01424690498970449, 0.014211500994861126, 0.014529398991726339, 0.014635285013355315, 0.014229389955289662, 0.014557552989572287, 0.01435721997404471, 0.014331025013234466, 0.014516394992824644, 0.014708200003951788, 0.01458886603359133, 0.014209103013854474, 0.014181617007125169, 0.014349880977533758, 0.01435599202523008, 0.014165209024213254, 0.014321508991997689, 0.014666553994175047, 0.01863980997586623, 0.014356428000610322, 0.014699134044349194, 0.014223388046957552, 0.014335462008602917, 0.014201974030584097, 0.014316732995212078, 0.014364183007273823, 0.014543752011377364, 0.014304790005553514, 0.014262903947383165, 0.014375579019542783, 0.01442462095292285, 0.014287416997831315];[0.6405042598489672, 0.6576815789449029, 0.6620245508966036, 0.658964543021284, 0.6582566439756192, 0.6641135400277562, 0.6582964730332606, 0.6595605830079876, 0.6576644299784675, 0.66198061988689, 0.6585825990187004, 0.6580488819163293, 0.6570802840287797, 0.6619645299506374, 0.6569440489402041, 0.6569363980088383, 0.6546667488873936, 0.658117446990218, 0.6570269899675623, 0.6648107890505344, 0.6651650400017388, 0.6629862359841354, 0.6595956530072726, 0.6572452610125765, 0.6589244219358079, 0.662567965046037, 0.6621184429968707, 0.6622692280216143, 0.6576220259885304, 0.6565060020657256, 0.6586739820195362, 0.6575401020236313, 0.6598119100672193, 0.6609475060831755, 0.6594922130461782, 0.679112235957291, 0.6585257660481147, 0.657343776023481, 0.6582388730021194, 0.6591900160419755, 0.6646976209012792, 0.6595064510474913, 0.6626065479358658, 0.6607617159024812, 0.6593255810439587, 0.6612842680187896, 0.6581215429469012, 0.6606314360396937, 0.664091675018426, 0.6583058490650728];[0.6564834389137104, 0.6582339509041049, 0.6589629139634781, 0.6584782050340436, 0.6571469531045295, 0.6574630120303482, 0.6593482219614089, 0.6585402360069565, 0.6610260180314071, 0.7014285141485743, 0.6634280339931138, 0.6636364350561053, 0.6608696120092645, 0.6584277210640721, 0.6609943949733861, 0.6574945240863599, 0.6605302870157175, 0.659121215052437, 0.6604406739352271, 0.6621395169640891, 0.6547931599779986, 0.6610262200701982, 0.6569552040309645, 0.6598680840106681, 0.6599158569588326, 0.6582980949897319, 0.667744816862978, 0.6590134159778245, 0.6569739780388772, 0.6602378580137156, 0.6577512089861557, 0.6582668200135231, 0.6567820880445652, 0.6584558811155148, 0.6589249200187624, 0.6576875160099007, 0.659022371051833, 0.6564949009916745, 0.6569437200669199, 0.6582414580625482, 0.6585198599495925, 0.6597510550636798, 0.6572207269491628, 0.6709179460303858, 0.6591117250500247, 0.6584345030132681, 0.6618671989999712, 0.6582508919527754, 0.6594520230428316, 0.6604173499508761]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.359e+10
  Optimized FLOP count:  2.359e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  xmcn,tc,hn,pr,if,xvrf->mthvpi
         Naive scaling:  11
     Optimized scaling:  7
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          tc,xmcn->txmn            hn,pr,if,xvrf,txmn->mthvpi
   5           GEMM          txmn,hn->txmh               pr,if,xvrf,txmh->mthvpi
   5           TDOT          xvrf,pr->xvfp                  if,txmh,xvfp->mthvpi
   5           TDOT          xvfp,if->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  5.514e+23
  Optimized FLOP count:  1.475e+10
   Theoretical speedup:  3.738e+13
  Largest intermediate:  7.241e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         onwu,eru->onwe             dxp,yjf,napf,onwe->woeady
   7           TDOT      onwe,napf->oweapf                dxp,yjf,oweapf->woeady
   8              0     oweapf,dxp->oweafd                    yjf,oweafd->woeady
   8              0     oweafd,yjf->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.665e+24
  Optimized FLOP count:  4.092e+10
   Theoretical speedup:  8.958e+13
  Largest intermediate:  4.577e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.472e+24
  Optimized FLOP count:  3.984e+10
   Theoretical speedup:  8.717e+13
  Largest intermediate:  4.516e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  nwtu,napf->wa
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.444e+12
  Optimized FLOP count:  7.444e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          napf,nwtu->wa                                wa->wa

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  7.183e+22
  Optimized FLOP count:  1.213e+10
   Theoretical speedup:  5.920e+12
  Largest intermediate:  5.606e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  kecq,kaly->ea
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          kaly,kecq->ea                                ea->ea

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  kecq,tsc,rmq,bfl,dhy,kaly->etrabd
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.434e+20
  Optimized FLOP count:  1.165e+9
   Theoretical speedup:  1.231e+11
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tsc,kecq->tkeq         rmq,bfl,dhy,kaly,tkeq->etrabd
   6              0         kaly,bfl->kayb             rmq,dhy,tkeq,kayb->etrabd
   6              0         tkeq,rmq->tker                 dhy,kayb,tker->etrabd
   6              0         kayb,dhy->kabd                     tker,kabd->etrabd
   7           TDOT      kabd,tker->etrabd                        etrabd->etrabd

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  kecq,tsc,rmq,bfl,dhy,kaly->etrabd
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.228e+20
  Optimized FLOP count:  1.764e+9
   Theoretical speedup:  1.830e+11
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tsc,kecq->tkeq         rmq,bfl,dhy,kaly,tkeq->etrabd
   6              0         kaly,bfl->kayb             rmq,dhy,tkeq,kayb->etrabd
   6              0         tkeq,rmq->tker                 dhy,kayb,tker->etrabd
   6              0         kayb,dhy->kabd                     tker,kabd->etrabd
   7           TDOT      kabd,tker->etrabd                        etrabd->etrabd

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  kecq,kaly->ea
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          kaly,kecq->ea                                ea->ea

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  kecq,tsc,rmq,bfl,dhy,kaly->etrabd
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  6.226e+20
  Optimized FLOP count:  1.597e+9
   Theoretical speedup:  3.897e+11
  Largest intermediate:  1.440e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tsc,kecq->tkeq         rmq,bfl,dhy,kaly,tkeq->etrabd
   6              0         kaly,bfl->kayb             rmq,dhy,tkeq,kayb->etrabd
   6              0         tkeq,rmq->tker                 dhy,kayb,tker->etrabd
   6              0         kayb,dhy->kabd                     tker,kabd->etrabd
   7           TDOT      kabd,tker->etrabd                        etrabd->etrabd

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  kecq,kaly->ea
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          kaly,kecq->ea                                ea->ea

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  klrd,khnv->lh
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.294e+12
  Optimized FLOP count:  6.294e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          khnv,klrd->lh                                lh->lh

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  qzli,qodx->zo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.294e+12
  Optimized FLOP count:  6.294e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          qodx,qzli->zo                                zo->zo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  qzli,qodx->zo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.966e+12
  Optimized FLOP count:  7.966e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          qodx,qzli->zo                                zo->zo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  qzli,qodx->zo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.966e+12
  Optimized FLOP count:  7.966e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          qodx,qzli->zo                                zo->zo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.617e+20
  Optimized FLOP count:  2.930e+9
   Theoretical speedup:  5.517e+10
  Largest intermediate:  6.718e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         xvrf,pzr->xvfp             hjn,ief,txmn,xvfp->mthvpi
   6              0         txmn,hjn->txmh                 ief,xvfp,txmh->mthvpi
   6              0         xvfp,ief->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.796e+19
  Optimized FLOP count:  8.813e+8
   Theoretical speedup:  2.038e+10
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         xvrf,pzr->xvfp             hjn,ief,txmn,xvfp->mthvpi
   6              0         txmn,hjn->txmh                 ief,xvfp,txmh->mthvpi
   6              0         xvfp,ief->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  5.581e+15
  Optimized FLOP count:  9.608e+8
   Theoretical speedup:  5.809e+6
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  5.581e+15
  Optimized FLOP count:  9.608e+8
   Theoretical speedup:  5.809e+6
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         xvrf,pzr->xvfp             hjn,ief,txmn,xvfp->mthvpi
   6              0         txmn,hjn->txmh                 ief,xvfp,txmh->mthvpi
   6              0         xvfp,ief->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         xvrf,pzr->xvfp             hjn,ief,txmn,xvfp->mthvpi
   6              0         txmn,hjn->txmh                 ief,xvfp,txmh->mthvpi
   6              0         xvfp,ief->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  xmcn,hjn,ief,xvrf->mhvi
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  4.453e+13
  Optimized FLOP count:  1.604e+8
   Theoretical speedup:  2.776e+5
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          hjn,xmcn->hxm                    ief,xvrf,hxm->mhvi
   6              0          xvrf,ief->xvi                         hxm,xvi->mhvi
   5           TDOT          xvi,hxm->mhvi                            mhvi->mhvi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  xmcn,tbc,pzr,xvrf->mtvp
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  4.453e+13
  Optimized FLOP count:  1.604e+8
   Theoretical speedup:  2.776e+5
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          tbc,xmcn->txm                    pzr,xvrf,txm->mtvp
   6              0          xvrf,pzr->xvp                         txm,xvp->mtvp
   5           TDOT          xvp,txm->mtvp                            mtvp->mtvp

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.237e+16
  Optimized FLOP count:  1.162e+9
   Theoretical speedup:  4.508e+7
  Largest intermediate:  1.626e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         xvrf,pzr->xvfp             hjn,ief,txmn,xvfp->mthvpi
   6              0         txmn,hjn->txmh                 ief,xvfp,txmh->mthvpi
   6              0         xvfp,ief->xvpi                     txmh,xvpi->mthvpi
   7           TDOT      xvpi,txmh->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;73.02734375;0.0;;;;;;[73.17578125, 73.17578125, 73.17578125, 73.0703125, 73.17578125, 73.12109375, 73.17578125, 73.0546875, 73.17578125, 73.07421875, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.12109375, 73.17578125, 73.09375, 73.17578125, 73.05859375, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.17578125, 73.07421875, 73.17578125, 73.0625, 73.17578125, 73.12109375, 73.17578125, 73.17578125, 73.17578125, 73.03515625, 73.17578125, 73.02734375, 73.17578125, 73.05078125, 73.17578125, 73.078125, 73.17578125, 73.05859375, 73.17578125, 73.17578125, 73.17578125, 73.1640625, 73.17578125, 73.09375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 32.30859375, 0.0, 0.0, 0.0, 31.94921875, 0.0, 0.0, 0.0, 0.0, 0.0, 82.75, 5.0, 0.0, 0.0, 23.36328125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 28.6171875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;758.5;86.65625;;;;;;[758.77734375, 759.38671875, 758.890625, 759.515625, 759.6953125, 759.25390625, 759.05859375, 759.12890625, 759.08203125, 759.234375, 759.0390625, 759.66796875, 759.41015625, 759.26953125, 759.453125, 759.6953125, 759.28125, 758.578125, 759.22265625, 758.875, 759.4296875, 759.49609375, 758.828125, 759.25, 758.8359375, 759.03515625, 759.1953125, 758.74609375, 759.20703125, 759.6953125, 759.23046875, 759.25, 758.7578125, 759.4140625, 758.7734375, 759.42578125, 759.6953125, 759.515625, 758.5, 758.94921875, 759.5, 758.8671875, 759.66796875, 759.4921875, 759.44140625, 759.44140625, 759.6953125, 759.1875, 759.06640625, 759.46484375];[86.7265625, 86.66015625, 86.7265625, 86.7265625, 86.72265625, 86.7265625, 86.7265625, 86.6875, 86.7265625, 86.703125, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.69140625, 86.6953125, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.71484375, 86.65625, 86.7265625, 86.7265625, 86.7109375, 86.7265625, 86.7265625, 86.71875, 86.72265625, 86.7265625, 86.7265625, 86.7265625, 86.703125, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625, 86.7265625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;758.375;84.36328125;;;;;;[759.21875, 759.5, 758.65625, 759.30078125, 759.0703125, 759.484375, 759.6953125, 759.6953125, 758.890625, 759.49609375, 759.4921875, 759.0234375, 759.67578125, 758.83984375, 759.67578125, 758.984375, 759.27734375, 758.98046875, 759.4921875, 759.6953125, 759.6953125, 758.62890625, 758.859375, 759.6953125, 759.6953125, 759.6953125, 759.6953125, 759.07421875, 759.6953125, 759.4453125, 759.6953125, 759.5078125, 759.6953125, 759.21484375, 758.58984375, 759.6953125, 759.4375, 759.08984375, 759.6953125, 759.0234375, 758.3984375, 758.375, 759.48046875, 759.04296875, 759.67578125, 758.84765625, 759.6953125, 759.4921875, 759.4765625, 759.18359375];[84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.40234375, 84.37890625, 84.41015625, 84.36328125, 84.4140625, 84.375, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.37890625, 84.4140625, 84.4140625, 84.3828125, 84.4140625, 84.4140625, 84.390625, 84.37109375, 84.4140625, 84.39453125, 84.40234375, 84.390625, 84.390625, 84.37890625, 84.4140625, 84.390625, 84.4140625, 84.37890625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.4140625, 84.36328125, 84.4140625, 84.390625, 84.39453125, 84.40625, 84.4140625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;441.55859375;0.0;;;;;;[441.70703125, 441.80859375, 442.23828125, 442.0078125, 442.00390625, 442.01953125, 442.2109375, 442.1484375, 442.08984375, 442.01953125, 442.1328125, 442.3984375, 442.12890625, 442.14453125, 442.078125, 441.7578125, 441.765625, 442.03515625, 442.19921875, 442.3984375, 442.0, 442.25390625, 441.82421875, 442.30859375, 442.2421875, 441.95703125, 441.9765625, 441.80859375, 441.55859375, 442.5234375, 442.53515625, 442.4453125, 442.125, 441.8828125, 441.82421875, 442.015625, 442.44921875, 442.109375, 442.203125, 442.125, 442.0625, 442.07421875, 442.0078125, 441.75390625, 442.2734375, 441.79296875, 442.90234375, 441.96484375, 442.1328125, 442.06640625];[52.04296875, 52.04296875, 0.0, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 35.63671875, 52.0390625, 52.04296875, 52.01171875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.0, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 52.04296875, 0.0, 52.04296875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;178.11328125;0.0;;;;;;[178.4140625, 178.6953125, 178.41796875, 178.34765625, 178.23828125, 178.8125, 178.80859375, 178.46484375, 178.37109375, 179.0078125, 178.59765625, 178.30078125, 178.72265625, 178.359375, 178.5078125, 178.91796875, 178.7890625, 178.6484375, 178.61328125, 178.11328125, 178.65625, 178.8125, 178.578125, 178.8515625, 178.45703125, 178.4296875, 178.5859375, 178.48046875, 178.62890625, 178.515625, 178.59765625, 178.234375, 178.59375, 178.62890625, 178.6953125, 178.58984375, 178.48828125, 178.8671875, 178.421875, 178.4453125, 178.4609375, 178.57421875, 178.265625, 178.73046875, 178.62109375, 178.5078125, 179.4453125, 178.6015625, 178.31640625, 178.3359375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;84.78515625;0.0;;;;;;[85.4609375, 85.11328125, 85.27734375, 85.1640625, 85.109375, 85.35546875, 85.22265625, 85.34375, 85.51171875, 85.2890625, 85.09375, 85.03125, 85.1796875, 84.953125, 85.10546875, 85.24609375, 85.38671875, 85.26953125, 85.1640625, 85.2578125, 85.4296875, 85.57421875, 85.19140625, 85.078125, 84.9609375, 85.12109375, 85.28515625, 85.16015625, 85.3203125, 85.19921875, 85.0859375, 85.1875, 85.3359375, 85.14453125, 85.27734375, 85.08203125, 85.02734375, 85.16015625, 85.25, 85.47265625, 85.12109375, 85.29296875, 85.4453125, 85.33984375, 85.23828125, 85.12890625, 85.27734375, 84.78515625, 85.51171875, 85.0390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;127.9140625;0.0;;;;;;[128.359375, 128.3515625, 128.4375, 128.58203125, 128.07421875, 128.1640625, 128.3203125, 128.11328125, 128.125, 128.5859375, 128.234375, 128.53515625, 128.44140625, 128.12890625, 127.98828125, 128.04296875, 128.1171875, 128.34765625, 128.5078125, 128.171875, 128.09375, 128.33203125, 128.5078125, 128.30859375, 128.33984375, 128.2265625, 128.203125, 128.15625, 128.015625, 128.1953125, 128.04296875, 128.6953125, 128.31640625, 128.47265625, 128.0078125, 128.16015625, 128.203125, 128.72265625, 127.9140625, 128.42578125, 128.1328125, 128.4296875, 128.11328125, 128.78515625, 128.26953125, 128.7578125, 128.18359375, 127.9375, 128.28125, 128.41796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0;0.0;;;;;;[37.25, 0.0, 37.703125, 0.0, 37.87109375, 0.0, 37.60546875, 0.0, 38.1015625, 0.0, 37.578125, 0.0, 37.64453125, 0.0, 37.63671875, 0.0, 37.8515625, 0.0, 37.62890625, 0.0, 37.6328125, 0.0, 37.890625, 0.0, 0.234375, 0.0, 37.69140625, 0.0, 35.55078125, 0.0, 37.80859375, 0.0, 37.65625, 0.0, 37.5078125, 0.0, 37.45703125, 0.0, 37.87109375, 0.0, 0.25, 0.0, 38.28515625, 0.0, 37.37109375, 0.0, 38.078125, 0.0, 37.88671875, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0;0.0;;;;;;[37.84765625, 0.0, 37.84375, 0.0, 36.28515625, 0.0, 0.4765625, 0.0, 0.56640625, 0.0, 37.83984375, 0.0, 0.87890625, 0.0, 38.0390625, 0.0, 37.65234375, 0.0, 37.859375, 0.0, 37.46484375, 0.0, 37.6875, 0.0, 37.921875, 0.0, 37.8671875, 0.0, 0.33203125, 0.0, 37.6796875, 0.0, 37.73046875, 0.0, 37.1640625, 0.0, 37.8203125, 0.0, 38.07421875, 0.0, 37.9140625, 0.0, 37.83203125, 0.0, 37.4140625, 0.0, 38.04296875, 0.0, 37.87890625, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0;0.0;;;;;;[42.0859375, 0.0, 43.03515625, 0.0, 42.86328125, 0.0, 42.8125, 0.0, 43.0390625, 0.0, 42.5, 0.0, 42.4453125, 0.0, 42.6171875, 0.0, 42.2265625, 0.0, 41.984375, 0.0, 42.6796875, 0.0, 42.4453125, 0.0, 42.47265625, 0.0, 42.6171875, 0.0, 0.4140625, 0.0, 42.52734375, 0.0, 42.4609375, 0.0, 43.0703125, 0.0, 42.296875, 0.0, 42.6171875, 0.0, 43.04296875, 0.0, 42.8828125, 0.0, 42.484375, 0.0, 42.09375, 0.0, 42.28515625, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0;0.0;;;;;;[42.25390625, 0.0, 42.5625, 0.0, 42.5390625, 0.0, 42.21484375, 0.0, 42.61328125, 0.0, 42.59375, 0.0, 42.17578125, 0.0, 42.8203125, 0.0, 42.81640625, 0.0, 42.4140625, 0.0, 42.875, 0.0, 42.65234375, 0.0, 42.3828125, 0.0, 42.0390625, 0.0, 42.8359375, 0.0, 42.44140625, 0.0, 42.390625, 0.0, 43.0703125, 0.0, 42.52734375, 0.0, 42.2421875, 0.0, 42.6328125, 0.0, 42.60546875, 0.0, 42.16015625, 0.0, 42.36328125, 0.0, 42.87109375, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0;0.0;;;;;;[90.61328125, 90.8515625, 90.64453125, 0.0, 90.796875, 90.90625, 90.8359375, 90.70703125, 90.5703125, 90.578125, 90.41015625, 0.0, 90.41015625, 90.76171875, 0.0, 90.55859375, 90.44140625, 90.79296875, 90.84375, 90.69921875, 90.78125, 90.625, 90.765625, 90.6171875, 90.69140625, 90.8671875, 91.26171875, 0.0, 91.07421875, 91.2109375, 91.0859375, 90.9453125, 90.71484375, 90.64453125, 90.73046875, 90.6484375, 90.8046875, 91.12890625, 90.5234375, 90.53515625, 90.9140625, 91.03515625, 91.13671875, 90.94921875, 90.51953125, 90.6796875, 90.5703125, 90.62109375, 90.5, 90.87109375];[0.0, 43.0703125, 0.0, 43.0703125, 0.0, 0.0, 43.0703125, 43.0703125, 128.01953125, 102.390625, 43.0703125, 43.0703125, 43.0703125, 0.0, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 0.0, 43.0703125, 43.0703125, 0.0, 43.0703125, 0.0, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 43.0703125, 0.0, 0.0, 43.0703125, 0.0, 84.953125, 43.0703125, 43.0703125, 76.76171875, 0.0, 43.0703125, 0.0, 119.83203125, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0;0.0;;;;;;[0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[79.87890625, 0.0, 0.0, 0.00390625, 0.0, 63.875, 0.0, 0.0, 63.87890625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.00390625, 0.0, 0.00390625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.00390625, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 95.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 79.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 64.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 111.875, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 63.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0495267949881963;0.0292271340149454;2.132276481948793;2.1409954950213432;0.5901277080802653;0.9959275892486344;0.5925407775132328;[0.05490636802278459, 0.04982527595711872, 0.05500243400456384, 0.05057558201951906, 0.05593059700913727, 0.050525757018476725, 0.05595220805844292, 0.05054300808114931, 0.05579647107515484, 0.05052606505341828, 0.055520748952403665, 0.05080800299765542, 0.055806437972933054, 0.05054772907169536, 0.055714551999699324, 0.04983499401714653, 0.05495193600654602, 0.049694486951921135, 0.0549499350017868, 0.049653210036922246, 0.05501472298055887, 0.04955135192722082, 0.05501674598781392, 0.04967185400892049, 0.05507032002788037, 0.04973362397868186, 0.05569247098173946, 0.04975132300751284, 0.0552330210339278, 0.05022940400522202, 0.055879812978673726, 0.050436416000593454, 0.05581598699791357, 0.04988106695236638, 0.05491173203336075, 0.05027904896996915, 0.055205659940838814, 0.050266378035303205, 0.05549169797450304, 0.04977306700311601, 0.05559308506781235, 0.05036916001699865, 0.055070681031793356, 0.04952679498819634, 0.05562587798340246, 0.050185816013254225, 0.0553878519567661, 0.05039138300344348, 0.05580546101555228, 0.049985087011009455];[0.03057842794805765, 0.030653629975859076, 0.030017259006854147, 0.029637246974743903, 0.03034982195822522, 0.029677693964913487, 0.030341541045345366, 0.029902473965194076, 0.030637010000646114, 0.02990540402242914, 0.030387553037144244, 0.029781967983581126, 0.030585146974772215, 0.029616184998303652, 0.03056687698699534, 0.0292597750085406, 0.03000356099801138, 0.029227134014945477, 0.030101919954176992, 0.029813016997650266, 0.030488411022815853, 0.029357786988839507, 0.030715766013599932, 0.029692383017390966, 0.030773563019465655, 0.029734620009548962, 0.03058369702193886, 0.03012680303072557, 0.030792982957791537, 0.029697455000132322, 0.030026737018488348, 0.029704473970923573, 0.030553260003216565, 0.029623095004353672, 0.030419660033658147, 0.02966244798153639, 0.030692110012751073, 0.0299120299750939, 0.029968260962050408, 0.029591376951429993, 0.030672218010295182, 0.029867346049286425, 0.030525784008204937, 0.02972955600125715, 0.030301883991342038, 0.029811096959747374, 0.030513281002640724, 0.02977047098102048, 0.030669239989947528, 0.029903116985224187];[2.1358336229459383, 2.158850089996122, 2.1505492170108482, 2.1631902879453264, 2.150583405047655, 2.1545175189967267, 2.1461268779821694, 2.155420704104472, 2.1428544400259852, 2.1562968770158477, 2.145395126019139, 2.1431357460678555, 2.162318356044125, 2.148943009960931, 2.150972764007747, 2.1493013980798423, 2.1457736751181073, 2.1699422540841624, 2.138516624982003, 2.151678461988922, 2.1439918939140625, 2.193297664867714, 2.145707787014544, 2.1489593919250183, 2.1547027899650857, 2.142459443944972, 2.141724695917219, 2.1437832519295625, 2.1456210711039603, 2.144670785055496, 2.1391686390852556, 2.147650168975815, 2.1475158070679754, 2.144540236040484, 2.132276481948793, 2.1457333241123706, 2.1659772130078636, 2.14574355998775, 2.145733812940307, 2.1598522380227223, 2.142048182024155, 2.151829523034394, 2.151568093977403, 2.1416658400557935, 2.1461386718438007, 2.1596751129836775, 2.1446578910108656, 2.1549056050134823, 2.1580561629962176, 2.147670791076962];[2.151209652016405, 2.15945543005364, 2.1472036889754236, 2.1420715310378, 2.1506720640463755, 2.153922508994583, 2.1525076759280637, 2.1466341250925325, 2.156878463982139, 2.15470674703829, 2.152485327969771, 2.145831754023675, 2.149586924002506, 2.1474861679016612, 2.143304947123397, 2.151619239943102, 2.1409954950213432, 2.148217349080369, 2.1614633791032247, 2.1430406150757335, 2.1482219940517098, 2.1511473760474473, 2.1466332089621574, 2.149014971917495, 2.153317224991042, 2.1571761200320907, 2.1448690359829925, 2.149423622933682, 2.15420363296289, 2.1664801799925044, 2.144848052994348, 2.1467598080052994, 2.152865460899193, 2.1601130310446024, 2.15322010795353, 2.1426806580275297, 2.1420996289816685, 2.157072927977424, 2.145674562023487, 2.1446032481035218, 2.1643763809115626, 2.143476525961887, 2.157795798033476, 2.1472424390376545, 2.1524220689898357, 2.145307447994128, 2.1483419180149212, 2.1644291731063277, 2.144907674926799, 2.1565981468884274]
Conv2d\_2a\_3x3.conv;0.3714209109894;0.0625366210006177;4.454360464063939;4.45269828097662;0.1683712983042101;1.000373297938111;0.1683084690997285;[0.3714209109894, 0.38195550499949604, 0.4057212530169636, 0.3831447410630062, 0.38086560199735686, 0.38121174997650087, 0.38074554898776114, 0.3822909270529635, 0.3815788579522632, 0.38094104698393494, 0.37992933398345485, 0.3804350509890355, 0.3798872919869609, 0.3808047530474141, 0.37965909694321454, 0.38024904305348173, 0.3814446019823663, 0.38053616700926796, 0.38025906804250553, 0.3803482559742406, 0.3804202470346354, 0.38188479299424216, 0.37958395696477965, 0.3810314200236462, 0.37937973107909784, 0.38091532106045634, 0.3791135770152323, 0.37987191701540723, 0.37870423996355385, 0.38031108397990465, 0.37890693900408223, 0.3803425899823196, 0.37952906999271363, 0.3797770119854249, 0.37941491696983576, 0.38149304798571393, 0.3797175099607557, 0.3807303080102429, 0.37954318698029965, 0.3818995449692011, 0.38031046598916873, 0.37939482706133276, 0.38220661802915856, 0.3810687650111504, 0.3806602139957249, 0.37846945400815457, 0.3803984320256859, 0.3802038670401089, 0.38592366100056097, 0.3814425860182382];[0.06306392804253846, 0.06359957996755838, 0.06270373601000756, 0.06345517601585016, 0.06314807600574568, 0.06427541701123118, 0.06288470700383186, 0.06354515795828775, 0.06358165299752727, 0.0639617380220443, 0.06329391099279746, 0.06393799703801051, 0.06325690197991207, 0.06438671197975054, 0.06299057602882385, 0.0636985549936071, 0.06334987102309242, 0.06405386497499421, 0.06303264701273292, 0.06347283400828019, 0.06274275697069243, 0.06348125997465104, 0.06253662100061774, 0.06384686002274975, 0.0627527610049583, 0.06436111102811992, 0.06382109998958185, 0.0634512510150671, 0.06320773402694613, 0.06367444200441241, 0.06362255301792175, 0.06411815498722717, 0.06320992397377267, 0.06429400597698987, 0.06275863299379125, 0.06383193796500564, 0.06354834302328527, 0.06389601901173592, 0.06309687299653888, 0.06411389098502696, 0.06341978296404704, 0.06361245404696092, 0.06332216499140486, 0.06401388999074697, 0.06276841397630051, 0.06443785497685894, 0.06300081900553778, 0.06445094797527418, 0.06355511402944103, 0.0640073039685376];[4.487733837973792, 4.48280384199461, 4.491218701878097, 4.482014723005705, 4.489411445043515, 4.525158957927488, 4.513972921995446, 4.5013598629739136, 4.503273687965702, 4.500601491949055, 4.4807485489873216, 4.493299111141823, 4.472584664064925, 4.489215315901674, 4.513873204065021, 4.490744226030074, 4.501946587988641, 4.4865832990035415, 4.487231659935787, 4.482905177981593, 4.473844496998936, 4.477981114003342, 4.485397240030579, 4.498381308920216, 4.50221489998512, 4.4928184759337455, 4.486682337010279, 4.499363159935456, 4.476052557060029, 4.480707264970988, 4.466491319995839, 4.5012882520095445, 4.479351568035781, 4.468397442018613, 4.513681674026884, 4.491644835099578, 4.505280048993882, 4.489361938962247, 4.491634882986546, 4.456471381010488, 4.518435484089423, 4.487473048968241, 4.469038085080683, 4.474596070998814, 4.479182214941829, 4.49329898803262, 4.4612677859840915, 4.483216880005784, 4.505443728994578, 4.454360464063939];[4.4704948829021305, 4.471978439949453, 4.463638883025851, 4.484573827066924, 4.472833080973942, 4.499210268026218, 4.540183570992667, 4.468164882971905, 4.495146064029541, 4.460755435167812, 4.482630009064451, 4.477386849117465, 4.488343435979914, 4.504858030064497, 4.494262838969007, 4.507162046036683, 4.492763330810703, 4.458605468971655, 4.48313547600992, 4.488870145985857, 4.477042266051285, 4.502243421040475, 4.487844278977718, 4.469191218027845, 4.491127921966836, 4.494360614975449, 4.468230119033251, 4.482983573980164, 4.495943529065698, 4.480141722946428, 4.45269828097662, 4.4600715729175135, 4.516772781091277, 4.4942711280309595, 4.491810911975335, 4.470338938990608, 4.476259054034017, 4.492513294040691, 4.471976320957765, 4.4782060999423265, 4.4755064540077, 4.475081470096484, 4.486906822945457, 4.496346638014074, 4.492232955002692, 4.480525649036281, 4.490412797953468, 4.4812597470590845, 4.479362239944749, 4.498658051947132]
Conv2d\_2b\_3x3.conv;0.3713218020275235;0.061732585018035;4.607808929984458;4.614480085030664;0.1662509033430232;0.9985542997427062;0.1664916002924032;[0.3713218020275235, 0.37965680297929794, 0.3790339429397136, 0.4109313110820949, 0.3787662530085072, 0.38063372793840244, 0.37856199796078727, 0.3787703989655711, 0.3789133000536822, 0.37872439401689917, 0.37819682201370597, 0.37879586295457557, 0.3785762049956247, 0.3789636120200157, 0.3788805539952591, 0.3780327429994941, 0.3783676570164971, 0.3787832970265299, 0.3798395409830846, 0.3792809550068341, 0.3786432039923966, 0.38009228598093614, 0.3786987030762248, 0.37826575501821935, 0.3769640509854071, 0.3780840869876556, 0.377585310023278, 0.37725723400944844, 0.3767068239976652, 0.37779063399648294, 0.37726207700325176, 0.3783233599970117, 0.3779335989966057, 0.37962995195994154, 0.3780066700419411, 0.3787025320343673, 0.3790341960848309, 0.3785907360143028, 0.37818355596391484, 0.37773240404203534, 0.37775541900191456, 0.3783783679828048, 0.37969782802974805, 0.3787807509652339, 0.37841348396614194, 0.378455346042756, 0.3773219480062835, 0.38112712395377457, 0.3786675190203823, 0.3896783629897982];[0.06255547102773562, 0.06329708202974871, 0.06249337602639571, 0.06301248399540782, 0.061732585018035024, 0.06368954299250618, 0.06205740798031911, 0.06362396699842066, 0.06236562499543652, 0.0632745559560135, 0.06287313299253583, 0.06310630799271166, 0.06181171996286139, 0.06319598702248186, 0.062286102038342506, 0.06288862699875608, 0.061931432981509715, 0.06319890997838229, 0.06244241201784462, 0.06335391500033438, 0.062293932016473264, 0.06280784599948674, 0.06231508502969518, 0.06296313600614667, 0.06259028002386913, 0.06313044001581147, 0.06250466703204438, 0.06288484600372612, 0.06239171896595508, 0.06325779599137604, 0.06228380399988964, 0.06302612705621868, 0.06187228299677372, 0.06326909299241379, 0.062312319001648575, 0.0628996710292995, 0.06175473902840167, 0.06354536197613925, 0.06246115802787244, 0.06327394495019689, 0.06194324803072959, 0.0631581119960174, 0.06270684901392087, 0.06305159803014249, 0.06237412604968995, 0.06346167996525764, 0.06321036204462871, 0.06334415695164353, 0.06263935699826106, 0.06357521400786936];[4.607808929984458, 4.628159480984323, 4.627892779943068, 4.647369865037035, 4.63286984199658, 4.618363849062007, 4.632785469060764, 4.621399381954689, 4.640496057982091, 4.662060408852994, 4.649760915024672, 4.662954561994411, 4.6661039210739546, 4.642841976019554, 4.662171766976826, 4.6224457289790735, 4.637618285953067, 4.657070459972601, 4.624718292965554, 4.631119010038674, 4.660864608944394, 4.657957474933937, 4.656429163005669, 4.630086190009024, 4.631592717953026, 4.639201173034962, 4.658336028980557, 4.634618476964533, 4.806674665072933, 4.638964663026854, 4.6343939150101505, 4.64747634291416, 4.649139281071257, 4.6586081009591, 4.631823741015978, 4.650105241977144, 4.652893615944777, 4.652447840897366, 4.630361537972931, 4.629303810012061, 4.651503216999117, 4.635880970105063, 4.649334658985026, 4.647892011038493, 4.648011276032776, 4.648736170027405, 4.633751654997468, 4.639757422963157, 4.666058582894038, 4.648716969997622];[4.614480085030664, 4.646760358999018, 4.66514349298086, 4.662027541024145, 4.663911822019145, 4.635616880026646, 4.7421346580958925, 4.631999477976933, 4.644523679977283, 4.658188120927662, 4.622068880067673, 4.6442267909878865, 4.63181755610276, 4.630564627004787, 4.641814926930238, 4.622322450974025, 4.652626683935523, 4.647822258004453, 4.637140970968176, 4.637961648055352, 4.627254710998386, 4.630086746998131, 4.650565829069819, 4.636119605973363, 4.641656985913869, 4.640291759977117, 4.661536524014082, 4.64338973298436, 4.629279649932869, 4.636660324991681, 4.643605254008435, 4.650910907948855, 4.648384779924527, 4.649242122017313, 4.644371077069081, 4.642050828028005, 4.630107754957862, 4.648929157003295, 4.634466182033066, 4.657094382913783, 4.6453412779956125, 4.664764770946931, 4.642461984010879, 4.658856810070574, 4.63954999903217, 4.644208771060221, 4.67359031009255, 4.64412028202787, 4.626179814047646, 4.662149963027332]
Conv2d\_3b\_1x1.conv;0.0175443920888938;0.0053866849630139;614.1705512350309;613.9098990610801;0.307031724765427;1.0004245772455362;0.3069014214052756;[0.017704159021377563, 0.017636434989981353, 0.017902455059811473, 0.0175443920888938, 0.0180321290390566, 0.017704244935885072, 0.018258280004374683, 0.0176753579871729, 0.01828779000788927, 0.01768524997169152, 0.018260536016896367, 0.017601264000404626, 0.018391568039078265, 0.017678012023679912, 0.01826737105147913, 0.0176690659718588, 0.018310946004930884, 0.017658304946962744, 0.01834703702479601, 0.01765019295271486, 0.01833293301751837, 0.01761517400154844, 0.018368847959209234, 0.017742905067279935, 0.01831645902711898, 0.017778075998649, 0.018277709023095667, 0.017655998992267996, 0.01824689604109153, 0.01767172000836581, 0.024770745018031448, 0.01763135998044163, 0.018281204043887556, 0.0176306189969182, 0.018348358978983015, 0.017596517980564386, 0.018246790918055922, 0.017631962953601032, 0.018267374951392412, 0.01773915597004816, 0.018240875040646642, 0.017745470977388322, 0.018422112974803895, 0.01767551398370415, 0.01840255898423493, 0.0177728469716385, 0.01831915503134951, 0.01776094496017322, 0.018373533966951072, 0.017939599987585098];[0.005467086972203106, 0.005405589996371418, 0.005445370974484831, 0.00541799800703302, 0.005450147029478103, 0.0053929429850541055, 0.005451521021313965, 0.005386684963013977, 0.005473386961966753, 0.005448292999062687, 0.005470681004226208, 0.0054338930058293045, 0.005455285019706935, 0.005413134989794344, 0.00543845200445503, 0.00541326601523906, 0.005443541973363608, 0.005394113948568702, 0.005438927037175745, 0.005458504019770771, 0.005458959029056132, 0.005408533965237439, 0.005450125026982278, 0.005405428993981332, 0.005443172995001078, 0.005398608045652509, 0.005452288023661822, 0.005395912972744554, 0.005464710004162043, 0.005440099979750812, 0.005488228984177113, 0.005425969953648746, 0.005447646952234209, 0.005475023004692048, 0.005444934009574354, 0.005401686008553952, 0.005443603033199906, 0.005411971011199057, 0.005484803987201303, 0.0054083020077086985, 0.005534827010706067, 0.005411741964053363, 0.005459360021632165, 0.0053995539783500135, 0.005442727007903159, 0.005437196989078075, 0.005437370971776545, 0.005404430965427309, 0.005453424004372209, 0.0054006719728931785];[618.3393993520294, 615.7046081710141, 616.4177743500331, 615.6820991209825, 614.651998169953, 615.1023160730256, 614.5525830920087, 616.2720826659934, 614.1705512350309, 618.9046375559992, 618.0430136739742, 614.4467279840028, 614.2921468719724, 615.3052061370108, 617.5765706179664, 615.5013371730456, 615.5429778939579, 618.4122332689585, 615.30643960007, 616.0142010150012, 618.3765289039584, 614.9061264940538, 618.5955162210157, 614.4342931730207, 615.6566744040465, 616.7925955669489, 615.5255210619653, 615.8191415719921, 616.9530641239835, 616.4941488640616, 619.4687631370034, 615.2901204118971, 618.8962439809693, 616.7594963279553, 615.9982351189246, 619.3820453789085, 616.2541740409797, 614.466327060014, 614.9064857690828, 615.5989723940147, 616.342005991959, 614.9905425100587, 619.8821549040731, 617.523134968942, 618.1098834029399, 616.0648362039356, 619.4002397750737, 616.0538887780858, 615.5943409770261, 619.3314796779305];[618.4726820039796, 616.4373199580004, 615.5286484960234, 616.6604073370108, 618.5661292669829, 616.4085447929101, 618.6818535440834, 616.7135271059815, 615.9216724720318, 615.436032032012, 615.50658530707, 614.5522865180392, 614.6046636849642, 615.6332379999803, 615.0393477519974, 614.0266264469828, 616.3366681020707, 618.4928889189614, 614.7686026219744, 613.9098990610801, 614.7919203659985, 613.9995784009807, 617.3685787790455, 615.7790929509792, 616.5710141019663, 615.4188697459176, 615.6338377679931, 614.5986209319672, 617.7979664560407, 617.170651075081, 615.3517205700045, 619.0169575819746, 615.4855737939943, 615.4383081300184, 615.136487804004, 614.7818565269699, 615.3572882949375, 619.19323944801, 616.0984793190146, 616.5758232820081, 614.8418554819655, 617.968761140015, 615.8146169029642, 615.6914740750799, 617.3370489359368, 615.8002645319793, 615.5418555269716, 617.6419709189795, 616.498819986009, 615.555495911045]
Conv2d\_4a\_3x3.conv;0.2139591140439734;0.0374733100179582;1.3762555090943351;1.3770252460381016;0.1751423872986157;0.9994410146466224;0.1752403440842797;[0.2139591140439734, 0.21496756188571453, 0.22466430393978953, 0.2175354139180854, 0.2261356549570337, 0.21740533702541143, 0.22606211004313082, 0.21730138000566512, 0.22495733806863427, 0.21660157304722816, 0.22485472704283893, 0.21698340598959476, 0.22454632201697677, 0.2155449439305812, 0.22441815806087106, 0.21592613100074232, 0.22448727895971388, 0.217845557956025, 0.22425924986600876, 0.21747677598614246, 0.22579695913009346, 0.21512062894180417, 0.2238342190394178, 0.22197562095243484, 0.22309585008770227, 0.21929479599930346, 0.22365201404318213, 0.21922338008880615, 0.22672532591968775, 0.2200630409643054, 0.22330538392998278, 0.21672200912144035, 0.22488590411376208, 0.22581965802237391, 0.22756567306350917, 0.22151928103994578, 0.2231967899715528, 0.2180642340099439, 0.22310968185774982, 0.217766496934928, 0.22534396103583276, 0.21708721201866865, 0.22422986605670303, 0.2151274629868567, 0.22760091803502291, 0.2194875879213214, 0.22298611293081194, 0.21913063200190663, 0.22289128601551056, 0.2204443981172517];[0.045969672966748476, 0.04360658396035433, 0.04589910805225372, 0.04378014896064997, 0.04646317905280739, 0.03785255609545857, 0.04546410695184022, 0.04363376600667834, 0.04578345897607505, 0.043764953035861254, 0.045681294053792953, 0.037662732996977866, 0.046061925939284265, 0.04353724489919841, 0.04616919602267444, 0.03747331001795828, 0.04580723796971142, 0.04404123697895557, 0.045824003987945616, 0.04371701809577644, 0.04524719004984945, 0.045978700974956155, 0.04318300599697977, 0.04572195396758616, 0.04338980698958039, 0.04551019996870309, 0.0457469419343397, 0.04516289092134684, 0.045648703002370894, 0.04565394390374422, 0.04585048800799996, 0.0454312430229038, 0.04547195800114423, 0.04612545401323587, 0.040753121953457594, 0.04608901799656451, 0.04321654804516584, 0.04597663797903806, 0.043694274965673685, 0.045283402083441615, 0.04571815894450992, 0.045029288972727954, 0.04062762903049588, 0.04534005396999419, 0.045971076004207134, 0.045445172931067646, 0.038041547988541424, 0.04607722198124975, 0.037802352919243276, 0.045984169002622366];[1.3816277130972594, 1.3762555090943351, 1.380488969036378, 1.3832492509391159, 1.3887863048585132, 1.3897044970653951, 1.3799463380128145, 1.3839914500713348, 1.3952351760817692, 1.3856988310581073, 1.3824927400564775, 1.387401649961248, 1.3895825949730352, 1.3767514198552817, 1.3831787281669676, 1.378431564080529, 1.389021395938471, 1.3890949808992445, 1.3835019399411976, 1.3830994620220736, 1.3865824319655076, 1.3831982819829136, 1.3795888221357018, 1.3903700389200822, 1.3906593000283465, 1.389251608052291, 1.3829586630454287, 1.3892580351093784, 1.3846372461412102, 1.3815608799923211, 1.3827722709393129, 1.3912990757962689, 1.3875768189318478, 1.390417013084516, 1.388210792094469, 1.3879543909570202, 1.3841858908999711, 1.3904403530759737, 1.3827597757335752, 1.383347615832463, 1.3893062602728605, 1.3945173009997234, 1.3877735830610618, 1.393567027989775, 1.3822598430560902, 1.3810578141128644, 1.3854988449020311, 1.3894559198524803, 1.3798247741069645, 1.3900231160223484];[1.3879660168895498, 1.3820670018903911, 1.392832822049968, 1.3864141489611939, 1.3851250989828259, 1.3892674809321761, 1.3837171610211954, 1.3790707759326324, 1.383513162145391, 1.3864011069526896, 1.3929530560271814, 1.3855459060287103, 1.3861470241099596, 1.3895319550065324, 1.3934789169579744, 1.382808388909325, 1.3985827479045838, 1.3861038201721385, 1.3845446461346, 1.3836695130448788, 1.3895501110237092, 1.398694806965068, 1.3814482442103326, 1.384394103079103, 1.3903855740791187, 1.3877676979172975, 1.3918040710268542, 1.3900761998957023, 1.3910454181022942, 1.3896747308317572, 1.3857449907809496, 1.3888485030038282, 1.386009460897185, 1.3820078801363707, 1.389524175785482, 1.3859853041358292, 1.3911039719823748, 1.3920663717435673, 1.384028241969645, 1.3929785959189758, 1.3860884321620688, 1.3770252460381016, 1.384435063926503, 1.3798940600827336, 1.3894437721464783, 1.3877038510981947, 1.3892849128460512, 1.38026476604864, 1.388056238880381, 1.381031993078068]
Mixed\_5b.branch1x1.conv;0.01219432894140482;0.003867030027322471;390.2353033568943;391.7770045429934;0.317117083351122;0.9960648502382179;0.31836991665279685;[0.012781864032149315, 0.01225570309907198, 0.012644978938624263, 0.012231408967636526, 0.01292527699843049, 0.012217584066092968, 0.013116574031300843, 0.012274705921299756, 0.01267727103549987, 0.012253569904714823, 0.012774322996847332, 0.012346788891591132, 0.012642431887798011, 0.01219432894140482, 0.012652443023398519, 0.012281448929570615, 0.01275165705010295, 0.01225443696603179, 0.012675386969931424, 0.012292294995859265, 0.012675072997808456, 0.012244488927535713, 0.012811215943656862, 0.012342771049588919, 0.01276693504769355, 0.012263280106708407, 0.012639839085750282, 0.012285102973692119, 0.012673199060373008, 0.012529858970083296, 0.012693817145191133, 0.01231216301675886, 0.012637272127903998, 0.012376038008369505, 0.012691864976659417, 0.01224009192083031, 0.01273887394927442, 0.012300639878958464, 0.012640521978028119, 0.012335741892457008, 0.012711484101600945, 0.012443379033356905, 0.01276089798193425, 0.013225649949163198, 0.012651471071876585, 0.014404925983399153, 0.012930861907079816, 0.012280033901333809, 0.012654344900511205, 0.012333952123299241];[0.003952854895032942, 0.003904698067344725, 0.003957925015129149, 0.0038702910533174872, 0.003947707009501755, 0.0038889370625838637, 0.0039462309796363115, 0.00389044894836843, 0.003951969090849161, 0.003982816939242184, 0.0039501950377598405, 0.003867030027322471, 0.00391141592990607, 0.0039073830703273416, 0.0039355800254270434, 0.0038933060131967068, 0.0039349059807136655, 0.004013919970020652, 0.003953921957872808, 0.003895194036886096, 0.00393866200465709, 0.00387096602935344, 0.00391057098750025, 0.0039045599987730384, 0.003948000026866794, 0.0038704019971191883, 0.003935573040507734, 0.0039648739621043205, 0.003949761972762644, 0.0038926739944145083, 0.003952437080442905, 0.003917778027243912, 0.003980005974881351, 0.0038869499694556, 0.003948368015699089, 0.003917320049367845, 0.003929259954020381, 0.0038745610509067774, 0.00392576796002686, 0.0038905140245333314, 0.003997514955699444, 0.0038800680777058005, 0.00391287193633616, 0.003894752007909119, 0.003897974966093898, 0.0038850399432703853, 0.003937614965252578, 0.003929568105377257, 0.00394171301741153, 0.004048190079629421];[390.2353033568943, 391.84056982700713, 391.89491559099406, 391.8887451199116, 392.21829576208256, 391.47366510296706, 393.54142666899133, 391.6819123700261, 391.89441773400176, 392.1676831820514, 392.02450587099884, 392.2709289829945, 392.5395526129287, 392.50229353108443, 392.1111259760801, 393.35757034795824, 392.5556911060121, 392.282940670033, 392.84305195102934, 393.83069663494825, 393.1564001920633, 393.7884447660763, 392.303299141, 392.3881114140386, 392.55610451998655, 393.14750553597696, 392.45546423306223, 393.66828892508056, 394.51520584500395, 392.88904249609914, 392.3462803149596, 394.4987991449889, 392.92621075501665, 392.5157366259955, 392.2567536958959, 392.3430011520395, 392.43523738195654, 392.118575992994, 392.4976697739912, 392.02345825196244, 392.23367177008186, 393.6294859559275, 392.37286421703175, 392.36114660906605, 392.4024371790001, 391.7984573090216, 392.3322119259974, 392.0542437409749, 392.0384762000758, 392.40169660304673];[392.3725192430429, 395.15908255195245, 392.1960575960111, 394.6199751748936, 392.13877592107747, 394.25930005998816, 392.2139727229951, 398.631275258027, 392.3121123990277, 392.61030064697843, 393.8982460850384, 392.2410249329405, 392.08741694898345, 392.1294927689014, 392.27547143702395, 393.5018771410687, 393.8112537030829, 391.7770045429934, 392.4566871380666, 392.16363378905226, 393.1308715250343, 392.1152133119758, 391.8960663010366, 392.9294114529621, 393.05876020505093, 393.68058388400823, 393.2800664710812, 392.856569634052, 392.1765387019841, 392.0617882530205, 392.3118400500389, 392.29604074102826, 392.31263384700287, 391.8886269700015, 392.06038013100624, 392.08507449692115, 392.16842867899686, 392.4554021010408, 393.32110353407916, 392.30919173301663, 392.44312012800947, 392.9443218859378, 394.5716242509661, 392.23030218994245, 392.1249658530578, 392.9117904220475, 393.31429567793384, 392.60513125092257, 392.55190496495925, 392.6352066710824]
Mixed\_5b.branch5x5\_1.conv;0.012129339040257037;0.0038168459432199597;391.62014374299906;391.849449936999;0.3146788073572619;0.9994148104736734;0.3148630619233265;[0.012193594011478126, 0.012129339040257037, 0.012196833966299891, 0.012162166996859014, 0.012226732913404703, 0.012175132054835558, 0.012232518987730145, 0.012205444043502212, 0.012209916952997446, 0.012176171992905438, 0.01221207994967699, 0.012164327083155513, 0.012267491081729531, 0.012170809088274837, 0.012231352040544152, 0.01223713404033333, 0.012223375029861927, 0.012207639985717833, 0.012242745026014745, 0.012222034973092377, 0.012223012978211045, 0.01220013597048819, 0.012340721907094121, 0.012195952935144305, 0.012231463915668428, 0.01218741515185684, 0.01224597089458257, 0.0122056701220572, 0.012368494994007051, 0.0122362629044801, 0.012301142909564078, 0.01219557598233223, 0.012253437074832618, 0.012172875925898552, 0.012238039053045213, 0.012201961013488472, 0.012224620906636119, 0.012189055909402668, 0.012259764946065843, 0.01220614102203399, 0.012219502008520067, 0.01221013709437102, 0.012253766064532101, 0.01245119096711278, 0.01225049200002104, 0.01221484097186476, 0.012240419047884643, 0.01222129596862942, 0.01225519587751478, 0.012195551884360611];[0.0038953099865466356, 0.003882426884956658, 0.0038518919609487057, 0.003895504050888121, 0.003910450031980872, 0.0038764229975640774, 0.003842842997983098, 0.0038949899608269334, 0.0038844309747219086, 0.003896860987879336, 0.0038370200200006366, 0.0039024780271574855, 0.0038322360487654805, 0.0038856539176777005, 0.0038461850490421057, 0.003888546023517847, 0.0038511609891429543, 0.003884328994899988, 0.0038473870372399688, 0.003848931984975934, 0.003853079047985375, 0.003881101030856371, 0.0038545960560441017, 0.003863872028887272, 0.003851669025607407, 0.0038928850553929806, 0.003850835026241839, 0.003887975006364286, 0.0038581100525334477, 0.0038708120118826628, 0.0038485090481117368, 0.003884006990119815, 0.003837164957076311, 0.003887251950800419, 0.003840208053588867, 0.003886695019900799, 0.0038459800416603684, 0.003868559026159346, 0.0038491979939863086, 0.003906304016709328, 0.003837057971395552, 0.003887302940711379, 0.0038435180904343724, 0.0038802349008619785, 0.003847843036055565, 0.003882387070916593, 0.003852994996123016, 0.003891108906827867, 0.0038168459432199597, 0.003890876076184213];[392.43093097396195, 392.5475060569588, 392.370334501029, 392.30369199998677, 392.88459950499237, 392.5752936230274, 392.8191438149661, 392.8890125990147, 392.766478294041, 392.1159003661014, 391.62014374299906, 392.201247921912, 391.93644802004565, 392.3848110680701, 392.42448042694014, 392.3566629650304, 392.86870417394675, 392.23279775702395, 391.8611606420018, 391.87539797706995, 392.28987978294026, 392.3248978019692, 393.7388071110472, 392.855010209023, 393.15808761294466, 392.3768619240727, 393.6903786481125, 392.409495230997, 394.31844534899574, 392.8878559160512, 392.76959885295946, 391.790521993069, 392.1278023100458, 392.28887619497254, 393.60868527705316, 392.1324902829947, 393.6474158630008, 393.4075752119534, 392.66835827496834, 392.0903044389561, 393.3256712378934, 392.1826546920929, 392.8552522259997, 392.52330612996593, 393.0469342779834, 392.767933162977, 392.69949229608756, 392.3484844350023, 392.363806459005, 392.6152210269356];[394.3233025879599, 392.7367668369552, 393.89224560093135, 393.8954395169858, 393.36109199293423, 394.03827953501604, 392.44914452999365, 392.6850610579131, 392.040472707944, 392.2455677470425, 392.5610460829921, 392.55503560998477, 391.849449936999, 392.03523980791215, 392.8433252479881, 392.2100156409433, 392.3010063060792, 392.19988954090513, 392.39518379000947, 392.3870681610424, 392.4848531560274, 391.98879495600704, 392.9562386899488, 392.0222078419756, 392.80164152698126, 393.0407259640051, 392.0828290809877, 393.13654850807507, 398.21969805599656, 392.50782737589907, 393.2662040189607, 394.37099873507395, 392.21517710608896, 392.097439042991, 392.03905831999145, 392.05310267501045, 392.1405338459881, 392.4907203069888, 392.18691464397125, 392.43029886705335, 392.3523665650282, 391.99349746597, 394.1496358580189, 392.2250645660097, 391.8990837370511, 392.45419773296453, 392.16835281497333, 392.9958627190208, 392.00410588202067, 393.4482789769536]
Mixed\_5b.branch5x5\_2.conv;0.07103312003891915;0.006945673958398402;0.2611477739410475;0.26140537788160145;0.0977807810580875;0.9990145423072717;0.09787723493219441;[0.07103312003891915, 0.07330027688294649, 0.07968161907047033, 0.07935120596084744, 0.08354138699360192, 0.08371789811644703, 0.0831021050689742, 0.08362954703625292, 0.08478357899002731, 0.08470343588851392, 0.0845993529073894, 0.0845904580783099, 0.08463547704741359, 0.0847397280158475, 0.08608422498218715, 0.08293696295004338, 0.08422958990558982, 0.08573354699183255, 0.08441378897987306, 0.08446179400198162, 0.08470340899657458, 0.0845874969381839, 0.08406009792815894, 0.08315846207551658, 0.08453324704896659, 0.08594289992470294, 0.08416694984771311, 0.08319108188152313, 0.08442980202380568, 0.08435891207773238, 0.08585799904540181, 0.08302775397896767, 0.08330758707597852, 0.08363717701286077, 0.0836068510543555, 0.08367132302373648, 0.08419218007475138, 0.08458611601963639, 0.08491800096817315, 0.08354582090396434, 0.08330000285059214, 0.08610619604587555, 0.08292408497072756, 0.08440901106223464, 0.08458668808452785, 0.08347842586226761, 0.08321070310194045, 0.08472345990594476, 0.08435606106650084, 0.08467877900693566];[0.0070987140061333776, 0.0071329830680042505, 0.007044518948532641, 0.00720688805449754, 0.0070361580001190305, 0.007275650976225734, 0.007212008000351489, 0.007133522070944309, 0.007001932943239808, 0.007129578967578709, 0.007002833066508174, 0.007063978933729231, 0.007088421029038727, 0.007060638978146017, 0.007055815076455474, 0.007160746958106756, 0.007027702988125384, 0.007017444004304707, 0.0070229360135272145, 0.007052154978737235, 0.007228611037135124, 0.007130219019018114, 0.007014006958343089, 0.007011885056272149, 0.007160784909501672, 0.007145253010094166, 0.007055373047478497, 0.006945673958398402, 0.0071220609825104475, 0.007325322018004954, 0.007025559083558619, 0.007113976986147463, 0.007154140970669687, 0.0070878020487725735, 0.007021000026725233, 0.007113010040484369, 0.007002193946391344, 0.007050749962218106, 0.007022668025456369, 0.007231196039356291, 0.007261010003276169, 0.007029843050986528, 0.006955081946216524, 0.007199402083642781, 0.00727493898011744, 0.007174305967055261, 0.007065090932883322, 0.006976159987971187, 0.007036807015538216, 0.006985209998674691];[0.2611477739410475, 0.2626928709214553, 0.26265001588035375, 0.2635043116752058, 0.2648305840557441, 0.26361506490502506, 0.2635611549485475, 0.26510280510410666, 0.2636940978700295, 0.2636785551439971, 0.26751319703180343, 0.26368466508574784, 0.2634800411760807, 0.2636427419492975, 0.2638151291757822, 0.27081253787036985, 0.2637667659437284, 0.26494975620880723, 0.2636174109065905, 0.2636411099229008, 0.2648492830339819, 0.2647050339728594, 0.2640050541376695, 0.26489807094912976, 0.26335105497855693, 0.26495244505349547, 0.26370164612308145, 0.26487160997930914, 0.26370053889695555, 0.26508100517094135, 0.2636940438533202, 0.2637303920928389, 0.2654394449200481, 0.2638597519835457, 0.26383850700221956, 0.26375394489150494, 0.26355594710912555, 0.26391669386066496, 0.26489826501347125, 0.264466870110482, 0.2650820821290836, 0.26295045705046505, 0.2633150179171935, 0.2638042267644778, 0.264995857141912, 0.2635309030301869, 0.26392335910350084, 0.26378909312188625, 0.2638910849345848, 0.26467814506031573];[0.26337124104611576, 0.2626156979240477, 0.2637699890183285, 0.2637734831077978, 0.26352701405994594, 0.26307556708343327, 0.26273072592448443, 0.26377299008890986, 0.2626401111483574, 0.2636145759606734, 0.2635995658347383, 0.2635762462159619, 0.26190168398898095, 0.2625116598792374, 0.2643701939377934, 0.2637916998937726, 0.2636112360050902, 0.2629021839238703, 0.2632601719815284, 0.26224443106912076, 0.2631550400983542, 0.2634555681142956, 0.26360173313878477, 0.26358043996151537, 0.261752909864299, 0.26219837192911655, 0.26368960307445377, 0.2637746639084071, 0.2636354259448126, 0.26221399498172104, 0.26366357901133597, 0.26380198600236326, 0.2633917307248339, 0.2638032039394602, 0.2645305481273681, 0.2637269221013412, 0.2636643638834357, 0.26270586415193975, 0.2679418921470642, 0.26257962407544255, 0.26361836795695126, 0.26230983796995133, 0.26140537788160145, 0.26336863718461245, 0.2630192580400035, 0.2622749450383708, 0.2624537340598181, 0.2646452409680933, 0.2633429749403149, 0.2627820121124387]
Mixed\_5b.branch3x3dbl\_2.conv;0.033860224997624755;0.007516337907873094;0.1785323389340192;0.1782008649315685;0.22198133380390575;1.001860114442082;0.2215691897541237;[0.033860224997624755, 0.03394735686015338, 0.034305670065805316, 0.03483850311022252, 0.03548800491262227, 0.03578647307585925, 0.03619345591869205, 0.036196535103954375, 0.03673475992400199, 0.03674445301294327, 0.03674426500219852, 0.03677666885778308, 0.03717201401013881, 0.03690893296152353, 0.036715744994580746, 0.03673263604287058, 0.03682052600197494, 0.03701009205542505, 0.036791199119761586, 0.03680107893887907, 0.036937625030986965, 0.03685915295500308, 0.03679556609131396, 0.036941507016308606, 0.03675586706958711, 0.036868717055767775, 0.03673357900697738, 0.036965328035876155, 0.036771756946109235, 0.036796219064854085, 0.03689083701465279, 0.036831352044828236, 0.03686889307573438, 0.036755240987986326, 0.036673256079666317, 0.03673081495799124, 0.03677130094729364, 0.036704441998153925, 0.036982727935537696, 0.036821202957071364, 0.036735592992044985, 0.036769995000213385, 0.036729076062329113, 0.037025323952548206, 0.03680131083820015, 0.03674381412565708, 0.03689789096824825, 0.036724943085573614, 0.037247957894578576, 0.036774628912098706];[0.007845606072805822, 0.007603159989230335, 0.007713678991422057, 0.008086509071290493, 0.007681971066631377, 0.007700124988332391, 0.007668628008104861, 0.007728463038802147, 0.007620837073773146, 0.007813595933839679, 0.007720723049715161, 0.00761962600518018, 0.00764572701882571, 0.007620610063895583, 0.007660341914743185, 0.007686965051107109, 0.007759344996884465, 0.007665758021175861, 0.0076482719741761684, 0.007654752000235021, 0.007607085979543626, 0.007654436980374157, 0.007718820939771831, 0.007648861035704613, 0.007638160954229534, 0.007593858987092972, 0.007645222009159625, 0.00791792303789407, 0.0077307200990617275, 0.0077260080724954605, 0.007740910979919136, 0.007577762007713318, 0.007751571945846081, 0.00777619204018265, 0.0075593870133161545, 0.007607993087731302, 0.00762339192442596, 0.0076708709821105, 0.007602522033266723, 0.007630617008544505, 0.007686491007916629, 0.007667203084565699, 0.00792878691572696, 0.007624214980751276, 0.00758338300511241, 0.007709854049608111, 0.007516337907873094, 0.00771159294527024, 0.00759265897795558, 0.007677405956201255];[0.17967696080449969, 0.17985938908532262, 0.18001660704612732, 0.1796259789261967, 0.17955584591254592, 0.17963690403848886, 0.1799932090798393, 0.17977031506597996, 0.17993249685969204, 0.17983144195750356, 0.17992324207443744, 0.1795212470460683, 0.17998635803814977, 0.17990839993581176, 0.17946590692736208, 0.1794288109522313, 0.17946982092689723, 0.1785323389340192, 0.1846311939880252, 0.17949378001503646, 0.18000078212935477, 0.1799022719496861, 0.17958353296853602, 0.17945925507228822, 0.17948921490460634, 0.18000740301795304, 0.1793349739164114, 0.17927932692691684, 0.18017522897571325, 0.18026181508321315, 0.18001148814801127, 0.18006295012310147, 0.17991109390277416, 0.17958416300825775, 0.17975349095650017, 0.1800136489327997, 0.1795044499449432, 0.17959474911913276, 0.17956285015679896, 0.17955512693151832, 0.17962964007165283, 0.17940461181569844, 0.17949584580492228, 0.17963190097361803, 0.1794844000833109, 0.17970508395228535, 0.1808315529488027, 0.17950737581122667, 0.17962121509481221, 0.17942891002167016];[0.1794866971904412, 0.17935589200351387, 0.17870226909872144, 0.18144188600126654, 0.17998842999804765, 0.17960866284556687, 0.17953158693853766, 0.1798932870151475, 0.17876695410814136, 0.1795018910197541, 0.17959593783598393, 0.1796183701371774, 0.1799335351679474, 0.1798882920993492, 0.17984003107994795, 0.17957108025439084, 0.17985262197908014, 0.1782008649315685, 0.17949721892364323, 0.17953142418991774, 0.17953199986368418, 0.17984771309420466, 0.1794227579375729, 0.179857928189449, 0.17958820285275578, 0.1795830810442567, 0.17950840713456273, 0.1795246817637235, 0.17877997807227075, 0.17988042999058962, 0.17982581711839885, 0.1794499319512397, 0.17946598085109144, 0.1786667329724878, 0.17980783607345074, 0.17945039994083345, 0.1794946879381314, 0.1796181061072275, 0.17944964009802788, 0.17961471795570105, 0.17885599820874631, 0.17955556197557598, 0.17880680202506483, 0.18036669387947768, 0.17947482399176806, 0.17985108494758606, 0.17982777999714017, 0.17860222305171192, 0.17959139007143676, 0.17969588714186102]
Mixed\_5b.branch3x3dbl\_3.conv;0.05422650801483542;0.011646584956906736;0.27848412189632654;0.27842700318433344;0.21477659881252975;1.000205147889177;0.21473254688379895;[0.05422650801483542, 0.05557963403407484, 0.05776738713029772, 0.059350924915634096, 0.06093508389312774, 0.06119448703248054, 0.06172196695115417, 0.06266859197057784, 0.06262969202362001, 0.06266109109856188, 0.06274423387367278, 0.06268222397193313, 0.06274946196936071, 0.062790782074444, 0.06267983093857765, 0.06312361801974475, 0.06281030608806759, 0.06278363708406687, 0.07200642302632332, 0.06274804996792227, 0.06263905006926507, 0.06268256797920913, 0.06272192997857928, 0.06271979096345603, 0.06285220896825194, 0.06287295406218618, 0.06271145306527615, 0.06289962993469089, 0.06269051798153669, 0.06268408498726785, 0.06275603384710848, 0.06264132901560515, 0.06264751509297639, 0.06267289607785642, 0.06265866302419454, 0.0682953770738095, 0.06280868407338858, 0.06297632493078709, 0.06262187007814646, 0.06268747593276203, 0.06287620798684657, 0.06382371298968792, 0.06261915108188987, 0.063701280974783, 0.06277368508744985, 0.06264078081585467, 0.06266352895181626, 0.06273077486548573, 0.06258874607738107, 0.06281799299176782];[0.01196519797667861, 0.011795024969615042, 0.011808855924755335, 0.011870670015923679, 0.01182917004916817, 0.01188296196050942, 0.011708548991009593, 0.011783348978497088, 0.011810139985755086, 0.011702614021487534, 0.011741676018573344, 0.01177934801671654, 0.01192013593390584, 0.011646584956906736, 0.01186142791993916, 0.011688979109749198, 0.011667100014165044, 0.011697190930135548, 0.01174657791852951, 0.011885457090102136, 0.011782138026319444, 0.01185227103997022, 0.011745865922421217, 0.011790576972998679, 0.011777098989114165, 0.011864416068419814, 0.011769716977141798, 0.01169365702662617, 0.011815306963399053, 0.011878691031597555, 0.011753057013265789, 0.011734065017662942, 0.011781518929637969, 0.011772459954954684, 0.0116934779798612, 0.011736340937204659, 0.011838088976219296, 0.011906960047781467, 0.01175590802449733, 0.011808321927674115, 0.011699264054186642, 0.011726047028787434, 0.011869945912621915, 0.011737799970433116, 0.011801276006735861, 0.011846981011331081, 0.011730611906386912, 0.011656663031317294, 0.011816813028417528, 0.011697817943058908];[0.27848412189632654, 0.2808294480200857, 0.28181668010074645, 0.2794259019428864, 0.28071858279872686, 0.2808935442008078, 0.2804455189034343, 0.28079625486861914, 0.28237534197978675, 0.2808798559708521, 0.2809004200389609, 0.280151006183587, 0.280858036945574, 0.2801000517793, 0.2808535558870062, 0.28150371194351465, 0.2809122250182554, 0.2807621583342552, 0.28081887506414205, 0.2807473670691252, 0.28084729507099837, 0.2808109378674999, 0.2807902421336621, 0.28083561221137643, 0.2808749891119078, 0.2808316918089986, 0.2806472470983863, 0.2808958060340956, 0.2811006041010842, 0.2855540111195296, 0.28079260396771133, 0.2808335489826277, 0.28084868704900146, 0.28097580187022686, 0.28083159390371293, 0.28123194992076606, 0.2807747160550207, 0.2806696140905842, 0.2809005621820688, 0.2809060332365334, 0.28092577296774834, 0.2807249689940363, 0.28626701096072793, 0.281670113094151, 0.28092590207234025, 0.2807791290106252, 0.2808256431017071, 0.2808213890530169, 0.28048849815968424, 0.2810226969886571];[0.28019052708987147, 0.28035438410006464, 0.27947545307688415, 0.2798433150164783, 0.2792407008819282, 0.27842700318433344, 0.27915092813782394, 0.2807811100501567, 0.2789937520865351, 0.28082099987659603, 0.2807818540604785, 0.27891939494293183, 0.2797250180738047, 0.2806534868432209, 0.2800289180595428, 0.2862806711345911, 0.28198504308238626, 0.2810126441763714, 0.2799474709900096, 0.28088745998684317, 0.2801430370891467, 0.2798740159487352, 0.28078931209165603, 0.28098062006756663, 0.2808352849679068, 0.284837439074181, 0.2805807568365708, 0.2795439501060173, 0.28047504206188023, 0.2792366819921881, 0.27933858102187514, 0.2798688809853047, 0.28078788006678224, 0.28005290089640766, 0.2821945478208363, 0.28723665210418403, 0.28091728896833956, 0.28095423884224147, 0.2808019171934575, 0.28153361089061946, 0.2807783670723438, 0.28084085893351585, 0.2808774409350008, 0.2799930600449443, 0.2800163481151685, 0.28097949107177556, 0.28082107787486166, 0.28081827401183546, 0.2797725509153679, 0.280803223955445]
Mixed\_5b.branch\_pool.conv;0.0121271408861503;0.0038340180180966854;391.75662046601065;391.7327804309316;0.3161518493180279;1.0000608579017891;0.31613261015068705;[0.0122195219155401, 0.01214821299072355, 0.01231914316304028, 0.0121271408861503, 0.012212312081828713, 0.012200611061416566, 0.012216740986332297, 0.01220810494851321, 0.012202501064166427, 0.012176050106063485, 0.012190773850306869, 0.012216454022563994, 0.012243493925780058, 0.01223184005357325, 0.01223838806618005, 0.012197515927255154, 0.012237357092089951, 0.012156024924479425, 0.012316614971496165, 0.012219891068525612, 0.0122609589016065, 0.012225645943544805, 0.012243600911460817, 0.01220219791866839, 0.01219048595521599, 0.012193639995530248, 0.012237780960276723, 0.012252804124727845, 0.012217603973113, 0.012199381017126143, 0.012225153855979443, 0.012142344028688967, 0.01221429684665054, 0.012195607996545732, 0.012220015050843358, 0.012254358967766166, 0.012244939105585217, 0.01221623900346458, 0.012221504119224846, 0.012204784899950027, 0.012247393024154007, 0.01216947310604155, 0.012263012118637562, 0.012232341920025647, 0.01225045311730355, 0.012163798906840384, 0.012224755948409438, 0.0121985690202564, 0.012199277058243752, 0.012199345044791698];[0.0038501779781654477, 0.0038733560359105468, 0.0038586619775742292, 0.003887200029566884, 0.004099011071957648, 0.003878836054354906, 0.0038434480084106326, 0.0038802189519628882, 0.0038521341048181057, 0.0038698940770700574, 0.0038700660225003958, 0.0038913360331207514, 0.003846373991109431, 0.0038732350803911686, 0.0038556379731744528, 0.003865836071781814, 0.003865203936584294, 0.0038668480701744556, 0.003836926887743175, 0.003903134958818555, 0.0038720100419595838, 0.0038615699158981442, 0.003853077068924904, 0.00387939705979079, 0.003840302932076156, 0.003864811034873128, 0.003849158063530922, 0.0038519600639119744, 0.003845697036013007, 0.0038759730523452163, 0.0038473790045827627, 0.0038765219505876303, 0.0038423429941758513, 0.0038667250191792846, 0.003848557942546904, 0.003861853969283402, 0.003859287011437118, 0.0038691050140187144, 0.0038340180180966854, 0.0038743020268157125, 0.00384838308673352, 0.003869003034196794, 0.0038555751089006662, 0.0038693570531904697, 0.0038535469211637974, 0.003877245937474072, 0.00383785308804363, 0.0038716680137440562, 0.0038495740154758096, 0.003872741013765335];[392.2952931240434, 391.95548161899205, 392.89654022001196, 392.5703249009093, 392.5622209550347, 392.7119947129395, 393.31717813701835, 393.65489601297304, 393.2628176690778, 392.7865225500427, 392.38376910600346, 392.267457780079, 392.39804925001226, 392.4686785079539, 392.6633215260226, 392.58471234492026, 392.4595781179378, 392.62162062502466, 392.2567004369339, 393.5108245559968, 392.03802168695256, 392.1760613169754, 391.94468583294656, 392.3124645819189, 392.526284857071, 392.31582252599765, 392.2642507510027, 392.54082416091114, 392.5807821210474, 392.1821795650758, 393.4181560460711, 391.9852255380247, 393.7473746200558, 393.02134364901576, 392.02622349606827, 391.9902362609282, 392.73125292605255, 391.82640213298146, 392.3272641960066, 392.19534075597767, 392.394478639937, 392.47063316300046, 391.75662046601065, 392.65685790393036, 393.47985315299593, 393.0763655130286, 394.0315301560331, 393.8877633489901, 393.9910909970058, 393.280020050006];[392.427533998969, 393.6892121749697, 392.1561426620465, 392.0857950639911, 392.147473965073, 392.6243638700107, 392.3454639330739, 393.9543933910318, 392.1765518980101, 394.04915809293743, 392.2853868230013, 392.5339822579408, 392.8611646150239, 392.4628487509908, 392.7159154600231, 392.38806006498635, 392.530574870063, 393.7868600570364, 394.14708569901995, 392.23434916499536, 392.8570306519978, 393.45610091707204, 392.67419753898866, 393.06160519307014, 392.77193017001264, 392.4550112070283, 392.4563137589721, 392.8838064878946, 392.54892311396543, 392.33986218005884, 392.00419574207626, 392.20830496703275, 391.87174119695555, 391.99305796599947, 392.18711649102625, 392.0051219339948, 393.98666419798974, 392.74968480702955, 392.27741215203423, 393.20629751693923, 392.6904589360347, 391.7327804309316, 392.1234261620557, 393.6670171440346, 392.15322905406356, 392.1032838911051, 392.3227541290689, 392.14586554304697, 392.08943171601277, 392.1654850610066]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.424e+13
  Optimized FLOP count:  5.249e+7
   Theoretical speedup:  8.427e+5
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   7              0       btxuh,zyu->btxhz              fwh,kbtdg,btxhz->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  5.514e+23
  Optimized FLOP count:  1.475e+10
   Theoretical speedup:  3.738e+13
  Largest intermediate:  7.241e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.665e+24
  Optimized FLOP count:  4.092e+10
   Theoretical speedup:  8.958e+13
  Largest intermediate:  4.577e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.472e+24
  Optimized FLOP count:  3.984e+10
   Theoretical speedup:  8.717e+13
  Largest intermediate:  4.516e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.342e+20
  Optimized FLOP count:  3.113e+9
   Theoretical speedup:  2.038e+11
  Largest intermediate:  2.183e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   6              0          fwh,zyu->fhzu                 ktdgxuh,fhzu->tdkgxzf
   9           TDOT  fhzu,ktdgxuh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.183e+22
  Optimized FLOP count:  1.213e+10
   Theoretical speedup:  5.920e+12
  Largest intermediate:  5.606e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.434e+20
  Optimized FLOP count:  1.165e+9
   Theoretical speedup:  1.231e+11
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.228e+20
  Optimized FLOP count:  1.764e+9
   Theoretical speedup:  1.830e+11
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  6.226e+20
  Optimized FLOP count:  1.597e+9
   Theoretical speedup:  3.897e+11
  Largest intermediate:  1.440e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.594e+19
  Optimized FLOP count:  1.086e+9
   Theoretical speedup:  1.467e+10
  Largest intermediate:  2.150e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.834e+19
  Optimized FLOP count:  1.449e+9
   Theoretical speedup:  1.955e+10
  Largest intermediate:  2.867e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.834e+19
  Optimized FLOP count:  1.449e+9
   Theoretical speedup:  1.955e+10
  Largest intermediate:  2.867e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.586e+19
  Optimized FLOP count:  1.631e+9
   Theoretical speedup:  2.199e+10
  Largest intermediate:  3.226e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.586e+19
  Optimized FLOP count:  1.631e+9
   Theoretical speedup:  2.199e+10
  Largest intermediate:  3.226e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.617e+20
  Optimized FLOP count:  2.930e+9
   Theoretical speedup:  5.517e+10
  Largest intermediate:  6.718e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.796e+19
  Optimized FLOP count:  8.813e+8
   Theoretical speedup:  2.038e+10
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.075e+18
  Optimized FLOP count:  1.650e+8
   Theoretical speedup:  6.516e+9
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.900e+17
  Optimized FLOP count:  5.491e+8
   Theoretical speedup:  1.439e+9
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.680e+18
  Optimized FLOP count:  2.223e+8
   Theoretical speedup:  7.557e+9
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.419e+18
  Optimized FLOP count:  2.861e+8
   Theoretical speedup:  8.457e+9
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.419e+18
  Optimized FLOP count:  2.861e+8
   Theoretical speedup:  8.457e+9
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.195e+8
   Theoretical speedup:  3.576e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.275e+15
  Optimized FLOP count:  1.195e+8
   Theoretical speedup:  3.576e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       gqo,btdpo->gbtdp      kvp,zyu,fwh,btxuh,gbtdp->tdkgxzf
   7              0       btxuh,fwh->btxuf          kvp,zyu,gbtdp,btxuf->tdkgxzf
   7              0       gbtdp,kvp->gbtdk              zyu,btxuf,gbtdk->tdkgxzf
   7              0       btxuf,zyu->btxfz                  gbtdk,btxfz->tdkgxzf
   8              0   btxfz,gbtdk->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.237e+16
  Optimized FLOP count:  1.162e+9
   Theoretical speedup:  4.508e+7
  Largest intermediate:  1.626e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.278e+15
  Optimized FLOP count:  1.992e+8
   Theoretical speedup:  2.649e+7
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.002028900009463541;0.0023884690017439425;;;1.1772236140781893;;;[0.002044002991169691, 0.0020337199966888875, 0.002041999003267847, 0.00203927700931672, 0.002049261995125562, 0.002048995011136867, 0.002046542998868972, 0.002035996993072331, 0.002041277999524027, 0.002040635998127982, 0.0020426809933269396, 0.002035536992480047, 0.002043610002147034, 0.002035191995673813, 0.002045375993475318, 0.002037095997366123, 0.0020414410100784153, 0.0020375469903228804, 0.0020470469899009913, 0.0020383189839776605, 0.0020359850022941828, 0.002028900009463541, 0.0020415550097823143, 0.0020375119929667562, 0.0020402009977260605, 0.002036630001384765, 0.0020429319993127137, 0.0020324999932199717, 0.0020418539934325963, 0.0020491600153036416, 0.0020397680054884404, 0.002039618993876502, 0.0020440730004338548, 0.0020361159986350685, 0.0020363639923743904, 0.002038943988736719, 0.0020438549981918186, 0.0020357759931357577, 0.002044064996880479, 0.0020406169933266938, 0.0020576219831127673, 0.002046230001724325, 0.002048791997367516, 0.002042078005615622, 0.002047135989414528, 0.0020367799879750237, 0.002050977011094801, 0.002049406000878662, 0.0020490780007094145, 0.002043009997578338];[0.0023985160078154877, 0.0023970190086402, 0.0023983489954844117, 0.002397293006652035, 0.002397587988525629, 0.0023884690017439425, 0.0024044229940045625, 0.0023922120017232373, 0.0023965529981069267, 0.002391838002949953, 0.0023990510089788586, 0.0024022220022743568, 0.002403777005383745, 0.002396944008069113, 0.0023991509951883927, 0.0023942980042193085, 0.0023956889926921576, 0.002397150994511321, 0.0028088339895475656, 0.0023958329984452575, 0.0024021440040087327, 0.0023931429896038026, 0.0023971890041138977, 0.002393568996922113, 0.002399959004833363, 0.0023976490047061816, 0.002403331993264146, 0.002404867991572246, 0.0023957450030138716, 0.0023907539871288463, 0.002410984001471661, 0.002393305010627955, 0.002393646995187737, 0.002396755007794127, 0.0024003030121093616, 0.0027816240035463125, 0.0024016980023588985, 0.0023985620064195246, 0.0024095249973470345, 0.002395100993453525, 0.002408508997177705, 0.0023976399970706552, 0.002405806997558102, 0.0023980560072232038, 0.002401367004495114, 0.0023953210038598627, 0.002406008992693387, 0.0023913110053399578, 0.0023991259949980304, 0.0023992649948922917];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.013047397995251231;0.0044161039986647666;;;0.33846625973025923;;;[0.013104327998007648, 0.013065171006019227, 0.013062630998319946, 0.013071106994175352, 0.013081934012006968, 0.013057112999376841, 0.013098356997943483, 0.01305616799800191, 0.013075032999040559, 0.013072201996692456, 0.013064290018519387, 0.01305295700149145, 0.013075392009341158, 0.013057164003839716, 0.013073399997665547, 0.013062504003755748, 0.01306262199068442, 0.013051001995336264, 0.013082319012028165, 0.013055703995632939, 0.013058320997515693, 0.013059464006801136, 0.013096674010739662, 0.013888552988646552, 0.013073580994387157, 0.013063466001767665, 0.013069377004285343, 0.013061559002380818, 0.013060099008725956, 0.013056875992333516, 0.013065913997706957, 0.013053857008344494, 0.013058790995273739, 0.013061072007985786, 0.013061567005934194, 0.013057666015811265, 0.013069172986433841, 0.013059114004136063, 0.013080902994261123, 0.013054217008175328, 0.013052402980974875, 0.013047397995251231, 0.013072256988380104, 0.013062932004686445, 0.013068858010228723, 0.013064781000139192, 0.013067788997432217, 0.013051141009782441, 0.013057214004220441, 0.013050401001237333];[0.004430298009538092, 0.004437594005139545, 0.004438616990228184, 0.004427253996254876, 0.004445180995389819, 0.0044289330107858405, 0.004867868992732838, 0.004419778997544199, 0.004438902004039846, 0.004428927000844851, 0.0044281470036366954, 0.004430184999364428, 0.004429792010341771, 0.004434034010046162, 0.004435019000084139, 0.0044161039986647666, 0.004427970008691773, 0.004427389998454601, 0.004425379011081532, 0.004421556004672311, 0.00442202300473582, 0.004432772999280132, 0.004427157007739879, 0.004425193998031318, 0.004425854000146501, 0.004420557001139969, 0.004421321995323524, 0.004423606995260343, 0.0044213329965714365, 0.004881893997662701, 0.004424509999807924, 0.004421960999025032, 0.004431227993336506, 0.004423202000907622, 0.004428569998708554, 0.004917600002954714, 0.004436350005562417, 0.0044240980059839785, 0.004429712993442081, 0.004422786005306989, 0.00442759899306111, 0.0044213299988768995, 0.004421453006216325, 0.004423167003551498, 0.0044278570130700245, 0.004429571999935433, 0.004429093998624012, 0.004419193996000104, 0.004426288011018187, 0.00442367400682997];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.012975665988051333;0.004328565992182121;;;0.3335910462066525;;;[0.013016697004786693, 0.012993443000596017, 0.012986604997422546, 0.012983818000066094, 0.01298599898291286, 0.013016926008276641, 0.012992574003874324, 0.013001118000829592, 0.012992622010642663, 0.013000368009670638, 0.012998735997825861, 0.012995850993320346, 0.012994980002986267, 0.012986923000426032, 0.013005112996324897, 0.012988014001166448, 0.01298906399460975, 0.012997681013075635, 0.012994993987376802, 0.012984061992028728, 0.012993861993891187, 0.012992187999770977, 0.01299369300249964, 0.012993669006391428, 0.013002546998905018, 0.012978823986486532, 0.012993515993002802, 0.012991641007829458, 0.013002298001083545, 0.013004933993215673, 0.013004826992982998, 0.012985720008146018, 0.012977433987543918, 0.012992938995012082, 0.013015524004003964, 0.012981985011720099, 0.012991666997550055, 0.012998770995181985, 0.012975665988051333, 0.012988216985831968, 0.012991229988983832, 0.012980946004972793, 0.0129860469896812, 0.012983407999854535, 0.012994112985325046, 0.012979934006580152, 0.012987719994271174, 0.012987395995878614, 0.01299002299492713, 0.01297806401271373];[0.004342770989751443, 0.004352399002527818, 0.004348379006842151, 0.004352182004367933, 0.004338307000580244, 0.004356843011919409, 0.0047805089998291805, 0.004351149997091852, 0.00435812100477051, 0.004363294996437617, 0.004369504997157492, 0.004361468003480695, 0.004361725994385779, 0.004348343994934112, 0.004331172996899113, 0.004343658001744188, 0.004344832006609067, 0.004342949003330432, 0.004344881002907641, 0.004339769991929643, 0.004340428000432439, 0.004338979997555725, 0.004349666996859014, 0.004344232002040371, 0.004329239993239753, 0.00433863399666734, 0.004335174002335407, 0.004344556000432931, 0.004337863996624947, 0.004328565992182121, 0.004340857005445287, 0.004342718006228097, 0.004343160995631479, 0.004350090006482787, 0.00434128800407052, 0.004346798014012165, 0.004367682995507494, 0.004355448996648192, 0.004349772003479302, 0.004356170000392012, 0.00434656000288669, 0.004347918002167717, 0.00434568700438831, 0.004336525002145208, 0.004343455992056988, 0.004353342010290362, 0.004349633003585041, 0.004339370992965996, 0.00434009000309743, 0.004336587997386232];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0021589759999187663;0.013216218998422846;;;6.12152196176341;;;[0.0022064309887355193, 0.00217854198126588, 0.002208796009654179, 0.002182888987590559, 0.0021833800128661096, 0.002171604981413111, 0.00217839700053446, 0.002175531000830233, 0.0021745510020991787, 0.0021740499942097813, 0.0021759509982075542, 0.0021719469950767234, 0.002166810998460278, 0.0021752960165031254, 0.0021699170029023662, 0.0021677379991160706, 0.0021702349913539365, 0.0021639979968313128, 0.002176686000893824, 0.002177684014895931, 0.002169853003579192, 0.002180565003072843, 0.002172633001464419, 0.002175229004933499, 0.002177318005124107, 0.0021747220016550273, 0.0021721879893448204, 0.002170690000639297, 0.0021861739951418713, 0.0021735650079790503, 0.0021721760131185874, 0.00217445200541988, 0.0021685429965145886, 0.002171068001189269, 0.00216851600271184, 0.0021774480119347572, 0.0021721550001529977, 0.0021804560092277825, 0.002179870003601536, 0.0021703920065192506, 0.0021589759999187663, 0.002174549998017028, 0.002163458993891254, 0.0021733370085712522, 0.0021682099904865026, 0.002167647995520383, 0.002176652997150086, 0.0021672139992006123, 0.0021735450136475265, 0.0021710370056098327];[0.013266100999317132, 0.013330681002116762, 0.013270245006424375, 0.013340497011085972, 0.013284906992339529, 0.013364854006795213, 0.0132652399915969, 0.01335725600074511, 0.013236597995273769, 0.013363770995056257, 0.0132762970024487, 0.013338494987692684, 0.013246411996078677, 0.013328479995834641, 0.013241153006674722, 0.01333917300507892, 0.013255591999040917, 0.0133117449877318, 0.013227559000370093, 0.013321233011083677, 0.01326623601198662, 0.013294556003529578, 0.013274971002829261, 0.013332014990737662, 0.013242849992820993, 0.013328361004823819, 0.013243565001175739, 0.013329469002201222, 0.013216218998422846, 0.013326913001947105, 0.013222800989751704, 0.013331851994735189, 0.013236547005362809, 0.01332365200505592, 0.013274415992782451, 0.013359811011468992, 0.013240950007457286, 0.013319157005753368, 0.01323918100388255, 0.013358376003452577, 0.01324567900155671, 0.01333276899822522, 0.013254605000838637, 0.01333241599786561, 0.013223957997979596, 0.013390153006184846, 0.0132825720065739, 0.013335716997971758, 0.013230622003902681, 0.01333110299310647];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.008003066992387176;0.0027202909986954182;;;0.3399060636732222;;;[0.008080568004515953, 0.008012623002287, 0.008034366022911854, 0.00802349999139551, 0.008019136992515996, 0.008009671000763774, 0.008013771992409602, 0.008012733000214212, 0.008013808997930028, 0.008016295993002132, 0.008015246014110744, 0.008021456000278704, 0.008015780011191964, 0.008020020017283969, 0.008014297985937446, 0.00800652801990509, 0.008022811991395429, 0.00800830899970606, 0.008011645986698568, 0.008010310993995517, 0.008022665002499707, 0.008006920004845597, 0.008017081985599361, 0.008014309001737274, 0.008022087014978752, 0.008005549985682592, 0.008010832985746674, 0.008016303996555507, 0.008014409002498724, 0.008013477010536008, 0.008017925007152371, 0.008019735978450626, 0.008014096005354077, 0.0080143030063482, 0.008015872008400038, 0.008003066992387176, 0.00802009500330314, 0.008011340003577061, 0.008016536012291908, 0.008003219991223887, 0.008013779995962977, 0.008031834004214033, 0.008019954984774813, 0.008010987003217451, 0.008021285000722855, 0.008022536014323123, 0.008018701992114075, 0.00800752300710883, 0.008019168002647348, 0.008008393997442909];[0.0027438399993116036, 0.0027422230050433427, 0.002735243004281074, 0.002743523000390269, 0.0027293050079606473, 0.002744700002949685, 0.0027369939925847575, 0.002738205002970062, 0.002739032992394641, 0.002744543002336286, 0.002736577996984124, 0.0027273049927316606, 0.002722285993513651, 0.002735827991273254, 0.0027337240026099607, 0.0027361329994164407, 0.0027332350000506267, 0.0027231370040681213, 0.0027424319996498525, 0.002727011000388302, 0.002726509002968669, 0.002733855988481082, 0.0027418590034358203, 0.0027282999944873154, 0.00272817698714789, 0.0027275640022708103, 0.002735052999923937, 0.0027336039929650724, 0.0027587770018726587, 0.002726428007008508, 0.0027285639953333884, 0.0027281580114504322, 0.002724103003856726, 0.0027383380074752495, 0.0027427899913163856, 0.00273541099159047, 0.0027484199963510036, 0.0027400849940022454, 0.0027202909986954182, 0.002726092003285885, 0.002731639993726276, 0.0027305879921186715, 0.0027319910004734993, 0.0027329929871484637, 0.0027303559909341857, 0.002739132003625855, 0.002727685001445934, 0.0027270739956293255, 0.002730077991145663, 0.0027312179881846532];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.001574932990479283;0.0014262229960877448;;;0.9055769386440481;;;[0.0016197689983528107, 0.0015953239926602691, 0.0016067659889813513, 0.0015860459971008822, 0.001585464007803239, 0.0015842739958316088, 0.0015881239960435778, 0.0015842360007809475, 0.001587007995112799, 0.0015772189944982529, 0.0015798180102137849, 0.0015872590010985732, 0.0015910299989627674, 0.001579628005856648, 0.0015825689915800467, 0.0015891339862719178, 0.0015813320060260594, 0.0015782970003783703, 0.0015809759934199974, 0.001581169999553822, 0.0015790030010975897, 0.0015781580150360242, 0.001581773001817055, 0.0015790369943715632, 0.001585878009791486, 0.0015808320022188127, 0.0015796529914950952, 0.0015775069914525375, 0.0015827030147193, 0.001574932990479283, 0.00158265299978666, 0.0015861059946473688, 0.0015823779976926744, 0.001590212996234186, 0.0015868269983911887, 0.0015776130021549761, 0.0015795369981788099, 0.0015785689902259037, 0.0015814030048204586, 0.0015812240162631497, 0.0015849240007810295, 0.001579323987243697, 0.0015752400067867711, 0.0015809339965926483, 0.0015798259992152452, 0.0015772210172144696, 0.0015823740104679018, 0.0015771609905641526, 0.0015886940091149881, 0.0015764349955134094];[0.0014381249930011109, 0.0014453990006586537, 0.0014334229927044362, 0.0014387730043381453, 0.0014300729962997139, 0.0014310420083347708, 0.0014272980042733252, 0.0014316580054583028, 0.001441196000087075, 0.0014326099917525426, 0.0014466590073425323, 0.0014347260002978146, 0.0014304259966593236, 0.001437188999261707, 0.0014308840036392212, 0.0014352870057336986, 0.0014325390075100586, 0.0014330139965750277, 0.0014404940011445433, 0.0014298159949248657, 0.0014362090005306527, 0.0014334330044221133, 0.0014342829963425174, 0.0014282249903772026, 0.0014364150119945407, 0.0014327399985631928, 0.0014307289966382086, 0.0014352279977174476, 0.0014324130024760962, 0.0014362969959620386, 0.0014262229960877448, 0.0014290780090959743, 0.0014315909938886762, 0.0014334360021166503, 0.0014466849970631301, 0.0014450799935730174, 0.001435012003639713, 0.0014322619972517714, 0.0014348609984153882, 0.0014307520032161847, 0.0014310249971458688, 0.001434546007658355, 0.0014371510042110458, 0.00144564600486774, 0.0014325230004033074, 0.001435636993846856, 0.001441048996639438, 0.0014331150014186278, 0.0014346469979500398, 0.0014280109899118543];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0015737159992568195;0.001429602998541668;;;0.9084250266355504;;;[0.0016060500056482852, 0.0015843729925109074, 0.0015854279918130487, 0.0015843500004848465, 0.001578468014486134, 0.0015747770084999502, 0.0015774299972690642, 0.0015833110082894564, 0.001577397997607477, 0.0015737159992568195, 0.001578785988385789, 0.0015794960054336116, 0.0015753739862702787, 0.0015809389878995717, 0.0015784540009917691, 0.0015833269862923771, 0.001604841003427282, 0.0015993779961718246, 0.001601576994289644, 0.0016090769931906834, 0.001582016993779689, 0.0015749799931654707, 0.001597353009856306, 0.001580000011017546, 0.001574034002260305, 0.001583454999490641, 0.001581439995788969, 0.0015769210003782064, 0.0015850289928494021, 0.0015802419948158786, 0.001591506996192038, 0.0015853429940761998, 0.0015836109960218892, 0.0015762180119054392, 0.0015831199998501688, 0.001583623990882188, 0.0015929380024317652, 0.0015807250019861385, 0.0015822499990463257, 0.0015802389971213415, 0.0015780350076965988, 0.001581464006449096, 0.0015862979926168919, 0.0015791229961905628, 0.0015827339957468212, 0.0015791530022397637, 0.0015794469945831224, 0.0015746959979878739, 0.0015831610071472824, 0.001575631002197042];[0.001446580994524993, 0.0014436609926633537, 0.0014478550001513213, 0.0014401179942069575, 0.001434831996448338, 0.0014402910019271076, 0.0014475709904218093, 0.0014373290032381192, 0.0014342740032589063, 0.0014426840061787516, 0.0014404199901036918, 0.001434225996490568, 0.0014360670029418543, 0.0014335339947137982, 0.0014370959979714826, 0.0014318550092866644, 0.0014441320090554655, 0.0014402110100490972, 0.0014358099870150909, 0.0014380639913724735, 0.0014368979900609702, 0.00143833999754861, 0.0014356589963426813, 0.0014375600003404543, 0.0014443480031332001, 0.001431969998520799, 0.0014319609908852726, 0.001435675992979668, 0.0014366949908435345, 0.0014332720020320266, 0.0014334400038933381, 0.001429602998541668, 0.0014428329886868596, 0.0014357369946083054, 0.00143386100535281, 0.0014495030045509338, 0.0014539030089508742, 0.0014368999982252717, 0.0014375780010595918, 0.0014323439972940832, 0.0014397560007637367, 0.00144132599234581, 0.0014376009930856526, 0.001435584999853745, 0.001438777006114833, 0.0014367650001076981, 0.0014338530017994344, 0.0014336430031107739, 0.0014374699967447668, 0.001445279995095916];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.003733773992280476;0.0015599869948346168;;;0.4178043443603891;;;[0.0037630340084433556, 0.0037497259909287095, 0.0037480959872482345, 0.0037519990146392956, 0.0037417600105982274, 0.0037425519985845312, 0.003754051009309478, 0.0037459699960891157, 0.003733773992280476, 0.003751773983822204, 0.003753220007638447, 0.003747463008039631, 0.003738907995284535, 0.0037394279934233055, 0.003748223010916263, 0.003738047002116218, 0.003757757003768347, 0.003752833014004864, 0.0037429030053317547, 0.0037505189975490794, 0.0037403299938887358, 0.003740810992894694, 0.003751404015929438, 0.0037529929977608845, 0.003741388994967565, 0.0037444449990289286, 0.0037451960088219494, 0.003749498995603062, 0.00374617800116539, 0.0037513660063268617, 0.0037504399952013046, 0.003751421987544745, 0.0037468340160558, 0.003749512994545512, 0.0037452569813467562, 0.0037442199973156676, 0.00374995700258296, 0.0037473539996426553, 0.0037438059953274205, 0.00374518999888096, 0.003745333000551909, 0.003740010011824779, 0.0037498090096050873, 0.0037460839957930148, 0.0037400900037027895, 0.0037580950011033565, 0.003748555012862198, 0.003748768998775631, 0.0037564160156762227, 0.003756039004656486];[0.0016334560059476644, 0.0015767349977977574, 0.001593398003024049, 0.0015885489992797375, 0.0015930280060274526, 0.0016103300004033372, 0.00158402300439775, 0.001591669992194511, 0.0015878859994700179, 0.15636677999282256, 0.0015944329934427515, 0.0015794810024090111, 0.0015649530105292797, 0.0015992639964679256, 0.0015947630017763004, 0.001591079999343492, 0.00158347500837408, 0.0015807220042916015, 0.001584080993779935, 0.0015706060075899586, 0.00158136899699457, 0.0015873349911998957, 0.0016027719975681975, 0.0015827449969947338, 0.0016134149918798357, 0.0016054689913289621, 0.0015898620040388778, 0.0016214130009757355, 0.001597395006683655, 0.0015945859922794625, 0.001590044004842639, 0.0015826699964236468, 0.001605529003427364, 0.0019099829951301217, 0.0015909810026641935, 0.0016011169936973602, 0.0015895789983915165, 0.001587578997714445, 0.0015599869948346168, 0.0015843099972698838, 0.0015727970021544024, 0.001598520000698045, 0.001583001998369582, 0.0016424470086349174, 0.0015860510029597208, 0.001580632000695914, 0.0016168910078704357, 0.0015829729964025319, 0.0015839099942240864, 0.0016225410072365776];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.00191210099728778;0.001572037988808006;;;0.822152172420737;;;[0.0019470620027277619, 0.0019310960051370785, 0.0019207880104659125, 0.0019326589972479269, 0.0019256910018157214, 0.001915727014420554, 0.0019351039954926819, 0.0019210019963793457, 0.0019235789950471371, 0.0019233909843023866, 0.001924437005072832, 0.0019218780071241781, 0.0019199629896320403, 0.0019361279992153868, 0.0019212699990021065, 0.0019170739979017526, 0.0019246749870944768, 0.0019301510037621483, 0.0019300609856145456, 0.0019203249976271763, 0.0019251870107837021, 0.0019281520071672276, 0.0019241809932282194, 0.0019700229895533994, 0.0019176280038664117, 0.001973165009985678, 0.0019205180142307654, 0.0019231119949836284, 0.001926796991028823, 0.0019348300120327622, 0.0019315630052005872, 0.001920062000863254, 0.0019238359964219853, 0.00191210099728778, 0.0019383660110179335, 0.0019278630061307922, 0.0019344539905432612, 0.0019257060048403218, 0.0019193829939467832, 0.0019195649947505444, 0.0019242080015828833, 0.001920864000567235, 0.0019250939949415624, 0.0019245889998273924, 0.0019209970050724223, 0.0019221219990868121, 0.0019315589888719842, 0.001931868988322094, 0.0019211300095776096, 0.0019203610136173666];[0.001620752998860553, 0.0016050949925556779, 0.0016019759932532907, 0.001627873003599234, 0.0018826839950634167, 0.0016145979898283258, 0.0016082320071291178, 0.0015955050039337948, 0.0015950100059853867, 0.0016038959875004366, 0.0016225229919655249, 0.001957719010533765, 0.0016145469999173656, 0.0016046370001276955, 0.0016022810013964772, 0.0015952969988575205, 0.001595392997842282, 0.001585302990861237, 0.0019636299984995276, 0.0015884950116742402, 0.001594161003595218, 0.001572037988808006, 0.0015832479984965175, 0.0015960610035108402, 0.0015999850002117455, 0.0019486689998302609, 0.0015857120015425608, 0.0015893219970166683, 0.001594684988958761, 0.001598096001544036, 0.0016001509939087555, 0.0016033600113587454, 0.0023347370006376877, 0.0016151509917108342, 0.0016027079982450232, 0.0015909639914752916, 0.0015901790029602125, 0.0015794310020282865, 0.0016030330007197335, 0.0019508320110617206, 0.0015868680056883022, 0.0016004429926397279, 0.0015791059995535761, 0.0015835780068300664, 0.0015751169994473457, 0.0016031930135795847, 0.0019545929972082376, 0.0015837509999983013, 0.0016186319990083575, 0.0015966289938660339];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.002659755016793497;0.00147797200770583;;;0.5556797518470776;;;[0.0027021490095648915, 0.0026893890026258305, 0.002671687994734384, 0.002679897006601095, 0.002675771014764905, 0.0026832639996428043, 0.002674506002222188, 0.0026687570061767474, 0.002666255008080043, 0.002668654007720761, 0.002665470994543284, 0.002670529007446021, 0.00267114800226409, 0.0026727630174718797, 0.002669105990207754, 0.0026698669971665367, 0.0026749849930638447, 0.002669730005436577, 0.00266733999887947, 0.002685732993995771, 0.0026716180000221357, 0.002681352008949034, 0.0026638510171324015, 0.002669356996193528, 0.0026684340118663386, 0.002680296005564742, 0.002665417006937787, 0.0026655059918994084, 0.0026667060010368004, 0.0026683019823394716, 0.002690126988454722, 0.002680390010937117, 0.002670357993338257, 0.0026756149891298264, 0.002663088991539553, 0.0026756019942695275, 0.0026666469930205494, 0.0026805540110217407, 0.0026649779902072623, 0.002665620995685458, 0.0026621940050972626, 0.002659755016793497, 0.0026768789830384776, 0.0026644870085874572, 0.00266139701125212, 0.0026630119973560795, 0.002669480993063189, 0.0026726359938038513, 0.002669818000867963, 0.00267529500706587];[0.001644471994950436, 0.0015933440008666366, 0.0016219520039157942, 0.001593470005900599, 0.0015827080060262233, 0.001579622010467574, 0.0015964079939294606, 0.0015905780019238591, 0.001584256999194622, 0.0016066270036390051, 0.001577016999362968, 0.0019234490027884021, 0.00157423599739559, 0.001561723998747766, 0.0015867089969106019, 0.0015959119918989018, 0.0016158450016519055, 0.0015712809981778264, 0.0015656339965062216, 0.0016147270071087405, 0.0015897039993433282, 0.0015900239959592, 0.001564849997521378, 0.0015868499904172495, 0.0015761850081617013, 0.0015954499976942316, 0.0015906129992799833, 0.0015798579988768324, 0.0015639170014765114, 0.0015961079916451126, 0.0016083170048659667, 0.0015795229992363602, 0.001576905997353606, 0.0019377080025151372, 0.0015878520061960444, 0.00147797200770583, 0.0015856060053920373, 0.0015862050058785826, 0.0015658370102755725, 0.0015907979977782816, 0.001585993988555856, 0.0016146879934240133, 0.0015671269939048216, 0.0015803919959580526, 0.001591566004208289, 0.0016001670010155067, 0.001596375004737638, 0.0015986779908416793, 0.001622455005417578, 0.0016032270068535581];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.0015945999912219122;0.0014481670077657327;;;0.9081694567526175;;;[0.00162697299674619, 0.0016051099955802783, 0.001607772006536834, 0.0016039729962358251, 0.0016029469843488187, 0.0015977949951775372, 0.0015990780084393919, 0.001598119008122012, 0.0016079789929790422, 0.0016067210090113804, 0.001600360992597416, 0.001597866983502172, 0.0015980460011633113, 0.0015950059896567836, 0.0016022260097088292, 0.001598999006091617, 0.0016010029939934611, 0.0015973450063029304, 0.001595170993823558, 0.0015990610118024051, 0.001605024008313194, 0.0016021880001062527, 0.0016018750029616058, 0.0015974000125424936, 0.001612269988982007, 0.0016040150076150894, 0.0016021400078898296, 0.0015978650044417009, 0.0016091619909275323, 0.0016009100072551519, 0.0016025840013753623, 0.0016003160126274452, 0.0015997649898054078, 0.001596729998709634, 0.0016148239956237376, 0.001599009003257379, 0.001604349003173411, 0.0016034279979066923, 0.0016773149982327595, 0.0016014560096664354, 0.0016124309913720936, 0.001607090001925826, 0.0015965219936333597, 0.0015962570032570511, 0.0016044160147430375, 0.0015991350082913414, 0.0016028339887270704, 0.0015988190134521574, 0.0016007190133677796, 0.0015945999912219122];[0.0014696010039187968, 0.001460996994865127, 0.0014753139985259622, 0.0014649469958385453, 0.0014599059941247106, 0.001463659995351918, 0.0014604670141125098, 0.0014800380013184622, 0.0014861560048302636, 0.001450655996450223, 0.00146242200571578, 0.0014610439975513145, 0.0014539190015057102, 0.001456727011827752, 0.001451961012207903, 0.001456324986065738, 0.0014552509965142235, 0.00145006000821013, 0.0014576740068150684, 0.001449972012778744, 0.0014590460050385445, 0.0014631350059062243, 0.001464717002818361, 0.0014502989943139255, 0.0014702199987368658, 0.0014632909878855571, 0.0014586589968530461, 0.0014494149945676327, 0.0014559840055881068, 0.0014603409945266321, 0.0014550299965776503, 0.0014607379998778924, 0.0014627450000261888, 0.0014606629993068054, 0.001464055007090792, 0.001454932993510738, 0.0014651590026915073, 0.001457494989153929, 0.0014566969912266359, 0.001454160999855958, 0.0014555410016328096, 0.0014581129944417626, 0.0014568780025001615, 0.0014609920035582036, 0.001490604001446627, 0.0014641090092482045, 0.0014551100030075759, 0.0014481670077657327, 0.0014514310023514554, 0.0014506570005323738];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.001999928994337097;0.001792610011762008;;;0.8963368283763458;;;[0.0020377330074552447, 0.0020243540056981146, 0.0020321229967521504, 0.002014145997236483, 0.002007110000704415, 0.0020175999961793423, 0.002011361997574568, 0.002005569011089392, 0.00201272800040897, 0.0020051820029038936, 0.0020050200255354866, 0.002006656985031441, 0.0020040310046169907, 0.0020061989926034585, 0.002012239012401551, 0.0020097499946132302, 0.0020170289935776964, 0.0020080579997738823, 0.002019974999711849, 0.0020030050072818995, 0.0020064450072823092, 0.00200133201724384, 0.002022153013967909, 0.002009392002946697, 0.002011763004702516, 0.002003933012019843, 0.0020110140030737966, 0.002004533991566859, 0.002005798014579341, 0.001999928994337097, 0.002004292982746847, 0.002008627008763142, 0.002007757007959299, 0.0020052799955010414, 0.002009212999837473, 0.00200935298926197, 0.0020088559977011755, 0.002008541996474378, 0.0020055759960087016, 0.0020059119997313246, 0.002011906006373465, 0.0020009369909530506, 0.0020069370075361803, 0.002004025998758152, 0.0020081099937669933, 0.002016800004639663, 0.0020076200016774237, 0.002005357018788345, 0.0020111230114707723, 0.0020074519998161122];[0.0018072999955620617, 0.0017944919964065775, 0.001810390007449314, 0.0017991299973800778, 0.0018142620101571083, 0.0018087640055455267, 0.0018155389989260584, 0.0018063059978885576, 0.0018058819987345487, 0.00179505099367816, 0.0018043990130536258, 0.0017994319932768121, 0.0017999709962168708, 0.001805423991754651, 0.0018030829960480332, 0.0018027559999609366, 0.0017980980046559125, 0.0017954699869733304, 0.0018011210049735382, 0.0017957700038095936, 0.0018012009968515486, 0.0017937430093297735, 0.0017979580006795004, 0.0017970810004044324, 0.0018096369894919917, 0.001802543003577739, 0.0018011530046351254, 0.001819562996388413, 0.0018000279960688204, 0.0017960209952434525, 0.0018036319961538538, 0.001792610011762008, 0.0018035590037470683, 0.0017991339991567656, 0.0017931299953488633, 0.0018041750008706003, 0.001800261001335457, 0.0018035520042758435, 0.0018161000043619424, 0.001800147001631558, 0.0018016050016740337, 0.001803203995223157, 0.001802380007575266, 0.0017952649941435084, 0.001797164004528895, 0.0018034280074061826, 0.001804048995836638, 0.0018079340079566464, 0.0017977289971895516, 0.001804889994673431];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0019989589927718043;0.0017901870014611632;;;0.895559642761279;;;[0.0020303549972595647, 0.00202187399554532, 0.0020141529967077076, 0.0020118790125707164, 0.0020091889891773462, 0.0020166540052741766, 0.0020075680076843128, 0.002015089994529262, 0.0020072590123163536, 0.0020041259849676862, 0.002013751000049524, 0.0020191829971736297, 0.002012701006606221, 0.002006140988669358, 0.0020088820019736886, 0.0020175529934931546, 0.0020066400029463693, 0.0020083870040252805, 0.0020081679977010936, 0.0020049659797223285, 0.002012760000070557, 0.002004514986765571, 0.0020019179937662557, 0.0020040700037498027, 0.0020013250032206997, 0.0019989589927718043, 0.002003692992730066, 0.0020038880029460415, 0.002004734007641673, 0.00200709501223173, 0.0020069340098416433, 0.0020075850043212995, 0.0020112500060349703, 0.0020068109879503027, 0.002007808012422174, 0.0020084849966224283, 0.0020089800091227517, 0.0020070919999852777, 0.0020222279999870807, 0.002037714992184192, 0.0020031729945912957, 0.002009196992730722, 0.0020022339886054397, 0.0020068279991392046, 0.0020040899980813265, 0.002003996996791102, 0.0020024359837407246, 0.0020081880065845326, 0.0020041590032633394, 0.002005846006795764];[0.0017970769986277446, 0.0018156370060751215, 0.0018117220024578273, 0.001804468993213959, 0.0018081640009768307, 0.0018112969992216676, 0.001802114988095127, 0.0028505399968707934, 0.0018047230114461854, 0.0018000750133069232, 0.0017969870095839724, 0.0017957020027097315, 0.0018011579959420487, 0.0017901870014611632, 0.001795513991964981, 0.0018029880011454225, 0.0018003570003202185, 0.0017956629890250042, 0.0017985579906962812, 0.0017933630006155, 0.0017984599980991334, 0.001799146004486829, 0.0017977779934881255, 0.0017935799987753853, 0.0017969170003198087, 0.0017921539983944967, 0.001804465995519422, 0.0017948780005099252, 0.0018080880108755082, 0.0018006800091825426, 0.0017967120074899867, 0.0017955609946511686, 0.0017977210081880912, 0.001805555002647452, 0.0017956719966605306, 0.0017938849923666567, 0.0018015659879893064, 0.001794310999684967, 0.0017994480003835633, 0.001797356002498418, 0.001809060006053187, 0.0017929640016518533, 0.00179601700801868, 0.0017990829946938902, 0.001799086996470578, 0.0017956020019482821, 0.0018031149957096204, 0.001803221006412059, 0.0017928400047821924, 0.0017965330043807626];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.002224143987405114;0.001993657002458349;;;0.8963704749998349;;;[0.0022537930053658783, 0.0022393659892259166, 0.0022421399917220697, 0.002237085995147936, 0.002237464999780059, 0.0022362499876180664, 0.0022299679840216413, 0.0022402209870051593, 0.0022335959947668016, 0.0022382739989552647, 0.0022274590155575424, 0.0022331139916786924, 0.002234526997199282, 0.0022445140057243407, 0.0022353999956976622, 0.0022302620054688305, 0.0022389050136553124, 0.0022315530077321455, 0.002227895995019935, 0.0022279660042840987, 0.002226167984190397, 0.0022278649848885834, 0.0022334489913191646, 0.0022303209989331663, 0.0022247000015340745, 0.0022350039944285527, 0.002231847000075504, 0.0022365659970091656, 0.002229887992143631, 0.002226812983280979, 0.0022330659994622692, 0.0022303570003714412, 0.0022305499878712, 0.0022365499899024144, 0.0022348159982357174, 0.002227072007372044, 0.0022315380192594603, 0.002234061001217924, 0.002240779998828657, 0.0022331590007524937, 0.002224143987405114, 0.002242505011963658, 0.0022276169911492616, 0.002236826010630466, 0.0022299920092336833, 0.0022461729968199506, 0.002231478996691294, 0.0022304799931589514, 0.0022363089956343174, 0.002232951985206455];[0.002000446998863481, 0.001995737009565346, 0.0020019430085085332, 0.0020051129977218807, 0.002013025004998781, 0.0020107640011701733, 0.002015892998315394, 0.002386487991316244, 0.0019981129880761728, 0.002010897995205596, 0.002001353001105599, 0.001999168991460465, 0.002000829001190141, 0.0019955909956479445, 0.002000182998017408, 0.002002533001359552, 0.001998722000280395, 0.002001285000005737, 0.0020040740055264905, 0.001999073996557854, 0.0020098789973417297, 0.0019998219941044226, 0.0020134560036240146, 0.002005401998758316, 0.0020015329937450588, 0.0020001790107926354, 0.001995624988921918, 0.001993657002458349, 0.002001456989091821, 0.0019975019968114793, 0.002000494991079904, 0.002000415013753809, 0.0019974070019088686, 0.0020033150067320094, 0.00200175799545832, 0.002006046997848898, 0.001999728992814198, 0.0020101959962630644, 0.0019991869921796024, 0.0019994210015283898, 0.001996706996578723, 0.0019971629953943193, 0.0020105360017623752, 0.001997821993427351, 0.002004819005378522, 0.002002182009164244, 0.0019993450114270672, 0.0019984140089945868, 0.002000817999942228, 0.0020141819986747578];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.0022045990044716746;0.0019692009955178946;;;0.8932241153714063;;;[0.0022388290090020746, 0.002225608011940494, 0.002224761003162712, 0.0022084630036260933, 0.002214706997619942, 0.002224896990810521, 0.0022233580093597993, 0.002225026997621171, 0.0022215509961824864, 0.002228679004474543, 0.0022210760071175173, 0.002220609996584244, 0.002220573995145969, 0.0022137670021038502, 0.002210266000474803, 0.00221968098776415, 0.0022194880002643913, 0.00221992599836085, 0.002214606007328257, 0.0022214840137166902, 0.0022163510002428666, 0.0022045990044716746, 0.0022106559918029234, 0.0022108479897724465, 0.00222640999709256, 0.00221998400229495, 0.002219025991507806, 0.0022150110016809776, 0.002208677018643357, 0.0022164300025906414, 0.002218369016190991, 0.002218893001554534, 0.0022206669964361936, 0.002216637003584765, 0.002222802009782754, 0.002216011009295471, 0.002210025006206706, 0.0022179910010891035, 0.0022134330065455288, 0.0022123709932202473, 0.0022141759982332587, 0.002211510989582166, 0.0022149860014906153, 0.0022197880025487393, 0.002222819995949976, 0.0022239429963519797, 0.002210503997048363, 0.002226989992777817, 0.002209502999903634, 0.0022113469894975424];[0.0019926399982068688, 0.0019794999971054494, 0.001995234008063562, 0.0019925139931729063, 0.0019891470001311973, 0.001988151008845307, 0.0020052580075571314, 0.003026047008461319, 0.001992200006498024, 0.0019716180104296654, 0.001980547996936366, 0.001971196004888043, 0.001979231004952453, 0.0019784700125455856, 0.0020132859935984015, 0.0019717959949048236, 0.001979355001822114, 0.0019773770036408678, 0.0019692009955178946, 0.0019771960069192573, 0.001977833002456464, 0.001984221991733648, 0.001976268002181314, 0.0019776739936787635, 0.0019789560028584674, 0.0019849480013363063, 0.0019780099974013865, 0.0019813590042758733, 0.0019827740034088492, 0.0019727959879674017, 0.0019931099959649146, 0.0019792229868471622, 0.0019746690086321905, 0.0019759760034503415, 0.0019810680096270517, 0.0019719949923455715, 0.0019774329994106665, 0.00197269998898264, 0.0019752130028791726, 0.001971195000805892, 0.0019793300016317517, 0.0019728660117834806, 0.001975955005036667, 0.001980786008061841, 0.001977378997253254, 0.0019745019963011146, 0.0019969959976151586, 0.001974735001567751, 0.001978421991225332, 0.001976396990357898];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0031825280020711944;0.002808225995977409;;;0.882388464186273;;;[0.0031988350092433393, 0.003188214002875611, 0.0031894579879008234, 0.0031883679912425578, 0.0031892779952613637, 0.0031947910028975457, 0.003189504990587011, 0.00320120899414178, 0.003239562996895984, 0.0031934970029396936, 0.0031959309853846207, 0.003187515976605937, 0.0031981289939722046, 0.0031825280020711944, 0.0031946850067470223, 0.0038244390016188845, 0.0031998280028346926, 0.00318426699959673, 0.0032007180125219747, 0.0031908500095596537, 0.003187112000887282, 0.00320330799149815, 0.003194429984432645, 0.003187017995514907, 0.003188022004906088, 0.003194618009729311, 0.003193309996277094, 0.0031868919904809445, 0.0031995019962778315, 0.0031883920164546, 0.003199365994078107, 0.00318933000380639, 0.003192239993950352, 0.003201607003575191, 0.0031972129945643246, 0.003207019006367773, 0.003197082012775354, 0.0031993000011425465, 0.0031859150039963424, 0.0031920269975671545, 0.003197660989826545, 0.003190985997207463, 0.003191606010659598, 0.0031946699891705066, 0.003190303992596455, 0.00319261901313439, 0.00319124101952184, 0.003194663004251197, 0.003191416006302461, 0.003197915997589007];[0.0028156439948361367, 0.0028271549963392317, 0.002820191002683714, 0.0028288309986237437, 0.002818870998453349, 0.0028341840079519898, 0.0028239539969945326, 0.003263788006734103, 0.0028119609924033284, 0.0028210090094944462, 0.002825877003488131, 0.0028146179975010455, 0.002815696003381163, 0.0028164979885332286, 0.0028107709949836135, 0.002812428996548988, 0.002812450999044813, 0.002819859000737779, 0.002817981003317982, 0.002818002991261892, 0.0028256049990886822, 0.0028147249977337196, 0.00281035499938298, 0.002823600996634923, 0.002811476995702833, 0.002822270995238796, 0.002827210002578795, 0.002822530994308181, 0.002812535996781662, 0.0028166359988972545, 0.0028167629934614524, 0.002814500010572374, 0.0028128100093454123, 0.0028205190028529614, 0.002832523998222314, 0.002823105998686515, 0.0028189699951326475, 0.002820977009832859, 0.0028117460024077445, 0.0028175490006105974, 0.002808225995977409, 0.002813772007357329, 0.0028228340088389814, 0.002815200001350604, 0.002823179995175451, 0.002823570990585722, 0.002814480001688935, 0.002816915002767928, 0.0028252500051166862, 0.002821544010657817];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0012206700048409402;0.0013035000010859221;;;1.0678561739999297;;;[0.0013158919900888577, 0.0012397399987094104, 0.0012295760097913444, 0.0012319839879637584, 0.0012358379899524152, 0.0012250910076545551, 0.0012225020036567003, 0.00126865399943199, 0.001221047990838997, 0.0012207030085846782, 0.0012262990057934076, 0.0012206700048409402, 0.001224387000547722, 0.0012274210021132603, 0.0012365900038275868, 0.001225954998517409, 0.0012258609785931185, 0.0012218199990456924, 0.001823637998313643, 0.0012255550100235268, 0.0012282390089239925, 0.0012263759999768808, 0.0012271309969946742, 0.0012214120069984347, 0.0012395080120768398, 0.0012254879984539002, 0.001234824987477623, 0.0012245830002939329, 0.0012257519992999732, 0.0012271419982425869, 0.0012824290024582297, 0.0012240250071045011, 0.0012240320211276412, 0.0012771979963872582, 0.0012309450103202835, 0.0012237620103405789, 0.0012272079911781475, 0.0012245130055816844, 0.0012278599897399545, 0.0012267419951967895, 0.0012223869853187352, 0.001223468003445305, 0.0012312920007389039, 0.0012287729914532974, 0.0012317510118009523, 0.0012245500111021101, 0.001224423001985997, 0.0012254750035936013, 0.0012826690071960911, 0.0012441389990272];[0.00146037399827037, 0.0014272090047597885, 0.0014205390034476295, 0.0014422149979509413, 0.0014632469974458218, 0.001416833998518996, 0.0014653300022473559, 0.0023257979919435456, 0.0013035000010859221, 0.001421227992977947, 0.001400295994244516, 0.0013940740027464926, 0.001393903003190644, 0.0014201440062606707, 0.0014140319981379434, 0.0013998119975440204, 0.0013950470020063221, 0.0014207310014171526, 0.001397558007738553, 0.0014059219975024462, 0.0014663490001112223, 0.001408661002642475, 0.0014005190023453906, 0.001392846999806352, 0.0014177980046952143, 0.0014109759940765798, 0.0014039130037417635, 0.0014027239958522841, 0.001395597995724529, 0.0014231760142138228, 0.0014029110025148839, 0.0014146229950711131, 0.001305810990743339, 0.001415929989889264, 0.0014113470097072423, 0.0014027189899934456, 0.0014075490034883842, 0.0014237760042306036, 0.0014222580066416413, 0.001317895992542617, 0.0013972920132800937, 0.0014195239928085357, 0.0014070330071263015, 0.0014071879995753989, 0.0014489730092464015, 0.0014324189978651702, 0.0013236189988674596, 0.0013990110019221902, 0.0013957719929749146, 0.0014008059952175245];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.0016399280139012262;0.0014861069939797744;;;0.9062025780293083;;;[0.0016730179922888055, 0.0016554509929846972, 0.0016494799929205328, 0.0016494379960931838, 0.0016505919920746237, 0.0016443129861727357, 0.0016549590072827414, 0.001655899002798833, 0.0016424219938926399, 0.0016422899934696034, 0.0016402170003857464, 0.0016399280139012262, 0.0016438920138170943, 0.0016404949856223539, 0.0016423709894297644, 0.0016427959926659241, 0.0016962480003712699, 0.002223700998001732, 0.0016976539918687195, 0.0016538749914616346, 0.0016666480078129098, 0.001642771007027477, 0.0016475219890708104, 0.0016429719980806112, 0.0016462799976579845, 0.0016520600038347766, 0.0016438219900010154, 0.0016440379986306652, 0.0016975679900497198, 0.0016495289892191067, 0.001643588999286294, 0.0016419540042988956, 0.0016456339944852516, 0.001646603996050544, 0.0016412459954153746, 0.001653716986766085, 0.001646624004933983, 0.001649910002015531, 0.0016976629995042458, 0.0016532090085092932, 0.0016508330154465511, 0.0016566569975111634, 0.0016428239905508235, 0.0016451400006189942, 0.001648823992582038, 0.0016431770054623485, 0.0016444569919258356, 0.0017002300010062754, 0.001696644991170615, 0.001650437989155762];[0.0015066280029714108, 0.0015041039878269657, 0.0015054550021886826, 0.0015034030075185, 0.001497074990766123, 0.0015022839943412691, 0.0015152999985730276, 0.0018777759978547692, 0.0014969240000937134, 0.0014972280041547492, 0.0014947899908293039, 0.0014955759979784489, 0.0014919219975126907, 0.0014986620080890134, 0.0014975329977460206, 0.0014955720107536763, 0.0015003759908722714, 0.0014931209880160168, 0.001509089008322917, 0.0014861069939797744, 0.001492673996835947, 0.0014992889919085428, 0.0014978029939811677, 0.0014867359859636053, 0.0014944459981052205, 0.0014983540022512898, 0.0014912699989508837, 0.0014912899932824075, 0.0014967149909352884, 0.0014939129905542359, 0.0014968649920774624, 0.0015047339984448627, 0.001492920986493118, 0.001496629003668204, 0.0014971359923947603, 0.0015123600023798645, 0.0014987530012149364, 0.001496001990744844, 0.001486604000092484, 0.0014912089973222464, 0.0014908869925420731, 0.0015069539949763566, 0.0015051039954414591, 0.001489751011831686, 0.0014898459921823815, 0.0014945610018912703, 0.001494331008871086, 0.001494145006290637, 0.0014903520059306175, 0.0014895959902787581];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.0016403479967266321;0.0014551269996445626;;;0.8870843275623929;;;[0.00167443799728062, 0.0016528670093975961, 0.0016491329879499972, 0.001663048009504564, 0.0016446560039184988, 0.0016556320042582229, 0.0016417720034951344, 0.0016455000004498288, 0.0016415139980381355, 0.0016462439962197095, 0.0016403479967266321, 0.0016481339989695698, 0.0016441519983345643, 0.001643501003854908, 0.0016513139999005944, 0.00165414200455416, 0.0016541429940843955, 0.0016496060125064105, 0.0016627820004941896, 0.001653415005421266, 0.0016434999997727573, 0.0016422309854533523, 0.0016488760011270642, 0.0016441279876744375, 0.0016442990017822012, 0.0016463179927086458, 0.0016584440018050373, 0.0016482159844599664, 0.0016966760013019666, 0.001654612016864121, 0.0016570000007050112, 0.0016572769964113832, 0.0016494139999849722, 0.0016435050056315958, 0.001650532998610288, 0.0016451469855383039, 0.0016557950002606958, 0.0016479789919685572, 0.001696142993750982, 0.0016452680138172582, 0.0017002169915940613, 0.0016437040030723438, 0.001643687006435357, 0.0016498990007676184, 0.0016453059943160042, 0.0016466020024381578, 0.0016507749969605356, 0.0016953269951045513, 0.0016989900032058358, 0.0016469200054416433];[0.0015076660056365654, 0.0015044030005810782, 0.0015003279986558482, 0.0014964659931138158, 0.00150556699372828, 0.0014992000069469213, 0.0015019179991213605, 0.0023743600031593814, 0.0014999499981058761, 0.0015001340070739388, 0.0014918100059730932, 0.0014921219990355894, 0.0014945760049158707, 0.001496295997640118, 0.0014967539900681004, 0.0014871669991407543, 0.0014971929922467098, 0.0014951979974284768, 0.0014918649976607412, 0.0014990229974500835, 0.001492725990829058, 0.0014923450071364641, 0.0014926719886716455, 0.0014925059949746355, 0.0014974200021242723, 0.0014995759993325919, 0.0015032610099297017, 0.0014906349970260635, 0.0014940369874238968, 0.0014947269955882803, 0.0014970640040701255, 0.001491333998274058, 0.0014952250057831407, 0.001495162010542117, 0.0014959199907025322, 0.0014923589915269986, 0.0014994320081314072, 0.0014874009939376265, 0.001492991010309197, 0.0015071590023580939, 0.0014902099937899038, 0.0014901429967721924, 0.0014946599985705689, 0.0014551269996445626, 0.0014925319992471486, 0.0014963540015742183, 0.001494445008574985, 0.0014951439952710643, 0.0014913690101820976, 0.0014929110038792714];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0010730289941420779;0.0010088999988511205;;;0.9402355428967409;;;[0.0011246020148973912, 0.001097047992516309, 0.0010962029919028282, 0.0010880260088015348, 0.0010749609937192872, 0.001078556990250945, 0.0010873199935304, 0.0011011939932359383, 0.0010809570085257292, 0.0010806359932757914, 0.0010734759998740628, 0.0010765839979285374, 0.001076388987712562, 0.0010788990039145574, 0.0010803850018419325, 0.001078216009773314, 0.0010730289941420779, 0.0010880729969358072, 0.0010748470085673034, 0.0010766600025817752, 0.001073733001248911, 0.0017428810097044334, 0.001084162009647116, 0.0010783409961732104, 0.0010779570002341643, 0.001080379995983094, 0.0010790439846459776, 0.0010783050092868507, 0.0010737310076365247, 0.001081085007172078, 0.0010903380025411025, 0.0010892230056924745, 0.0010781419987324625, 0.0010771859815577045, 0.0010779249860206619, 0.0010913420119322836, 0.0010827130026882514, 0.0010774169932119548, 0.0010746260086307302, 0.0010767740022856742, 0.0010741699952632189, 0.0010756209958344698, 0.0010741980077000335, 0.0010735429968917742, 0.0010813330009113997, 0.0010737220000009984, 0.0010778930154629052, 0.0010756650008261204, 0.0010775559931062162, 0.0010772099922178313];[0.001079613997717388, 0.0010529290011618286, 0.0010398710001027212, 0.0010512450098758563, 0.0010307070042472333, 0.0010377479920862243, 0.0010320739966118708, 0.0010304640018148348, 0.0010331279918318614, 0.0010296149994246662, 0.0010369980009272695, 0.0010240999981760979, 0.0010386929934611544, 0.0010218839888693765, 0.001024126002448611, 0.0010176749929087237, 0.001013449000311084, 0.0010386360081611201, 0.0010261200077366084, 0.0013742990122409537, 0.0010206950100837275, 0.001023564997012727, 0.0010209809988737106, 0.0010104970133397728, 0.001026351994369179, 0.0010128380090463907, 0.00102289101050701, 0.001017882997984998, 0.0010223839926766232, 0.0013372140092542395, 0.0010140810045413673, 0.0010308150085620582, 0.0010122050007339567, 0.0010266269964631647, 0.0010116759949596599, 0.0010258029942633584, 0.0010167009895667434, 0.0010137000062968582, 0.00101558500318788, 0.00133766200451646, 0.0010235429945169017, 0.0010121740051545203, 0.0010306250042049214, 0.0010088999988511205, 0.0010151080059586093, 0.0010135509946849197, 0.0010119939979631454, 0.0010267940087942407, 0.0010158989898627624, 0.0013500750064849854];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.0012337090010987595;0.0009445649920962751;;;0.765630299572291;;;[0.0012877300032414496, 0.001250596993486397, 0.0012596809974638745, 0.0012486050109146163, 0.0012399100087350234, 0.0012412510113790631, 0.001234648996614851, 0.0012470869987737387, 0.0012405989837134257, 0.0012422610016074032, 0.001245442996150814, 0.0012380209955153987, 0.0012409000046318397, 0.001238580996869132, 0.0012421389983501285, 0.0012359740067040548, 0.0012405160086927935, 0.0012356560037005693, 0.0012582459894474596, 0.001242210011696443, 0.001239324003108777, 0.001241509016836062, 0.0012356119841570035, 0.0012371619959594682, 0.0012406150053720921, 0.0012360759865259752, 0.001237069009221159, 0.0012428229820216075, 0.0012378200044622645, 0.001240630997926928, 0.0012362279958324507, 0.0012504679907578975, 0.0012366720038698986, 0.0012372400087770075, 0.001260026023373939, 0.0012395240046316758, 0.001236219992279075, 0.0012401160056469962, 0.001237235002918169, 0.001235668984008953, 0.001236315001733601, 0.0012371490010991693, 0.0012374939833534881, 0.0012410799972712994, 0.0012337090010987595, 0.0012447119952412322, 0.0012388779869070277, 0.0012379010004224256, 0.0012383680004859343, 0.0012426480097929016];[0.0011296300071990117, 0.0011114299995824695, 0.0009445649920962751, 0.001084602001355961, 0.0011002190003637224, 0.001077712993719615, 0.0010815249988809228, 0.001079549008863978, 0.0010865599906537682, 0.001075205989764072, 0.0010769299988169223, 0.0010935440077446401, 0.0010737209959188476, 0.001068693003617227, 0.0010850620019482449, 0.0018011170031968504, 0.0010703310108510777, 0.0010653589997673407, 0.0010676519887056202, 0.0010840850009117275, 0.0010698690020944923, 0.0010715949902078137, 0.0010730110079748556, 0.0010610689932946116, 0.0014177460107021034, 0.0010627220035530627, 0.0010792440007207915, 0.0010666469897842035, 0.0010665590089047328, 0.0010735230025602505, 0.0010644370049703866, 0.0010575359920039773, 0.0010709919879445806, 0.001422089000698179, 0.0010572920000413433, 0.0010613100021146238, 0.001077667999197729, 0.001059353002347052, 0.001058693989762105, 0.0010809069935930893, 0.0010624400019878522, 0.001064858995960094, 0.0014067619922570884, 0.001078651999705471, 0.0010619259992381558, 0.00106186700577382, 0.0010737970005720854, 0.0010617609950713813, 0.0010641639964887872, 0.0010599179950077087];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0012309509911574423;0.0010592299950076267;;;0.8604972924321307;;;[0.0012936699931742623, 0.0012546380021376535, 0.0012756790092680603, 0.0012470520014176145, 0.0012403760192682967, 0.0012359660031506792, 0.0012416799872880802, 0.0012374880025163293, 0.0018818499811459333, 0.0012562129995785654, 0.0012487279891502112, 0.0012431770010152832, 0.0012351850018603727, 0.0012413909862516448, 0.001251391993719153, 0.0012352009944152087, 0.0012376450176816434, 0.0012347320007393137, 0.0012357950035948306, 0.001235258998349309, 0.001232379989232868, 0.0012389429903123528, 0.001236664000316523, 0.0012363500136416405, 0.0012365939910523593, 0.0012355919898254797, 0.0012328840093687177, 0.0012393620127113536, 0.001250854998943396, 0.0012387209862936288, 0.0012309509911574423, 0.0012479000142775476, 0.0012383520079310983, 0.0012379169929772615, 0.0012424629967426881, 0.001239889010321349, 0.001238505996298045, 0.0012379120016703382, 0.001235165007528849, 0.0012332490150583908, 0.0012396179954521358, 0.001241716992808506, 0.0012359520187601447, 0.001237186006619595, 0.0012342849950073287, 0.001235854986589402, 0.001239162011188455, 0.0012396410020301118, 0.001249595996341668, 0.0012375189980957657];[0.0011321790079819039, 0.0011007279972545803, 0.0010900269990088418, 0.0010957240010611713, 0.0010894580045714974, 0.0011025440035155043, 0.001079060006304644, 0.001077811000868678, 0.0010682959982659668, 0.0010850450053112581, 0.0010633889905875549, 0.0010779410076793283, 0.00109524599974975, 0.0010680690029403195, 0.0010715959942899644, 0.001083241993910633, 0.001072369996109046, 0.0014411169977393001, 0.001076922009815462, 0.0010849930113181472, 0.0010688320035114884, 0.0010783040052047, 0.001078271001460962, 0.0010669780021999031, 0.0010669789917301387, 0.0010650330077623948, 0.0014308179961517453, 0.0010614290076773614, 0.0010599329980323091, 0.0010791129898279905, 0.0010627360024955124, 0.001060293012415059, 0.0010638389940140769, 0.0010658230021363124, 0.0010619620006764308, 0.001410052995197475, 0.0010714270028984174, 0.0010838919988600537, 0.0010611940087983385, 0.0010705960012273863, 0.0010767619969556108, 0.0010632569901645184, 0.0010671979980543256, 0.0010658700048225, 0.0014256270078476518, 0.0010683650034479797, 0.0010602190013742074, 0.0010787979990709573, 0.001064858995960094, 0.0010592299950076267];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.0010962880041915923;0.0011356540053384379;;;1.035908448324101;;;[0.0011497959931148216, 0.0011243509943597019, 0.001120251981774345, 0.001109838005504571, 0.0011057679948862642, 0.0011083509889431298, 0.0011013570037903264, 0.0011183000024175271, 0.0011079009855166078, 0.0011195129918633029, 0.0011250240058870986, 0.001108165000914596, 0.001102876994991675, 0.0011035740026272833, 0.001099764005630277, 0.0010995290213031694, 0.0011071059998357669, 0.0010993780015269294, 0.0011025029962183908, 0.0011049520107917488, 0.001101963993278332, 0.0011014629853889346, 0.0011088880128227174, 0.0011008669971488416, 0.0011023550032405183, 0.0011097130045527592, 0.0011052639893023297, 0.0011010080052074045, 0.0010962880041915923, 0.0011016509961336851, 0.0011027240107068792, 0.0011022410180885345, 0.0011038810043828562, 0.0011005029955413193, 0.0010971470037475228, 0.0010978939972119406, 0.001103642993257381, 0.0011000810045516118, 0.0010992680035997182, 0.0011006940039806068, 0.0011128250043839216, 0.0010969099967041984, 0.0011005089909303933, 0.0010993619944201782, 0.0011044790007872507, 0.0011008789879269898, 0.0011074730136897415, 0.0011008929868694395, 0.0011057090014219284, 0.0011055179929826409];[0.0012104240013286471, 0.0011690029932651669, 0.0011713200074154884, 0.0011726469965651631, 0.0011764389928430319, 0.001155559002654627, 0.0011673460103338584, 0.0011501660046633333, 0.0011511039920151234, 0.0011615270050242543, 0.0011586390028242022, 0.0011454969935584813, 0.0011617980053415522, 0.001151714997831732, 0.0011444390111137182, 0.0011636290000751615, 0.0011531750060385093, 0.0011491090117488056, 0.0011696110013872385, 0.0015882650041021407, 0.0011447300057625398, 0.0011500279942993075, 0.0011420990049373358, 0.0011433909967308864, 0.0011410719889681786, 0.0011449659941717982, 0.0011429260048316792, 0.001157763006631285, 0.0011425429984228685, 0.0014543410070473328, 0.0011422340030549094, 0.0011580419959500432, 0.0011362049990566447, 0.0011449360026745126, 0.001142684996011667, 0.0011356540053384379, 0.0011428290017647669, 0.001147375995060429, 0.0011420730006648228, 0.0014736039884155616, 0.0011521179985720664, 0.0011433790059527382, 0.0011433719919295982, 0.001157015998614952, 0.0011391070001991466, 0.0011465819989098236, 0.0011414540058467537, 0.0011459480010671541, 0.0011488290037959814, 0.0014690199895994738];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0016184029955184087;0.0014261570031521842;;;0.8812125330349848;;;[0.001652246995945461, 0.0016286370082525536, 0.0016296569956466556, 0.0016324909956892952, 0.0016201460093725473, 0.0016228009917540476, 0.001630847982596606, 0.0016184029955184087, 0.0016237420059042051, 0.001622290990781039, 0.0016257860115729272, 0.001631924998946488, 0.0016239370015682653, 0.0016238209937000647, 0.0016381619934691116, 0.0016213269846048206, 0.0016216280055232346, 0.0016225080034928396, 0.0016225090075749904, 0.001623467993340455, 0.001666422002017498, 0.0016259499971056357, 0.0016315560060320422, 0.001622001000214368, 0.0016238550015259534, 0.0016204019921133295, 0.0016259589901892468, 0.0016749339847592637, 0.0016241669945884496, 0.001621099014300853, 0.0016309329948853701, 0.0016223410202655941, 0.0016206270083785057, 0.0016234400100074708, 0.0016333419916918501, 0.0016234630020335317, 0.0016287629841826856, 0.001619299000594765, 0.0016243919817497954, 0.0016211409820243716, 0.0016216320072999224, 0.0016273749934043735, 0.0016226619918597862, 0.0016258649848168716, 0.0016239889955613762, 0.0016353050014004111, 0.001645935990381986, 0.0016252460045507178, 0.0016344469913747162, 0.0016306119941873476];[0.001486709006712772, 0.00149440199311357, 0.0014936899970052764, 0.001479300990467891, 0.0014868169964756817, 0.001873401997727342, 0.001478063000831753, 0.0014843269891571254, 0.0014733479911228642, 0.001474753997172229, 0.001480264007113874, 0.001474870994570665, 0.0014769569970667362, 0.0014785310049774125, 0.001473452997743152, 0.0014740680053364486, 0.001481856990722008, 0.0014772669965168461, 0.0014756199961993843, 0.0015146699879551306, 0.0014734569995198399, 0.0014261570031521842, 0.0014845350087853149, 0.0014729009999427944, 0.0014713220007251948, 0.0014856670022709295, 0.001470675997552462, 0.0014740979968337342, 0.0014728849928360432, 0.001471659998060204, 0.001474691991461441, 0.0014802880032220855, 0.0014711560070281848, 0.0014699900057166815, 0.0014871930034132674, 0.0014697030128445476, 0.0014669939992018044, 0.0014690480020362884, 0.0014704470086144283, 0.0014708300004713237, 0.0014801180077483878, 0.0014714249991811812, 0.0014771930000279099, 0.0014744440122740343, 0.0014708170056110248, 0.0014713660057168454, 0.0014687830116599798, 0.0014838420029263943, 0.001472438991186209, 0.0014716060104547068];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.001337939000222832;0.0010088049893965945;;;0.7539992400465039;;;[0.0013613350020023063, 0.0013506970135495067, 0.001341418013907969, 0.0013485439994838089, 0.00134612200781703, 0.001346746998024173, 0.001345993994618766, 0.0013457129971357062, 0.0013525029935408384, 0.0013481499918270856, 0.0013487190153682604, 0.0013643490092363209, 0.0013506869872799143, 0.0013537710037780926, 0.001350032995105721, 0.0013490169949363917, 0.0013482770009431988, 0.0013480630004778504, 0.0013438549940474331, 0.001337939000222832, 0.0013461700145853683, 0.0013507949915947393, 0.0013436120061669499, 0.0013439710019156337, 0.0013429659884423018, 0.0013446370139718056, 0.0013441449991660193, 0.0013466460222844034, 0.001344681004411541, 0.0013479509943863377, 0.0013418890011962503, 0.0013435049913823605, 0.0013441399933071807, 0.0013409389939624816, 0.0013470799895003438, 0.0013423209893517196, 0.0013396799913607538, 0.0013437180023174733, 0.0013535269972635433, 0.0013391050015343353, 0.0013392130058491603, 0.001383705995976925, 0.0013772870152024552, 0.0013513119920389727, 0.0013411380059551448, 0.001340854010777548, 0.0013419259921647608, 0.00134563198662363, 0.0013515839964384213, 0.0013490089913830161];[0.0010760179866338149, 0.0010377949947724119, 0.0010347779898438603, 0.0010349929943913594, 0.0010391859977971762, 0.0010190640023211017, 0.0010252359934384003, 0.0010469760018168017, 0.0010118070058524609, 0.0016314300009980798, 0.0010340970038669184, 0.001014522000332363, 0.0010125279950443655, 0.0010234140063403174, 0.0010320869914721698, 0.0010387669899500906, 0.0010151509923161939, 0.0010249869956169277, 0.0010222109995083883, 0.0010271489882143214, 0.001018082009977661, 0.0010211860062554479, 0.001030504994560033, 0.001030444007483311, 0.0010267710022162646, 0.0010368310031481087, 0.0010410399991087615, 0.0010255230008624494, 0.0010161170066567138, 0.001030134008033201, 0.00103925600706134, 0.0010273569932905957, 0.0010361040040152147, 0.0010140609956579283, 0.001021774995024316, 0.0010399870079709217, 0.0010113349999301136, 0.0010271290084347129, 0.0010264930024277419, 0.0010294259991496801, 0.0010267010075040162, 0.0010280419955961406, 0.0010286639881087467, 0.0010088049893965945, 0.0010129160073120147, 0.0010168349981540814, 0.0010299269924871624, 0.0010527769918553531, 0.0010121789964614436, 0.0010262159921694547];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0016855059802765027;0.0010670979972928762;;;0.6331024688015772;;;[0.0017069739988073707, 0.0016950389981502667, 0.0016930139827309176, 0.0016915570013225079, 0.0016885390068637207, 0.00168690099962987, 0.0016877519810805097, 0.0016884839860722423, 0.0016906470118556172, 0.001689156997599639, 0.0016881449992069975, 0.0016867779922904447, 0.0016949749988270923, 0.001688613003352657, 0.0016867689992068335, 0.0016911719867493957, 0.0016907610115595162, 0.0016896000015549362, 0.0016895530134206638, 0.0016871369880391285, 0.0016994700126815587, 0.0017301379994023591, 0.001691102996119298, 0.0016895659937290475, 0.001687126001343131, 0.0016927569959079847, 0.0016869470127858222, 0.0016923509974731132, 0.001687294992734678, 0.0016933330043684691, 0.0016855059802765027, 0.0016898129979381338, 0.0016901839844649658, 0.0016965689865173772, 0.0017220040026586503, 0.001699286003713496, 0.0016867270023794845, 0.00168755701452028, 0.0016892729909159243, 0.0016871329862624407, 0.0016875559813342988, 0.0016886589874047786, 0.0016877819871297106, 0.0017241369932889938, 0.0016863970085978508, 0.0016858820017660037, 0.001685783005086705, 0.0016956839972408488, 0.0016920440102694556, 0.001689053009613417];[0.0011246499925618991, 0.001092666992917657, 0.0010906739917118102, 0.0010861270129680634, 0.0011034679919248447, 0.0010883060022024438, 0.0011094429937656969, 0.0010874529980355874, 0.001449271003366448, 0.0010741360019892454, 0.0010965360124828294, 0.0010750840010587126, 0.0011011000024154782, 0.001081091002561152, 0.0010764470061985776, 0.001080856003682129, 0.0011046419967897236, 0.001082226008293219, 0.001082033006241545, 0.0010805799975059927, 0.0010771009983727708, 0.0010869249963434413, 0.0010703160078264773, 0.0010874169965973124, 0.0010717289987951517, 0.0010863429924938828, 0.0010715650132624432, 0.0010910679993685335, 0.0010747539927251637, 0.001088990000425838, 0.0010778480063891038, 0.0010807569924509153, 0.0010691260104067624, 0.0010732869995990768, 0.0010703809966798872, 0.0010730649955803528, 0.001080247006029822, 0.001074760002666153, 0.0010745030012913048, 0.0010683409927878529, 0.0010823269985849038, 0.0010677009995561093, 0.0010867590026464313, 0.0010670979972928762, 0.0010781630116980523, 0.001070982005330734, 0.0010924380039796233, 0.0010788649960886687, 0.0010903919901465997, 0.0010705360036808997];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0016683930007275194;0.0008586859912611544;;;0.5146784905515163;;;[0.0016968310083029792, 0.0016732369986129925, 0.001670509998803027, 0.0016740420105634257, 0.0016831700049806386, 0.0016727379843359813, 0.0016946170071605593, 0.001673627004493028, 0.0016691030177753419, 0.0016791489906609058, 0.001674047001870349, 0.0016687049937900156, 0.0017089989996748045, 0.0016715300007490441, 0.0016838680021464825, 0.0016743189917178825, 0.0016690109914634377, 0.0016692859935574234, 0.0016729990020394325, 0.0016806060157250613, 0.0017056670039892197, 0.0016684089932823554, 0.001669617005973123, 0.001670044002821669, 0.0016704039881005883, 0.0016722889995435253, 0.0016689289914211258, 0.001669659002800472, 0.0016705379966879264, 0.0016736820107325912, 0.0016707280010450631, 0.0016690839838702232, 0.0016683930007275194, 0.0016719790146453306, 0.001670758007094264, 0.0016710310010239482, 0.0016701290005585179, 0.0016730379866203293, 0.0016736580000724643, 0.0016693939978722483, 0.001671441990765743, 0.0016979020147118717, 0.001673852006206289, 0.0016729759954614565, 0.001669884004513733, 0.0016715179808670655, 0.0016720379935577512, 0.0016780820005806163, 0.0016704050067346543, 0.0016693710058461875];[0.0010105050023412332, 0.0009854840027401224, 0.0009791889897314832, 0.0008586859912611544, 0.001381413996568881, 0.0009633050067350268, 0.0009729090088512748, 0.0009672820015111938, 0.0009613079892005771, 0.0009868699999060482, 0.0009627800027374178, 0.0009587820095475763, 0.0009704520052764565, 0.0009730540041346103, 0.0009755689970916137, 0.000957935000769794, 0.0009649029962019995, 0.0009760480024851859, 0.0009647359984228387, 0.0009601869969628751, 0.00095421499281656, 0.0009631940047256649, 0.0009774440113687888, 0.0009712979954201728, 0.0009562759951222688, 0.0009557609882904217, 0.0009516350110061467, 0.0009702750103315338, 0.0009558629972161725, 0.0009612249996280298, 0.0009582290076650679, 0.0009529780072625726, 0.0009537650039419532, 0.0009587959939381108, 0.0009498290019109845, 0.0009701429953565821, 0.00096227100584656, 0.0009554249991197139, 0.0009574740106472746, 0.000951008012634702, 0.0009565030049998313, 0.0009641940123401582, 0.0009572090057190508, 0.0009876610129140317, 0.0009573549905326217, 0.0009644630044931546, 0.0009544640051899478, 0.0009480260050622746, 0.0009662270022090524, 0.0009557690063957125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0013319639983819798;0.0010113910102518275;;;0.75932308341699;;;[0.0013693529908778146, 0.001349564001429826, 0.0013678520044777542, 0.0013494980084942654, 0.0013484060036716983, 0.0013521710061468184, 0.0013501240173354745, 0.0013820640015183017, 0.001341721013886854, 0.0013518539926735684, 0.0013413450069492683, 0.0013425600045593455, 0.0013498290063580498, 0.0013548949937103316, 0.0013445409858832136, 0.0013653600035468116, 0.0013481409841915593, 0.0013466759992297739, 0.0013456729939207435, 0.0013573399919550866, 0.0013471939892042428, 0.0013481020141625777, 0.0013538929779315367, 0.0013448649988276884, 0.001341488998150453, 0.0013508069969248027, 0.0013482040085364133, 0.0013459220062941313, 0.0013473819999489933, 0.001355561995296739, 0.0013411569962045178, 0.0013527470000553876, 0.0013410349929472432, 0.001344633987173438, 0.0013525510003091767, 0.001341807990684174, 0.0013473210128722712, 0.0013447270030155778, 0.0013319639983819798, 0.001344164993497543, 0.0013414929853752255, 0.001354811989585869, 0.0013531779986806214, 0.001349245008896105, 0.0013764760224148631, 0.0013733789965044707, 0.0013732009974773973, 0.0013758430141024292, 0.001346332996035926, 0.0013459779875120148];[0.0011149269994348288, 0.001024155004415661, 0.0010204860009253025, 0.0010218959941994399, 0.0010301630100002512, 0.0010221869888482615, 0.001016747992252931, 0.0010489660053281114, 0.0010251750063616782, 0.0010228800092590973, 0.0010492200090084225, 0.001370767000480555, 0.0010128520079888403, 0.0010553229949437082, 0.0010214970097877085, 0.0010148200090043247, 0.001016082998830825, 0.0010348159994464368, 0.0010194240021519363, 0.0010190710017923266, 0.001025885998387821, 0.001019668998196721, 0.0013488590047927573, 0.001012633991194889, 0.001028504004352726, 0.0010171640024054796, 0.0010120329970959574, 0.0010362830071244389, 0.0011475770006654784, 0.0010113910102518275, 0.0010141999955521896, 0.0010142679966520518, 0.0010187939915340394, 0.0013464479998219758, 0.0010270710045006126, 0.001014064997434616, 0.0010120039951289073, 0.0010321169975213706, 0.001014752997434698, 0.001017981005134061, 0.0010176329960813746, 0.0010305239993613213, 0.0010152299946639687, 0.0010139569931197912, 0.0013655099901370704, 0.0010151320020668209, 0.0010141480015590787, 0.0010134479962289333, 0.001029412989737466, 0.0010232200002064928];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0014764659863431007;0.001011453990940936;;;0.6850506549399741;;;[0.001497884004493244, 0.0014843839890090749, 0.001483444997575134, 0.0014901950053172186, 0.0014812570007052273, 0.0014836240152362734, 0.001478402002248913, 0.0014853010070510209, 0.0014900300011504441, 0.0014860289957141504, 0.0014868810103507712, 0.0014862719981465489, 0.0014821520016994327, 0.0014791499997954816, 0.0014837140188319609, 0.001493682008003816, 0.0014824570098426193, 0.0014826289989287034, 0.0015062010061228648, 0.0014885180135024711, 0.0014836939953966066, 0.0014902870025252923, 0.0015129239909583703, 0.0014826130063738674, 0.0014785849925829098, 0.0014873679901938885, 0.0014892510080244392, 0.0014973910001572222, 0.0014826809929218143, 0.001487221015850082, 0.0015117879956960678, 0.0014854049950372428, 0.001481573999626562, 0.0014845400000922382, 0.001506337008322589, 0.0014822380035184324, 0.0014846889971522614, 0.0014851870073471218, 0.001481611019698903, 0.0014824630052316934, 0.0014764659863431007, 0.0014862279931548983, 0.0015057799901114777, 0.0014826289843767881, 0.0014822569937678054, 0.001488474998041056, 0.0015065209881868213, 0.001484104010160081, 0.001482463994761929, 0.0014877099893055856];[0.0014677129947813228, 0.0010157110082218423, 0.0010173979972023517, 0.0010380429885117337, 0.001011453990940936, 0.0010432989947730675, 0.0010359239968238398, 0.0010364299960201606, 0.0010431109985802323, 0.0010249740007566288, 0.0010407270019641146, 0.0013718539994442835, 0.0010307679913239554, 0.001029150007525459, 0.001037570007611066, 0.0010332289966754615, 0.0010376499994890764, 0.0010283220035489649, 0.0010564239928498864, 0.0010380370076745749, 0.0010398450103821233, 0.0010302959999535233, 0.0013810670061502606, 0.0010295980027876794, 0.001030411003739573, 0.0010252330102957785, 0.001032243002555333, 0.0010323560127289966, 0.001033145992550999, 0.001041655006702058, 0.0010280700080329552, 0.0010301120055373758, 0.0010270060010952875, 0.0013676870003109798, 0.0010238559916615486, 0.0010286830074619502, 0.0010227950115222484, 0.0010209639876848087, 0.0010335479892091826, 0.0010380870080552995, 0.0010321879963157699, 0.0010300900030415505, 0.0010311199876014143, 0.0010334479884477332, 0.00136431900318712, 0.001016206995700486, 0.0010180829995078966, 0.001023269011056982, 0.0010177390067838132, 0.0010276170069118962];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.0017727160011418164;0.0009532200056128204;;;0.5377172683040295;;;[0.001789086003554985, 0.0017861509986687452, 0.001784377993317321, 0.0017875720077427104, 0.0017899439844768494, 0.0017816460022004321, 0.0017762589995982125, 0.0017757870082277805, 0.0017785210075089708, 0.001788047986337915, 0.0017727160011418164, 0.0017777879984350875, 0.001794711992261, 0.001785966000170447, 0.0017829970020102337, 0.0017739860049914569, 0.0017776269960450009, 0.0017780780035536736, 0.001783259998774156, 0.0017848830029834062, 0.0017797689943108708, 0.0017797969921957701, 0.0017875839985208586, 0.0017888790025608614, 0.0017776930035324767, 0.00179132200719323, 0.0017810870049288496, 0.001778537014615722, 0.001776634991983883, 0.0017819990025600418, 0.0017876810015877709, 0.0017806539981393144, 0.0017852940072771162, 0.001775860000634566, 0.0017762649949872866, 0.0017823559901444241, 0.001775431985151954, 0.0017779030022211373, 0.0017793500010157004, 0.0017772310093278065, 0.001778545993147418, 0.0017786270036594942, 0.0017863059911178425, 0.0018027790065389127, 0.0017804460076149553, 0.0017796470056055114, 0.0017811169964261353, 0.0017771000129869208, 0.0017785100062610582, 0.0017778600013116375];[0.0010116319899680093, 0.000976116003585048, 0.0009764529968379065, 0.0010147220018552616, 0.0009791369957383722, 0.00098868299392052, 0.0009694279870018363, 0.0009781039989320561, 0.0009725150011945516, 0.0009797550010262057, 0.0009787959861569107, 0.0009721009992063046, 0.0009787889866856858, 0.0009751479956321418, 0.0009785260044736788, 0.0009664910030551255, 0.0009616280003683642, 0.0009602520003682002, 0.0009553629934089258, 0.0009766470029717311, 0.0009724049887154251, 0.0009600269986549392, 0.0009768709860509261, 0.0010095449979417026, 0.0009713129984447733, 0.0009717499924590811, 0.000962701000389643, 0.0009541570034343749, 0.0009578890021657571, 0.0009699340007500723, 0.0009690570004750043, 0.0009905319893732667, 0.0009781160042621195, 0.0009716679924167693, 0.0009726229909574613, 0.0009668769926065579, 0.0009659310017013922, 0.0009614860027795658, 0.0009637129987822846, 0.0009581580088706687, 0.0009532200056128204, 0.0009586200030753389, 0.000958641991019249, 0.0009801519918255508, 0.0009670580038800836, 0.0009574340074323118, 0.0009674780012574047, 0.0009607920073904097, 0.0009560809994582087, 0.0009680149960331619];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.000603693988523446;0.0009967170044546947;;;1.651030196428707;;;[0.0006423570011975244, 0.0006215590110514313, 0.0006262579991016537, 0.0006115509895607829, 0.0006138649914646521, 0.000610588991548866, 0.0006140659970697016, 0.0006070300150895491, 0.0006060479790903628, 0.0006082350009819493, 0.0006098149897297844, 0.000610963994404301, 0.0006074190023355186, 0.0006081489846110344, 0.0006093839911045507, 0.000608194008236751, 0.000609874987276271, 0.0006149910041131079, 0.0006096280121710151, 0.000603693988523446, 0.0006076080026105046, 0.0006105439970269799, 0.0006116680015111342, 0.0006109679961809888, 0.0006096949946368113, 0.0006081260071368888, 0.00060716898587998, 0.0006106679938966408, 0.000610981005593203, 0.0006068589864298701, 0.0006088380177970976, 0.0006110619870014489, 0.0006083100015530363, 0.0006212519947439432, 0.0006090300012147054, 0.0006058160070097074, 0.0006062680040486157, 0.0006069709925213829, 0.000622134015429765, 0.0006091450050007552, 0.0006088810041546822, 0.0006073620024835691, 0.0006096319993957877, 0.0006099849997553974, 0.0006063019827706739, 0.000608476999332197, 0.0006125530053395778, 0.0006079610029701144, 0.0006101740145822987, 0.0006072980031603947];[0.0010515689937165007, 0.001015854999423027, 0.0010277139954268932, 0.001031337000313215, 0.0010411149996798486, 0.0010344189940951765, 0.0010162989929085597, 0.001424296002369374, 0.0010191750043304637, 0.0010407869995106012, 0.0010170949972234666, 0.001020206997054629, 0.001013194996630773, 0.0010223889985354617, 0.0010323989990865812, 0.0010064060043077916, 0.0010302750015398487, 0.0010146630083909258, 0.0010144019906874746, 0.0010203679994447157, 0.0010130369919352233, 0.0010108559945365414, 0.001014560999465175, 0.0010010020050685853, 0.0010168239969061688, 0.00101799399999436, 0.0010023470094893128, 0.0010106970003107563, 0.0010072069999296218, 0.0010165659914491698, 0.001005824000458233, 0.0010077519982587546, 0.001003764002234675, 0.0010071069991681725, 0.0010388030059402809, 0.001006869992124848, 0.0010066139948321506, 0.0010140610102098435, 0.0010013340070145205, 0.001037766007357277, 0.001011430998914875, 0.0010060049971798435, 0.0010097369959112257, 0.0010198829986620694, 0.0010349700023652986, 0.0010101910011144355, 0.0010136380005860701, 0.0009967170044546947, 0.0010090249998029321, 0.0010212950001005083];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.0010884970106417313;0.001051277999067679;;;0.9658069694172982;;;[0.00145376700675115, 0.0014508440071949735, 0.0014489659952232614, 0.001446860987925902, 0.0014503050042549148, 0.001447620990802534, 0.0014463170082308352, 0.0014384750102180988, 0.0014487019943771884, 0.0014476640208158642, 0.0014434710028581321, 0.0014476369979092851, 0.0014540120027959347, 0.0014500599936582148, 0.0014408179995371029, 0.001444624998839572, 0.001446502996259369, 0.0014460169768426567, 0.001443473986000754, 0.0014508860040223226, 0.0014429169823415577, 0.0014467360160779208, 0.0014474600029643625, 0.001456671001506038, 0.0020172929944237694, 0.0014541440032189712, 0.0014759920013602823, 0.0014723720087204129, 0.0014727740053785965, 0.0014745730150025338, 0.0014751350099686533, 0.0013060799974482507, 0.0010899619956035167, 0.00109001700184308, 0.0010884970106417313, 0.0010891339916270226, 0.001091195983462967, 0.0010960040090139955, 0.0010945260000880808, 0.0010887169919442385, 0.0010902889916906133, 0.0010919720225501806, 0.0010932549921562895, 0.0011076140071963891, 0.0010912269935943186, 0.0010885020019486547, 0.0010895649902522564, 0.0010940079955616966, 0.0010893389990087599, 0.0010920210042968392];[0.001092206992325373, 0.0010781829914776608, 0.0010772019886644557, 0.0010733439994510263, 0.001071102000423707, 0.0010678469989215955, 0.0010817500005941838, 0.0010659539984771982, 0.0010631129989633337, 0.0010743169987108558, 0.001060491005773656, 0.0010579890076769516, 0.001074131010682322, 0.001063572010025382, 0.0010609890014166012, 0.0010635420039761811, 0.0010768889915198088, 0.0016535360045963898, 0.0010543870012043044, 0.0010653719946276397, 0.0010592760081635788, 0.0010580149973975495, 0.001075220003258437, 0.0010620120010571554, 0.0010597930086078122, 0.0010553980100667104, 0.0014119690022198483, 0.0010636499937390909, 0.001057978006429039, 0.0010937109909718856, 0.0010586790012894198, 0.0010537520138313994, 0.001058017005561851, 0.0010607269941829145, 0.0010632140038069338, 0.0013916319876443595, 0.0010702020081225783, 0.0010549010039540008, 0.0010566230048425496, 0.0010708219924708828, 0.0010586699936538935, 0.0010629680036799982, 0.0010619779932312667, 0.0010704979940783232, 0.0013935430033598095, 0.0010564410040387884, 0.0010743239981820807, 0.001059305010130629, 0.0010581679962342605, 0.001051277999067679];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0007748200005153194;0.001301422991673462;;;1.679645583242441;;;[0.0008194169931812212, 0.0007955589971970767, 0.0007965080003486946, 0.0007797310099704191, 0.0007818769954610616, 0.0007770420052111149, 0.0007824429922038689, 0.0007848160166759044, 0.0007751739904051647, 0.0007790310046402737, 0.0007780279993312433, 0.0007802769978297874, 0.0007787509966874495, 0.0007833770068828017, 0.0007768909999867901, 0.0007795820129103959, 0.0007812029944034293, 0.0007809630042174831, 0.0007840480102458969, 0.0007748200005153194, 0.0007773820107104257, 0.0007799380109645426, 0.0007803219923516735, 0.0007768080104142427, 0.0007810759998392314, 0.0007753310055704787, 0.0007764439942548051, 0.0007778049912303686, 0.0007787109934724867, 0.0007772670069243759, 0.0007799890008755028, 0.0007763419998809695, 0.0007777019927743822, 0.0007791660027578473, 0.0007798430015100166, 0.0007762910099700093, 0.0007875769952079281, 0.0007773310062475502, 0.0007765500049572438, 0.000775317006628029, 0.0007797870057402179, 0.0007756679988233373, 0.0007831580005586147, 0.001303033990552649, 0.0007781320018693805, 0.0007749210053589195, 0.0007766439957777038, 0.0007779359875712544, 0.0007772039971314371, 0.0007803680055076256];[0.0014697469887323678, 0.0014307809906313196, 0.0014027860015630722, 0.001385221999953501, 0.0014035189960850403, 0.0014368069969350472, 0.0014449840091401711, 0.0013957490009488538, 0.0013880820042686537, 0.001301422991673462, 0.0014176849945215508, 0.0014079870015848428, 0.001398345993948169, 0.0013956379989394918, 0.0013970589934615418, 0.0014213889953680336, 0.0014375369937624782, 0.0013982140080770478, 0.0013950610009487718, 0.0014004280092194676, 0.0014185220061335713, 0.0014162559964461252, 0.0014036520005902275, 0.0014031610044185072, 0.0014194250106811523, 0.0014513180067297071, 0.0014034729974810034, 0.0013996649940963835, 0.0014078139938646927, 0.0014175029937177896, 0.0014265400095609948, 0.0014056959917070344, 0.001407265997841023, 0.0014111689961282536, 0.0014244810008676723, 0.0014084349968470633, 0.001408277006703429, 0.001411418998031877, 0.0014151700015645474, 0.0014306209923233837, 0.001414464000845328, 0.0014134200027910993, 0.0015081190067576244, 0.00143453900818713, 0.0014197939890436828, 0.001418626998201944, 0.0014360339991981164, 0.0014289099926827475, 0.0014222859899746254, 0.0014255209971452132];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.001139326996053569;0.0013444250071188435;;;1.1800168097268813;;;[0.0011649700172711164, 0.001149465999333188, 0.0011456369975348935, 0.0011434460029704496, 0.0011443940020399168, 0.001145668007666245, 0.0011456329957582057, 0.0011463700066087767, 0.001144227004260756, 0.0011496630031615496, 0.0011458559893071651, 0.001144726003985852, 0.0011481990077299997, 0.0011615249968599528, 0.0011397759953979403, 0.0011501059925649315, 0.0011412290041334927, 0.0011432609899202362, 0.001145852991612628, 0.0011449690064182505, 0.00114600699453149, 0.0011444889969425276, 0.0011438110086601228, 0.0011443399998825043, 0.0011456979991635308, 0.0011465740099083632, 0.0011423620017012581, 0.001144515015766956, 0.0011443659896031022, 0.0011435140040703118, 0.0011483029957162216, 0.0011396499903639778, 0.00114210500032641, 0.0011461529938969761, 0.0011445489944890141, 0.001139326996053569, 0.0011453259940026328, 0.001142778986832127, 0.0011537469981703907, 0.0011430250015109777, 0.0011514329962665215, 0.001145163012552075, 0.001142459994298406, 0.0011428850120864809, 0.0011459200031822547, 0.0011454000050434843, 0.0011501319968374446, 0.0011425519915064797, 0.001143577988841571, 0.0011445379932411015];[0.001473985001211986, 0.0014534239890053868, 0.0014469150046352297, 0.0014338860055431724, 0.0014706640067743137, 0.0014353799924720079, 0.0014619660069001839, 0.0014440630038734525, 0.0014456060016527772, 0.0014235970011213794, 0.0014379950007423759, 0.0013444250071188435, 0.001458394996006973, 0.0014365179958986118, 0.0014351540012285113, 0.0014391250006156042, 0.0014735470031155273, 0.0014376769977388903, 0.001434306992450729, 0.0014519010001095012, 0.0014460120000876486, 0.0014364509988809004, 0.0014342700014822185, 0.0014509580068988726, 0.0014442170067923144, 0.0014269439998315647, 0.0014338460023282096, 0.001462738000554964, 0.0014362880028784275, 0.001433817989891395, 0.001439856001525186, 0.001453946009860374, 0.001430675998562947, 0.0014382950030267239, 0.0014362029905896634, 0.0014628209901275113, 0.001431069991667755, 0.001435856000171043, 0.0014308929967228323, 0.0014528300089295954, 0.0014364199887495488, 0.0014336919994093478, 0.0014327870012493804, 0.0014512350026052445, 0.001365938995149918, 0.0014328840043162927, 0.0014367179974215105, 0.0014473320043180138, 0.0014343669899972156, 0.0014234359987312928];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0009069200023077428;0.001026675003231503;;;1.1320458261136952;;;[0.0009549770038574934, 0.0009314399940194562, 0.000927740999031812, 0.0009121850016526878, 0.0009115690045291558, 0.000913531010155566, 0.0009104319906327873, 0.0009111529943766072, 0.000911924013053067, 0.0009123530180659145, 0.0009103619959205389, 0.0009107309888349846, 0.0009117450099438429, 0.000910647984710522, 0.0009077019931282848, 0.0009216460166499019, 0.0009099109884118661, 0.0009150480182142928, 0.0009115430002566427, 0.0009166990057565272, 0.0009191560093313456, 0.0009170730045298114, 0.000920387014048174, 0.0009170680132228881, 0.0009159140172414482, 0.0009220100182574242, 0.0009180370107060298, 0.0009161289926851168, 0.0009119390015257522, 0.0009093959961319342, 0.0009138349996646866, 0.0009177669999189675, 0.0009181409986922517, 0.0009215290046995506, 0.0009195919992635027, 0.0009202669898513705, 0.000918799007195048, 0.0009199659980367869, 0.0009156820015050471, 0.0009178140026051551, 0.001471372990636155, 0.0009213489975081757, 0.0009180220076814294, 0.0009233970049535856, 0.0009186589886667207, 0.0009156540036201477, 0.0009106320067076012, 0.0009069200023077428, 0.000911619994440116, 0.0009127039957093075];[0.001069720005034469, 0.001046957986545749, 0.0010537190100876614, 0.0010442680068081245, 0.0010412650008220226, 0.001041637995513156, 0.0010298190027242526, 0.0010435910080559552, 0.0010615589999360964, 0.0010353510006098077, 0.0010392770054750144, 0.0010528350103413686, 0.0010488050029380247, 0.001038079004501924, 0.0010448700049892068, 0.001045172000885941, 0.0010610970057314262, 0.0010397680016467348, 0.0010381409956607968, 0.0010427030065329745, 0.0010415919969091192, 0.0010619129898259416, 0.0010330119985155761, 0.0010334309918107465, 0.0010327039926778525, 0.0010532269952818751, 0.0010367259965278208, 0.0010333220125176013, 0.0010348670039093122, 0.0010347700008424, 0.0010430809925310314, 0.0010430359980091453, 0.001050915991072543, 0.001030393992550671, 0.0010534789907978848, 0.0010371060052420944, 0.001032486994517967, 0.0010391560062998906, 0.0010485889943083748, 0.0010577499924693257, 0.0010462549980729818, 0.001026675003231503, 0.0010519350034883246, 0.0010442900093039498, 0.0010537390044191852, 0.0010343120084144175, 0.0010585890122456476, 0.0010296939872205257, 0.0010328580101486295, 0.0010443840001244098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.000929914996959269;0.0011617159907473251;;;1.2492711640806122;;;[0.0009812179923756048, 0.0009611829882487655, 0.0009531899850117043, 0.0009458040003664792, 0.000932791008381173, 0.000935236006625928, 0.0009362100099679083, 0.0009393890068167821, 0.0009335719951195642, 0.0009443099988857284, 0.0009334150090580806, 0.0009342319972347468, 0.0009384419972775504, 0.0009399050031788647, 0.0009403789881616831, 0.0009411260107299313, 0.0009404230077052489, 0.0009566420048940927, 0.0009566119988448918, 0.0009439119894523174, 0.0009442139999009669, 0.0009436919935978949, 0.0009440779977012426, 0.0009468670032219961, 0.0009394609805895016, 0.0009389479964738712, 0.0009448009950574487, 0.0009350260079372674, 0.0009404979937244207, 0.0009368289902340621, 0.0009588939865352586, 0.0009438159904675558, 0.0009406530007254332, 0.000941873004194349, 0.0009383080032421276, 0.000929914996959269, 0.0009351600019726902, 0.0009376940142828971, 0.0009418949921382591, 0.0009359419927932322, 0.0009331379987997934, 0.0015329600137192756, 0.0009373860084451735, 0.0009350769832963124, 0.0009332629997516051, 0.0009364630095660686, 0.000938450000830926, 0.0009342919947812334, 0.0009456770058022812, 0.0009352950000902638];[0.0011938029929297045, 0.0011914880014955997, 0.0011854780022986233, 0.001185020009870641, 0.0011774699960369617, 0.0011734629952115938, 0.0011846069974126294, 0.001171065989183262, 0.0011792659934144467, 0.0011642970057437196, 0.0011902610131073743, 0.001197259989567101, 0.0011903709964826703, 0.001164367000455968, 0.0011733900028048083, 0.0011814269964816049, 0.0011795409955084324, 0.0011878910008817911, 0.0011722540075425059, 0.0011733810097211972, 0.0011926180013688281, 0.001185065004392527, 0.0011630719964159653, 0.0011641279998002574, 0.001166599991847761, 0.0011630689987214282, 0.0011742460046662018, 0.0011798599880421534, 0.0011800240026786923, 0.0011752680002246052, 0.0011701249895850196, 0.0011625180050032213, 0.0011746679956559092, 0.0011769080010708421, 0.001162982007372193, 0.0011901649995706975, 0.0011838509963126853, 0.0011854950134875253, 0.0011710910039255396, 0.00116604300274048, 0.0011673219996737316, 0.0011749639961635694, 0.0011682400072459131, 0.0011873390030814335, 0.001194894008222036, 0.0011921999976038933, 0.0011681789910653606, 0.0011617159907473251, 0.0011622859892668203, 0.0011679320014081895];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0007938229973660782;0.001134275007643737;;;1.4288764767552538;;;[0.0008392080198973417, 0.0008326410024892539, 0.0008132049988489598, 0.0008009189914446324, 0.0008213619876187295, 0.0008016630017664284, 0.0007976930064614862, 0.0007945269899209961, 0.0008001899986993521, 0.0007982359966263175, 0.0007994799962034449, 0.0007986709970282391, 0.0007986699929460883, 0.0007946610130602494, 0.0008013390033738688, 0.0007976820052135736, 0.0007956579938763753, 0.0008004809933481738, 0.0007967939891386777, 0.0007942900119815022, 0.0007968419959070161, 0.0007963470125105232, 0.0007998159999260679, 0.0008079870021902025, 0.0007938229973660782, 0.00079564300540369, 0.0007994240004336461, 0.0007964469987200573, 0.0008009059965843335, 0.0007987179997144267, 0.0007967199926497415, 0.0008084339933702722, 0.0008018380030989647, 0.0007993999897735193, 0.0008045169961405918, 0.0007981000089785084, 0.00079414299398195, 0.0007950579893076792, 0.0007977049972396344, 0.0007971840095706284, 0.0007966079865582287, 0.0007981840026332065, 0.0007962109957588837, 0.001354319989331998, 0.0007986060081748292, 0.0008128429908538237, 0.0007979319780133665, 0.0007979849760886282, 0.0007951389998197556, 0.0007952079904498532];[0.0011967710015596822, 0.0011685729987220839, 0.001175812998553738, 0.0011655579874059185, 0.0011742589995265007, 0.0011736309970729053, 0.001160684012575075, 0.001167839000117965, 0.0011576149991014972, 0.0011479130043881014, 0.0011468029988463968, 0.0011497600062284619, 0.0011434810003265738, 0.0011496630031615496, 0.001147360002505593, 0.0011564309970708564, 0.0011593270028242841, 0.0015171740087680519, 0.0011623140017036349, 0.001160448999144137, 0.0011496140068629757, 0.0011421409872127697, 0.001138263993198052, 0.0011456540087237954, 0.0011368050036253408, 0.0011430349986767396, 0.0014860060036880895, 0.0011415390035836026, 0.0011367759871063754, 0.001139660002081655, 0.001148565992480144, 0.0011578949925024062, 0.0011581709986785427, 0.0011371260043233633, 0.0011396359914215282, 0.0014846700069028884, 0.001139701998909004, 0.0011346639948897064, 0.001134275007643737, 0.001138110994361341, 0.001139287996920757, 0.001143924004281871, 0.0011523260036483407, 0.0011501400003908202, 0.0014993719960330054, 0.0011531799973454326, 0.0011481719993753359, 0.001134723992436193, 0.001136395992944017, 0.001135248996433802];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0008532150095561519;0.0010680440027499571;;;1.251787639443381;;;[0.0008940989937400445, 0.000878553997608833, 0.0008695930009707808, 0.0008640269952593371, 0.000858375002280809, 0.0008618129941169173, 0.0008581629954278469, 0.0008564530144212767, 0.0008619520085630938, 0.0008578879933338612, 0.0008750070119276643, 0.0008603110036347061, 0.0008606730116298422, 0.0008627020142739639, 0.0008570969948777929, 0.0008579220011597499, 0.0008572849910706282, 0.0008571220096200705, 0.0008577470143791288, 0.000869769006385468, 0.0008571329963160679, 0.0008575880056014284, 0.0008578800043324009, 0.0008578679844504222, 0.0008740479970583692, 0.0008607630152255297, 0.0008613050013082102, 0.0008624990005046129, 0.0008573189988965169, 0.0008586320036556572, 0.0008610799995949492, 0.0008691379916854203, 0.0008634490077383816, 0.0008647649956401438, 0.0008603590104030445, 0.0008637360006105155, 0.0008699199970578775, 0.0008598850108683109, 0.0008641029853606597, 0.0008559599955333397, 0.0008599440043326467, 0.0008579419954912737, 0.0008623790054116398, 0.0008619700092822313, 0.0008586089970776811, 0.0014044410054339096, 0.0008730150002520531, 0.0008532150095561519, 0.0008622919995104894, 0.0008562720031477511];[0.001122832007240504, 0.0011029080051230267, 0.0010978000063914806, 0.0010833610140252858, 0.0010858030000235885, 0.0011034909985028207, 0.0011099989933427423, 0.0011014339979737997, 0.0011110289924545214, 0.0010825889912666753, 0.0010923630034085363, 0.001082302987924777, 0.0010789270017994568, 0.001074938991223462, 0.0010859359899768606, 0.0010832459956873208, 0.0010822420008480549, 0.0017261309985769913, 0.0010782500030472875, 0.0011004979896824807, 0.0010858520108740777, 0.0010952309967251495, 0.0010848109959624708, 0.001087238997570239, 0.0010712829971453175, 0.0010752349917311221, 0.0014213579997885972, 0.0010698230034904554, 0.0010680440027499571, 0.0010705650056479499, 0.0010694269876694307, 0.0010746560001280159, 0.0010687489993870258, 0.0010811120009748265, 0.0010841499897651374, 0.0014272870030254126, 0.0010831179970409721, 0.001080133006325923, 0.001074498999514617, 0.0010689549962989986, 0.0010682849970180541, 0.0010712930088629946, 0.0010687899921322241, 0.0010786530037876219, 0.001412045006873086, 0.0010684759909054264, 0.0010687720059650019, 0.0010818120063049719, 0.0010865530057344586, 0.0010855319997062907];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0009318689990323037;0.0011639950098469853;;;1.2490972562192026;;;[0.0009752929909154773, 0.000957172000198625, 0.0009498290019109845, 0.0009385390003444627, 0.0009427290060557425, 0.0009387250029249117, 0.0009409430058440194, 0.0009414139931323007, 0.0009397780086146668, 0.0009424190066056326, 0.0009591830021236092, 0.0009507249924354255, 0.0009460850124014542, 0.0009400970011483878, 0.000943919993005693, 0.0009452740050619468, 0.0009459199936827645, 0.0009397490066476166, 0.0009441660076845437, 0.0009455510007683188, 0.0009422490111319348, 0.0009439679997740313, 0.0009448259952478111, 0.0009423790033906698, 0.000951676003751345, 0.0009411830105818808, 0.0009405440068803728, 0.0009363379940623417, 0.0009470810182392597, 0.0009445569885428995, 0.0009396350069437176, 0.0009407379984622821, 0.0009551390103297308, 0.0009425879979971796, 0.0009431230137124658, 0.0009493789839325473, 0.0009427539916941896, 0.0009470029908698052, 0.000947044012718834, 0.00094175199046731, 0.0009421839931746945, 0.0009411240025656298, 0.0009318689990323037, 0.000942188999033533, 0.0009558239980833605, 0.0009424329909961671, 0.0009416940010851249, 0.0009462520101806149, 0.0009389120095875114, 0.0009454969986109063];[0.001239375997101888, 0.0012066250055795535, 0.0011874369956785813, 0.0011848869908135384, 0.0011902710102731362, 0.0011927070008823648, 0.0011830790026579052, 0.0011971319909207523, 0.0011866730055771768, 0.0011897009972017258, 0.0011664940102491528, 0.0011809839925263077, 0.001182993990369141, 0.0011813800083473325, 0.0011817119957413524, 0.001190769995446317, 0.0012014350068056956, 0.001201093997224234, 0.0011912249901797622, 0.00117226000293158, 0.0011711289989762008, 0.0011815119942184538, 0.0011867870052810758, 0.0011702920019160956, 0.0011815509933512658, 0.0011882379913004115, 0.001191774004837498, 0.0011723600036930293, 0.0011735340085579082, 0.001178894002805464, 0.0011639950098469853, 0.0011703600030159578, 0.0011810220021288842, 0.0011763530055759475, 0.0011782180081354454, 0.0011788569972850382, 0.0011850570008391514, 0.0011709399987012148, 0.00116536499990616, 0.0011684990022331476, 0.0011704089993145317, 0.0011833909957204014, 0.0011890859896084294, 0.0011812479933723807, 0.0011722769995685667, 0.0011714540014509112, 0.0011667979997582734, 0.001171740994323045, 0.0011702749907271937, 0.0011830439907498658];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0015526940114796162;0.0016705869929865003;;;1.0759280197097816;;;[0.002222285998868756, 0.002213873987784609, 0.0022125069954199716, 0.002209281999967061, 0.002211242011981085, 0.002212433988461271, 0.002239613007986918, 0.0022240569960558787, 0.002211302999057807, 0.002212368999607861, 0.002211501996498555, 0.0022098570043453947, 0.0018849420157494023, 0.001880209005321376, 0.0018743669788818806, 0.001901947005535476, 0.001878654002211988, 0.0018775760108837858, 0.0018787529988912866, 0.001889003993710503, 0.0018793079943861812, 0.0018759630038402975, 0.0018813100032275543, 0.0016500380006618798, 0.0016483350045746192, 0.0016511390131199732, 0.0016492800059495494, 0.0016479009937029332, 0.0016533419984625652, 0.0016440320032415912, 0.0016707579925423488, 0.0016426779911853373, 0.0016455400036647916, 0.0016720810090191662, 0.0016469620022689924, 0.001569863990880549, 0.001599511000677012, 0.001569382002344355, 0.0015704010002082214, 0.0015816700033610687, 0.0015690830041421577, 0.0020633530075429007, 0.0015978749870555475, 0.001568499006680213, 0.0015734920016257092, 0.0015974630077835172, 0.0015759490052005276, 0.001558345989906229, 0.0015834229852771387, 0.0015526940114796162];[0.0018313950131414458, 0.0018025939934886992, 0.0018022750009549782, 0.0016988229908747599, 0.001797117991372943, 0.0018062540038954467, 0.001790295005775988, 0.0017790530109778047, 0.0017899770027725026, 0.0017956069932552055, 0.0017909309972310439, 0.0017974600050365552, 0.0017876240017358214, 0.0017930540052475408, 0.001809066001442261, 0.0017996560054598376, 0.0017925449938047677, 0.0017976779927266762, 0.001795725998817943, 0.001791479007806629, 0.0017937090015038848, 0.001790072987205349, 0.001774304997525178, 0.001778554986231029, 0.0016705869929865003, 0.0017998029943555593, 0.0017952929920284078, 0.0017725560028338805, 0.0017799400084186345, 0.001805339998099953, 0.0018023300071945414, 0.0017938350065378472, 0.0017923539999173954, 0.0017759809998096898, 0.0017865810077637434, 0.0017914140044013038, 0.0017905540007632226, 0.0017765079974196851, 0.0017749779945006594, 0.0017720029863994569, 0.0017854759935289621, 0.001800230995286256, 0.0017995020025409758, 0.0017949659959413111, 0.0018092139944201335, 0.0017804580129450187, 0.0017749549879226834, 0.001782373001333326, 0.0017809470009524375, 0.0017778409965103492];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.000679118005791679;0.0011596980039030313;;;1.707653153079218;;;[0.000736044006771408, 0.0007000780024100095, 0.0006981540063861758, 0.0006834039959358051, 0.0006905740156071261, 0.00069754000287503, 0.0006999049946898594, 0.0006907899951329455, 0.0006959159800317138, 0.0006837919936515391, 0.0006840580026619136, 0.0006851660000393167, 0.0006901519955135882, 0.0006921820022398606, 0.0007023700163699687, 0.000697801006026566, 0.0006858349806861952, 0.000679118005791679, 0.0006823589792475104, 0.0006852799997432157, 0.0006801319832447916, 0.0006877270061522722, 0.0007015570008661598, 0.0006966450018808246, 0.0006916650017956272, 0.0006900669977767393, 0.0006876410043332726, 0.0006802399875596166, 0.0006822010036557913, 0.0007517890044255182, 0.0007143630209611729, 0.0006959599850233644, 0.0007310710061574355, 0.0006802720163250342, 0.0006818219990236685, 0.00068408198421821, 0.0006878620042698458, 0.0006935540004633367, 0.0009095619898289442, 0.0009073139954125509, 0.0009063530160347, 0.0014649229997303337, 0.0009122180053964257, 0.000911451003048569, 0.0009062360040843487, 0.0009193140140268952, 0.0009283260005759075, 0.0009285990090575069, 0.0009336069924756885, 0.0009380330011481419];[0.001206593995448202, 0.0011702820047503337, 0.0011783180088968948, 0.0011610929941525683, 0.001168260001577437, 0.0011691380059346557, 0.001172061005490832, 0.0011816400074167177, 0.0011902950063813478, 0.0011816580081358552, 0.0011659529991447926, 0.001175623998278752, 0.0011736820015357807, 0.0011832780000986531, 0.0011819299979833886, 0.001185954999527894, 0.0011929470056202263, 0.0011761269997805357, 0.0011743350041797385, 0.0011701559997163713, 0.0011936329974560067, 0.0011673510016407818, 0.0012316890060901642, 0.0011996219982393086, 0.0011649739899439737, 0.0011655359994620085, 0.0011707679950632155, 0.001171424999483861, 0.0011794279998866841, 0.0011692249972838908, 0.0011649039952317253, 0.0011613610113272443, 0.0011657239956548437, 0.0011616830015555024, 0.0011877780052600428, 0.0011852190073113889, 0.0011829900031443685, 0.0011596980039030313, 0.0011656980059342459, 0.001160361003712751, 0.0011761959904106334, 0.0011761999921873212, 0.0011695049906847998, 0.0011648529907688498, 0.0011785399983637035, 0.0011686840007314458, 0.0011721799965016544, 0.0011793089943239465, 0.0011636039998847991, 0.0011770860000979155];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0014458130026469007;0.0012292030005482957;;;0.8501811771632642;;;[0.0014594139938708395, 0.0014567540056305006, 0.0014548409963026643, 0.0014523460122290999, 0.0014559609990101308, 0.0014539639960275963, 0.0014538550021825358, 0.0014543449942721054, 0.0014535989903379232, 0.001450914001907222, 0.0014458130026469007, 0.0014518390089506283, 0.0014536039961967617, 0.0014524710131809115, 0.0014520590048050508, 0.0014536149828927591, 0.0014555400121025741, 0.0014503169804811478, 0.0014662559988209978, 0.0014561310090357438, 0.001481949002481997, 0.001484039006754756, 0.0014554280060110614, 0.001455812991480343, 0.0014589750062441453, 0.001452428987249732, 0.0014575310051441193, 0.0014545480080414563, 0.0014517209929181263, 0.0014527970051858574, 0.0014527810126310214, 0.0014504809951176867, 0.00145410600816831, 0.001454919998650439, 0.0014513740024995059, 0.0014644339971709996, 0.0014554529916495085, 0.0014695909922011197, 0.0014545399899361655, 0.001997466999455355, 0.0014654120022896677, 0.0014544169971486554, 0.0014790700079174712, 0.001480549995903857, 0.0014583029987988994, 0.001452355005312711, 0.001453030010452494, 0.0014522480050800368, 0.001458576982258819, 0.0014523540012305602];[0.00126356900727842, 0.0012582350027514622, 0.0012430939968908206, 0.0012513200053945184, 0.0012403549917507917, 0.0012436669931048527, 0.001237429998582229, 0.0012445859902072698, 0.0012334729981375858, 0.0012364600115688518, 0.001231033995281905, 0.0012341069959802553, 0.0012353420024737716, 0.001236490992596373, 0.0012297710054554045, 0.0012338189990259707, 0.0012370530021144077, 0.001238547993125394, 0.0012318410008447245, 0.0012300800008233637, 0.0012309409939916804, 0.0012360270047793165, 0.0012319170054979622, 0.0012317850050749257, 0.0012336479994701222, 0.001230099005624652, 0.0012453499948605895, 0.001231549002113752, 0.0012439270067261532, 0.0012322500115260482, 0.0012415679957484826, 0.0012331729958532378, 0.0012395730009302497, 0.0012296700006118044, 0.0012450849899323657, 0.0012373079953249544, 0.0012363560090307146, 0.0012324730050750077, 0.0012300899979891255, 0.0012317079963395372, 0.001230042995302938, 0.0012292030005482957, 0.0012368799943942577, 0.001233448987477459, 0.0012356770021142438, 0.0012292770115891472, 0.0012353459896985441, 0.0012359819957055151, 0.0012365209986455739, 0.0012329739984124899];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.001439577987184748;0.0012070590018993244;;;0.8384811470060473;;;[0.0014454850024776533, 0.0014419689978240058, 0.0014430449955398217, 0.0014633739920100197, 0.0014493030030280352, 0.0014474619965767488, 0.0014466540014836937, 0.001465250999899581, 0.0014575809909729287, 0.0014515539805870503, 0.0014450700109591708, 0.0014432489988394082, 0.0014456769858952612, 0.0014455900090979412, 0.0014447499852394685, 0.0014452099858317524, 0.0014516799856210127, 0.0014460000093095005, 0.0014483089908026159, 0.0014673159894300625, 0.0014508669992210343, 0.001444886001991108, 0.00144175898458343, 0.0014416479971259832, 0.001439577987184748, 0.0014428499998757616, 0.0014409489958779886, 0.0014412510063266382, 0.001452163007343188, 0.001443829998606816, 0.0014436199999181554, 0.001442676002625376, 0.0014430159935727715, 0.0014464329869952053, 0.001447018003091216, 0.0014470110036199912, 0.0014464859996223822, 0.0014665509952465072, 0.0014708250091644004, 0.0014464869891526178, 0.0014481260150205344, 0.0014446070126723498, 0.0014426840061787516, 0.0014435839984798804, 0.001442291002604179, 0.0014442259998759255, 0.0014462140097748488, 0.0014425689878407866, 0.0014403629902517423, 0.0014431399904424325];[0.0012161499907961115, 0.001222981998580508, 0.001223350001964718, 0.00121802999638021, 0.0012270619918126613, 0.0012070590018993244, 0.0012390140036586672, 0.0012165749940322712, 0.0012203630030853674, 0.0012105469941161573, 0.0012232500012032688, 0.0012112629920011386, 0.001220566002302803, 0.0012096879945602268, 0.0012156130105722696, 0.001212446004501544, 0.001211626993608661, 0.001212725997902453, 0.0012111809919588268, 0.00121687600039877, 0.0012087510112905875, 0.0012110429961467162, 0.0012108440132578835, 0.0012246719998074695, 0.001210353002534248, 0.0012199869961477816, 0.001216984004713595, 0.0012293440086068586, 0.0012108790106140077, 0.0012102879991289228, 0.0012117980077164248, 0.0012132159899920225, 0.0012100780004402623, 0.001209189009387046, 0.0012179740006104112, 0.001214818999869749, 0.0012113799893995747, 0.00121374599984847, 0.0012178270117146894, 0.0012128029920859262, 0.001209373993333429, 0.0012115709978388622, 0.001209536989335902, 0.001218185992911458, 0.0012140650069341063, 0.0012132129922974855, 0.0012457799894036725, 0.0012176169984741136, 0.0012129340029787272, 0.0012159550096839666];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0014312560088001192;0.001207649998832494;;;0.8437693825613467;;;[0.0014481490070465952, 0.0014335039886645973, 0.001441457003238611, 0.001441082000383176, 0.0014385109971044585, 0.001445072004571557, 0.0014420280058402568, 0.0014428519789362326, 0.0014399339852388948, 0.0014414010074688122, 0.0014438739890465513, 0.0014503929996863008, 0.0014428960130317137, 0.0014422570093302056, 0.0014696359867230058, 0.001454283992643468, 0.0014438669895753264, 0.0014425220142584294, 0.0014428369904635474, 0.0014435289922403172, 0.0014481020043604076, 0.0014444519765675068, 0.0014465539861703292, 0.0014439279912039638, 0.0014448000001721084, 0.0014312560088001192, 0.0014407859853236005, 0.0014454579941229895, 0.0014425600093090907, 0.0014401329826796427, 0.0014432710013352334, 0.0014408319984795526, 0.001438684994354844, 0.0014401639928109944, 0.0014414350007427856, 0.0014414740144275129, 0.001451809992431663, 0.001460104002035223, 0.0014517619856633246, 0.001443961009499617, 0.00144589101546444, 0.0014453969924943522, 0.0014440350059885532, 0.0014404349931282923, 0.001441780012100935, 0.0014461319951806217, 0.0014448099973378703, 0.0014447959983954206, 0.0014433160104090348, 0.0014533810026478022];[0.0012204560043755919, 0.0012291970051592216, 0.0012215969909448177, 0.0012207059917273, 0.0012154170108260587, 0.0012109960080124438, 0.001220573001774028, 0.0012187190004624426, 0.0012119010061724111, 0.0012141269980929792, 0.0012149609974585474, 0.0012167840031906962, 0.0012162070051999763, 0.0012141750048613176, 0.0012266059929970652, 0.0012116680009057745, 0.0012195809977129102, 0.001211116003105417, 0.0012104119959985837, 0.0012147759989602491, 0.001207649998832494, 0.0012121890031266958, 0.001209590001963079, 0.0012100489984732121, 0.001216079996083863, 0.001209851005114615, 0.0012107020011171699, 0.0012087650102330372, 0.001208418994792737, 0.0012202229991089553, 0.0012101100001018494, 0.0012114650016883388, 0.0012097950093448162, 0.0012120100000174716, 0.0012142289924668148, 0.0012154540017945692, 0.0012101260072086006, 0.0012102110049454495, 0.0012134110002079979, 0.0012145930086262524, 0.0012112340045860037, 0.0012119449966121465, 0.0012202719954075292, 0.0012113060074625537, 0.001220981008373201, 0.0012099719897378236, 0.0012154690048191696, 0.0012125120119890198, 0.001233056013006717, 0.0012103310000384226];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.00143526001193095;0.0012102159962523729;;;0.8432033124257321;;;[0.0014529659965774044, 0.0014410440053325146, 0.0014452499890467152, 0.0014414960169233382, 0.0014439040096476674, 0.0014452850009547547, 0.0014462339895544574, 0.0014426709967665374, 0.001446130991098471, 0.0014457029901677743, 0.0014431919989874586, 0.001444844005163759, 0.0014428170106839389, 0.0014441169914789498, 0.0014461399987339973, 0.001443756016669795, 0.0014459290105151013, 0.0014451349998125806, 0.0014438910147873685, 0.001443604996893555, 0.0014469130110228434, 0.0014455080090556294, 0.0014437719946727157, 0.0014472289913101122, 0.001443847009795718, 0.0014434440090553835, 0.0014456369972322136, 0.0014447740104515105, 0.001445910005713813, 0.0014451530005317181, 0.0014467879955191165, 0.0014411970041692257, 0.0014461030077654868, 0.0014452830073423684, 0.0014474770141532645, 0.0014467909932136536, 0.0014424500113818794, 0.0014539530093315989, 0.0014454490155912936, 0.0014433070027735084, 0.001457734004361555, 0.00143526001193095, 0.0014542340068146586, 0.0014556880196323618, 0.0014413879835046828, 0.0014506599982269108, 0.0014434600016102195, 0.0014406469999812543, 0.0014433100150199607, 0.0014449159934883937];[0.001225807995069772, 0.0012187600077595562, 0.0012202190118841827, 0.00122387200826779, 0.0012128870002925396, 0.0012234689929755405, 0.001223339990247041, 0.0012301060050958768, 0.0012246600090293214, 0.0012194239970995113, 0.0012247489939909428, 0.0012232760054757819, 0.0012338200031081215, 0.0012192319991299883, 0.0012170629925094545, 0.0012143799976911396, 0.001224456005729735, 0.0012145079963374883, 0.0012150319962529466, 0.0012204879894852638, 0.00121528199815657, 0.0012147620000177994, 0.0012162519997218624, 0.0012269750004634261, 0.0012134470016462728, 0.0012195169983897358, 0.0012165539956185967, 0.0012295360065763816, 0.001218050005263649, 0.0012179910117993131, 0.0012189789995318279, 0.0012170010013505816, 0.001215077005326748, 0.001214278003317304, 0.001224912004545331, 0.0012158860045019537, 0.0012186800013296306, 0.0012161119957454503, 0.0012239219940965995, 0.0012152400013292208, 0.0012149480025982484, 0.0012102159962523729, 0.0012105719943065196, 0.0012227699917275459, 0.0012207480031065643, 0.0012187190004624426, 0.0012131779949413612, 0.0012172459973953664, 0.0012166910019004717, 0.0012197030009701848];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv0_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 5, 5)
Output size: (1, 768, 768)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.359e+10
  Optimized FLOP count:  2.359e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/AuxLogits_conv1_conv.txt <==
Layer: Conv2d(128, 768, kernel_size=(5, 5), stride=(1, 1), bias=False)
inputs size: (32, 128, 5, 5)
Output size: (1, 3200, 3200)
---
  Complete contraction:  bdpo,kp,go,zu,fh,bxuh->dkgxzf
         Naive scaling:  11
     Optimized scaling:  7
      Naive FLOP count:  1.229e+12
  Optimized FLOP count:  6.595e+8
   Theoretical speedup:  1.863e+3
  Largest intermediate:  1.024e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5           TDOT          kp,bdpo->kbdo            go,zu,fh,bxuh,kbdo->dkgxzf
   5           GEMM          kbdo,go->kbdg               zu,fh,bxuh,kbdg->dkgxzf
   5           TDOT          bxuh,zu->bxhz                  fh,kbdg,bxhz->dkgxzf
   5           TDOT          bxhz,fh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_1a_3x3_conv.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 3, 299, 299)
Output size: (1, 27, 27)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  5.514e+23
  Optimized FLOP count:  1.475e+10
   Theoretical speedup:  3.738e+13
  Largest intermediate:  7.241e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         kbdo,gqo->kbdg             zyu,fwh,bxuh,kbdg->dkgxzf
   7           TDOT      kbdg,bxuh->kdgxuh                zyu,fwh,kdgxuh->dkgxzf
   8              0     kdgxuh,zyu->kdgxhz                    fwh,kdgxhz->dkgxzf
   8              0     kdgxhz,fwh->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2a_3x3_conv.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 32, 149, 149)
Output size: (1, 288, 288)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.665e+24
  Optimized FLOP count:  4.092e+10
   Theoretical speedup:  8.958e+13
  Largest intermediate:  4.577e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_2b_3x3_conv.txt <==
Layer: Conv2d(32, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 32, 147, 147)
Output size: (1, 288, 288)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.472e+24
  Optimized FLOP count:  3.984e+10
   Theoretical speedup:  8.717e+13
  Largest intermediate:  4.516e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_3b_1x1_conv.txt <==
Layer: Conv2d(64, 80, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 73, 73)
Output size: (1, 64, 64)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.444e+12
  Optimized FLOP count:  7.444e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Conv2d_4a_3x3_conv.txt <==
Layer: Conv2d(80, 192, kernel_size=(3, 3), stride=(1, 1), bias=False)
inputs size: (32, 80, 73, 73)
Output size: (1, 720, 720)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  7.183e+22
  Optimized FLOP count:  1.213e+10
   Theoretical speedup:  5.920e+12
  Largest intermediate:  5.606e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch1x1_conv.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(64, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 35, 35)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.434e+20
  Optimized FLOP count:  1.165e+9
   Theoretical speedup:  1.231e+11
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.228e+20
  Optimized FLOP count:  1.764e+9
   Theoretical speedup:  1.830e+11
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_1_conv.txt <==
Layer: Conv2d(192, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch5x5_2_conv.txt <==
Layer: Conv2d(48, 64, kernel_size=(5, 5), stride=(1, 1), padding=(2, 2), bias=False)
inputs size: (32, 48, 35, 35)
Output size: (1, 1200, 1200)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  6.226e+20
  Optimized FLOP count:  1.597e+9
   Theoretical speedup:  3.897e+11
  Largest intermediate:  1.440e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5b_branch_pool_conv.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 35, 35)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.540e+12
  Optimized FLOP count:  3.540e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch1x1_conv.txt <==
Layer: Conv2d(256, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.294e+12
  Optimized FLOP count:  6.294e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5c_branch5x5_1_conv.txt <==
Layer: Conv2d(256, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 35, 35)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.294e+12
  Optimized FLOP count:  6.294e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch1x1_conv.txt <==
Layer: Conv2d(288, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.966e+12
  Optimized FLOP count:  7.966e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_5d_branch5x5_1_conv.txt <==
Layer: Conv2d(288, 48, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 288, 288)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.966e+12
  Optimized FLOP count:  7.966e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  8.294e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3_conv.txt <==
Layer: Conv2d(288, 384, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 288, 35, 35)
Output size: (1, 2592, 2592)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.617e+20
  Optimized FLOP count:  2.930e+9
   Theoretical speedup:  5.517e+10
  Largest intermediate:  6.718e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6a_branch3x3dbl_3_conv.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 96, 35, 35)
Output size: (1, 864, 864)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.796e+19
  Optimized FLOP count:  8.813e+8
   Theoretical speedup:  2.038e+10
  Largest intermediate:  7.465e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch1x1_conv.txt <==
Layer: Conv2d(768, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 128, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7_3_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(128, 128, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6b_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(128, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 128, 17, 17)
Output size: (1, 896, 896)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  2.480e+15
  Optimized FLOP count:  6.148e+8
   Theoretical speedup:  4.034e+6
  Largest intermediate:  8.028e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_1_conv.txt <==
Layer: Conv2d(768, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 768, 17, 17)
Output size: (1, 768, 768)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.153e+12
  Optimized FLOP count:  3.153e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.898e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7_3_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_2_conv.txt <==
Layer: Conv2d(160, 160, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6c_branch7x7dbl_5_conv.txt <==
Layer: Conv2d(160, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 160, 17, 17)
Output size: (1, 1120, 1120)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  3.876e+15
  Optimized FLOP count:  7.846e+8
   Theoretical speedup:  4.940e+6
  Largest intermediate:  1.254e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_2_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(1, 7), stride=(1, 1), padding=(0, 3), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  5.581e+15
  Optimized FLOP count:  9.608e+8
   Theoretical speedup:  5.809e+6
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_6e_branch7x7_3_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(7, 1), stride=(1, 1), padding=(3, 0), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1344, 1344)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  5.581e+15
  Optimized FLOP count:  9.608e+8
   Theoretical speedup:  5.809e+6
  Largest intermediate:  1.806e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch3x3_2_conv.txt <==
Layer: Conv2d(192, 320, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7a_branch7x7x3_4_conv.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), bias=False)
inputs size: (32, 192, 17, 17)
Output size: (1, 1728, 1728)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.961e+17
  Optimized FLOP count:  3.916e+8
   Theoretical speedup:  5.008e+8
  Largest intermediate:  2.986e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch1x1_conv.txt <==
Layer: Conv2d(1280, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_1_conv.txt <==
Layer: Conv2d(1280, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2a_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(1, 3), stride=(1, 1), padding=(0, 1), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  bdpo,gqo,fwh,bxuh->dgxf
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  4.453e+13
  Optimized FLOP count:  1.604e+8
   Theoretical speedup:  2.776e+5
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          gqo,bdpo->gbd                    fwh,bxuh,gbd->dgxf
   6              0          bxuh,fwh->bxf                         gbd,bxf->dgxf
   5           TDOT          bxf,gbd->dgxf                            dgxf->dgxf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3_2b_conv.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 1), stride=(1, 1), padding=(1, 0), bias=False)
inputs size: (32, 384, 8, 8)
Output size: (1, 1152, 1152)
---
  Complete contraction:  bdpo,kvp,zyu,bxuh->dkxz
         Naive scaling:  11
     Optimized scaling:  6
      Naive FLOP count:  4.453e+13
  Optimized FLOP count:  1.604e+8
   Theoretical speedup:  2.776e+5
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0          kvp,bdpo->kbd                    zyu,bxuh,kbd->dkxz
   6              0          bxuh,zyu->bxz                         kbd,bxz->dkxz
   5           TDOT          bxz,kbd->dkxz                            dkxz->dkxz

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(1280, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch3x3dbl_2_conv.txt <==
Layer: Conv2d(448, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 448, 8, 8)
Output size: (1, 4032, 4032)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.237e+16
  Optimized FLOP count:  1.162e+9
   Theoretical speedup:  4.508e+7
  Largest intermediate:  1.626e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7b_branch_pool_conv.txt <==
Layer: Conv2d(1280, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1280, 8, 8)
Output size: (1, 1280, 1280)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.295e+11
  Optimized FLOP count:  4.295e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch1x1_conv.txt <==
Layer: Conv2d(2048, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3_1_conv.txt <==
Layer: Conv2d(2048, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch3x3dbl_1_conv.txt <==
Layer: Conv2d(2048, 448, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/Mixed_7c_branch_pool_conv.txt <==
Layer: Conv2d(2048, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/duplicates.txt <==
Conv2d_1a_3x3.conv
Conv2d_2a_3x3.conv
Conv2d_2b_3x3.conv
Conv2d_3b_1x1.conv
Conv2d_4a_3x3.conv
Mixed_5b.branch1x1.conv, Mixed_5b.branch3x3dbl_1.conv
Mixed_5b.branch5x5_1.conv
Mixed_5b.branch5x5_2.conv, Mixed_5c.branch5x5_2.conv, Mixed_5d.branch5x5_2.conv
Mixed_5b.branch3x3dbl_2.conv, Mixed_5c.branch3x3dbl_2.conv, Mixed_5d.branch3x3dbl_2.conv, Mixed_6a.branch3x3dbl_2.conv
Mixed_5b.branch3x3dbl_3.conv, Mixed_5c.branch3x3dbl_3.conv, Mixed_5d.branch3x3dbl_3.conv
Mixed_5b.branch_pool.conv
Mixed_5c.branch1x1.conv, Mixed_5c.branch3x3dbl_1.conv, Mixed_5c.branch_pool.conv
Mixed_5c.branch5x5_1.conv
Mixed_5d.branch1x1.conv, Mixed_5d.branch3x3dbl_1.conv, Mixed_5d.branch_pool.conv, Mixed_6a.branch3x3dbl_1.conv
Mixed_5d.branch5x5_1.conv
Mixed_6a.branch3x3.conv
Mixed_6a.branch3x3dbl_3.conv
Mixed_6b.branch1x1.conv, Mixed_6b.branch_pool.conv, Mixed_6c.branch1x1.conv, Mixed_6c.branch_pool.conv, Mixed_6d.branch1x1.conv, Mixed_6d.branch_pool.conv, Mixed_6e.branch1x1.conv, Mixed_6e.branch7x7_1.conv, Mixed_6e.branch7x7dbl_1.conv, Mixed_6e.branch_pool.conv, Mixed_7a.branch3x3_1.conv, Mixed_7a.branch7x7x3_1.conv
Mixed_6b.branch7x7_1.conv, Mixed_6b.branch7x7dbl_1.conv
Mixed_6b.branch7x7_2.conv, Mixed_6b.branch7x7dbl_3.conv
Mixed_6b.branch7x7_3.conv
Mixed_6b.branch7x7dbl_2.conv, Mixed_6b.branch7x7dbl_4.conv
Mixed_6b.branch7x7dbl_5.conv
Mixed_6c.branch7x7_1.conv, Mixed_6c.branch7x7dbl_1.conv, Mixed_6d.branch7x7_1.conv, Mixed_6d.branch7x7dbl_1.conv
Mixed_6c.branch7x7_2.conv, Mixed_6c.branch7x7dbl_3.conv, Mixed_6d.branch7x7_2.conv, Mixed_6d.branch7x7dbl_3.conv
Mixed_6c.branch7x7_3.conv, Mixed_6d.branch7x7_3.conv
Mixed_6c.branch7x7dbl_2.conv, Mixed_6c.branch7x7dbl_4.conv, Mixed_6d.branch7x7dbl_2.conv, Mixed_6d.branch7x7dbl_4.conv
Mixed_6c.branch7x7dbl_5.conv, Mixed_6d.branch7x7dbl_5.conv
Mixed_6e.branch7x7_2.conv, Mixed_6e.branch7x7dbl_3.conv, Mixed_6e.branch7x7dbl_5.conv, Mixed_7a.branch7x7x3_2.conv
Mixed_6e.branch7x7_3.conv, Mixed_6e.branch7x7dbl_2.conv, Mixed_6e.branch7x7dbl_4.conv, Mixed_7a.branch7x7x3_3.conv
AuxLogits.conv0.conv
AuxLogits.conv1.conv
Mixed_7a.branch3x3_2.conv
Mixed_7a.branch7x7x3_4.conv
Mixed_7b.branch1x1.conv
Mixed_7b.branch3x3_1.conv
Mixed_7b.branch3x3_2a.conv, Mixed_7b.branch3x3dbl_3a.conv, Mixed_7c.branch3x3_2a.conv, Mixed_7c.branch3x3dbl_3a.conv
Mixed_7b.branch3x3_2b.conv, Mixed_7b.branch3x3dbl_3b.conv, Mixed_7c.branch3x3_2b.conv, Mixed_7c.branch3x3dbl_3b.conv
Mixed_7b.branch3x3dbl_1.conv
Mixed_7b.branch3x3dbl_2.conv, Mixed_7c.branch3x3dbl_2.conv
Mixed_7b.branch_pool.conv
Mixed_7c.branch1x1.conv
Mixed_7c.branch3x3_1.conv
Mixed_7c.branch3x3dbl_1.conv
Mixed_7c.branch_pool.conv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/inception_v3_input_shape_3_299_299_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
Conv2d\_1a\_3x3.conv;0.0020043989934492856;0.002358623009058647;;;1.1767233054731245;;;[0.0020521879923762754, 0.002040157007286325, 0.002043165994109586, 0.0020314709981903434, 0.0020507410081336275, 0.002050177994533442, 0.002043472006334923, 0.002039555009105243, 0.002021880995016545, 0.0020043989934492856, 0.002017684993916191, 0.002007928997045383, 0.0020152590004727244, 0.0020110549812670797, 0.002020475993049331, 0.0020104249997530133, 0.0020178870036033913, 0.0020209999929647893, 0.0020180470019113272, 0.0020183430024189875, 0.002025517009315081, 0.0020103839924558997, 0.0020195470133330673, 0.00200912200671155, 0.002019061997998506, 0.002012525001191534, 0.002021370004513301, 0.00201480598479975, 0.002022301996476017, 0.002016646001720801, 0.0020163139852229506, 0.002010516996961087, 0.002017661987338215, 0.002012687982642092, 0.0020173450029687956, 0.002025078996666707, 0.002018930987105705, 0.0020194859971525148, 0.0020193020027363673, 0.002005859001656063, 0.002019780993578024, 0.0020155329984845594, 0.002016147001995705, 0.002012094992096536, 0.002047856993158348, 0.002025983005296439, 0.00201856299827341, 0.002014034995227121, 0.002013334014918655, 0.0020120830013183877];[0.0023860009969212115, 0.002387760003330186, 0.0023812509898561984, 0.002374750009039417, 0.0023756339942337945, 0.0023653009993722662, 0.002377449010964483, 0.002369455003645271, 0.00237395400472451, 0.0023811870050849393, 0.002375394993578084, 0.0023778750037308782, 0.0023673079995205626, 0.0027228499966440722, 0.002363382009207271, 0.0023653349926462397, 0.002369121997617185, 0.002370713002164848, 0.0023759960022289306, 0.002373868992435746, 0.0023683109902776778, 0.002368447996559553, 0.0023671160015510395, 0.002362773011554964, 0.002373603987507522, 0.002362507992074825, 0.002372920003836043, 0.0024043669982347637, 0.0023876009945524856, 0.00236454900004901, 0.0027323969989083707, 0.002358623009058647, 0.0023697050055488944, 0.0023673219984630123, 0.0023729649983579293, 0.0023770400002831593, 0.0023615910031367093, 0.002376297998125665, 0.0023663120082346722, 0.002361928010941483, 0.0023634520039195195, 0.002369830006500706, 0.0023743240017211065, 0.002362490995437838, 0.002370706992223859, 0.0023627030022908, 0.002374407005845569, 0.002733831002842635, 0.002365237000049092, 0.002364490006584674];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2a\_3x3.conv;0.01301796198822558;0.0043785070010926574;;;0.3363435079202803;;;[0.013054623996140435, 0.013043101003859192, 0.013047978995018639, 0.013023248000536114, 0.01305117599258665, 0.013028753994149156, 0.013027729000896215, 0.013032365997787565, 0.013050646986812353, 0.013035652998951264, 0.013034858013270423, 0.013034862000495195, 0.013031925991526805, 0.013034821007749997, 0.013023375999182463, 0.013033805997110903, 0.01304136098769959, 0.013028194996877573, 0.013031751004746184, 0.01303319600992836, 0.013040140984230675, 0.013042409991612658, 0.013038447985309176, 0.01302196498727426, 0.013031309004873037, 0.013032407005084679, 0.013035450989264064, 0.013026731001446024, 0.013052745998720638, 0.013029166002525017, 0.013039686004049145, 0.01303848100360483, 0.013022147002629936, 0.013034143994445913, 0.013037116004852578, 0.013022241982980631, 0.01303744399046991, 0.013023615014390089, 0.013039582001511008, 0.01302257800125517, 0.01303734301473014, 0.013028740009758621, 0.01303731999360025, 0.013035326992394403, 0.013023143008467741, 0.013024451996898279, 0.01302379000117071, 0.01301796198822558, 0.013038966004387476, 0.013035241005127318];[0.004410387002280913, 0.004394438990857452, 0.004405703002703376, 0.004401623999001458, 0.004387541994219646, 0.004387540990137495, 0.0043983700015814975, 0.004397969009005465, 0.004405568994116038, 0.004385747000924312, 0.004387306005810387, 0.004388066998217255, 0.004388750996440649, 0.004391447990201414, 0.004409911009133793, 0.004392456001369283, 0.00439750099030789, 0.004397573007736355, 0.004400152989546768, 0.0044001039932481945, 0.004401717989821918, 0.004388651010231115, 0.00439354800619185, 0.0043970619881292805, 0.004384557993034832, 0.004383599007269368, 0.0043882049940293655, 0.0043948719976469874, 0.00439351299428381, 0.004393458002596162, 0.004384697997011244, 0.004388233995996416, 0.004386628002976067, 0.004389805006212555, 0.004386522006825544, 0.0043954980064881966, 0.004400133999297395, 0.0043836900003952906, 0.004394800998852588, 0.004382387007353827, 0.004388496003230102, 0.004390763002447784, 0.0043846980115631595, 0.004399304001708515, 0.004388086992548779, 0.0043785070010926574, 0.004386942993733101, 0.004383577994303778, 0.0043906700011575595, 0.00439070699212607];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_2b\_3x3.conv;0.01297366300423164;0.004320567997638136;;;0.33302606952476643;;;[0.013004293985432014, 0.013001012004679069, 0.01299266199930571, 0.012995162003790028, 0.013006545006646775, 0.012986837013158947, 0.012996889010537416, 0.012986289992113598, 0.012981224994291551, 0.012984135988517664, 0.012991436989977956, 0.012994999997317791, 0.012996912992093712, 0.012984450004296377, 0.012995557000976987, 0.01297849700495135, 0.012974344994290732, 0.012997288999031298, 0.012983241002075374, 0.012983831009478308, 0.012983991007786244, 0.012985768014914356, 0.012995655997656286, 0.012982358006411232, 0.012999336991924793, 0.012994329008506611, 0.01300041600188706, 0.012978333994396962, 0.012986237998120487, 0.012982164000277407, 0.013007376997848041, 0.012977174992556684, 0.01299438500427641, 0.012984191998839378, 0.012986160989385098, 0.012983515989617445, 0.012981184991076589, 0.012990689021535218, 0.012998485006392002, 0.012994064993108623, 0.013001732993870974, 0.012990596005693078, 0.01297366300423164, 0.01299212098820135, 0.01299665099941194, 0.012992498013773002, 0.012996347999433056, 0.012986169007490389, 0.012988062997465022, 0.012994165997952223];[0.004342376996646635, 0.0043376670073485, 0.004349347000243142, 0.004350853996584192, 0.004350722010713071, 0.004357371988589875, 0.004340108993346803, 0.004348735004896298, 0.004336814992711879, 0.0043382909934734926, 0.0043355600064387545, 0.0043372780055506155, 0.004345567998825572, 0.004329657007474452, 0.004325182002503425, 0.00434012699406594, 0.004342512009316124, 0.004326775000663474, 0.004334835990448482, 0.004348495000158437, 0.004334989993367344, 0.00433974398765713, 0.004334339013439603, 0.0043436639971332625, 0.00433154399797786, 0.004334302997449413, 0.004329424991738051, 0.004331248012022115, 0.004320567997638136, 0.004328216993599199, 0.004329165007220581, 0.0043315429938957095, 0.004342703003203496, 0.004336275000241585, 0.004327431001001969, 0.004331203002948314, 0.004450509004527703, 0.004332391996285878, 0.004339835999417119, 0.004335183009970933, 0.004344700995716266, 0.004333511009463109, 0.004336826008511707, 0.004327343005570583, 0.004325538000557572, 0.004323596993344836, 0.004325909001636319, 0.004337085003498942, 0.00432392799120862, 0.004336514990427531];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_3b\_1x1.conv;0.0021585609938483685;0.0005530170019483194;;;0.25619706995741576;;;[0.002205387005233206, 0.0021745309932157397, 0.002184719007345848, 0.0021950079972157255, 0.002192101994296536, 0.0021659060003003106, 0.0021856159874005243, 0.002193521009758115, 0.002167522005038336, 0.0021640100167132914, 0.002164010002161376, 0.0021683910163119435, 0.002161889002309181, 0.0021626810048474, 0.0021653160074492916, 0.0021635000011883676, 0.002164950012229383, 0.002163017983548343, 0.002188931990531273, 0.002203602998633869, 0.002175416986574419, 0.0021650099952239543, 0.0021637450117850676, 0.002163712997571565, 0.002189374004956335, 0.002188665996072814, 0.002166000005672686, 0.0021667060063919052, 0.002172022999729961, 0.002161901007639244, 0.0021865019953111187, 0.002190465005696751, 0.0021669379784725606, 0.0021618210012093186, 0.0021653430012520403, 0.0021647489920724183, 0.0021930170041741803, 0.0021884730085730553, 0.0021658629993908107, 0.0021585609938483685, 0.0021687739936169237, 0.0021610799885820597, 0.002188888014643453, 0.0021831820049555972, 0.002166017991839908, 0.0021595319994958118, 0.0021642789943143725, 0.002162735996535048, 0.00219098299567122, 0.00218504699296318];[0.0005674179992638528, 0.0005551380018005148, 0.0005540309939533472, 0.0005537240067496896, 0.0005547429900616407, 0.0005540639976970851, 0.0005546570027945563, 0.0005540970014408231, 0.0005558139964705333, 0.0005539329868042842, 0.0005562440055655316, 0.0005567780026467517, 0.0005541340069612488, 0.0005559509882004932, 0.0005547490000026301, 0.0005560910067288205, 0.0005563430022448301, 0.0005544529994949698, 0.0005552369984798133, 0.0005541540012927726, 0.0005564919993048534, 0.0005547119944822043, 0.0005566079926211387, 0.000556554994545877, 0.0005551490030484274, 0.0005562250007642433, 0.00055872299708426, 0.0005561110010603443, 0.0005569320055656135, 0.0005530170019483194, 0.0005580059951171279, 0.0005617599963443354, 0.0005576999974437058, 0.0005558340053539723, 0.0005745110101997852, 0.0005587499908870086, 0.0005758729967055842, 0.0005660619935952127, 0.0005573699891101569, 0.0005679309979313985, 0.0005573180096689612, 0.0005657750007230788, 0.0005560179997701198, 0.000563040011911653, 0.0005570880020968616, 0.0005585819890256971, 0.0005603129975497723, 0.0005585619946941733, 0.0005582610028795898, 0.0005603389872703701];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Conv2d\_4a\_3x3.conv;0.00802423499408178;0.002735321002546698;;;0.3408824647538507;;;[0.00805500999558717, 0.00805388399749063, 0.008039831009227782, 0.008033801001147367, 0.008033933001570404, 0.008042629007832147, 0.00802423499408178, 0.008037224994041026, 0.008038455998757854, 0.008036623999942094, 0.008048064992181025, 0.0080417979916092, 0.00805229099933058, 0.008036932995310053, 0.008046285001910292, 0.008042475004913285, 0.008034992002649233, 0.008033279998926446, 0.008038863001274876, 0.008038130996283144, 0.008050217002164572, 0.008035974009544589, 0.008038945001317188, 0.008038842002861202, 0.008036837010877207, 0.008046164992265403, 0.008042560002650134, 0.00802755099721253, 0.008040341999731027, 0.008037562991376035, 0.00805660399782937, 0.008043005989748053, 0.00803817699488718, 0.008039293010369875, 0.008038604995817877, 0.008042372006457299, 0.008044647998758592, 0.008045786002185196, 0.008038730011321604, 0.00804310200328473, 0.008051640979829244, 0.008035077000386082, 0.008037694002268836, 0.008035792998271063, 0.00804120599059388, 0.008032517987885512, 0.008041956010856666, 0.008035880004172213, 0.008042390996706672, 0.008048812000197358];[0.002766225006780587, 0.002753123000729829, 0.002751645995886065, 0.002752232991042547, 0.002747851991443895, 0.0027638799947453663, 0.002744661003816873, 0.0027472689980641007, 0.0027550810045795515, 0.0027502909942995757, 0.002738750001299195, 0.002750690997345373, 0.0027414800133556128, 0.002745202000369318, 0.002761864001513459, 0.0027624880021903664, 0.0027471530047478154, 0.002741593008977361, 0.002745561010669917, 0.0027512069937074557, 0.0027438229881227016, 0.002744972996879369, 0.0027412609924795106, 0.002749742998275906, 0.0027357609942555428, 0.002735321002546698, 0.002745885998592712, 0.0027547229983611032, 0.00273994701274205, 0.0027520000003278255, 0.0027375929930713028, 0.002751382999122143, 0.0027447039901744574, 0.0027437370008556172, 0.0027450990019133314, 0.0027436939999461174, 0.002746583995758556, 0.0027539700095076114, 0.002743110992014408, 0.002749656996456906, 0.0027433289942564443, 0.0027414990036049858, 0.002744747995166108, 0.002746810991084203, 0.002744703000644222, 0.002742994998698123, 0.002738408002187498, 0.002747820006334223, 0.002739743998972699, 0.002743190008914098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch1x1.conv;0.0015734190092189237;0.0004518149944487959;;;0.28715491029505597;;;[0.0016104759997688234, 0.0015875090030021966, 0.0015911109949229285, 0.0015849519986659288, 0.00157841200416442, 0.0015734190092189237, 0.0015779810055391863, 0.001576709997607395, 0.001589674997376278, 0.0015769720048410818, 0.0015798609965713695, 0.001585962003446184, 0.001576528011355549, 0.0015784699935466051, 0.0015847709873924032, 0.0015787619922775775, 0.001578199997311458, 0.001578076000441797, 0.0015823610010556877, 0.0015738989895908162, 0.0015783600101713091, 0.0015758799854665995, 0.0015795340004842728, 0.0015781229885760695, 0.0015761520044179633, 0.001577099013957195, 0.0015812860074220225, 0.0015783479902893305, 0.001577679009642452, 0.0015790470060892403, 0.001580903001013212, 0.0015798319946043193, 0.0015810210024937987, 0.0015759440138936043, 0.001578021008754149, 0.0015801900008227676, 0.001587284990819171, 0.0015776539949001744, 0.0015802539855940267, 0.001578998999320902, 0.0015802819834789261, 0.001579775009304285, 0.0015993700071703643, 0.0015777200023876503, 0.0015819899999769405, 0.0015790520119480789, 0.0015757199871586636, 0.0015808320022188127, 0.001586437996593304, 0.0015798279928276315];[0.0004616549995262176, 0.0004549849982140586, 0.00046186499821487814, 0.0004538280045380816, 0.0004558240034384653, 0.00045542400039266795, 0.0004547199932858348, 0.00045535100798588246, 0.0004598119994625449, 0.0004570059973048046, 0.00045773999590892345, 0.0004558509972412139, 0.00045457300439011306, 0.00045311498979572207, 0.0004568610020214692, 0.00045431200123857707, 0.00045612300164066255, 0.0004556459898594767, 0.00045636000868398696, 0.00045463599963113666, 0.0004567920113913715, 0.00045547200716100633, 0.00045583699829876423, 0.0004553649923764169, 0.00046280500828288496, 0.00045638698793482035, 0.00045542199222836643, 0.000456249006674625, 0.0004570140008581802, 0.00045752699952572584, 0.0004573460028041154, 0.00045398599468171597, 0.00045540399150922894, 0.0004552829923341051, 0.00045321500510908663, 0.00045368800056166947, 0.000456511988886632, 0.0004556500061880797, 0.00045746599789708853, 0.0004566529969451949, 0.0004577130021061748, 0.0004518149944487959, 0.0004555969935609028, 0.00045765099639538676, 0.0004584929993143305, 0.0004553760081762448, 0.0004559480003081262, 0.00045665599463973194, 0.0004586119903251529, 0.0004566449933918193];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_1.conv;0.0015745440032333136;0.0004533419996732846;;;0.28791954924241586;;;[0.0016055570013122633, 0.0016010660037864, 0.0015881900035310537, 0.0015771460020914674, 0.0015813240024726838, 0.0015781349939061329, 0.0015771400067023933, 0.001580019001266919, 0.0015810129989404231, 0.0015761330141685903, 0.001580266995006241, 0.0015758009976707399, 0.0015779839886818081, 0.0015807670133654028, 0.0015887409972492605, 0.00158473000919912, 0.00158930299221538, 0.001588838014868088, 0.0015817289968254045, 0.001577699978952296, 0.0015829180047148839, 0.0015825299924472347, 0.001578169991262257, 0.0015784519928274676, 0.0015829360054340214, 0.0015805879957042634, 0.0015804560098331422, 0.0015814020007383078, 0.0015806890150997788, 0.001579307994688861, 0.0015823970024939626, 0.0015774259954923764, 0.0015780819958308712, 0.0015777619992149994, 0.0015808230091352016, 0.0015791570040164515, 0.001584763012942858, 0.0015759779926156625, 0.0015808750031283125, 0.0015745440032333136, 0.0015900270082056522, 0.0015792089980095625, 0.001580176001880318, 0.001579187999595888, 0.0015831309865461662, 0.0015826140152057633, 0.0015910390065982938, 0.0015822209970792755, 0.0015810399927431718, 0.0015814030048204586];[0.00046451199159491807, 0.00045680000039283186, 0.00045795500045642257, 0.00045548100024461746, 0.00045821600360795856, 0.0004591250035446137, 0.00045698200119659305, 0.00045489499461837113, 0.00045701899216510355, 0.00045510400377679616, 0.0004645930021069944, 0.0004591570032062009, 0.0004539619985735044, 0.0004536360065685585, 0.00045727200631517917, 0.00045479599793907255, 0.0004539259971352294, 0.0004641739942599088, 0.0004546980053419247, 0.0004534049949143082, 0.00045620200398843735, 0.000453820000984706, 0.0004552520113065839, 0.0004545390111161396, 0.00045663399214390665, 0.0004554690094664693, 0.0004638009995687753, 0.0004543529939837754, 0.00045694501022808254, 0.0004567199939629063, 0.0004559780063573271, 0.00045432501065079123, 0.00045850301103200763, 0.00045546000183094293, 0.00045535499521065503, 0.00045464400318451226, 0.0004550680023385212, 0.0004640840052161366, 0.000454997003544122, 0.0004540920053841546, 0.00045475900697056204, 0.000454231005278416, 0.0004533419996732846, 0.000458270005765371, 0.0004565919953165576, 0.0004557890060823411, 0.0004559639928629622, 0.000455633009551093, 0.0004593740013660863, 0.0004564379923976958];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch5x5\_2.conv;0.00371794898819644;0.001353390995063819;;;0.3640154825578558;;;[0.003734146011993289, 0.003730573007487692, 0.003732349010533653, 0.003731448989128694, 0.0037263099948177114, 0.0037229459994705394, 0.003732879995368421, 0.0037286030128598213, 0.003729046991793439, 0.003721430999576114, 0.0037218729994492605, 0.0037262050027493387, 0.0037227289867587388, 0.003721622997545637, 0.003723259986145422, 0.0037225220148684457, 0.0037247419968480244, 0.003722211011336185, 0.0037240469973767176, 0.0037258240045048296, 0.003722067005583085, 0.003719357991940342, 0.0037429100048029795, 0.0037288169987732545, 0.0037293319910531864, 0.0037266140134306625, 0.003728258001501672, 0.0037315289955586195, 0.00372997899830807, 0.0037260560056893155, 0.003725727990968153, 0.0037330790073610842, 0.0037413179961731657, 0.0037323440046748146, 0.00373306599794887, 0.0037259130040183663, 0.0037268579908413813, 0.003723742993315682, 0.00371794898819644, 0.003748483009985648, 0.003736906000995077, 0.0037202640087343752, 0.0037251129979267716, 0.003732063982170075, 0.0037296880036592484, 0.003727669987711124, 0.0037248070148052648, 0.0037312849890440702, 0.0037205620028544217, 0.0037431510136229917];[0.0014367580006364733, 0.0014092790079303086, 0.0013686519960174337, 0.0013803100009681657, 0.0013956059992779046, 0.0014082519919611514, 0.0014137549878796563, 0.0013685559970326722, 0.0013806549977743998, 0.0013949550047982484, 0.001805078994948417, 0.001353555009700358, 0.0013562879903474823, 0.00136125399149023, 0.0013686029997188598, 0.0013715179957216606, 0.001365628995699808, 0.0013676309899892658, 0.0013639460084959865, 0.0026299949968233705, 0.0013609129964606836, 0.001366136988508515, 0.0013660440017702058, 0.001357946006464772, 0.0013643870042869821, 0.0013619829987874255, 0.0013565810077125207, 0.0013625250139739364, 0.0018637350003700703, 0.001384785005939193, 0.001378365996060893, 0.0013583469990408048, 0.0013661939883604646, 0.0013620620011352003, 0.0013551180018112063, 0.0013614780036732554, 0.0013611780013889074, 0.001768778995028697, 0.001353390995063819, 0.0013704680022783577, 0.0013818080042256042, 0.0013742829905822873, 0.0013744519965257496, 0.0013772950042039156, 0.00136483101232443, 0.0013626739964820445, 0.0017601069994270802, 0.0013590789894806221, 0.0013543189998017624, 0.0013654219947056845];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_2.conv;0.0019126090046484023;0.0014443200052483007;;;0.7551569618976107;;;[0.0019440039905020967, 0.0019304239976918325, 0.001940009999088943, 0.0019223169947508723, 0.0019194610067643225, 0.0019202900002710521, 0.0019235119980294257, 0.0019249970064265653, 0.001920359005453065, 0.001914230000693351, 0.001915146000101231, 0.0019270470074843615, 0.001930861995788291, 0.0019273229845566675, 0.0019208140001865104, 0.0019315159879624844, 0.001926496988744475, 0.0019215569918742403, 0.001919425994856283, 0.0019155189947923645, 0.00192878300731536, 0.0019206669821869582, 0.0019281089917058125, 0.0019231469923397526, 0.001917924004374072, 0.0019149189902236685, 0.0019162779935868457, 0.0019321549916639924, 0.0019136049959342927, 0.0019200559909222648, 0.0019244419963797554, 0.0019177619979018345, 0.0019240160036133602, 0.0019249799952376634, 0.0019139939977321774, 0.0019126090046484023, 0.001923057992826216, 0.0019204510026611388, 0.0019179950031684712, 0.0019167979917256162, 0.001925769989611581, 0.0019167729915352538, 0.0019282340072095394, 0.0019182899995939806, 0.001924116993905045, 0.001927264005644247, 0.0019233070051996037, 0.0019269509939476848, 0.0019246550073148683, 0.0019220280082663521];[0.0016416830039815977, 0.0015880959981586784, 0.0015803860005689785, 0.0015741829993203282, 0.0015918890130706131, 0.0015775670035509393, 0.0015788169985171407, 0.0015536450082436204, 0.0015865500026848167, 0.0015572600095765665, 0.0015520099987043068, 0.001450099007342942, 0.0015539349988102913, 0.0015490079968003556, 0.0015523269976256415, 0.0015545190108241513, 0.0015553419943898916, 0.0015537610015599057, 0.0015551379910903051, 0.001555300987092778, 0.0015483310126001015, 0.0015575150027871132, 0.0015763010014779866, 0.0015700189978815615, 0.0015743050025776029, 0.0015605389926349744, 0.001546101993881166, 0.0015586020017508417, 0.0015803629939910024, 0.001581310003530234, 0.0015473399980692193, 0.0015532859979430214, 0.0015506449999520555, 0.0015514519909629598, 0.0015519979933742434, 0.0014443200052483007, 0.0015578759921481833, 0.0014475799980573356, 0.0015580409963149577, 0.001592468994203955, 0.001575431990204379, 0.0015636440075468272, 0.0015640509955119342, 0.001550125001813285, 0.001567829996929504, 0.0015512149984715506, 0.001554680013214238, 0.0015645339881302789, 0.0015533160039922222, 0.001548828004160896];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch3x3dbl\_3.conv;0.002660494006704539;0.0014114410005277023;;;0.5305183913103435;;;[0.0026852129958570004, 0.0026758730091387406, 0.002674784991540946, 0.0026692090032156557, 0.0026708299992606044, 0.002671632988494821, 0.0026694060070440173, 0.0026624679885571823, 0.0026655900001060218, 0.0026694380212575197, 0.0026628470077412203, 0.002661817998159677, 0.0026661849988158792, 0.0026641729928087443, 0.0026689219812396914, 0.002669477995368652, 0.002667081993422471, 0.0026688310026656836, 0.002663029998075217, 0.0026713809929788113, 0.0026668100035749376, 0.0026677549903979525, 0.002691946006962098, 0.002671539012226276, 0.0026651250082068145, 0.002671013993676752, 0.002665452004293911, 0.0026698720030253753, 0.002668778019142337, 0.00266689999261871, 0.002672745002200827, 0.002669855995918624, 0.0026676380075514317, 0.0026680680020945147, 0.0026671969972085208, 0.002674210991244763, 0.00266889100021217, 0.0026758369931485504, 0.0026742140034912154, 0.002672124988748692, 0.002660494006704539, 0.002663781982846558, 0.0026742820045910776, 0.002723569981753826, 0.0026725579955382273, 0.002667487002327107, 0.0026769190008053556, 0.0026674920081859455, 0.0026747550000436604, 0.0026715959975263104];[0.0020764320070156828, 0.0015640099882148206, 0.0015790779871167615, 0.0015582859923597425, 0.001533599992399104, 0.001555278999148868, 0.001554747999762185, 0.001557793002575636, 0.0015328510053223, 0.0019168660073773935, 0.0015372800116892904, 0.0015931009984342381, 0.001530430992715992, 0.001536388008389622, 0.0015585060027660802, 0.0015414749941555783, 0.0015714570035925135, 0.0015335600037360564, 0.0023685659980401397, 0.001423413006705232, 0.0015270110015990213, 0.0015360109973698854, 0.0014114410005277023, 0.0015501070010941476, 0.001533589995233342, 0.001532505004433915, 0.0015318469959311187, 0.0019346129993209615, 0.001533169997856021, 0.0015275420009857044, 0.0015272800083039328, 0.0015443640004377812, 0.0015319880039896816, 0.001537010000902228, 0.0015301399980671704, 0.0015697810013080016, 0.0019476079905871302, 0.0015201250062091276, 0.0015215689927572384, 0.0015424419980263337, 0.0015379930118797347, 0.0015337020013248548, 0.0015313110052375123, 0.0015430980129167438, 0.0015264919929904863, 0.0019288240000605583, 0.0015390199987450615, 0.0015452930092578754, 0.001533643007860519, 0.001530727997305803];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5b.branch\_pool.conv;0.001590548999956809;0.0004619050014298409;;;0.290406017948761;;;[0.0016200270038098097, 0.0016130970034282655, 0.0016051229904405773, 0.0016014889988582581, 0.0016043170035118237, 0.001593295019119978, 0.0015945949999149889, 0.0015920929872663692, 0.0015961420140229166, 0.001592026004800573, 0.0015970789827406406, 0.0015947589999996126, 0.0015997429873095825, 0.0015922909951768816, 0.0015943670005071908, 0.001595081019331701, 0.001603361000888981, 0.0015935449919197708, 0.0015990079991752282, 0.001598590999492444, 0.0015947010106174275, 0.001592927990714088, 0.0015989810053724796, 0.001590548999956809, 0.0015942759928293526, 0.0015983680059434846, 0.0015991350082913414, 0.0015976329887052998, 0.0015965920028975233, 0.0015965009952196851, 0.001608696999028325, 0.0015909359935903922, 0.0015976529975887388, 0.0016035839944379404, 0.0016027730016503483, 0.0015937679854687303, 0.0015991999971447513, 0.001596917980350554, 0.0015945019986247644, 0.001595597990672104, 0.0016040489863371477, 0.0015933429822325706, 0.001600551011506468, 0.0015979930030880496, 0.0016090089920908213, 0.0015943969920044765, 0.0016048749967012554, 0.0015977919974830002, 0.0015975620044628158, 0.001598305010702461];[0.00047744999756105244, 0.00046652198943775147, 0.00046727899461984634, 0.0004670209891628474, 0.00046597199980169535, 0.00046566000673919916, 0.00046650700096506625, 0.0004648280009860173, 0.0004676710086641833, 0.0004629259929060936, 0.0004685689928010106, 0.0004757150018122047, 0.00046852699597366154, 0.00046699499944224954, 0.00046676200872752815, 0.00046907599607948214, 0.00047389698738697916, 0.00046633700549136847, 0.000467105011921376, 0.0004673060029745102, 0.00046299399400595576, 0.00046607700642198324, 0.00048721799976192415, 0.00046644000394735485, 0.00046906799252610654, 0.0004698779957834631, 0.00046921998728066683, 0.00046482100151479244, 0.00046890399244148284, 0.00047516099584754556, 0.0004647210007533431, 0.0004720029974123463, 0.0004650030023185536, 0.000464599987026304, 0.0004783809999935329, 0.0004787960060639307, 0.0004653719952329993, 0.00046222399396356195, 0.0004704769962700084, 0.0004653970099752769, 0.0004653530049836263, 0.00046264500997494906, 0.00046525499783456326, 0.000464676006231457, 0.0004670769994845614, 0.0004651990020647645, 0.0004675590025726706, 0.0004685280000558123, 0.00046321099216584116, 0.0004619050014298409];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch1x1.conv;0.0019972889858763665;0.0005479790124809369;;;0.27436140506252066;;;[0.002034072997048497, 0.00201123500301037, 0.002013207005802542, 0.0020022539974888787, 0.0019990210130345076, 0.0019977559859398752, 0.0020010290027130395, 0.0019972889858763665, 0.0020087790035177022, 0.0019994429894723, 0.0020016380003653467, 0.0020000020012957975, 0.002001987988478504, 0.00200191700423602, 0.0020028760045534, 0.002001834989641793, 0.002004283989663236, 0.0020039920054841787, 0.0020018210052512586, 0.0020013579924125224, 0.0020053059997735545, 0.0020033900073030964, 0.0020092640043003485, 0.0020002069941256195, 0.002003678004257381, 0.002005585003644228, 0.0019998060015495867, 0.001999109997996129, 0.0020039170049130917, 0.002002831985009834, 0.0020065419957973063, 0.002003603018238209, 0.0020064210111740977, 0.002008215000387281, 0.0020026790007250383, 0.0020025520061608404, 0.0020020340016344562, 0.001999916014028713, 0.002005766989896074, 0.002002686000196263, 0.0020025120029458776, 0.0020006540144095197, 0.0020027640130138025, 0.002001906992518343, 0.0020071909966645762, 0.002002908004214987, 0.002015172998653725, 0.0019990120053989813, 0.002002773995627649, 0.002000779000809416];[0.0005559220007853583, 0.000555659004021436, 0.0005541050049941987, 0.0005511229974217713, 0.0005526739987544715, 0.0005502340063685551, 0.0005586439947364852, 0.0005527409957721829, 0.0005524790030904114, 0.0005519090045709163, 0.0005521339917322621, 0.0005547699984163046, 0.0005479790124809369, 0.000552109006093815, 0.0005555950046982616, 0.0005533910007216036, 0.0005556429969146848, 0.0005492720083566383, 0.0005498050013557076, 0.0005496320081874728, 0.000552500001504086, 0.0005542450089706108, 0.0005510250048246235, 0.0005523080035345629, 0.0005526149907382205, 0.0005515459924936295, 0.0005547120090341195, 0.0005504409928107634, 0.0005495280056493357, 0.0005616799899144098, 0.00056154299818445, 0.0005534810043172911, 0.0005526210006792098, 0.0005576950061367825, 0.0005520480044651777, 0.0005489929899340495, 0.0005494439974427223, 0.0005497009988175705, 0.0005495910008903593, 0.0005492290074471384, 0.0005487430025823414, 0.0005512280040420592, 0.0005515850061783567, 0.0005479829997057095, 0.0005497730016941205, 0.0005517190002137795, 0.0005526629975065589, 0.0005512189964065328, 0.0005504900036612526, 0.0005516559904208407];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5c.branch5x5\_1.conv;0.0019979569915449247;0.0005457440129248425;;;0.2731510313957483;;;[0.002033819997450337, 0.0020095970103284344, 0.002012539000133984, 0.002002585999434814, 0.0019997890049126, 0.0020015050104120746, 0.0020038810034748167, 0.001999647996854037, 0.0020006149861728773, 0.0020029490115121007, 0.0020062369876541197, 0.0020032920001540333, 0.002001881002797745, 0.0020031799940625206, 0.002001398999709636, 0.002002130015171133, 0.002000399981625378, 0.002008548006415367, 0.0020024109981022775, 0.0020039660012116656, 0.0020030099840369076, 0.001999130006879568, 0.0020004910038551316, 0.0020020529918838292, 0.0020030269952258095, 0.0020249279914423823, 0.002004927009693347, 0.0019979569915449247, 0.0020009770087199286, 0.002000781983952038, 0.0020003609970444813, 0.002003222980420105, 0.002005425005336292, 0.00200746301561594, 0.0020069710008101538, 0.0020040499948663637, 0.0020035780034959316, 0.001999898988287896, 0.0020014759938931093, 0.002003905989113264, 0.002005976013606414, 0.002000792999751866, 0.0020083310082554817, 0.002000601001782343, 0.0020056239882251248, 0.0020079790119780228, 0.002003833986236714, 0.002003948000492528, 0.0020012899913126603, 0.0020025289995828643];[0.0005553559894906357, 0.0005528220062842593, 0.0005641809984808788, 0.0005483059940161183, 0.0005532200011657551, 0.0005514630029210821, 0.0005507860041689128, 0.0005514299991773441, 0.000553284990019165, 0.0005493229982675985, 0.0005501689884113148, 0.0005487659946084023, 0.0005523489962797612, 0.0005516930104931816, 0.0005512770003406331, 0.0005484970024554059, 0.0005496450030477718, 0.0005532209906959906, 0.0005526409950107336, 0.0005488470051204786, 0.0005532770010177046, 0.0005497139936778694, 0.0005515439988812432, 0.0005711319972760975, 0.0005540220008697361, 0.0005527059984160587, 0.0005500609986484051, 0.0005498060054378584, 0.0005531979986699298, 0.0005509670008905232, 0.0005538240075111389, 0.0005514959921129048, 0.0005540720012504607, 0.0005457440129248425, 0.000552451005205512, 0.000552575002075173, 0.0005512999923666939, 0.0005530859925784171, 0.0005498509999597445, 0.000552052995772101, 0.0005515439988812432, 0.0005517509998753667, 0.0005518039979506284, 0.0005490729963639751, 0.0005615289992420003, 0.0005521069979295135, 0.00054882001131773, 0.0005518010002560914, 0.0005526860040845349, 0.0005518749967450276];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch1x1.conv;0.0022058670001570135;0.0005904709978494793;;;0.2676820487397697;;;[0.002706394996494055, 0.0022168660070747137, 0.0022159889922477305, 0.0022086940007284284, 0.002211997998529114, 0.0022116500040283427, 0.0022058670001570135, 0.0022123710077721626, 0.00221242499537766, 0.002211230996181257, 0.002215460001025349, 0.002214074003859423, 0.0022112099977675825, 0.0022145679977256805, 0.002214181993622333, 0.0022135759936645627, 0.0022090229904279113, 0.0022116570034995675, 0.002221122005721554, 0.0022237350058276206, 0.0022112720034783706, 0.0022162899986142293, 0.002209964004578069, 0.002217470988398418, 0.0022123439994174987, 0.0022177589999046177, 0.002208042991696857, 0.0022120839857961982, 0.002210423001088202, 0.0022146890114527196, 0.0022208930022316054, 0.0022245889849727973, 0.002213794010458514, 0.002212041988968849, 0.0022133539896458387, 0.0022148090065456927, 0.0022120740031823516, 0.002217116008978337, 0.0022108750126790255, 0.002220115013187751, 0.002211963990703225, 0.0022154539910843596, 0.0022118270135251805, 0.0022205429995665327, 0.002219044996309094, 0.002220181006123312, 0.0022117909975349903, 0.0022138710046419874, 0.002215026004705578, 0.0022162340028444305];[0.0006036060076439753, 0.0005957289977231994, 0.0005945870070718229, 0.0005974230007268488, 0.0005977810069452971, 0.0005989749915897846, 0.0005998459964757785, 0.0005997490079607815, 0.0006074789998820052, 0.0005921779957134277, 0.0005975009989924729, 0.0005971419886918738, 0.0005957520043011755, 0.000596836005570367, 0.000592404991039075, 0.0005973130027996376, 0.0005964110023342073, 0.0005951879866188392, 0.0005985990137560293, 0.0005971959908492863, 0.0005946299934294075, 0.000594073993852362, 0.0005966839962638915, 0.0006026329938322306, 0.0005945779994362965, 0.0005946849996689707, 0.000594368000747636, 0.00059793698892463, 0.0005968899931758642, 0.0006023739988449961, 0.0005942120042163879, 0.0005930220067966729, 0.0005946960009168833, 0.0006158840114949271, 0.0006088549998821691, 0.0005972219951217994, 0.0005943110008956864, 0.0005952499923296273, 0.0005936570087214932, 0.0005932600033702329, 0.0005915420042583719, 0.0005926360026933253, 0.0006006820040056482, 0.0005904709978494793, 0.0005923819990130141, 0.0005971979990135878, 0.000593043994740583, 0.0006098489975556731, 0.0005947360041318461, 0.0005946870078332722];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_5d.branch5x5\_1.conv;0.002184024007874541;0.0005826559936394915;;;0.26678094725090656;;;[0.002214615000411868, 0.0022045470104785636, 0.0022009239910403267, 0.0021945639891782776, 0.0021929610084043816, 0.0021909329952904955, 0.002185063000069931, 0.002190981002058834, 0.0021857800020370632, 0.0021947830100543797, 0.0021872030047234148, 0.0021920779981883243, 0.0021842339920112863, 0.0021898309933021665, 0.002185647012083791, 0.002193428997998126, 0.0021910499781370163, 0.002190712999436073, 0.002185242992709391, 0.0021874740050407127, 0.0021864659938728437, 0.0021928749920334667, 0.002185600998927839, 0.00218865301576443, 0.002187451013014652, 0.0021940949955023825, 0.0021873129880987108, 0.002196253015426919, 0.002201866009272635, 0.0021882120054215193, 0.002184024007874541, 0.0021967980137560517, 0.0021907680056756362, 0.0021938959980616346, 0.0021881099964957684, 0.0021917200065217912, 0.0021882389846723527, 0.0021951590024400502, 0.002200339993578382, 0.002194157990743406, 0.0021909930073888972, 0.0021924199973000214, 0.0021859060070710257, 0.0021951790113234892, 0.002192722007748671, 0.0021901819854974747, 0.002200703995185904, 0.0021872459910809994, 0.0021894250094192103, 0.0021904420136706904];[0.0005931719933869317, 0.0006001239962643012, 0.0005958380061201751, 0.000597379999817349, 0.0005856819916516542, 0.0005891569890081882, 0.0005862990074092522, 0.0005882459954591468, 0.000592727999901399, 0.0005918370006838813, 0.0005859770026290789, 0.0005870659952051938, 0.0005925959994783625, 0.0005854659975739196, 0.000585667003178969, 0.0005891180044272915, 0.0005884220008738339, 0.0005848010041518137, 0.0005857120122527704, 0.0005890140018891543, 0.000585835994570516, 0.0005881029937881976, 0.000587736998568289, 0.0005852179892826825, 0.0005871620087418705, 0.0005898319941479713, 0.0005979279958410189, 0.0005862379912286997, 0.0005890619941055775, 0.000588484006584622, 0.0005884590063942596, 0.0005863800033694133, 0.0005878529918845743, 0.0005852629983564839, 0.0005829500005347654, 0.0005887470033485442, 0.0005868139996891841, 0.0005837640055688098, 0.0005842149985255674, 0.0005935779918218032, 0.0005826559936394915, 0.0005857360083609819, 0.0005836089985677972, 0.0005847709981026128, 0.0005852160102222115, 0.0005897779919905588, 0.0005834379990119487, 0.0005893780034966767, 0.0005884059937670827, 0.0005878459924133494];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3.conv;0.0031753189978189766;0.002764716002275236;;;0.8706892139574731;;;[0.003190716990502551, 0.003191366995451972, 0.003195097015122883, 0.003199177997885272, 0.0031850889936322346, 0.00317838900082279, 0.003182045998983085, 0.0031835989939281717, 0.0032019020000007004, 0.0031878180016065016, 0.0032030290021793917, 0.0031954629957908764, 0.0031889169913483784, 0.003199755010427907, 0.0031885249773040414, 0.003200204999302514, 0.003196352001396008, 0.003198820006218739, 0.003192949006916024, 0.003202578009222634, 0.0031913769926177338, 0.0031753189978189766, 0.0031953990110196173, 0.0031922260095598176, 0.0031992120057111606, 0.003177410995704122, 0.0031866579956840724, 0.003191441996023059, 0.0031871889950707555, 0.003197297002770938, 0.0031870170059846714, 0.003196006015059538, 0.003200200997525826, 0.0031913370039546862, 0.003188838978530839, 0.003190803006873466, 0.00320613500662148, 0.003206863984814845, 0.0031886890064924955, 0.003197778991307132, 0.003222248997190036, 0.0031943579961080104, 0.0031944159854901955, 0.003193573997123167, 0.003203116008080542, 0.003183237000484951, 0.0031927600066410378, 0.003207432004273869, 0.0031898120214464143, 0.003191504001733847];[0.0028226810100022703, 0.0028004500054521486, 0.0027861980051966384, 0.0027913189987884834, 0.002788554993458092, 0.0027806489961221814, 0.0027736129995901138, 0.002772869003820233, 0.002781015995424241, 0.002778219000902027, 0.002774079010123387, 0.0027766679995693266, 0.0027868570032296702, 0.0027836580120492727, 0.002772913998342119, 0.00276842899620533, 0.0027783010009443387, 0.002780429000267759, 0.002772146006464027, 0.002778538007987663, 0.002775818997179158, 0.0027807410078821704, 0.002784299009363167, 0.002787213001283817, 0.002764716002275236, 0.00277636299142614, 0.002794543994241394, 0.0027779540105257183, 0.002783515999908559, 0.0027886099996976554, 0.0027818999951705337, 0.002792621002299711, 0.0027849820035044104, 0.0027794690104201436, 0.0027749239961849526, 0.0027783050027210265, 0.0027781449898611754, 0.0027740600053220987, 0.002788918005535379, 0.0027747799904318526, 0.00277582899434492, 0.002792576007777825, 0.002776690002065152, 0.0027791559987235814, 0.002786757002468221, 0.0027770299930125475, 0.002780105991405435, 0.002779803005978465, 0.0027827809972222894, 0.002787821998936124];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6a.branch3x3dbl\_3.conv;0.0012922710011480376;0.0014407480048248544;;;1.1148961816406247;;;[0.0013281020073918626, 0.0013188919983804226, 0.0013259789993753657, 0.0012982879998162389, 0.0013023649953538552, 0.0013010630063945428, 0.0012926029885420576, 0.0012965219939360395, 0.0013044239894952625, 0.0013000049948459491, 0.0013018519966863096, 0.0013018839963478968, 0.0013101399963488802, 0.0013029160036239773, 0.0013032379938522354, 0.001311282001552172, 0.0013004090142203495, 0.0012978129816474393, 0.0013053199945716187, 0.0012994629942113534, 0.0013001199840800837, 0.0013027500099269673, 0.0013021489867242053, 0.0012991619878448546, 0.0013029709953116253, 0.001298176997806877, 0.001311155006987974, 0.0012996359873795882, 0.0012922710011480376, 0.001300902004004456, 0.0012981250183656812, 0.0013004869979340583, 0.00130054701003246, 0.0013026409869780764, 0.001300554009503685, 0.0012981969775864854, 0.0012944519839948043, 0.0013013319985475391, 0.0012971310061402619, 0.0013003920030314475, 0.001302533011767082, 0.0013070079876342788, 0.00129953000578098, 0.001300829986575991, 0.0013045420055277646, 0.0013032970018684864, 0.001298720992053859, 0.0013016799930483103, 0.0013048679975327104, 0.0013099770003464073];[0.0016085429961094633, 0.0015505610062973574, 0.0015713589964434505, 0.0015529509983025491, 0.0015599710022797808, 0.001562300996738486, 0.0015706020058132708, 0.001987006005947478, 0.001537361997179687, 0.001549737004097551, 0.0015358109958469868, 0.0015327189903473482, 0.0015578840102534741, 0.0015453350060852244, 0.0015424099983647466, 0.0015335759962908924, 0.002343365005799569, 0.001549330001580529, 0.0015380289987660944, 0.0014407480048248544, 0.001536670999485068, 0.0015428400074597448, 0.0015568169910693541, 0.0015468539932044223, 0.0015592739946441725, 0.0019574070029193535, 0.0015256740007316694, 0.0015499620058108121, 0.0015411230124300346, 0.0015340639947680756, 0.001551164998090826, 0.0015379240066977218, 0.0015475940017495304, 0.0015396010130643845, 0.0019497819885145873, 0.0015467540069948882, 0.0015368169988505542, 0.0015488880017073825, 0.0015341940015787259, 0.001547548992675729, 0.0015554500132566318, 0.0015282579988706857, 0.0015299540100386366, 0.001987936004297808, 0.0015284949913620949, 0.0015557229926344007, 0.001531369998701848, 0.0015249809948727489, 0.0015487620112253353, 0.0015339039964601398];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch1x1.conv;0.001615304994629696;0.0005473430064739659;;;0.33884808645654113;;;[0.001652647988521494, 0.001647765006055124, 0.001628796017030254, 0.0016156000056071207, 0.0016175149794435129, 0.0016207309963647276, 0.0016251939960056916, 0.0016239980031969026, 0.0016200399986701086, 0.001638540008570999, 0.0016262989956885576, 0.0016199869860429317, 0.0016191860049730167, 0.0016201149992411956, 0.0016737539990572259, 0.001672711005085148, 0.0016213610069826245, 0.0016288600018015131, 0.0016213790222536772, 0.001620598995941691, 0.001621601011720486, 0.001615304994629696, 0.001621571005671285, 0.0016218679957091808, 0.0016255900118267164, 0.0016183209954760969, 0.0016313799860654399, 0.001617803005501628, 0.0016193490009754896, 0.0016157079953700304, 0.0016242529964074492, 0.0016700709966244176, 0.0016211790061788633, 0.0016157680074684322, 0.0016187699948204681, 0.0016241629928117618, 0.0016212310001719743, 0.0016254609945463017, 0.00227189197903499, 0.0016756999830249697, 0.0016205230058403686, 0.0016214209899771959, 0.0016245860024355352, 0.0016214030038099736, 0.0016187459987122566, 0.0016291080100927502, 0.0016672130004735664, 0.0016232000052696094, 0.0016200300015043467, 0.0016215599898714572];[0.0005527730099856853, 0.0005555299867410213, 0.000552614001207985, 0.0005500800034496933, 0.0005544199957512319, 0.0005544860032387078, 0.0005565180035773665, 0.0005533980001928285, 0.0005528789915842935, 0.0005515739903785288, 0.000555682010599412, 0.0005554039962589741, 0.000560629996471107, 0.0005613109969999641, 0.0005534259980777279, 0.000554319005459547, 0.0005492659984156489, 0.0005557989934459329, 0.0005517140089068562, 0.0005544790037674829, 0.0005549579946091399, 0.0005586280021816492, 0.0005524230073206127, 0.0005571919900830835, 0.0005529899935936555, 0.0005572880036197603, 0.0005534049996640533, 0.0005628259968943894, 0.0005531839997274801, 0.000555113991140388, 0.0005536850076168776, 0.0005534469964914024, 0.0005535929958568886, 0.0005534899974009022, 0.0005538019904633984, 0.0005563660088228062, 0.0005569519998971373, 0.0005618399882223457, 0.0005544840096263215, 0.0005609200015896931, 0.0005561809957725927, 0.0005648500082315877, 0.0005628840008284897, 0.0005527359899133444, 0.0005520519916899502, 0.0005573620001086965, 0.000561356995604001, 0.0005570200009969994, 0.0005473430064739659, 0.0005541009886655957];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_1.conv;0.001638958987314254;0.0005601380107691512;;;0.3417645072907186;;;[0.0016724479937693104, 0.0016529409913346171, 0.0016537260089535266, 0.001638958987314254, 0.0016584519908064976, 0.0016460260085295886, 0.0016428520029876381, 0.001646192991756834, 0.0016494119918206707, 0.0016455129953101277, 0.0016512840084033087, 0.0016418820014223456, 0.001644517993554473, 0.001643562995013781, 0.001657739994698204, 0.0016424540081061423, 0.001657814995269291, 0.0016575769986957312, 0.0016525480023119599, 0.0016480030171805993, 0.0016508839908055961, 0.0016667410091031343, 0.0016683940048096702, 0.0016445450019091368, 0.0016443689964944497, 0.0016460980114061385, 0.0016439949977211654, 0.0016558989882469177, 0.00165549099619966, 0.001656105014262721, 0.0016476169985253364, 0.0016544499958399683, 0.0016470880073029548, 0.0016520740027772263, 0.0016426430083811283, 0.0016523530066478997, 0.0016497379983775318, 0.001647567012696527, 0.001656910011661239, 0.0016447029920527712, 0.0016450209950562567, 0.001643247000174597, 0.0016458020108984783, 0.0016569930012337863, 0.0016490509879076853, 0.0016548900166526437, 0.0016530729917576537, 0.0016513550071977079, 0.0016472639981657267, 0.0016460259794257581];[0.0005707699892809615, 0.0005681480106431991, 0.0005736640014220029, 0.0005638930015265942, 0.0005704810027964413, 0.0005784850072814152, 0.0005644810007652268, 0.000568399002077058, 0.0005662160110659897, 0.0005628610088024288, 0.0005648309888783842, 0.0005648480000672862, 0.0005622360040433705, 0.0005705940129701048, 0.0005631059902952984, 0.0005640060117002577, 0.0005624360055662692, 0.0005648100050166249, 0.0005652709951391444, 0.0005666930082952604, 0.0005601380107691512, 0.0005669730016961694, 0.0005614870024146512, 0.0005613789980998263, 0.0005606449994957075, 0.0005659049929818138, 0.0005675329884979874, 0.0005629099905490875, 0.0005650640086969361, 0.000566942006116733, 0.0005659010057570413, 0.0005688249948434532, 0.0005664759955834597, 0.0005685509968316182, 0.0005619879957521334, 0.0005664049967890605, 0.0005791380099253729, 0.0005809629947179928, 0.0005715779989259318, 0.0005708779935957864, 0.0005619040020974353, 0.000565902009839192, 0.0005612289969576523, 0.0005664789932779968, 0.0005652830004692078, 0.0005612419918179512, 0.0005709740071324632, 0.0005655809945892543, 0.0005617310089292005, 0.0005680199974449351];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_2.conv;0.0010959259961964563;0.0007557570061180741;;;0.6896058755253732;;;[0.0011442380055086687, 0.0011191550001967698, 0.0011125079909106717, 0.0011030939931515604, 0.0010987840068992227, 0.0010990839946316555, 0.0010997389908879995, 0.0011014810006599873, 0.0011040889949072152, 0.0011034099879907444, 0.0011032999900635332, 0.0011002340033883229, 0.0011086820013588294, 0.0011018249788321555, 0.0010980680090142414, 0.0010977469937643036, 0.0011182849993929267, 0.001100395995308645, 0.0010990699956892058, 0.0011063150159316137, 0.0011044040002161637, 0.0011016489879693836, 0.0011017189972335473, 0.0011036790092475712, 0.001106941985199228, 0.00110830798803363, 0.0010996729979524389, 0.0010967200068989769, 0.0010999059886671603, 0.0011016450152965263, 0.0010985099943354726, 0.0011025310086552054, 0.0011000340018654242, 0.0011029689921997488, 0.0011031030007870868, 0.0011001740058418363, 0.0010959259961964563, 0.0011039209930459037, 0.0010985099943354726, 0.0011066109873354435, 0.0011030409950762987, 0.001102732989238575, 0.0010979109938489273, 0.001103849004721269, 0.0011109329789178446, 0.0010993609903380275, 0.0010974219912895933, 0.0011017850047210231, 0.0011010619928129017, 0.0011004050029441714];[0.0008241030009230599, 0.0008010059973457828, 0.0007816550059942529, 0.0007932599983178079, 0.000770981001551263, 0.0007621880067745224, 0.0007707210024818778, 0.0007732999947620556, 0.0007841879996703938, 0.0007657310052309185, 0.0010801500029629096, 0.0007591839967062697, 0.0007631750049768016, 0.0007870620029279962, 0.0007610419997945428, 0.0007606690051034093, 0.0007714200037298724, 0.0007593030022690073, 0.0007803820044500753, 0.0007674899970879778, 0.0007719860004726797, 0.0007608339947182685, 0.000763058997108601, 0.0007725010073045269, 0.0007665390003239736, 0.0010523090022616088, 0.0007613339985255152, 0.0007632040069438517, 0.0007623599958606064, 0.0007582460093544796, 0.0007758459978504106, 0.0007633470086148009, 0.0007581370009575039, 0.0007598350057378411, 0.000763278003432788, 0.0007739540014881641, 0.0007593490008730441, 0.000769954000134021, 0.0007571479945909232, 0.0007613870111526921, 0.0010382210020907223, 0.0007557570061180741, 0.000768137993873097, 0.0007614080095663667, 0.0007629580068169162, 0.0007615960057592019, 0.000761800998589024, 0.0007580609963042662, 0.0007683469884796068, 0.0007655939989490435];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7\_3.conv;0.001231807007570751;0.0007607659936184064;;;0.6176016120566763;;;[0.0012690099974861369, 0.0012550190149340779, 0.001267056999495253, 0.001239396005985327, 0.0012378099927445874, 0.0012372579949442297, 0.0012404079898260534, 0.0012367049930617213, 0.0012400419946061447, 0.0012478999851737171, 0.0012387550086714327, 0.0012460029975045472, 0.0012680700019700453, 0.0012564220087369904, 0.0012567240046337247, 0.0012549490056699142, 0.0012424099986674264, 0.001248154992936179, 0.001238842000020668, 0.001231807007570751, 0.001242270998773165, 0.0012373240024317056, 0.001237393997143954, 0.001244974002474919, 0.0012551299878396094, 0.0012376480008242652, 0.0012392379867378622, 0.0012390710035106167, 0.0012393729848554358, 0.0012395759986247867, 0.0012374960060697049, 0.001237867007148452, 0.0012419109989423305, 0.0012418200058164075, 0.0012369380128802732, 0.0012393939978210256, 0.001236276002600789, 0.0012445390020729974, 0.0012370119948172942, 0.0012382759887259454, 0.00123849899682682, 0.0012416450044838712, 0.0012398580001899973, 0.0012397009995765984, 0.00123997000628151, 0.001699184998869896, 0.0012398229882819578, 0.0012353450001683086, 0.001237484990269877, 0.001235194009495899];[0.00082007898890879, 0.000807487012934871, 0.0007934989989735186, 0.0007842819904908538, 0.0007967840065248311, 0.0007765940099488944, 0.0007720879948465154, 0.0007788940129103139, 0.0007813169941073284, 0.0007867309905122966, 0.0007717300031799823, 0.0007978229987202212, 0.0007870400004321709, 0.0007730220095254481, 0.0007685860036872327, 0.000778206012910232, 0.0007613349880557507, 0.0007622100092703477, 0.0007638729875907302, 0.00076864700531587, 0.0007799520099069923, 0.0007659160037292168, 0.0007611229957547039, 0.0007624910067534074, 0.0007635570073034614, 0.0007816459983587265, 0.0007629930041730404, 0.0007617879891768098, 0.0007910530111985281, 0.00105489999987185, 0.0007636930095031857, 0.0007682340074097738, 0.0007656780071556568, 0.0007818699959898368, 0.000766494995332323, 0.0007643589924555272, 0.000786015996709466, 0.0007665359880775213, 0.0007666669989703223, 0.0007650790066691115, 0.0007607659936184064, 0.0007767600036459044, 0.0007636999944224954, 0.0007646890007890761, 0.0010454169969307259, 0.0007614999922225252, 0.0007623349956702441, 0.0007641309930477291, 0.0007629359897691756, 0.0007877519965404645];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_2.conv;0.0012313070037635043;0.0007615450012963265;;;0.6184850723407366;;;[0.0012771000037901103, 0.0012559449969558045, 0.0012607349926838651, 0.0012423119915183634, 0.0012378330138744786, 0.0012382579880068079, 0.001235201008967124, 0.001249497989192605, 0.001251527006388642, 0.001236519994563423, 0.0012377880193525925, 0.0012362489942461252, 0.0012321550020715222, 0.0012487499916460365, 0.0012381379929138348, 0.0012383980065351352, 0.0012507749925134704, 0.0012341589899733663, 0.0012387159949867055, 0.001239582008565776, 0.0012391560012474656, 0.0012357300147414207, 0.0012356779916444793, 0.0012395539961289614, 0.0012377499951981008, 0.0012400170089676976, 0.001238694996573031, 0.0012430289789335802, 0.0012320649984758347, 0.0012313070037635043, 0.0012383309949655086, 0.0012416079989634454, 0.001236782016349025, 0.0012375890073599294, 0.001236651005456224, 0.0012392640055622905, 0.0012355489889159799, 0.001243929989868775, 0.0012334709899732843, 0.0012366890005068853, 0.001240529993083328, 0.0012356189836282283, 0.001237595992279239, 0.0012410010094754398, 0.0012337090010987595, 0.0012398060061968863, 0.0012363100104266778, 0.0012376660015434027, 0.0012340649991529062, 0.0012367880117380992];[0.0008133849914884195, 0.0007918159972177818, 0.0007967569981701672, 0.0007805599889252335, 0.0011793969897553325, 0.0007753499958198518, 0.0007680370035814121, 0.0007846020016586408, 0.0007763190078549087, 0.0007816099969204515, 0.0007768599898554385, 0.0007691570062888786, 0.0007648500031791627, 0.0007784260087646544, 0.000774696993175894, 0.0007945709949126467, 0.000775811990024522, 0.0007874520088080317, 0.0007665010052733123, 0.001049947997671552, 0.0007796989957569167, 0.0007692529907217249, 0.0007645890000276268, 0.0007677809917367995, 0.0007675520027987659, 0.0007821639883331954, 0.000764274998800829, 0.0007684209995204583, 0.0007821409963071346, 0.0007633420027559623, 0.0007685529999434948, 0.0007662470015930012, 0.0007630460022483021, 0.000794385006884113, 0.0010671729978639632, 0.0007686150056542829, 0.0007860740006435663, 0.0007661099953111261, 0.0007628210005350411, 0.0007662249990971759, 0.0007695439999224618, 0.0007777209975756705, 0.0007632479973835871, 0.0007712009974056855, 0.000769074002164416, 0.0007649079925613478, 0.0007695730018895119, 0.0007615450012963265, 0.0007650889892829582, 0.0010480810014996678];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6b.branch7x7dbl\_5.conv;0.001095068990252912;0.0007564280094811693;;;0.690758314055143;;;[0.001141179003752768, 0.001118190004490316, 0.001118283995310776, 0.0011036649957532063, 0.001106659008655697, 0.0011050879984395579, 0.0011011059978045523, 0.0011070120090153068, 0.0011043940030504018, 0.0011033019836759195, 0.0011033000046154484, 0.0011060449905926362, 0.0011049340100726113, 0.001095068990252912, 0.0011028590088244528, 0.0011056649964302778, 0.0011040230019716546, 0.001104441995266825, 0.001102666006772779, 0.001105360992369242, 0.001099918008549139, 0.0011035219940822572, 0.0011036229989258572, 0.0011037889926228672, 0.0011100519768660888, 0.0011026119900634512, 0.0010988010035362095, 0.0011200239969184622, 0.001101271016523242, 0.0011068400053773075, 0.0011017990036634728, 0.0011053020134568214, 0.0011061750119552016, 0.0011012289905920625, 0.001118048996431753, 0.001104815979488194, 0.0011001120001310483, 0.0010998140060110018, 0.00110322299588006, 0.0011042410042136908, 0.0011019929952453822, 0.0011068680178141221, 0.0011050949979107827, 0.0011004639964085072, 0.0011014570045517758, 0.0011074489884776995, 0.0011028029985027388, 0.0011016040079994127, 0.0011060710094170645, 0.0011054470087401569];[0.0008172660018317401, 0.0008151139918481931, 0.0007772660028422251, 0.0007809829985490069, 0.0007833829877199605, 0.0007796499994583428, 0.000771410996094346, 0.0007766420021653175, 0.0007889710104791448, 0.00077078900358174, 0.0007711520011071116, 0.0010731049987953156, 0.0007591299945488572, 0.0007812080002622679, 0.0007761660090181977, 0.0007620419928571209, 0.000758854002924636, 0.0007725030009169132, 0.0007613320049131289, 0.0007589710003230721, 0.0007779470033710822, 0.0007593350019305944, 0.000761692994274199, 0.0007690719940001145, 0.0007642049895366654, 0.0007880750054027885, 0.0010464740043971688, 0.0007632179913343862, 0.0007639179966645315, 0.0007625089929206297, 0.000774579995777458, 0.0007607930019730702, 0.0007633230125065893, 0.000760533002903685, 0.0007592909969389439, 0.0007832510018488392, 0.0007626610022271052, 0.0007867130043450743, 0.0007608960004290566, 0.0007625580037711188, 0.0007613549969391897, 0.001032964006299153, 0.0007686449971515685, 0.0007655880035599694, 0.0007573030015919358, 0.0007597549993079156, 0.0007578049990115687, 0.0007602370023960248, 0.0007564280094811693, 0.0007647279999218881];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_1.conv;0.0016404290072387084;0.0005470039905048907;;;0.3334517910199895;;;[0.0016818229923956096, 0.0016714420053176582, 0.001660757014178671, 0.0016527190018678084, 0.0016426159854745492, 0.0016448379901703447, 0.001644657997530885, 0.0016544719837838784, 0.0016466259985463694, 0.0016464469954371452, 0.001647542987484485, 0.0017032969917636365, 0.0016456080047646537, 0.0016551429871469736, 0.0016621789836790413, 0.001644089017645456, 0.0016456490120617673, 0.0016551570006413385, 0.0016404290072387084, 0.0016445669898530468, 0.001648655001190491, 0.0016488170076627284, 0.001698521984508261, 0.0016495300078531727, 0.0016561220108997077, 0.0016449239919893444, 0.0016424670029664412, 0.0016483470099046826, 0.0016415269928984344, 0.0016543360106879845, 0.001646779986913316, 0.0016461310005979612, 0.0016451149858767167, 0.0016526789986528456, 0.0016435220022685826, 0.0016514539893250912, 0.001645726995775476, 0.0016442229971289635, 0.0016428099916083738, 0.001646817006985657, 0.0016918119945330545, 0.0016443100030301139, 0.0016441439947811887, 0.0016499379999004304, 0.001647540004341863, 0.0016459500038763508, 0.0016412410041084513, 0.0016429840179625899, 0.0016405690112151206, 0.0016991209995467216];[0.0005697940068785101, 0.000567825001780875, 0.0005595109978457913, 0.0005694110004696995, 0.0005658899899572134, 0.0005653650005115196, 0.0005609200015896931, 0.000563284003874287, 0.0005571259971475229, 0.0005636599962599576, 0.0005635979905491695, 0.0005666899960488081, 0.0005653200059896335, 0.0005675510037690401, 0.0005605629994533956, 0.0005688349920092151, 0.0005609260115306824, 0.0005470039905048907, 0.0005620360025204718, 0.0005619889998342842, 0.0005642169999191537, 0.0005675699940184131, 0.000564513000426814, 0.0005639849987346679, 0.0005624540062854066, 0.0005616950074909255, 0.0005679210007656366, 0.0005657439905917272, 0.0005666400102199987, 0.000562182001885958, 0.0005604809994110838, 0.0005672900006175041, 0.0005631579988403246, 0.0005618299910565838, 0.0005618610011879355, 0.0005683619965566322, 0.000561302003916353, 0.0005637599970214069, 0.000564065994694829, 0.0005618709983536974, 0.0005634440021822229, 0.0005672260012943298, 0.0005640180024784058, 0.0005631179956253618, 0.0005620629963232204, 0.0005624420009553432, 0.0005651989922625944, 0.0005642139876727015, 0.0005657129950122908, 0.0005598879943136126];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_2.conv;0.0013542329979827628;0.0007642609998583794;;;0.5643497101287641;;;[0.0013922270009061322, 0.0013775760016869754, 0.001363033996312879, 0.0013675869995495304, 0.0013619499950436875, 0.0013633769995067269, 0.0013602060062112287, 0.001372187995002605, 0.0013654089998453856, 0.0013611710019176826, 0.0013635399955091998, 0.0013590099988505244, 0.0013611290050903335, 0.0013724409946007654, 0.001398086009430699, 0.0014053529885131866, 0.00140186698990874, 0.0013639220123877749, 0.0013686480087926611, 0.001369802004774101, 0.0013631300098495558, 0.0013633880007546395, 0.0013597310025943443, 0.0013681860000360757, 0.0013663050049217418, 0.0013628500018967316, 0.0013618939847219735, 0.0013542329979827628, 0.0013601589889731258, 0.0013553489989135414, 0.0013731420040130615, 0.0013703060103580356, 0.001404750015353784, 0.0014001399977132678, 0.0013955349859315902, 0.0013588169967988506, 0.0013635000068461522, 0.0013604390114778653, 0.00136157100496348, 0.0013632179907290265, 0.0013612920010928065, 0.0013575420016422868, 0.0013661670091096312, 0.0013606730062747374, 0.0013622550177387893, 0.0013645279977936298, 0.0013614530034828931, 0.0013598659861600026, 0.0013637590018333867, 0.001364070994895883];[0.0008041790133574978, 0.0007938639901112765, 0.0007931100117275491, 0.0007839930040063336, 0.000792685998021625, 0.0007685130112804472, 0.0007698030094616115, 0.0007703750015934929, 0.0007868449902161956, 0.0007739430002402514, 0.0007858250028220937, 0.000778970992541872, 0.0007906669925432652, 0.0007773300021653995, 0.0007754260004730895, 0.00076946199988015, 0.0007693799998378381, 0.0007688750047236681, 0.0007659979892196134, 0.000765302000218071, 0.0007758459978504106, 0.0007677329995203763, 0.00076589900709223, 0.0007874259899836034, 0.0007689150079386309, 0.0007704439922235906, 0.0007891630084486678, 0.0007672750070923939, 0.0007744150061625987, 0.0010817659931490198, 0.0007702519942540675, 0.0007769900112180039, 0.0007669610058655962, 0.0007654639921383932, 0.0007672320061828941, 0.0007642609998583794, 0.0007836489967303351, 0.0007656160014448687, 0.0007713079976383597, 0.0007835419964976609, 0.0007709869969403371, 0.0007738979911664501, 0.0007811530085746199, 0.0007665080047445372, 0.001126956005464308, 0.0007795239944243804, 0.0007671450002817437, 0.0008016629872145131, 0.0007705369935138151, 0.0007684869924560189];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7\_3.conv;0.0016836690047057346;0.0007688869955018163;;;0.4566734871003933;;;[0.0017007289861794561, 0.0016882189956959337, 0.0016978930070763454, 0.0017251550016226247, 0.0016894330037757754, 0.001687930998741649, 0.0016890770057216287, 0.0016980010113911703, 0.0016899679758353159, 0.001691128985839896, 0.0016866219957591966, 0.0017298469902016222, 0.0016881549963727593, 0.00169418501900509, 0.0016929919947870076, 0.0016927439864957705, 0.0016878320020623505, 0.0016913819854380563, 0.0016922859940677881, 0.0016897870227694511, 0.0016923810180742294, 0.0016868480015546083, 0.0016902880015550181, 0.0017007739952532575, 0.001691102996119298, 0.0016862219927133992, 0.001688499003648758, 0.0016962319932645187, 0.0017290260002482682, 0.0016890760161913931, 0.0016940060013439506, 0.0016953330050455406, 0.0016884560027392581, 0.00173108400485944, 0.0016894619911909103, 0.0016878260066732764, 0.0016986339905997738, 0.0017279279854847118, 0.0016906060045585036, 0.0016876680019777268, 0.001688497985014692, 0.001701886998489499, 0.001688442993327044, 0.0016855820140335709, 0.0016868140082806349, 0.0016836690047057346, 0.0016880979965208098, 0.0016910830017877743, 0.0016916399908950552, 0.001688310003373772];[0.0008235270070144907, 0.0008007589931366965, 0.0008030669996514916, 0.000781964001362212, 0.0011873539915541187, 0.000798108012531884, 0.0007832559931557626, 0.0007846770022297278, 0.0007811290124664083, 0.0007707859913352877, 0.0007905419915914536, 0.0007742830057395622, 0.000775912994868122, 0.0007900630007497966, 0.0007865700026741251, 0.0007751270022708923, 0.0007828500092728063, 0.000778005996835418, 0.0007800610037520528, 0.0011492779885884374, 0.00077153900929261, 0.0007733080128673464, 0.0007744409958831966, 0.0007922340009827167, 0.0007733759994152933, 0.0007860460027586669, 0.0007726590120000765, 0.0007734139944659546, 0.0007770020019961521, 0.0007742060115560889, 0.0007753410027362406, 0.0007749659998808056, 0.0007822939951438457, 0.0007720680005149916, 0.0010791390086524189, 0.0007724970055278391, 0.000785291995271109, 0.000778342000558041, 0.0007753399986540899, 0.0007761769957141951, 0.0007803979970049113, 0.0007847959932405502, 0.0007772680110065266, 0.0007864259969210252, 0.0007753490062896162, 0.0007688869955018163, 0.0007785659981891513, 0.0007709990022704005, 0.0007743320020381361, 0.0010643940040608868];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_2.conv;0.0016856870061019436;0.000766903001931496;;;0.45494982114438676;;;[0.0017056770011549816, 0.0016940790083026513, 0.0017044330161297694, 0.0017323619977105409, 0.0016918339970288798, 0.0016908839752431959, 0.0016943740047281608, 0.0016913010040298104, 0.0017304510110989213, 0.0016896570014068857, 0.0016856870061019436, 0.001690300996415317, 0.0016967019910225645, 0.0016900639893719926, 0.0016918519977480173, 0.001688310003373772, 0.0017020060040522367, 0.0017282040062127635, 0.0016908569959923625, 0.001688657997874543, 0.0016940839996095747, 0.0016882360068848357, 0.0016917730099521577, 0.0016869149985723197, 0.0016886270168470219, 0.0016904730146052316, 0.0016946060059126467, 0.001689063006779179, 0.0016923109942581505, 0.0016892139974515885, 0.0017251219978788868, 0.0016904920048546046, 0.0016890499973669648, 0.0016887750098248944, 0.0016990139847621322, 0.0017260470049222931, 0.0016904590011108667, 0.0016871569969225675, 0.0016874110006028786, 0.0016896399902179837, 0.001692175996140577, 0.0016937740001594648, 0.0016878610040294006, 0.001702031004242599, 0.0017019580118358135, 0.0016929709818214178, 0.001688991003902629, 0.0016882879863260314, 0.0017294119897997007, 0.0016885840013856068];[0.0008237290021497756, 0.0008058140083448961, 0.0007973979954840615, 0.000781474998802878, 0.0007811399991624057, 0.0007884240039857104, 0.0007830809918232262, 0.0007929120038170367, 0.0007779190054861829, 0.0007883509970270097, 0.0007867029926273972, 0.0010959339997498319, 0.0008146620093612, 0.0007835970027372241, 0.0007755600090604275, 0.0007848710083635524, 0.0007783650071360171, 0.0008045069989748299, 0.0007753819954814389, 0.000766903001931496, 0.0007692370127188042, 0.0007728219934506342, 0.0007855260046198964, 0.0007709660130785778, 0.0007955770124681294, 0.0007703820010647178, 0.0010798990115290508, 0.0007696069951634854, 0.0007703390001552179, 0.0007695300009800121, 0.0007706140022492036, 0.000771012986660935, 0.000773539999499917, 0.0007834139978513122, 0.0007709539931965992, 0.0007681870047235861, 0.0007729030039627105, 0.0007723259914200753, 0.0007721110014244914, 0.0007719319983152673, 0.0007743040041532367, 0.0010606299911160022, 0.0007730939978500828, 0.0008068199967965484, 0.0007839970057830215, 0.000774564003222622, 0.0007865429943194613, 0.0007729200005996972, 0.0007889940025052056, 0.0007687449979130179];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6c.branch7x7dbl\_5.conv;0.0013452450220938772;0.0007639910036232322;;;0.5679195916548186;;;[0.001388560005580075, 0.0013630350003950298, 0.001367214004858397, 0.0013615810021292418, 0.0013669559848494828, 0.0013629739987663925, 0.0013668439933098853, 0.0013639939861604944, 0.0013629119930556044, 0.0013587479916168377, 0.0013603650004370138, 0.0013639179960591719, 0.0013745710020884871, 0.001364861018373631, 0.0014111989876255393, 0.001375641004415229, 0.0013665440055774525, 0.001381051988573745, 0.0013741279835812747, 0.0013696689857169986, 0.0013675619993591681, 0.0013644220016431063, 0.001374520012177527, 0.0013628809829242527, 0.001365807984257117, 0.001365011019515805, 0.0013641819969052449, 0.0013611920148832723, 0.0013632059999508783, 0.001362096008961089, 0.001400021996232681, 0.0014067390002310276, 0.0013620980171253905, 0.0013706610043300316, 0.001361154019832611, 0.001364205003483221, 0.0013615359930554405, 0.0013622170081362128, 0.0013601829996332526, 0.0013452450220938772, 0.001362544993753545, 0.0013677389943040907, 0.001361390997772105, 0.0013625860010506585, 0.0013759340072283521, 0.001405822011292912, 0.0014056379877729341, 0.001403289003064856, 0.0013810840027872473, 0.0013672480126842856];[0.0008301960042444989, 0.000784279007348232, 0.0007871200068620965, 0.0007913550070952624, 0.0007860020123189315, 0.0007695849926676601, 0.0007805990026099607, 0.0007685369928367436, 0.0007847310043871403, 0.0007790469971951097, 0.0007757510029477999, 0.0008048790041357279, 0.0007828509988030419, 0.0007701030117459595, 0.0007755060069030151, 0.0010874520085053518, 0.0007669519982300699, 0.0007639910036232322, 0.0007920960051706061, 0.0007672700012335554, 0.0007699660054640844, 0.0007871460111346096, 0.0007707510085310787, 0.0007680129929212853, 0.0007865110092097893, 0.0007714639941696078, 0.0007666040037292987, 0.0007726959884166718, 0.0007705249881837517, 0.000770494996686466, 0.001061267001205124, 0.0007957589987199754, 0.0007813240081304684, 0.0007712590013397858, 0.0007647119928151369, 0.0007848429959267378, 0.0007724860042799264, 0.0007670740014873445, 0.0007741189911030233, 0.000768996003898792, 0.0007682209979975596, 0.0007713049999438226, 0.0007717200060142204, 0.0007829749956727028, 0.000772450992371887, 0.0010667190072126687, 0.0007797680009389296, 0.0007693439983995631, 0.0007706680044066161, 0.0007723689923295751];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_2.conv;0.0014913490012986585;0.0007679980044486001;;;0.5149686651346074;;;[0.0015176830056589097, 0.0015075799892656505, 0.0015322089893743396, 0.0015035190008347854, 0.0015225580136757344, 0.0014995250094216317, 0.0014972880017012358, 0.0015025070024421439, 0.0015023460000520572, 0.0014998359984019771, 0.0015072139940457419, 0.0015013689844636247, 0.0014913490012986585, 0.0014996839890955016, 0.0015010210045147687, 0.0014950009936001152, 0.0015011640061857179, 0.0015010509960120544, 0.0015021790168248117, 0.001532991009298712, 0.0014962709828978404, 0.0015035390097182244, 0.0015071689995238557, 0.0015011420036898926, 0.0015039220015751198, 0.0014984919980634004, 0.0014991829957580194, 0.0014993009972386062, 0.0015217549953376874, 0.001496295997640118, 0.0014968550094636157, 0.0014997280086390674, 0.0015324309933930635, 0.0014987839967943728, 0.0015005810128059238, 0.001497171018854715, 0.0014994320081314072, 0.001506963002611883, 0.0014988129842095077, 0.0015034600073704496, 0.0014952189958421513, 0.001521958998637274, 0.0015000959974713624, 0.0015021419822005555, 0.001508399989688769, 0.0015280430088751018, 0.0015115060086827725, 0.0014979959960328415, 0.0015010670031188056, 0.0015094519912963733];[0.000824597998871468, 0.0007860670011723414, 0.0007720430003246292, 0.0008027550065889955, 0.0007878670003265142, 0.0007994750048965216, 0.0007757940038572997, 0.0007687170000281185, 0.0007737959967926145, 0.0007774910045554861, 0.0007779820007272065, 0.0007874010043451563, 0.0007989220030140132, 0.000774771993746981, 0.0007679980044486001, 0.000778828005422838, 0.0007765290065435693, 0.0007811910036252812, 0.0007798079896019772, 0.000787042998126708, 0.0007820789905963466, 0.0011000859958585352, 0.0007714809908065945, 0.0007740549917798489, 0.0007737959967926145, 0.0007764180045342073, 0.0007715520041529089, 0.0007893790025264025, 0.0007831429975340143, 0.0007739190041320398, 0.0007769160001771525, 0.0007703489973209798, 0.0007731410005362704, 0.0007746269984636456, 0.0007916109898360446, 0.000775982000050135, 0.0011904379935003817, 0.0007793219992890954, 0.0007746990013401955, 0.0007694980013184249, 0.0007792440010234714, 0.0007712770020589232, 0.0007688699988648295, 0.0007720650028204545, 0.0007725920004304498, 0.0007962520030559972, 0.0007818610029062256, 0.0007760040025459602, 0.0007718800043221563, 0.00077220999810379];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_6e.branch7x7\_3.conv;0.001788716996088624;0.0007381989998975769;;;0.41269748177704574;;;[0.0018065809999825433, 0.0017932339978870004, 0.0023013730096863583, 0.0017987619939958677, 0.0017936109943548217, 0.0017947909946087748, 0.0017964489961741492, 0.001788716996088624, 0.0017912740004248917, 0.0017974660004256293, 0.0017949979956028983, 0.0017944590072147548, 0.0018025639874394983, 0.0017991339991567656, 0.001794874988263473, 0.0017931229813257232, 0.0017935850046342239, 0.0017890940071083605, 0.0017977600073209032, 0.0017933539929799736, 0.0017898820078698918, 0.0017964430153369904, 0.0017993340006796643, 0.0017972070054383948, 0.001791793984011747, 0.001792890005162917, 0.0017921209946507588, 0.0017895160126499832, 0.0017899590020533651, 0.0017914539930643514, 0.0017919750098371878, 0.0017966520099435002, 0.0017944129940588027, 0.001798744997358881, 0.0017945930012501776, 0.0017970060143852606, 0.0017941049882210791, 0.0017946790030691773, 0.0017933120107045397, 0.0017899109952850267, 0.0017907150031533092, 0.0017961219855351374, 0.001795459000277333, 0.0017938959936145693, 0.0017941010155482218, 0.0018120190070476383, 0.00182395099545829, 0.001791313014109619, 0.001792861003195867, 0.0017896869976539165];[0.0008211649983422831, 0.0007924270030343905, 0.0007831219991203398, 0.0007969649886945263, 0.0007779220031807199, 0.0008035339997150004, 0.0007829539972590283, 0.0007804799970472232, 0.0007786190108163282, 0.0007826039945939556, 0.0007794510020175949, 0.0007872650021454319, 0.0007697959954384714, 0.000783009993028827, 0.0007853190036257729, 0.0007760420121485367, 0.0007755629922030494, 0.0007780310115776956, 0.0007812369876774028, 0.0007934639870654792, 0.0007765349873807281, 0.0007723779999651015, 0.0007692360086366534, 0.0007723279995843768, 0.0007750280055915937, 0.0007381989998975769, 0.0007747009949525818, 0.0007724169990979135, 0.000776398999732919, 0.0011064949940191582, 0.000770792001276277, 0.0007733820093562827, 0.0007690810016356409, 0.0007689470076002181, 0.0008251889958046377, 0.0007814129930920899, 0.0007766049966448918, 0.0007715029933024198, 0.0007766620110487565, 0.0007852840062696487, 0.0007786600035615265, 0.00077777799742762, 0.0007728509954176843, 0.0007774659898132086, 0.001103802991565317, 0.0007762839959468693, 0.0007689299964113161, 0.0007764779875287786, 0.0007728799973847345, 0.0007866350060794502];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv0.conv;0.0006575950101250783;0.00036562199238687754;;;0.5559987328938737;;;[0.0007009239925537258, 0.0006864349998068064, 0.0006755790091119707, 0.000663159997202456, 0.0006713690090691671, 0.0006652869924437255, 0.0006711160094710067, 0.0006688499997835606, 0.0006717259966535494, 0.0006679109792457893, 0.0006665210094070062, 0.000665366998873651, 0.0006633370066992939, 0.0006628679984714836, 0.0006614750018343329, 0.0006745169957866892, 0.0006812430074205622, 0.000662678008666262, 0.0006612360157305375, 0.0006615430174861103, 0.0006625559908570722, 0.0006616769969696179, 0.0006730070017511025, 0.0006616929895244539, 0.0006676030025118962, 0.0006602890061913058, 0.0006635580066358671, 0.0006614490121137351, 0.0006641169893555343, 0.0006728149892296642, 0.0006767890008632094, 0.0006626770045841113, 0.0006575950101250783, 0.0006623829831369221, 0.0006631379947066307, 0.0006611120043089613, 0.000674747017910704, 0.0006604490044992417, 0.000659558005281724, 0.0006636099860770628, 0.0006630399875575677, 0.0006618199986405671, 0.0006616010068682954, 0.0006739899836247787, 0.0006639010098297149, 0.0006607440009247512, 0.0006642040098086, 0.0006624079978791997, 0.0006612610013689846, 0.0006603980000363663];[0.00038238600245676935, 0.00037740399420727044, 0.00038190800114534795, 0.0003846809995593503, 0.00037886700010858476, 0.00036817499494645745, 0.00038093900366220623, 0.00037552799039985985, 0.0003961490001529455, 0.00037381100992206484, 0.0003677339991554618, 0.0003671120066428557, 0.0003691279998747632, 0.0003668970020953566, 0.000385760999051854, 0.00036997000279370695, 0.0003682280075736344, 0.00036897699465043843, 0.00036666500091087073, 0.0003675860061775893, 0.00036608600930776447, 0.0003701930108945817, 0.0003674870094982907, 0.00036817601358052343, 0.0003668220015242696, 0.0003839779965346679, 0.00036882900167256594, 0.00036656200245488435, 0.00036885000008624047, 0.0003657429915620014, 0.0003676350024761632, 0.00037981499917805195, 0.0003677309869090095, 0.00036959101271349937, 0.00037102599162608385, 0.00036690800334326923, 0.00038528999721165746, 0.00039085499884095043, 0.0003676830092445016, 0.00036577400169335306, 0.00037049700040370226, 0.00036720099160447717, 0.0003836510004475713, 0.00036753001040779054, 0.00036580400774255395, 0.0003668769932119176, 0.0003682810056488961, 0.0003670449950732291, 0.0003707830037456006, 0.00036562199238687754];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
AuxLogits.conv1.conv;0.001090061996364966;0.0009313249902334064;;;0.8543780017458635;;;[0.0014930650067981333, 0.0014861490053590387, 0.001482414998463355, 0.0014843850076431409, 0.0014789849956287071, 0.0014861460076645017, 0.001480679988162592, 0.001478039994253777, 0.0014809069980401546, 0.0014801579964114353, 0.0014795900060562417, 0.001480459002777934, 0.0014843789977021515, 0.0014823940000496805, 0.001488842986873351, 0.001495121992775239, 0.0014839420036878437, 0.0014818420022493228, 0.001483697007643059, 0.0014832379965810105, 0.001481672006775625, 0.0014795499882893637, 0.0014803369849687442, 0.0014809490094194189, 0.0014822340017417446, 0.0014798820193391293, 0.0014818860072409734, 0.0014812169974902645, 0.0014812290028203279, 0.0014798119955230504, 0.0014776430034544319, 0.0014848289865767583, 0.0014647060161223635, 0.0014822309894952923, 0.0010954459867207333, 0.0010964480024995282, 0.001095546002034098, 0.0010961009975289926, 0.0010967409907607362, 0.0010975490004057065, 0.0011113790096715093, 0.0010985070111928508, 0.001099383007385768, 0.0010959490027744323, 0.0010942980006802827, 0.0010988740104949102, 0.0010972230084007606, 0.0010978850041283295, 0.001090902995201759, 0.001090061996364966];[0.0009519159939372912, 0.0009454789978917688, 0.0009479120053583756, 0.0009440080029889941, 0.0009524180059088394, 0.0009423470037290826, 0.0009555189899401739, 0.0009463680034969002, 0.0009507519862381741, 0.0012782330013578758, 0.000936074007768184, 0.0009395300003234297, 0.0009466460032854229, 0.0009364099969388917, 0.0009411079954588786, 0.0009373780048917979, 0.0009395919914823025, 0.0012438210105756298, 0.0009357350063510239, 0.0009372650092700496, 0.0009348909952677786, 0.0009380480041727424, 0.0009490719967288896, 0.0009381359996041283, 0.0009397319954587147, 0.0012366570008452982, 0.0009347470040665939, 0.0009380879928357899, 0.0009386760066263378, 0.0009373520006192848, 0.00094050400366541, 0.0009313249902334064, 0.0009522399923298508, 0.0012350129982223734, 0.0009375880035804585, 0.0009358569950563833, 0.0009380999981658533, 0.0009429560013813898, 0.0009384909935761243, 0.0009369229956064373, 0.0009373619977850467, 0.0012334150087554008, 0.0009469189972151071, 0.0009343569981865585, 0.0009382030111737549, 0.0009371170017402619, 0.0009383889992022887, 0.0009467040072195232, 0.000950349000049755, 0.0012347420124569908];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch3x3\_2.conv;0.0007665119919693097;0.0012595490115927532;;;1.6432215344168863;;;[0.0007999110093805939, 0.0007870599802117795, 0.0007885039813118055, 0.0007803420012351125, 0.0007828789966879413, 0.0007790020026732236, 0.0007810559909557924, 0.0008041359978960827, 0.0007779599982313812, 0.0007840800099074841, 0.0007868790125939995, 0.0007891550048952922, 0.0007766900089336559, 0.0007796540012350306, 0.0007665119919693097, 0.0007787450012983754, 0.0007801920146448538, 0.0007788520015310496, 0.0007805959903635085, 0.0007798529841238633, 0.0007783289911458269, 0.0007771760137984529, 0.0007761099986964837, 0.0007771880045766011, 0.0007808819937054068, 0.0007909169944468886, 0.0007772829994792119, 0.0007766799972159788, 0.0007762559980619699, 0.0007861479971325025, 0.0007791050156811252, 0.0007819570018909872, 0.0007778649887768552, 0.0007795790006639436, 0.0007745869952486828, 0.000777125998865813, 0.0007806590001564473, 0.0007776679995004088, 0.000776786997448653, 0.0007765980117255822, 0.0007783650071360171, 0.000775578009779565, 0.000781591996201314, 0.0007818029989721254, 0.0007778109866194427, 0.0007798340229783207, 0.0007798290025675669, 0.0007760199951007962, 0.0007817210134817287, 0.0007782189932186157];[0.0014187820052029565, 0.0014141360006760806, 0.00136766598734539, 0.0013650359906023368, 0.001392798003507778, 0.001863541008788161, 0.0013758499990217388, 0.0013492270081769675, 0.001354107997030951, 0.0013654019858222455, 0.0013541390071623027, 0.0013534540048567578, 0.0013689589977730066, 0.001361373986583203, 0.001751831005094573, 0.0013605550047941506, 0.001354507010546513, 0.0012595490115927532, 0.001368130004266277, 0.0013579869992099702, 0.0013609519955934957, 0.0013622170081362128, 0.0013525219983421266, 0.0017694039997877553, 0.0013509409909602255, 0.0013583669933723286, 0.001383230002829805, 0.0013508689880836755, 0.001355173997581005, 0.0013677929964615032, 0.0013511639990611002, 0.0013672630011569709, 0.001757984995492734, 0.0013541090011131018, 0.0013731869985349476, 0.0013577219942817464, 0.0013502959918696433, 0.0013637569936690852, 0.0013579980004578829, 0.0013749869976891205, 0.001359592002700083, 0.001744890003465116, 0.001350790000287816, 0.0013649999891640618, 0.0013733739906456321, 0.0013478269975166768, 0.0013733500090893358, 0.0013540020008804277, 0.0013541600055759773, 0.00137131501105614];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7a.branch7x7x3\_4.conv;0.0011387569975340739;0.0013583840045612305;;;1.1928655608727312;;;[0.0011498810054035857, 0.0011513400095282122, 0.0011436330096330494, 0.001143579007475637, 0.0011534469958860427, 0.0011439189984230325, 0.0011478699889266863, 0.0011438950168667361, 0.0011469789897091687, 0.001143870991654694, 0.0011523790017236024, 0.0011433480103733018, 0.0011430119920987636, 0.0011471140023786575, 0.0011435810156399384, 0.0011455450003268197, 0.001146245005656965, 0.0011466620053397492, 0.0011455570202087983, 0.0011481080000521615, 0.0011454360064817593, 0.0011458530061645433, 0.0011462849943200126, 0.0011435039923526347, 0.0011457740183686838, 0.001151090007624589, 0.001142098000855185, 0.001142726992839016, 0.0011510739859659225, 0.0011479690147098154, 0.0011439410009188578, 0.0011440870148362592, 0.0011449559970060363, 0.001142708002589643, 0.0011597579868976027, 0.0011446240096120164, 0.0011451970058260486, 0.0011387569975340739, 0.001142759996582754, 0.0011449010053183883, 0.001145618996815756, 0.0011458939989097416, 0.0011466029973234981, 0.0011407679849071428, 0.0011436379863880575, 0.001144410009146668, 0.0011439410009188578, 0.0011425839911680669, 0.001145984002505429, 0.0011462529801065102];[0.0014172359951771796, 0.0013831840042257681, 0.0013970659929327667, 0.0013762769958702847, 0.0013979069917695597, 0.0013845130015397444, 0.0014109420008026063, 0.0013829179952153936, 0.0013880949991289526, 0.001364826995995827, 0.0013836529979016632, 0.0013735980028286576, 0.0013703149888897315, 0.001372031998471357, 0.0013583840045612305, 0.0013691940112039447, 0.0013840070023434237, 0.0017967320018215105, 0.0013631919864565134, 0.0013784400071017444, 0.0013705610035685822, 0.0013881659979233518, 0.0013706109893973917, 0.0013687710015801713, 0.0013714079977944493, 0.0013632929913001135, 0.0017710539977997541, 0.0013674770016223192, 0.0013797439896734431, 0.0013714109954889864, 0.0013735809916397557, 0.0013598270015791059, 0.0014003410033183172, 0.0013699330011149868, 0.0014231399982236326, 0.0017878149956231937, 0.0013857450103387237, 0.0013593950134236366, 0.0014073570055188611, 0.001371115999063477, 0.0013968389976071194, 0.0013670030020875856, 0.0013835779973305762, 0.0013646700099343434, 0.0017684040067251772, 0.001367946999380365, 0.0013747159973718226, 0.001371724996715784, 0.0013700950075872242, 0.0013981359952595085];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch1x1.conv;0.0009070609812624753;0.0005081419949419796;;;0.5602070923993798;;;[0.0009542100015096366, 0.0009284359985031188, 0.0009325279970653355, 0.0009139640169451013, 0.0009149549878202379, 0.0009173949947580695, 0.000910892995307222, 0.0009123780182562768, 0.0009112739935517311, 0.0009210879943566397, 0.000911306997295469, 0.0009188349940814078, 0.0009157210006378591, 0.0009102119947783649, 0.0009106230136239901, 0.0009132500126725063, 0.0009165939991362393, 0.0009127800003625453, 0.0009124490024987608, 0.0009105789940804243, 0.000909254013095051, 0.000913231007871218, 0.0009094289853237569, 0.0009107529913308099, 0.0009261459927074611, 0.0009098980081034824, 0.0009103600023081526, 0.0009207789844367653, 0.0009117479930864647, 0.0009101900068344548, 0.0009075700072571635, 0.0009098260052269325, 0.000911280993022956, 0.0009087979997275397, 0.0009073410037672147, 0.0009126719960477203, 0.0009125479991780594, 0.0009077210124814883, 0.0009088380029425025, 0.0009120649920077994, 0.0009118629968725145, 0.0009090960083995014, 0.0009224349923897535, 0.0009113440028158948, 0.0009103009942919016, 0.0009093930129893124, 0.0009204480011248961, 0.0009089060040423647, 0.0009100609895540401, 0.0009070609812624753];[0.0005561330035561696, 0.0005279110046103597, 0.0005278100143186748, 0.000538508000317961, 0.0010501290089450777, 0.0005421859968919307, 0.0005289639957481995, 0.0005307750107022002, 0.0005313919973559678, 0.0005413830076577142, 0.0005296870076563209, 0.0005305840022629127, 0.0005081419949419796, 0.0005294400034472346, 0.0005321080097928643, 0.0005316530005075037, 0.0005309109983500093, 0.0005295120063237846, 0.0005354009917937219, 0.0005295599985402077, 0.0005275340081425384, 0.000529429002199322, 0.0005312629946274683, 0.0005291330016916618, 0.0005295879964251071, 0.0005298840114846826, 0.0005327599938027561, 0.0005283649952616543, 0.0005278919998090714, 0.0005308660038281232, 0.0005298100004438311, 0.0005279140023048967, 0.0005311869899742305, 0.0005292480054777116, 0.0005289349937811494, 0.0005303180078044534, 0.0005295360024319962, 0.0005275459989206865, 0.0005303110083332285, 0.0005295320006553084, 0.0005291310080792755, 0.0005284600047161803, 0.000528365999343805, 0.000529783996171318, 0.0005273870046949014, 0.000529341006767936, 0.0005288889951771125, 0.0005265130021143705, 0.000528438002220355, 0.0005296320014167577];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_1.conv;0.0009096529975067824;0.0005201820022193715;;;0.5718466312375263;;;[0.0009784809953998774, 0.0009278190118493512, 0.0009246549889212474, 0.000909850001335144, 0.0009096529975067824, 0.0009132139966823161, 0.000910129994736053, 0.0009102700132643804, 0.0009182820067508146, 0.0009317530057160184, 0.000919899990549311, 0.0009172159916488454, 0.0009183260117424652, 0.0009177239844575524, 0.0009507899958407506, 0.0009220280044246465, 0.0009155120060313493, 0.0009168399992631748, 0.0009365150035591796, 0.0009145059739239514, 0.0009150829864665866, 0.0009122810006374493, 0.0009128550009336323, 0.0009264700056519359, 0.000919881000299938, 0.0009187920077238232, 0.0009162439964711666, 0.0009188910044031218, 0.000916817007237114, 0.0009189429983962327, 0.000917428988032043, 0.0009183079964714125, 0.0009149579855147749, 0.000920385995414108, 0.0009163630020339042, 0.0009300410019932315, 0.000917039011255838, 0.0009150849946308881, 0.0009217979968525469, 0.0009133980056503788, 0.0009142820053966716, 0.0009167840034933761, 0.0009290379966842011, 0.0009194320009555668, 0.0009179050102829933, 0.0009150339901680127, 0.0009176389867207035, 0.0009226280089933425, 0.00092049699742347, 0.0009147370001301169];[0.0005427919968497008, 0.0005285369988996536, 0.0005252560076769441, 0.0005240070022409782, 0.0005231280083535239, 0.0005211219977354631, 0.0005207000067457557, 0.000522497997735627, 0.0005242549959803, 0.0005267449887469411, 0.0005221960018388927, 0.0005226540088187903, 0.0005223059997661039, 0.0005217279976932332, 0.0005243070045253262, 0.0005238410085439682, 0.0005369169957702979, 0.0005402499955380335, 0.0005249929963611066, 0.0005322549986885861, 0.0005265329964458942, 0.0005275010043988004, 0.0005239050078671426, 0.0005273120041238144, 0.0005244089988991618, 0.0005245470092631876, 0.0005259949975879863, 0.0005266560037853196, 0.0005230709939496592, 0.0005245030042715371, 0.0005237779987510294, 0.0005215830024098977, 0.0005223009939072654, 0.0005244310013949871, 0.0005245489883236587, 0.0005231579998508096, 0.0005225060012890026, 0.0005201820022193715, 0.0005238259909674525, 0.0005251049879007041, 0.0005233929987298325, 0.0005222129984758794, 0.0005215520068304613, 0.0005250370013527572, 0.0005243999912636355, 0.0005245009961072356, 0.0005240600003162399, 0.0005222179897828028, 0.0005238130106590688, 0.0005229709931882098];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2a.conv;0.0007932130101835355;0.00068938999902457;;;0.8691108065222698;;;[0.0008561120048398152, 0.0008164670143742114, 0.0008106650202535093, 0.0007987139833858237, 0.0008016689971555024, 0.0007964309916133061, 0.0008006729913176969, 0.0008016610081540421, 0.0007975760090630502, 0.0008111780189210549, 0.0007963059906614944, 0.0008010299934539944, 0.0008022200054256245, 0.0007988340075826272, 0.0007960189977893606, 0.0007983899995451793, 0.0007990239973878488, 0.0008014250051928684, 0.0007991210004547611, 0.0007981280068634078, 0.0008063040004344657, 0.0007977060013217852, 0.0008007919823285192, 0.0007964039832586423, 0.0007952949963510036, 0.0007975449989316985, 0.0008003319962881505, 0.0007953650056151673, 0.000798627981566824, 0.0007964740070747212, 0.0008137270051520318, 0.0007932130101835355, 0.0007981769886100665, 0.0008001679816516116, 0.0007983960094861686, 0.000796967011410743, 0.0007967419951455668, 0.0007961800001794472, 0.0008013930055312812, 0.0007958569913171232, 0.0007971150043886155, 0.0008109909977065399, 0.0007977259956533089, 0.0007965250115375966, 0.0007985280099092051, 0.0007997060019988567, 0.0007973859901539981, 0.0008009950106497854, 0.000799229004769586, 0.0007958109927130863];[0.0008188380015781149, 0.000819107997813262, 0.000780732007115148, 0.0007762109889881685, 0.000801764996140264, 0.0007809800008544698, 0.0007855159929022193, 0.0007746960036456585, 0.0007642220007255673, 0.0012464730098145083, 0.0007798129954608157, 0.000762479001423344, 0.0007745729963062331, 0.0007615899958182126, 0.0007639149989699945, 0.0007838259916752577, 0.0007688760088058189, 0.0007631390035385266, 0.0007674790103919804, 0.0007672469946555793, 0.0007753819954814389, 0.0007652479980606586, 0.0007674160005990416, 0.0010481259960215539, 0.000760238996008411, 0.0007861579942982644, 0.0007629150059074163, 0.0007634719950146973, 0.0007644150027772412, 0.0007623279961990193, 0.0007769799995003268, 0.0007624650024808943, 0.0007632960041519254, 0.0007618800009367988, 0.0007615710055688396, 0.0007622410048497841, 0.0007637630042154342, 0.0010446550004417077, 0.0007604349957546219, 0.0007633670029463246, 0.0007789200026309118, 0.0007631299959030002, 0.0007612699992023408, 0.0007624340069014579, 0.0007740769942756742, 0.0007744100003037602, 0.0007668990001548082, 0.0007612660119775683, 0.00068938999902457, 0.0007608870073454455];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3\_2b.conv;0.0008510509942425415;0.0007596780051244423;;;0.8926351185343204;;;[0.0008918800012907013, 0.0014510759938275442, 0.0008745759841986, 0.000859231993672438, 0.0008585739851696417, 0.0008528990001650527, 0.0008607230120105669, 0.000859622989082709, 0.0008562980074202642, 0.0008582499867770821, 0.0008573819941375405, 0.000853482008096762, 0.0008590959914727136, 0.0008561159920645878, 0.0008579819987062365, 0.0008604159957030788, 0.0008585319883422926, 0.0008541089919162914, 0.0008587679913034663, 0.0008557039982406422, 0.0008568330085836351, 0.0008714950090507045, 0.0008571490179747343, 0.0008582349983043969, 0.000859831998241134, 0.00085661698540207, 0.0008587229967815802, 0.0008594849932705984, 0.0008596789994044229, 0.000854993995744735, 0.0008574170060455799, 0.0008614639955339953, 0.0008510509942425415, 0.0008611410012235865, 0.0008565570024074987, 0.0008593360107624903, 0.0008572819933760911, 0.0008554019877919927, 0.0008736360032344237, 0.0008593989914515987, 0.0008573560044169426, 0.0008591309888288379, 0.0008559940033592284, 0.0008560220012441278, 0.0008556629909435287, 0.000860970001667738, 0.0008602830057498068, 0.0008576769905630499, 0.0008602110028732568, 0.0008564710151404142];[0.0008272800041595474, 0.0007990209996933118, 0.0007930170104373246, 0.0007864549988880754, 0.000776597997173667, 0.0007831889961380512, 0.0007787939975969493, 0.0007693939987802878, 0.0007947359990794212, 0.0007688670011702925, 0.0007694119994994253, 0.0007767850038362667, 0.0007596780051244423, 0.0007709729979978874, 0.000777985987951979, 0.000763640011427924, 0.0007638199895154685, 0.0007712590013397858, 0.0007695819949731231, 0.0007818740123184398, 0.0007614729984197766, 0.0007632390042999759, 0.0007655329973204061, 0.0007681380084250122, 0.0007783280016155913, 0.0007637199887540191, 0.0007685020100325346, 0.0010524340032134205, 0.0007624540012329817, 0.0007632119959453121, 0.0007790740055497736, 0.0007643590070074424, 0.0007654420041944832, 0.0007649320032214746, 0.0007649760082131252, 0.0007811819959897548, 0.0007673649961361662, 0.0007644690049346536, 0.000760365990572609, 0.0007663940050406381, 0.0007771569944452494, 0.0010536150075495243, 0.0007626200094819069, 0.000764962998800911, 0.0007696429966017604, 0.0007655220106244087, 0.0007840630132704973, 0.0007695100066484883, 0.0007650469924556091, 0.000764965996495448];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_1.conv;0.0009323819976998493;0.0005381249939091504;;;0.5771507764378593;;;[0.000976801005890593, 0.0009558730089338496, 0.0009556980076013133, 0.000942729995585978, 0.0009424769959878176, 0.0009448570053791627, 0.0009359410032629967, 0.0009437400003662333, 0.0009444560128031299, 0.0009428069897694513, 0.0009461839945288375, 0.000985573002253659, 0.0009374409855809063, 0.0009446779877180234, 0.0009440249996259809, 0.0009408819896634668, 0.0009411729988642037, 0.00094125400937628, 0.000939756995649077, 0.0009429230121895671, 0.0009538400045130402, 0.0009496310085523874, 0.0009408639889443293, 0.0009418640111107379, 0.000956595002207905, 0.0009414009982720017, 0.0009409470076207072, 0.0009418030094821006, 0.0009323819976998493, 0.0009645960089983419, 0.0009383550059283152, 0.0009420320129720494, 0.0009395420202054083, 0.0009442890004720539, 0.0009512979886494577, 0.0009436559921596199, 0.0009418379922863096, 0.0009443050075788051, 0.0009487239876762033, 0.000939891004236415, 0.0009412870131200179, 0.0009442090085940436, 0.0009385139856021851, 0.0009434359963051975, 0.0009417270048288628, 0.0009431910002604127, 0.000943816005019471, 0.0009412480139872059, 0.0009419650014024228, 0.0009441339934710413];[0.000548166994121857, 0.0005416560015873984, 0.0005403450049925596, 0.0009938250004779547, 0.0005414450133685023, 0.0005423200054792687, 0.0005400880036177114, 0.0005411370075307786, 0.0005411710008047521, 0.0005394280015025288, 0.0005548810004256666, 0.0005424630071502179, 0.0005397869972512126, 0.0005382289964472875, 0.0005394620093284175, 0.0005381249939091504, 0.0005413690087152645, 0.000551713994354941, 0.0005398040084401146, 0.0005394999898271635, 0.0005404550029197708, 0.0005400690133683383, 0.0005415289924712852, 0.0005398439971031621, 0.0005395699990913272, 0.000541312008863315, 0.0005418119981186464, 0.0005407709977589548, 0.0005397479981184006, 0.0005419980006990954, 0.0005383550014812499, 0.0005385500116972253, 0.0005394910112954676, 0.0005419390072347596, 0.0005403999966802076, 0.000541180997970514, 0.0005390059959609061, 0.0005398869980126619, 0.0005433140031527728, 0.0005417779902927577, 0.0005428380100056529, 0.0005405359988799319, 0.0005393860046751797, 0.000540339999133721, 0.0005405410047387704, 0.0005395470070652664, 0.0005398159992182627, 0.0005421310052042827, 0.0005406220006989315, 0.0005406899872468784];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch3x3dbl\_2.conv;0.0015541129978373647;0.0015922340098768473;;;1.0245291121639997;;;[0.002216901004430838, 0.002214783991803415, 0.002220466994913295, 0.002212552004493773, 0.0022129680146463215, 0.0022235429933061823, 0.002213111991295591, 0.0022134289902169257, 0.002212712002801709, 0.002218837005784735, 0.0019490849954308942, 0.001949404992046766, 0.0019496780005283654, 0.0019520959904184565, 0.0019497969915391877, 0.0019501770002534613, 0.0019600969972088933, 0.0019485349912429228, 0.0019797490094788373, 0.001948017001268454, 0.0019584890105761588, 0.0016809259977890179, 0.0016867989907041192, 0.0017114270012825727, 0.0016899549955269322, 0.0016903299983823672, 0.001691648009000346, 0.001674125000135973, 0.0016851460095494986, 0.0016835669957799837, 0.0016833340050652623, 0.0017107930034399033, 0.001684372007730417, 0.0015824540023459122, 0.0016137369821080938, 0.0015854689991101623, 0.0015843930013943464, 0.0016128349961945787, 0.0015897650009719655, 0.0015853039949433878, 0.0016115420003188774, 0.0015851159987505525, 0.0015814339858479798, 0.0016067910037236288, 0.0015549480012850836, 0.0015576490113744512, 0.0015568920061923563, 0.0015569399984087795, 0.0015592710115015507, 0.0015541129978373647];[0.001692564008408226, 0.0017740650073392317, 0.0017590189963812009, 0.001757422010996379, 0.0017556519887875766, 0.002132640001946129, 0.001728267001453787, 0.0017372159927617759, 0.0017420520016457886, 0.0015922340098768473, 0.0017420370131731033, 0.0016387340001529083, 0.0016286430036416277, 0.0017438049981137738, 0.0021141399920452386, 0.001763961001415737, 0.00174496800173074, 0.0017599159909877926, 0.001722721994156018, 0.0017617869889363647, 0.0017424749967176467, 0.001646946999244392, 0.001631593011552468, 0.002098801007377915, 0.0017361260106554255, 0.0017425480036763474, 0.0017413470050087199, 0.0017268459923798218, 0.0016240690019913018, 0.0017433150060242042, 0.0017386679974151775, 0.0017399850039510056, 0.0020919700036756694, 0.0017598709964659065, 0.0017434500041417778, 0.0017432839958928525, 0.00163623399566859, 0.0017450839950470254, 0.0017441920062992722, 0.001615757995750755, 0.0017372300062561408, 0.0021622970089083537, 0.0017391510045854375, 0.001742382999509573, 0.001743638000334613, 0.0017431349988328293, 0.0017397740011801943, 0.0016317179979523644, 0.0017343159997835755, 0.00173450299189426];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7b.branch\_pool.conv;0.0006846159958513454;0.0005187900096643716;;;0.7577824836231544;;;[0.0007465070229955018, 0.0007112379971658811, 0.0007048360130283982, 0.0006987490050960332, 0.0006858339911559597, 0.0006846159958513454, 0.0014202520105754957, 0.0006848630000604317, 0.000687162988469936, 0.0007026139937806875, 0.0006987319939071313, 0.000702520992490463, 0.0006903399917064235, 0.0006912649841979146, 0.0006932190008228645, 0.0006911220116307959, 0.000691780005581677, 0.0006867279880680144, 0.0006949310045456514, 0.0007030720007605851, 0.000697165000019595, 0.0007070790015859529, 0.0006911309901624918, 0.000691989014740102, 0.0006892450182931498, 0.0006949469825485721, 0.000690191998728551, 0.0006922070024302229, 0.0006938449951121584, 0.0007055560126900673, 0.0007010949921095744, 0.0007020030170679092, 0.0006867229822091758, 0.0006901399901835248, 0.0006935429992154241, 0.000689017993863672, 0.0006930370000191033, 0.0006872939848108217, 0.0006923379987711087, 0.0006884620088385418, 0.0009085620113182813, 0.0009079629962798208, 0.0009071849926840514, 0.0009035399998538196, 0.000924533000215888, 0.0009064970072358847, 0.000901645005797036, 0.0009022050071507692, 0.0009278920042561367, 0.0009271979943150654];[0.000533768004970625, 0.0005226609937380999, 0.0005187900096643716, 0.0005198319995542988, 0.0005194240075070411, 0.0005357059999369085, 0.0005363770033000037, 0.0005386349948821589, 0.0005407200078479946, 0.000547739997273311, 0.000532733989530243, 0.0005343270022422075, 0.0005348399863578379, 0.0005335520108928904, 0.0005490850016940385, 0.000533721991814673, 0.0005338009941624478, 0.000531413999851793, 0.0005350860010366887, 0.0005319779884302989, 0.0005340879870345816, 0.0005468070012284443, 0.0005323489895090461, 0.0005343820084817708, 0.0005342759977793321, 0.0005324009980540723, 0.0005347249971237034, 0.0005325579986674711, 0.0005319979973137379, 0.0005322829965734854, 0.0005341250071069226, 0.0005327160033630207, 0.0005343070079106838, 0.0005353029991965741, 0.0005336189933586866, 0.0005346270045265555, 0.0005328539991751313, 0.0005325550009729341, 0.0005355169996619225, 0.0005338269984349608, 0.0005348800041247159, 0.0005341509968275204, 0.0005332349974196404, 0.0005307469982653856, 0.0005336780013749376, 0.0005328409897629172, 0.000531750003574416, 0.000535553990630433, 0.0005347340047592297, 0.0005332940054358914];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch1x1.conv;0.0014381430082721636;0.0007689530029892921;;;0.5346846583172141;;;[0.0014807130064582452, 0.0014734999858774245, 0.0014462550025200471, 0.0014436210040003061, 0.0014433650067076087, 0.0014463669940596446, 0.0014463059924310073, 0.001444123001419939, 0.0014452050090767443, 0.0014469989982899278, 0.0014468649897025898, 0.0014581660070689395, 0.0014691329997731373, 0.0014474299969151616, 0.0014443080144701526, 0.0014515149960061535, 0.0014412470045499504, 0.0014444919943343848, 0.001443876011762768, 0.0014516779920086265, 0.0014704300119774416, 0.0014441059902310371, 0.001445255009457469, 0.001448262992198579, 0.0014452379837166518, 0.0014431989984586835, 0.001443853005184792, 0.0014515930088236928, 0.0014400089858099818, 0.001470474002417177, 0.0014422160165850073, 0.0014459180092671886, 0.0014381430082721636, 0.0014450540038524196, 0.001444515015464276, 0.001444619003450498, 0.0014451669994741678, 0.0014470169990090653, 0.0014715470024384558, 0.0014465129934251308, 0.001446627007680945, 0.001441157000954263, 0.0014459869998972863, 0.0014415470068342984, 0.001442507011233829, 0.0014446040149778128, 0.0014430550072574988, 0.0014483879931503907, 0.0014428879949264228, 0.0014427000132855028];[0.0007942980009829625, 0.0007758189894957468, 0.0007710089994361624, 0.0007710950012551621, 0.0007727030024398118, 0.0007718840060988441, 0.0007738739950582385, 0.0007708149933023378, 0.0007719870045548305, 0.0007703500014031306, 0.0007715849933447316, 0.0007701180002186447, 0.000770680999266915, 0.000772041006712243, 0.0007710740028414875, 0.0007696550019318238, 0.0007719900022493675, 0.0007720480061834678, 0.0007718249980825931, 0.000772825995227322, 0.0007703430019319057, 0.0007693420047871768, 0.0007705399912083521, 0.0007711210055276752, 0.0007973510073497891, 0.0007755139959044755, 0.0007714000093983486, 0.0007699300040258095, 0.0007722349982941523, 0.0007714649982517585, 0.0007708030025241897, 0.0007711979997111484, 0.0007699609996052459, 0.000771822000388056, 0.0007811030081938952, 0.0007712570077273995, 0.000771348990383558, 0.0007725530012976378, 0.0007711380021646619, 0.0007714509993093088, 0.000769542995840311, 0.0007707270124228671, 0.0007689530029892921, 0.0007713679951848462, 0.0007730939978500828, 0.0007719209970673546, 0.0007726180047029629, 0.0007717200060142204, 0.0007710990030318499, 0.0007723879971308634];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3\_1.conv;0.0014457150100497529;0.0007795239944243804;;;0.5391961686816503;;;[0.0014625080075347796, 0.0014822609955444932, 0.001448862996767275, 0.0014824079989921302, 0.001459382998291403, 0.001455602003261447, 0.0014818939962424338, 0.0014523080026265234, 0.0014883230032864958, 0.0014897640066919848, 0.0014692159893456846, 0.0014511540066450834, 0.0014845650002826005, 0.0014649579825345427, 0.0014817370101809502, 0.0014524160069413483, 0.0014623880124418065, 0.0014577869878849015, 0.001457196005503647, 0.0014627089985879138, 0.0014796619943808764, 0.0014588869962608442, 0.0014544009900419042, 0.0014457150100497529, 0.0014521499833790585, 0.0014529489999404177, 0.0014543859870173037, 0.0014524930011248216, 0.0014547340106219053, 0.0014811190048931167, 0.0014673620025860146, 0.001476942008594051, 0.001478393009165302, 0.0014458719961112365, 0.0014550719934049994, 0.0014523870049742982, 0.0014521610137308016, 0.0014794449816690758, 0.001454761004424654, 0.0014532330096699297, 0.0014506099978461862, 0.0014817989867879078, 0.0014837259950581938, 0.001481726998463273, 0.001477224999689497, 0.0014592599909519777, 0.0014801369979977608, 0.0014507289888570085, 0.0014559980045305565, 0.0014528409956255928];[0.0007946809928398579, 0.0007824420026736334, 0.000781324997660704, 0.0007803640037309378, 0.0007817459991201758, 0.0007806119974702597, 0.0007924749952508137, 0.0007795700075803325, 0.0007800250023137778, 0.0007816059951437637, 0.0007813310076016933, 0.0007881970086600631, 0.0007813849952071905, 0.0007815120043233037, 0.0007821629988029599, 0.0007811069954186678, 0.0007819800084689632, 0.0007795239944243804, 0.0007833740091882646, 0.0007819839956937358, 0.0007826469955034554, 0.0007927719998406246, 0.0007852639973862097, 0.0007815239951014519, 0.0007811399991624057, 0.0007817260047886521, 0.0007816470024408773, 0.000782802002504468, 0.0007821249892003834, 0.0007849059911677614, 0.0007807260117260739, 0.0007802879990777001, 0.0007869739929446951, 0.0007824409985914826, 0.0007830820104572922, 0.0007813740085111931, 0.0007929050043458119, 0.0007827869994798675, 0.0007816529978299513, 0.000781213995651342, 0.0007824770000297576, 0.0007801379979355261, 0.0007826570072211325, 0.0007934299937915057, 0.0007836500008124858, 0.0007829170062905177, 0.0007817629957571626, 0.0007835139986127615, 0.0007849409885238856, 0.0007836119912099093];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch3x3dbl\_1.conv;0.0014379470085259527;0.0007659200055059046;;;0.5326482832570119;;;[0.0014526720042340457, 0.0014443209947785363, 0.0014455659984378144, 0.0014444910048041493, 0.0014562780124833807, 0.0014461809914791957, 0.0014509230095427483, 0.0014548329927492887, 0.0014455640048254281, 0.0014480889949481934, 0.0014436099882004783, 0.001443543005734682, 0.001473936004913412, 0.0014477120130322874, 0.0014478169905487448, 0.0014407269918592647, 0.0014447180001297966, 0.0014474369963863865, 0.0014474700146820396, 0.001438489998690784, 0.0014459280064329505, 0.001472083997214213, 0.0014683100016554818, 0.0014464379928540438, 0.0014413019962375984, 0.0014454189804382622, 0.0014436530036618933, 0.0014379470085259527, 0.0014464190026046708, 0.0014470210007857531, 0.001473600001190789, 0.0014687680086353794, 0.0014416280173463747, 0.0014434040058404207, 0.0014416099875234067, 0.0014424040127778426, 0.0014393259916687384, 0.0014428729919018224, 0.001442879016394727, 0.0014446700079133734, 0.0014400479849427938, 0.001443372995709069, 0.0014421230007428676, 0.0014442789979511872, 0.0014437310019275174, 0.0014531049819197506, 0.0014465759886661544, 0.001444016001187265, 0.0014710549876326695, 0.0014738269965164363];[0.0007864460058044642, 0.0007713669911026955, 0.0007799750019330531, 0.0007701229915255681, 0.0007688950136071071, 0.0007697019900660962, 0.0007823439955245703, 0.0007679929985897616, 0.0007686640019528568, 0.0007701349968556315, 0.0007698569970671088, 0.0007808829977875575, 0.0007691180071560666, 0.000768414989579469, 0.0007686469907639548, 0.000770104001276195, 0.0007688870100537315, 0.000770266997278668, 0.0007704029994783923, 0.0007704419986112043, 0.000771107996115461, 0.0007714769890299067, 0.0007774940022500232, 0.0007680320122744888, 0.0007702730072196573, 0.0007699879934079945, 0.0007687570032430813, 0.0007704620074946433, 0.0007705330062890425, 0.0007701510039623827, 0.000771276987507008, 0.0007659200055059046, 0.000770380996982567, 0.0007721849979134277, 0.0007710899953963235, 0.0007704000017838553, 0.0007709650089964271, 0.0007716510008322075, 0.0007668660109629855, 0.0007715599931543693, 0.0007714060047874227, 0.0007824600033927709, 0.0007694219966651872, 0.0007710999925620854, 0.0007711759972153232, 0.0007721420115558431, 0.0007693280058447272, 0.0007711979997111484, 0.0007700159912928939, 0.0007705680036451668];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
Mixed\_7c.branch\_pool.conv;0.001445696980226785;0.0007795199926476926;;;0.5392001251364654;;;[0.0014590359933208674, 0.0014555620145983994, 0.0014534770016325638, 0.0014531790075125173, 0.0014524760044878349, 0.001445696980226785, 0.0014816199982305989, 0.0014796899922657758, 0.0014758909965166822, 0.0014581250143237412, 0.0014550369960488752, 0.0014575780078303069, 0.0014537140086758882, 0.0014540389965986833, 0.0014519489923259243, 0.001456389989471063, 0.0014541959972120821, 0.0014529859909089282, 0.0014519809919875115, 0.0014519739925162867, 0.0014548210019711405, 0.0014568750048056245, 0.0014575359964510426, 0.0014505840081255883, 0.0014583219890482724, 0.0014541570126311854, 0.0014512680063489825, 0.0014539929834427312, 0.0014521019911626354, 0.0014530670014210045, 0.001455597986932844, 0.001454073004424572, 0.0014561830030288547, 0.001453256991226226, 0.0014543420111294836, 0.0014534939982695505, 0.0014679149899166077, 0.0014648029900854453, 0.0014546570018865168, 0.0014565030141966417, 0.0014663229958387092, 0.0014640889858128503, 0.00145596700895112, 0.0014536730013787746, 0.0014548869949067011, 0.0014567829930456355, 0.001456676996895112, 0.001456658006645739, 0.0014785789971938357, 0.001482738007325679];[0.0007848769892007113, 0.000794706997112371, 0.0007844070059945807, 0.0007820289902156219, 0.0007819549937266856, 0.0007912939909147099, 0.0007842909981263801, 0.0007795199926476926, 0.0007800190069247037, 0.0007908879924798384, 0.0007822930056136101, 0.0007807770016370341, 0.0007820260070730001, 0.0007814639975549653, 0.0007812690018909052, 0.0007829009991837665, 0.00078382900392171, 0.0007829919923096895, 0.000782856994192116, 0.0007867649983381853, 0.0007831330003682524, 0.0007821509934728965, 0.0007806149951647967, 0.0007801419997122139, 0.000782078001066111, 0.000781570008257404, 0.0007808320078765973, 0.0007819369930075482, 0.0007823359919711947, 0.000794124003732577, 0.0007823670021025464, 0.0007828130037523806, 0.0007816319994162768, 0.0007835830037947744, 0.0007813929987605661, 0.0007822510087862611, 0.0007825990032870322, 0.0007910900021670386, 0.0007806079956935719, 0.0007810329989297315, 0.0007801860047038645, 0.0007801619940437376, 0.0007805890054441988, 0.0007831660041119903, 0.0007805950008332729, 0.0007814330019755289, 0.0007822300103725865, 0.0007802699983585626, 0.0007828509988030419, 0.0007839090103516355];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.614e+23
  Optimized FLOP count:  9.353e+9
   Theoretical speedup:  1.725e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  2.233e+8
   Theoretical speedup:  5.444e+8
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  5.407e+7
   Theoretical speedup:  1.406e+8
  Largest intermediate:  4.915e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  7.741e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  3.421e+8
   Theoretical speedup:  7.998e+8
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.405e+15
  Optimized FLOP count:  4.295e+8
   Theoretical speedup:  5.598e+6
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  6.370e+7
   Theoretical speedup:  1.678e+7
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  1.343e+7
   Theoretical speedup:  6.138e+6
  Largest intermediate:  4.096e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.505e+14
  Optimized FLOP count:  2.016e+8
   Theoretical speedup:  1.242e+6
  Largest intermediate:  7.373e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.969e+15
  Optimized FLOP count:  1.298e+8
   Theoretical speedup:  2.288e+7
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.969e+15
  Optimized FLOP count:  1.298e+8
   Theoretical speedup:  2.288e+7
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.299e+14
  Optimized FLOP count:  3.015e+7
   Theoretical speedup:  1.094e+7
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.586e+22
  Optimized FLOP count:  1.720e+10
   Theoretical speedup:  2.085e+12
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.417e+22
  Optimized FLOP count:  5.973e+9
   Theoretical speedup:  2.372e+12
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   6              0          rmu,fdj->rufj                 etnkyju,rufj->tnekyfr
   9           TDOT  rufj,etnkyju->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  3.515e+9
   Theoretical speedup:  1.008e+12
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.724e+21
  Optimized FLOP count:  2.625e+10
   Theoretical speedup:  2.562e+11
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.981e+20
  Optimized FLOP count:  3.272e+9
   Theoretical speedup:  1.522e+11
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.113e+19
  Optimized FLOP count:  5.982e+8
   Theoretical speedup:  5.204e+10
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   6              0          rmu,fdj->rufj                 etnkyju,rufj->tnekyfr
   9           TDOT  rufj,etnkyju->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.304e+20
  Optimized FLOP count:  1.006e+10
   Theoretical speedup:  6.265e+10
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  4.909e+9
   Theoretical speedup:  2.283e+11
  Largest intermediate:  2.949e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.940e+19
  Optimized FLOP count:  5.200e+9
   Theoretical speedup:  7.576e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  6.242e+8
   Theoretical speedup:  7.013e+9
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  1.385e+8
   Theoretical speedup:  1.561e+9
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.283e+18
  Optimized FLOP count:  1.806e+9
   Theoretical speedup:  1.818e+9
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.782e+18
  Optimized FLOP count:  8.328e+8
   Theoretical speedup:  9.344e+9
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.052e+17
  Optimized FLOP count:  9.596e+8
   Theoretical speedup:  2.138e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.040e+16
  Optimized FLOP count:  1.093e+8
   Theoretical speedup:  2.781e+8
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  3.591e+7
   Theoretical speedup:  9.405e+7
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.565e+16
  Optimized FLOP count:  5.161e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   9              0   etnkyju,fdj->etnkyuf                  rmu,etnkyuf->tnekyfr
   9              0   etnkyuf,rmu->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  2.233e+8
   Theoretical speedup:  5.444e+8
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;53.84765625;0.0;;;;;;[53.97265625, 53.84765625, 54.00390625, 53.9921875, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.0, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.0, 54.00390625, 54.00390625, 53.9140625, 54.00390625, 54.00390625, 54.00390625, 53.84765625, 53.9453125, 54.00390625, 54.00390625, 53.85546875, 54.0, 53.98828125, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.95703125, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.96875, 53.984375, 54.00390625, 53.98046875, 53.98046875, 54.00390625, 54.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;575.69921875;26.12109375;;;;;;[576.0, 575.69921875, 575.95703125, 575.95703125, 575.74609375, 575.95703125, 575.95703125, 575.95703125, 576.00390625, 576.00390625, 576.00390625, 575.95703125, 576.00390625, 576.00390625, 576.00390625, 576.00390625, 576.00390625, 575.95703125, 575.953125, 576.00390625, 576.00390625, 575.953125, 576.00390625, 575.953125, 576.00390625, 575.95703125, 575.953125, 575.95703125, 576.00390625, 575.95703125, 575.95703125, 576.00390625, 575.95703125, 576.00390625, 575.95703125, 576.00390625, 575.95703125, 575.9296875, 575.95703125, 575.69921875, 575.95703125, 575.69921875, 575.92578125, 575.97265625, 576.00390625, 575.9296875, 575.95703125, 575.95703125, 575.9453125, 576.00390625];[64.00390625, 26.12109375, 64.00390625, 63.9921875, 63.828125, 51.37890625, 63.9375, 40.65625, 64.00390625, 64.00390625, 31.4296875, 64.00390625, 63.95703125, 64.00390625, 64.00390625, 63.765625, 63.9375, 63.9453125, 64.00390625, 64.00390625, 63.94140625, 63.86328125, 63.95703125, 63.92578125, 63.94921875, 64.00390625, 64.00390625, 64.00390625, 63.98046875, 64.00390625, 64.00390625, 63.94140625, 63.92578125, 64.00390625, 63.91015625, 63.4609375, 41.09765625, 64.00390625, 63.96484375, 26.12109375, 63.9453125, 64.00390625, 63.92578125, 64.00390625, 63.96484375, 64.00390625, 63.99609375, 64.00390625, 63.96484375, 63.875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;62.55859375;127.77734375;;;;;;[63.98828125, 64.00390625, 63.83984375, 63.8671875, 63.83203125, 64.00390625, 64.00390625, 63.84375, 63.9453125, 63.859375, 63.85546875, 63.93359375, 63.859375, 63.84765625, 63.82421875, 63.85546875, 63.87109375, 63.8515625, 63.84375, 63.84765625, 63.859375, 63.83203125, 63.8359375, 63.84375, 63.84765625, 63.875, 63.8359375, 64.00390625, 62.55859375, 63.83203125, 63.84375, 64.00390625, 63.8515625, 63.84375, 63.8515625, 63.890625, 64.00390625, 64.00390625, 64.00390625, 64.00390625, 63.953125, 63.92578125, 63.87890625, 64.00390625, 63.84765625, 63.90625, 63.84375, 63.85546875, 64.00390625, 63.80859375];[127.7890625, 127.82421875, 127.96875, 127.9765625, 127.8828125, 127.91796875, 127.95703125, 127.91796875, 127.8671875, 127.9609375, 127.8125, 127.80859375, 127.796875, 128.0078125, 127.8828125, 127.78515625, 128.0078125, 127.8828125, 128.0, 127.84765625, 127.875, 127.8125, 127.8125, 127.77734375, 127.92578125, 127.8359375, 127.99609375, 127.796875, 127.796875, 128.0078125, 127.9296875, 128.0, 127.890625, 127.87890625, 127.93359375, 127.78515625, 127.91796875, 127.96484375, 127.921875, 127.8828125, 127.90234375, 127.90625, 127.88671875, 127.87890625, 127.80078125, 127.87890625, 127.8828125, 127.859375, 127.87109375, 127.8984375];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;431.5;192.00390625;;;;;;[432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 431.5, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 431.74609375, 432.00390625];[192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 47.9765625, 0.0, 47.88671875, 0.0, 47.58984375, 0.0, 47.2578125, 0.0, 47.75390625, 0.0, 47.74609375, 0.0, 48.00390625, 0.0, 47.796875, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 37.484375, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 47.7578125, 0.0, 47.4921875, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 47.75390625, 0.0, 48.00390625, 0.0];[47.89453125, 0.0, 47.91015625, 0.0, 47.86328125, 0.0, 47.78515625, 0.0, 47.75390625, 0.0, 47.76171875, 0.0, 48.00390625, 0.0, 47.7734375, 0.0, 47.984375, 0.0, 47.91796875, 0.0, 47.76171875, 0.0, 48.00390625, 0.0, 48.1328125, 0.0, 48.1171875, 0.0, 48.2109375, 0.0, 47.80078125, 0.0, 47.91796875, 0.0, 48.00390625, 0.0, 47.96875, 0.0, 48.265625, 0.0, 47.875, 0.0, 47.9140625, 0.0, 48.046875, 0.0, 47.84765625, 0.0, 47.8203125, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;647.69140625;34.12109375;;;;;;[647.73828125, 647.73828125, 647.734375, 648.00390625, 647.98828125, 647.734375, 647.984375, 647.73046875, 648.00390625, 648.00390625, 647.984375, 648.00390625, 647.98828125, 648.00390625, 647.98828125, 648.00390625, 647.9765625, 648.00390625, 648.00390625, 647.8046875, 648.00390625, 647.984375, 648.00390625, 648.00390625, 648.00390625, 647.765625, 648.00390625, 648.00390625, 647.98828125, 647.9609375, 648.00390625, 647.69140625, 647.984375, 648.00390625, 647.7265625, 647.98046875, 647.98828125, 647.75390625, 648.00390625, 648.00390625, 647.984375, 647.98828125, 648.00390625, 647.95703125, 648.00390625, 648.0, 648.00390625, 647.984375, 647.98828125, 648.00390625];[72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 70.7109375, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 34.12109375, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;71.37890625;71.66015625;;;;;;[71.7421875, 71.390625, 72.00390625, 71.765625, 71.61328125, 72.00390625, 72.00390625, 71.859375, 71.85546875, 71.37890625, 71.85546875, 71.8671875, 71.7265625, 71.87890625, 72.00390625, 71.65234375, 71.8671875, 71.90625, 72.00390625, 71.6328125, 71.86328125, 71.8671875, 71.87109375, 71.63671875, 71.86328125, 71.8671875, 71.6328125, 71.703125, 71.6484375, 71.625, 71.8671875, 71.8515625, 71.85546875, 71.640625, 71.859375, 71.63671875, 71.86328125, 71.86328125, 71.86328125, 71.8671875, 71.64453125, 71.875, 71.703125, 72.00390625, 71.75390625, 71.85546875, 71.875, 71.85546875, 71.59765625, 71.61328125];[72.00390625, 71.96484375, 71.7578125, 71.87890625, 71.9765625, 71.9921875, 71.99609375, 72.0078125, 71.9921875, 72.00390625, 72.09375, 72.00390625, 71.86328125, 71.7734375, 72.09375, 71.796875, 71.98046875, 71.9140625, 71.8984375, 71.984375, 72.0, 72.18359375, 72.1171875, 71.90234375, 71.66015625, 71.8125, 71.98828125, 71.984375, 71.99609375, 71.984375, 72.09765625, 72.08984375, 71.9609375, 71.9921875, 71.9296875, 71.8125, 71.88671875, 71.9921875, 71.8984375, 71.73828125, 71.8046875, 72.00390625, 71.921875, 71.87109375, 71.8984375, 71.890625, 71.953125, 71.9765625, 71.984375, 72.1484375];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;161.4921875;59.48046875;;;;;;[162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.74609375, 162.00390625, 161.75390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.74609375, 161.75390625, 162.00390625, 161.75, 161.74609375, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.4921875, 162.00390625, 161.75, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625];[72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 59.48046875, 72.00390625, 72.00390625, 71.484375, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;215.55859375;0.0;;;;;;[215.74609375, 215.75390625, 216.00390625, 215.984375, 215.93359375, 215.68359375, 216.00390625, 216.00390625, 215.74609375, 216.00390625, 215.75390625, 215.99609375, 215.9921875, 215.74609375, 215.75, 215.9453125, 215.71484375, 215.94140625, 216.00390625, 216.00390625, 216.00390625, 215.94140625, 216.00390625, 215.9375, 215.75390625, 216.00390625, 216.00390625, 216.00390625, 215.859375, 215.75, 216.00390625, 216.00390625, 215.9921875, 215.97265625, 215.75390625, 215.55859375, 215.97265625, 216.00390625, 215.94921875, 215.96484375, 216.00390625, 216.00390625, 216.00390625, 216.00390625, 215.734375, 215.8984375, 215.74609375, 215.75390625, 215.96484375, 215.92578125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 48.09375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 48.0234375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 48.0546875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 48.03515625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;53.4921875;0.0;;;;;;[54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.75390625, 53.96484375, 53.6640625, 53.74609375, 53.74609375, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.94140625, 53.99609375, 53.74609375, 54.00390625, 53.7109375, 54.00390625, 53.74609375, 53.7265625, 53.75390625, 54.00390625, 53.96484375, 54.00390625, 54.00390625, 53.953125, 53.984375, 54.00390625, 54.00390625, 54.00390625, 53.90625, 54.00390625, 53.98828125, 53.75390625, 54.00390625, 53.4921875, 53.9765625, 53.9765625, 53.9375, 54.00390625, 53.75, 53.984375, 54.00390625, 53.9609375, 54.00390625, 53.74609375, 54.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;107.27734375;0.0;;;;;;[107.4140625, 107.703125, 107.75390625, 107.6015625, 108.00390625, 107.91796875, 108.00390625, 108.00390625, 107.953125, 107.73828125, 107.8203125, 107.27734375, 108.00390625, 107.98046875, 107.80859375, 108.00390625, 108.00390625, 107.8515625, 108.00390625, 107.96484375, 108.00390625, 107.859375, 107.76171875, 107.9296875, 108.00390625, 107.69140625, 107.74609375, 108.00390625, 107.79296875, 108.00390625, 107.65234375, 107.8046875, 107.74609375, 107.75, 108.00390625, 107.7578125, 107.9375, 108.00390625, 107.7109375, 107.96484375, 107.76171875, 108.00390625, 108.00390625, 107.91015625, 107.95703125, 107.85546875, 108.00390625, 107.7421875, 108.00390625, 107.6796875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;161.3359375;0.0;;;;;;[161.8515625, 162.00390625, 161.94140625, 162.00390625, 161.3359375, 161.875, 161.69140625, 162.00390625, 161.71875, 162.00390625, 161.71875, 161.6953125, 161.9296875, 161.79296875, 162.00390625, 161.9375, 161.875, 161.61328125, 161.85546875, 161.99609375, 161.72265625, 162.00390625, 161.71484375, 161.99609375, 162.00390625, 161.65625, 161.77734375, 162.00390625, 161.7578125, 161.96484375, 161.42578125, 161.82421875, 161.80859375, 161.73046875, 161.9453125, 161.91796875, 161.859375, 161.87109375, 161.80859375, 161.68359375, 161.859375, 162.00390625, 161.625, 161.8515625, 162.00390625, 161.59765625, 161.85546875, 162.00390625, 161.58984375, 162.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;66.3203125;0.0;;;;;;[67.23046875, 67.30078125, 67.21875, 67.50390625, 67.30859375, 67.50390625, 67.30078125, 67.421875, 67.2265625, 67.5, 67.18359375, 66.6328125, 67.18359375, 67.40234375, 67.50390625, 67.50390625, 67.40625, 67.27734375, 67.50390625, 67.3046875, 67.3515625, 67.44140625, 67.50390625, 67.50390625, 67.39453125, 67.296875, 67.41796875, 67.50390625, 67.1796875, 67.37890625, 67.4140625, 67.50390625, 67.29296875, 67.16796875, 67.390625, 67.3984375, 67.4140625, 67.50390625, 67.3828125, 67.0078125, 67.50390625, 67.50390625, 67.328125, 67.5, 67.27734375, 67.3984375, 66.3203125, 67.50390625, 67.16796875, 67.50390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.032995573012158275;0.021933288895525038;1.7050984591478482;1.8374506110558286;0.6647342929138711;0.9279696819541022;0.7163319080792439;[0.03361949883401394, 0.03357836394570768, 0.03498212795238942, 0.03343886905349791, 0.03349527309183031, 0.036392068956047297, 0.03341742290649563, 0.033182794926688075, 0.03518488607369363, 0.03466400201432407, 0.034766744007356465, 0.034328865935094655, 0.033810868044383824, 0.03374729701317847, 0.0338576229987666, 0.03362208197358996, 0.03366374899633229, 0.032995573012158275, 0.033888902980834246, 0.03515621006954461, 0.09589646407403052, 0.03489920496940613, 0.0336177529534325, 0.03369434690102935, 0.033788957982324064, 0.03728360997047275, 0.033906767959706485, 0.03360271395649761, 0.03378877404611558, 0.0336935700615868, 0.03388103703036904, 0.0345298289321363, 0.03365111898165196, 0.03349625994451344, 0.03352636098861694, 0.033616625936701894, 0.033498286036774516, 0.034411586006172, 0.033529334934428334, 0.03352519101463258, 0.03359452704899013, 0.0340518900193274, 0.03352643095422536, 0.03434701799415052, 0.03387799800839275, 0.034212087048217654, 0.039374365005642176, 0.039762477041222155, 0.03396478795912117, 0.03412555297836661];[0.022719627944752574, 0.02229757502209395, 0.021954845055006444, 0.022351025021634996, 0.02207705203909427, 0.02352301508653909, 0.02214787993580103, 0.02248270099516958, 0.02317857090383768, 0.022048762068152428, 0.02273057692218572, 0.023772484972141683, 0.022440761094912887, 0.022414759965613484, 0.023321997956372797, 0.0219786410452798, 0.022827376960776746, 0.024820251972414553, 0.021994801005348563, 0.022390175028704107, 0.02337946998886764, 0.022031081025488675, 0.023012715973891318, 0.023565624956972897, 0.022266579908318818, 0.022380237001925707, 0.023257923079654574, 0.022145102033391595, 0.02264149603433907, 0.023020726977847517, 0.022678161039948463, 0.022445833077654243, 0.023273291997611523, 0.021990602952428162, 0.02294192707631737, 0.023376998957246542, 0.02289465896319598, 0.022425464005209506, 0.023395059979520738, 0.022041001939214766, 0.0229708319529891, 0.02316551294643432, 0.022676134947687387, 0.022405946045182645, 0.02326378703583032, 0.021933288895525038, 0.022852955968119204, 0.02295767399482429, 0.023225011071190238, 0.022369274985976517];[1.7085200179135427, 1.7634436620865017, 1.718676563934423, 1.7055011570919305, 1.7058694259030744, 1.7062390389619395, 1.7120412799995393, 1.7086654539452866, 1.714060888858512, 1.7050984591478482, 1.7076900170650333, 1.7109375710133463, 1.7168791329022497, 1.7071639598580077, 1.7274222259875387, 1.7057799270842224, 1.7076377088669688, 1.7187449919292703, 1.8612967890221626, 1.8533457602607086, 1.8419337567174807, 1.8690470370929688, 1.8432014411082491, 1.8508428368950263, 1.84323066403158, 1.8444004370830953, 1.8404709958704188, 1.8335803321097046, 1.8383096002507955, 1.8480598451569676, 1.840701904031448, 1.8397576280403882, 1.8435510079143569, 1.8362373920390382, 1.8378024579724297, 1.841012608841993, 2.018891744199209, 1.8432486427482218, 1.8419540722388774, 1.841440659831278, 1.8414267769549042, 1.8428579551400617, 1.844131460180506, 1.8468148279935122, 1.838102102978155, 1.836207551183179, 1.8340832778485492, 1.8534345269436017, 1.8436823717784137, 1.840262292069383];[1.8426851780386642, 1.8484308960614726, 1.8737230668775737, 1.8405797641025856, 1.8488219112623483, 1.8491027841810137, 1.8495751342270523, 1.849286570213735, 1.8412062069401145, 1.8572330619208515, 1.8374506110558286, 1.8515257791150361, 1.8481008131057024, 1.8950160290114582, 1.8461837760405615, 1.8415443680714816, 1.857393798069097, 1.8545741249108687, 1.870245011872612, 1.842563119949773, 1.9833330530673265, 1.8379255121108145, 1.8445276751881465, 1.8484949740814045, 1.837574910838157, 1.8636396179208532, 1.8479946161387488, 1.842294504866004, 1.8463448021793738, 1.8376189700793475, 1.8397957059787586, 1.853709997027181, 1.86024862783961, 1.8482991961063817, 1.8405666468897834, 1.8447251778561622, 1.8964195989537984, 1.855105749797076, 1.8498399899108335, 1.8466667048633099, 1.9034765989053994, 1.847062531975098, 1.8430109500186518, 1.8446368429576978, 1.8441815210971981, 1.8511972948908806, 1.8515267841285095, 1.8583913950715214, 1.847413702053018, 1.8486572148976848]
features.1.conv.0.0;0.2782913618721068;0.041152724996209145;2.126524560037069;2.1352200738620013;0.14787640090360235;0.9959275795823684;0.1484810782784153;[0.2782913618721068, 0.29241656395606697, 0.2916162610054016, 0.2926533289719373, 0.2919662459753454, 0.29143005900550634, 0.2909265069756657, 0.2920642780372873, 0.2929243380203843, 0.2923623470123857, 0.31986508786212653, 0.2916829218156636, 0.2900938440579921, 0.28976053500082344, 0.29033828689716756, 0.2903089819010347, 0.29024062491953373, 0.2908101440407336, 0.29048678604885936, 0.2934927009046078, 0.29094460292253643, 0.29054104804527014, 0.29038880311418325, 0.2906447729328647, 0.29396958311554044, 0.290815674001351, 0.2900515010114759, 0.2901426979806274, 0.289970827056095, 0.2905992770101875, 0.2900341160129756, 0.2908703541615978, 0.2901130620157346, 0.2909693329129368, 0.29238620307296515, 0.2911103650694713, 0.29120693111326545, 0.2893332919338718, 0.2910852041095495, 0.2907436889363453, 0.290413724957034, 0.29136992804706097, 0.28969595301896334, 0.2923646609997377, 0.2901441081194207, 0.2900544200092554, 0.2899809539085254, 0.29048731306102127, 0.29090931999962777, 0.2908959079068154];[0.04150352498982102, 0.04168624000158161, 0.041432016994804144, 0.04159948299638927, 0.04148320003878325, 0.041895824018865824, 0.041152724996209145, 0.041295179980807006, 0.04131787607911974, 0.04196144000161439, 0.0413249529665336, 0.0416097060078755, 0.041577153955586255, 0.0418678589630872, 0.041451420984230936, 0.04190674296114594, 0.04135178797878325, 0.04159147304017097, 0.04162816994357854, 0.04152553901076317, 0.04173320799600333, 0.041849188040941954, 0.04152227705344558, 0.041833756025880575, 0.041602678946219385, 0.041782887070439756, 0.04167223197873682, 0.04172178509179503, 0.04132831306196749, 0.0415509530575946, 0.04160011897329241, 0.041648751008324325, 0.04137769597582519, 0.04207998199854046, 0.04156986600719392, 0.04153413895983249, 0.04139640892390162, 0.04170532105490565, 0.04174985294230282, 0.041601227945648134, 0.041310122003778815, 0.04180012596771121, 0.04139745805878192, 0.041838221019133925, 0.04132054198998958, 0.0415454909671098, 0.04138993704691529, 0.04165521392133087, 0.04160420096013695, 0.04183087800629437];[2.199606981826946, 2.1531979930587113, 2.1478570870822296, 2.155715951928869, 2.180429460830055, 2.1464257119223475, 2.207900119945407, 2.1387158700963482, 2.1642642511287704, 2.1994848783360794, 2.145824640057981, 2.1948725369293243, 2.1430190220708027, 2.132794185890816, 2.1303244990995154, 2.2274965088581666, 2.150481933960691, 2.211222819983959, 2.209377577994019, 2.1741613150807098, 2.170257337158546, 2.1536548502044752, 2.2552840650314465, 2.1310100440168753, 2.1267765208613127, 2.160321536823176, 2.1811055381549522, 2.1455079060979187, 2.194698940962553, 2.131275425083004, 2.1800339749315754, 2.1904205470345914, 2.150115976925008, 2.1590413820231333, 2.150217527989298, 2.2341026531066746, 2.1852470180019736, 2.1766297590220347, 2.209787243977189, 2.13814708404243, 2.1405522080603987, 2.1371004580287263, 2.195019104052335, 2.1910997468512505, 2.126524560037069, 2.214997574221343, 2.137510426924564, 2.174542517052032, 2.144384289975278, 2.1892116429517046];[2.153508377028629, 2.238333297194913, 2.1792399050900713, 2.1450332099338993, 2.1723323109326884, 2.26131124002859, 2.1685042550088838, 2.153474897146225, 2.175601000082679, 2.151669611921534, 2.151671612984501, 2.1514598390785977, 2.216945859021507, 2.1873286799527705, 2.1721861491678283, 2.1885891690617427, 2.1590000350261107, 2.2055279249325395, 2.177157142898068, 2.1590008080238476, 2.221005156985484, 2.2104754629544914, 2.159944192972034, 2.1628287228522822, 2.1517451470717788, 2.156711292685941, 2.1452870910288766, 2.169883342925459, 2.1776361078955233, 2.1745402610395104, 2.1352200738620013, 2.2184539037989452, 2.166942863841541, 2.1727114499080926, 2.2435937848640606, 2.1640831880504265, 2.1451671388931572, 2.176439768867567, 2.1624327480094507, 2.1620036710519344, 2.2046892738435417, 2.192633547121659, 2.1436578111024573, 2.1736671171383932, 2.207309285993688, 2.1489525680663064, 2.2191367449704558, 2.1822935161180794, 2.137766267056577, 2.153421138995327]
features.1.conv.1;0.026556586963124573;0.18097657395992428;0.6670159581117332;0.6877392519963905;6.814752747076317;0.9698675132697442;7.026478002239225;[0.027254433021880686, 0.02703827410005033, 0.026556586963124573, 0.02745124197099358, 0.026939865085296333, 0.027238220092840493, 0.0268586000893265, 0.027395872864872217, 0.027039868058636785, 0.027547349105589092, 0.026972302934154868, 0.02761425101198256, 0.02703036612365395, 0.027480794000439346, 0.027003611088730395, 0.027507380000315607, 0.027024515089578927, 0.027498331968672574, 0.027087699971161783, 0.027734413975849748, 0.02701327099930495, 0.027467443025670946, 0.027040846995078027, 0.027482167002744973, 0.027028515934944153, 0.027526114019565284, 0.027028534095734358, 0.0369198388652876, 0.02722422801889479, 0.027654216857627034, 0.027047464973293245, 0.027597587904892862, 0.026983432937413454, 0.027516965055838227, 0.027066442999057472, 0.02741092292126268, 0.027114327996969223, 0.02745173708535731, 0.027117570978589356, 0.027690907008945942, 0.027107503032311797, 0.027591362944804132, 0.02710895601194352, 0.02774072007741779, 0.0271490738959983, 0.02749984699767083, 0.027175223920494318, 0.027636971906758845, 0.027174848946742713, 0.027529168990440667];[0.18209761194884777, 0.18378824193496257, 0.18213434505742043, 0.18255748902447522, 0.18217220506630838, 0.18297355493996292, 0.18218474998138845, 0.18311988399364054, 0.1822993509704247, 0.18380854499991983, 0.18344877706840634, 0.18442478601355106, 0.18218646093737334, 0.18522618093993515, 0.18097657395992428, 0.18353407992981374, 0.18221933592576534, 0.1853237389586866, 0.1810885729501024, 0.18345296394545585, 0.18273107800632715, 0.18394658097531646, 0.18222528090700507, 0.18419685191474855, 0.1832459579454735, 0.18681572505738586, 0.18549853493459523, 0.18366316403262317, 0.18153748800978065, 0.18352057109586895, 0.18130084197036922, 0.18594242702238262, 0.18315358902327716, 0.18292373302392662, 0.18486127210780978, 0.18329434690531343, 0.18171359202824533, 0.1844379719113931, 0.18326976895332336, 0.18407963507343084, 0.18524260399863124, 0.18718486092984676, 0.1823188599664718, 0.186291748075746, 0.18194745399523526, 0.1859559139702469, 0.18386952602304518, 0.18276469700504094, 0.18245170696172863, 0.18690595892257988];[0.6670159581117332, 0.6680712430970743, 0.6714895671466365, 0.6936270842561498, 0.6979809170588851, 0.6947361580096185, 0.6946545061655343, 0.695652347872965, 0.7015087010804564, 0.6971786379581317, 0.6924574641743675, 0.6962714119581506, 0.6961247350554913, 0.6926285651279613, 0.6993619670392945, 0.693930231151171, 0.6991847868775949, 0.6944003697717562, 0.6935703589115292, 0.6922710319049656, 0.6962669509230182, 0.6926179109141231, 0.6938198271673173, 0.6949251181213185, 0.6951550691155717, 0.6924309158930555, 0.7007960779592395, 0.692049034172669, 0.6917671510018408, 0.6945766460848972, 0.6954708509147167, 0.6965042401570827, 0.6942275001201779, 0.6953938879305497, 0.6976837969850749, 0.6966267240932211, 0.6932723658392206, 0.6935639039147645, 0.6968136980431154, 0.701985090970993, 0.6939341441029683, 0.6947928492445499, 0.7005348610691726, 0.6969200370367616, 0.6952182670356706, 0.6954157210420817, 0.6951024270383641, 0.6948387458687648, 0.6950272270478308, 0.6975665058707818];[0.6931914448505268, 0.6954062408767641, 0.699035243014805, 0.6934054628945887, 0.6954297597985715, 0.6886936881346628, 0.6954081321600825, 0.6906276871450245, 0.6924292959738523, 0.6931574019836262, 0.6909451619721949, 0.6937620531534776, 0.694632641156204, 0.6954335349146277, 0.6964658318320289, 0.7113514072261751, 0.6889010691083968, 0.6877729368861765, 0.6935960440896451, 0.6961361400317401, 0.6885442381026223, 0.692770125111565, 0.7008378788596019, 0.6922846399247646, 0.6947714919224381, 0.6961662281537428, 0.6943941559875384, 0.6931992470053956, 0.6920991078950465, 0.693827238981612, 0.697112685884349, 0.6929624411277473, 0.6959210510831326, 0.6930723318364471, 0.6877392519963905, 0.6936262260423973, 0.6946322560543194, 0.6938040299573913, 0.6924607260152698, 0.696160229970701, 0.6915531669510528, 0.6914263949729502, 0.6909205850679427, 0.6926204998744652, 0.6931646800367162, 0.6903146799886599, 0.6915758970426396, 0.6944450448499992, 0.6969685680232942, 0.6892807971453294]
features.2.conv.0.0;0.013484107097610831;0.019751234096474946;0.6352445021038875;0.6324715820373967;1.464778791320528;1.0043842603292281;1.4583848524671092;[0.013626815052703023, 0.014796564937569201, 0.01351828605402261, 0.013567341025918722, 0.013484666938893497, 0.013601176091469824, 0.013490507029928267, 0.014565970981493592, 0.013484170893207192, 0.01365088508464396, 0.013496097992174327, 0.013606145977973938, 0.013510481920093298, 0.013620036072097719, 0.01350805489346385, 0.013631409034132957, 0.013493113918229938, 0.013602802995592356, 0.013496999046765268, 0.013615885050967336, 0.01351297297514975, 0.01364634104538709, 0.01352729310747236, 0.013641883037053049, 0.013510475982911885, 0.013625705032609403, 0.01361621601972729, 0.013646078063175082, 0.013509468990378082, 0.013616756070405245, 0.013526129070669413, 0.013624212937429547, 0.013496915926225483, 0.013602867140434682, 0.013494488084688783, 0.013643158948980272, 0.013500996981747448, 0.013611536007374525, 0.013484107097610831, 0.013616109848953784, 0.013646152103319764, 0.013612404000014067, 0.013540641055442393, 0.013660857104696333, 0.013497565989382565, 0.013674300047568977, 0.013496101018972695, 0.013642725185491145, 0.013619726989418268, 0.01362591003999114];[0.019751234096474946, 0.020014381036162376, 0.020208718022331595, 0.019851195043884218, 0.01996801805216819, 0.01986378792207688, 0.019997371011413634, 0.019782040966674685, 0.019955324940383434, 0.019776619039475918, 0.019904498010873795, 0.01988868904300034, 0.019926378037780523, 0.020011254935525358, 0.019832334946841, 0.019922715961001813, 0.01977682509459555, 0.019979669013991952, 0.019786466960795224, 0.019983257981948555, 0.020023845019750297, 0.01996546203736216, 0.019820593995973468, 0.020083175972104073, 0.019885133020579815, 0.019975870964117348, 0.019777680980041623, 0.019961501006036997, 0.019851398072205484, 0.019896226935088634, 0.019801980000920594, 0.020035349996760488, 0.019934637006372213, 0.019834688981063664, 0.020000411081127822, 0.019921328988857567, 0.01990646298509091, 0.019941659993492067, 0.019831183017231524, 0.01995974301826209, 0.019787366967648268, 0.019945871084928513, 0.019854355952702463, 0.019969336921349168, 0.01982873200904578, 0.019967389991506934, 0.019853555015288293, 0.019961106008850038, 0.019826392992399633, 0.01996193698141724];[0.6371889869915321, 0.6399320231284946, 0.6392319168662652, 0.6435959518421441, 0.6384596897987649, 0.636293382034637, 0.6371335239382461, 0.6384197752922773, 0.6374661861918867, 0.6374019387876615, 0.6391182990046218, 0.6372199249453843, 0.6397815108066425, 0.6411399568896741, 0.6411632329691201, 0.6382089810213074, 0.6406369700562209, 0.6394560030894354, 0.6435366838704795, 0.6389404470100999, 0.6387595757842064, 0.6452044409234077, 0.6433433910133317, 0.6397062019677833, 0.6378527448978275, 0.6379862710600719, 0.6368355090962723, 0.6398656768724322, 0.6407256000675261, 0.64100632595364, 0.640749336918816, 0.639112945063971, 0.6409578580642119, 0.6417501848191023, 0.6371881620725617, 0.6388108299579471, 0.6396136300172657, 0.6629705269588158, 0.6386874739546329, 0.6369890249334276, 0.6417681759921834, 0.63876921182964, 0.6406726851128042, 0.6386101699899882, 0.6358263740548864, 0.6361047439277172, 0.6392018559854478, 0.6352445021038875, 0.6389992869226262, 0.6380322229815647];[0.6366453099763021, 0.6439647130900994, 0.6384464119328186, 0.6363908349303529, 0.6346834630239755, 0.635911637917161, 0.6365683749318123, 0.638760800822638, 0.6348308128071949, 0.6382019530283287, 0.637638509972021, 0.6324715820373967, 0.6366213840665296, 0.6338679938344285, 0.6377198901027441, 0.6379516258602962, 0.6383541348623112, 0.6398086390690878, 0.6359451219905168, 0.6368919619126245, 0.6354138872120529, 0.6391586471581832, 0.6368920939275995, 0.6370219168020412, 0.6380009548738599, 0.6452275810297579, 0.6438110239105299, 0.639417867991142, 0.6386954679619521, 0.637444517808035, 0.6389542621327564, 0.6386340581811965, 0.6390143430326134, 0.6407241029664874, 0.637029811157845, 0.6368465820560232, 0.6362866968847811, 0.6409689300926402, 0.6399412028258666, 0.6399331350112334, 0.641344366944395, 0.6381936469115317, 0.6379084580112249, 0.6376872360706329, 0.6361035238951445, 0.6444014491280541, 0.6384717239998281, 0.632953163003549, 0.6394233709434047, 0.6403472578385845]
features.2.conv.1.0;0.3109151240205392;0.12207713001407683;3.7702429748605937;3.763537794118747;0.3926381207689734;1.0017816164228044;0.39193983432339163;[0.3109151240205392, 0.31501481402665377, 0.31570512684993446, 0.3159996970789507, 0.31559297803323716, 0.3387738410383463, 0.31497388798743486, 0.31327361601870507, 0.3141944530652836, 0.31543562503065914, 0.3139769510598853, 0.31536876899190247, 0.337684198981151, 0.31670854904223233, 0.31286659406032413, 0.3142681299941614, 0.31563587486743927, 0.3145069918828085, 0.3144745990866795, 0.33526166900992393, 0.31275339191779494, 0.31494664296042174, 0.3135212059132755, 0.3162713289493695, 0.31335641618352383, 0.3153411690145731, 0.3381099220132455, 0.3145074099302292, 0.31424163503106683, 0.3146597680170089, 0.3147671959595755, 0.31389209697954357, 0.314958289032802, 0.3159467299701646, 0.32006967708002776, 0.3143389970064163, 0.31439601199235767, 0.3148422541562468, 0.3145134949591011, 0.3134549849200994, 0.3131496460409835, 0.31524577899836004, 0.31366924894973636, 0.31431444897316396, 0.31465296703390777, 0.31348478503059596, 0.3141892629209906, 0.31626518501434475, 0.3145179708953947, 0.314768010051921];[0.12235434597823769, 0.12616302410606295, 0.12222060502972454, 0.12585737102199346, 0.12245016102679074, 0.12565809302031994, 0.12207713001407683, 0.12587794894352555, 0.12279985507484525, 0.12639631098136306, 0.12267425295431167, 0.12596691004000604, 0.12259931594599038, 0.12446520908270031, 0.12257559096906334, 0.12592950800899416, 0.12255387695040554, 0.12564305495470762, 0.12270274700131267, 0.12568242603447288, 0.12260363099630922, 0.12602590199094266, 0.12269307894166559, 0.12572126497980207, 0.12321092700585723, 0.1535401849541813, 0.12273916904814541, 0.12469150207471102, 0.12339483899995685, 0.12451735301874578, 0.12275136297103018, 0.12449406704399735, 0.12289740494452417, 0.12470217794179916, 0.12313069496303797, 0.12420046399347484, 0.15335290890652686, 0.12391179392579943, 0.12354104197584093, 0.12424610508605838, 0.12390409596264362, 0.12346144707407802, 0.12348990398459136, 0.12357735703699291, 0.12373952905181795, 0.14752102200873196, 0.12339526403229684, 0.12378258700482547, 0.12302748498041183, 0.12386986392084509];[3.8239676220109686, 3.778814904973842, 3.7912663881434128, 3.8351586969802156, 3.7979943498503417, 3.7935751128243282, 3.807940497994423, 3.7849419080885127, 3.7811298097949475, 3.796871873200871, 3.7780403470387682, 3.8172446431126446, 3.790922937099822, 3.7949640159495175, 3.7986155749531463, 3.79124317120295, 3.7868118901969865, 3.800889367121272, 3.8198026129975915, 3.786385483923368, 3.789252029149793, 3.7888541240245104, 3.7842801139922813, 3.79791825695429, 3.7888918499229476, 3.7853807462379336, 3.78190750698559, 3.778780905995518, 3.8146917878184468, 3.7916800890816376, 3.7910511709051207, 3.7964873949531466, 3.7823292317334563, 3.8149021802237257, 3.772378404159099, 3.7822517541935667, 3.7838580961106345, 3.79052117804531, 3.7889658119529486, 3.787149552954361, 3.7805556869134307, 3.7765708488877863, 3.7749784720363095, 3.7812274092575535, 3.7834086649818346, 3.7726634120335802, 3.7835722010349855, 3.7854418370407075, 3.7702429748605937, 3.773818993126042];[3.7851070888573304, 3.7905440379399806, 3.7844760068692267, 3.7867156621068716, 3.763537794118747, 3.7833244800567627, 3.7851643428439274, 3.7845122620929033, 3.79504099895712, 3.7774006648687646, 3.7783600479597226, 3.7739036771235988, 3.792030837154016, 3.795812277123332, 3.7940835359040648, 3.787920304108411, 3.7907393510686234, 3.797901957994327, 3.791736073908396, 3.7721590369474143, 3.7795444261282682, 3.800819294177927, 3.7920848600333557, 3.7797081482131034, 3.7930222299182788, 3.7800977277802303, 3.791043341974728, 3.7890344308689237, 3.803851992939599, 3.804201558115892, 3.7916768570430577, 3.8045703440438956, 3.7902255192166194, 3.7874024810735136, 3.8192204779479653, 3.80966810695827, 3.8180150389671326, 3.7985895870951936, 3.7994368649087846, 3.8132901911158115, 3.8032932381611317, 3.8061460689641535, 3.7894059830578044, 3.7985413091955706, 3.801007397007197, 3.808140222216025, 3.7872314379783347, 3.795787587761879, 3.7847268771147355, 3.792359085055068]
features.2.conv.2;0.020397974993102252;0.02922285394743085;0.4746022078907117;0.474508149898611;1.4326350511417336;1.0001982220792642;1.4323511275229996;[0.020668737939558923, 0.020397974993102252, 0.020613973028957844, 0.020441201981157064, 0.020962947979569435, 0.020879223011434078, 0.021083388943225145, 0.020466754911467433, 0.021088142995722592, 0.020555043942295015, 0.021173084038309753, 0.020604860968887806, 0.021232526982203126, 0.02058987901546061, 0.021199560957029462, 0.020550257991999388, 0.021190991974435747, 0.020623218035325408, 0.02126138494350016, 0.020660434965975583, 0.021274997969157994, 0.020641010953113437, 0.02119187207426876, 0.02046321495436132, 0.02122417895589024, 0.020534647977910936, 0.021194981993176043, 0.02062215015757829, 0.02115476899780333, 0.02050415996927768, 0.021130764042027295, 0.020507705048657954, 0.02117334201466292, 0.020555658033117652, 0.021214224980212748, 0.020610702922567725, 0.021241305046714842, 0.02061961207073182, 0.021229361998848617, 0.020592320011928678, 0.021201324881985784, 0.020443694083951414, 0.0212207940639928, 0.02057846006937325, 0.021219250978901982, 0.020601915894076228, 0.021238000015728176, 0.020509551046416163, 0.021198369096964598, 0.020614616107195616];[0.034481932991184294, 0.029490698943845928, 0.03707813494838774, 0.029423346044495702, 0.03771970106754452, 0.029380789026618004, 0.036951854010112584, 0.029248535982333124, 0.03467616194393486, 0.029448369052261114, 0.03469977108761668, 0.029564340016804636, 0.0347388309892267, 0.029420198989100754, 0.03702214499935508, 0.02949499001260847, 0.03457501903176308, 0.029452905990183353, 0.03451291401870549, 0.029346568044275045, 0.03708220401313156, 0.029435490956529975, 0.03703098394908011, 0.029377594939433038, 0.037187627982348204, 0.02941327099688351, 0.03726675396319479, 0.029387105954810977, 0.037304218974895775, 0.029695696895942092, 0.03453930700197816, 0.029456380056217313, 0.03464617591816932, 0.02922285394743085, 0.03454634908121079, 0.029510530992411077, 0.034639755031093955, 0.02938622492365539, 0.03463153005577624, 0.029345860006287694, 0.03467354504391551, 0.02939492103178054, 0.03474398097023368, 0.029391848016530275, 0.035018905997276306, 0.029457514989189804, 0.03720929496921599, 0.029386234004050493, 0.037082399940118194, 0.029535040957853198];[0.4760741029167548, 0.4773730970919132, 0.47707502206321806, 0.4758794230874628, 0.47623302589636296, 0.4770909519866109, 0.47594696609303355, 0.47608644410502166, 0.4769143380690366, 0.47616213804576546, 0.4756119578378275, 0.47722599119879305, 0.4758507439401001, 0.47686619695741683, 0.4773137019947171, 0.47887020208872855, 0.47988547990098596, 0.4793474880279973, 0.47967780916951597, 0.4754307320108637, 0.47713425289839506, 0.47706173511687666, 0.47589133493602276, 0.4759402349591255, 0.47591476305387914, 0.4761838159756735, 0.4785806391155347, 0.4759611380286515, 0.47683087491896003, 0.4759837400633842, 0.47569023875985295, 0.4746022078907117, 0.4759642130229622, 0.4758077070582658, 0.4755448969081044, 0.4773070649243891, 0.47727946809027344, 0.4775772700086236, 0.4765594109194353, 0.4776871990179643, 0.47703385702334344, 0.4768101579975337, 0.4769879288505763, 0.4795261920662597, 0.47603395592886955, 0.47729434876237065, 0.4759252639487386, 0.4816249569412321, 0.47708976606372744, 0.47633892309386283];[0.4769573041703552, 0.4767277999781072, 0.4760204218327999, 0.4757611219538376, 0.47609387792181224, 0.4759444718947634, 0.47666000307071954, 0.4762428130488843, 0.4789597528288141, 0.47714092093519866, 0.47750162810552865, 0.4760362231172621, 0.4753656991524622, 0.477123394026421, 0.4766393258469179, 0.47580223402474076, 0.47598058881703764, 0.477337455842644, 0.4770840520504862, 0.4771930859424174, 0.4761291779577732, 0.4752734460635111, 0.4759677838301286, 0.47720524889882654, 0.4787034470355138, 0.47616822400595993, 0.4758931811666116, 0.47580183180980384, 0.4770561980549246, 0.47590420895721763, 0.4758921628817916, 0.4767158409813419, 0.477186287753284, 0.4753787328954786, 0.47721817810088396, 0.4757709560217336, 0.47458232403732836, 0.48023650399409235, 0.47613565903156996, 0.47606753499712795, 0.4772096029482782, 0.4763413171749562, 0.5382458969252184, 0.5978272380307317, 0.5962137089809403, 0.4780494588194415, 0.4759765729540959, 0.4758046162314713, 0.474508149898611, 0.477407147991471]
features.3.conv.0.0;0.0048641960602253675;0.01717483892571181;0.06779196800198406;0.0708534091245383;3.530868968492209;0.9567919009066568;3.690320711480056;[0.0049073719419538975, 0.004961868980899453, 0.004876543069258332, 0.00492320500779897, 0.004902324988506734, 0.0048641960602253675, 0.004918775986880064, 0.004864996997639537, 0.0049380960408598185, 0.004896583966910839, 0.004920913022942841, 0.004947299952618778, 0.004977804142981768, 0.0049556769663468, 0.004978699027560651, 0.005007907981052995, 0.004968217923305929, 0.0049485401250422, 0.004949341993778944, 0.004944851971231401, 0.004978526965714991, 0.004950516973622143, 0.004965094965882599, 0.004976860014721751, 0.004985954030416906, 0.004976992961019278, 0.00496651791036129, 0.004955893033184111, 0.004979096935130656, 0.0049699300434440374, 0.004966425010934472, 0.0049648500280454755, 0.004975463030859828, 0.004985829000361264, 0.004977354081347585, 0.0049346620216965675, 0.0051006810972467065, 0.004996058996766806, 0.00499708007555455, 0.005031352979131043, 0.00500051595736295, 0.00498822913505137, 0.0049928100779652596, 0.0049630149733275175, 0.004986752988770604, 0.004961670027114451, 0.00496625795494765, 0.004938527010381222, 0.005009177140891552, 0.004979386925697327];[0.017635805997997522, 0.019224197953008115, 0.017860662075690925, 0.019579397048801184, 0.017801878042519093, 0.017341495025902987, 0.017659052973613143, 0.01745205803308636, 0.0176636700052768, 0.01754998799879104, 0.017668890999630094, 0.017321218037977815, 0.0176486560376361, 0.017255421029403806, 0.017678581993095577, 0.017351891030557454, 0.01832545397337526, 0.017293237964622676, 0.018025023979134858, 0.01725580496713519, 0.01760724897030741, 0.01726826303638518, 0.01754957507364452, 0.01795074704568833, 0.017612064955756068, 0.017315611941739917, 0.017718886956572533, 0.018925705924630165, 0.0176767100347206, 0.017292556003667414, 0.017656589043326676, 0.017277125967666507, 0.01767978200223297, 0.017270307056605816, 0.01772277895361185, 0.01730216690339148, 0.017719411989673972, 0.017288406030274928, 0.017734547960571945, 0.017780471011064947, 0.017683533020317554, 0.017290497082285583, 0.017718968098051846, 0.01717483892571181, 0.01756645308341831, 0.017264583031646907, 0.017582081025466323, 0.01908294204622507, 0.017667555948719382, 0.017347116954624653];[0.06779196800198406, 0.07194176502525806, 0.071729457937181, 0.07298910594545305, 0.0720764739671722, 0.07078961620572954, 0.0713929069461301, 0.07170723483432084, 0.07117627107072622, 0.07230697001796216, 0.07168068608734757, 0.07206036790739745, 0.07203103194478899, 0.07122243370395154, 0.0715583210112527, 0.07173421885818243, 0.08057403902057558, 0.07088930020108819, 0.09784933598712087, 0.07182604190893471, 0.07171310298144817, 0.07194735296070576, 0.0717665379634127, 0.07167119102086872, 0.0715765468776226, 0.07184084295295179, 0.07179177401121706, 0.07145519508048892, 0.07194013602565974, 0.07179799524601549, 0.07139939512126148, 0.07091035402845591, 0.07125592301599681, 0.07079015707131475, 0.07062875584233552, 0.07097827002871782, 0.07164613401982933, 0.07189946610014886, 0.07164443098008633, 0.07159162196330726, 0.07207114901393652, 0.07193294505123049, 0.0710684540681541, 0.0714376630494371, 0.07181377802044153, 0.07165988499764353, 0.07200018304865807, 0.07182766497135162, 0.07131791207939386, 0.07159674202557653];[0.07276100304443389, 0.071797936107032, 0.07666691893246025, 0.07209370704367757, 0.07125997915863991, 0.07143613195512444, 0.07120737608056515, 0.07121704507153481, 0.07120956701692194, 0.0714523330098018, 0.07149525207933038, 0.0719615900889039, 0.07169342006091028, 0.07197923003695905, 0.07215076498687267, 0.07154827192425728, 0.07144401606637985, 0.0715697689447552, 0.07169164705555886, 0.07145546691026539, 0.07160828402265906, 0.07118080905638635, 0.07159217400476336, 0.07128474011551589, 0.07132785487920046, 0.0717995228478685, 0.07140790100675076, 0.07158811611589044, 0.07125457213260233, 0.07220126502215862, 0.07142251811455935, 0.07127005397342145, 0.07120437396224588, 0.07255265000276268, 0.07121785113122314, 0.07203848916105926, 0.07192329212557524, 0.0708534091245383, 0.07139711792115122, 0.07199562096502632, 0.0718138349475339, 0.0714733557542786, 0.07149644393939525, 0.07134592381771654, 0.07166391680948436, 0.0720657310448587, 0.07557721482589841, 0.07123724394477904, 0.07159130997024477, 0.0717426521005109]
features.3.conv.1.0;0.3118333830498159;0.04885116999503225;0.976975800935179;0.9782384081045166;0.1566579226292401;0.9987093052584348;0.15686038149880052;[0.3118333830498159, 0.3444665530696511, 0.3273265758762136, 0.32382745994254947, 0.3228935750667006, 0.32242611690890044, 0.322544835973531, 0.32290207012556493, 0.32220036711078137, 0.32294243888463825, 0.32146138697862625, 0.32238373591098934, 0.3220947999507189, 0.3218029810814187, 0.32158811890985817, 0.32141175505239516, 0.3225307440152392, 0.32276472193188965, 0.3212904839310795, 0.32168053195346147, 0.3225569510832429, 0.36863008805084974, 0.3211127449758351, 0.32364489999599755, 0.3216484480071813, 0.3228117290418595, 0.321604578057304, 0.3227449950063601, 0.3207780021475628, 0.3221267310436815, 0.32490468898322433, 0.3222926299786195, 0.32149075204506516, 0.3221011519199237, 0.32021912606433034, 0.32255572406575084, 0.321150965988636, 0.3215708080679178, 0.3221606300212443, 0.3216238160384819, 0.3206132031045854, 0.3215171101037413, 0.3211415159748867, 0.3220329330069944, 0.3212279360741377, 0.3210690929554403, 0.3220043139299378, 0.3212306830100715, 0.3212517270585522, 0.3210293338634074];[0.04896191507577896, 0.04939123394433409, 0.04945302999112755, 0.04929118591826409, 0.04944744997192174, 0.04913469904568046, 0.04923808900639415, 0.049365829094313085, 0.04986242006998509, 0.04920628201216459, 0.049069136031903327, 0.04906544089317322, 0.050184480962343514, 0.049248976982198656, 0.05007382796611637, 0.05014200496952981, 0.05001386802177876, 0.04999275703448802, 0.05020594398956746, 0.049925404018722475, 0.05009398004040122, 0.049215669045224786, 0.04905720707029104, 0.05007891310378909, 0.04916188807692379, 0.04916552407667041, 0.04993713099975139, 0.05005301407072693, 0.04917500598821789, 0.04975756595376879, 0.04905148909892887, 0.05002327496185899, 0.04983944504056126, 0.049309459049254656, 0.05005749606061727, 0.04934031201992184, 0.05021027405746281, 0.04905246710404754, 0.05020519101526588, 0.04911915503907949, 0.04980589100159705, 0.049309010966680944, 0.05034579895436764, 0.05005103792063892, 0.049258844926953316, 0.04934493696782738, 0.05017726600635797, 0.049998749047517776, 0.050534781999886036, 0.04885116999503225];[0.9831655208254233, 0.976975800935179, 0.9878003579797223, 0.9795466890791431, 0.9893708779709414, 0.9803303349763155, 0.9872804938349873, 0.9894209569320083, 0.9875057440949604, 0.9837266219547018, 0.9872749008936808, 0.9825664979871362, 0.9828087602509186, 0.987277967040427, 0.9806643801275641, 0.9841665119165555, 0.9803874411154538, 0.9865415509557351, 0.9833966540172696, 0.98018878698349, 0.9802412971621379, 0.9842263909522444, 0.9829231230542064, 0.9841748978942633, 0.9799287981586531, 0.9827287879306823, 0.9806555130053312, 0.9851528981234878, 0.9820024169748649, 0.9867978029651567, 0.9841967311222106, 0.9828774661291391, 0.9826825730269775, 0.9870741839986295, 0.9875069300178438, 0.9802693461533636, 0.9804568409454077, 0.9824698489392176, 0.9867720729671419, 0.9878197187790647, 0.9840564068872482, 0.9828401970444247, 0.9808777641737834, 0.9845616139937192, 0.9882681119488552, 0.9779983768239617, 0.9867607000051066, 1.0122302751988173, 0.9885409829439595, 0.9867963220458478];[0.9876512020127848, 0.9827584578888491, 0.9870250280946493, 0.9899754890939221, 0.9876604599412531, 0.9893105019582435, 0.9861954959342256, 0.9917033751262352, 0.985557307023555, 0.9809024330461398, 0.9789165811380371, 0.9828484809258953, 0.9876083401031792, 0.9875606599962339, 0.9787787637906149, 0.9852667740778998, 0.9818554259836674, 0.9865909909131005, 0.9817600342212245, 0.9926788320299238, 0.9874465698376298, 0.988859573029913, 0.9868127229856327, 0.982840052107349, 0.9798551589483395, 0.9882364290533587, 0.986578005948104, 1.0068736620014533, 0.9849335178732872, 0.9782384081045166, 0.9844814840471372, 0.982308070990257, 0.9904707468813285, 0.9858656828291714, 0.9819165410008281, 0.9858810460427776, 0.9889552560634911, 0.9819873369997367, 0.9884145789546892, 0.9800502200378105, 0.9906694170786068, 1.0207827070262283, 0.9822572489501908, 0.9797634968999773, 0.982760799000971, 0.988656151923351, 0.9848906950792298, 0.9854983179830015, 0.9793554549105465, 0.9898285819217563]
features.3.conv.2;0.030305883032269776;0.05476052104495466;0.7139119118219241;0.7086977520957589;1.8069270902499532;1.0073573814940797;1.7937299348221163;[0.030746533069759607, 0.03129432792775333, 0.030305883032269776, 0.03137444390449673, 0.03091766405850649, 0.03157813707366586, 0.03071386704687029, 0.03152867895551026, 0.03076593193691224, 0.031704750028438866, 0.030888904933817685, 0.03144005092326552, 0.030669910018332303, 0.03152748220600188, 0.030815045000053942, 0.03169769106898457, 0.03070830798242241, 0.03162438003346324, 0.030781852081418037, 0.03143148496747017, 0.03069628996308893, 0.031495300005190074, 0.03060364699922502, 0.03170140995644033, 0.030835636076517403, 0.03183051408268511, 0.0306991949910298, 0.03168512601405382, 0.030882432009093463, 0.031605497002601624, 0.03070643392857164, 0.031593632069416344, 0.030604691011831164, 0.03165635501500219, 0.030883123050443828, 0.03168334299698472, 0.03061614593025297, 0.031491543049924076, 0.030673225061036646, 0.03158776485361159, 0.030882557039149106, 0.03154116903897375, 0.030719889095053077, 0.03147469903342426, 0.03067767492029816, 0.03157828887924552, 0.030593217932619154, 0.032087445026263595, 0.030721133924089372, 0.03153806098271161];[0.054857221082784235, 0.057272077072411776, 0.05491159704979509, 0.05720491602551192, 0.05502285296097398, 0.057158157927915454, 0.05490836105309427, 0.05739790294319391, 0.05489345907699317, 0.057105786981992424, 0.055168941034935415, 0.05701247206889093, 0.054987873998470604, 0.05714529601391405, 0.05503333208616823, 0.057120701065286994, 0.05476052104495466, 0.05711242195684463, 0.0554842590354383, 0.05644657602533698, 0.05533044401090592, 0.06051976897288114, 0.05546962202060968, 0.056527210981585085, 0.05545765801798552, 0.05660494102630764, 0.05531968909781426, 0.056536998017691076, 0.055391437956131995, 0.056528188986703753, 0.055306910071522, 0.0566073750378564, 0.055361686972901225, 0.05661675101146102, 0.05535943899303675, 0.05671307700686157, 0.05533711693715304, 0.05649552901741117, 0.05534278810955584, 0.05682489706669003, 0.055493587045930326, 0.05655777605716139, 0.05536922498140484, 0.0565405439119786, 0.05574543192051351, 0.056601850083097816, 0.05554466892499477, 0.05671443301253021, 0.05545416404493153, 0.05668042099568993];[0.7170076140901074, 0.718972596921958, 0.7146869780262932, 0.7170678058173507, 0.7169951210962608, 0.7197278761304915, 0.722534759901464, 0.7146492979954928, 0.7165208840742707, 0.7227688120910898, 0.7184683600207791, 0.7148290029726923, 0.7166837558615953, 0.7153013321803883, 0.7148107852553949, 0.7238742961781099, 0.7207352960249409, 0.7149706748314202, 0.715391399920918, 0.7145830189110711, 0.7139119118219241, 0.7151002489263192, 0.7149722210597247, 0.716448616120033, 0.7151793941156939, 0.7171988340560347, 0.7147850740002468, 0.7232964819995686, 0.720521004172042, 0.7147294140886515, 0.7174501462141052, 0.7146918571088463, 0.7451859819702804, 0.7197287841700017, 0.7191386461490765, 0.7175046899355948, 0.716992297093384, 0.7166098669404164, 0.7167008210672066, 0.7206216849153861, 0.7186640740837902, 0.7170346041675657, 0.7195075220661238, 0.7159117830451578, 0.7210397496819496, 0.7223535380326211, 0.7190124320331961, 0.7147569438675418, 0.71492151892744, 0.7150949229253456];[0.7180127130122855, 0.7166119469329715, 0.7149067890131846, 0.7147239550249651, 0.716629033908248, 0.7166467631468549, 0.7150192848639563, 0.7168779539642856, 0.7172290759626776, 0.714480804046616, 0.7187628088286147, 0.7167260891292244, 0.7149214030941948, 0.7134876390919089, 0.7121829498792067, 0.7155672489898279, 0.7167171409819275, 0.715026534977369, 0.7210286698536947, 0.7171620019944385, 0.7146443189121783, 0.71673850400839, 0.7194389060605317, 0.7159007959999144, 0.7159003050765023, 0.7153316788608208, 0.7137437079800293, 0.7138582461047918, 0.7134461848763749, 0.7165466657606885, 0.7148715140065178, 0.7155103200348094, 0.7172663700766861, 0.7230115430429578, 0.7149041160009801, 0.713553317124024, 0.7152694129617885, 0.7158481598598883, 0.715889731189236, 0.7146989508764818, 0.7086977520957589, 0.7200924009084702, 0.7150702228536829, 0.7154592709848657, 0.7140218501444906, 0.715377701097168, 0.7150818660156801, 0.7149400510825217, 0.7125564980087802, 0.7150747859850526]
features.4.conv.1.0;0.11084990797098726;0.04708239296451211;0.5362368879141286;0.5348766391398385;0.42474002754097895;1.0025431074658215;0.42366260799958577;[0.11084990797098726, 0.11494490585755557, 0.1152943359920755, 0.11755633703432977, 0.11610169697087258, 0.1166694019921124, 0.11655245092697442, 0.11809264088515192, 0.1168266839813441, 0.11811315489467233, 0.11655373696703464, 0.11796402605250478, 0.11657863098662347, 0.11698648298624903, 0.11665093898773193, 0.1176986430073157, 0.11541962204501033, 0.11748670705128461, 0.14482536807190627, 0.11686035490129143, 0.1166648999787867, 0.11709965905174613, 0.11681004799902439, 0.11819642689079046, 0.11782344803214073, 0.11798885895404965, 0.11624288093298674, 0.1181430941214785, 0.11645786406006664, 0.11892476596403867, 0.11620041192509234, 0.11766184703446925, 0.11643868498504162, 0.1166926200967282, 0.11656867701094598, 0.11764741700608283, 0.11636267497669905, 0.11743911204393953, 0.11633948306553066, 0.11780918994918466, 0.11618095217272639, 0.11755039996933192, 0.11648197402246296, 0.11780490505043417, 0.11656824289821088, 0.11805572104640305, 0.11647030396852642, 0.11823531799018383, 0.1167925299378112, 0.11793059704359621];[0.05063716403674334, 0.050092731951735914, 0.05056120501831174, 0.04988952202256769, 0.050355509971268475, 0.05028198391664773, 0.05063747998792678, 0.05025982193183154, 0.05072936194483191, 0.04969337896909565, 0.05108343600295484, 0.050243588048033416, 0.05024561798200011, 0.05031893705017865, 0.049338452983647585, 0.05001296696718782, 0.04877717304043472, 0.05023448797874153, 0.050802657031454146, 0.05019490409176797, 0.05063982889987528, 0.05012663593515754, 0.050455183954909444, 0.0582344630965963, 0.05064560810569674, 0.050224813050590456, 0.05109672190155834, 0.05044252099469304, 0.05065589398145676, 0.050379720982164145, 0.050631867023184896, 0.05067288700956851, 0.04708239296451211, 0.04961593099869788, 0.05121828708797693, 0.05002114607486874, 0.05069533095229417, 0.049955633003264666, 0.05071992299053818, 0.05005353200249374, 0.05094428500160575, 0.05000053904950619, 0.05122258304618299, 0.04969959007576108, 0.05081431393045932, 0.050347858923487365, 0.05047108593862504, 0.04992026789113879, 0.05072896298952401, 0.05019423901103437];[0.5367820218671113, 0.5423576157772914, 0.5391088629839942, 0.5380270358873531, 0.5425326006952673, 0.5373670540284365, 0.5396672169445083, 0.5383637880440801, 0.5380956250010058, 0.5401121400063857, 0.5376688049873337, 0.5381469429703429, 0.5380260029342026, 0.5404337651561946, 0.5377533609280363, 0.5417587328702211, 0.5382430797908455, 0.5405644439160824, 0.5377736350055784, 0.5370657639577985, 0.5420164440292865, 0.5827324750134721, 0.5382971549406648, 0.5381986920256168, 0.538252842030488, 0.5406989528564736, 0.53759019006975, 0.542920378036797, 0.5376544359605759, 0.5416396129876375, 0.5444499171571806, 0.5413517249980941, 0.5406713761622086, 0.5384352609980851, 0.5423400299623609, 0.5377884220797569, 0.5385108181508258, 0.5369462030939758, 0.5399338899878785, 0.5398136421572417, 0.5369051839224994, 0.5382677189772949, 0.5379557660780847, 0.5406091769691557, 0.5386560579063371, 0.5419220929034054, 0.5372128960443661, 0.538430757005699, 0.5390372411347926, 0.5362368879141286];[0.5397920209215954, 0.5386946270009503, 0.5469456979772076, 0.5382328130071983, 0.5348766391398385, 0.5408804640173912, 0.5401678612688556, 0.5386875330004841, 0.540512137231417, 0.5380008553620428, 0.5421254198299721, 0.5403081198455766, 0.5382329613203183, 0.5417803211603314, 0.5373291352298111, 0.5432278950465843, 0.540312695200555, 0.5401060179574415, 0.5843238671077415, 0.5383569741388783, 0.5379470490152016, 0.5375227718614042, 0.5356282800203189, 0.5434530628845096, 0.5397843839600682, 0.540010052965954, 0.5369045849656686, 0.5404782182304189, 0.5421088139992207, 0.5381119650555775, 0.5407320960657671, 0.5376751110889018, 0.5381030249409378, 0.5418989198515192, 0.5381034009624273, 0.5392021220177412, 0.5377613360760733, 0.538319043815136, 0.5418090401217341, 0.540866851923056, 0.5397588120540604, 0.5433718318818137, 0.5396901400526986, 0.5400685890344903, 0.5413190717808902, 0.537183670909144, 0.5379290599375963, 0.5387210829649121, 0.5380205840338022, 0.5349169210530818]
features.4.conv.2;0.007558310171589255;0.011659759911708534;0.10512770805507898;0.10371223615948111;1.5426410992679442;1.0136480703532538;1.521870503566724;[0.007562555023469031, 0.0076040239073336124, 0.007566288113594055, 0.007574383984319866, 0.007558310171589255, 0.00759618601296097, 0.008063624962233007, 0.0075807200046256185, 0.007563191000372171, 0.0076400869293138385, 0.007587846019305289, 0.007637044996954501, 0.007608369924128056, 0.007802176987752318, 0.007659984985366464, 0.007659206981770694, 0.00764213502407074, 0.0076776109635829926, 0.0076491800136864185, 0.00812177499756217, 0.007625440019182861, 0.007663419935852289, 0.007645348901860416, 0.007721562986262143, 0.007670711958780885, 0.007694341009482741, 0.007735175080597401, 0.007708268007263541, 0.007680809940211475, 0.007732589961960912, 0.007633922970853746, 0.007731596939265728, 0.007672109990380704, 0.0076615719590336084, 0.007659038994461298, 0.0076995460549369454, 0.007677649962715805, 0.007672226056456566, 0.007679349975660443, 0.007722108974121511, 0.007712199003435671, 0.007658937945961952, 0.007605434977449477, 0.007692483952268958, 0.007621344993822277, 0.007659735041670501, 0.007680163020268083, 0.007731848978437483, 0.00760837912093848, 0.007857927004806697];[0.011659759911708534, 0.011999101028777659, 0.01199322403408587, 0.011944936937652528, 0.011956548085436225, 0.012025307980366051, 0.011950489017181098, 0.011963822995312512, 0.01195663504768163, 0.011907825013622642, 0.01198220206424594, 0.0119081970769912, 0.011947270948439837, 0.011914609000086784, 0.01194420293904841, 0.01190555701032281, 0.012031960068270564, 0.011881568934768438, 0.011957006994634867, 0.0118717469740659, 0.011940652038902044, 0.011868922039866447, 0.011948072933591902, 0.011898227967321873, 0.01204205397516489, 0.011877596960403025, 0.011974317952990532, 0.011887258966453373, 0.01193821697961539, 0.011988056008704007, 0.011961256968788803, 0.01195635402109474, 0.011933338013477623, 0.011877140030264854, 0.011974759050644934, 0.011911178007721901, 0.012010145001113415, 0.011875098920427263, 0.011929728090763092, 0.01186821493320167, 0.011948809027671814, 0.01186777907423675, 0.011958218063227832, 0.012004156014882028, 0.012035391991958022, 0.011902610072866082, 0.01202420110348612, 0.01186262397095561, 0.012056743958964944, 0.011893009068444371];[0.10623593116179109, 0.10598760296124965, 0.10696773394010961, 0.10581136995460838, 0.10605319787282497, 0.1061582270776853, 0.10627111489884555, 0.10626034217420965, 0.10606746270786971, 0.10607330687344074, 0.10607739991974086, 0.10583803185727447, 0.10594612418208271, 0.10602713609114289, 0.10512770805507898, 0.10598880390170962, 0.10580765083432198, 0.10611502907704562, 0.10632491810247302, 0.10597737994976342, 0.1060665879631415, 0.10592502600047737, 0.10584002721589059, 0.10605397715698928, 0.10608199005946517, 0.1059445432620123, 0.1060738789383322, 0.10592232109047472, 0.10616010497324169, 0.1062456991057843, 0.10617866006214172, 0.10615670902188867, 0.10597047384362668, 0.10601694497745484, 0.10601998097263277, 0.10596547392196953, 0.10592835897114128, 0.10607898083981127, 0.10619487799704075, 0.10616764496080577, 0.10600730823352933, 0.10599113802891225, 0.10605965903960168, 0.10621302481740713, 0.10594769299495965, 0.10622938279993832, 0.10603309189900756, 0.1060764470603317, 0.10601221898104995, 0.10619540989864618];[0.10544800607021898, 0.10605609009508044, 0.10531895910389721, 0.106070032925345, 0.10535463411360979, 0.10504642210435122, 0.10525661881547421, 0.10617491404991597, 0.10605290078092366, 0.10535931983031332, 0.10508278792258352, 0.10382429498713464, 0.10498292197007686, 0.10494685301091522, 0.10502032388467342, 0.10521944891661406, 0.105144013883546, 0.10554119606968015, 0.10518883005715907, 0.10614144708961248, 0.10622002580203116, 0.10591808217577636, 0.10605649708304554, 0.1066309988964349, 0.10535275819711387, 0.10470023308880627, 0.10523159487638623, 0.10509687301237136, 0.10515326319728047, 0.10413253807928413, 0.10389929381199181, 0.10529228090308607, 0.10500237997621298, 0.10738307586871088, 0.10588379274122417, 0.10537336592096835, 0.10407311888411641, 0.11839484318625182, 0.10594199376646429, 0.10509509104304016, 0.10496012901421636, 0.10371223615948111, 0.10503468790557235, 0.1050728119444102, 0.1053658687742427, 0.10533148294780403, 0.10515495506115258, 0.10747980803716928, 0.10628032987006009, 0.1051114029251039]
features.5.conv.0.0;0.001193663920275867;0.0025874689454212785;0.023012672900222242;0.022999657900072634;2.167669560476696;1.0005658779885402;2.1664436177200144;[0.0019634850323200226, 0.0017169159837067127, 0.0017374990275129676, 0.0017482138937339187, 0.0017098449170589447, 0.001693038153462112, 0.0017061360413208604, 0.001704603899270296, 0.0017242419999092817, 0.0017836149781942368, 0.0017051550094038248, 0.001697281957603991, 0.0017110098851844668, 0.0017040909733623266, 0.0017116760136559606, 0.0018343779956921935, 0.001810726011171937, 0.0017623580060899258, 0.001877338974736631, 0.0017744050128385425, 0.0017877358477562666, 0.0018242578953504562, 0.0018654719460755587, 0.001193663920275867, 0.001233333139680326, 0.0012305318377912045, 0.0012340659741312265, 0.0012284150579944253, 0.0012323539704084396, 0.0012591739650815725, 0.0013062359066680074, 0.0012553459964692593, 0.001268198131583631, 0.0012802989222109318, 0.0012664520181715488, 0.0012700770748779178, 0.0013310080394148827, 0.0012738840887323022, 0.001310580875724554, 0.0012910449877381325, 0.0013097189366817474, 0.0013433160493150353, 0.0013192319311201572, 0.0013289060443639755, 0.0013385829515755177, 0.0012964020716026425, 0.0013313470408320427, 0.0013314209645614028, 0.0013625029241666198, 0.0013275669189170003];[0.0030614989809691906, 0.002699876087717712, 0.0026524750282987952, 0.002644298947416246, 0.0027270690770819783, 0.002616118057630956, 0.0026973149506375194, 0.0026532739866524935, 0.002841311041265726, 0.0026451729936525226, 0.002674377989023924, 0.0025874689454212785, 0.0026809880509972572, 0.0026063619880005717, 0.0026455760234966874, 0.00261293794028461, 0.0028610730078071356, 0.002599213970825076, 0.0026641249423846602, 0.0026190609205514193, 0.0026882640086114407, 0.002655302989296615, 0.0026935249334201217, 0.002646828885190189, 0.002799908979795873, 0.002645731088705361, 0.002689818968065083, 0.0026101049734279513, 0.002739703981205821, 0.0026140250265598297, 0.0026798329781740904, 0.002635871060192585, 0.0028027030639350414, 0.0026812540600076318, 0.0026671550003811717, 0.0026453420286998153, 0.0026895300252363086, 0.0026483340188860893, 0.0026749380631372333, 0.0026321910554543138, 0.0028551380382850766, 0.002683939994312823, 0.0033951159566640854, 0.003673856030218303, 0.0027271340368315578, 0.002678422024473548, 0.0026873359456658363, 0.0026672789826989174, 0.002793928957544267, 0.002671340946108103];[0.02315601916052401, 0.023101221187971532, 0.02318314486183226, 0.02371897199191153, 0.02309259690809995, 0.023669043905101717, 0.023115397081710398, 0.02351543097756803, 0.02641087700612843, 0.023689187946729362, 0.02370670880191028, 0.023132389993406832, 0.02311752492096275, 0.023145491955801845, 0.023141935002058744, 0.023122524027712643, 0.023125832085497677, 0.023106537060812116, 0.02306891290936619, 0.02309615002013743, 0.023111667134799063, 0.023733827169053257, 0.023690842208452523, 0.023120200028643012, 0.023112373892217875, 0.02309918508399278, 0.02314160601235926, 0.02317266189493239, 0.02316677907947451, 0.023104655905626714, 0.02314293896779418, 0.023483221768401563, 0.023160060052759945, 0.02359597699251026, 0.023599624051712453, 0.023088668007403612, 0.023152800975367427, 0.023105235071852803, 0.023020553053356707, 0.02311762166209519, 0.023751473985612392, 0.023012672900222242, 0.0234514691401273, 0.02344351797364652, 0.0233125111553818, 0.023374692886136472, 0.02309696504380554, 0.02313983580097556, 0.023108702967874706, 0.02376320189796388];[0.02310383482836187, 0.023100405815057456, 0.023093727068044245, 0.022999657900072634, 0.023117871023714542, 0.023070645984262228, 0.023122727987356484, 0.023115544114261866, 0.023118974990211427, 0.023098901961930096, 0.023072576033882797, 0.023081477149389684, 0.023091483977623284, 0.023117378121241927, 0.023140677134506404, 0.023079287144355476, 0.023110561189241707, 0.023114908952265978, 0.023099884972907603, 0.023089416208676994, 0.023084537126123905, 0.023130903020501137, 0.023104385123588145, 0.023110074107535183, 0.023083022912032902, 0.023128406959585845, 0.023105344036594033, 0.023089934955351055, 0.02317246189340949, 0.023096062941476703, 0.023104336112737656, 0.023088344954885542, 0.023031500866636634, 0.023103201878257096, 0.023121700971387327, 0.023087879992090166, 0.02308642107527703, 0.023138516931794584, 0.02310991403646767, 0.023013502126559615, 0.023161579854786396, 0.02310674707405269, 0.023112280759960413, 0.02322851913049817, 0.02309516107197851, 0.023106222972273827, 0.023134987917728722, 0.023147781030274928, 0.023125294945202768, 0.023099229903891683]
features.5.conv.1.0;0.09885468892753124;0.017745337914675474;0.20048290397971869;0.19978799973614514;0.17950931925631056;1.0034782081230669;0.17888711264798635;[0.09885468892753124, 0.10058865207247436, 0.10489146690815687, 0.10663625493180007, 0.10809240606613457, 0.10870469291694462, 0.10881040897220373, 0.10895085788797587, 0.10889809101354331, 0.10887029010336846, 0.1090742889791727, 0.10862961097154766, 0.10914245306048542, 0.10844434914179146, 0.10847274411935359, 0.10856102488469332, 0.10868858895264566, 0.1088019220624119, 0.10871269216295332, 0.108520447043702, 0.10896561201661825, 0.10879833006765693, 0.10878356697503477, 0.1088870499515906, 0.10871476982720196, 0.10853534890338778, 0.1088119390187785, 0.10863729694392532, 0.10898027499206364, 0.10811426513828337, 0.10868365911301225, 0.10870789107866585, 0.10872818902134895, 0.10861938307061791, 0.10927671589888632, 0.10844080103561282, 0.10948306100908667, 0.10863947495818138, 0.10882079612929374, 0.1084202800411731, 0.10888819803949445, 0.10854162892792374, 0.1086386350216344, 0.10852230910677463, 0.10926524188835174, 0.10856075503397733, 0.10829093388747424, 0.10838009999133646, 0.10909181088209152, 0.10848494502715766];[0.01787868095561862, 0.018333224928937852, 0.018031974090263247, 0.018246268038637936, 0.017914338037371635, 0.018163672066293657, 0.017929740948602557, 0.018284944002516568, 0.017907040077261627, 0.018257166957482696, 0.018101084977388382, 0.01823160902131349, 0.017937537981197238, 0.01840512501075864, 0.018021718016825616, 0.0181018520379439, 0.01786580798216164, 0.018324597040191293, 0.01796882099006325, 0.018281286000274122, 0.018043963005766273, 0.01824273495003581, 0.017978775897063315, 0.018406780087389052, 0.017808201955631375, 0.01829427294433117, 0.017804699018597603, 0.018265928025357425, 0.01811769208870828, 0.018465231987647712, 0.01798987400252372, 0.018055686028674245, 0.01787131291348487, 0.018186416011303663, 0.017745337914675474, 0.018196332966908813, 0.01784740900620818, 0.01838662789668888, 0.01787641504779458, 0.018347456003539264, 0.01795032899826765, 0.018435438978485763, 0.018035713001154363, 0.018381049041636288, 0.017973780049942434, 0.01825739606283605, 0.017828454030677676, 0.01818576897494495, 0.017947145039215684, 0.018388421973213553];[0.20343633031006902, 0.20058822608552873, 0.201372858020477, 0.2005220870487392, 0.20066155586391687, 0.20162178005557507, 0.20069044805131853, 0.2005029208958149, 0.20074995094910264, 0.2006525439210236, 0.20144253503531218, 0.20145725191105157, 0.20086775918025523, 0.2007035738788545, 0.20140997203998268, 0.2010552481515333, 0.20069873402826488, 0.20092765905428678, 0.20081846695393324, 0.20187681284733117, 0.20079616096336395, 0.20094286592211574, 0.20055947790388018, 0.2014625967713073, 0.20071204414125532, 0.20048290397971869, 0.20162653306033462, 0.20101310196332633, 0.20078805007506162, 0.20141519489698112, 0.20070475584361702, 0.20092059788294137, 0.20071964885573834, 0.20077167719136924, 0.2016263030236587, 0.20106987783219665, 0.20063520490657538, 0.2005730599630624, 0.20140787796117365, 0.2006574971601367, 0.20067784818820655, 0.2005986348958686, 0.2007262611296028, 0.200582108926028, 0.2005572629859671, 0.20054878015071154, 0.20081691513769329, 0.2015714478911832, 0.20085754280444235, 0.2007377182599157];[0.20199501095339656, 0.2005687499186024, 0.20163271692581475, 0.2015790130244568, 0.20050931407604367, 0.20085968088824302, 0.2005931941093877, 0.20058170123957098, 0.20041535107884556, 0.2014243173180148, 0.2006273380247876, 0.20078283711336553, 0.20061743806581944, 0.20157090411521494, 0.2015565159963444, 0.20188003801740706, 0.201558938017115, 0.20059436187148094, 0.2005052788881585, 0.20066448906436563, 0.20150560594629496, 0.2014960799133405, 0.20110799500253052, 0.2005403230432421, 0.2006134840194136, 0.2048982558771968, 0.20097108313348144, 0.20086130511481315, 0.20052082801703364, 0.20074299781117588, 0.200574962887913, 0.20053434208966792, 0.20042650087270886, 0.2016882139723748, 0.20060772099532187, 0.20191262708976865, 0.20066286611836404, 0.2007083120988682, 0.20288234984036535, 0.20060515799559653, 0.20185514399781823, 0.20081171090714633, 0.20069496904034168, 0.2050503749633208, 0.2006937541300431, 0.19978799973614514, 0.2006572448881343, 0.20060121186543256, 0.20152019709348679, 0.2007754440419376]
features.5.conv.2;0.01012000790797174;0.015458420035429299;0.14245935017243028;0.14232874603476375;1.5275106675808408;1.0009176230473824;1.5261102736209191;[0.010167223983444273, 0.010234003071673214, 0.01012000790797174, 0.010256123030558228, 0.01014972198754549, 0.0102750159567222, 0.01013647997751832, 0.010227140970528126, 0.010212436085566878, 0.010257360059767962, 0.01019215804990381, 0.010258523048833013, 0.010239619063213468, 0.010287665063515306, 0.010258859838359058, 0.010262986877933145, 0.010297407046891749, 0.010260286973789334, 0.010274119093082845, 0.010281449067406356, 0.010330165037885308, 0.010279973037540913, 0.010260083829052746, 0.010283069917932153, 0.010366396862082183, 0.01029470912180841, 0.010258588939905167, 0.010306310025043786, 0.010315811960026622, 0.010253450949676335, 0.010242423042654991, 0.01029218512121588, 0.010262817842885852, 0.010287121986038983, 0.010265236138366163, 0.010283162002451718, 0.010269032092764974, 0.015191957936622202, 0.010245383949950337, 0.010395707911811769, 0.010232096072286367, 0.010281770955771208, 0.010238399961963296, 0.010251315077766776, 0.010240817093290389, 0.010273916996084154, 0.010232251952402294, 0.01024296903051436, 0.010241479962132871, 0.010246776044368744];[0.015769519959576428, 0.01581303309649229, 0.015492376987822354, 0.015819831984117627, 0.015518652042374015, 0.015804202994331717, 0.01555041002575308, 0.017641177983023226, 0.015458420035429299, 0.015985733014531434, 0.015494719031266868, 0.01578121108468622, 0.015479649067856371, 0.01578359503764659, 0.015466340002603829, 0.015798292006365955, 0.015630993992090225, 0.015795669984072447, 0.015516508021391928, 0.015791988000273705, 0.015538929030299187, 0.01580751605797559, 0.015550181968137622, 0.015935244038701057, 0.015561628970317543, 0.015780415036715567, 0.015486111049540341, 0.01584320899564773, 0.015622776001691818, 0.015789521974511445, 0.015599830076098442, 0.01580400497186929, 0.015487576019950211, 0.01580389600712806, 0.015506186056882143, 0.015807689051143825, 0.015517593012191355, 0.01583870896138251, 0.01554359495639801, 0.015791614074259996, 0.015496085048653185, 0.01577649894170463, 0.015507509000599384, 0.015786882024258375, 0.01561161398421973, 0.01583654701244086, 0.01548486901447177, 0.0157965439138934, 0.015592898009344935, 0.015794040984474123];[0.14245935017243028, 0.14260456804186106, 0.14261661586351693, 0.14250155817717314, 0.14262866706121713, 0.14276685006916523, 0.14251240901648998, 0.14272250584326684, 0.14257155603263527, 0.1426796200685203, 0.14272259501740336, 0.14262550498824567, 0.14272767712827772, 0.142739042872563, 0.14274963992647827, 0.1427252049325034, 0.1426724799675867, 0.1425847540376708, 0.1436210279352963, 0.14281270396895707, 0.14267720095813274, 0.1426835098536685, 0.14261657278984785, 0.14265613513998687, 0.14257492893375456, 0.1426191790960729, 0.14265662885736674, 0.14271281997207552, 0.14268739172257483, 0.14265436818823218, 0.14274750696495175, 0.1424700889037922, 0.14248829206917435, 0.14262372790835798, 0.14278590097092092, 0.14261914102826267, 0.14264658920001239, 0.14253297599498183, 0.1426863759988919, 0.14249767595902085, 0.1426191657083109, 0.1426605930319056, 0.1426741221221164, 0.14256289310287684, 0.1425801879959181, 0.14267214108258486, 0.14266330713871866, 0.14248046092689037, 0.14271513593848795, 0.14266929496079683];[0.14343479194212705, 0.14264657301828265, 0.1427762028761208, 0.14262629114091396, 0.142582950880751, 0.14267425204161555, 0.14279593410901725, 0.1425025808857754, 0.14259921910706908, 0.14232874603476375, 0.14580133114941418, 0.14266183704603463, 0.14265131705906242, 0.14296002325136214, 0.142735930159688, 0.14256042486522347, 0.14265291101764888, 0.14252313296310604, 0.1426374790025875, 0.1425833391258493, 0.14274681999813765, 0.14279859804082662, 0.1425805890467018, 0.14256112312432379, 0.1427089829230681, 0.1426470479927957, 0.14260114403441548, 0.14260729402303696, 0.14299644785933197, 0.1427142908796668, 0.14248968090396374, 0.14259922713972628, 0.14271655003540218, 0.14275013492442667, 0.1426831999560818, 0.1425492629641667, 0.14282959699630737, 0.14241973392199725, 0.14250260102562606, 0.14334540802519768, 0.14263303112238646, 0.1426332420669496, 0.14272363507188857, 0.1454684289637953, 0.14239364105742425, 0.14264534506946802, 0.1427573529072106, 0.1426468479912728, 0.14254518400412053, 0.14256927208043635]
features.7.conv.1.0;0.03263036604039371;0.016689287964254618;0.11432288982905447;0.11354031681548804;0.5114649324986011;1.0068924681163096;0.5079638081467107;[0.03263036604039371, 0.033506339183077216, 0.03430324897635728, 0.034834390971809626, 0.03482249204535037, 0.03571546892635524, 0.035695714061148465, 0.03595713002141565, 0.03588977607432753, 0.0363836030010134, 0.03626466903369874, 0.03641806694213301, 0.03629753191489726, 0.03622781310696155, 0.03634208196308464, 0.03628141002263874, 0.036238896078430116, 0.03663501108530909, 0.036437958013266325, 0.036354394047521055, 0.0359728760086, 0.036352045950479805, 0.03634403494652361, 0.03628672403283417, 0.03639715909957886, 0.036351235932670534, 0.036369464942254126, 0.03637931402772665, 0.036063721985556185, 0.036441925913095474, 0.03628419910091907, 0.03624727006535977, 0.03636300296057016, 0.036388610024005175, 0.03597587801050395, 0.03646553889848292, 0.03639249806292355, 0.03619144402910024, 0.03621756995562464, 0.03624408505856991, 0.03626743901986629, 0.0362932370044291, 0.03628934291191399, 0.036184740951284766, 0.03623830003198236, 0.036400429089553654, 0.03592705097980797, 0.03640732087660581, 0.03639078210107982, 0.036357893026433885];[0.016768243978731334, 0.017193958978168666, 0.016757061006501317, 0.017143342061899602, 0.016689287964254618, 0.017180337919853628, 0.01677607197780162, 0.01708644290920347, 0.016958452994003892, 0.01708265393972397, 0.016769272042438388, 0.01712553098332137, 0.017107971012592316, 0.017185768927447498, 0.016786130028776824, 0.017104592989198864, 0.016756149008870125, 0.017149574006907642, 0.016800050041638315, 0.017093549016863108, 0.017072779941372573, 0.017202613060362637, 0.016782173071987927, 0.017103123012930155, 0.016863971017301083, 0.0171208189567551, 0.0168160789180547, 0.01707868091762066, 0.01720301399473101, 0.017129551037214696, 0.0167799360351637, 0.017111451015807688, 0.01677825301885605, 0.017105794977396727, 0.017005310975946486, 0.01718792994506657, 0.01703346602153033, 0.01713987602852285, 0.016768926056101918, 0.0171715400647372, 0.016778126009739935, 0.017157205031253397, 0.016880322014912963, 0.017159153008833528, 0.017097566043958068, 0.017152533982880414, 0.016775312018580735, 0.017126812017522752, 0.016795922070741653, 0.01712276809848845];[0.11577149690128863, 0.11450223787687719, 0.11536246002651751, 0.11437488300725818, 0.11446018004789948, 0.11442397499922663, 0.11484817694872618, 0.11443939607124776, 0.1152948021190241, 0.11552146601025015, 0.11435417004395276, 0.11527413106523454, 0.11452763504348695, 0.11478572711348534, 0.11521507706493139, 0.11745289410464466, 0.11542919708881527, 0.11545572092290968, 0.11451129196211696, 0.11500438186340034, 0.11455000110436231, 0.1145159131847322, 0.11447089107241482, 0.11554159002844244, 0.11445447709411383, 0.11432288982905447, 0.11487588193267584, 0.1143622500821948, 0.11450774513650686, 0.115187355899252, 0.11509431409649551, 0.11514152912423015, 0.11534292006399482, 0.11561815498862416, 0.11533007107209414, 0.11520244996063411, 0.11440416297409683, 0.11433468491304666, 0.11548653896898031, 0.11526988307014108, 0.11555783089715987, 0.11470710288267583, 0.11443319905083627, 0.114818129921332, 0.11441773304250091, 0.11469755799043924, 0.11457800108473748, 0.11437330511398613, 0.11546617397107184, 0.11449839093256742];[0.11527119704987854, 0.11438924714457244, 0.11438879987690598, 0.1155487970681861, 0.11440217902418226, 0.11453785712365061, 0.11466793215367943, 0.1144379829056561, 0.11518721282482147, 0.11463363014627248, 0.11455706902779639, 0.11436980997677892, 0.11484349600505084, 0.11473622382618487, 0.11440808093175292, 0.1143402837915346, 0.11444677808322012, 0.11508783791214228, 0.11522535991389304, 0.11678138002753258, 0.11465580214280635, 0.114644228015095, 0.11434199183713645, 0.11555671400856227, 0.1144627780886367, 0.11574584420304745, 0.11434793996158987, 0.11525910114869475, 0.11539324198383838, 0.1153250839561224, 0.11522607423830777, 0.11447466909885406, 0.1144751327810809, 0.1146530769765377, 0.11450491705909371, 0.1144646011525765, 0.11526516277808696, 0.11516552604734898, 0.11354031681548804, 0.11457155784592032, 0.114449446904473, 0.11456345685292035, 0.11477344192098826, 0.11458995309658349, 0.11531214113347232, 0.11432896892074496, 0.11566935188602656, 0.11440809024497867, 0.11503720795735717, 0.11429503920953721]
features.7.conv.2;0.00215182697866112;0.004097336088307202;0.025423856801353395;0.025354304001666605;1.904119675484592;1.0027432344300289;1.8989105187699582;[0.0023473509354516864, 0.002183320000767708, 0.002511181985028088, 0.004199475049972534, 0.002163807046599686, 0.00215182697866112, 0.0021714719478040934, 0.0021615950390696526, 0.0024447180330753326, 0.0021797671215608716, 0.0021550710080191493, 0.002182992990128696, 0.002178492024540901, 0.0021894009551033378, 0.0021972949616611004, 0.0022077281028032303, 0.0023344369838014245, 0.0022818358847871423, 0.0023117560194805264, 0.002306395093910396, 0.0022523320512846112, 0.0022474409779533744, 0.0022325179306790233, 0.0022484409855678678, 0.002328110975213349, 0.0023277850123122334, 0.0022997150663286448, 0.002311907010152936, 0.002290350152179599, 0.0022940830094739795, 0.002264189883135259, 0.002317248028703034, 0.002368425950407982, 0.002319089020602405, 0.002392154885455966, 0.0023555319057777524, 0.002286458038724959, 0.0023060470120981336, 0.0022891160333529115, 0.002403734135441482, 0.0022988029522821307, 0.0023054518969729543, 0.0023321990156546235, 0.0023693139664828777, 0.002340936101973057, 0.0023441320518031716, 0.002408126019872725, 0.0023580390261486173, 0.0023197800619527698, 0.0023868060670793056];[0.004227436031214893, 0.004191327025182545, 0.004155050031840801, 0.004530007019639015, 0.004164914018474519, 0.004194580018520355, 0.00415747903753072, 0.004194151028059423, 0.004154774942435324, 0.00418125803116709, 0.004123305901885033, 0.004136690986342728, 0.004182817065156996, 0.0041547700529918075, 0.004119554068893194, 0.004164944053627551, 0.004134080954827368, 0.004184722085483372, 0.004137268988415599, 0.004166241968050599, 0.004158250987529755, 0.004180226009339094, 0.004146903054788709, 0.0042382460087537766, 0.004133354057557881, 0.004126374959014356, 0.004097336088307202, 0.004187379963696003, 0.005746886017732322, 0.004198809969238937, 0.004179849987849593, 0.004200809984467924, 0.0041493920143693686, 0.004183261888101697, 0.004157489980570972, 0.004227262921631336, 0.004155735019594431, 0.004181859083473682, 0.004157167975790799, 0.0041852910071611404, 0.004148127976804972, 0.004146785009652376, 0.004174303961917758, 0.004163861973211169, 0.004118537995964289, 0.004144917940720916, 0.004115791991353035, 0.004199729999527335, 0.004250745056197047, 0.004202633979730308];[0.02603766997344792, 0.026068730861879885, 0.02611045283265412, 0.026103044976480305, 0.026008759159594774, 0.02598265220876783, 0.025991449947468936, 0.026175593840889633, 0.026032840949483216, 0.026077535934746265, 0.025959601975046098, 0.026092380052432418, 0.026100024115294218, 0.026123887160792947, 0.025988869019784033, 0.026103245210833848, 0.026109879952855408, 0.02612219098955393, 0.026078484021127224, 0.026107469922862947, 0.026106997160241008, 0.025978642981499434, 0.026120490045286715, 0.026083439122885466, 0.026080841897055507, 0.02600029099266976, 0.026107764919288456, 0.026071760803461075, 0.026104144868440926, 0.026225235080346465, 0.02612409391440451, 0.026014192844741046, 0.025423856801353395, 0.026031985878944397, 0.026291217072866857, 0.02613097010180354, 0.025968509959056973, 0.025979731930419803, 0.02610949194058776, 0.026104311808012426, 0.02607691311277449, 0.0261538689956069, 0.026081149000674486, 0.026097739930264652, 0.02612963307183236, 0.026062909048050642, 0.026132883969694376, 0.02610890695359558, 0.026102232979610562, 0.026099006878212094];[0.025427252054214478, 0.025416075834073126, 0.025403141044080257, 0.02614199207164347, 0.02539944206364453, 0.0254114200361073, 0.0253805760294199, 0.025400158017873764, 0.025382823077961802, 0.025375233963131905, 0.025376511039212346, 0.02541898691561073, 0.025434010894969106, 0.025410980102606118, 0.025383860105648637, 0.02538540307432413, 0.0254160308977589, 0.025410978123545647, 0.025516102905385196, 0.025354304001666605, 0.02540382300503552, 0.02549085405189544, 0.025399839039891958, 0.025420955033041537, 0.025891459779813886, 0.025426025968044996, 0.025437274132855237, 0.025393202784471214, 0.025395286036655307, 0.025421724189072847, 0.02541587909217924, 0.025405167834833264, 0.025431197020225227, 0.02540130284614861, 0.025454982765950263, 0.025427674991078675, 0.025420754915103316, 0.025430099107325077, 0.025413303053937852, 0.02540203498210758, 0.025415932876057923, 0.025419688085094094, 0.025419716141186655, 0.025402187020517886, 0.025414507021196187, 0.02542496018577367, 0.025465443031862378, 0.02544561808463186, 0.02541861415375024, 0.025421158992685378]
features.8.conv.0.0;0.0005195901030674577;0.0012198059121146798;0.007380738155916333;0.007371320971287787;2.3476311517741015;1.0012775436947092;2.344635777120651;[0.0006108140805736184, 0.0005641849711537361, 0.0005294288275763392, 0.0005459629464894533, 0.000540080014616251, 0.0005382749950513244, 0.0005195901030674577, 0.0005495409714058042, 0.0005349839339032769, 0.0005494189681485295, 0.0005570030771195889, 0.0005927529418841004, 0.0005387130659073591, 0.0005668980302289128, 0.0005744450027123094, 0.0005945320008322597, 0.0005659901071339846, 0.000591177144087851, 0.0005796229233965278, 0.00060223788022995, 0.0005844089901074767, 0.0006180841010063887, 0.0006055159028619528, 0.0006254190811887383, 0.0006073999684303999, 0.0006263880059123039, 0.0006159270415082574, 0.0006310149328783154, 0.0005984320305287838, 0.0006452390225604177, 0.0006114540155977011, 0.0006351199699565768, 0.0006281769601628184, 0.0006452400702983141, 0.0006134770810604095, 0.0006799721159040928, 0.0006297010695561767, 0.000680121942423284, 0.0006292320322245359, 0.0006526709767058492, 0.0006264430703595281, 0.000647317967377603, 0.0006426421459764242, 0.0006528589874505997, 0.0006546020740643144, 0.0006692911265417933, 0.0006701790262013674, 0.000673872884362936, 0.0006492639658972621, 0.0006728380685672164];[0.0019529860001057386, 0.0014725869987159967, 0.0015045229811221361, 0.001453474978916347, 0.0014455380151048303, 0.0014589889906346798, 0.0014717539306730032, 0.0018998709274455905, 0.0014649010263383389, 0.001446810900233686, 0.001421045046299696, 0.0012198059121146798, 0.0014378910418599844, 0.0014942239504307508, 0.0014582430012524128, 0.0015366700245067477, 0.0015020029386505485, 0.0012805650476366282, 0.0014397349441424012, 0.0012426470639184117, 0.0014399338979274035, 0.001270423992536962, 0.001447490998543799, 0.0014538289979100227, 0.0014517389936372638, 0.0015061399899423122, 0.0014491730835288763, 0.0012222189689055085, 0.0014933559577912092, 0.0012907279888167977, 0.001468963106162846, 0.0012854039669036865, 0.0014673069817945361, 0.001253764028660953, 0.0014897380024194717, 0.0012642749352380633, 0.0014585609314963222, 0.0012666729744523764, 0.0014545619487762451, 0.0012787339510396123, 0.001469401060603559, 0.0012786100851371884, 0.0014671999961137772, 0.001557018025778234, 0.0014894530177116394, 0.0015031909570097923, 0.001502312021329999, 0.0014584129676222801, 0.001255401992239058, 0.0014606589684262872];[0.0075809870613738894, 0.007454289007000625, 0.00747041217982769, 0.007571258116513491, 0.007572243805043399, 0.00759457889944315, 0.007606446044519544, 0.007382586016319692, 0.0073936638655141, 0.007637289119884372, 0.007651941850781441, 0.007598939002491534, 0.007597438059747219, 0.007520823855884373, 0.007445130031555891, 0.007564050029031932, 0.00765444478020072, 0.007558776065707207, 0.00744016794487834, 0.007594515103846788, 0.007606327999383211, 0.007608851999975741, 0.007521010818891227, 0.007400436094030738, 0.007593570975586772, 0.007622613105922937, 0.007617608876898885, 0.007603736943565309, 0.007597648189403117, 0.007617499213665724, 0.007599756820127368, 0.007617192924953997, 0.007397577981464565, 0.007401729002594948, 0.007595767034217715, 0.00762019888497889, 0.0076213820138946176, 0.007633058005012572, 0.007445287890732288, 0.0075869010761380196, 0.007589444168843329, 0.007540190010331571, 0.007642798824235797, 0.0075901157688349485, 0.007392821949906647, 0.007380738155916333, 0.007571227033622563, 0.00759748206473887, 0.007555616786703467, 0.007657225942239165];[0.007440420100465417, 0.007598176831379533, 0.007381855975836515, 0.007436377229169011, 0.007423228118568659, 0.007378896931186318, 0.007440841058269143, 0.007390547078102827, 0.00739768601488322, 0.007439243025146425, 0.007471627090126276, 0.00791877694427967, 0.007433451013639569, 0.007391481893137097, 0.007407063851132989, 0.007450598175637424, 0.007409229059703648, 0.007458367035724223, 0.007438854081556201, 0.0075967489974573255, 0.007592121954075992, 0.007388255791738629, 0.007427175994962454, 0.007421290967613459, 0.007414123858325183, 0.007389996899291873, 0.007419646950438619, 0.007381283096037805, 0.007395160966552794, 0.007393338135443628, 0.0073906161123886704, 0.0074061352061107755, 0.00740986701566726, 0.007428596029058099, 0.007419097819365561, 0.007463108864612877, 0.007391969091258943, 0.007418618188239634, 0.007371320971287787, 0.007421095040626824, 0.007459194981493056, 0.0073963889153674245, 0.007377379224635661, 0.007471889955922961, 0.00737772393040359, 0.007427908014506102, 0.007424992858432233, 0.007382995914667845, 0.007464015856385231, 0.007476616185158491]
features.8.conv.1.0;0.04614711389876902;0.009306319057941437;0.0734610561048612;0.07348392123822123;0.20166632908736865;0.9996888416816258;0.20172909877451048;[0.046256584115326405, 0.04614711389876902, 0.048509711981751025, 0.049742027069441974, 0.05155323899816722, 0.052504652994684875, 0.05355257401242852, 0.05459163011983037, 0.052828588988631964, 0.05406594416126609, 0.05400450900197029, 0.05399295105598867, 0.05410852492786944, 0.0539602329954505, 0.05422676296439022, 0.05454065895173699, 0.05394107906613499, 0.054510104935616255, 0.05432284309063107, 0.05442805401980877, 0.05423909705132246, 0.05449961207341403, 0.05420126090757549, 0.05429538409225643, 0.05391137092374265, 0.05441011395305395, 0.054278555093333125, 0.05438452889211476, 0.053946154890581965, 0.054401693982072175, 0.054347672034054995, 0.053950515924952924, 0.054574626963585615, 0.054228430963121355, 0.05417183705139905, 0.054072685074061155, 0.05436445598024875, 0.054241369012743235, 0.05417140119243413, 0.053943725069984794, 0.05428502697031945, 0.05436037294566631, 0.05439552804455161, 0.05403697781730443, 0.05425119400024414, 0.054067088989540935, 0.05434355104807764, 0.05502108996734023, 0.05428637994918972, 0.05447658395860344];[0.00935537600889802, 0.01075940509326756, 0.01062762807123363, 0.009475250961259007, 0.00940867094323039, 0.00948068406432867, 0.009314688970334828, 0.009422002942301333, 0.00941541197244078, 0.009424014948308468, 0.009391900966875255, 0.009320968994870782, 0.009368579019792378, 0.009473966900259256, 0.0094487180467695, 0.009529963019303977, 0.009320718003436923, 0.009403150994330645, 0.009369620005600154, 0.009462540037930012, 0.009402543073520064, 0.009391166036948562, 0.009342600940726697, 0.009390279068611562, 0.009356394992209971, 0.009413216030225158, 0.009352053049951792, 0.009485024027526379, 0.009393984102644026, 0.009417520021088421, 0.009370546089485288, 0.009421127964742482, 0.009306319057941437, 0.009505367022939026, 0.009396931971423328, 0.00954074109904468, 0.009364635916426778, 0.009462515008635819, 0.009399204980581999, 0.009472705074585974, 0.009328249958343804, 0.009426257922314107, 0.009362651035189629, 0.009431716054677963, 0.009349943953566253, 0.009482630994170904, 0.00941272801719606, 0.009474750026129186, 0.009380667004734278, 0.009419011999852955];[0.07355943496804684, 0.0741550720995292, 0.0735751399770379, 0.07361876603681594, 0.0737503170967102, 0.07381560490466654, 0.07362302590627223, 0.07394126907456666, 0.07349046622402966, 0.07382324419450015, 0.07400642696302384, 0.07387217006180435, 0.07361452304758132, 0.0734610561048612, 0.07366460200864822, 0.07376728090457618, 0.07362985599320382, 0.07356122799683362, 0.07376646483317018, 0.07358893088530749, 0.07356479403097183, 0.07416232384275645, 0.0736879229079932, 0.07360543415416032, 0.07381694414652884, 0.0739132339367643, 0.0739540217909962, 0.074013747042045, 0.07369561213999987, 0.07379532407503575, 0.0735238529741764, 0.07391881512012333, 0.07362795097287744, 0.07526133093051612, 0.0736142408568412, 0.07353561196941882, 0.07366085995454341, 0.07478647690732032, 0.07363610086031258, 0.07360804197378457, 0.07361053605563939, 0.07364261499606073, 0.07360109989531338, 0.07456365914549679, 0.07370484725106508, 0.07417670427821577, 0.0735519458539784, 0.0736480540363118, 0.07360908889677376, 0.07368454488459975];[0.07355639582965523, 0.07349484518636018, 0.07587000110652298, 0.07356672815512866, 0.0735870428616181, 0.07375333178788424, 0.07356997090391815, 0.07368857599794865, 0.07354840589687228, 0.0738372290506959, 0.07366913103032857, 0.07392788294237107, 0.07395211805123836, 0.07396899699233472, 0.0736572389723733, 0.07353347807656974, 0.07361623889300972, 0.07374818890821189, 0.07383234112057835, 0.07357902696821839, 0.07369110127910972, 0.07368121505714953, 0.07387293281499296, 0.07352840586099774, 0.07349985290784389, 0.0737404627725482, 0.07365666108671576, 0.07367149798665196, 0.0737558378605172, 0.07401054399088025, 0.07403929810971022, 0.07366952300071716, 0.07364923902787268, 0.07375111512374133, 0.07404762296937406, 0.07367558684200048, 0.07361152907833457, 0.07356578414328396, 0.07353696110658348, 0.0736423161579296, 0.07368402800057083, 0.07407502003479749, 0.07355020602699369, 0.07348392123822123, 0.07368502323515713, 0.07389535603579134, 0.0735566058428958, 0.07370180892758071, 0.07374229608103633, 0.07416352105792612]
features.8.conv.2;0.0049976680893450975;0.008048788993619382;0.06116762291640043;0.06115746090654284;1.6105089113018924;1.0001661614087138;1.610241351330586;[0.005172967095859349, 0.005088424077257514, 0.0050965751288458705, 0.005045280093327165, 0.005075925029814243, 0.005020104115828872, 0.005044252029620111, 0.0049976680893450975, 0.005110224010422826, 0.005102659924887121, 0.005129538010805845, 0.00507851701695472, 0.005133197992108762, 0.005101396003738046, 0.005116685992106795, 0.005092842038720846, 0.00521877605933696, 0.005111339152790606, 0.005116636981256306, 0.00513795402366668, 0.00519654608797282, 0.005126897012814879, 0.005128533113747835, 0.005110551021061838, 0.005137311993166804, 0.005136769963428378, 0.005124824005179107, 0.005184554029256105, 0.005157307023182511, 0.005156176979653537, 0.005226733977906406, 0.005148440948687494, 0.005182327120564878, 0.005142570938915014, 0.005150996963493526, 0.005165793001651764, 0.005171349039301276, 0.005150838056579232, 0.005140614928677678, 0.00517640495672822, 0.005174651858396828, 0.005153752048499882, 0.005161167006008327, 0.005156354978680611, 0.005210171919316053, 0.005228915950283408, 0.005152308032847941, 0.005170344025827944, 0.005186788854189217, 0.005153308040462434];[0.008210480911657214, 0.0080856760032475, 0.008189777028746903, 0.008081231964752078, 0.008175840950571, 0.008093673037365079, 0.0081524410052225, 0.008083223947323859, 0.008078666985966265, 0.00813172699417919, 0.008121402002871037, 0.008048788993619382, 0.008163103018887341, 0.008085221983492374, 0.008159923949278891, 0.008099561906419694, 0.008077910053543746, 0.00809403508901596, 0.00813792401459068, 0.00808331195730716, 0.008161769015714526, 0.008062997949309647, 0.00810799200553447, 0.00806385395117104, 0.00810051104053855, 0.008075124002061784, 0.008193679968826473, 0.008156650001183152, 0.008175146067515016, 0.008098344085738063, 0.008060344960540533, 0.00805107003543526, 0.008060037973336875, 0.008055069949477911, 0.00817089295014739, 0.008091608062386513, 0.00818377104587853, 0.00808153604157269, 0.008107866975478828, 0.008096016012132168, 0.00808667007368058, 0.008062876993790269, 0.008138922974467278, 0.008221608935855329, 0.008212736924178898, 0.008089825976639986, 0.008097062003798783, 0.008085450041107833, 0.008083502994850278, 0.008160557015798986];[0.061218026909045875, 0.061250582919456065, 0.06125791592057794, 0.06295775703620166, 0.061282803071662784, 0.061245002085343, 0.06295925809536129, 0.061224328936077654, 0.06120789027772844, 0.061234057997353375, 0.06131295708473772, 0.06123673380352557, 0.06124991294927895, 0.06122284196317196, 0.061228140140883625, 0.06127116223797202, 0.06280314805917442, 0.06294795195572078, 0.061189331114292145, 0.06128835107665509, 0.06130851316265762, 0.06292972096707672, 0.06121657707262784, 0.06122532091103494, 0.061280339024960995, 0.06121115875430405, 0.06126341107301414, 0.061213640845380723, 0.0612412259215489, 0.06123062886763364, 0.06292399892117828, 0.06287484196946025, 0.06118107808288187, 0.06125542498193681, 0.0613501068437472, 0.06119775213301182, 0.06123513600323349, 0.06122815702110529, 0.061211867025122046, 0.06126343901269138, 0.061209536041133106, 0.06124888709746301, 0.06120997003745288, 0.061262163100764155, 0.06116762291640043, 0.06258305092342198, 0.06290582893416286, 0.061245744000189006, 0.06284484313800931, 0.061240303912200034];[0.06130577402655035, 0.06126901390962303, 0.06128458702005446, 0.061244296142831445, 0.06123481201939285, 0.061200332129374146, 0.06122859206516296, 0.061224607983604074, 0.06118487589992583, 0.06130122812464833, 0.061223008087836206, 0.06124008004553616, 0.06122939591296017, 0.06164585403166711, 0.06127853493671864, 0.061246274039149284, 0.06127631990239024, 0.06132446706760675, 0.06123888399451971, 0.06125814595725387, 0.06124166399240494, 0.06120053620543331, 0.06121539603918791, 0.06130294397007674, 0.06171547493431717, 0.06127406097948551, 0.06125241192057729, 0.06123581202700734, 0.061236041015945375, 0.06124334083870053, 0.061247726203873754, 0.0612395842326805, 0.06120482587721199, 0.061235469998791814, 0.061248185811564326, 0.06126115389633924, 0.06171680707484484, 0.06115746090654284, 0.061217606998980045, 0.061222298070788383, 0.061273687053471804, 0.06123934802599251, 0.06122932396829128, 0.06115796393714845, 0.06119365699123591, 0.06122799788136035, 0.06120396312326193, 0.061240772949531674, 0.06125111901201308, 0.06124837894458324]
features.11.conv.2;0.005052519962191582;0.008023277972824872;0.06120313494466245;0.06099100806750357;1.5879755117968288;1.0034780024774161;1.5824716714032474;[0.005202768952585757, 0.005063636926934123, 0.005085187032818794, 0.005052519962191582, 0.005121421883814037, 0.005156887113116682, 0.005117467022500932, 0.005177184124477208, 0.005127945099957287, 0.005107274046167731, 0.005096080945804715, 0.005093262996524572, 0.005136269028298557, 0.005125118070282042, 0.005100010894238949, 0.005107863922603428, 0.005145002854987979, 0.005130245117470622, 0.005178116029128432, 0.005134698003530502, 0.005148788099177182, 0.005133017897605896, 0.00512122898362577, 0.005113917984999716, 0.005178028019145131, 0.005598310963250697, 0.0054295919835567474, 0.005159584921784699, 0.005204909946769476, 0.005145110888406634, 0.0052028720965608954, 0.0051554079400375485, 0.005184992915019393, 0.005166400922462344, 0.00517517002299428, 0.005135816056281328, 0.005196433048695326, 0.005168693023733795, 0.005163483903743327, 0.00516212685033679, 0.005192694952711463, 0.005190229043364525, 0.005178846069611609, 0.005155956954695284, 0.005194653989747167, 0.005162363057024777, 0.00518863694742322, 0.005167676019482315, 0.0062497989274561405, 0.005138225969858468];[0.00834191800095141, 0.008098376099951565, 0.008196173934265971, 0.008123722043819726, 0.008194862050004303, 0.008166550076566637, 0.008102305931970477, 0.008077478967607021, 0.008133468916639686, 0.008067504037171602, 0.008151364047080278, 0.008028744021430612, 0.008166344952769578, 0.00809010909870267, 0.008125919965095818, 0.008140236022882164, 0.008174557937309146, 0.008032236015424132, 0.008159652934409678, 0.008034741040319204, 0.008122390019707382, 0.008095452096313238, 0.008153641945682466, 0.008109666989184916, 0.00806819403078407, 0.008138344041071832, 0.008113958989270031, 0.00805659603793174, 0.0080362280132249, 0.008046659058891237, 0.008056920021772385, 0.008082501008175313, 0.008087481022812426, 0.008079099003225565, 0.008087367052212358, 0.008065792033448815, 0.008038313942961395, 0.008029885007999837, 0.008151213987730443, 0.008047356037423015, 0.008064609952270985, 0.008107349975034595, 0.008185049053281546, 0.008077624021098018, 0.008121025981381536, 0.00809911999385804, 0.008183199097402394, 0.008061507949605584, 0.008023277972824872, 0.008043532958254218];[0.061259581125341356, 0.06274944101460278, 0.06272116210311651, 0.061230137129314244, 0.061257752939127386, 0.061208596103824675, 0.061240739189088345, 0.061208429164253175, 0.06125513184815645, 0.06121294817421585, 0.06122809590306133, 0.0612166979117319, 0.06124915403779596, 0.061222611111588776, 0.06120313494466245, 0.06121926300693303, 0.06126063608098775, 0.06279628106858581, 0.061923922039568424, 0.061244579032063484, 0.061273381928913295, 0.062726596952416, 0.06296975421719253, 0.06121197680477053, 0.06126011104788631, 0.06131053308490664, 0.06135110603645444, 0.06150374992284924, 0.061241990071721375, 0.06127322476822883, 0.06123100803233683, 0.06122493406292051, 0.06125461880583316, 0.06127279985230416, 0.061216660076752305, 0.06124197703320533, 0.062477307161316276, 0.06128646805882454, 0.06131654197815806, 0.06121659092605114, 0.061242543160915375, 0.061243191128596663, 0.10198583116289228, 0.06290348607581109, 0.0628552669659257, 0.061249436927028, 0.06122113508172333, 0.061257923720404506, 0.06120676198042929, 0.06192804395686835];[0.06126056704670191, 0.06125826097559184, 0.06126480409875512, 0.06120839121285826, 0.06124773598276079, 0.06119349901564419, 0.06099100806750357, 0.06124064500909299, 0.06124372291378677, 0.06124379695393145, 0.06123376497998834, 0.061269598081707954, 0.06122595304623246, 0.06118727114517242, 0.0613707487937063, 0.06120352994184941, 0.06122979987412691, 0.06123653193935752, 0.06119484594091773, 0.06122033891733736, 0.06285725091584027, 0.06129702494945377, 0.06120251398533583, 0.061251800041645765, 0.06127631012350321, 0.061217359034344554, 0.06126393692102283, 0.06120321701746434, 0.06122285488527268, 0.061147495987825096, 0.0612596949795261, 0.06122236012015492, 0.061226526042446494, 0.06120647711213678, 0.061159169068560004, 0.06120906013529748, 0.06128657818771899, 0.06122227117884904, 0.06119344988837838, 0.061230308027006686, 0.06118427205365151, 0.061283115996047854, 0.06118770386092365, 0.06125281099230051, 0.06118684518150985, 0.06116802094038576, 0.061214043758809566, 0.06125657120719552, 0.06131922220811248, 0.06211642804555595]
features.12.conv.0.0;0.0007814510026946664;0.001923204050399363;0.011451600235886872;0.011457290966063738;2.461067992449438;0.9995033092732198;2.4622909895505822;[0.0009054340189322829, 0.0007814510026946664, 0.0009339540265500546, 0.0008197149727493525, 0.000831655110232532, 0.0007830590475350618, 0.0008175389375537634, 0.000831425073556602, 0.0008270420366898179, 0.0008084148867055774, 0.0008377330377697945, 0.0008175279945135117, 0.000862724962644279, 0.0008220019517466426, 0.0008580589201301336, 0.0008449440356343985, 0.0008571010548621416, 0.0008574289968237281, 0.000902910134755075, 0.0008867899887263775, 0.0008759170304983854, 0.0008728870889171958, 0.0009016741532832384, 0.0008815990295261145, 0.0009005939355120063, 0.0009036249248310924, 0.0008968189358711243, 0.0008756989846006036, 0.0010595159837976098, 0.0009085279889404774, 0.0009461248992010951, 0.0009041129378601909, 0.0009233119199052453, 0.0009047019993886352, 0.0009509898955002427, 0.000957170850597322, 0.0009395381202921271, 0.0009239810751751065, 0.0009395239176228642, 0.0009335450595244765, 0.0009592538699507713, 0.0009483658941462636, 0.0009665088728070259, 0.000982512952759862, 0.0009665910620242357, 0.0009511490352451801, 0.0009619089541956782, 0.0009614521404728293, 0.0009742730762809515, 0.0009583041537553072];[0.0019956049509346485, 0.00225743290502578, 0.0019531509606167674, 0.00215843110345304, 0.001949569908902049, 0.002180380979552865, 0.0022064269287511706, 0.0019518729532137513, 0.0021994319977238774, 0.002204619930125773, 0.0019788319477811456, 0.0021834149956703186, 0.0021947070490568876, 0.002196524990722537, 0.0021966450149193406, 0.001962216105312109, 0.001977907959371805, 0.0020309160463511944, 0.002202262985520065, 0.002159741008654237, 0.001946228090673685, 0.0019362169550731778, 0.0019328129710629582, 0.001973639940842986, 0.0019502689829096198, 0.0019507050747051835, 0.001970140030607581, 0.001933399005793035, 0.0019987999694421887, 0.0019367430359125137, 0.0019493229920044541, 0.0019684990402311087, 0.001961725065484643, 0.0019352560630068183, 0.001982855028472841, 0.001923204050399363, 0.0019626750145107508, 0.002264758921228349, 0.002182920929044485, 0.001957800006493926, 0.00228175800293684, 0.002235958003439009, 0.0019454110879451036, 0.0019632730400189757, 0.00196159107144922, 0.00220818305388093, 0.002230806974694133, 0.001965399947948754, 0.0019485169323161244, 0.0019569830037653446];[0.011794483056291938, 0.01160918502137065, 0.011811795295216143, 0.011494250153191388, 0.011594080133363605, 0.01149285607971251, 0.011485078022815287, 0.011487583047710359, 0.011492626857943833, 0.011451600235886872, 0.011818791041150689, 0.01182874501682818, 0.011797127779573202, 0.01147630496416241, 0.011620691977441311, 0.011471462086774409, 0.011816407088190317, 0.011813192162662745, 0.011756566003896296, 0.011821632157079875, 0.011489737895317376, 0.011473122984170914, 0.011483006994239986, 0.011454505962319672, 0.011567070847377181, 0.011459096102043986, 0.011498770909383893, 0.011473872931674123, 0.011469343909993768, 0.011586525943130255, 0.011772966012358665, 0.011798048042692244, 0.011586845153942704, 0.0117894581053406, 0.011754181003198028, 0.011499463813379407, 0.011780669214203954, 0.01180305308662355, 0.011784141999669373, 0.01149331673514098, 0.011484021903015673, 0.011487529031001031, 0.011643809964880347, 0.01182167895603925, 0.011792698060162365, 0.01183281815610826, 0.01155799615662545, 0.011506028939038515, 0.011790339020080864, 0.012239088187925518];[0.011493984959088266, 0.011532812844961882, 0.011504278052598238, 0.011499879066832364, 0.011481475085020065, 0.011476736981421709, 0.011480832006782293, 0.01154099905397743, 0.011478753061965108, 0.01150392321869731, 0.011458649067208171, 0.011500608874484897, 0.01146814995445311, 0.011481998022645712, 0.011459611938335001, 0.011457290966063738, 0.011473557213321328, 0.011517393053509295, 0.011509433970786631, 0.011473411926999688, 0.011507865157909691, 0.011529730982147157, 0.01151149591896683, 0.011525036883540452, 0.011489663040265441, 0.011502752196975052, 0.011495477054268122, 0.011502273031510413, 0.011524842004291713, 0.011515686986967921, 0.011471805861219764, 0.011515418067574501, 0.011512967990711331, 0.011531158001162112, 0.011472378042526543, 0.011485448922030628, 0.011476005078293383, 0.011466944008134305, 0.011510285781696439, 0.011495347018353641, 0.011492963880300522, 0.011485731112770736, 0.011463080067187548, 0.01151336485054344, 0.01152572175487876, 0.011491335113532841, 0.011479826061986387, 0.011502807959914207, 0.011460617068223655, 0.011525542009621859]
features.12.conv.1.0;0.06955722707789391;0.014070859062485397;0.11036902177147567;0.11022741487249732;0.2022918344161146;1.001284679488693;0.20203228768007828;[0.06955722707789391, 0.07015612605027854, 0.0735898669809103, 0.07685439405031502, 0.07847569196019322, 0.08079849800560623, 0.08063872705679387, 0.08085220889188349, 0.08069974405225366, 0.08064117189496756, 0.08057448593899608, 0.08067712699994445, 0.08250587689690292, 0.08076116803567857, 0.08048803394194692, 0.08084745507221669, 0.08097083598840982, 0.0806081579066813, 0.0805629639653489, 0.08055444189812988, 0.08104763203300536, 0.08067233487963676, 0.08059707703068852, 0.08064469101373106, 0.0806673129554838, 0.08088953688275069, 0.08061085699591786, 0.0807708241045475, 0.08068575197830796, 0.08077135996427387, 0.0808696219464764, 0.080578816938214, 0.08058489905670285, 0.08087728708051145, 0.0809234429616481, 0.08063167612999678, 0.08063915895763785, 0.08076177502516657, 0.08055483899079263, 0.08167494903318584, 0.08060012990608811, 0.07954490114934742, 0.0807162009878084, 0.08071965596172959, 0.0808074529049918, 0.08070959290489554, 0.08194786903914064, 0.0806334069930017, 0.0807537769433111, 0.080793869914487];[0.015131513006053865, 0.014912541955709457, 0.015433144988492131, 0.01499141298700124, 0.015164124895818532, 0.014959445921704173, 0.015187115059234202, 0.014949735021218657, 0.01506800705101341, 0.014937671949155629, 0.015006489004008472, 0.014891483006067574, 0.015045949956402183, 0.014958293992094696, 0.014181421021930873, 0.014871485996991396, 0.014153674012050033, 0.01490468392148614, 0.014200045960024, 0.015114826965145767, 0.014784210943616927, 0.015042089042253792, 0.014156270888634026, 0.01493656390812248, 0.014865972101688385, 0.015267673064954579, 0.015093832975253463, 0.014129551942460239, 0.014233198948204517, 0.015070123015902936, 0.014154029078781605, 0.015046037966385484, 0.014187635038979352, 0.014949859003536403, 0.014186896965838969, 0.0150170010747388, 0.014170574024319649, 0.015047837980091572, 0.016437921905890107, 0.015151572995819151, 0.015205875039100647, 0.014070859062485397, 0.014983584987930954, 0.014960046974010766, 0.014175395015627146, 0.014995032106526196, 0.015107352053746581, 0.01411366497632116, 0.015003149979747832, 0.015166188939474523];[0.11066225997637957, 0.11055280279833823, 0.11065040004905313, 0.11082808708306402, 0.11041280115023255, 0.11111704795621336, 0.11050193384289742, 0.11116557405330241, 0.11047968594357371, 0.11067350511439145, 0.1104841890046373, 0.11067075293976814, 0.11049900390207767, 0.11335870297625661, 0.11056140426080674, 0.11039487202651799, 0.11036902177147567, 0.11046466592233628, 0.11077664804179221, 0.11054673907347023, 0.11048525595106184, 0.11055852787103504, 0.11050906893797219, 0.11056171706877649, 0.11098623916041106, 0.1106050880625844, 0.11052969912998378, 0.1104748611105606, 0.1109825458843261, 0.11048364802263677, 0.11045027384534478, 0.11083031620364636, 0.11080735584255308, 0.11054590984713286, 0.11041060998104513, 0.11051482101902366, 0.1109291041502729, 0.11081382620614022, 0.11077458504587412, 0.11317104997579008, 0.11067894392181188, 0.11057083192281425, 0.11072910809889436, 0.11096497997641563, 0.1105619128793478, 0.11067889584228396, 0.1105259390315041, 0.11054817191325128, 0.11137352406512946, 0.11086313496343791];[0.11051133007276803, 0.11061991890892386, 0.11101775907445699, 0.11088204698171467, 0.11059848906006664, 0.11065451602917165, 0.11055004608351737, 0.1105143940076232, 0.1109373631188646, 0.11059707798995078, 0.11097859602887183, 0.11061280511785299, 0.11058343399781734, 0.11070498696062714, 0.11056812398601323, 0.11042713513597846, 0.11049404600635171, 0.11040550388861448, 0.11046683113090694, 0.1104489869903773, 0.1105908058816567, 0.1103793689981103, 0.11051573907025158, 0.11053268902469426, 0.1105253619607538, 0.11069771903567016, 0.11040311306715012, 0.11117013485636562, 0.11074977519456297, 0.11054014205001295, 0.11075842007994652, 0.1103192261653021, 0.11047828092705458, 0.11063599900808185, 0.11096204002387822, 0.11022741487249732, 0.11077598901465535, 0.11050673993304372, 0.1111161430599168, 0.1105551280779764, 0.11028713698033243, 0.11062194302212447, 0.11032615101430565, 0.11041857802774757, 0.1105581420706585, 0.11057708912994713, 0.11109127290546894, 0.11056500195991248, 0.1106498169247061, 0.11042547889519483]
features.12.conv.2;0.007849949994124472;0.011878726887516677;0.10741923016030341;0.10743465216364712;1.5132232557414587;0.9998564522429857;1.5134405067315746;[0.007871055044233799, 0.007906140992417932, 0.007851421949453652, 0.007872755988501012, 0.00799129088409245, 0.007869375986047089, 0.007849949994124472, 0.007921188022010028, 0.007878269883804023, 0.007960402988828719, 0.007891107932664454, 0.007940947194583714, 0.007884996943175793, 0.007919177878648043, 0.007891601999290287, 0.007967759971506894, 0.007941643008962274, 0.007972692954353988, 0.007926679914817214, 0.007954227039590478, 0.007923078956082463, 0.007987004006281495, 0.007908948929980397, 0.007954707951284945, 0.007953741122037172, 0.007994860992766917, 0.008026893134228885, 0.007967079058289528, 0.008072062861174345, 0.007969622034579515, 0.007905105128884315, 0.008068953990004957, 0.007934834924526513, 0.00794810091610998, 0.00790731399320066, 0.00796714099124074, 0.007918676012195647, 0.007968101068399847, 0.00790359207894653, 0.00795119407121092, 0.007913443027064204, 0.00800251995678991, 0.007921718060970306, 0.007984720054082572, 0.007919362047687173, 0.007987693883478642, 0.007913562934845686, 0.007972087943926454, 0.007909517036750913, 0.007960227085277438];[0.012010377016849816, 0.012191109010018408, 0.01196419505868107, 0.01202413800638169, 0.011978031951002777, 0.012012011022306979, 0.011990351020358503, 0.012226558057591319, 0.012021819013170898, 0.011964983073994517, 0.01202509505674243, 0.011979756061919034, 0.01194012793712318, 0.011961624957621098, 0.011916114017367363, 0.012042778893373907, 0.011930020060390234, 0.012193899019621313, 0.011979399947449565, 0.011997243971563876, 0.011878726887516677, 0.012003552983514965, 0.011932727065868676, 0.011973193963058293, 0.01188853697385639, 0.011962019954808056, 0.01188112294767052, 0.011986213037744164, 0.011887682019732893, 0.012016722932457924, 0.011910689063370228, 0.011957730981521308, 0.011957206996157765, 0.012009268975816667, 0.011996293091215193, 0.011970926076173782, 0.011917441035620868, 0.012014233972877264, 0.011905460036359727, 0.01195803307928145, 0.011890374007634819, 0.011963987024500966, 0.011977849993854761, 0.011978989001363516, 0.011985713033936918, 0.012021612958051264, 0.011916932999156415, 0.011931597953662276, 0.011978846043348312, 0.011977621004916728];[0.1075159371830523, 0.10760784696321934, 0.10764937696512789, 0.10756591497920454, 0.10758020891807973, 0.10749059799127281, 0.1075299580115825, 0.10758977814111859, 0.10752033698372543, 0.10751997504848987, 0.10764095303602517, 0.10745795303955674, 0.1097153831506148, 0.1075922689633444, 0.10837604489643127, 0.1075244260719046, 0.10749641805887222, 0.10753577202558517, 0.10756784037221223, 0.10762491298373789, 0.10750941804144531, 0.10741923016030341, 0.10751637502107769, 0.10768867481965572, 0.10750307713169605, 0.10750966402702034, 0.10751136217731982, 0.10753489378839731, 0.11066636408213526, 0.10763253888580948, 0.10753760917577893, 0.10752255807165056, 0.10759518621489406, 0.10759407689329237, 0.10770622093696147, 0.10753036790993065, 0.10744643106590956, 0.10756092786323279, 0.10747309494763613, 0.10821254714392126, 0.1075588099192828, 0.10754336882382631, 0.110458551091142, 0.10760001093149185, 0.11082182999234647, 0.10765063401777297, 0.1076513611478731, 0.10755220614373684, 0.10754805197939277, 0.10756822605617344];[0.10754495998844504, 0.10755284689366817, 0.10754091816488653, 0.10752276296261698, 0.1075036518741399, 0.10759838705416769, 0.1075628602411598, 0.1076314029050991, 0.10757083410862833, 0.10760902019683272, 0.10762905806768686, 0.10743465216364712, 0.1074617967242375, 0.10756729100830853, 0.10753516992554069, 0.1074501231778413, 0.10752505878917873, 0.10757808689959347, 0.10769934486597776, 0.1075152198318392, 0.10752405098173767, 0.10828041820786893, 0.1075546641368419, 0.10746644716709852, 0.10756805900018662, 0.10763102199416608, 0.10756378411315382, 0.10764078295323998, 0.10750769800506532, 0.10754649515729398, 0.10754786909092218, 0.1075417798710987, 0.10750016791280359, 0.10756685980595648, 0.10754334693774581, 0.1075646800454706, 0.10756733687594533, 0.10749660292640328, 0.10750646598171443, 0.10749100509565324, 0.1075929431244731, 0.10747574514243752, 0.10760319093242288, 0.1075236719334498, 0.10789942590054125, 0.10755910002626479, 0.10761392721906304, 0.1075352969346568, 0.10753630695398897, 0.10747477202676237]
features.14.conv.1.0;0.01892688195221126;0.013710651081055403;0.06721086299512535;0.06715664197690785;0.724400940190445;1.0008073813195744;0.7238165442338317;[0.023382028099149466, 0.02012446499429643, 0.01892688195221126, 0.01919013902079314, 0.019213265157304704, 0.019391699926927686, 0.019488663063384593, 0.019651216105557978, 0.019751377869397402, 0.019765530014410615, 0.019695945200510323, 0.01977416197769344, 0.019735901965759695, 0.020038960967212915, 0.019866368966177106, 0.02015958190895617, 0.019899037084542215, 0.020023853983730078, 0.019854160957038403, 0.019999210024252534, 0.019954745075665414, 0.020060525042936206, 0.019904555985704064, 0.020035588997416198, 0.019788796897046268, 0.019943132996559143, 0.020047085010446608, 0.019878937979228795, 0.019937021075747907, 0.019950481015257537, 0.019893425866030157, 0.020039619063027203, 0.019845944945700467, 0.019908730988390744, 0.019955932162702084, 0.01992121699731797, 0.019845705945044756, 0.02001320687122643, 0.019832541118375957, 0.019997250055894256, 0.019959194003604352, 0.0199206619290635, 0.01993013103492558, 0.020385202020406723, 0.019957165932282805, 0.01983067102264613, 0.02000008395407349, 0.019973520073108375, 0.019837209954857826, 0.019915088079869747];[0.013851116062141955, 0.013793712947517633, 0.013803781010210514, 0.014247816987335682, 0.013800904038362205, 0.013754062005318701, 0.013746730983257294, 0.013792429002933204, 0.013841844978742301, 0.013841900043189526, 0.013892676099203527, 0.013779453001916409, 0.013864979962818325, 0.01375120400916785, 0.013894835952669382, 0.013826707960106432, 0.013875268050469458, 0.013835367048159242, 0.013907355023548007, 0.013778079999610782, 0.014279067050665617, 0.013968744897283614, 0.013841578969731927, 0.013801759108901024, 0.013935809955000877, 0.013818951905705035, 0.01390874502249062, 0.013782156980596483, 0.014501390047371387, 0.013827068032696843, 0.01391284295823425, 0.01377748406957835, 0.0143606640631333, 0.013798146042972803, 0.013902285951189697, 0.013771792058832943, 0.014203476952388883, 0.013861399027518928, 0.013917402015067637, 0.013828660012222826, 0.013906404026784003, 0.013802843051962554, 0.013894189964048564, 0.013854503980837762, 0.014234094065614045, 0.01385238510556519, 0.013904807972721756, 0.013710651081055403, 0.013956282055005431, 0.013797050924040377];[0.06752769695594907, 0.06757113512139767, 0.0675809740787372, 0.06759594287723303, 0.06755774084012955, 0.06722486508078873, 0.06751079496461898, 0.06748230813536793, 0.06751862599048764, 0.06745371408760548, 0.06757026829291135, 0.0675693319644779, 0.067514953087084, 0.06741295615211129, 0.06764282798394561, 0.06790821091271937, 0.06743574794381857, 0.06764272600412369, 0.0675078850472346, 0.06746232905425131, 0.06748333887662739, 0.06774418300483376, 0.06761066720355302, 0.0675455000018701, 0.0675412880955264, 0.06799619109369814, 0.06767901207786053, 0.06807147001381963, 0.0680221508955583, 0.06784588494338095, 0.06747276894748211, 0.06721086299512535, 0.06948151998221874, 0.06745583016891032, 0.06741992488969117, 0.06799591204617172, 0.06796883896458894, 0.06758719810750335, 0.06762305099982768, 0.0674790769116953, 0.06810082006268203, 0.06793658691458404, 0.0674706919817254, 0.06816531112417579, 0.0674001001752913, 0.06726911116857082, 0.06751561316195875, 0.06753519480116665, 0.06753685011062771, 0.06748518499080092];[0.0675722329178825, 0.06754600699059665, 0.06773018802050501, 0.06737760407850146, 0.06744617188815027, 0.06741190899629146, 0.06738396023865789, 0.06742754706647247, 0.06779030605684966, 0.06794632005039603, 0.06755737599451095, 0.06755019095726311, 0.06736731121782213, 0.0676408481085673, 0.06753182888496667, 0.06803229602519423, 0.06757360394112766, 0.06806160812266171, 0.06750559213105589, 0.06745439197402447, 0.06742409418802708, 0.06750241899862885, 0.06797748908866197, 0.06755635712761432, 0.06745399592909962, 0.06722631980665028, 0.06761131179518998, 0.06807635305449367, 0.06811164505779743, 0.06765141710639, 0.06757412489969283, 0.06750821298919618, 0.06768722389824688, 0.06748802191577852, 0.06748050986789167, 0.06808708503376693, 0.06754528300371021, 0.0684409161331132, 0.06760893482714891, 0.06750340585131198, 0.06774216692429036, 0.06768476602155715, 0.06715664197690785, 0.06772017176263034, 0.0675697720143944, 0.0673881919356063, 0.06768337090034038, 0.06801743793766946, 0.06756457209121436, 0.0673215591814369]
features.14.conv.2;0.0018113460391759872;0.003608077997341752;0.060764075024053454;0.06074410490691662;1.9919319220656089;1.0003287581102305;1.9912772735122242;[0.0018624829826876521, 0.0018113460391759872, 0.0018465690081939101, 0.0018328400328755379, 0.0018378680106252432, 0.001823658007197082, 0.0018578970339149237, 0.001820885925553739, 0.001861071097664535, 0.0019170609302818775, 0.001862620934844017, 0.001864416990429163, 0.0019334199605509639, 0.001873911009170115, 0.0018947669304907322, 0.0018778539961203933, 0.0019402650650590658, 0.0018908970523625612, 0.0025340570136904716, 0.0019177970243617892, 0.0019204539712518454, 0.0019220949616283178, 0.001965521019883454, 0.001938803936354816, 0.0019589669536799192, 0.001953974016942084, 0.00278666615486145, 0.0019876189762726426, 0.0020053130574524403, 0.0019807659555226564, 0.0019918589387089014, 0.001978409942239523, 0.001987235969863832, 0.0019832480465993285, 0.002852794947102666, 0.001999800093472004, 0.002035361947491765, 0.002026955015026033, 0.0020252501126378775, 0.0020163829904049635, 0.002032215939834714, 0.0019979028729721904, 0.0027055329410359263, 0.002039954997599125, 0.0020297729643061757, 0.0020170799689367414, 0.0020332399290055037, 0.0020372640574350953, 0.0020849871216341853, 0.002050515031442046];[0.0037134370068088174, 0.0036841939436271787, 0.0036777500063180923, 0.003697204985655844, 0.004048838978633285, 0.0037273720372468233, 0.0037158799823373556, 0.003707566997036338, 0.0037356059765443206, 0.003641184070147574, 0.0036915820091962814, 0.0036555579863488674, 0.0036762430099770427, 0.003653676016256213, 0.003680841065943241, 0.003672334016300738, 0.0038039099890738726, 0.003650133963674307, 0.0036875579971820116, 0.00365884299390018, 0.0036753970198333263, 0.0036602410254999995, 0.0036821969551965594, 0.02006466395687312, 0.0036545220063999295, 0.003609906998462975, 0.00364895595703274, 0.0036144390469416976, 0.0036439589457586408, 0.003608077997341752, 0.0036229219986125827, 0.0036367590073496103, 0.003731170087121427, 0.0036843629786744714, 0.0036840479588136077, 0.003669274039566517, 0.0036943000741302967, 0.003664738964289427, 0.003666926990263164, 0.0036532769445329905, 0.0036880739498883486, 0.003684934927150607, 0.0036917689722031355, 0.0036513740196824074, 0.0036787580465897918, 0.0036557780113071203, 0.003671458922326565, 0.003644266980700195, 0.0036995650734752417, 0.0036500379210337996];[0.06233667186461389, 0.060764075024053454, 0.06077645707409829, 0.06236699200235307, 0.060811870149336755, 0.06082530913408846, 0.062393250875175, 0.0622843838064, 0.06086996290832758, 0.062343009980395436, 0.062402804964222014, 0.06081480300053954, 0.06084720103535801, 0.06255143485032022, 0.06082634290214628, 0.06258400506339967, 0.060814278083853424, 0.062385997851379216, 0.06181359791662544, 0.062345552956685424, 0.06239495996851474, 0.06236551608890295, 0.062328587053343654, 0.06238606013357639, 0.06236509094014764, 0.062357403920032084, 0.06236542307306081, 0.06228647299576551, 0.06237569893710315, 0.060834365780465305, 0.062364603974856436, 0.06236802216153592, 0.06241300783585757, 0.0623545270645991, 0.062411009217612445, 0.06236396508757025, 0.0624981700675562, 0.06233069708105177, 0.062300018151290715, 0.062477883882820606, 0.06251396622974426, 0.06247949507087469, 0.06235281296540052, 0.06251337204594165, 0.062369731022045016, 0.06246698193717748, 0.06080136192031205, 0.06240377004723996, 0.06252892210613936, 0.061007275129668415];[0.06083928619045764, 0.06082391086965799, 0.06084194325376302, 0.060836058924905956, 0.06086898990906775, 0.06089282303582877, 0.060790258925408125, 0.06085245788563043, 0.06079812708776444, 0.0607711432967335, 0.060804772889241576, 0.06084838614333421, 0.061757390038110316, 0.060781905078329146, 0.060787077993154526, 0.06080328091047704, 0.06082660111133009, 0.0607691298937425, 0.06078868976328522, 0.060768192750401795, 0.06088993884623051, 0.06077491492033005, 0.06082323892042041, 0.06176765821874142, 0.06074410490691662, 0.0608532220358029, 0.0607829000800848, 0.0608119290554896, 0.060816558077931404, 0.06084144895430654, 0.06083538290113211, 0.060790869989432395, 0.06086580583360046, 0.06087207701057196, 0.062417433015070856, 0.0641165500273928, 0.06078802002593875, 0.06084552803076804, 0.06084387714508921, 0.060786034911870956, 0.060831036884337664, 0.06079958810005337, 0.06075989606324583, 0.060852592112496495, 0.06083199509885162, 0.06087729404680431, 0.06085622892715037, 0.0608458110364154, 0.06083483889233321, 0.060815627104602754]
features.15.conv.0.0;0.0004139089724048972;0.000981588033027947;0.007514705997891724;0.007504724082536995;2.371507018378259;1.0013300842569224;2.368356904145282;[0.00048329203855246305, 0.0004357809666544199, 0.0004202290438115597, 0.000419926131144166, 0.0004178680246695876, 0.0007580150850117207, 0.0004438200267031789, 0.0004139719530940056, 0.0004208459286019206, 0.00041677209082990885, 0.0004299950087442994, 0.00041694799438118935, 0.00042662606574594975, 0.00041565403807908297, 0.00041544996201992035, 0.0004139089724048972, 0.00042039097752422094, 0.00042536307591944933, 0.0004287998890504241, 0.00042127398774027824, 0.0004223231226205826, 0.00042241287883371115, 0.0004594859201461077, 0.0004347569774836302, 0.0004344679182395339, 0.0004326310008764267, 0.0004369090311229229, 0.00046201504301279783, 0.0004368559457361698, 0.0004490780411288142, 0.00045103183947503567, 0.00044698501005768776, 0.00046363286674022675, 0.00044977711513638496, 0.00044881703797727823, 0.0004468390252441168, 0.00047928409185260534, 0.00045733212027698755, 0.0004643350839614868, 0.000477386056445539, 0.0004987530410289764, 0.0004582291003316641, 0.0004608980379998684, 0.000456001958809793, 0.00047733401879668236, 0.0004891828866675496, 0.0004738798597827554, 0.00047376297879964113, 0.0004764460027217865, 0.0004791611572727561];[0.0010136240161955357, 0.0013958358904346824, 0.0010866299271583557, 0.0010051790159195662, 0.0010174389462918043, 0.001017938950099051, 0.0010104560060426593, 0.000981588033027947, 0.0010207770392298698, 0.0009864990133792162, 0.0010769939981400967, 0.00101287302095443, 0.0010044930968433619, 0.001016851980239153, 0.0010047010146081448, 0.0009906250052154064, 0.0010221840348094702, 0.0009961790638044477, 0.0010144059779122472, 0.0010926469694823027, 0.0015374110080301762, 0.0010500360513105989, 0.001023386954329908, 0.0010708539048209786, 0.0010328839998692274, 0.0010329079814255238, 0.001029039965942502, 0.001007374026812613, 0.0011275570141151547, 0.001015590038150549, 0.0010455379961058497, 0.0010215480579063296, 0.0010138009674847126, 0.0010278689442202449, 0.0010129150468856096, 0.0010671239579096437, 0.0010521989315748215, 0.0011295920703560114, 0.0010686740279197693, 0.0016226350562646985, 0.0010654209181666374, 0.0010647049639374018, 0.001090422971174121, 0.0012191300047561526, 0.0010695060482248664, 0.00106147606857121, 0.0011114500230178237, 0.0011003079125657678, 0.001049746060743928, 0.001055417931638658];[0.007849522982724011, 0.007788818795233965, 0.007748493109829724, 0.0077282510465011, 0.0077512371353805065, 0.007533941068686545, 0.007651460124179721, 0.007709173718467355, 0.0077233570627868176, 0.00769806420430541, 0.00774803978856653, 0.0077553242444992065, 0.007752802921459079, 0.007783105946145952, 0.0077205520356073976, 0.007736951927654445, 0.007724285242147744, 0.007741396082565188, 0.0077464699279516935, 0.007730926037766039, 0.007747977855615318, 0.007521137944422662, 0.0077522690407931805, 0.00773174490313977, 0.007756842067465186, 0.007514705997891724, 0.007728568045422435, 0.0077317358227446675, 0.007746292860247195, 0.007593034068122506, 0.0077537731267511845, 0.007745545939542353, 0.007722179987467825, 0.007737111998721957, 0.007735185907222331, 0.007727392017841339, 0.007756092818453908, 0.007711765938438475, 0.007717169122770429, 0.007731965975835919, 0.007761774002574384, 0.0077308398904278874, 0.007729853969067335, 0.007760535809211433, 0.007775053032673895, 0.007520541897974908, 0.00770093419123441, 0.007774946978315711, 0.0077502490021288395, 0.007724900962784886];[0.0075350250117480755, 0.007522861007601023, 0.007549714995548129, 0.007525405962951481, 0.0075530289905145764, 0.007550306967459619, 0.00751298398245126, 0.007551196962594986, 0.00754991895519197, 0.007518594968132675, 0.007524086162447929, 0.007545348955318332, 0.007540977094322443, 0.007513439981266856, 0.007529570953920484, 0.007542076986283064, 0.007504871929995716, 0.007522206171415746, 0.00752733217086643, 0.007511116098612547, 0.007544276071712375, 0.007550924899987876, 0.0075335659785196185, 0.007539845071732998, 0.007514258963055909, 0.007541685132309794, 0.00753007794264704, 0.007566037820652127, 0.007504724082536995, 0.007536299992352724, 0.00752302398905158, 0.007526508066803217, 0.007530828006565571, 0.007540264865383506, 0.007568264962173998, 0.007517521036788821, 0.007522318046540022, 0.007512941723689437, 0.007530072936788201, 0.007558459998108447, 0.007514471071772277, 0.0075295529095456, 0.007514027063734829, 0.007557205040939152, 0.007546595996245742, 0.00753234897274524, 0.00750921992585063, 0.007556356023997068, 0.007530951057560742, 0.007522206986322999]
features.15.conv.1.0;0.029011161997914314;0.007342427968978882;0.054378854925744236;0.05436775798443705;0.2530897579871757;1.0002041088637563;0.25303811066592063;[0.029011161997914314, 0.02984902693424374, 0.02987828094046563, 0.03116098209284246, 0.032105779042467475, 0.0330133659299463, 0.033935294952243567, 0.03394917899277061, 0.034942423924803734, 0.034943881910294294, 0.03510180197190493, 0.03533112397417426, 0.036030208109878004, 0.03617025795392692, 0.0360775520093739, 0.03529169096145779, 0.03604856098536402, 0.03610221401322633, 0.03520508203655481, 0.03612035792320967, 0.0360320620238781, 0.03590714302845299, 0.035118984058499336, 0.0359783589374274, 0.0351968890754506, 0.035961695946753025, 0.036048853071406484, 0.0350625499850139, 0.03606011008378118, 0.03574947000015527, 0.0362100750207901, 0.036100242054089904, 0.03520704701077193, 0.03615986998192966, 0.03531105909496546, 0.036445509060285985, 0.036117302952334285, 0.03524803603067994, 0.03611670306418091, 0.03537972108460963, 0.03646896092686802, 0.03630225302185863, 0.03516975010279566, 0.03607564314734191, 0.03522151801735163, 0.036053537973202765, 0.03528781794011593, 0.03608288592658937, 0.03604096395429224, 0.03508981899358332];[0.007606688071973622, 0.007409975049085915, 0.0074006610084325075, 0.007359410054050386, 0.007414581021293998, 0.007378011010587215, 0.007398777990601957, 0.0073528020875528455, 0.007385096978396177, 0.007374197011813521, 0.0073881379794329405, 0.007367218961007893, 0.0073602700140327215, 0.00736398296430707, 0.007406114018522203, 0.007379601942375302, 0.007382014999166131, 0.007380358991213143, 0.0074114499147981405, 0.007449510972946882, 0.008359368075616658, 0.007355044945143163, 0.007348479935899377, 0.00736624002456665, 0.0073697759071365, 0.007425941992551088, 0.007401517010293901, 0.007378704962320626, 0.007387217949144542, 0.007855757023207843, 0.007376257097348571, 0.007362895994447172, 0.007362729054875672, 0.007342427968978882, 0.007394425920210779, 0.007380430935882032, 0.007372873020358384, 0.00739408191293478, 0.007861700025387108, 0.007377655943855643, 0.0073575800051912665, 0.007396066910587251, 0.00736039993353188, 0.0073450569761916995, 0.0073457000544294715, 0.007366834906861186, 0.007390043931081891, 0.007871686015278101, 0.007371063926257193, 0.007357634021900594];[0.05448529508430511, 0.05522073816973716, 0.05439294292591512, 0.05569840711541474, 0.05443246988579631, 0.0550251470413059, 0.05446147103793919, 0.05445866391528398, 0.054482862004078925, 0.05463976797182113, 0.054398045875132084, 0.054494957090355456, 0.05541708099190146, 0.054471194045618176, 0.05452191107906401, 0.05472979205660522, 0.054412378929555416, 0.05450179090257734, 0.055488017038442194, 0.054974818020127714, 0.05506095290184021, 0.05509509483817965, 0.05439729709178209, 0.05469985806848854, 0.05497918010223657, 0.0551442188443616, 0.054658965091221035, 0.05455874011386186, 0.05546631303150207, 0.05464456300251186, 0.05499111791141331, 0.05447659397032112, 0.05489924899302423, 0.05466032202821225, 0.05463528190739453, 0.05611041106749326, 0.054942669929005206, 0.054938972112722695, 0.055382220074534416, 0.054871682077646255, 0.05452967411838472, 0.05517898080870509, 0.05595637101214379, 0.05603340594097972, 0.05470760993193835, 0.055305658839643, 0.05498557770624757, 0.054378854925744236, 0.056328568956814706, 0.054899809998460114];[0.055345553904771805, 0.05490068916697055, 0.05474470590706915, 0.05505122209433466, 0.054863337078131735, 0.05458485591225326, 0.05439658707473427, 0.05472141515929252, 0.054855645867064595, 0.054458976024761796, 0.05506690626498312, 0.05450004315935075, 0.05460719100665301, 0.054661414003930986, 0.05471114499960095, 0.05449134006630629, 0.055011494201608, 0.05442052590660751, 0.055164681980386376, 0.05502692121081054, 0.05484720296226442, 0.05443144799210131, 0.054809062043204904, 0.0544903198024258, 0.05445968417916447, 0.055753838969394565, 0.054482010076753795, 0.054750591050833464, 0.05436775798443705, 0.054860381060279906, 0.054491879185661674, 0.05493914696853608, 0.054783626925200224, 0.054432221106253564, 0.054964254959486425, 0.05440873303450644, 0.054846315179020166, 0.054408918134868145, 0.05517445201985538, 0.05494105920661241, 0.05446743092034012, 0.054831153247505426, 0.05438796104863286, 0.05448971188161522, 0.05453383922576904, 0.055249717202968895, 0.05477933993097395, 0.05454907880630344, 0.05487722612451762, 0.05489955504890531]
features.15.conv.2;0.0038583760615438223;0.0061229170532897115;0.153510442818515;0.15114548685960472;1.5869155716355434;1.0156468843896544;1.562467818319739;[0.0040172109147533774, 0.003947411896660924, 0.0038583760615438223, 0.0038871290162205696, 0.003963885945267975, 0.003882936085574329, 0.003947424003854394, 0.003939667018130422, 0.003904540091753006, 0.003907723003067076, 0.00397963693831116, 0.0038975300267338753, 0.0039910690393298864, 0.00400371802970767, 0.0039508098270744085, 0.00396616302896291, 0.00402607605792582, 0.003938110079616308, 0.0040582079673185945, 0.004033200908452272, 0.00399215891957283, 0.0039866260485723615, 0.004066456109285355, 0.003964732983149588, 0.004087252076715231, 0.004081672988831997, 0.004045077948831022, 0.004038479062728584, 0.00409478903748095, 0.003998624044470489, 0.004158699885010719, 0.004091867012903094, 0.004013085970655084, 0.004059600178152323, 0.004116946016438305, 0.003996119019575417, 0.0040893410332500935, 0.004109582048840821, 0.004037157981656492, 0.0040201530791819096, 0.004090051050297916, 0.004015295999124646, 0.004093435010872781, 0.004077341058291495, 0.004025973146781325, 0.004022900015115738, 0.004106034990400076, 0.004003428039140999, 0.004084459971636534, 0.004123264108784497];[0.006325992057099938, 0.0062431939877569675, 0.00618283508811146, 0.006217584945261478, 0.006272915983572602, 0.0061319200322031975, 0.006207694998010993, 0.0062624209094792604, 0.006194035056978464, 0.006201070034876466, 0.006253603962250054, 0.006169556989334524, 0.006186360027641058, 0.006249419995583594, 0.0061229170532897115, 0.0061917080311104655, 0.006270249024964869, 0.006145721068605781, 0.006224360899068415, 0.006261984002776444, 0.006154731032438576, 0.006201516021974385, 0.006268936092965305, 0.0061269550351426005, 0.00620546902064234, 0.006290682009421289, 0.0061470940709114075, 0.006189922918565571, 0.006259107030928135, 0.006137445103377104, 0.00619089393876493, 0.006270778016187251, 0.006127828964963555, 0.006186282029375434, 0.006262501934543252, 0.006142054102383554, 0.0062102359952405095, 0.006241034017875791, 0.006175767979584634, 0.006187490071170032, 0.006270027020946145, 0.006160616059787571, 0.006219277041964233, 0.006255671032704413, 0.006159652024507523, 0.006213134969584644, 0.006260280031710863, 0.006235118024051189, 0.006171137094497681, 0.006247855955734849];[0.1535686809802428, 0.15785623795818537, 0.15786889719311148, 0.15373728587292135, 0.1547019521240145, 0.1536739479051903, 0.15369183802977204, 0.15942663385067135, 0.1538393790833652, 0.15357033698819578, 0.15361940499860793, 0.15368558396585286, 0.15359211806207895, 0.1545634688809514, 0.15369228995405138, 0.15361954411491752, 0.15782830910757184, 0.15356348303612322, 0.15534355794079602, 0.15493697207421064, 0.15355766797438264, 0.1543822520179674, 0.15759426087606698, 0.153510442818515, 0.15636556397657841, 0.15435074409469962, 0.15516799595206976, 0.15473389881663024, 0.15844710392411798, 0.15786992094945163, 0.15356176090426743, 0.15602419502101839, 0.1535292591433972, 0.1538007000926882, 0.15431089606136084, 0.1552263362100348, 0.1560776261612773, 0.15363310580141842, 0.1535731932381168, 0.15449431515298784, 0.15387224208097905, 0.1540978680131957, 0.15355633106082678, 0.1535947610391304, 0.15369538485538214, 0.1583376929629594, 0.1536081728991121, 0.153680958901532, 0.15362331096548587, 0.15987173677422106];[0.15373088396154344, 0.15368074213620275, 0.15353453904390335, 0.1537408479489386, 0.15754403709433973, 0.15395283186808228, 0.15397538512479514, 0.15371572598814964, 0.15447388705797493, 0.1537575100082904, 0.1536541561363265, 0.15372696879785508, 0.1535583077929914, 0.153911322937347, 0.1536296010017395, 0.15367671486455947, 0.15375497890636325, 0.1535426751943305, 0.15114548685960472, 0.1536362781189382, 0.15364581195171922, 0.15370335220359266, 0.1535893309628591, 0.15364750381559134, 0.1534512840444222, 0.15373636595904827, 0.17848679795861244, 0.1536449519917369, 0.1537051119375974, 0.15358165313955396, 0.15494926099199802, 0.1555383870145306, 0.15386396797839552, 0.15381402894854546, 0.15380011207889766, 0.15354160591959953, 0.15381018712650985, 0.15360923286061734, 0.15472582506481558, 0.1544078451115638, 0.1540978179546073, 0.15352779906243086, 0.15378317015711218, 0.15353155508637428, 0.1605010050116107, 0.15362817014101893, 0.15362725197337568, 0.15364335291087627, 0.1537010909523815, 0.15362745709717274]
features.17.conv.2;0.00388324202504009;0.006113337934948504;0.1535228359280154;0.1534768658457324;1.5742871280049537;1.0002995245050756;1.573815731626858;[0.00402333599049598, 0.003949299920350313, 0.0039044481236487627, 0.0039368621073663235, 0.0038978320080786943, 0.0038834030274301767, 0.0039013809291645885, 0.00388324202504009, 0.0039011971093714237, 0.004019096959382296, 0.0038964981213212013, 0.0039022379787638783, 0.003983863047324121, 0.0039338149363175035, 0.0039602459874004126, 0.003995046950876713, 0.003986108000390232, 0.0039525809697806835, 0.0040103059727698565, 0.003992586047388613, 0.004014078993350267, 0.004028527997434139, 0.003994900151155889, 0.003967954078689218, 0.004036371014080942, 0.003977450076490641, 0.004082579980604351, 0.0041274018585681915, 0.004052097909152508, 0.004056056961417198, 0.004068289999850094, 0.00401794898789376, 0.004059052909724414, 0.004044282017275691, 0.004107803106307983, 0.004024383961223066, 0.004096404882147908, 0.0040247110882773995, 0.004048040136694908, 0.004045811132527888, 0.004044926026836038, 0.004010750912129879, 0.004149635089561343, 0.004026859998703003, 0.0040277630323544145, 0.004073939868248999, 0.004026346025057137, 0.0040321690030395985, 0.004093508934602141, 0.0040148040279746056];[0.006288335891440511, 0.006237466004677117, 0.0061288499273359776, 0.006246275966987014, 0.006177935050800443, 0.006184878991916776, 0.006278764922171831, 0.006204118952155113, 0.00614148797467351, 0.006235479027964175, 0.006186128011904657, 0.006113337934948504, 0.006248020101338625, 0.006166605046018958, 0.006147783948108554, 0.0062162160174921155, 0.006206128979101777, 0.006159635027870536, 0.006231381907127798, 0.00621795398183167, 0.006135686067864299, 0.006328144925646484, 0.006163086974993348, 0.006191063905134797, 0.006273930077441037, 0.006203526980243623, 0.006156102987006307, 0.00621695804875344, 0.006217767018824816, 0.006121031008660793, 0.006295509054325521, 0.006217002985067666, 0.0061216289177536964, 0.00624042097479105, 0.006218309979885817, 0.006142751080915332, 0.006275753024965525, 0.006200578063726425, 0.006125531974248588, 0.006281586945988238, 0.006195311085321009, 0.0061550970422104, 0.006266337004490197, 0.0062003739876672626, 0.0061529160011559725, 0.006410330068320036, 0.006184097030200064, 0.006151256966404617, 0.006281679961830378, 0.006198846967890859];[0.15401926496997476, 0.1578782380092889, 0.15503235324285924, 0.15380521619226784, 0.1578678060323, 0.1578420801088214, 0.15444933192338794, 0.15356407093349844, 0.15834484994411469, 0.15357938106171787, 0.1577102291630581, 0.1549058110686019, 0.15369689697399735, 0.1535228359280154, 0.153608302003704, 0.1535857009002939, 0.1536975969793275, 0.1536091441521421, 0.15368726092856377, 0.1537984129972756, 0.15372974693309516, 0.15789720404427499, 0.1560020191827789, 0.15789804002270103, 0.1538223660318181, 0.15459527913480997, 0.1553618620382622, 0.15768265002407134, 0.1546377909835428, 0.1544276219792664, 0.15367597714066505, 0.15559940109960735, 0.1536966608837247, 0.15737207501661032, 0.15361138188745826, 0.15359059406910092, 0.15383839595597237, 0.15740877285134047, 0.15370098710991442, 0.15547023597173393, 0.15596486895810813, 0.15367785294074565, 0.15360412513837218, 0.158145442022942, 0.1563035051804036, 0.1536774350097403, 0.15788538404740393, 0.15532003610860556, 0.1536552970064804, 0.15356518793851137];[0.1581639280775562, 0.15772015892434865, 0.15373786096461117, 0.15358441602438688, 0.15384665690362453, 0.1552215131232515, 0.15794853202532977, 0.15352079912554473, 0.1558338168542832, 0.15364709391724318, 0.15376503102015704, 0.15375636995304376, 0.15372306702192873, 0.15364676294848323, 0.15365563810337335, 0.15365928609389812, 0.15363000996876508, 0.15367207303643227, 0.15358396817464381, 0.15350783593021333, 0.1535434271208942, 0.1535069108940661, 0.15357864100951701, 0.15367323288228363, 0.1536472849547863, 0.15380050614476204, 0.15372868604026735, 0.15360960084944963, 0.15371855604462326, 0.1537447408773005, 0.15394937084056437, 0.1537001640535891, 0.15377736696973443, 0.1535516120493412, 0.15502452617511153, 0.15675596497021616, 0.1536608668975532, 0.15583081194199622, 0.1534768658457324, 0.15404785296414047, 0.15374319115653634, 0.15360349509865046, 0.15379561309237033, 0.15767769806552678, 0.15361448004841805, 0.15352436993271112, 0.1535405699396506, 0.1535426661139354, 0.15373668016400188, 0.15375586482696235]
features.18.0;0.0007552079623565078;0.0018730999436229467;0.022442907094955444;0.0220116029959172;2.4802439023262317;1.019594397514722;2.4325789827522266;[0.0008347439579665661, 0.0012196260504424572, 0.000810901983641088, 0.0007640689145773649, 0.0010755951516330242, 0.0007791650714352727, 0.0007552079623565078, 0.0007965639233589172, 0.0007729179924353957, 0.0007873539580032229, 0.0007989879231899977, 0.0008060450199991465, 0.000791097991168499, 0.0008096488891169429, 0.0008093810174614191, 0.0008071600459516048, 0.0008278000168502331, 0.0008244540076702833, 0.0009089929517358541, 0.0008408710127696395, 0.0008273990824818611, 0.0008598120184615254, 0.0008580720750615001, 0.0008627049392089248, 0.000881608109921217, 0.0008969540940597653, 0.0008618340361863375, 0.0008631529053673148, 0.0008769209962338209, 0.0009042170131579041, 0.0008701899787411094, 0.0009063889738172293, 0.0008747440297156572, 0.0008809450082480907, 0.0009107069345191121, 0.0009319949895143509, 0.0008986900793388486, 0.0009588650427758694, 0.0008935689693316817, 0.0008999379351735115, 0.0009258689824491739, 0.000902719097211957, 0.0009165019728243351, 0.000928766094148159, 0.0009452488739043474, 0.0009258940117433667, 0.0009147769305855036, 0.0009316380601376295, 0.0009504619520157576, 0.0009300640085712075];[0.0018730999436229467, 0.0019228410674259067, 0.0018921520095318556, 0.0019024070352315903, 0.00190620101056993, 0.0019283229485154152, 0.0019241760019212961, 0.001924714888446033, 0.00199676095508039, 0.00190159201156348, 0.0019043219508603215, 0.0018961430760100484, 0.0019121679943054914, 0.0019002769840881228, 0.0019093150040134788, 0.001883880002424121, 0.0019395078998059034, 0.0019457130692899227, 0.0019256150117143989, 0.0019299910636618733, 0.0019274819642305374, 0.001927747973240912, 0.001913514919579029, 0.0019421220058575273, 0.001951519981957972, 0.001920804032124579, 0.001970555051229894, 0.001923384959809482, 0.0019150690641254187, 0.0019154850160703063, 0.0019096829928457737, 0.0019210660830140114, 0.001992219011299312, 0.0019195539643988013, 0.0019464809447526932, 0.0019657419761642814, 0.001963405986316502, 0.0018974430859088898, 0.0019501890055835247, 0.001920471084304154, 0.0019216390792280436, 0.0019234350183978677, 0.0019238910172134638, 0.0019201269606128335, 0.0019930730341002345, 0.0019237149972468615, 0.0019470680272206664, 0.0019104829989373684, 0.001918183988891542, 0.001921657007187605];[0.022648224141448736, 0.022739686886779964, 0.022702649817802012, 0.022691951948218048, 0.02264036377891898, 0.0226494810776785, 0.022639280068688095, 0.022653470863588154, 0.022525966982357204, 0.022723746951669455, 0.022723737987689674, 0.022680303896777332, 0.0227014038246125, 0.02265170495957136, 0.02265154419001192, 0.02272517408709973, 0.022652961895801127, 0.022660751827061176, 0.022651039762422442, 0.022706935997121036, 0.02266571018844843, 0.02267513412516564, 0.022686719079501927, 0.022666013101115823, 0.022704691044054925, 0.02269883279222995, 0.022649240912869573, 0.022677752887830138, 0.022652295883744955, 0.022689705016091466, 0.022652082843706012, 0.022642343072220683, 0.0226431330665946, 0.02268961095251143, 0.022635049070231616, 0.022643603035248816, 0.022670873906463385, 0.022631534142419696, 0.022671722224913538, 0.02269527583848685, 0.022552691749297082, 0.022670345031656325, 0.022714992985129356, 0.022684893920086324, 0.022692797938361764, 0.022664762916974723, 0.022721884888596833, 0.02266742300707847, 0.022651395993307233, 0.022442907094955444];[0.022064862889237702, 0.022066145902499557, 0.0220116029959172, 0.022035040077753365, 0.022034218884073198, 0.02207257191184908, 0.022062181844376028, 0.022050614934414625, 0.02201722317840904, 0.022094716085121036, 0.022033012937754393, 0.022526192013174295, 0.022087654913775623, 0.022099706926383078, 0.02202858787495643, 0.022072842228226364, 0.022037002025172114, 0.022069797036238015, 0.022041748161427677, 0.022087326040491462, 0.02262432617135346, 0.02204931096639484, 0.022057506954297423, 0.022117934888228774, 0.02204784587956965, 0.022124897805042565, 0.022049042978323996, 0.022033202811144292, 0.022029865998774767, 0.02206739701796323, 0.022082748007960618, 0.02204934903420508, 0.022070170962251723, 0.022088597062975168, 0.02210790477693081, 0.022104373900219798, 0.022092671948485076, 0.022056760848499835, 0.022107545053586364, 0.022106684977188706, 0.02207799081224948, 0.02203478815499693, 0.022130261058919132, 0.022069960832595825, 0.02201258286368102, 0.02202663803473115, 0.022126639843918383, 0.022049079881981015, 0.02207697997801006, 0.022025200072675943]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  xmcn,tbc,hjn,pzr,ief,xvrf->mthvpi
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  1.614e+23
  Optimized FLOP count:  9.353e+9
   Theoretical speedup:  1.725e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xmcn->txmn         hjn,pzr,ief,xvrf,txmn->mthvpi
   6              0         txmn,hjn->txmh             pzr,ief,xvrf,txmh->mthvpi
   7           TDOT      txmh,xvrf->tmhvrf                pzr,ief,tmhvrf->mthvpi
   8              0     tmhvrf,pzr->tmhvfp                    ief,tmhvfp->mthvpi
   8              0     tmhvfp,ief->mthvpi                        mthvpi->mthvpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.865e+10
  Optimized FLOP count:  3.865e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  7.741e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.392e+12
  Optimized FLOP count:  1.392e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.405e+15
  Optimized FLOP count:  4.295e+8
   Theoretical speedup:  5.598e+6
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  8.697e+10
  Optimized FLOP count:  8.697e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.505e+14
  Optimized FLOP count:  2.016e+8
   Theoretical speedup:  1.242e+6
  Largest intermediate:  7.373e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.416e+11
  Optimized FLOP count:  2.416e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.416e+11
  Optimized FLOP count:  2.416e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.684e+10
  Optimized FLOP count:  2.684e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  xqcn,tbc,hjn,pzr,ief,xqrf->qthpi
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.586e+22
  Optimized FLOP count:  1.720e+10
   Theoretical speedup:  2.085e+12
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xqcn->txqn          hjn,pzr,ief,xqrf,txqn->qthpi
   6              0         txqn,hjn->txqh              pzr,ief,xqrf,txqh->qthpi
   6              0       txqh,xqrf->tqhrf                  pzr,ief,tqhrf->qthpi
   7              0       tqhrf,pzr->tqhfp                      ief,tqhfp->qthpi
   7              0       tqhfp,ief->qthpi                          qthpi->qthpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  xqcn,tbc,hjn,pzr,ief,xqrf->qthpi
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  6.724e+21
  Optimized FLOP count:  2.625e+10
   Theoretical speedup:  2.562e+11
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xqcn->txqn          hjn,pzr,ief,xqrf,txqn->qthpi
   6              0         txqn,hjn->txqh              pzr,ief,xqrf,txqh->qthpi
   6              0       txqh,xqrf->tqhrf                  pzr,ief,tqhrf->qthpi
   7              0       tqhrf,pzr->tqhfp                      ief,tqhfp->qthpi
   7              0       tqhfp,ief->qthpi                          qthpi->qthpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  9.896e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.760e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  xqcn,tbc,hjn,pzr,ief,xqrf->qthpi
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  6.304e+20
  Optimized FLOP count:  1.006e+10
   Theoretical speedup:  6.265e+10
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         tbc,xqcn->txqn          hjn,pzr,ief,xqrf,txqn->qthpi
   6              0         txqn,hjn->txqh              pzr,ief,xqrf,txqh->qthpi
   6              0       txqh,xqrf->tqhrf                  pzr,ief,tqhrf->qthpi
   7              0       tqhrf,pzr->tqhfp                      ief,tqhfp->qthpi
   7              0       tqhfp,ief->qthpi                          qthpi->qthpi

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  xmcn,xvrf->mv
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.227e+13
  Optimized FLOP count:  2.227e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          xvrf,xmcn->mv                                mv->mv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.940e+19
  Optimized FLOP count:  5.200e+9
   Theoretical speedup:  7.576e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.392e+12
  Optimized FLOP count:  1.392e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.872e+10
  Optimized FLOP count:  6.872e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.283e+18
  Optimized FLOP count:  1.806e+9
   Theoretical speedup:  1.818e+9
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  2.474e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.052e+17
  Optimized FLOP count:  9.596e+8
   Theoretical speedup:  2.138e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.546e+11
  Optimized FLOP count:  1.546e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  ylhe,akh,jce,sip,vzw,ylpw->lajsv
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.565e+16
  Optimized FLOP count:  5.161e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         akh,ylhe->ayle          jce,sip,vzw,ylpw,ayle->lajsv
   6              0         ayle,jce->aylj              sip,vzw,ylpw,aylj->lajsv
   6              0       aylj,ylpw->aljpw                  sip,vzw,aljpw->lajsv
   7              0       aljpw,sip->aljws                      vzw,aljws->lajsv
   7              0       aljws,vzw->lajsv                          lajsv->lajsv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  ybhe,yopw->bo
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          yopw,ybhe->bo                                bo->bo

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;53.828125;0.0;;;;;;[54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.984375, 53.83984375, 53.94140625, 53.8984375, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.86328125, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.9140625, 53.859375, 53.828125, 54.00390625, 53.8359375, 53.84375, 53.90234375, 54.00390625, 54.00390625, 53.8359375, 53.9765625, 54.00390625, 53.87109375, 54.00390625, 53.890625, 54.00390625, 53.9375, 53.8359375, 53.8671875, 53.8515625, 54.00390625, 53.84765625, 53.89453125, 53.8359375, 53.87890625, 54.00390625, 54.00390625, 54.00390625, 53.94140625, 54.00390625, 53.95703125, 54.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;575.671875;26.0625;;;;;;[575.95703125, 576.00390625, 575.95703125, 575.95703125, 575.95703125, 575.69921875, 575.94921875, 575.921875, 576.00390625, 576.00390625, 576.00390625, 575.6953125, 575.95703125, 575.92578125, 575.95703125, 575.95703125, 575.91796875, 575.95703125, 575.95703125, 576.00390625, 575.95703125, 575.95703125, 575.92578125, 576.00390625, 575.95703125, 575.95703125, 576.00390625, 575.95703125, 575.95703125, 576.00390625, 575.671875, 575.95703125, 576.00390625, 575.953125, 576.00390625, 575.95703125, 576.00390625, 575.95703125, 575.95703125, 575.95703125, 575.70703125, 576.00390625, 575.94921875, 575.95703125, 576.00390625, 575.95703125, 576.00390625, 575.70703125, 576.00390625, 575.92578125];[64.00390625, 63.96875, 26.0625, 63.99609375, 64.00390625, 64.00390625, 63.9140625, 63.87890625, 45.48046875, 63.9375, 64.00390625, 64.00390625, 63.890625, 64.00390625, 63.98046875, 64.00390625, 64.00390625, 64.00390625, 63.90625, 63.953125, 64.00390625, 63.99609375, 63.953125, 63.83984375, 64.00390625, 55.43359375, 63.89453125, 64.00390625, 63.7890625, 63.90234375, 63.8671875, 26.12109375, 63.86328125, 63.8515625, 63.95703125, 64.00390625, 63.88671875, 64.00390625, 63.94921875, 63.93359375, 63.89453125, 64.00390625, 64.00390625, 63.96875, 63.94140625, 63.94140625, 64.00390625, 63.94140625, 63.9921875, 64.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;63.796875;0.0;;;;;;[64.00390625, 63.8671875, 64.00390625, 63.88671875, 63.8984375, 63.91015625, 64.00390625, 63.89453125, 63.9453125, 63.890625, 63.87890625, 64.00390625, 63.87890625, 63.875, 63.984375, 63.8828125, 63.8828125, 63.8828125, 63.89453125, 64.00390625, 63.8671875, 63.875, 63.796875, 63.890625, 63.86328125, 63.88671875, 64.00390625, 64.00390625, 63.8671875, 63.87890625, 64.00390625, 64.00390625, 63.88671875, 63.9921875, 63.95703125, 64.00390625, 64.00390625, 64.00390625, 63.87890625, 63.8984375, 63.875, 64.00390625, 63.89453125, 64.00390625, 64.00390625, 63.875, 63.875, 63.890625, 63.96484375, 64.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.0;0.0;;;;;;[32.00390625, 0.0, 31.9921875, 0.0, 31.9921875, 0.0, 32.00390625, 0.0, 31.8984375, 0.0, 31.80859375, 0.0, 31.97265625, 0.0, 31.99609375, 0.0, 31.9921875, 0.0, 32.0, 0.0, 32.00390625, 0.0, 32.0, 0.0, 32.00390625, 0.0, 31.94921875, 0.0, 31.9921875, 0.0, 31.9921875, 0.0, 31.8828125, 0.0, 32.00390625, 0.0, 31.9296875, 0.0, 31.9921875, 0.0, 32.0, 0.0, 31.8671875, 0.0, 32.00390625, 0.0, 32.0, 0.0, 32.00390625, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;431.74609375;192.00390625;;;;;;[432.00390625, 432.00390625, 431.74609375, 432.00390625, 432.00390625, 431.75, 432.00390625, 432.00390625, 432.00390625, 431.75, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 431.74609375, 431.74609375, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 431.75, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625, 432.00390625];[192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625, 192.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0;0.0;;;;;;[47.9453125, 0.0, 47.8046875, 0.0, 47.9765625, 0.0, 47.55078125, 0.0, 47.83984375, 0.0, 47.55859375, 0.0, 47.578125, 0.0, 48.00390625, 0.0, 47.8125, 0.0, 47.8984375, 0.0, 48.00390625, 0.0, 47.9921875, 0.0, 47.74609375, 0.0, 48.00390625, 0.0, 47.58984375, 0.0, 48.00390625, 0.0, 47.8125, 0.0, 1.0, 0.0, 48.00390625, 0.0, 48.00390625, 0.0, 47.83984375, 0.0, 47.8203125, 0.0, 47.8046875, 0.0, 47.80859375, 0.0, 47.9375, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;647.7265625;70.3671875;;;;;;[647.98828125, 647.98828125, 647.734375, 647.98828125, 647.73046875, 647.98828125, 647.73828125, 647.98828125, 647.734375, 647.98828125, 647.98828125, 647.984375, 648.00390625, 647.98828125, 647.98828125, 647.98828125, 647.98046875, 647.7265625, 648.00390625, 648.00390625, 647.98828125, 648.00390625, 647.98828125, 648.00390625, 647.98828125, 648.00390625, 647.75390625, 648.00390625, 648.00390625, 647.98828125, 648.00390625, 648.00390625, 648.00390625, 647.9765625, 647.98828125, 647.8203125, 647.98828125, 647.75, 647.73046875, 647.98828125, 647.98828125, 647.98828125, 648.00390625, 647.98828125, 647.73046875, 647.80859375, 647.98828125, 647.98828125, 647.9609375, 647.984375];[70.3671875, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 70.9921875, 72.00390625, 72.00390625, 72.00390625, 71.47265625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 70.92578125, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 71.234375, 72.00390625, 72.00390625, 72.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;71.4140625;0.0;;;;;;[71.6484375, 71.63671875, 71.8984375, 71.63671875, 71.515625, 71.640625, 71.90234375, 71.91015625, 71.95703125, 71.66796875, 71.4140625, 71.7734375, 71.68359375, 71.90625, 71.90234375, 72.00390625, 71.8984375, 71.8984375, 71.89453125, 71.8984375, 71.90234375, 71.91015625, 71.640625, 71.49609375, 71.890625, 71.8984375, 71.89453125, 72.00390625, 71.45703125, 71.671875, 71.89453125, 72.00390625, 71.8984375, 71.6875, 72.00390625, 72.00390625, 71.4609375, 71.7421875, 71.90234375, 72.00390625, 71.67578125, 71.6640625, 71.91796875, 71.671875, 71.640625, 71.90234375, 71.8984375, 71.89453125, 72.00390625, 71.65234375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;161.6953125;55.66015625;;;;;;[161.6953125, 162.00390625, 161.75, 162.00390625, 161.75, 161.75, 162.00390625, 162.00390625, 161.75, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.75, 162.00390625, 162.00390625, 162.00390625, 161.75, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.75390625, 162.00390625, 161.74609375, 162.00390625, 162.00390625, 161.75, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 161.75390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625, 162.00390625];[70.921875, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 55.66015625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625, 72.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;215.421875;0.0;;;;;;[216.00390625, 215.9296875, 215.75390625, 215.75, 215.96484375, 216.00390625, 216.00390625, 216.00390625, 263.8359375, 215.6953125, 215.9765625, 263.62890625, 215.93359375, 215.72265625, 215.9921875, 216.00390625, 215.453125, 263.8671875, 215.67578125, 215.98046875, 263.87890625, 215.94140625, 215.75, 216.0, 216.00390625, 215.91015625, 263.625, 216.00390625, 215.75, 263.87890625, 215.92578125, 215.93359375, 215.9296875, 216.00390625, 215.421875, 263.87890625, 216.00390625, 215.9140625, 263.83984375, 215.6796875, 215.97265625, 215.71484375, 216.00390625, 216.00390625, 263.47265625, 215.95703125, 215.93359375, 263.6015625, 216.00390625, 216.00390625];[0.0, 0.0, 47.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 71.87890625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 47.875, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;53.328125;0.0;;;;;;[54.00390625, 54.00390625, 53.8359375, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.69921875, 54.00390625, 53.65625, 53.75390625, 54.00390625, 54.00390625, 53.6484375, 54.00390625, 54.00390625, 53.62109375, 53.75, 53.859375, 53.74609375, 54.00390625, 54.00390625, 54.00390625, 53.921875, 53.75, 54.00390625, 54.00390625, 53.83203125, 53.328125, 54.00390625, 54.00390625, 53.74609375, 54.00390625, 54.00390625, 54.00390625, 53.9453125, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 54.00390625, 53.75, 54.00390625, 54.00390625, 54.00390625];[0.0, 0.0, 0.0, 47.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 23.87890625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;107.484375;0.0;;;;;;[107.76171875, 107.95703125, 107.6015625, 108.00390625, 108.00390625, 108.00390625, 107.59765625, 107.75390625, 108.00390625, 108.00390625, 107.75, 108.00390625, 107.76171875, 107.76171875, 107.75390625, 107.49609375, 107.75, 108.00390625, 107.8515625, 108.00390625, 108.00390625, 107.9140625, 108.00390625, 108.00390625, 107.65234375, 108.00390625, 107.921875, 108.00390625, 108.00390625, 107.59375, 108.00390625, 107.75390625, 108.00390625, 107.921875, 107.75, 108.00390625, 107.7578125, 108.00390625, 108.00390625, 108.00390625, 108.00390625, 107.90625, 108.00390625, 107.76171875, 108.00390625, 107.5078125, 107.484375, 108.00390625, 107.75, 108.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;161.4921875;0.0;;;;;;[161.9375, 161.875, 161.87109375, 161.875, 161.78515625, 161.98828125, 162.00390625, 161.9140625, 162.00390625, 161.9140625, 161.90625, 162.00390625, 161.98046875, 161.4921875, 161.9140625, 161.78515625, 161.69921875, 161.94140625, 161.91015625, 161.78515625, 161.53125, 161.93359375, 161.9140625, 161.86328125, 161.9375, 161.91015625, 161.51953125, 161.9375, 161.94921875, 161.9453125, 161.66015625, 161.5703125, 161.765625, 161.9375, 162.0, 161.9140625, 161.5546875, 161.95703125, 161.80859375, 161.86328125, 161.96484375, 161.9609375, 161.546875, 162.00390625, 161.92578125, 161.80859375, 161.796875, 161.765625, 161.91796875, 161.55078125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;39.7421875;0.0;;;;;;[40.37109375, 40.2578125, 40.50390625, 40.01171875, 40.36328125, 40.37109375, 40.50390625, 39.89453125, 40.01171875, 40.50390625, 40.21484375, 40.50390625, 40.50390625, 40.34375, 40.37890625, 40.44921875, 39.80078125, 40.50390625, 39.87890625, 40.50390625, 39.79296875, 40.4453125, 39.9140625, 39.85546875, 40.50390625, 40.3671875, 40.25390625, 40.109375, 40.3671875, 39.94921875, 40.50390625, 39.83203125, 40.50390625, 40.21484375, 40.3671875, 40.50390625, 39.96484375, 40.36328125, 40.50390625, 40.50390625, 40.0078125, 39.8984375, 39.9921875, 39.96484375, 40.21875, 40.50390625, 40.359375, 39.7421875, 40.50390625, 39.96875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;63.8125;0.0;;;;;;[67.4140625, 67.41015625, 67.34765625, 67.2578125, 67.28515625, 67.50390625, 67.140625, 67.3671875, 67.48046875, 67.25390625, 67.43359375, 67.48046875, 67.19140625, 67.1796875, 67.4140625, 67.2734375, 67.50390625, 67.50390625, 63.8125, 67.3203125, 67.38671875, 67.3984375, 67.1953125, 67.34765625, 67.3828125, 67.19921875, 67.453125, 67.359375, 67.3828125, 67.23828125, 67.3984375, 67.34765625, 67.46875, 67.45703125, 67.25, 67.48828125, 67.140625, 67.50390625, 67.34375, 67.234375, 67.36328125, 67.484375, 67.265625, 67.359375, 67.4140625, 67.0234375, 67.48046875, 67.37109375, 67.44921875, 67.2421875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.614e+23
  Optimized FLOP count:  9.353e+9
   Theoretical speedup:  1.725e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  2.233e+8
   Theoretical speedup:  5.444e+8
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.600e+15
  Optimized FLOP count:  5.407e+7
   Theoretical speedup:  1.406e+8
  Largest intermediate:  4.915e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  7.741e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  3.421e+8
   Theoretical speedup:  7.998e+8
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.405e+15
  Optimized FLOP count:  4.295e+8
   Theoretical speedup:  5.598e+6
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.069e+15
  Optimized FLOP count:  6.370e+7
   Theoretical speedup:  1.678e+7
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.246e+13
  Optimized FLOP count:  1.343e+7
   Theoretical speedup:  6.138e+6
  Largest intermediate:  4.096e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.505e+14
  Optimized FLOP count:  2.016e+8
   Theoretical speedup:  1.242e+6
  Largest intermediate:  7.373e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.969e+15
  Optimized FLOP count:  1.298e+8
   Theoretical speedup:  2.288e+7
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.969e+15
  Optimized FLOP count:  1.298e+8
   Theoretical speedup:  2.288e+7
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.299e+14
  Optimized FLOP count:  3.015e+7
   Theoretical speedup:  1.094e+7
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.586e+22
  Optimized FLOP count:  1.720e+10
   Theoretical speedup:  2.085e+12
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  1.417e+22
  Optimized FLOP count:  5.973e+9
   Theoretical speedup:  2.372e+12
  Largest intermediate:  1.678e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   6              0          fwh,zyu->fhzu                 ktdgxuh,fhzu->tdkgxzf
   9           TDOT  fhzu,ktdgxuh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  3.515e+9
   Theoretical speedup:  1.008e+12
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.724e+21
  Optimized FLOP count:  2.625e+10
   Theoretical speedup:  2.562e+11
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.981e+20
  Optimized FLOP count:  3.272e+9
   Theoretical speedup:  1.522e+11
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.113e+19
  Optimized FLOP count:  5.982e+8
   Theoretical speedup:  5.204e+10
  Largest intermediate:  2.359e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   6              0          fwh,zyu->fhzu                 ktdgxuh,fhzu->tdkgxzf
   9           TDOT  fhzu,ktdgxuh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  6.304e+20
  Optimized FLOP count:  1.006e+10
   Theoretical speedup:  6.265e+10
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  4.909e+9
   Theoretical speedup:  2.283e+11
  Largest intermediate:  2.949e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.940e+19
  Optimized FLOP count:  5.200e+9
   Theoretical speedup:  7.576e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  6.242e+8
   Theoretical speedup:  7.013e+9
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  1.385e+8
   Theoretical speedup:  1.561e+9
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  3.283e+18
  Optimized FLOP count:  1.806e+9
   Theoretical speedup:  1.818e+9
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  7.782e+18
  Optimized FLOP count:  8.328e+8
   Theoretical speedup:  9.344e+9
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.052e+17
  Optimized FLOP count:  9.596e+8
   Theoretical speedup:  2.138e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.040e+16
  Optimized FLOP count:  1.093e+8
   Theoretical speedup:  2.781e+8
  Largest intermediate:  9.830e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  3.591e+7
   Theoretical speedup:  9.405e+7
  Largest intermediate:  3.277e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  2.565e+16
  Optimized FLOP count:  5.161e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   9              0   ktdgxuh,zyu->ktdgxhz                  fwh,ktdgxhz->tdkgxzf
   9              0   ktdgxhz,fwh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.216e+17
  Optimized FLOP count:  2.233e+8
   Theoretical speedup:  5.444e+8
  Largest intermediate:  1.966e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0016581020026933402;0.0018999570020241663;;;1.1458625578751902;;;[0.0016765319887781516, 0.0016620690003037453, 0.0016624290001345798, 0.0016581020026933402, 0.0016613900079391897, 0.0016627150034764782, 0.0016665790026308969, 0.0016631009930279106, 0.001673697988735512, 0.0016655089857522398, 0.0016697760001989082, 0.0016754429962020367, 0.001668677999987267, 0.0016695389931555837, 0.0016668050084263086, 0.0016657279920764267, 0.0016674499929649755, 0.001664530995185487, 0.0016651000041747466, 0.0016590570012340322, 0.001664176001213491, 0.0016619319940218702, 0.001667064003413543, 0.0016666620213072747, 0.0016800700104795396, 0.0016623459960101172, 0.0016637920052744448, 0.0016654770006425679, 0.00166537199402228, 0.0016663220012560487, 0.0016634320054436103, 0.0016590180021012202, 0.0016681000124663115, 0.0016635040083201602, 0.0016650350007694215, 0.0016618980007478967, 0.0016616930079180747, 0.0016709289920981973, 0.0016610909951850772, 0.0016621020040474832, 0.0016650350007694215, 0.0016697430110070854, 0.0016671869962010533, 0.0016607249999651685, 0.001668794997385703, 0.0016660710098221898, 0.0016656720108585432, 0.0016687100142007694, 0.0016658649983583018, 0.0016631179896648973];[0.0019305369933135808, 0.0019068700057687238, 0.0019329009955981746, 0.0019195500062778592, 0.001917344008688815, 0.001908983991597779, 0.0019198990048607811, 0.0019127120031043887, 0.0019115820032311603, 0.0019070370035478845, 0.001908108009956777, 0.001905870987684466, 0.0019169829902239144, 0.0019173000036971644, 0.0019176359928678721, 0.0019162139942636713, 0.0019129629945382476, 0.0019134290050715208, 0.0019234640058130026, 0.0019044439977733418, 0.001915782006108202, 0.00190576100430917, 0.0019121869991067797, 0.001919557005749084, 0.001920330003486015, 0.0018999570020241663, 0.001910677005071193, 0.0019053249998250976, 0.0019291390053695068, 0.0019163760007359087, 0.0019163349934387952, 0.00190405199828092, 0.0019183840049663559, 0.0022970159916440025, 0.0019097370095551014, 0.0019040579936699942, 0.0019145779951941222, 0.0019123569945804775, 0.0019211449980502948, 0.0019136640039505437, 0.001919402988278307, 0.0019054609874729067, 0.0023008080024737865, 0.0019091080030193552, 0.001919921996886842, 0.0019046639936277643, 0.0019218819943489507, 0.0019064829975832254, 0.0019181400130037218, 0.00190583300718572];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.009870770009001717;0.002689029002794996;;;0.2724234279942413;;;[0.009907560001011007, 0.009898292002617382, 0.009894911985611543, 0.009881817997666076, 0.009896616989863105, 0.009886761996312998, 0.009896137999021448, 0.00987864400667604, 0.009884799990686588, 0.009882141996058635, 0.009881724996375851, 0.009886410014587454, 0.00987442499899771, 0.009877244985545985, 0.00988333800341934, 0.009875838994048536, 0.009883833001367748, 0.009882095997454599, 0.009883874998195097, 0.00988427699485328, 0.009881951991701499, 0.009876621988951229, 0.009885835999739356, 0.009886265979730524, 0.00989385400316678, 0.009885990017210133, 0.009890925022773445, 0.00988155799859669, 0.009880945988697931, 0.009881555990432389, 0.009885737992590293, 0.009870770009001717, 0.009884977000183426, 0.00987813099345658, 0.0098771289922297, 0.009881502002826892, 0.00988584199512843, 0.009881802994641475, 0.009870854002656415, 0.009877616990706883, 0.00988066999707371, 0.009880817000521347, 0.009879885998088866, 0.009873739996692166, 0.009876659998553805, 0.009875161995296367, 0.009885118008241989, 0.009901974000968039, 0.009883045990136452, 0.00988785398658365];[0.0027065289905294776, 0.0027131469978485256, 0.0027025440067518502, 0.0027120609884150326, 0.00269546800700482, 0.002707631007069722, 0.0026967800076818094, 0.0027093800017610192, 0.002703890990233049, 0.0027076609985670075, 0.0027127730136271566, 0.0027107579953735694, 0.002703689009649679, 0.002707134000957012, 0.0027155729912919924, 0.0031478970049647614, 0.0027021690038964152, 0.002700723009184003, 0.0027058029954787344, 0.002703233010834083, 0.00270278898824472, 0.002701925011933781, 0.002689029002794996, 0.0031220090022543445, 0.0027069140051025897, 0.0027045239985454828, 0.0027457179967314005, 0.0026913059991784394, 0.0026959899987559766, 0.0026990769983967766, 0.002704810001887381, 0.003121325993561186, 0.00270014199486468, 0.0027122019964735955, 0.002702974990825169, 0.0027096499979961663, 0.0027044679882237688, 0.0027020540001103655, 0.0027004229923477396, 0.0031331049976870418, 0.0027052379882661626, 0.0026928869920084253, 0.002702455996768549, 0.002707370003918186, 0.002694944996619597, 0.0026986080047208816, 0.002695991992368363, 0.003131854988168925, 0.0026964700082316995, 0.0026935100031550974];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.0030284179956652224;0.011191533005330712;;;3.695504722713279;;;[0.0030530380026903003, 0.0030453250074060634, 0.003038826005649753, 0.0030438020039582625, 0.0030514630052493885, 0.0030472420185105875, 0.003032427004654892, 0.003035748013644479, 0.003038122013094835, 0.0030456210079137236, 0.0030375100031960756, 0.003046633006306365, 0.003036130001419224, 0.003032724984223023, 0.0030533169920090586, 0.003034512003068812, 0.0030353019974427298, 0.003035119007108733, 0.003048412996577099, 0.0030384330020751804, 0.0030299789941636845, 0.0030400689865928143, 0.0030342269892571494, 0.00303475400141906, 0.003036428999621421, 0.003033574001165107, 0.0030385129794012755, 0.0030394100031116977, 0.003038570997887291, 0.003034022985957563, 0.0030380030075320974, 0.003035609988728538, 0.0030284179956652224, 0.0030342659883899614, 0.0030322959792101756, 0.0030332739843288437, 0.003031954009202309, 0.003032836990314536, 0.003030084990314208, 0.003032396998605691, 0.003038611001102254, 0.0030463020084425807, 0.003034729990758933, 0.003045499004656449, 0.0030384429992409423, 0.0030431510094786063, 0.003036077003343962, 0.0030457290122285485, 0.003034052992006764, 0.0030343090038513765];[0.011198091000551358, 0.011254081997321919, 0.011205353002878837, 0.011253459000727162, 0.01122208200104069, 0.011269413997069933, 0.011215060992981307, 0.011266640009125695, 0.011209157994017005, 0.011250433002714999, 0.011201402012375183, 0.011245629997574724, 0.011221246008062735, 0.011255921010160819, 0.011234826000873, 0.011251517993514426, 0.011208608993911184, 0.011233462995733134, 0.011200003005797043, 0.011238539998885244, 0.011206909999600612, 0.01123054200434126, 0.011207372997887433, 0.01124101399909705, 0.01121737300127279, 0.011247585993260145, 0.01120602700393647, 0.011248940005316399, 0.011202655005035922, 0.011253223012317903, 0.011214400001335889, 0.011245200003031641, 0.011213204998057336, 0.01124666900432203, 0.01121614599833265, 0.011247286005527712, 0.011211463992367499, 0.011256386002060026, 0.011208554002223536, 0.011255983001319692, 0.011196784005733207, 0.011244577006436884, 0.011202613997738808, 0.011240994994295761, 0.01120886100397911, 0.011238385995966382, 0.011208421987248585, 0.011265742999967188, 0.011191533005330712, 0.011238895996939391];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.001769529000739567;0.0018035840039374307;;;1.0192452359829258;;;[0.001813378999941051, 0.0017886270070448518, 0.0017942970007425174, 0.0017833469901233912, 0.001788323002983816, 0.0017854070028988644, 0.0017845160036813468, 0.0017794019950088114, 0.0017795159947127104, 0.001780292994226329, 0.0017812160076573491, 0.0017803420050768182, 0.0017928759916685522, 0.001776007004082203, 0.0017790659912861884, 0.0017903829866554588, 0.0017730720137478784, 0.0017790949932532385, 0.0017781670030672103, 0.0017999550036620349, 0.0017737899906933308, 0.0017899399972520769, 0.001779479018296115, 0.001783031999366358, 0.0017785859963623807, 0.0017865559930214658, 0.0017820789944380522, 0.0017849830037448555, 0.0017845739930635318, 0.0017750419938238338, 0.0017865779955172911, 0.0017735630099195987, 0.001788908994058147, 0.0017763749929144979, 0.0017802289949031547, 0.00177567100035958, 0.0017771790007827803, 0.0017783129878807813, 0.001786522989277728, 0.0017742420022841543, 0.0017815960163716227, 0.00177629898826126, 0.001784449996193871, 0.001769529000739567, 0.0017805579991545528, 0.0017772139981389046, 0.001781583996489644, 0.0017788229888537899, 0.001795611999114044, 0.0017780299967853352];[0.0024186960072256625, 0.0018261469958815724, 0.0018287800048710778, 0.0018244950042571872, 0.0018277269991813228, 0.0018046810000669211, 0.001832929003285244, 0.001813736991607584, 0.0018297259957762435, 0.002236681990325451, 0.0018060589936794713, 0.0018286940030520782, 0.0018173999997088686, 0.001804258004995063, 0.001834915005019866, 0.0018420589913148433, 0.0018162540072808042, 0.0018112699908670038, 0.002245221010525711, 0.0018245579994982108, 0.0018145479989470914, 0.0018274670001119375, 0.0018349019956076518, 0.0018247550033265725, 0.0018187479872722179, 0.0018035840039374307, 0.0018363510025665164, 0.0022387640055967495, 0.0018192529969383031, 0.00181681799585931, 0.0018287130078533664, 0.0018208750116173178, 0.0018159930041292682, 0.001820313002099283, 0.001810592002584599, 0.001811034991987981, 0.002241198002593592, 0.0018191400013165548, 0.0018198519974248484, 0.0018306949932593852, 0.0018285890109837055, 0.0018283810059074312, 0.001830635010264814, 0.001826571999117732, 0.0018274719914188609, 0.0022398400033125654, 0.001822656995500438, 0.0018232909933431074, 0.0018254720052937046, 0.0018074630061164498];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.009055551985511556;0.007013208989519626;;;0.7744651017122336;;;[0.009092869993764907, 0.009089164988836274, 0.009089785991818644, 0.009100618000957184, 0.009079340001335368, 0.00909239899192471, 0.00908680101565551, 0.009084739998797886, 0.009078803996089846, 0.009083609984372742, 0.009081405005417764, 0.009075201014638878, 0.009067310995305888, 0.00907509500393644, 0.009077018985408358, 0.00907938097952865, 0.009067207007319666, 0.009076071000890806, 0.009065331003512256, 0.009066682003322057, 0.009066271988558583, 0.00907119999465067, 0.009068318002391607, 0.009078072005650029, 0.009060198004590347, 0.009075668989680707, 0.009055551985511556, 0.009066839003935456, 0.009062391996849328, 0.00907115601876285, 0.00907593198644463, 0.00907478500448633, 0.009071020991541445, 0.009067244012840092, 0.009064858008059673, 0.009068396015209146, 0.009069530002307147, 0.009068419996765442, 0.009080313990125433, 0.009086724996450357, 0.009072162996744737, 0.0090799710014835, 0.0090799430035986, 0.009079606999875978, 0.009077638009330258, 0.009078510993276723, 0.009080894000362605, 0.009087893005926162, 0.009075712005142123, 0.009078909002710134];[0.007047624996630475, 0.007030980006675236, 0.007026134000625461, 0.007025615006568842, 0.007042599012493156, 0.007031264001852833, 0.00703711700043641, 0.0070261970104184, 0.007474804006051272, 0.007022909005172551, 0.007022519988822751, 0.0070587170048384, 0.007031077009742148, 0.007030728011159226, 0.007046764003462158, 0.007039452000753954, 0.007026624996797182, 0.007046574988635257, 0.007025464990874752, 0.007026437000604346, 0.007048840008792467, 0.00703482999233529, 0.007036003997200169, 0.00703058899671305, 0.007034651003777981, 0.007045845995889977, 0.007036157010588795, 0.007020995006314479, 0.00703239199356176, 0.007032109991996549, 0.0070214779989328235, 0.007022643010714091, 0.00701784499688074, 0.007029015992884524, 0.007020632998319343, 0.007033255009446293, 0.007025480997981504, 0.007013208989519626, 0.0070274019963108, 0.007020755001576617, 0.007024584003374912, 0.00703185900056269, 0.007030792010482401, 0.007034770998870954, 0.007022466990747489, 0.00701402299455367, 0.007019601995125413, 0.007020738004939631, 0.00702988900593482, 0.0070145439967745915];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.0023774689907440916;0.002587216004030779;;;1.088222817670081;;;[0.002419046009890735, 0.00240049599960912, 0.0024014509981498122, 0.0023936659999890253, 0.002389357003266923, 0.0024032820074353367, 0.0023798299953341484, 0.0023839540081098676, 0.0023859430075390264, 0.002384667008300312, 0.002385928004514426, 0.002392205991782248, 0.0023842990049161017, 0.0023924880078993738, 0.002391022993833758, 0.0023909209994599223, 0.0023942240077303723, 0.0023956039949553087, 0.0023803520161891356, 0.0023925209970911965, 0.002432477005640976, 0.0023964909923961386, 0.0023933719930937514, 0.0023929000017233193, 0.0023851529986131936, 0.0023876949853729457, 0.002390442998148501, 0.0023837839980842546, 0.0023864220129325986, 0.00238436899962835, 0.002390352019574493, 0.0024002870050026104, 0.0023854469909565523, 0.0023934129858389497, 0.00238709500990808, 0.0023858759959694, 0.0023846289986977354, 0.002391370988334529, 0.0023823220108170062, 0.0023782839853083715, 0.0023844660026952624, 0.002383997998549603, 0.002380249003181234, 0.0023792770080035552, 0.0023774689907440916, 0.002380131001700647, 0.002380256002652459, 0.0023798919864930212, 0.0023832500010030344, 0.002386313004535623];[0.0026177279942203313, 0.0026086680009029806, 0.0026162290014326572, 0.002603035987704061, 0.0026080140087287873, 0.0026042579993372783, 0.00260074800462462, 0.0030254680023062974, 0.0025934500008588657, 0.0025998299970524386, 0.0025995759933721274, 0.0026047270075650886, 0.0025949229893740267, 0.002602297012344934, 0.002598078004666604, 0.002599653002107516, 0.0026006750122178346, 0.002598120001493953, 0.0026037649950012565, 0.0026037850038846955, 0.00260177199379541, 0.002604251989396289, 0.002598859995487146, 0.002600031002657488, 0.002600869003799744, 0.002610636001918465, 0.0026065620040753856, 0.0025954739976441488, 0.0025989979912992567, 0.0026010790024884045, 0.002587216004030779, 0.0026016180054284632, 0.002602296997793019, 0.0025988620036514476, 0.002601666987175122, 0.0026043910038424656, 0.0025975019962061197, 0.0026003620005212724, 0.0026030509907286614, 0.002599764004116878, 0.0025966219982365146, 0.002600478008389473, 0.002601730011519976, 0.0026256600103806704, 0.0025940019986592233, 0.0026065199926961213, 0.0026039700023829937, 0.0026026299892691895, 0.0026040259981527925, 0.0026073369954247028];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0009185039816657081;0.0014425350091187283;;;1.5705266802465998;;;[0.0009466949995839968, 0.0009410950005985796, 0.0009279910009354353, 0.000927523011341691, 0.0009305089915869758, 0.0009303230181103572, 0.0009306990104960278, 0.0009220350038958713, 0.0009185180097119883, 0.0009186390088871121, 0.00092090800171718, 0.0009214480087393895, 0.000926582986721769, 0.0009249650029232726, 0.0009185039816657081, 0.0009225039975717664, 0.0009228810085915029, 0.0016184360138140619, 0.0009247160051018, 0.0009256420016754419, 0.0009265610133297741, 0.0009234029857907444, 0.0009208229894284159, 0.000935554999159649, 0.0009254349861294031, 0.0009255860059056431, 0.0009246029949281365, 0.0009251149895135313, 0.0009231389994965866, 0.0009267469868063927, 0.0009232349984813482, 0.0009253659954993054, 0.000927984990994446, 0.0009268189896829426, 0.0009263520041713491, 0.0009256249904865399, 0.000925911997910589, 0.0009250000002793968, 0.0009290050074923784, 0.0009271399903809652, 0.0009247109992429614, 0.000927055996726267, 0.0009242539963452145, 0.0009233780001522973, 0.0009283140097977594, 0.0009256249904865399, 0.0009275699849240482, 0.0009242149972124025, 0.000925109998206608, 0.0009233879973180592];[0.0015016970137367025, 0.0014907580043654889, 0.0014804639940848574, 0.0014945540024200454, 0.0014952030032873154, 0.0014908429875504225, 0.0014648060023318976, 0.0018792899936670437, 0.0014804090023972094, 0.00150563899660483, 0.0014702009939355776, 0.0014740580081706867, 0.001476422999985516, 0.0014709449897054583, 0.0014706649963045493, 0.0014605549949919805, 0.0014831169974058867, 0.001466205998440273, 0.0014766109961783513, 0.0014733179996255785, 0.0014724659995408729, 0.0014740320038981736, 0.0014756580058019608, 0.0014998410042608157, 0.0014532170025631785, 0.0014797819894738495, 0.0014510430046357214, 0.0014800929930061102, 0.0014757129974896088, 0.0014677959989057854, 0.0014915829960955307, 0.0014737729943590239, 0.0014746929955435917, 0.001484526990680024, 0.0014744109939783812, 0.0014607529883505777, 0.0014795650058658794, 0.00147050000668969, 0.001473527998314239, 0.0014858009963063523, 0.0014708410017192364, 0.0014511829940602183, 0.0014784390077693388, 0.0014570189960068092, 0.0014629759971285239, 0.0014470850001089275, 0.0014650450029876083, 0.0014425350091187283, 0.0014565489982487634, 0.001458872007788159];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.011176612999406643;0.0029887139971833676;;;0.2674078450548512;;;[0.011216145008802414, 0.011203503992874175, 0.01120791099674534, 0.011199887012480758, 0.011199881002539769, 0.0112070580071304, 0.011198634980246425, 0.011194737991900183, 0.011176612999406643, 0.0112038420047611, 0.01187619598931633, 0.011192541991476901, 0.011190474018803798, 0.011178889995790087, 0.01119847501104232, 0.011199307002243586, 0.011194577004062012, 0.011191691010026261, 0.01119409900275059, 0.011188888005563058, 0.011190256991540082, 0.011192871985258535, 0.011201291999896057, 0.011189203010872006, 0.011201337998500094, 0.011189896002179012, 0.011195207989658229, 0.01118589700490702, 0.011190249002538621, 0.011186447998625226, 0.01119032698625233, 0.011192693986231461, 0.011191062003490515, 0.011193443002412096, 0.011203515008674003, 0.01119183999253437, 0.011199287982890382, 0.011189046010258608, 0.011192142992513254, 0.011196345993084833, 0.011197078987606801, 0.011191154000698589, 0.011189869997906499, 0.011191945988684893, 0.011188014992512763, 0.011178250002558343, 0.01118872599909082, 0.011190068995347247, 0.011196482999366708, 0.011191135999979451];[0.002992428999277763, 0.003003368998179212, 0.0029936179926153272, 0.003010835003806278, 0.002998791998834349, 0.0029966029978822917, 0.0030048690096009523, 0.0030016349919606, 0.0029972689953865483, 0.0029982339910930023, 0.003004787999088876, 0.00300358199456241, 0.0030054319940973073, 0.002996777999214828, 0.0030055029928917065, 0.00344979899819009, 0.002994413996930234, 0.0029887139971833676, 0.003001864010002464, 0.0029941349930595607, 0.0029990170005476102, 0.0029939249943709, 0.0030108850041870028, 0.0036528849886963144, 0.003005992010002956, 0.00299678799638059, 0.002990829001646489, 0.002995183996972628, 0.002998652998940088, 0.003006876999279484, 0.0030045079911360517, 0.003445891008595936, 0.0030011119961272925, 0.0030000990082044154, 0.002990651992149651, 0.0029953379998914897, 0.003004468002473004, 0.0030124959885142744, 0.003004486992722377, 0.0034393529931548983, 0.0029962330008856952, 0.0030059069977141917, 0.0029992280033184215, 0.0029959289968246594, 0.002995105998707004, 0.0029937340004835278, 0.0030015069933142513, 0.003434114987612702, 0.003002466997713782, 0.002995401999214664];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0033820590033428743;0.0036515279934974387;;;1.0796760168548856;;;[0.003418103005969897, 0.0034021169849438593, 0.0033965360053116456, 0.0033966730115935206, 0.003392958009499125, 0.003404667993891053, 0.0033920020068762824, 0.003398257991648279, 0.0033908830082509667, 0.003383115996257402, 0.003387817007023841, 0.003397964988835156, 0.0033882309799082577, 0.0033970579970628023, 0.003392660990357399, 0.00339160900330171, 0.003388812008779496, 0.003405206007300876, 0.003389202000107616, 0.0033903610019478947, 0.0034139510098611936, 0.0033949590142583475, 0.003391987003851682, 0.0033910170168383047, 0.003387573000509292, 0.0033993690012721345, 0.003394100014702417, 0.0033996529964497313, 0.003393759994651191, 0.0033925879979506135, 0.0033820590033428743, 0.0033953130041481927, 0.0033842070115497336, 0.0033986130001721904, 0.0033903119910974056, 0.0033936550171347335, 0.0033880760020110756, 0.0034347089822404087, 0.003397005988517776, 0.0033908190089277923, 0.003396107000298798, 0.0033899000118253753, 0.003393263992620632, 0.0034013080003205687, 0.0033860160037875175, 0.0033930670033441857, 0.0034057780139846727, 0.003390429003047757, 0.003387987002497539, 0.0033899539848789573];[0.003663572992081754, 0.0040894859994295985, 0.0036607709917007014, 0.003656961998785846, 0.0036664660001406446, 0.0036545390030369163, 0.003660332993604243, 0.0036724940000567585, 0.003665214986540377, 0.003668581004603766, 0.003667219993076287, 0.003667063996545039, 0.0036695380113087595, 0.00366314199345652, 0.0036787209974136204, 0.0036563049943652004, 0.0036729529965668917, 0.003665844997158274, 0.003658226996776648, 0.0036684810038423166, 0.0036637209996115416, 0.0036630459944717586, 0.003652186002000235, 0.0036597689904738218, 0.003657281005871482, 0.0036564780020853505, 0.0036766970006283373, 0.003660742993815802, 0.0036863459972664714, 0.0036515279934974387, 0.0036647579981945455, 0.0036536910047288984, 0.0036555389960994944, 0.003669415003969334, 0.003651685008662753, 0.0036594900011550635, 0.003661473994725384, 0.0036635819997172803, 0.0036559500003932044, 0.003656212007626891, 0.00365602299279999, 0.003656387998489663, 0.0036605600034818053, 0.003655645006801933, 0.0036581919994205236, 0.0036604430060833693, 0.0036625899956561625, 0.0036520889989333227, 0.003655922002508305, 0.003667332013719715];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.003758752005524002;0.003009961001225747;;;0.8007873349458002;;;[0.0038000950153218582, 0.0037832430098205805, 0.0037843650061404333, 0.003774448996409774, 0.0037800269928993657, 0.003782635001698509, 0.0037927289959043264, 0.0037673339975299314, 0.0037734529905719683, 0.0037670619931304827, 0.003780055994866416, 0.0037686639989260584, 0.0037762959982501343, 0.0037632600142387673, 0.00378891198488418, 0.0037717139930464327, 0.0037743270077044144, 0.0037721479893662035, 0.0037678950029658154, 0.0037783419975312427, 0.003771337986108847, 0.003782022002269514, 0.0037819400167791173, 0.003767241010791622, 0.0037820510187884793, 0.0037669760058633983, 0.003767153000808321, 0.0037684909912059084, 0.0037730119947809726, 0.0038043929962441325, 0.0037742160056950524, 0.0037654659972758964, 0.0037729960022261366, 0.0037706660077674314, 0.003779408987611532, 0.003758752005524002, 0.0037683169939555228, 0.0037646900018444285, 0.003767485002754256, 0.0037697460065828636, 0.0037781959836138412, 0.00376849299937021, 0.003782482002861798, 0.0037772380164824426, 0.0037764809967484325, 0.0037659509980585426, 0.0037715660000685602, 0.0037696650106227025, 0.003769036993617192, 0.0037757750105811283];[0.003462944005150348, 0.003019220006535761, 0.0030215129954740405, 0.00302381299843546, 0.003018816001713276, 0.0030453459912678227, 0.0030267160036601126, 0.0030116200068732724, 0.003031391999684274, 0.00301585799024906, 0.0030262559885159135, 0.0030300510115921497, 0.0030411720072152093, 0.0030210440017981455, 0.003015858994331211, 0.0030177799926605076, 0.0030457209941232577, 0.0030148990044835955, 0.0030241570057114586, 0.003014374990016222, 0.003009961001225747, 0.0030149390076985583, 0.003012497996678576, 0.003031815998838283, 0.0030192280100891367, 0.0030113349930616096, 0.003029854007763788, 0.003011677006725222, 0.0030133350082905963, 0.003011911001522094, 0.003033671004232019, 0.0030139229929773137, 0.003017028997419402, 0.003036790993064642, 0.0030147000070428476, 0.0030162390030454844, 0.0030251809948822483, 0.003010087995789945, 0.0030260900093708187, 0.0030191389960236847, 0.0030207729869289324, 0.00301291499636136, 0.0030219990003388375, 0.0030199439934222028, 0.003025112993782386, 0.0030294380121631548, 0.0030173859995556995, 0.0030182900081854314, 0.0030279119964689016, 0.0030250730051193386];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.0011609290086198598;0.001384497998515144;;;1.1925776582678973;;;[0.0011981240095337853, 0.0011790219868998975, 0.0011751199926948175, 0.0011791809956775978, 0.0011748040124075487, 0.0011745990050258115, 0.0011648889922071248, 0.0011635910050245002, 0.0011642809986369684, 0.0011704689968610182, 0.001164087007055059, 0.001164001994766295, 0.001165207999292761, 0.0011736580054275692, 0.0011665929923765361, 0.0011669660161715, 0.0011634280090220273, 0.0011634129914455116, 0.0011653219989966601, 0.0011609290086198598, 0.0011643460020422935, 0.0011703020136337727, 0.0011662100005196407, 0.001173331998870708, 0.001165467983810231, 0.0011657099821604788, 0.0011754029983421788, 0.0011668200168060139, 0.0011777219915529713, 0.0011640410084510222, 0.0011691510007949546, 0.0011677340080495924, 0.0011651739914668724, 0.0011680430034175515, 0.0011731530103133991, 0.0011652570101432502, 0.0011752640129998326, 0.0011705729993991554, 0.0011674199777189642, 0.0011637969873845577, 0.0011651030217763036, 0.0011681879841489717, 0.0011664599878713489, 0.0011649099906207994, 0.0011629340006038547, 0.0011640229931799695, 0.0011677570000756532, 0.0011616270057857037, 0.0011774770100601017, 0.0011718050081981346];[0.0014157579862512648, 0.001397886997438036, 0.0014043389965081587, 0.0013991330051794648, 0.00139789299282711, 0.0014079350075917318, 0.001405952003551647, 0.0013928920088801533, 0.0014027970028109848, 0.0014115230005700141, 0.0013930870045442134, 0.0014048610028112307, 0.0014027199940755963, 0.0013973050081403926, 0.0014099660038482398, 0.0014109629992162809, 0.0014025409909663722, 0.001410031007253565, 0.0014004080003360286, 0.0013929980050306767, 0.001394945997162722, 0.0013915369927417487, 0.0013916159950895235, 0.0013894599978812039, 0.0013961559889139608, 0.0014022139948792756, 0.0013986539997858927, 0.001393339000060223, 0.0013926599931437522, 0.0013913590082665905, 0.001393603000906296, 0.001384497998515144, 0.001406190000125207, 0.0013947319966973737, 0.0014052589976927266, 0.0014075079961912706, 0.0014098299870966002, 0.0013920890050940216, 0.001396487990859896, 0.0013882979983463883, 0.001389855009620078, 0.0013915140007156879, 0.0014006080018589273, 0.0013899659970775247, 0.0013940909993834794, 0.001394766994053498, 0.0013941310025984421, 0.0013916419993620366, 0.0013954270107205957, 0.001396753010340035];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0005167660128790885;0.0008505020086886361;;;1.64581645753014;;;[0.0005491249903570861, 0.000533801008714363, 0.0005293939902912825, 0.0005284149956423789, 0.0005331690044840798, 0.0005330249987309799, 0.0005205630004638806, 0.0005199619918130338, 0.000523429989698343, 0.000517231019330211, 0.0005274569994071499, 0.0005215609999140725, 0.0005198080034460872, 0.0005278309981804341, 0.0005215770070208237, 0.0005245810170890763, 0.0005197079881327227, 0.0005182640015846118, 0.0005191200179979205, 0.0005167660128790885, 0.0005215540004428476, 0.0005192390090087429, 0.0005231779941823334, 0.0005308720137691125, 0.0005200750019866973, 0.0005217889993218705, 0.000521561989444308, 0.0005194989935262129, 0.0005192819953663275, 0.0005271820118650794, 0.0005251390102785081, 0.0005200679879635572, 0.0005203979962971061, 0.0005291270063025877, 0.0005210240051383153, 0.0005211129900999367, 0.0005210119998082519, 0.0005197470018174499, 0.0005216060089878738, 0.000521317997481674, 0.0005255530122667551, 0.0005261450132820755, 0.0005203460023039952, 0.0005210679955780506, 0.0005229710077401251, 0.0005217639991315082, 0.0005236209981376305, 0.0005189790099393576, 0.0005216819990891963, 0.0005197470018174499];[0.0009129410027526319, 0.0008873189945006743, 0.0008818939968477935, 0.0008922410052036867, 0.0008895250066416338, 0.0008809370046947151, 0.0008780079951975495, 0.000887873989995569, 0.0008750319975661114, 0.0008645769994473085, 0.0008657989965286106, 0.0008845010015647858, 0.0008701289916643873, 0.000866688002133742, 0.0008686999935889617, 0.0008716409938642755, 0.0008691430120961741, 0.0008638889994472265, 0.0008605429902672768, 0.0008735430019441992, 0.0008699989994056523, 0.0008594100072514266, 0.0008572649967391044, 0.0008729330002097413, 0.0008639389998279512, 0.0008588140044594184, 0.0008599310094723478, 0.0008585960022173822, 0.000874238001415506, 0.000859159990795888, 0.0008643070032121614, 0.000866853995830752, 0.0008719390025362372, 0.0008674779965076596, 0.0008627750066807494, 0.0008613499958300963, 0.0008628259965917096, 0.0008683449996169657, 0.0008558210101909935, 0.000861681008245796, 0.0008560849964851514, 0.0008759369957260787, 0.0008519090042682365, 0.0008569290075683966, 0.0008580959984101355, 0.0008505020086886361, 0.0008622809982625768, 0.0008577089902246371, 0.0008596530096838251, 0.0008534730004612356];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.003986441981396638;0.0013750009966315702;;;0.3449193549155437;;;[0.0040236930071841925, 0.004003178997663781, 0.004000450004241429, 0.003994158993009478, 0.003997156993136741, 0.004000098997494206, 0.003995373015641235, 0.003998472006060183, 0.003999426000518724, 0.003992527010268532, 0.003992686994024552, 0.003987091011367738, 0.003992278012447059, 0.003993594989879057, 0.003992459998698905, 0.0040014589903876185, 0.0039920999988680705, 0.00399144999391865, 0.003993222984718159, 0.003992685989942402, 0.003996171013568528, 0.003990184006397612, 0.003991440011304803, 0.004002535992185585, 0.003989901990280487, 0.003993405000073835, 0.0040026950009632856, 0.003992760015535168, 0.003990312005043961, 0.0039892770000733435, 0.003994913000497036, 0.003991070989286527, 0.003993138001533225, 0.003988355994806625, 0.00399103901872877, 0.003992889993241988, 0.003990460987552069, 0.003991007004515268, 0.003992344994912855, 0.003989880991866812, 0.003995740000391379, 0.003990582990809344, 0.003990561002865434, 0.003991040008259006, 0.003993564998381771, 0.0039904309960547835, 0.003995435996330343, 0.003986441981396638, 0.003992116995505057, 0.003991029996541329];[0.0015529719967162237, 0.0013910190027672797, 0.0013924240047344938, 0.0013780149893136695, 0.0013883360079489648, 0.001393639002344571, 0.0013846649962943047, 0.0013881470076739788, 0.0013768680073553696, 0.0013971430016681552, 0.0013831830001436174, 0.0013760470028501004, 0.0013899159966968, 0.0013905210071243346, 0.0013777639978798106, 0.0013844280038028955, 0.001388432996463962, 0.001400420005666092, 0.001392723002936691, 0.0013849890092387795, 0.0013800870074192062, 0.0013850610121153295, 0.0013803709880448878, 0.001381149995722808, 0.0013789109943900257, 0.0013810329983243719, 0.002718582996749319, 0.0013794660044368356, 0.0013786820054519922, 0.0013845189969288185, 0.0013750009966315702, 0.001383705995976925, 0.0013818040024489164, 0.0013792919926345348, 0.0017783759976737201, 0.0013805089984089136, 0.001389033001032658, 0.0013912680005887523, 0.0013803990004817024, 0.0013797559950035065, 0.001379307999741286, 0.0013983560056658462, 0.0018158040038542822, 0.001385079012834467, 0.00138145599339623, 0.001395530009176582, 0.0013918339973315597, 0.0013981140073155984, 0.00138312199851498, 0.0013875759905204177];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0013556290068663657;0.0016801720048533753;;;1.2394039935285939;;;[0.0013927700056228787, 0.001368102995911613, 0.0013710260100197047, 0.0013686079910257831, 0.001367811011732556, 0.0013704679877264425, 0.001370379002764821, 0.0013578130019595847, 0.001359959991532378, 0.0013585799897555262, 0.0013588580040959641, 0.001362259004963562, 0.00135986199893523, 0.0013625299907289445, 0.0013573710020864382, 0.0013558339996961877, 0.001360123002086766, 0.0013604900013888255, 0.0013556290068663657, 0.0013607639848487452, 0.0013620420068036765, 0.0013600740057881922, 0.0013567180139943957, 0.001358699009870179, 0.0013582389947259799, 0.0013603859842987731, 0.001358477005851455, 0.0013615310163004324, 0.0013597099896287546, 0.0013587429857579991, 0.0013618939992738888, 0.0013600459933513775, 0.0013601139944512397, 0.0013590400048997253, 0.0013594990014098585, 0.00135976099409163, 0.0013616829965030774, 0.0013609120069304481, 0.00135761899582576, 0.0013623079867102206, 0.0013597640063380823, 0.0013595549971796572, 0.0013618130033137277, 0.001362850991426967, 0.0013595710042864084, 0.0013610369933303446, 0.0013604440173367038, 0.0013636070070788264, 0.0013604510022560135, 0.0013605650019599125];[0.0016907229874050245, 0.0017032940086210147, 0.0016919589979806915, 0.0016901159979170188, 0.0017080580000765622, 0.001690523000434041, 0.0016939219931373373, 0.002095852993079461, 0.0016936889878707007, 0.0016837600123835728, 0.0016918869951041415, 0.0016891790000954643, 0.001684688002569601, 0.0016914130101213232, 0.001687697003944777, 0.0016896640008781105, 0.0016827130020828918, 0.0016813440015539527, 0.0016867059894138947, 0.0016874240100150928, 0.0016823609912535176, 0.0016801720048533753, 0.0016901130002224818, 0.0016824780032038689, 0.0016928760014707223, 0.0016884400101844221, 0.0016811249952297658, 0.0016888109967112541, 0.0016818759904708713, 0.001684846996795386, 0.001684351998846978, 0.0016874270077096298, 0.0016929730045376346, 0.0016923879884416237, 0.0016861409967532381, 0.0016877270099939778, 0.0016809079970698804, 0.0016855900030350313, 0.0016855050052981824, 0.0016862750053405762, 0.0016841680044308305, 0.0016861459880601615, 0.0016921119968174025, 0.0016878710011951625, 0.0016851980035426095, 0.0016906119999475777, 0.0016854099958436564, 0.0017010680021485314, 0.0016855589929036796, 0.0016870109975570813];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0016905959928408265;0.0013686080055776983;;;0.8095417304745475;;;[0.001730307994876057, 0.0017065900028683245, 0.0017037109937518835, 0.0017063779960153624, 0.0017012110038194805, 0.001696318999165669, 0.0016989310097415, 0.001697934014373459, 0.0016960600041784346, 0.0016905959928408265, 0.00169536801695358, 0.0016991010052151978, 0.0016998159990180284, 0.0016926199896261096, 0.0016924070077948272, 0.0016953010053839535, 0.0017002219974528998, 0.001694748003501445, 0.0017029150039888918, 0.0016965280083240941, 0.0016970950091490522, 0.0016958769992925227, 0.0016972870071185753, 0.0016988049901556224, 0.0016988310089800507, 0.0016948679985944182, 0.0016961840010480955, 0.001696014020126313, 0.0017103980062529445, 0.0016997520142467692, 0.0016962579975370318, 0.0016987240087473765, 0.0016952729929471388, 0.0016922270006034523, 0.0016961639921646565, 0.0016957400075625628, 0.001698150997981429, 0.0016944849921856076, 0.0016971440054476261, 0.0016930579877225682, 0.0016985900001600385, 0.0017047550063580275, 0.0016983289970085025, 0.001696112987701781, 0.001698688996839337, 0.001691010984359309, 0.0017029339942382649, 0.001706573981209658, 0.0016963600064627826, 0.0016972210141830146];[0.0014043389965081587, 0.0013793620018986985, 0.0013823120098095387, 0.0013730659993598238, 0.0013803400070173666, 0.001387080003041774, 0.0013826909998897463, 0.0018052049999823794, 0.0013732919906033203, 0.001373416991555132, 0.0013842030020896345, 0.001374262006720528, 0.0013790100056212395, 0.0013777550047961995, 0.0013746879994869232, 0.0013793069956591353, 0.0013715019886149094, 0.0013741160073550418, 0.0013767990021733567, 0.0013740680005867034, 0.0013720040005864576, 0.001376870000967756, 0.0013686080055776983, 0.0013748320052400231, 0.0013727409968851134, 0.0013842750049661845, 0.0013735789980273694, 0.0013873099960619584, 0.001373040009639226, 0.0013913919974584132, 0.0013708879996556789, 0.0013834659912390634, 0.0013706850004382432, 0.001384344999678433, 0.0013718550035264343, 0.0013797269930364564, 0.00137446699955035, 0.0013720600109081715, 0.001368932003970258, 0.0013762480084551498, 0.0013751619990216568, 0.0013731200015172362, 0.0013764399918727577, 0.0013757989945588633, 0.001371682999888435, 0.001373791994410567, 0.0013715859968215227, 0.0013755350082647055, 0.001369256991893053, 0.0013762279995717108];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0007046049868222326;0.0008588420023443177;;;1.2188985579249074;;;[0.0007341260061366484, 0.0007171529869083315, 0.0007231439958559349, 0.0007156420178944245, 0.0007269389898283407, 0.0007185889990068972, 0.0007066309917718172, 0.0007096350018400699, 0.0007060180068947375, 0.0007060869975248352, 0.0007063949742587283, 0.000708374020177871, 0.0007057580078253523, 0.0007075900066411123, 0.000711139990016818, 0.000708613995811902, 0.0007074199966154993, 0.001379572000587359, 0.0007103789976099506, 0.0007068809936754405, 0.0007066749967634678, 0.000712126013240777, 0.0007097059860825539, 0.0007132390019251034, 0.0007051190041238442, 0.0007061609940137714, 0.000705734986695461, 0.0007055159949231893, 0.0007086279947543517, 0.0007095009787008166, 0.0007046049868222326, 0.0007079289935063571, 0.0007065690006129444, 0.0007065190002322197, 0.0007112650200724602, 0.0007104040123522282, 0.000712334003765136, 0.0007107260025804862, 0.000706298989825882, 0.0007065409881761298, 0.0007058409973978996, 0.0007065210083965212, 0.000708649997250177, 0.0007088069978635758, 0.000709703002939932, 0.0007079909992171451, 0.0007091450097505003, 0.0007107870042091236, 0.0007099260110408068, 0.0007267130131367594];[0.0009091090032598004, 0.0008839649963192642, 0.0009101539908442646, 0.0008919359970605001, 0.0008770400017965585, 0.0008720219921087846, 0.0008892250043572858, 0.0008908890013117343, 0.0008784209931036457, 0.0008740640041651204, 0.0008893299964256585, 0.0008779630006756634, 0.0008858899964252487, 0.0008776939939707518, 0.0008814710017759353, 0.0008730000117793679, 0.000880592007888481, 0.0012666779948631302, 0.0008926940063247457, 0.000868597999215126, 0.0008680949977133423, 0.0008787609986029565, 0.000890380993951112, 0.0008762970101088285, 0.0008720690093468875, 0.000877710001077503, 0.0012593150022439659, 0.000868685994646512, 0.0008865479903761297, 0.0008825619879644364, 0.0008757719915593043, 0.0008742659993004054, 0.0008971339993877336, 0.0008724130020709708, 0.0008686939981998876, 0.0012514570116763934, 0.0008718890021555126, 0.0008588420023443177, 0.0008762000070419163, 0.000880848994711414, 0.0008648320072097704, 0.0008637850114610046, 0.0008955149969551712, 0.0008619159925729036, 0.0012288440047996119, 0.0008661010069772601, 0.0008846650016494095, 0.0008651550015201792, 0.0008621699962532148, 0.0008822300005704165];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0004917710029985756;0.0008454229973722249;;;1.7191395837030954;;;[0.0005282309866743162, 0.0005057959933765233, 0.0005068589962320402, 0.0005081709969090298, 0.0005108330078655854, 0.0005099569971207529, 0.0005024650017730892, 0.0004990849993191659, 0.0004990229936083779, 0.0004962670063832775, 0.0004973680042894557, 0.0004988090076949447, 0.0004937659978168085, 0.0004957930068485439, 0.000496601001941599, 0.0005015229980926961, 0.0005041119875386357, 0.0005002079997211695, 0.0004958150093443692, 0.0004959499929100275, 0.0004940329818055034, 0.000503250994370319, 0.0004976250056643039, 0.0004980850062565878, 0.0004963370010955259, 0.000496027001645416, 0.0004945599939674139, 0.0004951860173605382, 0.0004944280080962926, 0.0005157870036782697, 0.0004962969978805631, 0.0004944600077578798, 0.0005010490131098777, 0.0004960490041412413, 0.0005165790062164888, 0.0004955330077791587, 0.0005000279925297946, 0.0004967010027030483, 0.0004985520208720118, 0.0005070150073152035, 0.0004932259907945991, 0.000502603012137115, 0.0004995889903511852, 0.0005006270075682551, 0.0005008150037610903, 0.0004917710029985756, 0.0004949849972035736, 0.0004920950013911352, 0.000498026012792252, 0.0004956670018145815];[0.0008864260016707703, 0.0008939899998949841, 0.0008805139950709417, 0.000873586002853699, 0.0008699199970578775, 0.000883389002410695, 0.0009109800012083724, 0.0012213959998916835, 0.0008786159887677059, 0.0008740060002310202, 0.0008736699965083972, 0.0008622199966339394, 0.0008638800063636154, 0.0008616340055596083, 0.0008853120089042932, 0.000864636996993795, 0.0008571340003982186, 0.0008540919952793047, 0.0008712590060895309, 0.0008658580045448616, 0.0008650779927847907, 0.0008744660008233041, 0.0008706299995537847, 0.0008839780057314783, 0.000872579010319896, 0.0008574169914936647, 0.0008708999957889318, 0.0008652020042063668, 0.0008572219958296046, 0.0008577609987696633, 0.0008567969925934449, 0.0008719680045032874, 0.0008591359946876764, 0.0008604890026617795, 0.0008547590114176273, 0.000861909007653594, 0.0008809749997453764, 0.0008649179944768548, 0.0008826590055832639, 0.0008501189877279103, 0.000865360998432152, 0.0008521660056430846, 0.0008501770062139258, 0.0008539889968233183, 0.0008477289957227185, 0.0008613829995738342, 0.0008591429941589013, 0.0008454229973722249, 0.0008467759907944128, 0.0008481410040985793];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.002356994998990558;0.0011645349877653643;;;0.49407613858498023;;;[0.0023721470060991123, 0.0023677479912294075, 0.0023609260097146034, 0.0023613819939782843, 0.0023730529937893152, 0.0023716800060356036, 0.0023615910031367093, 0.002371402981225401, 0.0023666180059080943, 0.0023649100185139105, 0.0023682699975324795, 0.0023665030021220446, 0.0023648499918635935, 0.0023773050197632983, 0.00237005201051943, 0.0023823719966458157, 0.002369709007325582, 0.0023702249891357496, 0.002363446998060681, 0.002369762005400844, 0.002376799995545298, 0.002371013004449196, 0.002373971015913412, 0.0023634829849470407, 0.0023661839950364083, 0.0023842389928177, 0.002371103997575119, 0.002368344008573331, 0.0023711390094831586, 0.002376058997469954, 0.0023650810035178438, 0.0023733050184091553, 0.0023648140049772337, 0.002367308989050798, 0.002360176993533969, 0.0023644820030312985, 0.0023657700076000765, 0.0023654109972994775, 0.0023620619904249907, 0.0023751170083414763, 0.002356994998990558, 0.0023754389985697344, 0.0023688630026299506, 0.002376845004619099, 0.002371135007706471, 0.0023768870159983635, 0.0023656449920963496, 0.002371776005020365, 0.002364895000937395, 0.002370515008806251];[0.0012359429965727031, 0.001212148999911733, 0.0012049130018567666, 0.0012143990024924278, 0.0011806550028268248, 0.0011824519897345454, 0.0012132679985370487, 0.0011889280140167102, 0.0011811709991889074, 0.0012009750062134117, 0.0012294839980313554, 0.0011954930087085813, 0.0011931360058952123, 0.001200781000079587, 0.0011645349877653643, 0.001643240000703372, 0.0011834920005640015, 0.0011747880053007975, 0.0011902340047527105, 0.0012148399982834235, 0.001179212995339185, 0.0011785649985540658, 0.0011979799892287701, 0.0016030039987526834, 0.001167157999589108, 0.001188167996588163, 0.0011711809929693118, 0.0011765910021495074, 0.00120135500037577, 0.0011897210060851648, 0.0011760939960367978, 0.00162000599084422, 0.0011878780060214922, 0.0011776900064432994, 0.0011886920110555366, 0.0011737650056602433, 0.0011890710011357442, 0.0012058430002070963, 0.001186351990327239, 0.0016208860033657402, 0.0011745720112230629, 0.0011851020099129528, 0.0011723749921657145, 0.0011847740097437054, 0.001168527000118047, 0.0011772119905799627, 0.001197349003632553, 0.0016217980009969324, 0.001167818991234526, 0.0011846190027426928];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0009298149961978197;0.0008729680121177807;;;0.9388620485661164;;;[0.0009617719915695488, 0.0009493130055489019, 0.0009394920052727684, 0.0009361340053146705, 0.0009430120117031038, 0.0009485330083407462, 0.0009327629959443584, 0.0009349610045319423, 0.0009406840108567849, 0.0009322889964096248, 0.0009367049933644012, 0.0009321029938291758, 0.0009372319909743965, 0.0009340870019514114, 0.000932344002649188, 0.0009381089912494645, 0.0009371000051032752, 0.0009341039985883981, 0.0009332100016763434, 0.0009363870049128309, 0.0009410770144313574, 0.0009367410093545914, 0.0009390049963258207, 0.0009406819881405681, 0.0009404539887327701, 0.001042677991790697, 0.0009383129945490509, 0.0009365119913127273, 0.0009385490120621398, 0.0009375530062243342, 0.0009377859969390556, 0.0009350960026495159, 0.000943358987569809, 0.0009425629978068173, 0.0009377289970871061, 0.0009364979923702776, 0.0009336820075986907, 0.0009366739977849647, 0.0009350539912702516, 0.0009332220070064068, 0.0009298149961978197, 0.0009456300031160936, 0.0009345410071546212, 0.0009366330050397664, 0.000939217017730698, 0.0009349259926239029, 0.0009334630012745038, 0.0009343099809484556, 0.0009397370013175532, 0.0009341770055470988];[0.0009402550058439374, 0.001326355995843187, 0.0008954600052675232, 0.0009095069981412962, 0.000906033004866913, 0.000938639001105912, 0.0008899130043573678, 0.0009051530068973079, 0.0009107030055020005, 0.000902450003195554, 0.0012947479990543798, 0.0009003610030049458, 0.00089822500012815, 0.0008979500125860795, 0.0009150930127361789, 0.0009065630001714453, 0.0008942250133259222, 0.0009142280032392591, 0.0008928309980547056, 0.0016074430022854358, 0.0008834159962134436, 0.0009040769946295768, 0.0008910180040402338, 0.0009000819991342723, 0.000906245011719875, 0.0008993789961095899, 0.0009001940052257851, 0.0008926300070015714, 0.0012996349978493527, 0.0008944520086515695, 0.0009112630068557337, 0.0009006420004880056, 0.0009042110032169148, 0.0009106629877351224, 0.0009021180012496188, 0.0008873339975252748, 0.0009021590085467324, 0.0013011870032642037, 0.0009238380007445812, 0.0008868100121617317, 0.0008959740080172196, 0.0008813110034679994, 0.000890416995389387, 0.000876701989909634, 0.0008758679905440658, 0.0008729680121177807, 0.0012897189881186932, 0.0008802500087767839, 0.0008931489865062758, 0.0008770929998718202];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0009486519993515685;0.0009887640044325963;;;1.0422831608518672;;;[0.0009760920074768364, 0.000959577999310568, 0.0009560680045979097, 0.0009614509908715263, 0.0009576360025675967, 0.0009529620001558214, 0.0009486519993515685, 0.0009605789964552969, 0.0009555629803799093, 0.000950273999478668, 0.000950576999457553, 0.0009590270055923611, 0.0009538100130157545, 0.0009519940067548305, 0.0009504920162726194, 0.0009519940067548305, 0.0009683499956736341, 0.0009539110033074394, 0.0009532350086374208, 0.0009592979913577437, 0.0009622130019124597, 0.000950535002630204, 0.0009520829917164519, 0.0009576469892635942, 0.0009521909960312769, 0.0009543940104776993, 0.0009535159915685654, 0.000949878987739794, 0.0009534480050206184, 0.0009519439918221906, 0.0009506519854767248, 0.0009534220007481053, 0.0009621580102248117, 0.000957247000769712, 0.0009536129946354777, 0.0009514619887340814, 0.0009514279954601079, 0.0009576389857102185, 0.0009487700008321553, 0.0009512769902357832, 0.0009540159808238968, 0.0009565330110490322, 0.0009506900096312165, 0.0009497279970673844, 0.0009525939967716113, 0.000966980995144695, 0.0009520260064164177, 0.000952742004301399, 0.0009496590064372867, 0.000954722985625267];[0.0010447450040373951, 0.0010438729950692505, 0.0010137539939023554, 0.001009831001283601, 0.0010178820084547624, 0.0010173970076721162, 0.0010116660123458132, 0.001010470004985109, 0.0010102459928020835, 0.001017717004287988, 0.0014461160026257858, 0.0009961620089598, 0.0009980010072467849, 0.0010175200004596263, 0.0010022849892266095, 0.0010058920015580952, 0.0010076279868371785, 0.0010177319927606732, 0.0009931039967341349, 0.0014214239927241579, 0.001003782992484048, 0.0010053070000139996, 0.001000866002868861, 0.001003117999061942, 0.001002085002255626, 0.0010104849934577942, 0.0010008210083469748, 0.0010846399964066222, 0.001439796993508935, 0.0010090049909194931, 0.0010015720035880804, 0.001005572994472459, 0.0010077219922095537, 0.0010086810070788488, 0.0009964490018319339, 0.001001694006845355, 0.0010118019999936223, 0.0014202250022208318, 0.0009941699972841889, 0.0010028469987446442, 0.0010031080018961802, 0.0010083219967782497, 0.0009887640044325963, 0.00099564999982249, 0.0009913530084304512, 0.0010028389951912686, 0.0014103230059845373, 0.0009926140046445653, 0.000992175002465956, 0.0010042770009022206];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0005318899929989129;0.0009550530085107312;;;1.795583712951492;;;[0.0005937219975749031, 0.0005456899962155148, 0.000560479995328933, 0.0005422880058176816, 0.0005407760036177933, 0.0005474349891301244, 0.0005353800079319626, 0.0005346080142771825, 0.000545418995898217, 0.0005363999953260645, 0.0005333089939085767, 0.0005326219979906455, 0.0005342949880287051, 0.0005348550039343536, 0.0005318899929989129, 0.000538660999154672, 0.000544880997040309, 0.0005418299988377839, 0.0005472390039358288, 0.0005342549848137423, 0.0005367800040403381, 0.0005338000046322122, 0.0005395130137912929, 0.0005333260050974786, 0.0005337559996405616, 0.0005543889856198803, 0.0005334629968274385, 0.0005379839858505875, 0.00053614100033883, 0.0005357959889806807, 0.00053239798580762, 0.0005396630003815517, 0.0005356960027711466, 0.0005321189964888617, 0.0005337659968063235, 0.0005421469832072034, 0.0005333730077836663, 0.0005322270008036867, 0.0005382420058595017, 0.0005330869898898527, 0.0005348749982658774, 0.0005402160022640601, 0.0005479829997057095, 0.0005467529990710318, 0.0005357329937396571, 0.0005478199891513214, 0.0005327839899109676, 0.0005330279964255169, 0.000541307992534712, 0.0005327389953890815];[0.0010092000011354685, 0.0009798500104807317, 0.000981813995167613, 0.0009712669998407364, 0.0009900060103973374, 0.0009880389989120886, 0.001002845005132258, 0.0009758079977473244, 0.0009767090086825192, 0.0010018129978561774, 0.000987826002528891, 0.000971011002548039, 0.0009872789960354567, 0.0009949109953595325, 0.0009699150105006993, 0.0009768150048330426, 0.0009798890096135437, 0.0009816080128075555, 0.000978459996986203, 0.0009654500026954338, 0.000979303993517533, 0.000983489997452125, 0.0009717820066725835, 0.000971089000813663, 0.0009689130092738196, 0.0009710040030768141, 0.0009813259966904297, 0.0009802309941733256, 0.0009667620033724234, 0.0009802420099731535, 0.0009821290004765615, 0.0009615309973014519, 0.0009729849989525974, 0.0009688120044302195, 0.0009947079961420968, 0.0009742950060172006, 0.0009692739986348897, 0.0009741899993969128, 0.0009693830070318654, 0.0009895929979393259, 0.0009650310094002634, 0.0009734970080899075, 0.0009550530085107312, 0.0009620729979360476, 0.000971723988186568, 0.0009581740014255047, 0.0009968340018531308, 0.0009735810017446056, 0.0009581780032021925, 0.0009573529969202355];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.0032348140084650367;0.0015097040013642982;;;0.4667050400466991;;;[0.003252462003729306, 0.003241074999095872, 0.003236545991967432, 0.0032401620119344443, 0.0032379399926867336, 0.0032421879877801985, 0.0032424289966002107, 0.003235408992622979, 0.0032424100063508376, 0.003238217002945021, 0.0032383969955844805, 0.0032391279964940622, 0.003247496992116794, 0.0032433260057587177, 0.00323978099913802, 0.0032423609955003485, 0.003253145987400785, 0.003244388004532084, 0.0032410309941042215, 0.003247949993237853, 0.003239172001485713, 0.003240684003685601, 0.003251444999477826, 0.0032383619982283562, 0.0032429759885417297, 0.0032407399994554, 0.0032435109897051007, 0.0032373379945056513, 0.0032395410089520738, 0.0032412470027338713, 0.0032348140084650367, 0.003251754998927936, 0.0032351630070479587, 0.003236204996937886, 0.003247175001888536, 0.0032376599847339094, 0.0032390889973612502, 0.0032446440163766965, 0.0032414099987363443, 0.003245826010243036, 0.0032376739982282743, 0.0032404969970230013, 0.003241926009650342, 0.00323534500785172, 0.003240452002501115, 0.003242460996261798, 0.0032380680058849975, 0.0032448260026285425, 0.0032440749928355217, 0.0032379710028180853];[0.0015863360022194684, 0.0015352009941125289, 0.0015569239913020283, 0.0015639110060874373, 0.001545969003927894, 0.0015321809914894402, 0.0015704469988122582, 0.001532712994958274, 0.0019434339919826016, 0.001529082001070492, 0.0015209369885269552, 0.0015571279946016148, 0.0015348610031651333, 0.001526424995972775, 0.0015416520036524162, 0.001540073993965052, 0.0019269740005256608, 0.0015208930126391351, 0.0015346120053436607, 0.001541659003123641, 0.0015203530056169257, 0.0015171010018093511, 0.0015480979927815497, 0.001514427989604883, 0.0019202139956178144, 0.0015305929991882294, 0.0015419480041600764, 0.0015221390058286488, 0.001530207009636797, 0.001552251007524319, 0.0015366599982371554, 0.0015097040013642982, 0.0019373129907762632, 0.0015323139959946275, 0.0015219569904729724, 0.0015151469997363165, 0.0015374140057247132, 0.0015761829999973997, 0.0015305050037568435, 0.0015201000060187653, 0.0019477140012895688, 0.0015610790142090991, 0.001546037005027756, 0.001514089002739638, 0.0015238970081554726, 0.001542287995107472, 0.0015243629895849153, 0.0015443110023625195, 0.0019411839894019067, 0.0015392310015158728];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0012432330113369972;0.0011425050033722073;;;0.918978978963513;;;[0.0012991499970667064, 0.0012743230035994202, 0.0012706100096693262, 0.00127171901112888, 0.0012574779975693673, 0.0012651539873331785, 0.0012512960092863068, 0.0012582840136019513, 0.001256175004527904, 0.001256441988516599, 0.0012484449980547652, 0.001251132009201683, 0.0012517870054580271, 0.001252617992577143, 0.0012493340036598966, 0.0012549130042316392, 0.0012528019869932905, 0.0012529809901025146, 0.0012492249952629209, 0.001251527006388642, 0.0012505920021794736, 0.0012514200061559677, 0.0012484150065574795, 0.0012535370187833905, 0.0012485879997257143, 0.001244294981006533, 0.0012520689924713224, 0.0012473999959183857, 0.001251968991709873, 0.001262083009351045, 0.0012484040053095669, 0.0012479510041885078, 0.0012546149955596775, 0.0012583100033225492, 0.001250073008122854, 0.0012467860215110704, 0.0012511540116975084, 0.00124977900122758, 0.001246676009031944, 0.0012493800168158486, 0.0012521629978436977, 0.0012488899956224486, 0.0012493859976530075, 0.001249911991180852, 0.0012570159888127819, 0.0012432330113369972, 0.0012494650000007823, 0.0012480269942898303, 0.001262935998965986, 0.0012498930154833943];[0.0011901760008186102, 0.001185901986900717, 0.0011736259912140667, 0.0011776860046666116, 0.0011660610034596175, 0.0011626909981714562, 0.0011617870040936396, 0.0011799890053225681, 0.0011767510004574433, 0.0011700379982357845, 0.0011665540077956393, 0.0011941139964619651, 0.0011711989936884493, 0.0019567769923014566, 0.0011680169991450384, 0.0011601760052144527, 0.0011532389908097684, 0.0011515220103319734, 0.0011715949949575588, 0.0011543029977474362, 0.0011524309957167134, 0.0011564460000954568, 0.00157059398770798, 0.0011522549903020263, 0.0011478810047265142, 0.0011464580020401627, 0.0011668049992294982, 0.0011545510060386732, 0.0011524940055096522, 0.0011512240016600117, 0.001166835005278699, 0.0015762519906274974, 0.0011570259957807139, 0.0011599849967751652, 0.0011663030018098652, 0.0011644150072243065, 0.0011505700094858184, 0.0011425050033722073, 0.0011455419880803674, 0.0011600560101214796, 0.0015581590123474598, 0.0011453890037955716, 0.0011673669941956177, 0.0011600080033531412, 0.0011489190073916689, 0.0011457999935373664, 0.0011430090089561418, 0.0011672370019368827, 0.0011498850071802735, 0.0015570620016660541];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0016109809948829934;0.0015074489929247648;;;0.9357335671326475;;;[0.0016263819998130202, 0.0016190210008062422, 0.0016181140090338886, 0.0016201220132643357, 0.0016172339965123683, 0.0016232109919656068, 0.0016158649959834293, 0.0016183569969143718, 0.0016140899824677035, 0.0016181589890038595, 0.001619589005713351, 0.001615542991203256, 0.001616334993741475, 0.0016162669926416129, 0.0016115220205392689, 0.001616060981177725, 0.0016179939993890002, 0.0016173159965546802, 0.0016157759964698926, 0.001620062001165934, 0.001622028008569032, 0.0016186369903152809, 0.0016157089994521812, 0.0016125870024552569, 0.001614678985788487, 0.001617902991711162, 0.0016183200059458613, 0.0016183550033019856, 0.0016141079977387562, 0.001614988999790512, 0.0016150600131368265, 0.001619139002286829, 0.0016189680027309805, 0.0016202370024984702, 0.0016169129958143458, 0.0016170689923455939, 0.0016184270061785355, 0.0016148300055647269, 0.0016109809948829934, 0.0016196010110434145, 0.0016186650027520955, 0.001617620000615716, 0.0016178820078494027, 0.001620869996258989, 0.0016154409968294203, 0.001623415999347344, 0.0016158490034285933, 0.001616991008631885, 0.001618934009457007, 0.001619265996851027];[0.0015897300036158413, 0.0015436260000569746, 0.001572983994265087, 0.0015325130079872906, 0.0015170999977272004, 0.001554225993459113, 0.0015324389969464391, 0.0015128329978324473, 0.0015407299943035468, 0.001546621002489701, 0.0015074489929247648, 0.001532805006718263, 0.0015511219971813262, 0.0015316950011765584, 0.0015415850066347048, 0.0015255030011758208, 0.001516795004135929, 0.0015285100089386106, 0.00152670600800775, 0.0015101839962881058, 0.0015165459917625412, 0.0015323279949370772, 0.0015158489986788481, 0.0015275120094884187, 0.0015444139862665907, 0.0015151069965213537, 0.0015168270037975162, 0.0015431740030180663, 0.0015166180091910064, 0.0015331010072259232, 0.0015348629967775196, 0.0015212330035865307, 0.0015181199996732175, 0.0015372289926744998, 0.001528820997918956, 0.0015163560019573197, 0.001519369994639419, 0.0015790530014783144, 0.0015274020115612075, 0.001509870999143459, 0.0015339120000135154, 0.0015256320039043203, 0.001516546995844692, 0.0015565219946438447, 0.001525571002275683, 0.0015189349942374974, 0.0015255150065058842, 0.0015334790077758953, 0.0015272799937520176, 0.0015175870066741481];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0006832870130892843;0.0011385500110918656;;;1.6662836981845177;;;[0.0007383909978670999, 0.0007088249985827133, 0.0007000080076977611, 0.0007082990050548688, 0.0007000619953032583, 0.0007077120098983869, 0.0006873189995530993, 0.0006968860107008368, 0.0007024819933576509, 0.000702039003954269, 0.0006991669943090528, 0.0006954139971639961, 0.0006893069803481922, 0.0006864640017738566, 0.0006927100184839219, 0.0006873759848531336, 0.0006871159857837483, 0.0006864460010547191, 0.0006871609948575497, 0.000685902006807737, 0.000685001999954693, 0.0006883589958306402, 0.0006879729917272925, 0.0006889029900776222, 0.0006869460048619658, 0.0006870179931866005, 0.0006833910156274214, 0.0006883160094730556, 0.0006857310072518885, 0.0006892489909660071, 0.0006842780130682513, 0.0006860090070404112, 0.00068533698504325, 0.0006843130104243755, 0.0006832870130892843, 0.000686963991029188, 0.0007299599965335801, 0.0007073439919622615, 0.0007013930007815361, 0.0006871219957247376, 0.0006877150008222088, 0.0007018289907136932, 0.0006962109910091385, 0.0006965570064494386, 0.0007313899986911565, 0.0006868750060675666, 0.000688947009621188, 0.0006849859928479418, 0.0006887549970997497, 0.0006856549880467355];[0.00120407399663236, 0.0011775040038628504, 0.0011711909901350737, 0.0011585909960558638, 0.0011768289987230673, 0.0011559189879335463, 0.001155979000031948, 0.0011712229897966608, 0.0011653440014924854, 0.0011557559919310734, 0.0011749900004360825, 0.0011508099996717647, 0.0011695490102283657, 0.0011602619924815372, 0.0011632360110525042, 0.001156048005213961, 0.0020379159977892414, 0.0011589039932005107, 0.001147200004197657, 0.0011499419924803078, 0.0011551300121936947, 0.001158177008619532, 0.0011530990013852715, 0.0011534669902175665, 0.0011657409922918305, 0.0015441579889738932, 0.001152669996372424, 0.0011671040119836107, 0.0011446519929450005, 0.0011555770033737645, 0.001158480008598417, 0.0011507680028444156, 0.0011491059995023534, 0.0011529100011102855, 0.0015511090023210272, 0.0011563589941943064, 0.00115382501098793, 0.0011622960009844974, 0.0011427290010033175, 0.0011440490052336827, 0.0011514229991007596, 0.0011385919933672994, 0.0011413600004743785, 0.0015692440065322444, 0.0011796479957411066, 0.0011389470018912107, 0.0011434670013841242, 0.0011606180050875992, 0.0011385500110918656, 0.0011474950006231666];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0005227140063652769;0.0009532510011922568;;;1.823656893796944;;;[0.0005749370175180957, 0.0005394200125010684, 0.0005397710046963766, 0.0005388100107666105, 0.0005347650003386661, 0.0005383829993661493, 0.0005284640064928681, 0.0005309649859555066, 0.0005274739960441366, 0.0005281099874991924, 0.000529313983861357, 0.0005291459820000455, 0.0005368890124373138, 0.0005270179972285405, 0.0005264080100459978, 0.0005298750038491562, 0.0005277130112517625, 0.0005262460035737604, 0.0005254480056464672, 0.0005387499841162935, 0.0005254530115053058, 0.0005243439954938367, 0.0005258340097498149, 0.0005287749954732135, 0.000526085015735589, 0.0005378759960876778, 0.0005351780127966776, 0.0005227140063652769, 0.0005244760104687884, 0.0005242469924269244, 0.0005257989978417754, 0.0005260029865894467, 0.0005261350161163136, 0.0005256420117802918, 0.0005271890113363042, 0.0005267929955152795, 0.0005378859932534397, 0.0005379330104915425, 0.0005457950028358027, 0.0005241750041022897, 0.0005247889930615202, 0.000522725997143425, 0.0005270709953038022, 0.0005352549924282357, 0.0005274779978208244, 0.0005250139947747812, 0.0005246430082479492, 0.000523116992553696, 0.0005244089843472466, 0.0005254239949863404];[0.000979608012130484, 0.0009734330087667331, 0.0009774060017662123, 0.0009875800024019554, 0.0009738920052768663, 0.000960253004450351, 0.0009967429941752926, 0.0009901220037136227, 0.0009732199978316203, 0.0009693600004538894, 0.0009709970036055893, 0.0009865070023806766, 0.0009675470064394176, 0.0009688410063972697, 0.0009813679935177788, 0.000985135993687436, 0.0009604860097169876, 0.0012963109911652282, 0.0009661990043241531, 0.0009759709937497973, 0.000965785002335906, 0.0009612450085114688, 0.0009712280007079244, 0.0009621780045563355, 0.0009604149963706732, 0.0009648620034568012, 0.0012871990038547665, 0.000962049001827836, 0.000961241006734781, 0.000959676006459631, 0.0009816539968596771, 0.0009630819986341521, 0.0009587259992258623, 0.0009609779954189435, 0.0009779050014913082, 0.0012775219947798178, 0.0009619909978937358, 0.0009588390093995258, 0.0009744319977471605, 0.0009572819981258363, 0.0009584189974702895, 0.000963096012128517, 0.0009554940043017268, 0.0009532510011922568, 0.0012676640035351738, 0.0009587969980202615, 0.0009547609952278435, 0.0009544279891997576, 0.0009580010082572699, 0.0009721040114527568];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0022499839978991076;0.0014132849901216105;;;0.6281311295730309;;;[0.0022700380068272352, 0.0022546560066984966, 0.002255469997180626, 0.0022554510069312528, 0.0022551709844265133, 0.0022560609941137955, 0.002261668021674268, 0.0022563309903489426, 0.0022586960112676024, 0.002254254010040313, 0.0022584109829040244, 0.002254459002870135, 0.002254908991744742, 0.0022550799913005903, 0.002255033003166318, 0.0022536199976457283, 0.0022586800041608512, 0.0022633689950453117, 0.002260751003632322, 0.002252820981084369, 0.0022568309941561893, 0.0022530720016220585, 0.00226773000031244, 0.0022552809823537245, 0.0022562399972230196, 0.00225611099449452, 0.0022535160096595064, 0.002259768996736966, 0.0022557490010512993, 0.0022539260098710656, 0.0022580180084332824, 0.002255634986795485, 0.002264996015583165, 0.00225663700257428, 0.0022551250003743917, 0.002255854007671587, 0.0022543789964402094, 0.0022520149796037003, 0.0022706270101480186, 0.0022594989859499037, 0.0022614170011365786, 0.0022518310142913833, 0.0022562120138900355, 0.002261180998175405, 0.002253364000353031, 0.0022574020113097504, 0.0022541859943885356, 0.0022584149846807122, 0.0022569580178242177, 0.0022499839978991076];[0.0015091490058694035, 0.0014400200016098097, 0.00146955500531476, 0.0014658020081697032, 0.0014465179992839694, 0.0014434070035349578, 0.0014344880037242547, 0.0014332549908431247, 0.002110361005179584, 0.001414052996551618, 0.0014275870053097606, 0.0014266189973568544, 0.0014308139943750575, 0.001426603994332254, 0.0014420020015677437, 0.0014421270025195554, 0.0014261150063248351, 0.0014299439935712144, 0.0014316110027721152, 0.0014204170001903549, 0.0014236509887268767, 0.0014203559985617176, 0.0019397659925743937, 0.001414638987625949, 0.0014168579946272075, 0.001417938998201862, 0.0014183050079736859, 0.0014239640004234388, 0.0014271800027927384, 0.0014249369996832684, 0.0014264259953051805, 0.001954223000211641, 0.0014334369916468859, 0.0014250279928091913, 0.0014170770009513944, 0.001433967991033569, 0.001422852001269348, 0.001417429986759089, 0.0014229810039978474, 0.0014346120005939156, 0.0019382780010346323, 0.0014191140071488917, 0.001431732001947239, 0.0014309609978226945, 0.001423452005838044, 0.0014283259952208027, 0.0014339760091388598, 0.0014132849901216105, 0.0014212690002750605, 0.0019182649994036183];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.0008805200195638463;0.0011491940094856545;;;1.3051310406944436;;;[0.0009321049874415621, 0.0009013309900183231, 0.0009040269942488521, 0.0009021040168590844, 0.0009003250161185861, 0.0009029520151671022, 0.0008855090127326548, 0.0009012829978018999, 0.0008840219961712137, 0.0008850529993651435, 0.0008876490028342232, 0.0008844499971019104, 0.0008880949899321422, 0.0008840450027491897, 0.0008927210001274943, 0.000882907013874501, 0.00089017600112129, 0.0008868880104273558, 0.0008901400142349303, 0.0009023799939313903, 0.0008853299950715154, 0.0008873540064087138, 0.0008859410154400393, 0.0009009219938889146, 0.0008831500017549843, 0.0008848389988997951, 0.0008823079842841253, 0.0008982219878816977, 0.0008865620184224099, 0.0008854880143189803, 0.0008853699982864782, 0.0008963349973782897, 0.000883573986357078, 0.0008839190268190578, 0.0008879420056473464, 0.000898856989806518, 0.0008853900071699172, 0.0008848419965943322, 0.0008841430098982528, 0.0008989400084828958, 0.0008846750133670866, 0.0008852159953676164, 0.0008847540011629462, 0.0008949840121204033, 0.0008805200195638463, 0.0008835770131554455, 0.0008880719979060814, 0.0008997780096251518, 0.0008871069876477122, 0.0008853879990056157];[0.0012318669905653223, 0.0011974740045843646, 0.00119246200483758, 0.0015015709941508248, 0.0011745459923986346, 0.0011783490044763312, 0.0011834899923997, 0.0011788429983425885, 0.001183957007015124, 0.0011737419990822673, 0.0011975030065514147, 0.0011744560033548623, 0.0013939359923824668, 0.001168541013612412, 0.001167668990092352, 0.0011954329966101795, 0.0011693559936247766, 0.0011596580006880686, 0.0011753430007956922, 0.0011714290012605488, 0.0011808779963757843, 0.0024379530077567324, 0.001175872006569989, 0.001169721013866365, 0.0011670030071400106, 0.001174136996269226, 0.0011572939984034747, 0.0011791980068664998, 0.0011705110082402825, 0.0011491940094856545, 0.0016143300017574802, 0.0011636929993983358, 0.001180004997877404, 0.001165373992989771, 0.0011624269973253831, 0.0011824329994851723, 0.0011622500023804605, 0.0011695860011968762, 0.0011540150007931516, 0.001580569994985126, 0.0011689039965858683, 0.001163217006251216, 0.0011763549991883337, 0.001159528997959569, 0.0011531350028235465, 0.0011825370020233095, 0.0011564669985091314, 0.0011566400062292814, 0.001593627006513998, 0.0011573230003705248];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0008798720082268119;0.0011568610061658546;;;1.3148060119530942;;;[0.0009383380092913285, 0.0009008569759316742, 0.0008930269978009164, 0.0009042610035976395, 0.0008973360090749338, 0.0008990499918581918, 0.0008867720025591552, 0.0008833940082695335, 0.0008830119913909584, 0.0008836250053718686, 0.0008830909937387332, 0.0008820469956845045, 0.000886416994035244, 0.0008848229917930439, 0.0008798720082268119, 0.0008852040045894682, 0.0008838850044412538, 0.0008987289911601692, 0.000906225002836436, 0.0008831489976728335, 0.0008853939943946898, 0.0008869899902492762, 0.0008847389981383458, 0.0008885110000846907, 0.0008923379937186837, 0.0008865950076142326, 0.00090379299945198, 0.0008878090011421591, 0.0008853630133671686, 0.0008854969928506762, 0.0008887250151019543, 0.000890864001121372, 0.0008851540042087436, 0.0008899070089682937, 0.0009001339931273833, 0.0008866239950293675, 0.0008832280000206083, 0.0008890970057109371, 0.0008873479964677244, 0.0008847830031299964, 0.0008868209988577291, 0.0008903970010578632, 0.0008879570086719468, 0.0008847740100463852, 0.0008850489975884557, 0.0008859450026648119, 0.000888619979377836, 0.0008871710015228018, 0.0008869309967849404, 0.0008867019787430763];[0.0012341289984760806, 0.001198565005324781, 0.0011779500055126846, 0.0011943460121983662, 0.0016382350004278123, 0.0011694360000547022, 0.0011806289985543117, 0.0011738789908122271, 0.0011701360053848475, 0.0011835120094474405, 0.001180534003651701, 0.0011903019913006574, 0.0011856040073325858, 0.0015904230094747618, 0.0011781399953179061, 0.0011681949981721118, 0.001160679996246472, 0.001167526002973318, 0.001168821007013321, 0.0011657260038191453, 0.0011652559915091842, 0.0011672180116875097, 0.0015952710091369227, 0.001168361006421037, 0.0011724640062311664, 0.0011724429932655767, 0.0011686189973261207, 0.0011739770125132054, 0.001167235997854732, 0.0011714319989550859, 0.0011697729933075607, 0.0015724389959359542, 0.001174593999166973, 0.0011691100080497563, 0.0011634949914878234, 0.0011757040047086775, 0.001164247005362995, 0.0011822790111182258, 0.0011641930032055825, 0.0011693510023178533, 0.0015843139990465716, 0.0011595960095291957, 0.0012011219951091334, 0.0011662920005619526, 0.001167443988379091, 0.0011936680093640462, 0.0011578690027818084, 0.0011568610061658546, 0.001163515989901498, 0.0015740699891466647];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0005404210096457973;0.0009510239906376228;;;1.7597835274038343;;;[0.000575164012843743, 0.000559491993044503, 0.000555307007743977, 0.0005567780026467517, 0.0005584129976341501, 0.0005582070007221773, 0.0005452010227600113, 0.000554746002308093, 0.0005427820142358541, 0.0005474119825521484, 0.0005450019962154329, 0.0005432470206869766, 0.0005439249944174662, 0.0005530119960894808, 0.0005481709958985448, 0.0005434680060716346, 0.0005439559899969026, 0.0005427680007414892, 0.0005444940034067258, 0.0005429680022643879, 0.000544790003914386, 0.0005413449980551377, 0.0005469610041473061, 0.0005448290175991133, 0.0005421620007837191, 0.0005446269933599979, 0.0005581940058618784, 0.0005448549927677959, 0.0005465010035550222, 0.0005460130050778389, 0.0005451299948617816, 0.0005425340059446171, 0.0005460679967654869, 0.0005471100157592446, 0.000544448004802689, 0.000541757995961234, 0.0005421709938673303, 0.000543216010555625, 0.0005425529961939901, 0.0005443249974632636, 0.0005427200085250661, 0.0005466139846248552, 0.0005444090056698769, 0.0005441050016088411, 0.0005416959902504459, 0.0005524779990082607, 0.000551247998373583, 0.0005416589847300202, 0.000542174995644018, 0.0005404210096457973];[0.0010327170020900667, 0.0009997400047723204, 0.0009783290006453171, 0.0009802060085348785, 0.0009688279969850555, 0.0013271380012156442, 0.0009744220005813986, 0.0009842129948083311, 0.0009652769949752837, 0.000969329004874453, 0.0009723280090838671, 0.0009806860034586862, 0.0009950149978976697, 0.0009679249924374744, 0.001299620998906903, 0.0009657670016167685, 0.0009621419885661453, 0.0009679229988250881, 0.000952279006014578, 0.000978605996351689, 0.000964398990618065, 0.0009645460086176172, 0.0009649499988881871, 0.0013040909980190918, 0.0009595320007065311, 0.0009628429979784414, 0.0009797450038604438, 0.0009639150084694847, 0.0009623539954191074, 0.0009623319929232821, 0.0009626719984225929, 0.0009805540030356497, 0.001264590013306588, 0.0009796419908525422, 0.0009510239906376228, 0.0009649290004745126, 0.0009715670021250844, 0.0009522979962639511, 0.0009729640005389228, 0.0009601069905329496, 0.0009558399906381965, 0.0012724439875455573, 0.0009510499949101359, 0.0009711460006656125, 0.0009580089972587302, 0.0009569630055921152, 0.0009586739906808361, 0.000958964999881573, 0.0009634559974074364, 0.0009516569989500567];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
features.0.0
features.1.conv.0.0
features.1.conv.1
features.2.conv.0.0
features.2.conv.1.0
features.2.conv.2
features.3.conv.0.0, features.4.conv.0.0
features.3.conv.1.0
features.3.conv.2
features.4.conv.1.0
features.4.conv.2
features.5.conv.0.0, features.6.conv.0.0, features.7.conv.0.0
features.5.conv.1.0, features.6.conv.1.0
features.5.conv.2, features.6.conv.2
features.7.conv.1.0
features.7.conv.2
features.8.conv.0.0, features.9.conv.0.0, features.10.conv.0.0, features.11.conv.0.0
features.8.conv.1.0, features.9.conv.1.0, features.10.conv.1.0, features.11.conv.1.0
features.8.conv.2, features.9.conv.2, features.10.conv.2
features.11.conv.2
features.12.conv.0.0, features.13.conv.0.0, features.14.conv.0.0
features.12.conv.1.0, features.13.conv.1.0
features.12.conv.2, features.13.conv.2
features.14.conv.1.0
features.14.conv.2
features.15.conv.0.0, features.16.conv.0.0, features.17.conv.0.0
features.15.conv.1.0, features.16.conv.1.0, features.17.conv.1.0
features.15.conv.2, features.16.conv.2
features.17.conv.2
features.18.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_0_0.txt <==
Layer: Conv2d(3, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 27, 27)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  8
      Naive FLOP count:  1.614e+23
  Optimized FLOP count:  9.353e+9
   Theoretical speedup:  1.725e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         kbdo,gqo->kbdg             zyu,fwh,bxuh,kbdg->dkgxzf
   7           TDOT      kbdg,bxuh->kdgxuh                zyu,fwh,kdgxuh->dkgxzf
   8              0     kdgxuh,zyu->kdgxhz                    fwh,kdgxhz->dkgxzf
   8              0     kdgxhz,fwh->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_11_conv_2.txt <==
Layer: Conv2d(384, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_0_0.txt <==
Layer: Conv2d(96, 576, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 16, 16)
Output size: (1, 96, 96)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  3.865e+10
  Optimized FLOP count:  3.865e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.847e+16
  Optimized FLOP count:  7.741e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_12_conv_2.txt <==
Layer: Conv2d(576, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 16, 16)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.392e+12
  Optimized FLOP count:  1.392e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_1_0.txt <==
Layer: Conv2d(576, 576, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=576, bias=False)
inputs size: (32, 576, 16, 16)
Output size: (576, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.405e+15
  Optimized FLOP count:  4.295e+8
   Theoretical speedup:  5.598e+6
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_14_conv_2.txt <==
Layer: Conv2d(576, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 576, 8, 8)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  8.697e+10
  Optimized FLOP count:  8.697e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_0_0.txt <==
Layer: Conv2d(160, 960, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 160, 8, 8)
Output size: (1, 160, 160)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.711e+9
  Optimized FLOP count:  6.711e+9
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_1_0.txt <==
Layer: Conv2d(960, 960, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=960, bias=False)
inputs size: (32, 960, 8, 8)
Output size: (960, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.505e+14
  Optimized FLOP count:  2.016e+8
   Theoretical speedup:  1.242e+6
  Largest intermediate:  7.373e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_15_conv_2.txt <==
Layer: Conv2d(960, 160, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.416e+11
  Optimized FLOP count:  2.416e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_17_conv_2.txt <==
Layer: Conv2d(960, 320, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 960, 8, 8)
Output size: (1, 960, 960)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.416e+11
  Optimized FLOP count:  2.416e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_18_0.txt <==
Layer: Conv2d(320, 1280, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 320, 8, 8)
Output size: (1, 320, 320)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.684e+10
  Optimized FLOP count:  2.684e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_0_0.txt <==
Layer: Conv2d(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 32, 128, 128)
Output size: (32, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.586e+22
  Optimized FLOP count:  1.720e+10
   Theoretical speedup:  2.085e+12
  Largest intermediate:  4.719e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_1_conv_1.txt <==
Layer: Conv2d(32, 16, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 128, 128)
Output size: (1, 32, 32)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_0_0.txt <==
Layer: Conv2d(16, 96, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 16, 128, 128)
Output size: (1, 16, 16)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.560e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_1_0.txt <==
Layer: Conv2d(96, 96, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=96, bias=False)
inputs size: (32, 96, 128, 128)
Output size: (96, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  6.724e+21
  Optimized FLOP count:  2.625e+10
   Theoretical speedup:  2.562e+11
  Largest intermediate:  1.416e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_2_conv_2.txt <==
Layer: Conv2d(96, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 96, 64, 64)
Output size: (1, 96, 96)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  9.896e+12
  Optimized FLOP count:  9.896e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  9.216e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_0_0.txt <==
Layer: Conv2d(24, 144, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 24, 64, 64)
Output size: (1, 24, 24)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  5.760e+2 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  6.304e+20
  Optimized FLOP count:  1.006e+10
   Theoretical speedup:  6.265e+10
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_3_conv_2.txt <==
Layer: Conv2d(144, 24, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 64, 64)
Output size: (1, 144, 144)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.227e+13
  Optimized FLOP count:  2.227e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_1_0.txt <==
Layer: Conv2d(144, 144, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=144, bias=False)
inputs size: (32, 144, 64, 64)
Output size: (144, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.940e+19
  Optimized FLOP count:  5.200e+9
   Theoretical speedup:  7.576e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_4_conv_2.txt <==
Layer: Conv2d(144, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 144, 32, 32)
Output size: (1, 144, 144)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.392e+12
  Optimized FLOP count:  1.392e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.074e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_0_0.txt <==
Layer: Conv2d(32, 192, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 32, 32, 32)
Output size: (1, 32, 32)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.872e+10
  Optimized FLOP count:  6.872e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.024e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  3.283e+18
  Optimized FLOP count:  1.806e+9
   Theoretical speedup:  1.818e+9
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_5_conv_2.txt <==
Layer: Conv2d(192, 32, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 32, 32)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.474e+12
  Optimized FLOP count:  2.474e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_1_0.txt <==
Layer: Conv2d(192, 192, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=192, bias=False)
inputs size: (32, 192, 32, 32)
Output size: (192, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.052e+17
  Optimized FLOP count:  9.596e+8
   Theoretical speedup:  2.138e+8
  Largest intermediate:  1.769e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_7_conv_2.txt <==
Layer: Conv2d(192, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 192, 16, 16)
Output size: (1, 192, 192)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.546e+11
  Optimized FLOP count:  1.546e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  3.686e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_0_0.txt <==
Layer: Conv2d(64, 384, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 16, 16)
Output size: (1, 64, 64)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_1_0.txt <==
Layer: Conv2d(384, 384, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=384, bias=False)
inputs size: (32, 384, 16, 16)
Output size: (384, 9, 9)
---
  Complete contraction:  btpo,kvp,gqo,zyu,fwh,btuh->tkgzf
         Naive scaling:  14
     Optimized scaling:  7
      Naive FLOP count:  2.565e+16
  Optimized FLOP count:  5.161e+8
   Theoretical speedup:  4.970e+7
  Largest intermediate:  8.847e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,btpo->kbto          gqo,zyu,fwh,btuh,kbto->tkgzf
   6              0         kbto,gqo->kbtg              zyu,fwh,btuh,kbtg->tkgzf
   6              0       kbtg,btuh->ktguh                  zyu,fwh,ktguh->tkgzf
   7              0       ktguh,zyu->ktghz                      fwh,ktghz->tkgzf
   7              0       ktghz,fwh->tkgzf                          tkgzf->tkgzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/features_8_conv_2.txt <==
Layer: Conv2d(384, 64, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 384, 16, 16)
Output size: (1, 384, 384)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.185e+11
  Optimized FLOP count:  6.185e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.475e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/mobilenet_v2_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0.0;0.0016761739971116185;0.0019143100071232766;;;1.1420711754400281;;;[0.0016920860070968047, 0.001679774999502115, 0.0016810800152597949, 0.001689715005340986, 0.0016841909964568913, 0.0016825659840833396, 0.001682799993432127, 0.0016800400044303387, 0.0016967910050880164, 0.0016812830144772306, 0.0016804870101623237, 0.0016814869886729866, 0.0016810619999887422, 0.0016786710039013997, 0.0016835000133141875, 0.001682549001998268, 0.0016797239950392395, 0.0016799590084701777, 0.001678602013271302, 0.0016923939838306978, 0.0016862580087035894, 0.0016862230113474652, 0.0016826159844640642, 0.0016803970065666363, 0.0016812800022307783, 0.0016855710127856582, 0.0016837820003274828, 0.0016882339987205341, 0.0016833660047268495, 0.0016761739971116185, 0.001692141013336368, 0.00168938901333604, 0.0016843639896251261, 0.00168503999884706, 0.0016823890036903322, 0.0016845780046423897, 0.0016839370073284954, 0.0016907589888432994, 0.001678093001828529, 0.0016818809963297099, 0.0016796459967736155, 0.001691684010438621, 0.0016864370118128136, 0.0016838119918247685, 0.00168456400569994, 0.0016839689924381673, 0.0016848149825818837, 0.00168321501405444, 0.00168571800168138, 0.001684618997387588];[0.0019403640035307035, 0.001921792994835414, 0.0019231390033382922, 0.0019238259992562234, 0.0019263159920228645, 0.0019180189992766827, 0.0019289119954919443, 0.0019163169927196577, 0.0019259029941167682, 0.001915236993227154, 0.0019457020098343492, 0.0019208270095987245, 0.0019322369917063043, 0.0019203600095352158, 0.001931781996972859, 0.0019195940112695098, 0.0019293509976705536, 0.0019195630011381581, 0.0019251979974796996, 0.0019175570050720125, 0.0019254100043326616, 0.0019164900004398078, 0.0019273829966550693, 0.0019151049928041175, 0.001929826001287438, 0.0019143100071232766, 0.0019279760017525405, 0.0019149500003550202, 0.001924861004226841, 0.001920258000609465, 0.0019307899929117411, 0.0019201120012439787, 0.0019292189972475171, 0.0019226909935241565, 0.001922607989399694, 0.001916900000651367, 0.0019334559910930693, 0.0019316010002512485, 0.0019299249979667366, 0.0019146359991282225, 0.0019238870008848608, 0.0019212680053897202, 0.0019232429913245142, 0.001926564989844337, 0.0019275060039944947, 0.0019154670007992536, 0.0019288980111014098, 0.001916641995194368, 0.001929000995005481, 0.0019165029953001067];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.0.0;0.009893347989418544;0.0026991030026692897;;;0.27281998020853226;;;[0.009929264007951133, 0.009903287995257415, 0.01061567799479235, 0.009909675995004363, 0.009911861008731648, 0.009911192013532855, 0.009899327997118235, 0.009896105999359861, 0.009905039012664929, 0.009902068006340414, 0.009904140009894036, 0.009896104005747475, 0.00989862799178809, 0.009895266004605219, 0.009899830009089783, 0.00989620600012131, 0.009899102995404974, 0.009898998992866836, 0.00990431300306227, 0.009895761992083862, 0.00989989000663627, 0.009895915995002724, 0.009903550002491102, 0.00990029500098899, 0.009900222983560525, 0.009895958006381989, 0.009897744006593712, 0.009941855998476967, 0.00991016898478847, 0.009911087006912567, 0.009906448001856916, 0.009909800995956175, 0.009909834014251828, 0.009902787001919933, 0.00991001100919675, 0.009897247000481002, 0.009900645003654063, 0.009894424001686275, 0.00990277600067202, 0.009896226998534985, 0.009913492991472594, 0.009893347989418544, 0.009902619000058621, 0.009912461013300344, 0.009912443012581207, 0.009900831995764747, 0.009899772005155683, 0.009896028990624472, 0.009908467996865511, 0.009906195002258755];[0.0027251599967712536, 0.0027364949928596616, 0.0027350969903636724, 0.002722623001318425, 0.002722458986681886, 0.0027024909941246733, 0.002725370999542065, 0.00270634499611333, 0.0027196809969609603, 0.0027215720037929714, 0.002706601007957943, 0.0027243880031164736, 0.0027220510091865435, 0.0027194700087420642, 0.0027174639981240034, 0.003142774003208615, 0.002724794001551345, 0.0027106280031148344, 0.002704475002246909, 0.0027101290033897385, 0.0027078569983132184, 0.002709188003791496, 0.0027029610064346343, 0.003124666996882297, 0.00270167100825347, 0.002704090002225712, 0.0027195369912078604, 0.0027078099956270307, 0.002707193008973263, 0.002712285000598058, 0.0027127070061396807, 0.003131983001367189, 0.002711550987442024, 0.002711633002036251, 0.0026991030026692897, 0.00270152700250037, 0.002709049003897235, 0.0027010459889424965, 0.002720543008763343, 0.0031072510028025135, 0.0027036339888582006, 0.00272509700153023, 0.002701392993913032, 0.0027165030041942373, 0.0027063309971708804, 0.002708308005821891, 0.00270527700195089, 0.0031151099974522367, 0.0027129639929626137, 0.0027116810088045895];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.1.conv.1;0.003000643991981633;0.000711679007508792;;;0.2371754228127534;;;[0.003032449007150717, 0.0030219070031307638, 0.0030128520011203364, 0.003028523991815746, 0.003019515992491506, 0.003026543985470198, 0.0030079680000199005, 0.0030158580048009753, 0.0030113519896985963, 0.0030045809980947524, 0.003016815011505969, 0.0030112149979686365, 0.003013312991242856, 0.0030100590083748102, 0.00300735401106067, 0.0030111530068097636, 0.0030087580234976485, 0.00300663300731685, 0.0030166140204528347, 0.0030238630133681, 0.0030043140141060576, 0.003026303995284252, 0.0030084940080996603, 0.0030100249859970063, 0.003011915003298782, 0.003016105998540297, 0.003013421010109596, 0.003007366001838818, 0.003011586013599299, 0.003009449996170588, 0.0030155889980960637, 0.0030193690035957843, 0.003003417994477786, 0.003006836006534286, 0.0030071140063228086, 0.0030091079970588908, 0.0030036799871595576, 0.0030196940060704947, 0.0030050109926378354, 0.003000643991981633, 0.003011671986314468, 0.003005570004461333, 0.003009676991496235, 0.0030185659852577373, 0.0030049349879845977, 0.003011077002156526, 0.0030054880044190213, 0.0030072429799474776, 0.0030082249868428335, 0.003012984001543373];[0.0007166380091803148, 0.0007167570001911372, 0.0007174570055212826, 0.0007172289915615693, 0.0007137080101529136, 0.0007217000093078241, 0.0007155100029194728, 0.0007209550094557926, 0.0007181569962995127, 0.0007169259915826842, 0.000724199999240227, 0.0007170689932536334, 0.0007117060013115406, 0.000715770001988858, 0.0007233229989651591, 0.0007125130068743601, 0.0007154799968702719, 0.0007160609966376796, 0.0007143859984353185, 0.0007206370064523071, 0.0007176349899964407, 0.0007164080016082153, 0.0007165270071709529, 0.0007208989991340786, 0.000712859007762745, 0.000711679007508792, 0.0007140749949030578, 0.000716800001100637, 0.000717791001079604, 0.00071399899024982, 0.0007156649953685701, 0.0007145550043787807, 0.000714649009751156, 0.0007142810063669458, 0.0007147849973989651, 0.0007132559985620901, 0.0007137469947338104, 0.0007129220030037686, 0.0007210369949461892, 0.0007134339975891635, 0.0007137799984775484, 0.0007243649888550863, 0.0007186529983300716, 0.0007173140038503334, 0.0007165059942053631, 0.0007171589968493208, 0.0007158140069805086, 0.0007143859984353185, 0.0007132510072551668, 0.0007159179949667305];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.0.0;0.001755974008119665;0.00046422399464063346;;;0.26436837475614716;;;[0.0017900759994518012, 0.0017669430089881644, 0.0017698340088827536, 0.001771547002135776, 0.001769964990671724, 0.001764106986229308, 0.0017676779971225187, 0.0017648399953031912, 0.0017685369966784492, 0.0017588969931239262, 0.0017658689903328195, 0.0017591180076124147, 0.0017663370090303943, 0.0017619369900785387, 0.001770512986695394, 0.0017621350125409663, 0.0017728849925333634, 0.0017634850228205323, 0.001758908008923754, 0.0017674730042926967, 0.0017741989868227392, 0.0017661240126471967, 0.0017596369871171191, 0.0017630670045036823, 0.0017604489985387772, 0.001766303990734741, 0.0017573209770489484, 0.0017609070055186749, 0.001763948006555438, 0.0017676179995760322, 0.0017640550067881122, 0.001777234996552579, 0.0017629389913054183, 0.0017777160101104528, 0.0017592430231161416, 0.0017590389761608094, 0.001755974008119665, 0.0017571169883012772, 0.0017713720008032396, 0.0017623199964873493, 0.0017623649910092354, 0.0017617810080992058, 0.0017656090058153495, 0.0017568890034453943, 0.001765873996191658, 0.0017574910016264766, 0.0017663400067249313, 0.0017620190046727657, 0.00175747400498949, 0.0017589189956197515];[0.00046940299216657877, 0.00047608699242118746, 0.00046857399865984917, 0.00046643600217066705, 0.00046999799087643623, 0.0004660539998440072, 0.0004722190060419962, 0.000467214995296672, 0.0004679970006691292, 0.000469493999844417, 0.00046432801173068583, 0.0004671180067816749, 0.00046844199823681265, 0.0004668520123232156, 0.0004644450091291219, 0.00046929100062698126, 0.00046852900413796306, 0.0004658780089812353, 0.00047066200932022184, 0.00046553899301216006, 0.00047739699948579073, 0.00046883699542377144, 0.0004698670090874657, 0.0004676889948314056, 0.0004800260066986084, 0.0004673349903896451, 0.0004780870076501742, 0.0004645930021069944, 0.0004721020086435601, 0.00046921399189159274, 0.00046812399523332715, 0.0004652089992305264, 0.00047307799104601145, 0.0004649230104405433, 0.0004721570003312081, 0.0004662889987230301, 0.000466448997030966, 0.00047099101357162, 0.00047670699132140726, 0.0004666519962484017, 0.0004686650063376874, 0.0004676529933931306, 0.0004752329987240955, 0.00046671599557157606, 0.00046422399464063346, 0.0004662119899876416, 0.00046782199933659285, 0.00046771099732723087, 0.0004731899971375242, 0.0004702339938376099];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.1.0;0.009057264003786258;0.006988972992985509;;;0.7716428482225836;;;[0.009092025982681662, 0.009081333002541214, 0.009081078009330668, 0.009068427985766903, 0.009077180991880596, 0.009073563007405028, 0.00908150001487229, 0.009070807995158248, 0.009078640010557137, 0.009071852007764392, 0.009064549987670034, 0.009064844009117223, 0.009063441000762396, 0.009063049001269974, 0.009071138993022032, 0.009081078009330668, 0.009072856992133893, 0.009089714993024245, 0.009078336996026337, 0.009077528011403047, 0.009072784989257343, 0.009083997996640392, 0.009072635002667084, 0.009068775994819589, 0.009080203992198221, 0.009083666998776607, 0.009089081999263726, 0.009068270999705419, 0.009075005000340752, 0.009068516010302119, 0.009076917995116673, 0.009064928002771921, 0.009074269997654483, 0.009064087003935128, 0.009073894994799048, 0.009069177001947537, 0.00907182099763304, 0.009072425003978424, 0.009064627985935658, 0.009079839015612379, 0.009057264003786258, 0.009072398985153995, 0.009065412989002652, 0.009070809013792314, 0.009163623995846137, 0.009073585999431089, 0.009069881998584606, 0.00907143100630492, 0.009072717002709396, 0.009067873994354159];[0.007624441001098603, 0.007000101002631709, 0.007005970008322038, 0.007005573992501013, 0.007015441995463334, 0.007013731999904849, 0.007014237009570934, 0.007003528997302055, 0.007401301001664251, 0.006999997989623807, 0.007014347997028381, 0.007012942005530931, 0.007008165994193405, 0.0070033950032666326, 0.0070115420094225556, 0.007001654012128711, 0.0074058069876628, 0.007000067998887971, 0.006998174008913338, 0.006991087997448631, 0.007012168993242085, 0.006991754999035038, 0.006999027988058515, 0.007011897992924787, 0.0076459289994090796, 0.006988972992985509, 0.006995996998739429, 0.006998017997830175, 0.0069965470029274, 0.007010226006968878, 0.0070029449998401105, 0.007002009995630942, 0.007393641993985511, 0.006994705996476114, 0.006995114003075287, 0.007000612007686868, 0.006996679992880672, 0.006995845993515104, 0.006990598005359061, 0.007007701002294198, 0.00739687800523825, 0.007006195010035299, 0.006991795002250001, 0.006999562989221886, 0.007015324998064898, 0.00699758599512279, 0.006990408001001924, 0.006994508003117517, 0.007399147987598553, 0.006995859992457554];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2.conv.2;0.00239629800489638;0.0006080839957576245;;;0.2537597554707805;;;[0.0024265719985123724, 0.0024150720128091052, 0.0024177400046028197, 0.0024156439903890714, 0.0024155649880412966, 0.0024198709870688617, 0.0024167200172087178, 0.0024139180168276653, 0.002412431000266224, 0.002409139007795602, 0.00240624399157241, 0.0024080550065264106, 0.0024063370074145496, 0.002402917991275899, 0.0024052070220932364, 0.0024026050086831674, 0.0024026359897106886, 0.00239629800489638, 0.002405638006166555, 0.0024022249854169786, 0.0024186870141420513, 0.0024132609978551045, 0.0024039740092121065, 0.0024035890091909096, 0.0024070869985735044, 0.002407486012089066, 0.0024064799945335835, 0.002398935001110658, 0.002408018001005985, 0.0024029830092331395, 0.002405833001830615, 0.0024121099995682016, 0.0024055239919107407, 0.002410986984614283, 0.0023989180044736713, 0.0024027699982980266, 0.0024093990068649873, 0.002409623979474418, 0.0024236710014520213, 0.0024040060088736936, 0.00241427899163682, 0.002409064007224515, 0.002409270004136488, 0.002406181985861622, 0.002403613005299121, 0.0024041459837462753, 0.0023981740087037906, 0.0024017300020204857, 0.0024026229948503897, 0.0024075549881672487];[0.0006292160105658695, 0.0006272659957176074, 0.0006278410000959411, 0.0006240190123207867, 0.0006284489936660975, 0.00062110299768392, 0.0006129649991635233, 0.0006137299933470786, 0.0006134830036899075, 0.0006097949953982607, 0.0006147479871287942, 0.0006118239980423823, 0.0006219649949343875, 0.0006087130022933707, 0.000616246004938148, 0.0006127420056145638, 0.0006114669959060848, 0.0006108459929237142, 0.0006154160073492676, 0.0006137869931990281, 0.0006187399994814768, 0.0006227859994396567, 0.0006155500013846904, 0.0006132720009190962, 0.0006124680076027289, 0.0006093690026318654, 0.0006216360052349046, 0.0006080839957576245, 0.0006124180072220042, 0.0006090389942983165, 0.0006138080061646178, 0.0006107869994593784, 0.0006118780001997948, 0.0006116459990153089, 0.0006129880057414994, 0.0006084589986130595, 0.0006156529998406768, 0.0006102329934947193, 0.0006157059979159385, 0.000610026007052511, 0.0006127640081103891, 0.0006104880012571812, 0.0006106469954829663, 0.0006107859953772277, 0.0006171320128487423, 0.0006110370013630018, 0.0006101439939811826, 0.0006212279986357316, 0.0006155640003271401, 0.0006112419941928238];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.0.0;0.0009402680007042363;0.00029567599995061755;;;0.3144592815337371;;;[0.0009717780048958957, 0.0009484740003244951, 0.0009492679964751005, 0.0009481570014031604, 0.0009516879945294932, 0.0009473170066485181, 0.0009413429943379015, 0.0009450400102650747, 0.0009421049908269197, 0.0009441200090805069, 0.0009432400111109018, 0.0009426489996258169, 0.000946806016145274, 0.0009455660037929192, 0.0009531949908705428, 0.0009661520016379654, 0.0009481199958827347, 0.0009466380142839625, 0.0009419429843546823, 0.000952633999986574, 0.0009436960099264979, 0.0009402680007042363, 0.0009433340164832771, 0.000944931001868099, 0.0009478170104557648, 0.0009428549965377897, 0.0009460889996262267, 0.0009429379861103371, 0.0009536450088489801, 0.0009460299916099757, 0.0009459729917580262, 0.0009436239924980327, 0.0009551349940011278, 0.0009473969985265285, 0.0009463510068599135, 0.0009437560074729845, 0.0009464049944654107, 0.0009481439919909462, 0.0009476579871261492, 0.0009420050191693008, 0.0009476360137341544, 0.0009523939952487126, 0.0009447320044273511, 0.0009442030132049695, 0.0009504879999440163, 0.00094149200594984, 0.0009427619952475652, 0.0009461910085519776, 0.0009456999832764268, 0.0009458489948883653];[0.00030677700124215335, 0.0003095339925494045, 0.00029882899252697825, 0.0002991330111399293, 0.00030066199542488903, 0.0003082959883613512, 0.00029975498910062015, 0.00030055899696890265, 0.00030300600337795913, 0.00029567599995061755, 0.0002992029913002625, 0.00029698500293307006, 0.0003013279929291457, 0.0003047159989364445, 0.0002974439994432032, 0.00029932700272183865, 0.0002987140032928437, 0.00029722400358878076, 0.00029789400286972523, 0.0002979379933094606, 0.0003055130073335022, 0.0003221469960408285, 0.00030488899210467935, 0.0003106950025539845, 0.0002978999982587993, 0.00029810100386384875, 0.0002983390004374087, 0.00029893199098296463, 0.0003001320001203567, 0.0002993269881699234, 0.0003004650061484426, 0.0002990200009662658, 0.00032454200845677406, 0.00030611299735028297, 0.00030002600396983325, 0.00030006600718479604, 0.00030473100196104497, 0.0002993099915329367, 0.00029939399973955005, 0.000299931998597458, 0.00029843799711670727, 0.0003003100136993453, 0.00030019698897376657, 0.00029903500399086624, 0.0003006850020028651, 0.00030305900145322084, 0.00031198399665299803, 0.00029726499633397907, 0.0002989210042869672, 0.00030016399978194386];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.1.0;0.01119309599744156;0.002986785999382846;;;0.26684181035037535;;;[0.011233122000703588, 0.011213567995582707, 0.01120976300444454, 0.0112116380041698, 0.011223813999095, 0.01120236498536542, 0.011206141993170604, 0.011201984991203062, 0.011222932997043245, 0.011224747009691782, 0.011209568998310715, 0.011203118978301063, 0.011221926004509442, 0.011219207997783087, 0.011214942001970485, 0.011206844996195287, 0.011213207995751873, 0.011211693999939598, 0.011215012986212969, 0.011205528004211374, 0.011230349002289586, 0.011201226996490732, 0.011211692006327212, 0.011208222000277601, 0.01121417700778693, 0.011207399977138266, 0.011211129982257262, 0.011207302988623269, 0.01120528401224874, 0.011200875014765188, 0.01122152699099388, 0.011213019999559037, 0.01121655099268537, 0.011201594999874942, 0.011201727000297979, 0.01121668801351916, 0.011214942001970485, 0.011214182988624088, 0.01121528900694102, 0.01119309599744156, 0.011210779004613869, 0.011219509993679821, 0.011216041006264277, 0.011202431007404812, 0.011214541998924688, 0.011211992998141795, 0.01121208599943202, 0.01120897100190632, 0.011205510003492236, 0.011222300003282726];[0.0030211289995349944, 0.003010024011018686, 0.0034415429981891066, 0.003000402997713536, 0.0030062949954299256, 0.0030061630095588043, 0.0029995899967616424, 0.003002497003762983, 0.00300281798990909, 0.0030125740013318136, 0.0034290180046809837, 0.002998559008119628, 0.003007056991918944, 0.0030065559985814616, 0.0030082809971645474, 0.0029960499959997833, 0.0029996619996381924, 0.0029982280102558434, 0.003410232995520346, 0.0030048939952393994, 0.002997866991790943, 0.0030028600012883544, 0.002991549001308158, 0.00299861999519635, 0.002997766001499258, 0.0029984319990035146, 0.0034153589949710295, 0.0029927399882581085, 0.002994591006427072, 0.0029938809893792495, 0.0029978219972690567, 0.002997966992552392, 0.0029965339927002788, 0.0029998469981364906, 0.003412884005228989, 0.0029939469968667254, 0.002997274001245387, 0.0029906739946454763, 0.0029975450015626848, 0.002999624004587531, 0.002991542001836933, 0.002999108997755684, 0.0034121439966838807, 0.0029885059921070933, 0.002994255002704449, 0.0030011780036147684, 0.0030008120083948597, 0.002986785999382846, 0.00300477200653404, 0.0029930150049040094];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.3.conv.2;0.0033983070024987683;0.0007919960044091567;;;0.2330560493289169;;;[0.0034321809944231063, 0.003417219006223604, 0.0034136250033043325, 0.0034235880011692643, 0.0034062960039591417, 0.003408093994949013, 0.003409555007237941, 0.0034027559886453673, 0.0034076100128004327, 0.003420406996156089, 0.003408450007555075, 0.0034107700048480183, 0.0033983759785769507, 0.0034020680031972006, 0.003401698006200604, 0.0034033560077659786, 0.003404421004233882, 0.0034141670039389282, 0.003404532006243244, 0.003402360001928173, 0.003400371002499014, 0.003413718004594557, 0.003406550007639453, 0.003405834999284707, 0.0034071209811372682, 0.0034131360007449985, 0.003405210009077564, 0.0034124609956052154, 0.0034131200081901625, 0.003404325994779356, 0.003404264003620483, 0.0034076140000252053, 0.003408294011023827, 0.003404175993637182, 0.0034061990008922294, 0.0034027619840344414, 0.0034092849964508787, 0.0034045460051856935, 0.003405613999348134, 0.0034053290000883862, 0.0034046759974444285, 0.0034054419811582193, 0.00340954698913265, 0.0034080020122928545, 0.0034114689915440977, 0.0034025990025838837, 0.003403455004445277, 0.0033983070024987683, 0.0034038279991364107, 0.003406805990380235];[0.0008156510011758655, 0.0007921200012788177, 0.0008122640138026327, 0.0008010949968593195, 0.0008117059915093705, 0.0007978010107763112, 0.0008111140050459653, 0.0007936140027595684, 0.0008127100009005517, 0.0007922259974293411, 0.0008144210005411878, 0.0008002609974937513, 0.0008125059976009652, 0.0007919960044091567, 0.0008082070125965402, 0.0008040569955483079, 0.0008096689998637885, 0.0007948389975354075, 0.0008107259927783161, 0.0007957319903653115, 0.0008122240105876699, 0.0007945649995235726, 0.0008110619965009391, 0.0007996830099727958, 0.0008090040064416826, 0.0007970840088091791, 0.000814020007965155, 0.0007949930004542693, 0.0008073799981502816, 0.0007960329967318103, 0.0008066000009421259, 0.0008004929986782372, 0.0008169310021912679, 0.0008027300063986331, 0.0008127479959512129, 0.000800445006461814, 0.000812827012850903, 0.000801731992396526, 0.0008262229966931045, 0.0007963749958435073, 0.0008123109873849899, 0.0007983379910001531, 0.0008129360066959634, 0.0007958100031828508, 0.0008161969890352339, 0.0007950659928610548, 0.000818654996692203, 0.0008069209870882332, 0.0008152369991876185, 0.000810101002571173];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.1.0;0.003765073008253239;0.002985954997711815;;;0.7930669581084998;;;[0.003801970000495203, 0.00379238800087478, 0.0037857920106034726, 0.003773479998926632, 0.0037713029887527227, 0.0037724940048065037, 0.0037762789870612323, 0.0037670410092687234, 0.003774775002966635, 0.0037680160021409392, 0.003783254011068493, 0.0037729869945906103, 0.0037832690140930936, 0.0037755060038762167, 0.003779307007789612, 0.003768718001083471, 0.003771820993279107, 0.0037725200090790167, 0.0037686499999836087, 0.0037771150091430172, 0.0037713930069003254, 0.0037698150117648765, 0.0037760090053780004, 0.0037672979960916564, 0.003785302003961988, 0.003772399009903893, 0.00377246699645184, 0.00377163800294511, 0.003775597011554055, 0.003769881004700437, 0.0037776359968120232, 0.003776832003495656, 0.003775089993723668, 0.003771499003050849, 0.0037699120002798736, 0.0037739959952887148, 0.0037821529986103997, 0.0037678480002796277, 0.0037785260064993054, 0.0037703949928982183, 0.00377775399829261, 0.0037724939902545884, 0.003777930003707297, 0.003768669004784897, 0.003775039003812708, 0.003765073008253239, 0.003775012999540195, 0.003766102992813103, 0.0037712979974457994, 0.0037696230137953535];[0.003011042994330637, 0.0030174179992172867, 0.0030022080027265474, 0.0030100759904598817, 0.0029977100057294592, 0.0030117099959170446, 0.0030119970033410937, 0.0029986729932716116, 0.0030150639940984547, 0.003007499995874241, 0.003000542987138033, 0.0030014569929335266, 0.0030010949994903058, 0.003511931005050428, 0.0029943670087959617, 0.002993107002112083, 0.0029921270033810288, 0.002993945003254339, 0.002999409000040032, 0.0029933790065115318, 0.0030355250055436045, 0.0033847969898488373, 0.0029971519979881123, 0.002992879002704285, 0.0029908500000601634, 0.00299504998838529, 0.002995399001520127, 0.0030036450043553486, 0.003000172000611201, 0.0033880280097946525, 0.002985954997711815, 0.002995567992911674, 0.003005601989571005, 0.00300110800890252, 0.003001631994266063, 0.0029929169977549464, 0.002990094988490455, 0.003386979005881585, 0.0029912469908595085, 0.0029951720061944798, 0.0030065949977142736, 0.002994085007230751, 0.0030051509966142476, 0.002993136993609369, 0.0029943219997221604, 0.0034256549988640472, 0.0030038999975658953, 0.003008935003890656, 0.0029949479940114543, 0.0030064539896557108];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.4.conv.2;0.001160770989372395;0.00035253500391263515;;;0.3037076280681718;;;[0.0011961090058321133, 0.001177545011159964, 0.0011822459928225726, 0.001179355982458219, 0.0011791519937105477, 0.0011701400071615353, 0.001168650996987708, 0.0011656230053631589, 0.0011658559960778803, 0.0011695029970724136, 0.0011697450099745765, 0.001163797001936473, 0.001168866001535207, 0.0011748559918487445, 0.0011640209995675832, 0.0011672100081341341, 0.0011809949937742203, 0.0011640779994195327, 0.0011740900081349537, 0.0011729609977919608, 0.0011649649968603626, 0.0011662729957606643, 0.0011640689917840064, 0.0011622189922491089, 0.0011651780077954754, 0.0011643760080914944, 0.001160770989372395, 0.0011621330049820244, 0.0011794780002674088, 0.0011632420064415783, 0.001165510984719731, 0.0011638589930953458, 0.0011647290084511042, 0.0011649969965219498, 0.0011609070061240345, 0.0011701229959726334, 0.001171130992588587, 0.0011621640005614609, 0.001163406006526202, 0.0011680570023600012, 0.001171745010651648, 0.0011685019853757694, 0.0011684260098263621, 0.0011662299948511645, 0.0011685710051096976, 0.001189675007481128, 0.0011669210070976987, 0.0011636479903245345, 0.0011661920143524185, 0.001167043999885209];[0.00036375400668475777, 0.0003541890037013218, 0.00036413100315257907, 0.00035684900649357587, 0.00035366599331609905, 0.0003547689993865788, 0.00035510399902705103, 0.0003537839947966859, 0.0003552609996404499, 0.00035332101106178015, 0.00035555599606595933, 0.0003529710083967075, 0.0003563030040822923, 0.00035253500391263515, 0.00035725599445868284, 0.00035456300247460604, 0.00035408099938649684, 0.00036384900158736855, 0.00035577898961491883, 0.0003564100043149665, 0.0003573520079953596, 0.0003553889982867986, 0.000354355011950247, 0.0003550179972080514, 0.0003567969979485497, 0.00035666199983097613, 0.00035527400905266404, 0.00035609499900601804, 0.00035475799813866615, 0.0003552910056896508, 0.00035815399314742535, 0.0003529670066200197, 0.00035401499189902097, 0.00035258798743598163, 0.0003582110075512901, 0.00035503700200933963, 0.0003553160058800131, 0.0003545110084814951, 0.00035505599225871265, 0.00035441799263935536, 0.00035343099443707615, 0.00035407100222073495, 0.0003563290083548054, 0.0003549599932739511, 0.0003534339921316132, 0.00035518799268174917, 0.00035363501228857785, 0.0003534860006766394, 0.00035520999517757446, 0.00035324200871400535];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.0.0;0.0005344439850887284;0.00027720800426322967;;;0.5186848612716777;;;[0.0005670899990946054, 0.0005480280087795109, 0.0005486330046551302, 0.0005458270024973899, 0.0005432479956652969, 0.0005418000073404983, 0.000535897008376196, 0.0005380169895943254, 0.0005362819938454777, 0.0005367599951568991, 0.0005372259911382571, 0.0005363029922591522, 0.0005370059952838346, 0.0005385120020946488, 0.0005393179890234023, 0.0005357530026230961, 0.0005367940029827878, 0.0005344439850887284, 0.0005367470002966002, 0.000537279003765434, 0.0005387440032791346, 0.0005355780012905598, 0.0005383590032579377, 0.0005369389982661232, 0.0005419950030045584, 0.0005373599851736799, 0.0005387740093283355, 0.0005351340078050271, 0.0005366590048652142, 0.0005375230102799833, 0.0005481519910972565, 0.0005403029936132953, 0.0005363669915823266, 0.0005467309965752065, 0.0005403660034062341, 0.0005358150083338842, 0.0005373700114432722, 0.0005356829933589324, 0.0005388330027926713, 0.0005380730144679546, 0.0005372769956011325, 0.0005369989958126098, 0.0005357759946491569, 0.0005366450059227645, 0.0005392169987317175, 0.0005378659843700007, 0.0005367919948184863, 0.0005489359900821, 0.0005368800048017874, 0.0005355749890441075];[0.0002884350105887279, 0.00028287900204304606, 0.0002796220069285482, 0.0002796079934341833, 0.0002785319957183674, 0.00027946699992753565, 0.0002895829966291785, 0.0002815280022332445, 0.0002895679936045781, 0.0002888919989345595, 0.00027981100720353425, 0.00027935100661125034, 0.0002777620102278888, 0.0002861910033971071, 0.0002784180105663836, 0.0002796019980451092, 0.00027835600485559553, 0.0002789430000120774, 0.00028126200777478516, 0.0002790480066323653, 0.000278765000985004, 0.00027985600172542036, 0.0002798409987008199, 0.00029584999720100313, 0.0002785830001812428, 0.0002775210014078766, 0.0002778810012387112, 0.00027880899142473936, 0.00028752100479323417, 0.0002789650025079027, 0.0002782619994832203, 0.00027883700386155397, 0.0002780069917207584, 0.00027994700940325856, 0.00027987400244455785, 0.0002793440071400255, 0.0002810720034176484, 0.00029016900225542486, 0.00027784999110735953, 0.0002886709989979863, 0.00027748099819291383, 0.0002786029945127666, 0.00027720800426322967, 0.0002794590109260753, 0.0002784810058074072, 0.0002797350025502965, 0.0002900690014939755, 0.00028480999753810465, 0.0002786230033962056, 0.00027863201103173196];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.1.0;0.003990194003563374;0.00135844100441318;;;0.34044485135310404;;;[0.004018840991193429, 0.004002364992629737, 0.003999644992290996, 0.004006806004326791, 0.004000144996098243, 0.004014671998447739, 0.00399422000919003, 0.0039964920142665505, 0.00399530099821277, 0.003992038007709198, 0.003997811989393085, 0.003990501994849183, 0.003992774989455938, 0.003994591999799013, 0.0039962310111150146, 0.0039923190051922575, 0.003998116982984357, 0.00399543100502342, 0.003994108992628753, 0.003990194003563374, 0.003991808000137098, 0.004001600987976417, 0.0039925429882714525, 0.00400154700037092, 0.00399431299592834, 0.003994555998360738, 0.004008957985206507, 0.003991578982095234, 0.003992324011051096, 0.003994936007075012, 0.00399728499178309, 0.003996284009190276, 0.003994756014435552, 0.003992894999100827, 0.003995915001723915, 0.003996831990662031, 0.003996711995569058, 0.003994061014964245, 0.003994070008047856, 0.004002872999990359, 0.003994786995463073, 0.0039944669988472015, 0.0040009580116020516, 0.003997141000581905, 0.003993226986494847, 0.003990491008153185, 0.003994152997620404, 0.0040029890078585595, 0.003998100990429521, 0.003997784995590337];[0.0014923929993528873, 0.001387639989843592, 0.0013684830046258867, 0.001374808998662047, 0.0017501559923402965, 0.001370021011098288, 0.0013707879988942295, 0.0013729579950449988, 0.001366691998555325, 0.0013722430012421682, 0.0013707609905395657, 0.001370842001051642, 0.0013605260028271005, 0.0013765229959972203, 0.0013719690032303333, 0.0013615039933938533, 0.0013610180030809715, 0.0013637430092785507, 0.0013618559896713123, 0.0013716120010940358, 0.0013652570050908253, 0.0013661799894180149, 0.0013637109950650483, 0.0013635490031447262, 0.00135844100441318, 0.0013659660035045817, 0.0013621269899886101, 0.001371682999888435, 0.001366580996545963, 0.001364099996862933, 0.001364091003779322, 0.0013703510048799217, 0.0013674989895662293, 0.0013628379965666682, 0.0013591340102721006, 0.0013636170042445883, 0.0013728140038438141, 0.0013652630004798993, 0.001363219998893328, 0.0013620130048366264, 0.0013676620001206174, 0.0013697149988729507, 0.0013584700063802302, 0.0013817819999530911, 0.0013712060026591644, 0.0013730509963352233, 0.0013642229896504432, 0.001382073009153828, 0.0013767990021733567, 0.001367843011394143];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5.conv.2;0.0013545989932026714;0.000393887996324338;;;0.2907783028784561;;;[0.0013839690072927624, 0.0013722389994654804, 0.0013679779949598014, 0.0013660800032084808, 0.001365220989100635, 0.0013613009941764176, 0.0013598929945146665, 0.0013568130088970065, 0.0013649139873450622, 0.001356663997285068, 0.0013579180085798725, 0.0013585459964815527, 0.0013555240002460778, 0.0013577360077761114, 0.0013648250023834407, 0.0013588250003522262, 0.0013545989932026714, 0.001360767986625433, 0.0013682739954674616, 0.0013651220069732517, 0.0013593939947895706, 0.0013579730002675205, 0.0013564130058512092, 0.001370099009363912, 0.0013568720023613423, 0.00137017598899547, 0.001361895992886275, 0.0013619060046039522, 0.0013588340225396678, 0.001367201009998098, 0.0013615800125990063, 0.001356678010779433, 0.001359069996397011, 0.001361522008664906, 0.0013629860040964559, 0.001370769998175092, 0.0013598460209323093, 0.0013662370038218796, 0.001357275978079997, 0.0013592590112239122, 0.0013603460101876408, 0.001358255001832731, 0.0013589929876616225, 0.00136173699866049, 0.001359442001557909, 0.0013683449942618608, 0.0013685739977518097, 0.0013609309971798211, 0.0013586749992100522, 0.0013647339947056025];[0.0004095719923498109, 0.0003975449944846332, 0.00040130999695975333, 0.0003976150037487969, 0.00039988200296647847, 0.00039646500954404473, 0.00039826499414630234, 0.0003970580000896007, 0.00039810099406167865, 0.0003955280117224902, 0.0003993139980593696, 0.0003967359953094274, 0.0003996030136477202, 0.0003989910037489608, 0.00039903099241200835, 0.00039828699664212763, 0.0003999430045951158, 0.0003961580077884719, 0.0003995030128862709, 0.0003974670107709244, 0.0003981729969382286, 0.0003963739873142913, 0.0003973350103478879, 0.000396632996853441, 0.00039918300171848387, 0.0003953740088036284, 0.00039804200059734285, 0.00039462599670514464, 0.00039676799497101456, 0.00039685900264885277, 0.0004004619986517355, 0.0003973679995397106, 0.000397455005440861, 0.00039458100218325853, 0.0003984990034950897, 0.00039400599780492485, 0.0003988289972767234, 0.0003952330007450655, 0.00039811500755604357, 0.00039493400254286826, 0.0003986490046372637, 0.000393887996324338, 0.00039832398761063814, 0.00039739500789437443, 0.00039927399484440684, 0.00039602999459020793, 0.0004085609980393201, 0.0003962240007240325, 0.00039708500844426453, 0.0003966779913753271];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.1.0;0.0016896470042411238;0.0013485480012604967;;;0.7981241039551773;;;[0.0017169429920613766, 0.0017013139877235517, 0.0016993650060612708, 0.0016965379909379408, 0.001702900990494527, 0.0016913869912968948, 0.0017015310149872676, 0.0016963139933068305, 0.0016973470046650618, 0.0016896470042411238, 0.0016945209936238825, 0.001691544006462209, 0.001696286999504082, 0.0016938530170591548, 0.0016945179959293455, 0.0016913910076254979, 0.0016911440034164116, 0.0016912240098463371, 0.0017021419917000458, 0.0016925169911701232, 0.0016957979969447479, 0.0016916219901759177, 0.001694163991487585, 0.0016928459954215214, 0.0016955580213107169, 0.0016922549984883517, 0.0016914870066102594, 0.001692781996098347, 0.0016935250023379922, 0.0016976960032479838, 0.0016940609930315986, 0.0016975339967757463, 0.0017061900143744424, 0.0016914669977268204, 0.0016972659941529855, 0.0016955450118985027, 0.0016994700126815587, 0.0016937850014073774, 0.0017033259937306866, 0.0016918160108616576, 0.0016932470025494695, 0.0016907300014281645, 0.0016988770075840876, 0.0016963399975793436, 0.0016934500017669052, 0.0016947870171861723, 0.001696773004368879, 0.0016928869881667197, 0.0016975500038824975, 0.0016953729937085882];[0.0013703639997402206, 0.0013672300119651482, 0.001369625999359414, 0.0013666629965882748, 0.0013629510067403316, 0.001382818998536095, 0.0013571199961006641, 0.0013585380074800923, 0.0013700679992325604, 0.0013659399992320687, 0.0013578979996964335, 0.001364673997159116, 0.0013676420057890937, 0.0017460679955547675, 0.0013563050015363842, 0.0013586550048785284, 0.001350627004285343, 0.0013567090063588694, 0.001354244988760911, 0.001349501995719038, 0.0013598600053228438, 0.0013534280005842447, 0.0013502280053216964, 0.001351796992821619, 0.001357378001557663, 0.0013532369921449572, 0.0013560950028477237, 0.0013517769984900951, 0.0013498549960786477, 0.001354345993604511, 0.0017608820053283125, 0.00136157100496348, 0.0013507389958249405, 0.0013665730075445026, 0.0013485480012604967, 0.0013572320021921769, 0.0013599329977296293, 0.0013520700013032183, 0.0013512550067389384, 0.0013569699949584901, 0.001350653008557856, 0.0013540610088966787, 0.0013508459960576147, 0.0013574909971794114, 0.0013532939919969067, 0.0013522259978344664, 0.0013532369921449572, 0.0017523889982840046, 0.001358036999590695, 0.0013553400058299303];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7.conv.2;0.0007001580088399351;0.00025204100529663265;;;0.35997732242501906;;;[0.0007399130117846653, 0.0007234799850266427, 0.0007214619836304337, 0.0007132099999580532, 0.0007138430082704872, 0.0007083450036589056, 0.000702334989910014, 0.0007085239922162145, 0.0007147510041249916, 0.0007177469960879534, 0.0007311760127777234, 0.0007075930043356493, 0.0007047490071272478, 0.0007065730023896322, 0.0007089190039550886, 0.0007082439988153055, 0.000704202990164049, 0.000707118000718765, 0.0007038030016701669, 0.0007068850100040436, 0.000705814003595151, 0.0007047730032354593, 0.0007077009795466438, 0.0007033680012682453, 0.0007067129918141291, 0.0007068819832056761, 0.0007058519986458123, 0.0007038799958536401, 0.0007056350150378421, 0.0007095900073181838, 0.0007050470012472942, 0.0007034109876258299, 0.0007079839997459203, 0.0007068419945426285, 0.0007014599977992475, 0.0007050789863569662, 0.0007051580178085715, 0.0007063049997668713, 0.000706043021637015, 0.0007031980057945475, 0.0007081070070853457, 0.0007040119962766767, 0.0007044429949019104, 0.0007079730130499229, 0.0007035440066829324, 0.0007001580088399351, 0.0007035690068732947, 0.0007065520039759576, 0.0007039390038698912, 0.0007049860141705722];[0.00026314400020055473, 0.00025703301071189344, 0.0002568180061643943, 0.0002536950050853193, 0.00026013799651991576, 0.000255559993092902, 0.0002550350036472082, 0.0002556529943831265, 0.00025626999558880925, 0.0002541680005379021, 0.0002552840014686808, 0.00025484999059699476, 0.00025366600311826915, 0.0002528490003896877, 0.0002545189927332103, 0.00025218300288543105, 0.0002537359978305176, 0.00025321599969174713, 0.0002525930030969903, 0.00025280100817326456, 0.00026287499349564314, 0.0002552050136728212, 0.00026336300652474165, 0.00025374100368935615, 0.000253411999437958, 0.0002528240001993254, 0.0002558150008553639, 0.00025370898947585374, 0.0002623790060169995, 0.0002561539877206087, 0.00025204100529663265, 0.00025281100533902645, 0.0002558719861553982, 0.00025580800138413906, 0.00025291499332524836, 0.00026548899768386036, 0.00026153799262829125, 0.00025497398746665567, 0.00025724600709509104, 0.00025556900072842836, 0.00026365499070379883, 0.000255168997682631, 0.0002544699964346364, 0.0002564349997555837, 0.00026322700432501733, 0.0002540580026106909, 0.0002539990091463551, 0.0002589469950180501, 0.00026647699996829033, 0.00026525800058152527];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.0.0;0.0004928220005240291;0.0002494729997124523;;;0.5062131955293835;;;[0.0005218749865889549, 0.0005040299874963239, 0.0005025739956181496, 0.0005069269973319024, 0.0005151059885974973, 0.000495108004542999, 0.0004950110014760867, 0.0004979799996362999, 0.0004941860097460449, 0.0004962190141668543, 0.0004977759963367134, 0.0005021739925723523, 0.0004933000018354505, 0.0005077329842606559, 0.0004928220005240291, 0.0004954829928465188, 0.0004955869953846559, 0.0004972210008418187, 0.0004951759910909459, 0.0004953919997205958, 0.0004968159919371828, 0.0004949359863530844, 0.0004937640042044222, 0.0004947740089846775, 0.0004935250035487115, 0.0004946099943481386, 0.0004944420215906575, 0.0004939619975630194, 0.0004940340149914846, 0.0004933229938615113, 0.0004935580072924495, 0.0004953829920850694, 0.0004953360185027122, 0.0004931310104439035, 0.000498748995596543, 0.000495395011967048, 0.0004962980019627139, 0.0004962329985573888, 0.0004944810061715543, 0.0004956139891874045, 0.000494759005960077, 0.0004948159912601113, 0.0004986389976693317, 0.0004957319906679913, 0.0004932739975629374, 0.000494248975883238, 0.0004971950111212209, 0.0004954320029355586, 0.0004939809878123924, 0.000494198000524193];[0.0002639879967318848, 0.00025368400383740664, 0.0002560699940659106, 0.0002529909979784861, 0.00025069800904020667, 0.0002526780008338392, 0.0002508650068193674, 0.0002614069962874055, 0.000251934994594194, 0.0002494729997124523, 0.0002506750024622306, 0.0002526640018913895, 0.0002572149969637394, 0.0002522049908293411, 0.00025341899890918285, 0.0002514249936211854, 0.00025024201022461057, 0.00025076699967030436, 0.0002518109977245331, 0.0002514829975552857, 0.0002523709990782663, 0.0002512539940653369, 0.0002521670103305951, 0.00025199299852829427, 0.0002509689948055893, 0.000252309997449629, 0.0002529579942347482, 0.00025114999152719975, 0.0002524190058466047, 0.000251078003202565, 0.00025204100529663265, 0.00025189999723806977, 0.00026087299920618534, 0.0002507470053387806, 0.00025093099975492805, 0.00025194999761879444, 0.0002512420032871887, 0.0002502510033082217, 0.00025125099637079984, 0.00025089699192903936, 0.00026118299865629524, 0.00025255000218749046, 0.00025056200684048235, 0.00025029300013557076, 0.0002516089880373329, 0.0002517510001780465, 0.0002513080107746646, 0.0002523949951864779, 0.00025285199808422476, 0.00025164999533444643];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.1.0;0.002354327982175164;0.0011151409999001771;;;0.4736557558432866;;;[0.00237323300098069, 0.002363571009482257, 0.002363839012105018, 0.0023666110064368695, 0.002362534010899253, 0.0023691710084676743, 0.002363819003221579, 0.002362706989515573, 0.002360572005272843, 0.002365560008911416, 0.00236133998259902, 0.00237492797896266, 0.0023635039979126304, 0.002373875002376735, 0.0023563249851576984, 0.0023636770056327805, 0.002364262007176876, 0.002365409003687091, 0.002354327982175164, 0.0023616730177309364, 0.0023597420076839626, 0.0023641609877813607, 0.0023597090039402246, 0.0023680290032643825, 0.0023677419958403334, 0.002370036003412679, 0.0023621959990123287, 0.002370818008785136, 0.002362689992878586, 0.0023730370012344792, 0.0023673540126765147, 0.0023660679871682078, 0.002364197003771551, 0.002368452012888156, 0.0023681419988861308, 0.002364783998928033, 0.0023697270080447197, 0.0023686720087425783, 0.0023668820067541674, 0.0023670280061196536, 0.002364326996030286, 0.0023631070071132854, 0.0023649650102015585, 0.002370995993260294, 0.002369726003962569, 0.002370277012232691, 0.002379486002610065, 0.0023680710000917315, 0.0023691630049142987, 0.0023720089957350865];[0.0016014709981391206, 0.0011454159975983202, 0.0011516239901538938, 0.0011369730054866523, 0.0011331150017213076, 0.0011513500066939741, 0.001147393006249331, 0.0011492490011733025, 0.0015582869964418933, 0.0011354689922882244, 0.0011389409919502214, 0.0011560629936866462, 0.0011516480008140206, 0.0011332330032018945, 0.0011423160030972213, 0.0011220130108995363, 0.0015593139978591353, 0.001134635997004807, 0.0011637470015557483, 0.0011201400047866628, 0.0011322390055283904, 0.001146408001659438, 0.0011211900127818808, 0.0011494100035633892, 0.0015541339962510392, 0.0011489300086395815, 0.0011422980023780838, 0.001129440002841875, 0.0011230480013182387, 0.0011237689905101433, 0.001127676005125977, 0.001123740992625244, 0.0015382150013465434, 0.0011211599921807647, 0.0011226279893890023, 0.0011316750023979694, 0.0011350739951012656, 0.0011349400010658428, 0.0011398589995224029, 0.0011250039970036596, 0.001787774992408231, 0.0011214730038773268, 0.001129722993937321, 0.0011246659996686503, 0.001124677000916563, 0.0011399549985071644, 0.001155138001195155, 0.001140219988883473, 0.0015398260002257302, 0.0011151409999001771];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.8.conv.2;0.0009289459994761273;0.00030614899878855795;;;0.3295659801120932;;;[0.0009619280026527122, 0.0009358410025015473, 0.0009339959942735732, 0.0009420779970241711, 0.0009390119957970455, 0.0009317499934695661, 0.0009296640055254102, 0.0009345229918835685, 0.0009432110091438517, 0.0009370470070280135, 0.0009323249978478998, 0.0009317260119132698, 0.0009384409931953996, 0.0009315300121670589, 0.0009313999908044934, 0.00092895700072404, 0.0009326709987362847, 0.0009352169872727245, 0.0009289459994761273, 0.0009333529887953773, 0.0009358239913126454, 0.0009336919756606221, 0.0009308059961767867, 0.0009338859817944467, 0.0009334659989690408, 0.0009346490114694461, 0.0009334569913335145, 0.0009313240007031709, 0.0009338039963040501, 0.0009339179960079491, 0.0009349009924335405, 0.0009311740141129121, 0.0009339179960079491, 0.0009296859934693202, 0.0009440290014026687, 0.0009355340007459745, 0.0009312509937444702, 0.0009328739979537204, 0.0009313059999840334, 0.0009339329844806343, 0.0009367739985464141, 0.0009346990118501708, 0.0009325080027338117, 0.000931966002099216, 0.0009454459941480309, 0.0009340599935967475, 0.0009303850092692301, 0.0009319539967691526, 0.0009296740172430873, 0.0009322350088041276];[0.00031599999056197703, 0.00030983900069259107, 0.00031125299574341625, 0.0003099109890172258, 0.0003123089991277084, 0.00031022500479593873, 0.0003088910016231239, 0.00031852000392973423, 0.00030974300170782954, 0.00030810800672043115, 0.000308151007629931, 0.0003106960066361353, 0.000308785995002836, 0.0003083060000790283, 0.00030875000811647624, 0.0003069949889322743, 0.00030614899878855795, 0.00030882999999448657, 0.0003180530038662255, 0.0003062940086238086, 0.0003080409951508045, 0.00030879900441505015, 0.00030803499976173043, 0.00030703400261700153, 0.0003071910032304004, 0.0003089780075242743, 0.00030668999534100294, 0.00031016299908515066, 0.00030990300001576543, 0.00031075299193616956, 0.00030949201027397066, 0.00030830700416117907, 0.00030951098597142845, 0.00030985199555289, 0.0003181409992976114, 0.000311644995235838, 0.00030711399449501187, 0.0003086649958277121, 0.0003085610078414902, 0.0003071999963140115, 0.000307479000184685, 0.00030773399339523166, 0.00030939601128920913, 0.00030839600367471576, 0.0003086930082645267, 0.0003094440035056323, 0.00030814800993539393, 0.00030733400490134954, 0.0003096410073339939, 0.00030935399990994483];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.11.conv.2;0.0009246710105799139;0.00030596200667787343;;;0.33088742177175773;;;[0.0009616640018066391, 0.0009344559948658571, 0.0009394450025865808, 0.0009336590010207146, 0.0009361900156363845, 0.0009309599990956485, 0.0009281420061597601, 0.0009297920041717589, 0.0009273150062654167, 0.0009286659915233031, 0.0009274659969378263, 0.0009310079913120717, 0.0009331030014436692, 0.0009292629983974621, 0.0009311219910159707, 0.0009294360061176121, 0.0009435420070076361, 0.0009287639986723661, 0.0009302630060119554, 0.0009308579901698977, 0.0009339830139651895, 0.0009318839875049889, 0.0009355109941679984, 0.0009295269992435351, 0.0009337189985672012, 0.0009284930129069835, 0.000929147019633092, 0.0009346580045530573, 0.0009313759946962819, 0.0009294720075558871, 0.0009300559904659167, 0.0009328890155302361, 0.000935697986278683, 0.0009317000076407567, 0.0009292040049331263, 0.0009325749997515231, 0.0009436010004719719, 0.0009312090114690363, 0.0009285120177082717, 0.0009246710105799139, 0.0009429729980183765, 0.0009319940145360306, 0.0009275649936171249, 0.0009466519841225818, 0.0009298049990320578, 0.0009304990089731291, 0.0009299550001742318, 0.00092778101679869, 0.0009309209999628365, 0.0009321179968537763];[0.00032342399936169386, 0.0003092989936703816, 0.0003091809921897948, 0.00030858699756208807, 0.00031203299295157194, 0.00030893299845047295, 0.00030910100031178445, 0.0003113630082225427, 0.0003091329999733716, 0.00030621199402958155, 0.00031134999881032854, 0.00031110500276554376, 0.00030898199474904686, 0.00030728599813301116, 0.0003078599984291941, 0.000309887996991165, 0.0003091889957431704, 0.0003111629921477288, 0.00030927899933885783, 0.00030967000930104405, 0.0003091079997830093, 0.00030915800016373396, 0.0003068530058953911, 0.0003087639925070107, 0.00031001098977867514, 0.00030668800172861665, 0.00030597699515055865, 0.00030811000033281744, 0.0003078620065934956, 0.00030788998992647976, 0.0003093650011578575, 0.0003093130071647465, 0.0003096900036325678, 0.00030951600638218224, 0.00030596200667787343, 0.00031108201073948294, 0.0003089499950874597, 0.00030943300225771964, 0.00030927300394978374, 0.0003105930081801489, 0.0003077950095757842, 0.0003074730047956109, 0.00030818198865745217, 0.0003071490064030513, 0.00031148600101005286, 0.00030702599906362593, 0.0003100280009675771, 0.00030830499599687755, 0.00030763800896238536, 0.00030852999771013856];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.0.0;0.0005138050037203357;0.0002497410023352131;;;0.48606183382197515;;;[0.000557232997380197, 0.0005288740067044273, 0.0005319520132616162, 0.0005251370021142066, 0.0005261670012259856, 0.0005190759984543547, 0.0005187749920878559, 0.0005178930005058646, 0.0005181960004847497, 0.0005206370115047321, 0.0005169210053281859, 0.0005167180061107501, 0.0005189689982216805, 0.0005187950155232102, 0.0005174489924684167, 0.0005182439927011728, 0.0005148890049895272, 0.0005153530073584989, 0.0005161010049050674, 0.0005187439965084195, 0.0005148519994691014, 0.0005156110128154978, 0.0005169559881323949, 0.0005166810151422396, 0.0005143140006111935, 0.000514094004756771, 0.0005190740048419684, 0.0005167619965504855, 0.0005166469927644357, 0.0005157150008017197, 0.0005138050037203357, 0.0005198740109335631, 0.0005166539922356606, 0.0005159090069355443, 0.0005159470165381208, 0.0005177920102141798, 0.0005153750098543242, 0.0005182870081625879, 0.0005166100017959252, 0.0005327019898686558, 0.0005186749913264066, 0.0005227640212979168, 0.0005158179847057909, 0.0005190740048419684, 0.0005190660012885928, 0.0005176960112294182, 0.0005165879993000999, 0.0005169270007172599, 0.0005168810021132231, 0.0005161560111446306];[0.0002678239980014041, 0.0002536350075388327, 0.0002541799913160503, 0.0002656579890754074, 0.00025255199579987675, 0.0002553109952714294, 0.0002509769983589649, 0.0002541110006859526, 0.0002521740098018199, 0.00025253499916289, 0.0002537059917813167, 0.00025287999596912414, 0.00025869699311442673, 0.00026116899971384555, 0.0002521169953979552, 0.0002513490035198629, 0.00025811399973463267, 0.0002594729885458946, 0.0002500850096112117, 0.0002578830026322976, 0.00026505300775170326, 0.00025137499324046075, 0.00025278900284320116, 0.00026193298981525004, 0.00025101599749177694, 0.00025242600531782955, 0.0002497410023352131, 0.00025139100034721196, 0.00025042600464075804, 0.00025162199744954705, 0.0002593469980638474, 0.00025328299670945853, 0.0002571160002844408, 0.00025146600091829896, 0.0002540790010243654, 0.0002506869932403788, 0.0002514969964977354, 0.00025214299967046827, 0.00025272599305026233, 0.00025017501320689917, 0.0002609100047266111, 0.0002522959985071793, 0.0002512720093363896, 0.000251223988016136, 0.000261950001004152, 0.0002610820083646104, 0.0002510490012355149, 0.0002529330085963011, 0.0002499550028005615, 0.0002518580004107207];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.1.0;0.003216759010683745;0.0012693619937635958;;;0.3946089805135212;;;[0.0032350169931305572, 0.0032172110077226534, 0.003224017986212857, 0.003222241997718811, 0.0032223320013144985, 0.003216759010683745, 0.00322433901601471, 0.0032250409858534113, 0.0032290399976773188, 0.003223096005967818, 0.003226076005375944, 0.0032218109990935773, 0.0032227319898083806, 0.0032193039951380342, 0.003224075000616722, 0.003229554000427015, 0.0032227310148300603, 0.003223179010092281, 0.0032294430129695684, 0.00323103200935293, 0.00322310600313358, 0.0032213229860644788, 0.003218658996047452, 0.003224184998543933, 0.0032257780112558976, 0.003225066015147604, 0.003226708999136463, 0.0032216539984801784, 0.0032171220082091168, 0.003223685998818837, 0.0032257939892588183, 0.0032243850000668317, 0.003220370999770239, 0.00322334399970714, 0.0032226780022028834, 0.0032237559935310856, 0.003233308016206138, 0.0032229319913312793, 0.003223862004233524, 0.0032242660090560094, 0.003225419990485534, 0.0032242520101135597, 0.0032250269869109616, 0.003225164007744752, 0.003222136991098523, 0.003225614986149594, 0.0032198289991356432, 0.0032311629911419004, 0.003222119004931301, 0.0032213510130532086];[0.001385719995596446, 0.0012868240009993315, 0.0012981740001123399, 0.0012932130048284307, 0.0012970800016773865, 0.0012930810044053942, 0.001313551008934155, 0.001274645997909829, 0.001307504004216753, 0.0012889540084870532, 0.0012949219963047653, 0.001309251005295664, 0.0012749710003845394, 0.0012867590121459216, 0.0012922850000904873, 0.0012757789954775944, 0.0012887049961136654, 0.001270180000574328, 0.0012728490110021085, 0.0012793329951819032, 0.001272358000278473, 0.0012705870030913502, 0.0013427689991658553, 0.0012693619937635958, 0.0012739619996864349, 0.0012695550103671849, 0.0016477089957334101, 0.001284309008042328, 0.0012814540095860139, 0.0012745599960908294, 0.0013028480025241151, 0.0012784880091203377, 0.0012751640024362132, 0.0012951740063726902, 0.0012813610082957894, 0.0012789080064976588, 0.001272237001103349, 0.001271051005460322, 0.0013020780024817213, 0.001271194007131271, 0.0012765690044034272, 0.001271975997951813, 0.0012743160041281953, 0.0012757029908243567, 0.0012703179963864386, 0.0012775659997714683, 0.001296855989494361, 0.0012752720067510381, 0.0012794920039596036, 0.0013028009998379275];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12.conv.2;0.0011721949995262548;0.0003938590089092031;;;0.3360012703248027;;;[0.0012198060139780864, 0.0011863480031024665, 0.0011964790028287098, 0.0011860020167659968, 0.0011903470003744587, 0.001239564997376874, 0.0011844220134662464, 0.0011833809985546395, 0.0020318400056567043, 0.0011785620008595288, 0.0011766679963329807, 0.0011849769944092259, 0.0011784769885707647, 0.0011753879953175783, 0.0011792199948104098, 0.0011775129969464615, 0.0011766910029109567, 0.0012262919772183523, 0.001174630000605248, 0.0011760360066546127, 0.0012250659929122776, 0.001178179998532869, 0.0011779049964388832, 0.0012247649865457788, 0.0011757909960579127, 0.001176353995106183, 0.0012241020158398896, 0.0011767969990614802, 0.0011721949995262548, 0.001174638993688859, 0.0011746259988285601, 0.0011754809966078028, 0.0011751140118576586, 0.0011905259889317676, 0.0011760500055970624, 0.0011789450072683394, 0.00119086800259538, 0.0011751670099329203, 0.0011781899956986308, 0.0011905380088137463, 0.0011775429884437472, 0.0011787980038207024, 0.0011869169975398108, 0.0011775070161093026, 0.0011942099954467267, 0.0011861089878948405, 0.0011729400139302015, 0.0011827990092569962, 0.001227294997079298, 0.0011745519877877086];[0.0003994579892605543, 0.00040105500374920666, 0.00040037199505604804, 0.0003975180006818846, 0.00039885200385469943, 0.00040503000491298735, 0.0004212630010442808, 0.00039684299554210156, 0.00039605400525033474, 0.0003938590089092031, 0.0003970110119553283, 0.00039742600347381085, 0.000395641996874474, 0.0003969570097979158, 0.00039581699820701033, 0.00039622200711164623, 0.00039584799378644675, 0.0003968210075981915, 0.0003986039955634624, 0.0003954470012104139, 0.0003975480067310855, 0.0003965889918617904, 0.0003959099994972348, 0.0003988109965575859, 0.00039609499799553305, 0.0003966799995396286, 0.0003988539974670857, 0.0003967160009779036, 0.0003974330029450357, 0.0004001019988209009, 0.0003996259911218658, 0.00039732499863021076, 0.00039696801104582846, 0.00039610700332559645, 0.0003977960004704073, 0.0003978769964305684, 0.00039548100903630257, 0.00039759201172273606, 0.0003970499965362251, 0.00039545699837617576, 0.0003964420029660687, 0.0003977200103690848, 0.00039599600131623447, 0.0003963449998991564, 0.0003940410097129643, 0.0003970809921156615, 0.0003961260081268847, 0.0003974519931944087, 0.0003953099949285388, 0.000396353003452532];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.1.0;0.0016111420118249953;0.0014485790015896782;;;0.8991007564558655;;;[0.0016288420010823756, 0.0016173840122064576, 0.001615667002624832, 0.0016145009867614135, 0.0016238509997492656, 0.001616791996639222, 0.0016154779877979308, 0.0016161840030690655, 0.0016130209842231125, 0.0016168260044651106, 0.0016149149887496606, 0.0016206660075113177, 0.0016170879971468821, 0.0016115150065161288, 0.0016221459954977036, 0.0016148750146385282, 0.0016163700202014297, 0.001616706998902373, 0.0016168979927897453, 0.0016154039913089946, 0.0016112529847305268, 0.001614451000932604, 0.0016149630100699142, 0.0016122160013765097, 0.0016166740097105503, 0.0016180940147023648, 0.0016166989953489974, 0.0016186090069822967, 0.0016156600031536072, 0.0016123389941640198, 0.0016182440012926236, 0.0016155260091181844, 0.0016111420118249953, 0.0016237220115726814, 0.0016249489999609068, 0.0016150349838426337, 0.0016132129967445508, 0.001612558015040122, 0.0016132590099005029, 0.001616178997210227, 0.0016153339965967461, 0.0016252229979727417, 0.0016167190042324364, 0.001613941989489831, 0.001619575996301137, 0.001619845992536284, 0.0016157400095835328, 0.0016172770119737834, 0.0016284320154227316, 0.001615989996935241];[0.0015356030053226277, 0.0014920499961590394, 0.001486724999267608, 0.0015028449997771531, 0.001460055005736649, 0.0015069159999256954, 0.0014950780023355037, 0.0014643300091847777, 0.0014627490018028766, 0.0014976279926486313, 0.0014643460017396137, 0.0014788459957344458, 0.0014995640085544437, 0.0018415329977869987, 0.00146224899799563, 0.0014748180110473186, 0.0014649549993919209, 0.0014603720046579838, 0.0014557889953721315, 0.001476321995141916, 0.001460749001125805, 0.001450862007914111, 0.0014790749992243946, 0.0014626909978687763, 0.0014549639890901744, 0.0014839200011920184, 0.0014707980008097365, 0.001459692997741513, 0.0014611410006182268, 0.0014894519990775734, 0.0022754289966542274, 0.001462743995944038, 0.0014796759933233261, 0.0014495890063699335, 0.0014498620002996176, 0.0014765999949304387, 0.0014549330080626532, 0.0014485790015896782, 0.0014739470061613247, 0.001460383995436132, 0.0014516299997922033, 0.0014635889965575188, 0.0014860590017633513, 0.0014510460023302585, 0.0014596550026908517, 0.001481744009652175, 0.0014543959987349808, 0.0014563299919245765, 0.001477444006013684, 0.0014547559985658154];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.14.conv.2;0.0006798889953643084;0.0003670399892143905;;;0.5398528167347636;;;[0.0007480229978682473, 0.0007157770014600828, 0.0007043910009087995, 0.000704132005921565, 0.0007220989937195554, 0.0007114399923011661, 0.0006874140090076253, 0.0006886210030643269, 0.0006858550041215494, 0.0006984930078033358, 0.0006931170064490288, 0.0006858129927422851, 0.0006858139968244359, 0.0006838260014774278, 0.0006855440005892888, 0.0006825659947935492, 0.0006844510062364861, 0.0006892179953865707, 0.0006885299953864887, 0.0006798889953643084, 0.0006838809931650758, 0.0006822720024501905, 0.0006868600175948814, 0.0006865040049888194, 0.0006843400042271242, 0.0006830159982200712, 0.0006880739820189774, 0.0007034059963189065, 0.0007052249857224524, 0.0006997650052653626, 0.0006993490096647292, 0.0006944260094314814, 0.0006951929972274229, 0.0006951589894015342, 0.000683131002006121, 0.0006839140114607289, 0.0006871809891890734, 0.0006849519995739684, 0.0006860959838377312, 0.0006852919905213639, 0.0006847670010756701, 0.0006862779991934076, 0.0006988009990891442, 0.0006974930001888424, 0.0006958060112083331, 0.0006969840032979846, 0.0006943570042494684, 0.0006954590062377974, 0.0006838929984951392, 0.0006852180085843429];[0.0003916550049325451, 0.00037503500061575323, 0.0003834160015685484, 0.00037609299761243165, 0.0003816329990513623, 0.0003708609874593094, 0.00038810599653515965, 0.00037361899740062654, 0.0003719560045283288, 0.0003990889963461086, 0.0003736320068128407, 0.0003670399892143905, 0.0003863840101985261, 0.0003697259962791577, 0.0003691200108733028, 0.0003733530029421672, 0.0003713890037033707, 0.0003706949937622994, 0.00037189299473538995, 0.00037199599319137633, 0.0003719500091392547, 0.00037447799695655704, 0.00037384999450296164, 0.0003718549996847287, 0.00037189500289969146, 0.0003895410045515746, 0.00038208600017242134, 0.0003695560008054599, 0.000371804999304004, 0.0003865679900627583, 0.00037142100336495787, 0.0003858580021187663, 0.00037297098606359214, 0.0003728400042746216, 0.0003843059967039153, 0.00037083499773871154, 0.0003722979890881106, 0.0003812260110862553, 0.00038736600254196674, 0.00037019100273028016, 0.000397194002289325, 0.0003860480064759031, 0.0003703809925355017, 0.00038538299850188196, 0.0004002150089945644, 0.0003722200053744018, 0.0003977699961978942, 0.00037197599885985255, 0.0003705189883476123, 0.000371540998457931];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.0.0;0.0005234839918557554;0.00027361599495634437;;;0.5226826401823162;;;[0.0005602749879471958, 0.0005526039894903079, 0.0005424409901024774, 0.0005400929949246347, 0.0005400489899329841, 0.0005262960039544851, 0.0005297989991959184, 0.0005483540007844567, 0.0005306929961079732, 0.0005274229915812612, 0.0005254819989204407, 0.0005287859967211261, 0.000527604017406702, 0.0005315620073815808, 0.0005298410105751827, 0.0005261580081423745, 0.0005255620053503662, 0.0005280960031086579, 0.0005290909903123975, 0.0005354949826141819, 0.0005370760045479983, 0.0005260779871605337, 0.0005255250143818557, 0.0005279559845803306, 0.00052524299826473, 0.0005373890016926453, 0.0005270120018394664, 0.0005273529968690127, 0.0005279180040815845, 0.0005251179973129183, 0.0005272190028335899, 0.0005240979953669012, 0.0005362310039345175, 0.0005261189944576472, 0.000525155002833344, 0.0005279659962980077, 0.0005285599909257144, 0.0005266730004223064, 0.0005344850214896724, 0.000527789001353085, 0.0005251249967841431, 0.0005268149980111048, 0.0005268829991109669, 0.0005234839918557554, 0.0005350669962354004, 0.0005272499984130263, 0.0005240729951765388, 0.0005259669997030869, 0.0005254060088191181, 0.0005257419834379107];[0.00028788100462406874, 0.00028509998810477555, 0.00027734300238080323, 0.00027847698947880417, 0.00027736199263017625, 0.0002783739910228178, 0.000278464998700656, 0.00028399900475051254, 0.00028848700458183885, 0.00027476799732539803, 0.00027711600705515593, 0.00027522399614099413, 0.00027699299971573055, 0.00028550499700941145, 0.0002818249922711402, 0.00027874100487679243, 0.00027537799905985594, 0.0002759919880190864, 0.0002771090075839311, 0.00027611100813373923, 0.0002770340070128441, 0.00027533200045581907, 0.0002766210091067478, 0.0002762730000540614, 0.00027716699696611613, 0.00028518498584162444, 0.0002857789950212464, 0.00027721200603991747, 0.00027636699087452143, 0.00027763900288846344, 0.0002764289965853095, 0.00027690999559126794, 0.00027789299201685935, 0.0002869220043066889, 0.00027679800405167043, 0.000275401005637832, 0.00027641399356070906, 0.000284819005173631, 0.0002757839974947274, 0.0002755919995252043, 0.00028229999588802457, 0.00027544700424186885, 0.00028720300178974867, 0.0002750209969235584, 0.00027743299142457545, 0.00027361599495634437, 0.00028186599956825376, 0.00027722200320567936, 0.0002758999908110127, 0.0002772190055111423];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.1.0;0.0022528080007759854;0.001372857004753314;;;0.6093981396907459;;;[0.0022771049989387393, 0.00225919000513386, 0.0022546519903698936, 0.00225453800521791, 0.0022541899961652234, 0.0022732499783160165, 0.0022574299946427345, 0.0022560799989150837, 0.0022587080020457506, 0.002253685990581289, 0.0022578250063816085, 0.0022594840120291337, 0.002254919003462419, 0.0022735090024070814, 0.00225724300253205, 0.0022617389913648367, 0.0022560079960385337, 0.002268842014018446, 0.002260068984469399, 0.002257063999422826, 0.002274932005093433, 0.002258566004456952, 0.0022732829966116697, 0.0022579719952773303, 0.0022648010053671896, 0.0022575640032300726, 0.002253032012959011, 0.0022563139791600406, 0.0022559129865840077, 0.002253697006381117, 0.002257858999655582, 0.0022568919812329113, 0.002258233987959102, 0.0022578399948542938, 0.002256456995382905, 0.002257345986436121, 0.002258243999676779, 0.0022544829989783466, 0.0022565210092579946, 0.002257883010315709, 0.00225329099339433, 0.0022566009865840897, 0.002256724998005666, 0.0022574850008822978, 0.002258867010823451, 0.0022551850124727935, 0.0022547550033777952, 0.0022543120139744133, 0.002255861007142812, 0.0022528080007759854];[0.0014411909942282364, 0.0013973650056868792, 0.0014043460105312988, 0.0013846540095983073, 0.001403015005053021, 0.001383998998790048, 0.0013835599966114387, 0.0013833869888912886, 0.0013888999965274706, 0.0014197079872246832, 0.001405100992997177, 0.0013890209957025945, 0.0013981289957882836, 0.0018741020030574873, 0.001379758003167808, 0.0013774079998256639, 0.0013832650001859292, 0.001373488994431682, 0.001378146989736706, 0.0013783350004814565, 0.0013796679995721206, 0.0013844750064890832, 0.0018843019934138283, 0.0013903070066589862, 0.001394541992340237, 0.0014043370028957725, 0.001376932006678544, 0.001372857004753314, 0.0013756510015809909, 0.0013821390020893887, 0.0013783940084977075, 0.0018675129977054894, 0.0013737219996983185, 0.0013848579983459786, 0.001393843995174393, 0.0013921929930802435, 0.0013905369996791705, 0.0013850959949195385, 0.0013791020028293133, 0.00137830400490202, 0.0026467349962331355, 0.0013740699941990897, 0.0013769579963991418, 0.0013739330024691299, 0.0013822210021317005, 0.001380305999191478, 0.0013800189917674288, 0.0013800909946439788, 0.0013935040042269975, 0.0018770909955492243];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.15.conv.2;0.000882718013599515;0.00044596799125429243;;;0.5052213553858956;;;[0.0009453240054426715, 0.000905099994270131, 0.0009102799958782271, 0.0009096299909288064, 0.000892921001650393, 0.0008877589862095192, 0.0008861560054356232, 0.0008958159887697548, 0.0008901599940145388, 0.000885467990883626, 0.0008874880004441366, 0.0008859050140017644, 0.0008916999940993264, 0.0008839759975671768, 0.0008851010061334819, 0.0008855190098984167, 0.0008875290077412501, 0.0008865739946486428, 0.0008861260139383376, 0.0008857899956637993, 0.0008882169931894168, 0.0008870800083968788, 0.0008858129876898602, 0.0008839270012686029, 0.0008861039823386818, 0.0008836560155032203, 0.000882718013599515, 0.0008862079994287342, 0.0008857189968694001, 0.00088585598859936, 0.0008841429953463376, 0.0008878130029188469, 0.0008855970081640407, 0.0008857159991748631, 0.0008861739916028455, 0.000882854001247324, 0.0009195530146826059, 0.0008953810029197484, 0.0008968890033429489, 0.0008964030130300671, 0.0009094840061152354, 0.0008841450180625543, 0.0008950100018410012, 0.0008871899917721748, 0.0008861950045684353, 0.0008835839980747551, 0.0008936919912230223, 0.0008842630049912259, 0.0008889659948181361, 0.0008858190121827647];[0.0004651630006264895, 0.00045015600335318595, 0.00044817499292548746, 0.00044991099275648594, 0.0004509110003709793, 0.00044862000504508615, 0.00044683300075121224, 0.0004465969977900386, 0.0004463760124053806, 0.0004470409912755713, 0.00044776700087822974, 0.00044979700760450214, 0.00044736400013789535, 0.00044721899030264467, 0.0004579699889291078, 0.00044732700916938484, 0.00044758299191016704, 0.0004472399887163192, 0.0004461490025278181, 0.00044727300701197237, 0.0004480079951463267, 0.0004477809998206794, 0.0004476229951251298, 0.00044596799125429243, 0.0004474519955692813, 0.000448252001660876, 0.0004469819978112355, 0.0004483640077523887, 0.00044701399747282267, 0.000447038997663185, 0.00045873000635765493, 0.0004487080004764721, 0.0004487779951887205, 0.00044747900392394513, 0.000448161008534953, 0.0004481140058487654, 0.00044733200047630817, 0.00044789900130126625, 0.0004473260050872341, 0.00044675498793367296, 0.0004466740065254271, 0.0004475070018088445, 0.0004471740103326738, 0.0004467469989322126, 0.0004467529943212867, 0.0004463079967536032, 0.00044882899965159595, 0.0004468059923965484, 0.0004574690101435408, 0.00044673000229522586];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17.conv.2;0.0008575400133850053;0.00043620201176963747;;;0.5086666569036215;;;[0.0009205100068356842, 0.0008928069873945788, 0.0008832610037643462, 0.0008851530001265928, 0.0008819969953037798, 0.0008646290079923347, 0.0008651460084365681, 0.0008611310040578246, 0.0008749230037210509, 0.0008605020120739937, 0.0008575400133850053, 0.0008608329953858629, 0.0008724619983695447, 0.0008621840097475797, 0.0008601269946666434, 0.0008653419936308637, 0.0008615749975433573, 0.0008777110051596537, 0.0008620219887234271, 0.0008694779971847311, 0.0008666299981996417, 0.0008703380008228123, 0.0008632599929114804, 0.0008667090005474165, 0.0008642399916425347, 0.0008631109812995419, 0.0008736349991522729, 0.0008671319956192747, 0.000867231996380724, 0.0008692569972481579, 0.0008607529889559373, 0.0008692060073371977, 0.0008643909968668595, 0.0008737440075492486, 0.0008645839989185333, 0.0008692570118000731, 0.0008665320056024939, 0.0008646029891679063, 0.0008754959999350831, 0.0008645649941172451, 0.0008657120051793754, 0.0008716489974176511, 0.0008619549917057157, 0.0008666729845572263, 0.0008649770170450211, 0.000862579996464774, 0.0008656489953864366, 0.0008666469948366284, 0.0008690839895280078, 0.0008619139989605173];[0.0004471970023587346, 0.0004570039891405031, 0.0004371570103103295, 0.00043620201176963747, 0.0004363100015325472, 0.0004389360110508278, 0.00043719400127884, 0.0004378790035843849, 0.0004387359949760139, 0.0004378890007501468, 0.00043704299605451524, 0.0004383859923109412, 0.00043821000144816935, 0.0004386709915706888, 0.00043870600347872823, 0.00043911999091506004, 0.0004521649971138686, 0.00044015100866090506, 0.00043926599028054625, 0.0004408450040500611, 0.0004503800009842962, 0.0004481170035433024, 0.0004391109978314489, 0.00044194600195623934, 0.0004494940076256171, 0.0004380589962238446, 0.00043751699558924884, 0.000437569004134275, 0.00046972800919320434, 0.0004404719948070124, 0.00043841300066560507, 0.0004488080012379214, 0.0004362879990367219, 0.00043911999091506004, 0.000439677998656407, 0.0004390699905343354, 0.0004477360052987933, 0.0004400109901325777, 0.0004506469995249063, 0.000447750004241243, 0.00044025199895258993, 0.00044967600842937827, 0.00044863000221084803, 0.0004504260141402483, 0.00043869898945558816, 0.0004391609982121736, 0.00046261899115052074, 0.0004370539973024279, 0.00043791999632958323, 0.0004365519998827949];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.18.0;0.0005220849998295307;0.00024959399888757616;;;0.47807157640819536;;;[0.0005691980186384171, 0.0005384859978221357, 0.0005367190024117008, 0.0005352970038075, 0.0005333330045687035, 0.0005297810130286962, 0.0005265549989417195, 0.0005282350030029193, 0.0005335689929779619, 0.0005251260008662939, 0.0005290849949233234, 0.0005258410092210397, 0.0005262870108708739, 0.0005289520049700513, 0.0005394869949668646, 0.0005259559984551743, 0.0005363929958548397, 0.0005256689910311252, 0.0005220849998295307, 0.0005297990137478337, 0.0005247889930615202, 0.000527070980751887, 0.0005249770038062707, 0.0005276650044834241, 0.0005233800038695335, 0.0005304599908413365, 0.0005283600039547309, 0.000525209994520992, 0.000525209994520992, 0.0005255809955997393, 0.0005249599926173687, 0.0005477579979924485, 0.0005252000119071454, 0.0005231990071479231, 0.0005230819951975718, 0.0005248879897408187, 0.000528722011949867, 0.0005261139885988086, 0.0005242869956418872, 0.0005253910057945177, 0.0005262990016490221, 0.0005295529990689829, 0.0005288279935484752, 0.0005246980144875124, 0.0005245449865469709, 0.0005225189961493015, 0.0005252480041235685, 0.0005287100066198036, 0.0005311819986673072, 0.000524756993399933];[0.00026011199224740267, 0.00025486599770374596, 0.00024959399888757616, 0.00025264899886678904, 0.0002689449902391061, 0.00026267200883012265, 0.0002548850025050342, 0.0002520929992897436, 0.0002521459973650053, 0.00025857199216261506, 0.00025379999715369195, 0.00025110300339292735, 0.00025183300022035837, 0.0002515009982744232, 0.0002505290030967444, 0.0002504699950804934, 0.00025401801394764334, 0.00026047999563161284, 0.0002513859944883734, 0.00025213499611709267, 0.0002505089942133054, 0.0002514670050004497, 0.0002543339942349121, 0.0002532880025682971, 0.0002500890113878995, 0.00025296700187027454, 0.0002520929992897436, 0.0002614379918668419, 0.00025192799512296915, 0.0002515460073482245, 0.0002507550088921562, 0.00025883299531415105, 0.0002613399992696941, 0.0002704680082388222, 0.0002548039919929579, 0.0002521339920349419, 0.00025241200637537986, 0.0002533130027586594, 0.0002510679914848879, 0.0002589579962659627, 0.0002520419948268682, 0.0002507900062482804, 0.0002517059911042452, 0.00025155099865514785, 0.0002601349988253787, 0.00026194698875769973, 0.00025312299840152264, 0.0002510069898562506, 0.0002512139908503741, 0.0002518719993531704];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.793e+22
  Optimized FLOP count:  6.766e+9
   Theoretical speedup:  2.650e+12
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  3.393e+9
   Theoretical speedup:  3.302e+11
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.802e+20
  Optimized FLOP count:  1.847e+9
   Theoretical speedup:  1.517e+11
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.384e+19
  Optimized FLOP count:  1.091e+9
   Theoretical speedup:  1.268e+10
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.751e+19
  Optimized FLOP count:  9.657e+8
   Theoretical speedup:  1.813e+10
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  8.179e+8
   Theoretical speedup:  5.352e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  2.779e+8
   Theoretical speedup:  7.780e+8
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  5.788e+8
   Theoretical speedup:  4.727e+8
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  1.497e+9
   Theoretical speedup:  4.568e+7
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  nswtu,omt,eru,dxp,yjf,nsapf->swoeady
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  7.550e+7
   Theoretical speedup:  4.474e+7
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       omt,nswtu->onswu      eru,dxp,yjf,nsapf,onswu->swoeady
   7              0       nsapf,dxp->nsafd          eru,yjf,onswu,nsafd->swoeady
   7              0       onswu,eru->onswe              yjf,nsafd,onswe->swoeady
   7              0       nsafd,yjf->nsady                  onswe,nsady->swoeady
   8              0   nsady,onswe->swoeady                      swoeady->swoeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;292.93359375;0.0;;;;;;[293.66796875, 293.359375, 293.86328125, 293.671875, 293.765625, 293.90234375, 293.140625, 293.86328125, 293.859375, 293.61328125, 293.6640625, 293.875, 293.3359375, 292.93359375, 293.6015625, 293.91015625, 293.375, 293.87890625, 293.58984375, 293.62890625, 293.3515625, 293.625, 294.0, 293.6484375, 293.57421875, 293.44921875, 293.859375, 293.6328125, 293.6953125, 294.00390625, 293.55859375, 293.59765625, 293.82421875, 293.5859375, 293.76171875, 293.63671875, 294.00390625, 293.890625, 293.32421875, 293.52734375, 293.84375, 293.61328125, 293.625, 293.11328125, 293.3671875, 293.8828125, 293.8515625, 293.6640625, 293.66015625, 293.7578125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 24.125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 47.875, 24.13671875, 0.0, 0.0, 71.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 47.875, 0.0, 24.01171875, 0.0, 0.0, 47.875, 0.0, 0.0, 0.0, 0.0, 95.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;286.68359375;0.0;;;;;;[287.265625, 287.0546875, 287.3046875, 287.13671875, 287.21875, 287.29296875, 286.87890625, 286.72265625, 287.328125, 287.1484375, 286.703125, 287.30078125, 287.671875, 286.68359375, 287.30078125, 287.1328125, 286.71484375, 287.3046875, 287.1484375, 286.7265625, 287.3359375, 287.15625, 286.734375, 286.83203125, 287.19140625, 287.01953125, 286.8671875, 287.21875, 287.57421875, 287.17578125, 286.99609375, 287.0546875, 287.1015625, 287.1953125, 287.03125, 287.07421875, 287.21875, 286.96484375, 287.296875, 287.27734375, 286.9765625, 286.96875, 286.890625, 287.23046875, 287.05859375, 286.890625, 287.48828125, 286.796875, 286.80859375, 287.11328125];[31.96484375, 31.95703125, 0.0, 31.921875, 31.86328125, 31.41015625, 31.9140625, 31.97265625, 25.83203125, 31.9765625, 31.8828125, 32.0, 31.82421875, 32.00390625, 0.0, 31.9453125, 31.94921875, 17.94921875, 31.9765625, 31.78515625, 31.97265625, 31.953125, 31.984375, 0.0, 31.94140625, 31.9765625, 30.421875, 31.9609375, 31.86328125, 31.9921875, 31.93359375, 31.89453125, 31.38671875, 31.85546875, 31.9375, 0.0, 31.9609375, 31.6484375, 30.90234375, 31.9921875, 31.7890625, 31.890625, 31.85546875, 31.953125, 31.8125, 31.890625, 31.84765625, 31.95703125, 31.94921875, 31.98046875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;70.9921875;31.7265625;;;;;;[71.2421875, 71.62890625, 71.27734375, 71.4609375, 71.3984375, 71.33984375, 71.2578125, 71.453125, 71.38671875, 72.00390625, 71.5703125, 71.48828125, 71.171875, 71.375, 71.07421875, 71.2109375, 72.00390625, 71.33203125, 71.265625, 71.453125, 71.1171875, 71.58203125, 71.2578125, 71.44921875, 71.390625, 71.33984375, 71.02734375, 71.484375, 71.42578125, 71.3828125, 71.30859375, 70.9921875, 71.70703125, 71.37890625, 71.3046875, 71.24609375, 71.44140625, 71.390625, 71.33984375, 71.26171875, 71.4609375, 71.390625, 71.06640625, 71.52734375, 71.45703125, 71.3984375, 71.34375, 71.015625, 71.73828125, 71.6484375];[31.83984375, 31.9375, 31.95703125, 31.89453125, 31.984375, 31.9140625, 32.00390625, 31.93359375, 31.97265625, 32.00390625, 31.91015625, 31.86328125, 31.94921875, 31.921875, 31.91015625, 31.875, 31.87890625, 31.9296875, 31.921875, 31.9921875, 31.8359375, 31.96875, 31.91015625, 31.94921875, 31.9140625, 31.9375, 31.93359375, 31.8359375, 32.00390625, 31.91015625, 31.94140625, 32.00390625, 31.8984375, 31.91796875, 31.96484375, 31.953125, 31.984375, 31.8984375, 31.828125, 31.9296875, 31.859375, 32.00390625, 31.96875, 31.9921875, 31.84375, 31.890625, 31.7265625, 31.96875, 31.9765625, 31.88671875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;142.8125;0.0;;;;;;[143.1328125, 143.2109375, 143.125, 143.17578125, 144.00390625, 143.36328125, 142.953125, 143.08984375, 142.9375, 143.234375, 142.90234375, 143.3515625, 142.96875, 143.16796875, 142.91015625, 143.2578125, 143.08203125, 143.1328125, 142.83203125, 143.0703125, 142.96875, 143.15625, 143.33203125, 143.25, 143.30078125, 143.1953125, 143.125, 143.03515625, 143.26171875, 143.21875, 143.40625, 143.07421875, 143.015625, 142.8984375, 142.87109375, 142.8125, 143.0, 142.94921875, 143.125, 143.2890625, 143.00390625, 143.21484375, 143.06640625, 143.1875, 143.1171875, 143.03515625, 143.01953125, 143.140625, 142.8984375, 144.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 7.97265625, 6.92578125, 0.0, 7.94921875, 7.86328125, 0.0703125, 0.0, 0.0703125, 0.0, 7.00390625, 7.86328125, 0.0703125, 8.0, 0.0, 0.0703125, 0.0, 0.328125, 7.97265625, 7.9140625, 0.0, 7.9375, 7.8828125, 0.0, 0.0, 0.0, 7.00390625, 8.00390625, 7.00390625, 0.0, 7.859375, 0.0, 7.97265625, 0.0, 7.890625, 0.0, 0.0, 7.953125, 0.328125, 0.0, 7.88671875, 0.0703125, 0.0703125, 0.0, 7.109375, 0.0703125, 0.0, 7.953125, 0.0703125];[9.92578125, 31.60546875, 4.0, 31.84375, 31.8515625, 31.8359375, 7.1328125, 21.8046875, 0.81640625, 2.27734375, 9.99609375, 6.9296875, 31.83203125, 3.2734375, 5.58984375, 31.84765625, 6.171875, 31.83203125, 0.1171875, 32.00390625, 31.85546875, 31.8359375, 31.82421875, 31.8125, 31.8515625, 1.1640625, 31.66015625, 31.83203125, 31.625, 31.43359375, 31.44921875, 31.83203125, 31.85546875, 2.01953125, 0.0546875, 32.0, 31.83203125, 31.84765625, 4.53515625, 0.0, 7.93359375, 31.85546875, 4.83203125, 0.3046875, 31.82421875, 0.2421875, 32.19140625, 31.82421875, 31.83984375, 7.41796875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;34.06640625;0.0;;;;;;[35.4609375, 35.4453125, 35.4921875, 34.97265625, 35.46484375, 35.328125, 35.3671875, 34.984375, 35.2890625, 35.1171875, 35.2109375, 35.328125, 35.24609375, 35.31640625, 35.33984375, 35.00390625, 35.36328125, 35.3203125, 35.34765625, 35.140625, 35.35546875, 35.37109375, 34.06640625, 35.43359375, 35.12109375, 35.3515625, 35.375, 35.3359375, 35.37890625, 35.42578125, 35.37109375, 35.55078125, 35.30078125, 35.27734375, 35.40625, 34.86328125, 35.3828125, 35.26171875, 35.25, 35.50390625, 35.0234375, 35.12890625, 35.41796875, 35.53515625, 35.015625, 34.86328125, 35.31640625, 34.98828125, 35.62109375, 35.12109375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0;0.0;;;;;;[71.15234375, 71.359375, 0.0, 70.9921875, 71.2890625, 71.40234375, 70.96484375, 141.625, 71.1953125, 71.12109375, 0.0, 71.1875, 71.23828125, 71.05859375, 71.32421875, 0.0, 71.1171875, 71.08203125, 151.87890625, 71.375, 71.43359375, 80.875, 71.11328125, 71.15234375, 0.0, 0.0, 71.2890625, 71.3984375, 71.26953125, 70.85546875, 71.1328125, 71.4765625, 71.01171875, 71.4375, 0.0, 71.43359375, 71.125, 71.31640625, 0.0, 71.35546875, 71.3984375, 0.0, 71.23046875, 121.375, 71.35546875, 152.203125, 151.828125, 71.08984375, 71.1640625, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 80.875, 0.0, 0.0, 121.375, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 101.125, 0.0, 0.0, 0.0, 101.125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 121.375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.01953125, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.01953125, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625, 0.0, 60.625, 0.0, 0.0, 0.0, 60.625];[0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.01171875, 0.01171875, 0.01171875, 0.01171875, 0.046875, 0.046875, 0.01171875, 0.01171875, 0.046875, 0.046875, 0.046875, 0.01171875, 0.01171875, 0.046875, 0.01171875, 0.01171875, 0.01171875, 0.01171875, 0.01171875, 0.046875, 0.01171875, 0.01171875, 0.01171875, 0.01171875, 0.046875, 0.046875, 0.01171875, 0.046875, 0.01171875, 0.01171875, 0.01171875, 0.046875, 0.046875, 0.015625, 0.046875, 0.046875, 0.046875, 0.015625, 0.046875, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.13495099497959018;0.017378207994624972;6.271051950985566;6.250513353967108;0.12877421168516195;1.0032859056297228;0.12835245762207284;[0.13495099497959018, 0.14211170800263062, 0.1447716950206086, 0.1459339769789949, 0.14543696999317035, 0.14665145706385374, 0.14559143007500097, 0.14709511096589267, 0.14629809698089957, 0.1479633310227655, 0.1456946469261311, 0.14728243101853877, 0.14580473600653931, 0.14610064396401867, 0.14586860698182136, 0.14608812396181747, 0.14564424799755216, 0.14616164204198867, 0.14642795897088945, 0.14596739603439346, 0.1461678680498153, 0.15252180298557505, 0.1456308100023307, 0.14622359100030735, 0.14562663703691214, 0.18819571693893522, 0.14508512400789186, 0.14655312796821818, 0.146153139998205, 0.14612895995378494, 0.1461333150509745, 0.1473348390427418, 0.14561838505323976, 0.14566386298974976, 0.14613062993157655, 0.1471091320272535, 0.14558850607136264, 0.14695940696401522, 0.14598811801988631, 0.1458202640642412, 0.14559395401738584, 0.14692223101155832, 0.14599057601299137, 0.1465514239971526, 0.14604674698784947, 0.14621959696523845, 0.1459530530264601, 0.14680465194396675, 0.14530690404353663, 0.14597827196121216];[0.01749870798084885, 0.017644957988522947, 0.01778427796671167, 0.01799737400142476, 0.017791146005038172, 0.017797489010263234, 0.017638451943639666, 0.017608312016818672, 0.017639354977291077, 0.01761726796394214, 0.017561554966960102, 0.017739670001901686, 0.01758904301095754, 0.017741610994562507, 0.01775786798680201, 0.0175429480150342, 0.017583298962563276, 0.017694868030957878, 0.017657256976235658, 0.017717052018269897, 0.01770658598979935, 0.01767004403518513, 0.01784551900345832, 0.01788006699644029, 0.01776473398786038, 0.017738936992827803, 0.017855958023574203, 0.017508413991890848, 0.017658650991506875, 0.01779918000102043, 0.017662226979155093, 0.017751687031704932, 0.017700374010019004, 0.017732632986735553, 0.017792142985854298, 0.017628458968829364, 0.017642140039242804, 0.017722621967550367, 0.017968601023312658, 0.01772819901816547, 0.017821099958382547, 0.017688732012175024, 0.0176160330302082, 0.01767506095347926, 0.017559793952386826, 0.01763936603674665, 0.017683666956145316, 0.017572482000105083, 0.017378207994624972, 0.01768495299620554];[6.534845631045755, 6.434288462914992, 6.417224965058267, 6.29497914906824, 6.449710552929901, 6.359835290990304, 6.399822748964652, 6.465469207847491, 6.465112846984994, 6.43442237295676, 6.386927316954825, 6.474468495987821, 6.506030195043422, 6.470660344057251, 6.41248571802862, 6.392201754031703, 6.358518707973417, 6.372580005088821, 6.513828039052896, 6.5132148680859245, 6.506164580932818, 6.497393862984609, 6.424404776014853, 6.271051950985566, 6.39825094002299, 6.423526431026403, 6.384447129967157, 6.430750928935595, 6.363015886920039, 6.4198161329259165, 6.339693047979381, 6.3771356959478, 6.478854589920957, 6.432940690894611, 6.427318538015243, 6.403974304033909, 6.439887188957073, 6.4741754620336, 6.364249364996795, 6.381374119955581, 6.5680567510426044, 6.43078138702549, 6.393413649930153, 6.463509367022198, 6.517100386030506, 6.344362707983237, 6.457233946945053, 6.4373346250504255, 6.393297599977814, 6.517112435074523];[6.565424897009507, 6.250513353967108, 6.615933737019077, 6.412299380986951, 6.32183989090845, 6.414570750959683, 6.4703812500229105, 6.361563165846746, 6.411075690004509, 6.432205614983104, 6.492896424024366, 6.4647403879789636, 6.352234504010994, 6.3834927611169405, 6.384531391027849, 6.563537068956066, 6.444522092002444, 6.4964040300110355, 6.4135913999634795, 6.414289877109695, 6.463069568912033, 6.432302624976728, 6.527783465047833, 6.4546980249579065, 6.599565201962832, 6.394702335994225, 6.4334507349994965, 6.488674899970647, 6.3841133819078095, 6.525893705955241, 6.355736499011982, 6.429724640096538, 6.339436102018226, 6.382735562045127, 6.343571453937329, 6.589334277960006, 6.425914130057208, 6.421808785002213, 6.4855746880639344, 6.481988363026176, 6.407459638954606, 6.388830921845511, 6.3730822609504685, 6.456474379985593, 6.4726250769454055, 6.492205154965632, 6.362356580910273, 6.3756534840213135, 6.390711882966571, 6.458496988983825]
layer1.0.conv1;0.13581025396706536;0.025429604982491583;0.7332011319813319;0.7317651719786227;0.1872436302833097;1.001962323512646;0.18687691731449266;[0.13581025396706536, 0.1420023569953628, 0.14595638099126518, 0.14694251801120117, 0.1467347459984012, 0.14696868398459628, 0.1466990220360458, 0.14715140499174595, 0.14716756797861308, 0.1470825230353512, 0.14684760302770883, 0.14666890300577506, 0.14674371003638953, 0.1467015550006181, 0.14648639096412808, 0.1468288489850238, 0.1466520459507592, 0.14671562000876293, 0.14731765899341553, 0.14709072996629402, 0.146518798021134, 0.1468920400366187, 0.14669767202576622, 0.15051451401086524, 0.1469963570125401, 0.14711987500777468, 0.14653383701806888, 0.1468821669695899, 0.1462043349747546, 0.14760889491299167, 0.14697167504345998, 0.1464288459974341, 0.14639978698687628, 0.14687073399545625, 0.14681609394028783, 0.1467101579764858, 0.14696074300445616, 0.14690647594397888, 0.14687689900165424, 0.14670001296326518, 0.14658549200976267, 0.1469522059778683, 0.1465980819775723, 0.1469296269933693, 0.14631425897823647, 0.14670906303217635, 0.1462474179570563, 0.1468224330455996, 0.14632229297421873, 0.14688352699158713];[0.026039359043352306, 0.028925477003213018, 0.026980648981407285, 0.025565201009158045, 0.029096568003296852, 0.026705527037847787, 0.026110823964700103, 0.028988911013584584, 0.02698894403874874, 0.029299549001734704, 0.025553776999004185, 0.029389878967776895, 0.027478098985739052, 0.026013308961410075, 0.0296254709828645, 0.027649392024613917, 0.026102003001142293, 0.030128940008580685, 0.027470156957861036, 0.029185338993556798, 0.02584770100656897, 0.028915746021084487, 0.027634003025013953, 0.026188788993749768, 0.028677280992269516, 0.027856072003487498, 0.029125887027475983, 0.025429604982491583, 0.028929841006174684, 0.027557043998967856, 0.025864950963295996, 0.029157474054954946, 0.027113152027595788, 0.02648572000907734, 0.029487892985343933, 0.027428671019151807, 0.028892215981613845, 0.02858238003682345, 0.02590326202334836, 0.029266943980474025, 0.027334535960108042, 0.026095793000422418, 0.029199516982771456, 0.027161556005012244, 0.026129171019420028, 0.02912770799594, 0.027248991013038903, 0.026193514990154654, 0.029153676005080342, 0.02783145202556625];[0.7428528420859948, 0.746120493975468, 0.7333255750127137, 0.7363806760404259, 0.737868269032333, 0.7655166450422257, 0.7429988020448945, 0.7363229120383039, 0.7380000179982744, 0.7516323540476151, 0.7396268860902637, 0.7332011319813319, 0.7390991680440493, 0.7441722749499604, 0.7362514320411719, 0.7355969999916852, 0.7409268679912202, 0.7428658740245737, 0.7344530310365371, 0.739273319079075, 0.7426578490994871, 0.7396930559771135, 0.7343050590134226, 0.7383155199931934, 0.7438752740272321, 0.7453307509422302, 0.7495044310344383, 0.7441719860653393, 0.7446291670203209, 0.744221659086179, 0.741655433899723, 0.743133686017245, 0.7416204679757357, 0.7466942309984006, 0.7455680839484558, 0.7333075230126269, 0.7376324759679846, 0.7450933749787509, 0.7389587569632567, 0.7403670339845121, 0.7442699549719691, 0.7456064999569207, 0.7353847949416377, 0.741478546988219, 0.7375375839765184, 0.7366569159203209, 0.7420944140758365, 0.7419107140158303, 0.7362905060290359, 0.7404241639887914];[0.7440431489958428, 0.7369666900485754, 0.7425174059462734, 0.732232996087987, 0.7418821619357914, 0.736237533041276, 0.735329205985181, 0.7382293099653907, 0.7423911610385403, 0.7407629269873723, 0.7380542441387661, 0.7404501810669899, 0.7364224150078371, 0.742861250997521, 0.7419797519687563, 0.741126281034667, 0.7368202669895254, 0.7317651719786227, 0.740898875053972, 0.7359355069347657, 0.7432624310604297, 0.7512627859832719, 0.7415256949607283, 0.7463220600620843, 0.7422704439959489, 0.7510137990466319, 0.7362908060313202, 0.7449639239930548, 0.738340804935433, 0.7414341509575024, 0.7440094550256617, 0.7372451630071737, 0.7380882278666832, 0.7416138599510305, 0.7420263370149769, 0.7429577189614065, 0.7479473110288382, 0.7422780930064619, 0.742579956073314, 0.7451411859947257, 0.7427620469825342, 0.7446607070742175, 0.7459521730197594, 0.7392125250189565, 0.7421086680260487, 0.741664910921827, 0.7519028459792025, 0.7431834559538402, 0.7366036440362222, 0.7445811980869621]
layer2.0.conv1;0.04554681800073013;0.023333108983933926;0.38427381101064384;0.38359921105438843;0.5122884541255964;1.0017586062140251;0.5113891220377959;[0.04691490996629, 0.04554681800073013, 0.05131095298565924, 0.04743510507978499, 0.05248202400980517, 0.04821509000612423, 0.05329909297870472, 0.04798686597496271, 0.05304083495866507, 0.0480192179675214, 0.05311795702436939, 0.04802469594869763, 0.053392210975289345, 0.04803657700540498, 0.053417763963807374, 0.048056471976451576, 0.053211718040984124, 0.04804822395090014, 0.053138351009693, 0.0480539639829658, 0.052947732037864625, 0.047902306949254125, 0.0533068579970859, 0.04795726994052529, 0.053157824964728206, 0.048217925999779254, 0.053301370004191995, 0.04811452195281163, 0.053499147994443774, 0.04813751595793292, 0.05302012403262779, 0.04804962599882856, 0.05290509504266083, 0.04817178595112637, 0.05340657808119431, 0.04812783998204395, 0.05342836899217218, 0.04814985702978447, 0.053322442050557584, 0.04820450599072501, 0.05353938601911068, 0.04828970605740324, 0.0535984099842608, 0.0482417699531652, 0.053681795950978994, 0.048036592022981495, 0.05322322202846408, 0.04812343494268134, 0.0534417710150592, 0.04796975490171462];[0.024842449987772852, 0.026158533990383148, 0.023608126037288457, 0.024629283987451345, 0.026255820994265378, 0.023403334023896605, 0.024577484000474215, 0.026481441978830844, 0.02348313498077914, 0.0246717159752734, 0.02625433896901086, 0.02350798499537632, 0.024576898955274373, 0.026173744990956038, 0.02338750596391037, 0.024793322023469955, 0.026166826020926237, 0.02344016300048679, 0.024653174041304737, 0.026282643026206642, 0.02339759300230071, 0.02452522498788312, 0.026290557987522334, 0.02368023298913613, 0.02455244498560205, 0.026189963973592967, 0.023333108983933926, 0.024584420025348663, 0.026223063003271818, 0.023389690031763166, 0.02472218597540632, 0.026465504022780806, 0.02341465395875275, 0.02442698198137805, 0.02612551097990945, 0.0234001399949193, 0.024565558007452637, 0.025999173987656832, 0.023419924022164196, 0.024853128008544445, 0.026335433998610824, 0.02342507999856025, 0.024634553003124893, 0.026281950005795807, 0.023567941039800644, 0.024613558023702353, 0.026198512001428753, 0.02379596303217113, 0.024609273998066783, 0.026290464971680194];[0.3884684339282103, 0.3859453179757111, 0.38731471594655886, 0.38541744503891096, 0.3876861560274847, 0.38609716499922797, 0.38834615994710475, 0.3878726820112206, 0.38665492297150195, 0.38789870002074167, 0.38622296100948006, 0.38756660593207926, 0.38913981383666396, 0.3859569159685634, 0.38895169098395854, 0.3870549340499565, 0.38530516292667016, 0.38929738104343414, 0.3880252209492028, 0.38845399901038036, 0.38610861398046836, 0.3892391999834217, 0.38647597905946895, 0.38651315902825445, 0.38759346795268357, 0.3889610359328799, 0.38628008804516867, 0.3875794910127297, 0.3875854430370964, 0.3885313080390915, 0.38427381101064384, 0.38871864293469116, 0.3886599550023675, 0.3866276200860739, 0.387648707954213, 0.3872983189066872, 0.38653066905681044, 0.38581134885316715, 0.38799129106337205, 0.3864144050749019, 0.42666956200264394, 0.387215151975397, 0.3873266740120016, 0.3880872259614989, 0.3876293869689107, 0.38599868898745626, 0.38763698894763365, 0.3890038538374938, 0.38783500593854114, 0.38882165600080043];[0.38821517798351124, 0.3869091569795273, 0.3889189030742273, 0.38716502307215706, 0.3885326680028811, 0.3879555659950711, 0.3876783110899851, 0.38946989801479504, 0.38851867406629026, 0.3866966280620545, 0.3863947249483317, 0.3860583720379509, 0.38598821696359664, 0.38624528201762587, 0.38830467796651646, 0.38670582795748487, 0.3863626070669852, 0.38491692999377847, 0.3884283329243772, 0.38633529492653906, 0.386763624032028, 0.3850425299606286, 0.38826358295045793, 0.3860151179251261, 0.3846904199454002, 0.38906008907360956, 0.38819592498475686, 0.38559282099595293, 0.38650104898260906, 0.38703525095479563, 0.3860974779818207, 0.3868271600222215, 0.38507864996790886, 0.3857542318874039, 0.386219663079828, 0.3861501630744897, 0.38683872000547126, 0.38359921105438843, 0.38907057500910014, 0.38661903399042785, 0.3846080318908207, 0.38736107398290187, 0.3878889540792443, 0.3879177450435236, 0.3885552199790254, 0.38756771601038054, 0.3869879289995879, 0.38883153087226674, 0.3859987550531514, 0.3847683110507205]
layer2.0.conv2;0.06281440600287169;0.01358307700138539;0.27402907802024856;0.2740387109806761;0.21624143036176147;0.9999648481764015;0.2162490319095845;[0.06281440600287169, 0.06359201204031706, 0.06574502802686766, 0.06769269797950983, 0.06906856398563832, 0.07024522696156055, 0.07040017703548074, 0.07079786801477894, 0.07076980895362794, 0.07135501498123631, 0.07093642902327701, 0.07121879898477346, 0.07099732797360048, 0.0715895919711329, 0.07103276700945571, 0.0714678339427337, 0.07116534904344007, 0.07153191795805469, 0.07094636093825102, 0.07160061498871073, 0.07105363899609074, 0.07204259902937338, 0.07090310595231131, 0.07122499804245308, 0.07085780799388885, 0.07130197598598897, 0.07091618794947863, 0.07120949093950912, 0.07107480597915128, 0.07127433503046632, 0.07100238400744274, 0.0712637550313957, 0.07091269205557182, 0.07131601794390008, 0.0709939090302214, 0.0715235069510527, 0.0711181529914029, 0.07162052398780361, 0.07110050501069054, 0.07138420699629933, 0.07517977996030822, 0.07169874606188387, 0.0711082830093801, 0.07148859201697633, 0.07099635293707252, 0.07136083103250712, 0.07086380699183792, 0.0710144869517535, 0.07064019003883004, 0.0710294060409069];[0.013880685961339623, 0.013897410011850297, 0.014499632990919054, 0.013780788984149694, 0.013758817047346383, 0.013662453973665833, 0.013771480997093022, 0.013763540016952902, 0.013950983004178852, 0.013866449997294694, 0.013878375990316272, 0.013594423013273627, 0.013781182991806418, 0.013649188040290028, 0.013732973020523787, 0.013744461990427226, 0.01360217301407829, 0.013663634017575532, 0.013840675994288176, 0.013669259962625802, 0.013851110998075455, 0.013874234980903566, 0.013647605024743825, 0.01382664596894756, 0.013759471010416746, 0.01358307700138539, 0.013861340994480997, 0.013817123020999134, 0.01370443298947066, 0.01379831600934267, 0.013835093006491661, 0.01362523203715682, 0.013924198981840163, 0.013841263018548489, 0.013629298948217183, 0.013869294023606926, 0.013757662964053452, 0.01363082299940288, 0.013817690021824092, 0.01379814196843654, 0.013641848985571414, 0.013722438015975058, 0.01388482702895999, 0.013665753998793662, 0.01385827997000888, 0.01377793395658955, 0.013643815007526428, 0.013750318030361086, 0.01383065403206274, 0.013650646025780588];[0.27643205696949735, 0.27650038996944204, 0.2755408630473539, 0.27639316895511, 0.27580299600958824, 0.2764206490246579, 0.2764081109780818, 0.2765790609992109, 0.27651428803801537, 0.27619556797435507, 0.27672106289537624, 0.2764618709916249, 0.2766504880855791, 0.27601647190749645, 0.276173472055234, 0.27640840801177546, 0.27656853798544034, 0.2764904579962604, 0.2765629119821824, 0.2764791119261645, 0.2756611019722186, 0.27554036100627854, 0.28019199799746275, 0.27531535405432805, 0.27650414797244594, 0.27526567701715976, 0.27634956600377336, 0.27581493806792423, 0.27571910800179467, 0.2761987579287961, 0.2768426239490509, 0.28182271402329206, 0.2767777210101485, 0.2757188669638708, 0.2759639239520766, 0.2765875359182246, 0.2776758290710859, 0.27651790203526616, 0.27679024304961786, 0.27620317111723125, 0.2767760260030627, 0.2759228030918166, 0.2759390359860845, 0.27645879302872345, 0.27656008407939225, 0.2764382920577191, 0.27402907802024856, 0.2764617530046962, 0.2757958930451423, 0.27640843897825107];[0.27592021599411964, 0.2748675070470199, 0.27529218699783087, 0.27546845498727635, 0.2764179370133206, 0.2764314159867354, 0.2748055369593203, 0.2761340879369527, 0.2760849149781279, 0.27664821309736, 0.27493320492794737, 0.27638836309779435, 0.27634909201879054, 0.2765119570540264, 0.27647285599960014, 0.2759962849668227, 0.27544977999059483, 0.2764988449634984, 0.2768107950105332, 0.27652186807245016, 0.2762664699694142, 0.27668028709013015, 0.276787381968461, 0.2772714690072462, 0.27633653808152303, 0.2750874519115314, 0.2761281140265055, 0.27714981889585033, 0.2754248889978044, 0.2769983409671113, 0.27652911306358874, 0.2761246640002355, 0.2763422011048533, 0.27665050502400845, 0.2746860670740716, 0.27628640102921054, 0.27640441805124283, 0.27667772403219715, 0.2763360880780965, 0.27544261096045375, 0.2765295939752832, 0.2768510309397243, 0.2757872909423895, 0.27598531101830304, 0.27680845092982054, 0.2740387109806761, 0.27619321504607797, 0.2790863990667276, 0.2765617029508576, 0.2762337389867753]
layer2.0.downsample.0;0.0047792520490475;0.019492925028316677;0.16175041196402162;0.16188961395528167;4.078655996433918;0.9991401425461518;4.082166077363385;[0.0052931359969079494, 0.005240432044956833, 0.0052417670376598835, 0.005246661021374166, 0.005194491008296609, 0.005217840021941811, 0.0052258059731684625, 0.005226869019679725, 0.005940072995144874, 0.005249402951449156, 0.005256853997707367, 0.005259125027805567, 0.005306489998474717, 0.005247075983788818, 0.005460964981466532, 0.005286471976432949, 0.00527877191780135, 0.005261255020741373, 0.00529555301181972, 0.005247729946859181, 0.005289528926368803, 0.005259947036392987, 0.005292290996294469, 0.005250485963188112, 0.005303466983605176, 0.005321341974195093, 0.005301076977048069, 0.005324119934812188, 0.005286958941724151, 0.0052557760500349104, 0.005325574951712042, 0.005513458047062159, 0.005417444976046681, 0.0047792520490475, 0.005324850033503026, 0.0052491139504127204, 0.005304066988173872, 0.005254594958387315, 0.005343798024114221, 0.005456521001178771, 0.005345163051970303, 0.005316032038535923, 0.005346808989997953, 0.005305940983816981, 0.005532738985493779, 0.00533249496947974, 0.005353847984224558, 0.005313562985975295, 0.0055110250250436366, 0.00533062603790313];[0.019690749992150813, 0.019577656988985837, 0.020409287011716515, 0.019563202979043126, 0.019584277004469186, 0.01953222299925983, 0.0195666549843736, 0.019525686977431178, 0.019553366990294307, 0.019599810999352485, 0.01985902601154521, 0.019492925028316677, 0.019572105957195163, 0.019583602028433233, 0.01953216502442956, 0.01961778401164338, 0.019603203982114792, 0.0196156149613671, 0.020130864984821528, 0.01956933399196714, 0.01955949398688972, 0.019576097023673356, 0.019664597988594323, 0.01951593201374635, 0.019669205998070538, 0.019576712977141142, 0.019825338036753237, 0.019573662022594362, 0.019605641020461917, 0.019675861985888332, 0.019549033953808248, 0.01960537303239107, 0.019633990013971925, 0.019532258971594274, 0.019816871965304017, 0.019648599030915648, 0.01952546596294269, 0.019592078984715044, 0.019553386024199426, 0.01961133599979803, 0.019616945006418973, 0.019577188009861857, 0.01988278399221599, 0.019538310007192194, 0.0195680899778381, 0.019582716980949044, 0.019612054980825633, 0.019575988000724465, 0.019699328986462206, 0.019536284962669015];[0.16249497199896723, 0.16218679695157334, 0.16244955000001937, 0.164027921971865, 0.16211876698071137, 0.16277937311679125, 0.16244350100168958, 0.16207272902829573, 0.16248377005103976, 0.16198633494786918, 0.16250515897991136, 0.16214472701540217, 0.16211539698997512, 0.16265611205017194, 0.16250842699082568, 0.16232791292713955, 0.1626583910547197, 0.16250372596550733, 0.16199450800195336, 0.16258873109472916, 0.16248470998834819, 0.1621649240842089, 0.16175041196402162, 0.16212866606656462, 0.16223414993146434, 0.16268720803782344, 0.16216763306874782, 0.16373790800571442, 0.16439939598785713, 0.16259970393730327, 0.16247115598525852, 0.16680039803031832, 0.16411390103166923, 0.16249309794511646, 0.16378251498099416, 0.16392655100207776, 0.1620872980565764, 0.1621538390754722, 0.16373480099719018, 0.16275916394079104, 0.16176420694682747, 0.16220218903617933, 0.16500461095711216, 0.16390121803851798, 0.16259799903491512, 0.16238525201333687, 0.16207248496357352, 0.1643442609347403, 0.1625523209804669, 0.1625226920004934];[0.16271790501195937, 0.16208244301378727, 0.16259965201606974, 0.16189658199436963, 0.16192782000871375, 0.16202186205191538, 0.1623370890156366, 0.16248203098075464, 0.1621716829831712, 0.162051692022942, 0.1621581939398311, 0.16254773701075464, 0.16246005200082436, 0.16215000790543854, 0.1625415959279053, 0.1625557099469006, 0.16285555192735046, 0.16254504502285272, 0.16204914898844436, 0.16220257402164862, 0.16248542600078508, 0.1623624509666115, 0.16219638293841854, 0.16233489901060238, 0.16219986195210367, 0.1625358839519322, 0.16284318099496886, 0.16206423693802208, 0.16205639392137527, 0.16188961395528167, 0.16244204004760832, 0.16208907001418993, 0.16262102703331038, 0.1621556140598841, 0.16213077906286344, 0.1619558070669882, 0.1626320390496403, 0.16246908594621345, 0.16256882098969072, 0.16218608198687434, 0.16207032999955118, 0.16212804103270173, 0.16256203997181728, 0.16227014298783615, 0.16258076298981905, 0.162588763050735, 0.16197398392250761, 0.16254785301862285, 0.16269511712016538, 0.1621938410680741]
layer3.0.conv1;0.022981845017056912;0.013258523016702384;0.17588890402112156;0.1743541150353849;0.5769129069864509;1.0088027115702156;0.5718788226574826;[0.02727431000676006, 0.0272014900110662, 0.022981845017056912, 0.024323749006725848, 0.023712103022262454, 0.025115198048297316, 0.024309469969011843, 0.025499019015114754, 0.024724510964006186, 0.025898763968143612, 0.025044264970347285, 0.025305486051365733, 0.024977029010187835, 0.0262420839862898, 0.02511308598332107, 0.025494877016171813, 0.026214376965072006, 0.02524659992195666, 0.026586367981508374, 0.02522134402533993, 0.02659912098897621, 0.024950215010903776, 0.025249191967304796, 0.025194289977662265, 0.026534923003055155, 0.025474934955127537, 0.026154035003855824, 0.025060163985472172, 0.026556820957921445, 0.0251661820220761, 0.025241889932658523, 0.02546045702183619, 0.026230913994368166, 0.025569068966433406, 0.026067233935464174, 0.025156854011584073, 0.026258772995788604, 0.02523998194374144, 0.026657329057343304, 0.025116081989835948, 0.026165342016611248, 0.025192547065671533, 0.026572800939902663, 0.02514849597355351, 0.025185512960888445, 0.025578287022653967, 0.026288113032933325, 0.025225266930647194, 0.026240648003295064, 0.025254909007344395];[0.013505109993275255, 0.013497220992576331, 0.013478960026986897, 0.013441068993415684, 0.013430576014798135, 0.01364084897795692, 0.013383144047111273, 0.013552062038797885, 0.013314925017766654, 0.013472602004185319, 0.013541465043090284, 0.01333121198695153, 0.013540918007493019, 0.013508903968613595, 0.013258523016702384, 0.01344932900974527, 0.013490443001501262, 0.013403875986114144, 0.013416007976047695, 0.013467312033753842, 0.013312146009411663, 0.013509180978871882, 0.013278539991006255, 0.0135052619734779, 0.013617538963444531, 0.013292260002344847, 0.01345270301681012, 0.013439532020129263, 0.013356753974221647, 0.01344182901084423, 0.013510552991647273, 0.013322132988832891, 0.01355419697938487, 0.013593746989499778, 0.013369232998229563, 0.013579315040260553, 0.013723679992835969, 0.013332837959751487, 0.013564376975409687, 0.013596898003015667, 0.013378095987718552, 0.013529952964745462, 0.013370084983762354, 0.013543061970267445, 0.013487030984833837, 0.013388523017056286, 0.013471430982463062, 0.013605098007246852, 0.01331336097791791, 0.01355320803122595];[0.17631645291112363, 0.17594382993411273, 0.17600609798682854, 0.17600676999427378, 0.17618445708649233, 0.1771312549826689, 0.17601779504911974, 0.1759866190259345, 0.17604337801458314, 0.1760234358953312, 0.17633025505347177, 0.175949836964719, 0.17597104696324095, 0.1761569629306905, 0.1760654230020009, 0.17591969604836777, 0.17603288998361677, 0.17612618597922847, 0.17617082799552009, 0.1766060369554907, 0.17605450405972078, 0.17628810094902292, 0.1762321590213105, 0.1765677149523981, 0.17632885387865826, 0.17629003507317975, 0.17590877489419654, 0.17601168504916131, 0.21880492800846696, 0.17705551895778626, 0.17600596096599475, 0.17596485296962783, 0.1759853990515694, 0.17600144707830623, 0.1761063189478591, 0.17633647989714518, 0.17597008997108787, 0.1761274630553089, 0.17612766404636204, 0.17617687094025314, 0.17605988105060533, 0.17660647310549393, 0.17588890402112156, 0.17593384202336892, 0.17600930097978562, 0.1759113660082221, 0.17595595796592534, 0.17619352304609492, 0.17615412798477337, 0.17628624697681516];[0.17609616700792685, 0.17612734605791047, 0.17708933597896248, 0.17606677894946188, 0.1754532420891337, 0.17609752103453502, 0.17531246197177097, 0.17598347103921697, 0.17587751196697354, 0.17607224802486598, 0.17592574009904638, 0.17595132597489282, 0.17655700101749972, 0.17552843102021143, 0.17602603195700794, 0.17527067405171692, 0.1743541150353849, 0.1760151139460504, 0.1758870899793692, 0.1754478900693357, 0.1752523779287003, 0.1764715450699441, 0.17550224595470354, 0.17554400907829404, 0.17601404897868633, 0.17535009101266041, 0.17475445894524455, 0.17613947310019284, 0.1759872499969788, 0.17608212388586253, 0.17683660599868745, 0.176193249062635, 0.17605150409508497, 0.1759951549465768, 0.1763766020303592, 0.17615558806573972, 0.1759134729509242, 0.17601014295360073, 0.17617767001502216, 0.17620554601307958, 0.1760099440580234, 0.17603917099768296, 0.17617733200313523, 0.17612488305894658, 0.1760863180970773, 0.17586961900815368, 0.1759156800690107, 0.17606196412816644, 0.17597051296615973, 0.17614874802529812]
layer3.0.conv2;0.032576851022895426;0.010672806005459279;0.3331865818472579;0.3334459249745123;0.32761932692507006;0.9992222333283148;0.32787433665662247;[0.03571791498688981, 0.03388072602683678, 0.034300222992897034, 0.03429359995061532, 0.03429428697563708, 0.03484674100764096, 0.03498821100220084, 0.032843970984686166, 0.0325952039565891, 0.03527420700993389, 0.032812852994538844, 0.03270501899532974, 0.032576851022895426, 0.03278753499034792, 0.03526320605305955, 0.03557079198071733, 0.035834069014526904, 0.032694103952962905, 0.03559140395373106, 0.03552485106047243, 0.03550101595465094, 0.035766015003900975, 0.03305966901825741, 0.036161184951197356, 0.035899327020160854, 0.03605179797159508, 0.03292533499188721, 0.03286585200112313, 0.033276252972427756, 0.03669088101014495, 0.03606987796956673, 0.03609037696151063, 0.03626138798426837, 0.03608293004799634, 0.03615924605401233, 0.03319823701167479, 0.036027336958795786, 0.033127445029094815, 0.035818320931866765, 0.0328996850294061, 0.03279551106970757, 0.032884734973777086, 0.03286930901231244, 0.03535829990869388, 0.035829851985909045, 0.03599417500663549, 0.0361639839829877, 0.037594983994495124, 0.03657074301736429, 0.03692591504659504];[0.011004524014424533, 0.010987710033077747, 0.01581360900308937, 0.010776392999105155, 0.01216686301631853, 0.011614073009695858, 0.011119275994133204, 0.011344628990627825, 0.010942692984826863, 0.017069921013899148, 0.01104020600905642, 0.01571338897338137, 0.011054483009502292, 0.011160650989040732, 0.01707166200503707, 0.011104443983640522, 0.010849678015802056, 0.011122429044917226, 0.011200446984730661, 0.010873277962673455, 0.019398140022531152, 0.010930747026577592, 0.015970178006682545, 0.01107893098378554, 0.010894664039369673, 0.01499346602940932, 0.013418209040537477, 0.01589222002075985, 0.010991354996804148, 0.011048990010749549, 0.011166048992890865, 0.017156954971142113, 0.01103300100658089, 0.01108317100442946, 0.011064388963859528, 0.01099060196429491, 0.013215830025728792, 0.011085185979027301, 0.010994433949235827, 0.011105648998636752, 0.01341675198636949, 0.010866702999919653, 0.010672806005459279, 0.010772504028864205, 0.012295026972424239, 0.018413224024698138, 0.014010586019139737, 0.010859589034225792, 0.01751761097693816, 0.011100987961981446];[0.3407089270185679, 0.33569235302275047, 0.33608591608935967, 0.33997678296873346, 0.3374335939879529, 0.33721336303278804, 0.33593365707201883, 0.3342956400010735, 0.34338628000114113, 0.3398897880106233, 0.34099279798101634, 0.33740511193173006, 0.341645815060474, 0.3390186979668215, 0.3371005699154921, 0.3347656960831955, 0.3400256400927901, 0.33619357290444896, 0.3394839590182528, 0.3374438479077071, 0.34069219196680933, 0.3412722480134107, 0.33656581200193614, 0.33912480605067685, 0.33945477299857885, 0.33966165099991485, 0.3354201600304805, 0.3386913250433281, 0.3384766310919076, 0.3401359799900092, 0.338473763957154, 0.34075006895000115, 0.33919788495404646, 0.34301372605841607, 0.34052878798684105, 0.33926719293231145, 0.340370164019987, 0.33933722192887217, 0.33983309601899236, 0.3376047079800628, 0.3412932170322165, 0.3428311399766244, 0.3382767949369736, 0.3331865818472579, 0.3397140449960716, 0.3367585040978156, 0.3377613210468553, 0.33814991102553904, 0.33750257501378655, 0.3386185870040208];[0.33815271995263174, 0.33939333201851696, 0.3437500729924068, 0.33734153502155095, 0.3346933979773894, 0.3397721309447661, 0.3392595699406229, 0.3345381650724448, 0.3334459249745123, 0.33355219796067104, 0.3340981260407716, 0.34194818104151636, 0.3344019159558229, 0.3382240009959787, 0.33735967898974195, 0.3336344739655033, 0.3404861689195968, 0.3367712439503521, 0.3354657229501754, 0.33789912704378366, 0.33996726101031527, 0.339965263963677, 0.34185860893921927, 0.34007113601546735, 0.3343901369953528, 0.33417277701664716, 0.33620598597917706, 0.3343421999597922, 0.3387988190515898, 0.3347224249737337, 0.3391406750306487, 0.34230324800591916, 0.33937073801644146, 0.33920896402560174, 0.33399124606512487, 0.3411250669742003, 0.3380554630421102, 0.33729103801306337, 0.3398609649739228, 0.33379090402740985, 0.3382065249606967, 0.3380469839903526, 0.3388539039879106, 0.34197891206713393, 0.33816334896255285, 0.33536650508176535, 0.34060018096351996, 0.33407638798234984, 0.3385203171055764, 0.33987034909659997]
layer3.0.downsample.0;0.002320015977602452;0.010304327995982021;0.05025725701125339;0.049223585054278374;4.441490099835738;1.0209995260571776;4.350139237564159;[0.002454792964272201, 0.0024349450250156224, 0.0023437219788320363, 0.0023614930105395615, 0.0023558890097774565, 0.0023569759796373546, 0.0023709439556114376, 0.002370235975831747, 0.002405448001809418, 0.002320015977602452, 0.002367395965848118, 0.0024127509677782655, 0.0024812270421534777, 0.0024115389678627253, 0.0023987279855646193, 0.002411367022432387, 0.0024637290043756366, 0.0024083740427158773, 0.002395159041043371, 0.002429466985631734, 0.002456735004670918, 0.0025417740107513964, 0.0024622019263915718, 0.0023456279886886477, 0.002488130994606763, 0.002460785035509616, 0.0024523279280401766, 0.002579128078650683, 0.0024797279620543122, 0.002437101036775857, 0.002479784016031772, 0.0023957520024850965, 0.0026071969768963754, 0.002492750994861126, 0.0024429819895885885, 0.0024567170185036957, 0.0026032839668914676, 0.0025143229868263006, 0.002480375987943262, 0.002520320995245129, 0.002582036016974598, 0.0024925849866122007, 0.0024724159738980234, 0.0024135609855875373, 0.0026097820373252034, 0.002516740991268307, 0.002450416039209813, 0.0024262609658762813, 0.0025831569801084697, 0.002527149044908583];[0.010783903999254107, 0.010327135038096458, 0.010507664002943784, 0.010386856039986014, 0.010527639009524137, 0.010337913990952075, 0.010554577980656177, 0.010352988028898835, 0.01055524602998048, 0.010367988958023489, 0.010499157011508942, 0.010329823999200016, 0.010570165002718568, 0.010339082044083625, 0.01056283398065716, 0.010322505026124418, 0.010521474992856383, 0.010340195032767951, 0.010612205020152032, 0.010459164041094482, 0.010550689999945462, 0.010309182980563492, 0.010543450014665723, 0.010428789013531059, 0.01057606702670455, 0.010325161973014474, 0.010557119967415929, 0.010357021004892886, 0.010566123004537076, 0.010373631957918406, 0.010636424995027483, 0.010432356968522072, 0.010541947034653276, 0.010361430002376437, 0.01063409703783691, 0.010332353005651385, 0.011188817967195064, 0.010392499971203506, 0.010511467000469565, 0.010382337030023336, 0.010689629008993506, 0.01034171599894762, 0.010618332016747445, 0.010354169993661344, 0.010569379955995828, 0.010304327995982021, 0.010650957992766052, 0.010356803017202765, 0.010593385028187186, 0.010389155999291688];[0.050367343064863235, 0.05040482507320121, 0.05045356403570622, 0.050401850952766836, 0.05035109102027491, 0.050459046906325966, 0.05046159104676917, 0.05053440906340256, 0.050478588964324445, 0.05040273384656757, 0.05040920194005594, 0.05048388097202405, 0.05035018507624045, 0.0504532580380328, 0.05052263394463807, 0.050485102052334696, 0.050448800961021334, 0.05040289304452017, 0.05041221703868359, 0.05038187903119251, 0.05045125697506592, 0.05042325903195888, 0.05040030198870227, 0.05036080098943785, 0.05048034299397841, 0.05046962795313448, 0.050411780015565455, 0.051701157935895026, 0.05055826605530456, 0.05049910000525415, 0.05046220397343859, 0.050395439902786165, 0.05043688998557627, 0.0512259979150258, 0.05040623102104291, 0.05051343597006053, 0.050481915939599276, 0.050491896050516516, 0.05047117389040068, 0.050522006989922374, 0.05025725701125339, 0.05039964703610167, 0.05047381902113557, 0.05039383802795783, 0.05039860896067694, 0.050468311994336545, 0.05040680500678718, 0.05042670003604144, 0.05041895993053913, 0.050529747968539596];[0.05050341004971415, 0.05046332103665918, 0.05005670106038451, 0.05048853193875402, 0.05044367298251018, 0.05048785591498017, 0.050512040965259075, 0.050771326990798116, 0.05042817699722946, 0.05040247697615996, 0.05045795696787536, 0.05040037102298811, 0.050492262991610914, 0.05041730898665264, 0.05032861098879948, 0.05049982498167083, 0.05034876096760854, 0.05028837698046118, 0.05006647598929703, 0.050406638998538256, 0.0505158580490388, 0.05041362997144461, 0.05052342399721965, 0.0503382760216482, 0.049223585054278374, 0.05048191302921623, 0.050392862991429865, 0.05046701995888725, 0.050371780060231686, 0.049784396949689835, 0.0504010240547359, 0.050418539030943066, 0.05041983409319073, 0.05038724705809727, 0.05021204799413681, 0.050461703969631344, 0.050448043970391154, 0.04931831196881831, 0.05031252099433914, 0.050468686036765575, 0.05037459993036464, 0.05050380394095555, 0.05056294403038919, 0.05035886203404516, 0.05041048995917663, 0.050483537022955716, 0.05043946608202532, 0.050292437023017555, 0.05046980403130874, 0.049995806941296905]
layer4.0.conv1;0.011939783988054842;0.010782718018162996;0.2742148020188324;0.29638001997955143;0.9030915491394624;0.9252135216056457;0.9760898733648076;[0.013178738008718938, 0.012297251028940082, 0.012283760064747185, 0.012532585998997092, 0.012272975000087172, 0.01236623403383419, 0.012448535009752959, 0.012365597998723388, 0.012332746991887689, 0.011939783988054842, 0.012396526988595724, 0.012394890014547855, 0.012173953000456095, 0.012557427980937064, 0.01222710800357163, 0.012579954054672271, 0.01244522596243769, 0.012533000961411744, 0.01241113495780155, 0.012608138960786164, 0.01246426097350195, 0.012542979966383427, 0.012445794011000544, 0.01256765698781237, 0.012463431048672646, 0.012568712001666427, 0.012469852983485907, 0.012604933988768607, 0.012518725008703768, 0.012533565051853657, 0.012488369946368039, 0.01262808800674975, 0.012511517037637532, 0.01254569209413603, 0.01246679201722145, 0.012611268030013889, 0.012438331032171845, 0.012786920997314155, 0.012460186087992042, 0.012585259974002838, 0.012437742960173637, 0.012641559937037528, 0.012421938008628786, 0.012569614918902516, 0.01267872704192996, 0.012558064016047865, 0.012479764060117304, 0.012642955989576876, 0.012449433968868107, 0.012559675960801542];[0.017069991037715226, 0.011000296974088997, 0.011180846020579338, 0.011254352983087301, 0.011105771991424263, 0.011239094019401819, 0.011104455043096095, 0.016463159990962595, 0.014488262997474521, 0.01088622899260372, 0.011576546996366233, 0.015867717971559614, 0.011042268015444279, 0.0158660119632259, 0.014798997028265148, 0.01107955101178959, 0.011063621961511672, 0.01126325799850747, 0.018956295971293002, 0.010970005008857697, 0.011166080017574131, 0.011211748991627246, 0.012052911042701453, 0.011013539042323828, 0.011038781958632171, 0.015358450007624924, 0.011015942029189318, 0.011252309021074325, 0.011478472966700792, 0.011190826015081257, 0.011085451988037676, 0.01598156098043546, 0.010876960004679859, 0.011488099989946932, 0.010848923993762583, 0.011104156961664557, 0.011094399029389024, 0.01210997102316469, 0.011018916964530945, 0.011188514006789774, 0.010973021970130503, 0.010843694035429507, 0.021966310043353587, 0.010782718018162996, 0.015447962039615959, 0.010973712021950632, 0.013112989952787757, 0.018934581021312624, 0.014907623000908643, 0.011216521030291915];[0.2742148020188324, 0.27428721892647445, 0.3069613889674656, 0.30642629601061344, 0.3052251990302466, 0.30336685286602005, 0.30581460904795676, 0.3055553279700689, 0.3020471379859373, 0.3017932819784619, 0.3084596340195276, 0.30216704693157226, 0.3036490950617008, 0.3078464579884894, 0.301795662031509, 0.3046599419321865, 0.30493131012190133, 0.3041515339864418, 0.30466164695098996, 0.30619118397589773, 0.30517139192670584, 0.30186002800473943, 0.30410101904999465, 0.3040929050766863, 0.3078491489868611, 0.3070615270989947, 0.30403499002568424, 0.305895327066537, 0.30609916406683624, 0.30249958694912493, 0.30315336800413206, 0.31044279591878876, 0.3015725900186226, 0.30264347698539495, 0.3036385199520737, 0.3066515600075945, 0.3094812540221028, 0.3060973900137469, 0.3032866371795535, 0.3058709750766866, 0.3014968329225667, 0.30172190291341394, 0.302799848082941, 0.3043572549941018, 0.30175475706346333, 0.30177828401792794, 0.30642780993366614, 0.30542497598798946, 0.30699852004181594, 0.30734495900105685];[0.30726615199819207, 0.30719558702548966, 0.30359233205672354, 0.31077140296110883, 0.30846014292910695, 0.3069055490777828, 0.3064155000029132, 0.3090941240079701, 0.3088297840440646, 0.307272428937722, 0.3097702800296247, 0.30893525102874264, 0.3019573519122787, 0.3089136959752068, 0.30637620005290955, 0.30313342093722895, 0.30412685696501285, 0.29638001997955143, 0.3047910070163198, 0.30732158094178885, 0.3064519169856794, 0.3105022730305791, 0.3048642249777913, 0.3042654430028051, 0.3070388010237366, 0.3093588800984435, 0.3032585429609753, 0.30508988007204607, 0.3093006520648487, 0.3074907590053044, 0.30171501403674483, 0.30392018996644765, 0.30694044701522216, 0.30834742507431656, 0.3061175239854492, 0.30317572504282, 0.3041009320295416, 0.30991901305969805, 0.3053951150504872, 0.30964338209014386, 0.3070568679831922, 0.30380242387764156, 0.3053608270129189, 0.3024540760088712, 0.3093640170409344, 0.30364609509706497, 0.3044432451133616, 0.30790853808866814, 0.30256800196366385, 0.3091148100211285]
layer4.0.conv2;0.03228630806552246;0.02038454997818917;1.1235752299544401;1.124104147136677;0.6313682548286527;0.9995294767094454;0.6316654681432532;[0.03447741596028209, 0.033142527972813696, 0.03240312292473391, 0.032565802917815745, 0.032657108968123794, 0.03228630806552246, 0.03253244998631999, 0.03255003003869206, 0.032725289987865835, 0.03295759396860376, 0.032618358032777905, 0.032563183980528265, 0.03246369498083368, 0.032574442971963435, 0.032790641067549586, 0.032825839007273316, 0.03282707300968468, 0.03273945796536282, 0.03262255893787369, 0.0326381089980714, 0.03260574000887573, 0.03269062103936449, 0.032712451997213066, 0.03289645101176575, 0.03284086100757122, 0.03243548498721793, 0.03277462400728837, 0.03228656202554703, 0.03272070095408708, 0.03262141300365329, 0.03279259195551276, 0.0325555419549346, 0.032626997970510274, 0.03290572401601821, 0.032506527029909194, 0.032536996994167566, 0.032605756947305053, 0.03277747397078201, 0.032528151001315564, 0.032495503954123706, 0.032647893007379025, 0.032391924993135035, 0.03281177399912849, 0.03262073895893991, 0.044426510052289814, 0.032574650016613305, 0.03266108001116663, 0.03246749402023852, 0.03274268395034596, 0.03252939402591437];[0.02170061500510201, 0.020463491033297032, 0.021715773036703467, 0.02161868999246508, 0.02038454997818917, 0.021414749033283442, 0.021493228967301548, 0.020400572975631803, 0.021237407985609025, 0.021376051008701324, 0.020427074981853366, 0.02129802800482139, 0.021445931983180344, 0.020407631003763527, 0.021355040022172034, 0.02126269700238481, 0.020412623998709023, 0.021313178003765643, 0.021408784028608352, 0.021360731043387204, 0.02052703796653077, 0.02127205696888268, 0.02133962803054601, 0.021298991981893778, 0.02140813897131011, 0.021490690007340163, 0.021294375008437783, 0.021478527050931007, 0.021351192030124366, 0.05830187600804493, 0.02154689497547224, 0.021465479978360236, 0.021388989000115544, 0.02152707998175174, 0.021443737030494958, 0.021463582990691066, 0.021382273000199348, 0.02140269201481715, 0.02133998298086226, 0.021345529006794095, 0.021338702004868537, 0.021576334023848176, 0.021421379991807044, 0.02137463801773265, 0.021481096977367997, 0.02138587401714176, 0.021391046000644565, 0.02136677800444886, 0.02155672002118081, 0.021316541999112815];[1.1235752299544401, 1.124012261047028, 1.1330646069836803, 1.1343723330064677, 1.1337692349334247, 1.128554466064088, 1.1295254689175636, 1.127432118053548, 1.1325278679723851, 1.129919477913063, 1.142631312890444, 1.132512366049923, 1.1338936980464496, 1.1357782919658348, 1.1308013390516862, 1.1350224021007307, 1.1339361829450354, 1.1355669549666345, 1.1323305280529894, 1.1359480049577542, 1.133283500035759, 1.1300305260811, 1.1300117920618504, 1.138586792978458, 1.1286859500105493, 1.1297054560272954, 1.1284275240032002, 1.1359863161342219, 1.1380005290266126, 1.1329595759743825, 1.1307527989847586, 1.137822330929339, 1.1342625379911624, 1.132510075054597, 1.1360707730054855, 1.1385532040148973, 1.135334221064113, 1.1324150310247205, 1.130461348046083, 1.1342821409925818, 1.131919898034539, 1.128489047056064, 1.137004458985757, 1.1305933159892447, 1.13481724698795, 1.1281847470672801, 1.1357616440509446, 1.1417132130591199, 1.132624086982105, 1.1401843870407902];[1.1277268810081296, 1.130957627960015, 1.1441496650804766, 1.1314479890279472, 1.1318534859456122, 1.1287048369413242, 1.1402049439493567, 1.13300958101172, 1.1297581300605088, 1.124104147136677, 1.133488240011502, 1.1296717619989067, 1.1338534110109322, 1.140258659957908, 1.1346404450014234, 1.1284816470579244, 1.1297072469606064, 1.1276803789660335, 1.141083681024611, 1.1336218670476228, 1.1409507649950683, 1.1366402280400507, 1.140161178947892, 1.12829685700126, 1.1298497750540264, 1.1281646838760935, 1.1379165420075879, 1.1259406570461579, 1.129289739066735, 1.1322521599940956, 1.1284543799120001, 1.1400583669892512, 1.1305954229901545, 1.1328754390706308, 1.133758728101384, 1.1410148379509337, 1.1286950360517949, 1.1295608131331392, 1.1294104289845563, 1.1270106250885874, 1.137032420025207, 1.1364344420144334, 1.1307744880323298, 1.1253875020775013, 1.1352348679793067, 1.1352217079838738, 1.136906856962014, 1.1254117229254916, 1.128676335036289, 1.1325863300007768]
layer4.0.downsample.0;0.001007626997306943;0.00542554201092571;0.020735603931825608;0.02073481003753841;5.384474637367208;1.0000382879942358;5.384268484526508;[0.0011347350082360208, 0.001007626997306943, 0.0014740040060132742, 0.0010392009862698615, 0.0012484570033848286, 0.0013525609392672777, 0.0014204619801603258, 0.0014883799594826996, 0.001373282982967794, 0.0011307689710520208, 0.001008202030789107, 0.0010484840022400022, 0.0010780150187201798, 0.0013780169538222253, 0.002113093971274793, 0.001041857001837343, 0.0012117659789510071, 0.0011568510090000927, 0.0020565009908750653, 0.0021062259329482913, 0.0013037800090387464, 0.001252186018973589, 0.0012264550314284861, 0.0012856879620812833, 0.0013351879897527397, 0.0012411189964041114, 0.0012866529868915677, 0.0013449470279738307, 0.001303897995967418, 0.0013028049725107849, 0.0013042029459029436, 0.0013462930219247937, 0.0013547090347856283, 0.0013414339628070593, 0.0013652120251208544, 0.0014742950443178415, 0.0015271379961632192, 0.0014544189907610416, 0.0013764430186711252, 0.0013375220005400479, 0.0013848520466126502, 0.0014947170275263488, 0.0011405609548091888, 0.0011159090208820999, 0.001117405015975237, 0.001108855998609215, 0.0011166909825988114, 0.0011762939975596964, 0.0012078090221621096, 0.0012287089484743774];[0.005537046992685646, 0.005481399013660848, 0.005531858012545854, 0.005549626017455012, 0.0054865399724803865, 0.005512274976354092, 0.00546324101742357, 0.005467217008117586, 0.005454120982903987, 0.005489570030476898, 0.005453224002849311, 0.005488285038154572, 0.0054702539928257465, 0.005515430006198585, 0.005465478985570371, 0.00548281503142789, 0.005480253952555358, 0.005492298980243504, 0.005464825022500008, 0.005486434965860099, 0.005449271993711591, 0.005494563956744969, 0.005469180003274232, 0.005496393016073853, 0.005486560985445976, 0.0054999570129439235, 0.005471233977004886, 0.005532687995582819, 0.006044420006219298, 0.005529533023945987, 0.0054528359905816615, 0.005528712004888803, 0.005479907034896314, 0.005511783005204052, 0.0054759770282544196, 0.005510052025783807, 0.00542997702723369, 0.005495912977494299, 0.005444428010378033, 0.0054598270216956735, 0.00542554201092571, 0.00551048299530521, 0.005471438053064048, 0.005466719972901046, 0.0054445520509034395, 0.0054903539712540805, 0.005462263012304902, 0.005465769965667278, 0.005441109009552747, 0.005486845038831234];[0.020785955945029855, 0.021231635008007288, 0.02126799098914489, 0.02125119703123346, 0.0212037370656617, 0.020845528051722795, 0.020767760986927897, 0.02125217003049329, 0.020763434004038572, 0.021139404096174985, 0.021206083067227155, 0.020735603931825608, 0.020752862095832825, 0.02117841609288007, 0.02122908498859033, 0.02075889299158007, 0.02128373901359737, 0.021259328059386462, 0.021256124833598733, 0.021215168992057443, 0.0212387929786928, 0.02123375696828589, 0.021328556002117693, 0.021309798990841955, 0.021322561020497233, 0.021210150909610093, 0.021300503984093666, 0.020792663854081184, 0.021118220931384712, 0.020898237999062985, 0.021293226978741586, 0.02135072700912133, 0.020752451033331454, 0.021247977972961962, 0.021130683948285878, 0.021288699936121702, 0.021278096071910113, 0.021306397975422442, 0.021257606975268573, 0.021225520060397685, 0.020795860036741942, 0.02096094493754208, 0.021225770004093647, 0.021520053036510944, 0.02132435404928401, 0.021314030920621008, 0.021263608941808343, 0.02138147794175893, 0.021227682998869568, 0.021259680041112006];[0.020804144034627825, 0.020802595012355596, 0.020748134062159806, 0.020832607930060476, 0.02089468203485012, 0.02074423193698749, 0.020784530963283032, 0.020767199050169438, 0.02082426002016291, 0.020850311091635376, 0.020754610071890056, 0.02075669792247936, 0.020777891972102225, 0.020764068991411477, 0.02079505892470479, 0.02087101701181382, 0.020735755970235914, 0.02078599890228361, 0.020767648005858064, 0.020788201014511287, 0.020790235954336822, 0.020756070909556, 0.020792156050447375, 0.02073481003753841, 0.02075819211313501, 0.020787469926290214, 0.020780036982614547, 0.020861873985268176, 0.02074086997890845, 0.020744263019878417, 0.02078888495452702, 0.020818959921598434, 0.020818790013436228, 0.020757732912898064, 0.020811066031455994, 0.0207663860055618, 0.020795880001969635, 0.02078930800780654, 0.02083234500605613, 0.020958921988494694, 0.020799668971449137, 0.020879568008240312, 0.020771038020029664, 0.02073888009181246, 0.020853144000284374, 0.020786906010471284, 0.020883426070213318, 0.02079102402785793, 0.020775395969394594, 0.02080778602976352]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.793e+22
  Optimized FLOP count:  6.766e+9
   Theoretical speedup:  2.650e+12
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  3.393e+9
   Theoretical speedup:  3.302e+11
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.802e+20
  Optimized FLOP count:  1.847e+9
   Theoretical speedup:  1.517e+11
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  nwtu,napf->wa
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  2.749e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          napf,nwtu->wa                                wa->wa

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.751e+19
  Optimized FLOP count:  9.657e+8
   Theoretical speedup:  1.813e+10
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  8.179e+8
   Theoretical speedup:  5.352e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  nwtu,napf->wa
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.872e+10
  Optimized FLOP count:  6.872e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          napf,nwtu->wa                                wa->wa

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  5.788e+8
   Theoretical speedup:  4.727e+8
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  nwtu,omt,eru,dxp,yjf,napf->woeady
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  1.497e+9
   Theoretical speedup:  4.568e+7
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         omt,nwtu->onwu         eru,dxp,yjf,napf,onwu->woeady
   6              0         napf,dxp->nafd             eru,yjf,onwu,nafd->woeady
   6              0         onwu,eru->onwe                 yjf,nafd,onwe->woeady
   6              0         nafd,yjf->nady                     onwe,nady->woeady
   7           TDOT      nady,onwe->woeady                        woeady->woeady

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  nwtu,napf->wa
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          napf,nwtu->wa                                wa->wa

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;293.109375;0.0;;;;;;[294.00390625, 293.68359375, 293.78515625, 293.3359375, 293.98046875, 294.00390625, 293.7578125, 293.82421875, 293.75390625, 293.765625, 293.5859375, 294.00390625, 293.359375, 293.7578125, 294.00390625, 293.109375, 294.00390625, 293.77734375, 293.7578125, 293.60546875, 293.7734375, 293.32421875, 293.11328125, 293.7890625, 293.8203125, 293.37109375, 294.00390625, 293.80859375, 293.59765625, 293.81640625, 293.76171875, 293.83984375, 293.53125, 293.74609375, 293.76171875, 293.8125, 293.56640625, 293.34375, 293.82421875, 293.81640625, 293.76171875, 293.36328125, 293.77734375, 293.5859375, 294.00390625, 293.5546875, 293.34375, 293.5, 294.00390625, 293.3515625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;286.58984375;0.0;;;;;;[287.15625, 287.21484375, 287.20703125, 286.953125, 288.00390625, 287.13671875, 286.8203125, 287.09765625, 286.9765625, 286.96484375, 287.1875, 288.00390625, 286.9921875, 286.58984375, 287.13671875, 287.09765625, 287.234375, 287.2890625, 287.28125, 286.73828125, 287.171875, 286.9375, 286.78125, 286.953125, 286.88671875, 288.00390625, 286.7734375, 287.1484375, 288.00390625, 286.8515625, 287.0078125, 287.359375, 287.2734375, 287.2421875, 288.00390625, 286.94921875, 286.7578125, 287.32421875, 286.94140625, 287.24609375, 287.32421875, 287.078125, 286.90234375, 288.00390625, 287.5859375, 286.77734375, 287.22265625, 287.5703125, 287.2421875, 287.44140625];[31.9453125, 0.0, 0.0, 0.0, 31.94921875, 0.0, 31.88671875, 0.0, 31.8671875, 0.0, 31.97265625, 0.0, 31.94921875, 0.0, 31.80859375, 0.0, 32.00390625, 0.0, 31.8828125, 0.0, 31.95703125, 0.0, 31.99609375, 0.0, 31.96875, 0.0, 26.0, 0.0, 31.93359375, 0.0, 31.85546875, 0.0, 31.78515625, 0.0, 31.9453125, 0.0, 31.91015625, 0.0, 31.94140625, 0.0, 31.98046875, 0.0, 31.984375, 0.0, 31.94140625, 0.0, 31.96484375, 0.0, 31.94921875, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;71.0859375;0.0;;;;;;[71.20703125, 71.42578125, 71.62890625, 71.25390625, 71.234375, 71.421875, 71.23828125, 71.4453125, 71.3671875, 71.56640625, 71.2265625, 71.17578125, 71.609375, 71.171875, 71.21484375, 71.39453125, 71.3125, 71.5078125, 71.41015625, 72.00390625, 71.31640625, 71.25, 71.44921875, 71.390625, 71.32421875, 71.53125, 71.20703125, 71.1484375, 71.34765625, 71.296875, 71.46875, 71.15234375, 71.3125, 71.33203125, 71.421875, 71.3515625, 71.28515625, 71.21875, 71.41015625, 71.33984375, 71.2578125, 71.44140625, 71.20703125, 71.37890625, 71.29296875, 71.48046875, 71.42578125, 71.0859375, 71.5234375, 71.453125];[32.0, 0.0, 31.9296875, 0.0, 31.95703125, 0.0, 31.91015625, 0.0, 0.0, 31.9296875, 0.0, 31.96484375, 31.96875, 0.0, 31.90234375, 31.98046875, 31.94140625, 31.89453125, 0.0, 31.92578125, 31.91796875, 0.0, 31.96484375, 31.90234375, 0.0, 32.00390625, 31.91796875, 0.0, 31.9453125, 31.41796875, 0.0, 31.9921875, 0.0, 32.00390625, 0.0, 31.73046875, 31.87890625, 31.94921875, 0.0, 31.8046875, 0.0, 31.953125, 31.7890625, 31.94140625, 31.94921875, 31.87890625, 31.98046875, 31.8984375, 31.89453125, 32.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;142.7578125;0.0;;;;;;[143.38671875, 143.50390625, 143.34765625, 143.37890625, 142.87109375, 143.35546875, 143.05859375, 142.8046875, 143.27734375, 142.80078125, 143.08203125, 143.04296875, 142.765625, 143.296875, 143.01171875, 143.01953125, 143.5390625, 142.99609375, 142.95703125, 143.203125, 143.16796875, 143.203125, 142.90234375, 142.85546875, 143.3046875, 143.125, 143.3515625, 142.8046875, 143.1875, 143.24609375, 144.00390625, 143.26171875, 142.7578125, 143.265625, 143.02734375, 142.76171875, 143.27734375, 142.984375, 142.9375, 143.16796875, 142.87890625, 143.078125, 143.4140625, 142.8828125, 142.86328125, 143.125, 142.87890625, 143.03515625, 143.3984375, 143.1171875];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0;0.0;;;;;;[7.00390625, 0.0, 7.9609375, 0.0, 0.0, 0.0, 0.0703125, 0.0, 7.94140625, 0.0, 6.89453125, 0.0, 1.19140625, 0.0, 0.328125, 0.0, 7.00390625, 0.0, 7.8515625, 0.0, 7.87109375, 0.0, 0.0703125, 0.0, 0.0, 0.0, 7.81640625, 0.0, 0.5859375, 0.0, 7.85546875, 0.0, 0.0, 0.0, 7.9375, 0.0, 7.98828125, 0.0, 7.93359375, 0.0, 7.91015625, 0.0, 0.0703125, 0.0, 0.0, 0.0, 0.0703125, 0.0, 7.00390625, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 34.984375, 35.37890625, 35.1953125, 35.37890625, 0.0, 0.0, 35.58203125, 35.38671875, 0.0, 0.0, 0.0, 35.03515625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 35.35546875, 35.23046875, 0.0, 34.34375, 0.0, 0.0, 35.48828125, 0.0, 35.22265625, 0.0, 35.359375, 35.66796875, 0.0, 34.97265625, 0.0, 0.0, 0.0, 35.328125, 0.0, 0.0, 0.0, 35.12890625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;70.7734375;0.0;;;;;;[71.3125, 71.421875, 71.10546875, 71.3046875, 71.3359375, 131.92578125, 131.8359375, 71.35546875, 71.1484375, 71.3203125, 71.0625, 70.97265625, 71.27734375, 71.16015625, 71.25390625, 71.25390625, 71.1015625, 71.31640625, 131.7890625, 70.80078125, 71.42578125, 71.4453125, 71.703125, 71.046875, 152.2890625, 131.96484375, 71.06640625, 71.45703125, 71.27734375, 71.2578125, 71.34375, 71.21484375, 71.1875, 71.27734375, 71.19921875, 71.30859375, 70.98828125, 71.15625, 71.41015625, 70.7734375, 71.30078125, 71.1875, 71.41015625, 71.33984375, 70.97265625, 71.13671875, 70.96484375, 131.69921875, 131.84765625, 71.29296875];[0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 80.875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 60.625, 60.625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0;80.2734375;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[80.5625, 80.72265625, 80.9375, 80.55078125, 80.57421875, 80.8359375, 80.54296875, 80.2734375, 80.8203125, 80.546875, 80.81640625, 80.63671875, 80.78125, 80.80078125, 80.96484375, 80.5, 80.85546875, 80.92578125, 80.6953125, 80.890625, 80.8046875, 80.3046875, 80.5078125, 80.4921875, 80.78125, 80.8203125, 80.54296875, 80.7421875, 80.5078125, 80.8046875, 80.7890625, 80.84375, 80.83203125, 80.71875, 80.84765625, 80.55078125, 80.52734375, 80.55078125, 80.56640625, 80.55078125, 80.52734375, 80.87109375, 80.9140625, 80.875, 80.8203125, 80.7265625, 80.8984375, 80.45703125, 80.625, 80.98046875];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cpu_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.13565822201780975;0.017521299014333636;6.029444133921061;6.0620474279276095;0.12915766367653977;0.9946217355779259;0.12985606392513893;[0.13565822201780975, 0.14189766498748213, 0.1446057859575376, 0.14516165596432984, 0.1454493780620396, 0.1459020489710383, 0.14485116506693885, 0.14519955398282036, 0.14500072097871453, 0.14521331299329177, 0.14541513001313433, 0.14457660599146038, 0.14567260403418913, 0.1457394119934179, 0.144723977020476, 0.1445594760007225, 0.14456819096812978, 0.14501529897097498, 0.1449915079283528, 0.1449738360242918, 0.14501868904335424, 0.14536724000936374, 0.14501616096822545, 0.14473289402667433, 0.14486646495060995, 0.1458943219622597, 0.14460779400542378, 0.14508843899238855, 0.1455820400151424, 0.1452044160105288, 0.14536215405678377, 0.14538054302101955, 0.14498262194683775, 0.14473510696552694, 0.14575432799756527, 0.14495045907096937, 0.167213149019517, 0.14583129802485928, 0.1448710989789106, 0.14503205695655197, 0.14502163109136745, 0.144807156000752, 0.14457746694097295, 0.14564729301491752, 0.14474087697453797, 0.1448230779496953, 0.14483530697179958, 0.14489613595651463, 0.14643476903438568, 0.1449576520244591];[0.01785482297418639, 0.01781654398655519, 0.017730177962221205, 0.017749048012774438, 0.018007484963163733, 0.01758997602155432, 0.017867624992504716, 0.017780543013941497, 0.017775818007066846, 0.01859785499982536, 0.017701806034892797, 0.01774504396598786, 0.017625679960474372, 0.01766115496866405, 0.017979500989895314, 0.017790356010664254, 0.01791420701192692, 0.017820590001065284, 0.017771414015442133, 0.01794943300774321, 0.017789077013731003, 0.01778659498086199, 0.01766250201035291, 0.017875265039037913, 0.017753195017576218, 0.017521299014333636, 0.017767190001904964, 0.017696423979941756, 0.01779021497350186, 0.017700838041491807, 0.017687081010080874, 0.017860719992313534, 0.0176104879938066, 0.017730452003888786, 0.01761470304336399, 0.017652970971539617, 0.017742129042744637, 0.018013734952546656, 0.01789949298836291, 0.01770940300775692, 0.01761644595535472, 0.01752526400377974, 0.01776564499596134, 0.017658438999205828, 0.017652249021921307, 0.017906047985889018, 0.01791803102241829, 0.01765120797790587, 0.018314256973098963, 0.017644545005168766];[6.156669686082751, 6.08704899600707, 6.233411101973616, 6.30183011200279, 6.275877459032927, 6.163120627112221, 6.285872113890946, 6.311032104073092, 6.354379990953021, 6.250874932913575, 6.362449410080444, 6.353006231947802, 6.192009115999099, 6.524452099984046, 6.16832556494046, 6.257189582916908, 6.218670703994576, 6.169644706940744, 6.210874286072794, 6.029444133921061, 6.108409338979982, 6.171286160941236, 6.307524472998921, 6.20805839006789, 6.252799486916047, 6.306044124998152, 6.250006328977179, 6.070606951951049, 6.164344132004771, 6.307166547921952, 6.252106822968926, 6.263672692060936, 6.416930651990697, 6.203436297015287, 6.312667110993061, 6.241589069133624, 6.350527980015613, 6.221968556055799, 6.087117065035272, 6.234346212062519, 6.565434084972367, 6.223895485978574, 6.139387132949196, 6.302762098959647, 6.063724323990755, 6.079194308025762, 6.178485772979911, 6.093082247010898, 6.297967019025236, 6.098976043052971];[6.30945785791846, 6.215527282038238, 6.145856203977019, 6.414703774033114, 6.387188989960123, 6.341649031965062, 6.146844040893484, 6.20665398100391, 6.4261197749874555, 6.365096138091758, 6.1914299599593505, 6.21908417303348, 6.243832192965783, 6.29062625602819, 6.123366111016367, 6.244714120985009, 6.246462262002751, 6.3828954919590615, 6.477823869034182, 6.209478983073495, 6.190383508976083, 6.34741271805251, 6.1491829449660145, 6.137707673944533, 6.228256141999736, 6.186981927021407, 6.254481375042815, 6.422085047990549, 6.386326941952575, 6.431136923958547, 6.502496269007679, 6.107683817972429, 6.0620474279276095, 6.123393163084984, 6.242624159960542, 6.176573962031398, 6.232360076857731, 6.402844892989378, 6.140334179974161, 6.140334797964897, 6.179242465994321, 6.199639231956098, 6.147802729043178, 6.345041691034567, 6.27314015297452, 6.3251239319797605, 6.2434947050060146, 6.288045954948757, 6.2303797859931365, 6.096024475933518]
layer1.0.conv1;0.13110009202500805;0.02307187597034499;0.7304383889422752;0.7322811919730157;0.1759867259737995;0.9974834762234227;0.17643071807074312;[0.13110009202500805, 0.1357430360512808, 0.13979774905601516, 0.14139647199772298, 0.1417662209714763, 0.14204807800706476, 0.1417999750119634, 0.14336833404377103, 0.1419314380036667, 0.14210194698534906, 0.1429664179449901, 0.14165362296625972, 0.14154313801554963, 0.14343372295843437, 0.14128975698258728, 0.1417899650405161, 0.14151418901747093, 0.14129742799559608, 0.14142645400715992, 0.14216498791938648, 0.14156740595353767, 0.1419325879542157, 0.140936189040076, 0.1413383450708352, 0.14253147091949359, 0.14192357298452407, 0.14153807796537876, 0.1416309829801321, 0.14160581299802288, 0.14178112003719434, 0.1419200719683431, 0.14074780704686418, 0.14160057302797213, 0.1408424839610234, 0.14178323704982176, 0.14136735093779862, 0.14138581103179604, 0.141160948027391, 0.141652750025969, 0.14172481396235526, 0.14135532703949139, 0.14175740303471684, 0.14040082698920742, 0.14155377593124285, 0.14153970894403756, 0.1419693100033328, 0.14101951697375625, 0.14136797393439338, 0.14013310498557985, 0.14154536399291828];[0.023757356975693256, 0.024019050993956625, 0.02386185701470822, 0.023325877031311393, 0.023910802032332867, 0.023819992027711123, 0.02382083103293553, 0.02307187597034499, 0.023768999963067472, 0.023891097982414067, 0.023880043998360634, 0.023642827000003308, 0.02316792804049328, 0.023585626971907914, 0.023877740022726357, 0.02386649901745841, 0.023657348996493965, 0.02387934795115143, 0.024150681972969323, 0.02380104997428134, 0.023286253970582038, 0.02378113497979939, 0.02344624005490914, 0.023767478996887803, 0.023690637026447803, 0.02358141401782632, 0.023869225988164544, 0.02367157698608935, 0.023858753964304924, 0.023610196018125862, 0.02420389000326395, 0.023573359998408705, 0.023816985951270908, 0.024171365017537028, 0.023661374987568706, 0.023638477025087923, 0.023352788004558533, 0.02381817199056968, 0.023732457018923014, 0.02376773697324097, 0.023679627978708595, 0.023928230977617204, 0.02380648796679452, 0.023576141975354403, 0.023817481996957213, 0.02371719595976174, 0.023539446003269404, 0.023775535984896123, 0.02389204001519829, 0.023899518011603504];[0.7363925318350084, 0.7358776110340841, 0.7304383889422752, 0.7335863140178844, 0.750237743020989, 0.7416485860594548, 0.7397291689994745, 0.7362475710106082, 0.7344783300650306, 0.7384416899294592, 0.7432245180243626, 0.7345101839746349, 0.7356665970874019, 0.7358334619784728, 0.7399841969599947, 0.7404452571063302, 0.7388092060573399, 0.7439768040203489, 0.7424022269551642, 0.7429244100349024, 0.7428629260393791, 0.7441990950610489, 0.7365088239894249, 0.7392218059394509, 0.7413121510762721, 0.7429517459240742, 0.743491075001657, 0.7385946200229228, 0.7420296149211936, 0.7404765430255793, 0.7433146630064584, 0.7421049670665525, 0.7408717039506882, 0.737132144975476, 0.7368626679526642, 0.7396893160184845, 0.7376170001225546, 0.7420111520914361, 0.7431564930011518, 0.7386313140159473, 0.7358624120242894, 0.7429476999677718, 0.7351222720462829, 0.7428562870481983, 0.7352101299911737, 0.7328801110270433, 0.7353922380134463, 0.739886580966413, 0.7371902630547993, 0.7374258330673911];[0.7377802089322358, 0.7425155469682068, 0.742304663057439, 0.7344557489850558, 0.7409738450078294, 0.743402682011947, 0.7406857990426943, 0.7369069860433228, 0.7399444379261695, 0.7344717999803834, 0.7322811919730157, 0.7417488598730415, 0.7420330199529417, 0.7435005769366398, 0.7387443929328583, 0.7415387679357082, 0.7588258420582861, 0.7370155709213577, 0.7377974970149808, 0.7387909320532344, 0.7409325320622884, 0.735784814984072, 0.7429651330458, 0.7398623400949873, 0.7417944879853167, 0.7374502540333197, 0.7423123029875569, 0.7421371039818041, 0.7428241930319928, 0.7438028859905899, 0.7371984799974598, 0.7378772579832003, 0.7425491960020736, 0.7404292039573193, 0.742410323000513, 0.7436180850490928, 0.7446099109365605, 0.740747642936185, 0.7439194290200248, 0.7409838770399801, 0.7433296550880186, 0.7402895339764655, 0.7440110398456454, 0.7406125769484788, 0.7357946500414982, 0.7431361769558862, 0.7340051461360417, 0.7363161750254221, 0.7381592649617232, 0.7423025180469267]
layer2.0.conv1;0.034193511004559696;0.0223011439666152;0.3846340720192529;0.38421382691012695;0.6522039799785798;1.001093779243984;0.6514913922161396;[0.034193511004559696, 0.03434851998463273, 0.03464085602900013, 0.034927499014884233, 0.03573825897183269, 0.03547802398679778, 0.03565709898248315, 0.03578455303795636, 0.03548852005042136, 0.035621963965240866, 0.035599588009063154, 0.03578605700749904, 0.03545780701097101, 0.0358250139397569, 0.03552938991924748, 0.0357332379790023, 0.03552088397555053, 0.035742814012337476, 0.03552899701753631, 0.03559705591760576, 0.035474583972245455, 0.03578139602905139, 0.03547758498461917, 0.035939063935074955, 0.03569967101793736, 0.03575431799981743, 0.03575333999469876, 0.03580750699620694, 0.03574011707678437, 0.03560937102884054, 0.03573492495343089, 0.0357617840054445, 0.03570951899746433, 0.03567991399904713, 0.0355458979611285, 0.03569655801402405, 0.03569522296311334, 0.03574630001094192, 0.03574138996191323, 0.03579047997482121, 0.03567188297165558, 0.03591812902595848, 0.035796305048279464, 0.03588638600194827, 0.03569307696307078, 0.03562995698302984, 0.03568521101260558, 0.03576958394842222, 0.03567741997539997, 0.03562425501877442];[0.022667790995910764, 0.02304406400071457, 0.022724860988091677, 0.02267528197262436, 0.022621954965870827, 0.022607088030781597, 0.022520498023368418, 0.022578945034183562, 0.02259439299814403, 0.02256200899137184, 0.022542624035850167, 0.022667295997962356, 0.02237568498821929, 0.022952731989789754, 0.02242886699968949, 0.02263815503101796, 0.022702309011947364, 0.023285564966499805, 0.023516839020885527, 0.02238334098365158, 0.02272376202745363, 0.022679015004541725, 0.02270494500407949, 0.022589725034777075, 0.022506929002702236, 0.02263725397642702, 0.022448323958087713, 0.02269941003760323, 0.022808620997238904, 0.02268082002410665, 0.02256354904966429, 0.022674345003906637, 0.022402781003620476, 0.022692653990816325, 0.02255561697529629, 0.022693785023875535, 0.022498014965094626, 0.02269352099392563, 0.022364617965649813, 0.022647824021987617, 0.022535722993779927, 0.022644516022410244, 0.022491488023661077, 0.022916129033546895, 0.022393448976799846, 0.022590509965084493, 0.0223011439666152, 0.022692863014526665, 0.022353862004820257, 0.022667757992167026];[0.3846340720192529, 0.3864875619765371, 0.38477730797603726, 0.3870672600460239, 0.3872129289084114, 0.3858701879507862, 0.38636828697053716, 0.3849087490234524, 0.3871529040625319, 0.38578028604388237, 0.38791694887913764, 0.3873387270141393, 0.3866217539762147, 0.3865861190133728, 0.38729715009685606, 0.38541104801697657, 0.3880540209938772, 0.3877474599867128, 0.3870932289864868, 0.38783216796582565, 0.38626716402359307, 0.38517521403264254, 0.3848936559516005, 0.3875336679047905, 0.38731320801889524, 0.38590660196496174, 0.38517810503253713, 0.3857691250159405, 0.3876941290218383, 0.3872143709450029, 0.38767279603052884, 0.38815446896478534, 0.3864347930648364, 0.38687797187594697, 0.38580114592332393, 0.3863004429731518, 0.38757946994155645, 0.38538445805897936, 0.38548296107910573, 0.3856833919417113, 0.3868053929763846, 0.38678707904182374, 0.38538358407095075, 0.38813880004454404, 0.38570092793088406, 0.38692654395708814, 0.38735350710339844, 0.38646890490781516, 0.3868766170926392, 0.3870125089888461];[0.38649943692144006, 0.38711419102037326, 0.38759636593749747, 0.3856808330747299, 0.3867061729542911, 0.3862098939716816, 0.38654504291480407, 0.3866954229888506, 0.386245274101384, 0.38582510297419503, 0.3868678589933552, 0.3917516720248386, 0.38733412307919934, 0.3856064399005845, 0.3863930609077215, 0.38642760703805834, 0.3867416289867833, 0.3851144160144031, 0.3869654170121066, 0.3852937910705805, 0.38716571393888444, 0.3862123839207925, 0.38738158997148275, 0.3869477460393682, 0.3871402720687911, 0.3859411189914681, 0.3861408950178884, 0.3875751390005462, 0.3920093669439666, 0.38604809291427955, 0.3864632199984044, 0.38667272916063666, 0.3852691150386818, 0.38791390595724806, 0.38482566591119394, 0.3864548280253075, 0.38500343600753695, 0.38665224198484793, 0.3868987659807317, 0.3865864229737781, 0.3862805619719438, 0.38681287597864866, 0.38421382691012695, 0.38689548592083156, 0.3862026169663295, 0.384560693113599, 0.386723754927516, 0.3856962790014222, 0.38575155998114496, 0.3866997890872881]
layer2.0.conv2;0.06196785601787269;0.013151452003512532;0.2741224810597487;0.27466641512000933;0.212230224646136;0.9980196557339455;0.21265134752287168;[0.06196785601787269, 0.06315399101004004, 0.06564814504235983, 0.06741383706685156, 0.06873154197819531, 0.06939425005111843, 0.07020177994854748, 0.07038496696623042, 0.0706755860010162, 0.07130537804914638, 0.0709921779925935, 0.07089902804000303, 0.07146353501593694, 0.07053654099581763, 0.07079458591761068, 0.0707421510014683, 0.07139108801493421, 0.07054713793331757, 0.0707103869644925, 0.07061472401255742, 0.07148852705722675, 0.07052685902453959, 0.07080350397154689, 0.07061861699912697, 0.070590625051409, 0.07056951301638037, 0.0708136850153096, 0.07049656304297969, 0.07058658596361056, 0.0705726930173114, 0.07050106400856748, 0.0702803679741919, 0.07034226600080729, 0.07024869398446754, 0.0706323009217158, 0.07013635197654366, 0.07022204500390217, 0.07021367695415393, 0.0705229599843733, 0.07034314004704356, 0.07045045698760077, 0.0703474250040017, 0.07060677593108267, 0.07031834399094805, 0.07062549196416512, 0.07058645109646022, 0.07072074804455042, 0.07060353003907949, 0.07070530601777136, 0.07055469596525654];[0.013743843999691308, 0.01360564399510622, 0.013557756028603762, 0.013475056970492005, 0.013678276038262993, 0.013151452003512532, 0.013525857997592539, 0.013621318968944252, 0.013673870009370148, 0.013663860969245434, 0.013496128027327359, 0.013473125000018626, 0.013496340019628406, 0.01369256799807772, 0.013578536978457123, 0.013507516006939113, 0.01417206897167489, 0.013635495968628675, 0.01363003597361967, 0.01367737801047042, 0.013650374952703714, 0.013704954006243497, 0.013675324968062341, 0.013603598985355347, 0.01357047603232786, 0.013453517982270569, 0.013614993018563837, 0.013546361995395273, 0.013697476009838283, 0.013472892984282225, 0.013700279989279807, 0.013627940963488072, 0.013712471991311759, 0.013454833009745926, 0.013529325020499527, 0.013513589045032859, 0.01355275500100106, 0.01351160800550133, 0.01357724703848362, 0.013740964001044631, 0.013582086015958339, 0.013646620034705848, 0.013672193046659231, 0.013736195978708565, 0.013690171006601304, 0.013605351967271417, 0.0137106699985452, 0.01348885300103575, 0.013698237016797066, 0.013943071011453867];[0.2771113690105267, 0.27642048901179805, 0.2766230170382187, 0.27709649899043143, 0.2767961479839869, 0.2766912170336582, 0.27674081490840763, 0.2764888000092469, 0.27659087092615664, 0.28265307494439185, 0.27690237190108746, 0.27690424089087173, 0.276442396978382, 0.27678070607362315, 0.2766393830534071, 0.27659429103368893, 0.2768972918856889, 0.27712320600403473, 0.2768278620787896, 0.2768533480120823, 0.27662165701622143, 0.2770604219986126, 0.2770984210073948, 0.2764710570918396, 0.2749544869293459, 0.27680875203805044, 0.27694003900978714, 0.2766043840092607, 0.2763766819261946, 0.2767168080317788, 0.27638940897304565, 0.2775100010330789, 0.276286601962056, 0.2768112469930202, 0.27711815695511177, 0.2773119379999116, 0.2767683758866042, 0.2741224810597487, 0.276680312003009, 0.2772283208905719, 0.27677315898472443, 0.2766183079802431, 0.27668338804505765, 0.2768181270803325, 0.27703760989243165, 0.2768112270277925, 0.276560342987068, 0.2769799609668553, 0.2768679540604353, 0.2767421269672923];[0.27637110295472667, 0.2764603540999815, 0.2765024029649794, 0.2766905840835534, 0.276625894010067, 0.27558512304676697, 0.2765777800232172, 0.2762716210563667, 0.27665561804315075, 0.2767202539835125, 0.27693238895153627, 0.28618697402998805, 0.2767057959572412, 0.2765428460552357, 0.2766695790342055, 0.2756342210341245, 0.2771631230134517, 0.2766732168965973, 0.27674125001067296, 0.27666577900527045, 0.2756508780294098, 0.275275195017457, 0.2767481309711002, 0.2770806470653042, 0.2773645910201594, 0.2769007768947631, 0.27531991101568565, 0.27548401994863525, 0.27626023802440614, 0.2770627270801924, 0.27662295300979167, 0.27655290794791654, 0.27693996200105175, 0.2767384060425684, 0.275238762027584, 0.27690811606589705, 0.2764812899986282, 0.27649638208094984, 0.28329752205172554, 0.277471459005028, 0.27649328706320375, 0.2772291728761047, 0.27624788897810504, 0.2765666900668293, 0.27655506698647514, 0.2767780239228159, 0.2759254069533199, 0.27637560392031446, 0.27650561707559973, 0.27466641512000933]
layer2.0.downsample.0;0.004787197976838797;0.003916098969057202;26.428535272018053;26.432093065988738;0.8180357252831183;0.9998653987044536;0.8181458487743093;[0.005251227004919201, 0.00540390593232587, 0.0052664729882963, 0.005257331940811127, 0.005268853041343391, 0.005282817000988871, 0.00542435998795554, 0.005303409940097481, 0.005319026997312903, 0.005304814025294036, 0.005336023983545601, 0.005318534967955202, 0.0053505279938690364, 0.005474832956679165, 0.005345539015252143, 0.005290746979881078, 0.005350252089556307, 0.00531042501097545, 0.005352702981326729, 0.00546653097262606, 0.004805734090041369, 0.005317922041285783, 0.004801223054528236, 0.005499878025148064, 0.005370147991925478, 0.005311941960826516, 0.005328100989572704, 0.004787197976838797, 0.0053164209821261466, 0.005240656959358603, 0.005304218968376517, 0.015304617991205305, 0.005347084021195769, 0.004804629948921502, 0.005380178045015782, 0.00526279304176569, 0.00483449298189953, 0.00480375497136265, 0.0053029300179332495, 0.0052453840035013855, 0.005413366016000509, 0.005257559008896351, 0.005292832967825234, 0.005248219007626176, 0.005381312046665698, 0.005262383027002215, 0.005297524970956147, 0.005264031060505658, 0.005463286943268031, 0.005268003966193646];[0.003936706983949989, 0.003919724025763571, 0.003986196010373533, 0.003917201014701277, 0.0039704470545984805, 0.003998992964625359, 0.0039491510251536965, 0.004019108018837869, 0.0039562510210089386, 0.003920224029570818, 0.003961478010751307, 0.003938938025385141, 0.003945606993511319, 0.003922928008250892, 0.003949537000153214, 0.00394627294735983, 0.0039590789820067585, 0.003926386998500675, 0.003959200985264033, 0.004057498008478433, 0.003948253986891359, 0.003926679026335478, 0.003956214990466833, 0.003927552024833858, 0.0039780609658919275, 0.003923131967894733, 0.0039438470266759396, 0.00392483698669821, 0.0039523550076410174, 0.0039252900169231, 0.003952769038733095, 0.003918895032256842, 0.003949578036554158, 0.0039667359669692814, 0.003963586990721524, 0.003932275983970612, 0.00397580600110814, 0.003927573037799448, 0.003976806998252869, 0.003932102001272142, 0.003967432014178485, 0.003925508004613221, 0.003963771043345332, 0.003925675002392381, 0.003955650026910007, 0.003927773970644921, 0.003961751004680991, 0.004053877026308328, 0.003968030971009284, 0.003916098969057202];[26.54872310400242, 26.488802498031873, 26.497113270044792, 26.57510146696586, 26.471950666978955, 26.553885900008027, 26.516319797956385, 26.47059961699415, 26.448928724974394, 26.460422565985937, 26.46939871297218, 26.446211925009266, 26.470856175990775, 26.525293273036368, 26.484923952026293, 26.4731119289645, 26.49208452599123, 26.56129222299205, 26.565137650992256, 26.494019336998463, 26.49009506701259, 26.48328585701529, 26.465826871979516, 26.53749296598835, 26.49154700001236, 26.44260704301996, 26.557104625971988, 26.47053595399484, 26.470507422985975, 26.466215044027194, 26.481991384003777, 26.473318705975544, 26.464064084982965, 26.583501036977395, 26.48900764703285, 26.610740072035696, 26.492596923024394, 26.487632609030697, 26.47631665697554, 26.470701331971213, 26.459315292013343, 26.46715313399909, 26.45544374396559, 26.428535272018053, 26.45182034705067, 26.442556664987933, 26.471563638013322, 28.023043157998472, 26.461465303960722, 26.481515435036272];[26.45399757201085, 26.470911668031476, 26.459643203997985, 26.572974007984158, 26.460147409001365, 26.44841572100995, 26.48620646604104, 26.497237624949776, 26.471447222982533, 26.471220638952218, 26.475658914016094, 26.46520498895552, 26.458763992006425, 26.458071111992467, 26.506484924000688, 26.467713488964364, 26.48386513994774, 26.470361736021005, 26.471619507006835, 26.467345370037947, 26.539408043958247, 26.4867174809915, 26.449084385007154, 26.50762611400569, 26.455670179973822, 26.432093065988738, 26.45607423299225, 26.44852981402073, 26.44955978199141, 26.46003750700038, 26.504117723030504, 26.458577006007545, 26.57493009598693, 26.46381158498116, 26.478175816999283, 26.46008130896371, 26.475345462968107, 26.476862248033285, 26.45989560103044, 26.48574076598743, 26.515257846040186, 26.5452781439526, 26.473628677020315, 26.472088687994983, 26.507583850005176, 26.454383819014765, 26.46109452599194, 26.54460712504806, 26.555560673004948, 26.48638487898279]
layer3.0.conv1;0.01790791703388095;0.013433809974230826;0.17401424999115989;0.17384179797954857;0.75016038709665;1.0009920054533237;0.7494169613841437;[0.01792077097343281, 0.017968400032259524, 0.01820015994599089, 0.01793592603644356, 0.018090947007294744, 0.01790791703388095, 0.018070771999191493, 0.01802462904015556, 0.018248729989863932, 0.018007741949986666, 0.018333700019866228, 0.018172620970290154, 0.018301316013094038, 0.018194945994764566, 0.0184168919804506, 0.018269289983436465, 0.018536374962422997, 0.018259816977661103, 0.018437984050251544, 0.018325947923585773, 0.018445244058966637, 0.018272021028678864, 0.01849259895971045, 0.018296386988367885, 0.018528799002524465, 0.01837256201542914, 0.01856751402374357, 0.018383215996436775, 0.018497283977922052, 0.018407879979349673, 0.01859890198102221, 0.01835417398251593, 0.018575762980617583, 0.01842075295280665, 0.018580142990686, 0.018333196989260614, 0.01885929994750768, 0.018437780963722616, 0.01844836096279323, 0.01844747003633529, 0.018659926019608974, 0.01847903901943937, 0.01861888397252187, 0.018445787020027637, 0.01853671297430992, 0.018449538038112223, 0.01852401194628328, 0.018424796988256276, 0.018577017006464303, 0.01842942403163761];[0.01355687202885747, 0.013813393015880138, 0.013605598011054099, 0.013458522036671638, 0.013605941960122436, 0.013580892002210021, 0.01355272700311616, 0.01357851002831012, 0.01364285999443382, 0.013499311986379325, 0.013871325005311519, 0.01350697799352929, 0.01369531697127968, 0.013470424979459494, 0.013608645997010171, 0.013465886993799359, 0.013648661959450692, 0.01392211695201695, 0.013673909998033196, 0.013543959008529782, 0.013631771027576178, 0.013562893029302359, 0.01361625496065244, 0.013558457023464143, 0.013602234015706927, 0.013528000970836729, 0.013557384023442864, 0.013545371009968221, 0.013433809974230826, 0.013510045013390481, 0.013570839015301317, 0.013556712947320193, 0.013566592009738088, 0.013623087026644498, 0.01356293703429401, 0.013545855996198952, 0.013615940988529474, 0.013476522988639772, 0.013554127013776451, 0.013490560988429934, 0.013530166004784405, 0.013514126010704786, 0.013631545996759087, 0.013576088997069746, 0.013512231002096087, 0.013623134000226855, 0.013637859025038779, 0.013491227990016341, 0.01360971201211214, 0.013546954025514424];[0.17459193506510928, 0.17510181397665292, 0.17461002705385908, 0.1745065610157326, 0.17479442589683458, 0.17444621596951038, 0.1748851879965514, 0.17441380000673234, 0.17453990498324856, 0.17450010706670582, 0.17447989899665117, 0.17401424999115989, 0.17443694995017722, 0.17536130413645878, 0.17557846999261528, 0.17452751408563927, 0.17472265602555126, 0.17446410906268284, 0.17414933705003932, 0.17443390801781788, 0.17453876498620957, 0.1748252049437724, 0.17455413501011208, 0.1746641219360754, 0.17450718092732131, 0.1745432330062613, 0.17447172000538558, 0.17456245998619124, 0.17461289098719135, 0.17410675110295415, 0.17507987091084942, 0.17453443398699164, 0.17453269404359162, 0.17452455702004954, 0.17440124094719067, 0.17445833602687344, 0.17458583391271532, 0.17503427900373936, 0.17450166906928644, 0.17488624097313732, 0.17456839489750564, 0.174515196995344, 0.174625076004304, 0.17453842499526218, 0.17452261201106012, 0.17469195590820163, 0.17515169287798926, 0.17416267999215052, 0.17446498695062473, 0.17461190500762314];[0.174857739941217, 0.17439752095378935, 0.1747079529450275, 0.1745344529626891, 0.1745111980708316, 0.17443824489600956, 0.17465136607643217, 0.1744820270105265, 0.17451066302601248, 0.17461453203577548, 0.1747812309768051, 0.1746397910756059, 0.17461266403552145, 0.17457781604025513, 0.17456855199998245, 0.17476587992860004, 0.17457983794156462, 0.17418280796846375, 0.17512032995000482, 0.17462779505876824, 0.1747380489250645, 0.17502131598303095, 0.17445115104783326, 0.17454799497500062, 0.1745913301128894, 0.1744075229507871, 0.17450885201105848, 0.17452448984840885, 0.1744072720175609, 0.17443642194848508, 0.17479992209700868, 0.17451848200289533, 0.17446319398004562, 0.17464359512086958, 0.17454489704687148, 0.17459360393695533, 0.17447198502486572, 0.1749744199332781, 0.17444314202293754, 0.17467399296583608, 0.17457533697597682, 0.17384179797954857, 0.17462625907501206, 0.1744458699831739, 0.17445590597344562, 0.17495466908439994, 0.1744755640393123, 0.17441149603109807, 0.17461211304180324, 0.17433402995811775]
layer3.0.conv2;0.031847264035604894;0.010656887025106698;0.2873383939731866;0.3141008419333957;0.3346248837323173;0.9147966372981451;0.3657915541979177;[0.03299984097247943, 0.031847264035604894, 0.03455729299457744, 0.03484824899351224, 0.03458762605441734, 0.034498883003834635, 0.034834182006306946, 0.034699573065154254, 0.03479991102358326, 0.03478506894316524, 0.03519492398481816, 0.035838593961670995, 0.03559192596003413, 0.036136681970674545, 0.036067464970983565, 0.03600500896573067, 0.03634398605208844, 0.036131040018517524, 0.03632882097736001, 0.03641057095956057, 0.03268410504097119, 0.03587776701897383, 0.03277214604895562, 0.0361062660231255, 0.03650684101739898, 0.033292206993792206, 0.03300348104676232, 0.03620844194665551, 0.03616717195836827, 0.03608237096341327, 0.03613463102374226, 0.03604661504505202, 0.03615648695267737, 0.036250833072699606, 0.036156877991743386, 0.036087335960473865, 0.035992665973026305, 0.037252310023177415, 0.036013067001476884, 0.03607410506810993, 0.0361538750003092, 0.03595149202737957, 0.03593602403998375, 0.035991690994706005, 0.03312836500117555, 0.036206007993314415, 0.03327709302539006, 0.03303244203561917, 0.03609697293723002, 0.03609024599427357];[0.010923301975708455, 0.010904196999035776, 0.011016971024218947, 0.010970611998345703, 0.010912732046563178, 0.0109451410244219, 0.010915477003436536, 0.010859771980904043, 0.011010343034286052, 0.011017245007678866, 0.010989873029757291, 0.010898760985583067, 0.011105493002105504, 0.010863196046557277, 0.010836635017767549, 0.010780713055282831, 0.011046991974581033, 0.01078488799976185, 0.010891832993365824, 0.010868482000660151, 0.010891313024330884, 0.010850591002963483, 0.011052971007302403, 0.010851262020878494, 0.010972454969305545, 0.011288912035524845, 0.011071158980485052, 0.010861496033612639, 0.01085763203445822, 0.010947210947051644, 0.010911550023593009, 0.01132299198070541, 0.010764109960291535, 0.01095624698791653, 0.010862880037166178, 0.011028323031496257, 0.010656887025106698, 0.011003762017935514, 0.010818195005413145, 0.010954759956803173, 0.010783417033962905, 0.010789053980261087, 0.010832238011062145, 0.010975348006468266, 0.010934341989923269, 0.010980242979712784, 0.010901039990130812, 0.010960001964122057, 0.010811757994815707, 0.01089179900009185];[0.2873383939731866, 0.2946641820599325, 0.31620000797556713, 0.32240958692273125, 0.32482158299535513, 0.31587550503900275, 0.32158894115127623, 0.31800291303079575, 0.3168465970666148, 0.3173025220166892, 0.3180189498816617, 0.31937392498366535, 0.31798205798259005, 0.32019682304235175, 0.31524769798852503, 0.31628683500457555, 0.316668322077021, 0.31902558595174924, 0.3170983230229467, 0.3159309930051677, 0.3187090120627545, 0.32048278499860317, 0.31845213199267164, 0.319511926965788, 0.32072901603532955, 0.3201310579315759, 0.3161225999938324, 0.31947514711646363, 0.32133100798819214, 0.3165570499841124, 0.3207859939429909, 0.31647777796024457, 0.3165558149921708, 0.3166177269886248, 0.3172406049561687, 0.31697173404973, 0.3190435610595159, 0.31554418901214376, 0.31935151194920763, 0.32288618094753474, 0.3195385290309787, 0.3182702648919076, 0.31681536399992183, 0.32147992099635303, 0.31565338699147105, 0.31919664796441793, 0.31611851905472577, 0.3166412549908273, 0.32194580894429237, 0.3206476870109327];[0.32083508698269725, 0.32390716997906566, 0.3201718199416064, 0.31513935496332124, 0.3247574449633248, 0.3196475579752587, 0.321148160030134, 0.3215455610770732, 0.3215956899803132, 0.32248722499934956, 0.32423360901884735, 0.3172056389739737, 0.32124220399418846, 0.31999685999471694, 0.31785262789344415, 0.32291711203288287, 0.3206673969980329, 0.32059114787261933, 0.3196844100020826, 0.32294026197632775, 0.3221490419236943, 0.3206892749876715, 0.31770686304662377, 0.3247557560680434, 0.321144906047266, 0.3194839100469835, 0.3162909440579824, 0.3221034350572154, 0.3240230091032572, 0.32210913399467245, 0.3161546489573084, 0.3227807190269232, 0.3204090840299614, 0.3167797849746421, 0.31910804694052786, 0.31534977501723915, 0.31862805696437135, 0.3163363991188817, 0.32597934402292594, 0.3230038670008071, 0.3225234188721515, 0.3247722989763133, 0.31627052096882835, 0.3168611999717541, 0.31624665699200705, 0.3156751880305819, 0.31596292596077546, 0.3165116899763234, 0.3163829540135339, 0.3141008419333957]
layer3.0.downsample.0;0.0023797450121492147;0.0023241809685714543;8.268768745008856;8.275765004975256;0.976651261671275;0.9991546086721659;0.9774776127682613;[0.002645878994371742, 0.0023797450121492147, 0.002406904997769743, 0.002380049030762166, 0.0023828489356674254, 0.002393880975432694, 0.002392249007243663, 0.002391060988884419, 0.0024622490163892508, 0.0024146439973264933, 0.002416071016341448, 0.0024094919790513813, 0.002559022046625614, 0.0024927800404839218, 0.0024170379620045424, 0.002434836991596967, 0.002579777967184782, 0.002568348019849509, 0.002413293987046927, 0.002445561927743256, 0.0025899899774231017, 0.0025669040041975677, 0.002443548059090972, 0.0025562270311638713, 0.0025819659349508584, 0.0025625420385040343, 0.0024400780093856156, 0.002454050991218537, 0.0026024310500361025, 0.002571174001786858, 0.0024593910202383995, 0.0024332370376214385, 0.0025842670002020895, 0.002470681967679411, 0.002601107058580965, 0.002475261047948152, 0.002498894988093525, 0.002462489006575197, 0.002443158009555191, 0.0024421930429525673, 0.002469140978064388, 0.002467178972437978, 0.0024610700202174485, 0.0024636489688418806, 0.0024781350512057543, 0.0024601250188425183, 0.0024425300071015954, 0.002581183973234147, 0.002466868027113378, 0.002572357072494924];[0.0024440130218863487, 0.002440226962789893, 0.0024509240174666047, 0.0024227690300904214, 0.0024341719690710306, 0.002421126002445817, 0.002456628018990159, 0.002431028988212347, 0.0024360010283999145, 0.002426873950753361, 0.0024567919899709523, 0.0024262709775939584, 0.0025155399926006794, 0.0024247659603133798, 0.0024492439697496593, 0.002427302999421954, 0.002527474018279463, 0.002431964036077261, 0.0024404649739153683, 0.002419664990156889, 0.002550003002397716, 0.0024363950360566378, 0.0025351939839310944, 0.0024397929664701223, 0.0025459850439801812, 0.0025195180205628276, 0.002445755002554506, 0.002486885990947485, 0.0025309770135208964, 0.002416491974145174, 0.002453972992952913, 0.0024363070260733366, 0.0025350339710712433, 0.0024266240070573986, 0.002447146049235016, 0.002436295966617763, 0.0025286379968747497, 0.002433055022265762, 0.0024397799861617386, 0.0024276659823954105, 0.0025441619800403714, 0.0024264209787361324, 0.002430323977023363, 0.0024212169810198247, 0.0025439300225116313, 0.0024299939977936447, 0.0024347970029339194, 0.0024247380206361413, 0.0024569769739173353, 0.0023241809685714543];[8.324759399984032, 8.367183147987816, 8.313163743005134, 8.374097231018823, 8.288970462977886, 8.329576040967368, 8.331073345034383, 8.294772864028346, 8.308062224998139, 8.30320953100454, 8.300214685034007, 8.318773053993937, 8.300732894043904, 8.340164622990415, 8.296912781021092, 8.305976769013796, 8.301368809014093, 8.30346568801906, 8.297847658977844, 8.331460822024383, 8.292206584010273, 8.337015763972886, 8.299331149028149, 8.328012983023655, 8.294036587001756, 8.2927019619965, 8.304809067980386, 8.315135065000504, 8.268768745008856, 8.30279625498224, 8.294895138998982, 8.32869470200967, 8.288011448981706, 8.309951017959975, 8.323666798998602, 8.301833976991475, 8.312678696995135, 8.294994455995038, 8.30698965996271, 8.298651471966878, 8.294616341998335, 8.31406176800374, 8.300251398002729, 8.294325517956167, 8.302350359968841, 8.316376354021486, 8.318204597977456, 8.315041202993598, 8.31395226001041, 8.298230263986625];[8.335590467962902, 8.30999088200042, 8.322154285968281, 8.289825423038565, 8.30700169398915, 8.299757812987082, 8.324345462024212, 8.293267139000818, 8.302218711003661, 8.340987825999036, 8.33542642800603, 8.296228565974161, 8.296269810991362, 8.313381685991772, 8.30486947495956, 8.318973230023403, 8.327815034950618, 8.275913038989529, 8.296958771010395, 8.344927240977995, 8.314831886964384, 8.293130617996212, 8.294833125022706, 8.296060330991168, 8.310892642999534, 8.299960740027018, 8.30452260497259, 8.312605548009742, 8.30367746000411, 8.288506206008606, 8.276915599999484, 8.304859599971678, 8.275765004975256, 8.299715047993232, 8.315604050992988, 8.29873644001782, 8.31292618799489, 8.283622385992203, 8.299271658004727, 8.303961588011589, 8.287253181973938, 8.292880569992121, 8.299113612039946, 8.302910768950824, 8.343263728020247, 8.313852030027192, 8.305880230036564, 8.34840047697071, 8.29694698995445, 8.349288153985981]
layer4.0.conv1;0.012212353991344571;0.010776136012282223;0.2573021599673666;0.2834634549799375;0.8823963029502536;0.9077084027836233;0.9721142827853677;[0.014573593041859567, 0.014526941056828946, 0.012430456932634115, 0.012702002073638141, 0.012390038988087326, 0.012395524943713099, 0.012583172938320786, 0.012426145025528967, 0.012212353991344571, 0.0125693220179528, 0.012900896021164954, 0.012401732965372503, 0.012455786985810846, 0.012395019992254674, 0.01340313401306048, 0.012449139961972833, 0.01241978706093505, 0.012532190012279898, 0.01240661705378443, 0.012396627047564834, 0.012441201019100845, 0.012458030018024147, 0.013403232034761459, 0.01250708696898073, 0.012486572028137743, 0.012421109015122056, 0.01236857200274244, 0.012468169967178255, 0.012426102999597788, 0.01243615208659321, 0.012585924006998539, 0.012441751023288816, 0.012495507020503283, 0.012448745022993535, 0.013446014956571162, 0.012559373979456723, 0.012557783047668636, 0.01236970495665446, 0.013405873905867338, 0.01255014498019591, 0.013356946990825236, 0.012455907999537885, 0.0125285160029307, 0.012398994993418455, 0.013803254987578839, 0.012385245063342154, 0.013355500996112823, 0.012454958981834352, 0.012386585003696382, 0.012412663956638426];[0.010895790997892618, 0.010994532029144466, 0.011736682965420187, 0.011124315031338483, 0.011158394976519048, 0.010850096005015075, 0.010932564036920667, 0.010997921985108405, 0.011017398035619408, 0.010992242023348808, 0.011215070029720664, 0.011175896041095257, 0.010994390002451837, 0.011165870004333556, 0.010963206994347274, 0.011055914976168424, 0.011203553003724664, 0.01110380794852972, 0.011116787034552544, 0.011016777018085122, 0.010776136012282223, 0.011085858044680208, 0.010954694007523358, 0.011017912009265274, 0.011004964995663613, 0.01116213301429525, 0.01105437899241224, 0.01099572895327583, 0.011237872007768601, 0.01104780996683985, 0.011015648022294044, 0.011029316985514015, 0.011080217955168337, 0.011177264037542045, 0.011289210990071297, 0.011022035032510757, 0.011036460986360908, 0.011006454995367676, 0.011113802960608155, 0.011152680963277817, 0.010970382019877434, 0.011070230044424534, 0.011211403994821012, 0.011111329949926585, 0.010987612011376768, 0.011024395003914833, 0.01102402398828417, 0.011505042959470302, 0.011154632025863975, 0.011157208995427936];[0.2573021599673666, 0.258010802033823, 0.2579507210175507, 0.26236187102040276, 0.3055594610632397, 0.28884924203157425, 0.28595559304812923, 0.2901586330262944, 0.2850630630273372, 0.28611544001614675, 0.28823478595586494, 0.2838046910474077, 0.28415738395415246, 0.2838241940480657, 0.28328579192748293, 0.2837347359745763, 0.28400704805972055, 0.28373448393540457, 0.2874386589974165, 0.28624925296753645, 0.29037299496121705, 0.2861656049499288, 0.28248587605776265, 0.2882524541346356, 0.2837598839541897, 0.2839686699444428, 0.28998747293371707, 0.2839575170073658, 0.2908716759993695, 0.28284499899018556, 0.2847039259504527, 0.28963545797159895, 0.28485089098103344, 0.29054836998693645, 0.28303761704592034, 0.28664886695332825, 0.28507000207901, 0.2838015729794279, 0.28625001502223313, 0.28638782096095383, 0.28659677907126024, 0.2871665589045733, 0.28722965111956, 0.288720988901332, 0.28700290800770745, 0.2877681139507331, 0.28533684799913317, 0.28655868192436174, 0.2838232989888638, 0.28433861705707386];[0.2886270579765551, 0.28929888003040105, 0.2842924339347519, 0.28633904800517485, 0.2853403799235821, 0.2889958570012823, 0.2869597159442492, 0.2849650470307097, 0.28516877797665074, 0.28607933601597324, 0.2870844069402665, 0.28966873203171417, 0.2841317889979109, 0.28484691807534546, 0.28624971595127136, 0.2886068289517425, 0.28709653904661536, 0.2862705789739266, 0.29222653212491423, 0.286379587079864, 0.2863369749975391, 0.2882374820765108, 0.28777583088958636, 0.2880780270206742, 0.2839704190264456, 0.2869197429972701, 0.29133971396367997, 0.2889155619777739, 0.288901012041606, 0.28517976094735786, 0.28690884908428416, 0.28799418796552345, 0.2842586110346019, 0.2890989519073628, 0.2860631849616766, 0.2857119780383073, 0.2834634549799375, 0.2834825569880195, 0.2901131839607842, 0.28578895702958107, 0.29062028299085796, 0.2881030389107764, 0.2875054919277318, 0.2911406980128959, 0.28372572094667703, 0.2868455110001378, 0.2835904089733958, 0.2879321630462073, 0.2852840090636164, 0.2909419190254994]
layer4.0.conv2;0.032117926981300116;0.020118676009587944;0.9232375139836222;1.034665389917791;0.626400203889297;0.8923053993880842;0.7020020323970505;[0.03476784500526264, 0.03281210002023727, 0.03230986197013408, 0.03236805903725326, 0.033008311002049595, 0.032253379991743714, 0.032549752038903534, 0.032985064026433975, 0.03216684696963057, 0.032117926981300116, 0.0330381240346469, 0.03236939595080912, 0.03238434199010953, 0.032911104965023696, 0.03256005694856867, 0.03318327304441482, 0.03288015094585717, 0.032375443959608674, 0.03256851603509858, 0.03301329497480765, 0.03261269099311903, 0.035498132987413555, 0.03298134193755686, 0.03246537898667157, 0.03263600904028863, 0.03304419404594228, 0.032733577012550086, 0.03235961199970916, 0.0330794210312888, 0.032344595005270094, 0.03242776996921748, 0.03286970598855987, 0.032586890971288085, 0.03256775293266401, 0.03294302796712145, 0.032407311955466866, 0.0323578980169259, 0.03327450202777982, 0.03240336797898635, 0.03271114703966305, 0.033020043978467584, 0.03227300301659852, 0.032827046990860254, 0.032923602033406496, 0.03245514602167532, 0.03246421000221744, 0.03301397000905126, 0.03240845195250586, 0.03240830998402089, 0.03310398000758141];[0.021154244954232126, 0.020545412960927933, 0.021346636000089347, 0.020632967993151397, 0.021476033958606422, 0.020256671006791294, 0.021783697011414915, 0.020294786023441702, 0.021344163978938013, 0.02031839295523241, 0.021403389982879162, 0.020309219020418823, 0.021312528988346457, 0.020298685994930565, 0.021417830954305828, 0.020276415045373142, 0.021425062033813447, 0.020318772993050516, 0.02143549802713096, 0.020268884021788836, 0.02136203198460862, 0.020245966967195272, 0.02143009699648246, 0.020246026979293674, 0.021130740991793573, 0.0203729800414294, 0.021439429954625666, 0.020347635028883815, 0.0213123100111261, 0.020287469029426575, 0.021228425961453468, 0.020257599011529237, 0.021292096003890038, 0.02024526399327442, 0.021189321007113904, 0.020264111983124167, 0.02127677999669686, 0.02026655402733013, 0.021367078996263444, 0.020118676009587944, 0.02819629799341783, 0.02031944296322763, 0.02151148801203817, 0.02023127203574404, 0.021282979985699058, 0.020364236959721893, 0.02129794197389856, 0.02030198700958863, 0.021418955991975963, 0.02026118600042537];[0.9232375139836222, 0.9239004620467313, 0.9240910239750519, 0.9243800130207092, 0.9245644061011262, 0.9236953610088676, 0.924550578056369, 1.0366281399619766, 1.0398160530021414, 1.0404374069767073, 1.0437487930175848, 1.0452812999719754, 1.0386968080420047, 1.0392124279169366, 1.0341015249723569, 1.0382322249352, 1.03837184200529, 1.0401089950464666, 1.0381665549939498, 1.0393321879091673, 1.036168368998915, 1.0378485040273517, 1.0392541499459185, 1.0417947329115123, 1.0439673130749725, 1.0436295420513488, 1.0407362399855629, 1.042790166044142, 1.044846961973235, 1.0367207949748263, 1.0404590991092846, 1.0382859200472012, 1.0377987289684825, 1.0378433889709413, 1.0484527879743837, 1.0381049640709534, 1.0403130759950727, 1.0413810620084405, 1.040929156995844, 1.0434635889832862, 1.037038225098513, 1.0378635600209236, 1.0407951209926978, 1.0391806770348921, 1.0404896079562604, 1.0403589360648766, 1.0411920060869306, 1.041134690050967, 1.0395562389167026, 1.053398416028358];[1.0379199529998004, 1.0425716208992526, 1.0410200389451347, 1.0414810410584323, 1.0400218409486115, 1.0382085419842042, 1.0447496009874158, 1.0401689640711993, 1.0392802890273742, 1.0398225929238833, 1.044895647035446, 1.0391155020333827, 1.0381569910096005, 1.041479972016532, 1.0408514049486257, 1.0353711489588022, 1.0438693070900626, 1.0394705200451426, 1.037921879964415, 1.0469618120696396, 1.040548246994149, 1.0387898240005597, 1.0373509849887341, 1.0408028159290552, 1.0399067139951512, 1.0407387469313107, 1.044200528995134, 1.034665389917791, 1.0399579249788076, 1.0370372079778463, 1.0434657839941792, 1.0391893269261345, 1.0385828290018253, 1.039228021982126, 1.0373930049827322, 1.0390952960588038, 1.0364270549616776, 1.0443159301066771, 1.0482341700117104, 1.039810061978642, 1.0376108880154788, 1.0380322050186805, 1.0368954330915585, 1.0381837360328063, 1.046750472043641, 1.042737158946693, 1.040456931979861, 1.0428983949823305, 1.039227474015206, 1.0385475440416485]
layer4.0.downsample.0;0.0009938389994204044;0.0013451569830067456;3.099326070980169;3.0997756560100242;1.3534958718577412;0.9998549620747605;1.3536922085670846;[0.0011093069915659726, 0.0011633390095084906, 0.0011829289724119008, 0.0013229259056970477, 0.0014275130233727396, 0.0014933469938114285, 0.0009999210014939308, 0.00122928898781538, 0.0012257499620318413, 0.0012410160852596164, 0.0013344940380193293, 0.0014206059277057648, 0.0010103589738719165, 0.0011828650021925569, 0.0012788190506398678, 0.001360011927317828, 0.0013630460016429424, 0.00132980098715052, 0.0014424509718082845, 0.0015200420166365802, 0.0010008360259234905, 0.0012268720311112702, 0.0013523749657906592, 0.0014747929526492953, 0.0013981190859340131, 0.0014408930437639356, 0.0014649250078946352, 0.0009938389994204044, 0.0011797500192187726, 0.0011585530010052025, 0.001140245993155986, 0.0011316650779917836, 0.001127422961872071, 0.0010462210630066693, 0.001066298980731517, 0.0010890179546549916, 0.0010641840053722262, 0.0010434419964440167, 0.0012158890021964908, 0.0010616889921948314, 0.0010941539658233523, 0.0011425549746491015, 0.001125285984016955, 0.0011542949941940606, 0.0011784199741669, 0.0010887659154832363, 0.0010860749753192067, 0.00128077098634094, 0.001087157055735588, 0.0011511790216900408];[0.0014161060098558664, 0.001389168028254062, 0.0014798499760217965, 0.0013580130180343986, 0.0014111660420894623, 0.001374156039673835, 0.0014023359981365502, 0.0013530359719879925, 0.00194796099094674, 0.0018787930021062493, 0.0013961169752292335, 0.0013593899784609675, 0.0014229670050553977, 0.0013857199810445309, 0.00142273202072829, 0.0013777500134892762, 0.0014197559794411063, 0.0013729160418733954, 0.0014061889960430562, 0.0013541490188799798, 0.0014079079846851528, 0.0013810709933750331, 0.001424785004928708, 0.0013708550250157714, 0.0013998029753565788, 0.0013861089828424156, 0.001415026024915278, 0.0013863900094293058, 0.0014264569617807865, 0.0013868350069969893, 0.0014399850042536855, 0.0013865219661965966, 0.0019336080295033753, 0.0013904509833082557, 0.0014370899880304933, 0.0013916000025346875, 0.0014283530181273818, 0.0013740290305577219, 0.0014164940221235156, 0.0013878929894417524, 0.001424711022991687, 0.0013744619791395962, 0.001400634995661676, 0.0013451569830067456, 0.0014228249783627689, 0.0013917710166424513, 0.0014176149852573872, 0.0013713460066355765, 0.0014088429743424058, 0.0013554769684560597];[3.1157511729979888, 3.113896540016867, 3.1113369549857453, 3.1101561469840817, 3.1080166950123385, 3.1217502700164914, 3.110872983990703, 3.1073715290403925, 3.109109709970653, 3.1133950380026363, 3.1068068360327743, 3.1063392809592187, 3.1004268899559975, 3.1150432740105316, 3.109982708992902, 3.1055453430162743, 3.1126504390267655, 3.1154222110053524, 3.110255218052771, 3.1168274710071273, 3.1124006530153565, 3.1089912470197305, 3.110440743039362, 3.1094982480281033, 3.114811962994281, 3.1060082290205173, 3.102424896962475, 3.116556553984992, 3.099326070980169, 3.1102694319561124, 3.112790565995965, 3.114126027969178, 3.1032822449924424, 3.115881060017273, 3.1162594690104015, 3.113435195002239, 3.108315444958862, 3.105281366035342, 3.114284186041914, 3.1076270199846476, 3.1033507579704747, 3.1081770779564977, 3.117442178016063, 3.119988252001349, 3.1061514419852756, 3.1309246250311844, 3.1051170179853216, 3.1049561799736694, 3.106442416959908, 3.110772419022396];[3.1063581079943106, 3.104245134978555, 3.1197362859966233, 3.1067046839743853, 3.1063151609851047, 3.121235594036989, 3.110105530009605, 3.1163775319582783, 3.103929000964854, 3.1109797329991125, 3.1070974330068566, 3.1160211579990573, 3.1065554420347326, 3.1066754090134054, 3.1076284020091407, 3.1079519870108925, 3.1084914540406317, 3.1061191420303658, 3.1114247560035437, 3.0997756560100242, 3.1236508230213076, 3.1172332679852843, 3.1102014390053228, 3.1111740329652093, 3.1096941989962943, 3.1048412729869597, 3.11016511003254, 3.105143242981285, 3.1061996000353247, 3.1089916099444963, 3.1158735799835995, 3.1044630290125497, 3.1193717069691047, 3.1093029939802364, 3.108080326986965, 3.138063610997051, 3.123554539051838, 3.104425108002033, 3.112221146991942, 3.1215398659696802, 3.113128349010367, 3.1103784990264103, 3.106544321984984, 3.10622959502507, 3.1132536989753135, 3.108321990002878, 3.1073401650064625, 3.102335478994064, 3.1063805060111918, 3.117654320958536]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.793e+22
  Optimized FLOP count:  6.766e+9
   Theoretical speedup:  2.650e+12
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  3.393e+9
   Theoretical speedup:  3.302e+11
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.802e+20
  Optimized FLOP count:  1.847e+9
   Theoretical speedup:  1.517e+11
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.384e+19
  Optimized FLOP count:  1.091e+9
   Theoretical speedup:  1.268e+10
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.751e+19
  Optimized FLOP count:  9.657e+8
   Theoretical speedup:  1.813e+10
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  8.179e+8
   Theoretical speedup:  5.352e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.162e+17
  Optimized FLOP count:  2.779e+8
   Theoretical speedup:  7.780e+8
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  5.788e+8
   Theoretical speedup:  4.727e+8
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  1.497e+9
   Theoretical speedup:  4.568e+7
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.378e+15
  Optimized FLOP count:  7.550e+7
   Theoretical speedup:  4.474e+7
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.005405946998507716;0.001793797011487186;;;0.33181920059193226;;;[0.0054225369822233915, 0.0054195869888644665, 0.005427786993095651, 0.005420037006842904, 0.0054214730189414695, 0.005414478000602685, 0.00542187801329419, 0.00541786800022237, 0.005419405002612621, 0.005411754988017492, 0.005416666987002827, 0.005418359985924326, 0.005419812005129643, 0.005430491000879556, 0.005411626989371143, 0.0054069720063125715, 0.005407152988482267, 0.005411463003838435, 0.005417100997874513, 0.00541172300290782, 0.005422514004749246, 0.005415648993221112, 0.005405946998507716, 0.005415913998149335, 0.005422885995358229, 0.005415359992184676, 0.005419723005616106, 0.005412576996604912, 0.005418259999714792, 0.005414614002802409, 0.005418154993094504, 0.005412673985119909, 0.005415412000729702, 0.0054120970162330195, 0.0054167290072655305, 0.0054189880029298365, 0.005418190005002543, 0.005426122006610967, 0.005421179987024516, 0.005415652994997799, 0.005419420005637221, 0.005407150005339645, 0.005409988007158972, 0.005413155988208018, 0.005415341991465539, 0.005416911997599527, 0.00542200000199955, 0.005421230001957156, 0.0054182420135475695, 0.005420314002549276];[0.00183007400482893, 0.0019796610140474513, 0.0018115300044883043, 0.0021124219929333776, 0.001815913012251258, 0.001798825993319042, 0.0018123600020771846, 0.0018022570002358407, 0.0018204640073236078, 0.0018065849872073159, 0.0018118540028808638, 0.001803327992092818, 0.0018154499994125217, 0.0018031330109806731, 0.001808209010050632, 0.0018022700096480548, 0.0018133380071958527, 0.0017968939937418327, 0.0018111840035999194, 0.0018013009976129979, 0.0018096299900207669, 0.0017946479929378256, 0.0018049619975499809, 0.001795696996850893, 0.0018072039965773001, 0.001799891993869096, 0.0018281950033269823, 0.0018056940025417134, 0.0018056020053336397, 0.0018030259961960837, 0.0018080640002153814, 0.0017949640023289248, 0.001807050997740589, 0.0017950150067918003, 0.0018124339985661209, 0.0017981279961531982, 0.0018137509905500337, 0.0018127310031559318, 0.0018053550011245534, 0.001793797011487186, 0.0018049079953925684, 0.001797420991351828, 0.0018082069873344153, 0.0018001290009124205, 0.0018079709989251569, 0.001802137994673103, 0.0018075740081258118, 0.0018025030003627762, 0.0018025879980996251, 0.0017960740078706294];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.005345730998669751;0.002236881002318114;;;0.41844249231297775;;;[0.005369653008528985, 0.005350710998754948, 0.00536155300505925, 0.005345730998669751, 0.00536027000634931, 0.005362960015190765, 0.005353299988200888, 0.005348207996576093, 0.0053696799877798185, 0.005361973002436571, 0.005359308997867629, 0.005360323979402892, 0.005353091997676529, 0.005350439008907415, 0.005354616994736716, 0.005350820982130244, 0.00535856100032106, 0.005349464001483284, 0.0053533550089923665, 0.0053500330104725435, 0.005387321987655014, 0.00536043600004632, 0.005359600007068366, 0.005349894010578282, 0.005347943006199785, 0.005348841004888527, 0.005351646002964117, 0.005347145008272491, 0.00536094800918363, 0.0053564709960483015, 0.00535228599619586, 0.005348808015696704, 0.0053542480018222705, 0.005355580011382699, 0.005357753994758241, 0.0053498429915634915, 0.005350523992092349, 0.005353047992684878, 0.005355123998015188, 0.005362400988815352, 0.005359558010241017, 0.0053577229991788045, 0.005360192997613922, 0.005349194005248137, 0.005349496001144871, 0.005370043989387341, 0.00536532599653583, 0.0053464369993889704, 0.005354560998966917, 0.005352771986508742];[0.002263421003590338, 0.0022514709999086335, 0.0022502749925479293, 0.002238539993413724, 0.002236881002318114, 0.0022507640096591786, 0.002255113999126479, 0.002248290998977609, 0.0022400119923986495, 0.002241205991595052, 0.0022424680064432323, 0.002247424010420218, 0.0022400580055546016, 0.0022636799985775724, 0.002255840998259373, 0.0026678400026867166, 0.00223792799806688, 0.0022453819983638823, 0.002255063009215519, 0.0022425780043704435, 0.002248252014396712, 0.0022384019976016134, 0.00224456399155315, 0.002688096006750129, 0.002248225995572284, 0.0022406670032069087, 0.0022408389922929928, 0.002240735004306771, 0.002255232000607066, 0.002241662994492799, 0.002241032008896582, 0.0026648009952623397, 0.0022403640032280236, 0.0022421149915317073, 0.00224297700333409, 0.0022434520069509745, 0.002250678007840179, 0.0022476559970527887, 0.00224545800301712, 0.0026632569934008643, 0.0022374010004568845, 0.0022420360037358478, 0.002244813003926538, 0.002242686998215504, 0.002245398995000869, 0.002246187999844551, 0.0022405109921237454, 0.0026699330046540126, 0.0022427869989769533, 0.002245931013021618];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.00198598499991931;0.0022302029974525794;;;1.1229707160644173;;;[0.0019994899921584874, 0.0019875919970218092, 0.0019933750008931383, 0.00198598499991931, 0.0019888099923264235, 0.0019977129995822906, 0.0019972049922216684, 0.001989672993659042, 0.0019987400009995326, 0.0019913010037271306, 0.00198620100854896, 0.002001781002036296, 0.002008943003602326, 0.001991860000998713, 0.001997453990043141, 0.0019925419910578057, 0.0019969629938714206, 0.001999936008360237, 0.001993136989767663, 0.0019939449848607183, 0.001998886000365019, 0.0019996699993498623, 0.0019969740096712485, 0.001996488994336687, 0.001991497993003577, 0.002010490992688574, 0.001988720992812887, 0.001993149009649642, 0.0019997399940621108, 0.002016447004280053, 0.00199569201504346, 0.001990063989069313, 0.0019865579961333424, 0.001994334001210518, 0.0019941789942095056, 0.001987808005651459, 0.0020075609936611727, 0.0019909620023099706, 0.0020004580001113936, 0.0019906160014215857, 0.002003383982810192, 0.0020163339941063896, 0.0019933489966206253, 0.0019904459913959727, 0.0019972550071543083, 0.00199652899755165, 0.0020058730005985126, 0.0019938170007662848, 0.0019887519883923233, 0.0019875879952451214];[0.0022603929974138737, 0.002643815998453647, 0.002241212991066277, 0.00223482699948363, 0.0022407400101656094, 0.0022302159923128784, 0.002242754999315366, 0.002242836999357678, 0.002237858992884867, 0.0031496500014327466, 0.002234639003290795, 0.00223520900181029, 0.002239427005406469, 0.002235384992673062, 0.00226488801126834, 0.0022368240024661645, 0.0022337789996527135, 0.0022388649958884344, 0.0022443149937316775, 0.0022338819981087, 0.0022445689974119887, 0.0022337489936035126, 0.0022369139915099367, 0.0022336490073939785, 0.002235010004369542, 0.002235117004602216, 0.002690929002710618, 0.0022302029974525794, 0.002249707991722971, 0.0022461829939857125, 0.0022435579885495827, 0.002232963001006283, 0.0022401360038202256, 0.0022409349912777543, 0.0026515400095377117, 0.0022376190026989207, 0.002236778993392363, 0.002235150008345954, 0.002234141997178085, 0.00223405500582885, 0.002236404994619079, 0.0022352270025294274, 0.0026509370072744787, 0.002240929999970831, 0.002241725000203587, 0.0022327850019792095, 0.002235127001767978, 0.002235256994026713, 0.00224738399265334, 0.0022468089882750064];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.003018462986801751;0.0014664369955426082;;;0.48582242086605454;;;[0.003033323009731248, 0.003026002988917753, 0.0030569689988624305, 0.0030216990126064047, 0.0030227079842006788, 0.00302376999752596, 0.003022887001861818, 0.003023169992957264, 0.003018462986801751, 0.0030196170118870214, 0.0030228719842853025, 0.0030237180035328493, 0.0030279030033852905, 0.0030236290040193126, 0.0030228239920688793, 0.0030216589948395267, 0.003018919989699498, 0.00302118799299933, 0.0030333019967656583, 0.0030411910120164976, 0.0030313539900816977, 0.0030253069999162108, 0.003025771991815418, 0.003024626988917589, 0.0030246520036598668, 0.003020028001628816, 0.0030246249807532877, 0.003021608994458802, 0.0030311150039779022, 0.0030285870016086847, 0.003050614017411135, 0.003035556001123041, 0.003036676993360743, 0.003047338002943434, 0.0030280499922810122, 0.0030223520006984472, 0.003019504001713358, 0.003021069001988508, 0.003027331011253409, 0.0030203329952200875, 0.0030405939905904233, 0.0030298489873530343, 0.0030681049829581752, 0.003025423997314647, 0.003024096993613057, 0.0030251179996412247, 0.00302429600560572, 0.003019674986717291, 0.0030328540015034378, 0.003019941010279581];[0.0014992729993537068, 0.0014781170029891655, 0.0014730760012753308, 0.0014715440047439188, 0.001475167999160476, 0.001468914997531101, 0.0014704579953104258, 0.0018464820022927597, 0.0014685130008729175, 0.001473828000598587, 0.001473618991440162, 0.0014723880012752488, 0.0014745899970876053, 0.0014745570078957826, 0.001472393996664323, 0.0014736759912921116, 0.001473684998927638, 0.0014762229984626174, 0.0014754589938092977, 0.0014716940058860928, 0.001477486002841033, 0.0014762219943804666, 0.0014664369955426082, 0.0014734119904460385, 0.0014853009924991056, 0.0014703569904668257, 0.0014737549936398864, 0.001474393007811159, 0.0014695050049340352, 0.0014710880059283227, 0.0014731639967067167, 0.001474179996876046, 0.0014732290001120418, 0.0015061180019984022, 0.0014758489996893331, 0.0014746550004929304, 0.001477300000260584, 0.0014749190013390034, 0.0014733290008734912, 0.0014785009989282116, 0.0014732099953107536, 0.0014726250083185732, 0.0014822309894952923, 0.0014727550005773082, 0.0014772959984838963, 0.0014773150032851845, 0.0014722459891345352, 0.0014685189962619916, 0.0014767510001547635, 0.0014686170034110546];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007699090056121349;0.0018508260109229013;;;2.40395423021628;;;[0.0007821790059097111, 0.0007962889940245077, 0.0007883459911681712, 0.0007791300013195723, 0.000793022001744248, 0.000787063007010147, 0.0007798280130373314, 0.0007761309971101582, 0.0007801339961588383, 0.0007772179960738868, 0.0007817089935997501, 0.0007852640119381249, 0.0007805819914210588, 0.000778653979068622, 0.000775575012085028, 0.0007794059929437935, 0.0007756609993521124, 0.0007824120111763477, 0.0007784750196151435, 0.0007805549976183102, 0.0007834820135030895, 0.0007750619988655671, 0.0007782379980199039, 0.0007754920079605654, 0.0007766179915051907, 0.0007796159916324541, 0.0007770860102027655, 0.0007800900057191029, 0.0007888619875302538, 0.0007788240036461502, 0.0007896349998190999, 0.0007727789925411344, 0.0007795909914420918, 0.0007699090056121349, 0.000780641013989225, 0.0007781749882269651, 0.0007856170122977346, 0.0007788630027789623, 0.0007804890046827495, 0.0007741330045973882, 0.0007741620065644383, 0.000774189000367187, 0.0007765400077914819, 0.0007730849902145565, 0.000776486995164305, 0.0007776019920129329, 0.0007852879934944212, 0.0007733300008112565, 0.0007744440081296489, 0.0007784409972373396];[0.0019034540018765256, 0.001895715991850011, 0.0018879859999287874, 0.0018910220096586272, 0.0018715530022745952, 0.001859565993072465, 0.0018594100110931322, 0.002505002004909329, 0.0018541439931141213, 0.001852559988037683, 0.0018561059987405315, 0.0018741890089586377, 0.0018567329971119761, 0.0018526450003264472, 0.0018545479979366064, 0.0018530639936216176, 0.0018564869969850406, 0.0018514010007493198, 0.0018554010021034628, 0.001852483008406125, 0.001855898997746408, 0.0018598439928609878, 0.0018646469980012625, 0.0018565589998615906, 0.002240273999632336, 0.0018536930001573637, 0.0018546329956734553, 0.0018562810000730678, 0.001855953989434056, 0.0018548189982539043, 0.0018604219949338585, 0.0018508260109229013, 0.002211450002505444, 0.001851895998697728, 0.001856478993431665, 0.001856766000855714, 0.0018569999956525862, 0.0018572690023574978, 0.0018578919989522547, 0.001856775998021476, 0.002206834004027769, 0.0018571670079836622, 0.0018573929992271587, 0.0018687630072236061, 0.0018593270069686696, 0.0018552129913587123, 0.0018558259907877073, 0.0018562100012786686, 0.002210089995060116, 0.001855052003520541];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0012117139995098114;0.0014610599901061505;;;1.2057795739730743;;;[0.0012306419957894832, 0.0012294649932300672, 0.0012126540095778182, 0.0012123920023441315, 0.0012503409961936995, 0.0012128689850214869, 0.0012131730181863531, 0.001251253008376807, 0.0012200159835629165, 0.0012166850065113977, 0.0012413210206432268, 0.0012134610151406378, 0.0012146919907536358, 0.0012420520070008934, 0.0012120540050091222, 0.0012147669913247228, 0.0012434469972504303, 0.0012144659995101392, 0.0012143829953856766, 0.0012450969952624291, 0.0012168269895482808, 0.001214918986079283, 0.0012454539973987266, 0.0012144010106567293, 0.0012159780017100275, 0.001245965002453886, 0.0012129639944760129, 0.0012165330117568374, 0.0012398409890010953, 0.0012146529916208237, 0.0012129170063417405, 0.0012418010010151193, 0.0012170849950052798, 0.001219464000314474, 0.0012188900000182912, 0.0012148410169174895, 0.0012145870132371783, 0.0012241530057508498, 0.0012172950082458556, 0.0012171929847681895, 0.0012117139995098114, 0.0012190540001029149, 0.0012184019869891927, 0.0012167079985374585, 0.0012168200046289712, 0.0012185949890408665, 0.001215886979480274, 0.0012177479948149994, 0.0012482430029194802, 0.0012171179987490177];[0.0014948669995646924, 0.0014810190041316673, 0.0014752810093341395, 0.0014652069949079305, 0.0014673289988422766, 0.0014767380052944645, 0.0014671529934275895, 0.0014686020003864542, 0.0014656790008302778, 0.0014800880016991869, 0.0014691209944430739, 0.0014663290057796985, 0.0014765220112167299, 0.0014698989980388433, 0.0014643970062024891, 0.0014710329996887594, 0.0014642890018876642, 0.001473470008932054, 0.0014622349990531802, 0.0014685619971714914, 0.0014610599901061505, 0.0014688999945065007, 0.0014785120001761243, 0.0014713679993292317, 0.0014633219980169088, 0.0014656600105809048, 0.0014666490023955703, 0.0014826849946985021, 0.0014645400078734383, 0.001472453004680574, 0.001472759002353996, 0.0014688990049762651, 0.0014671950048068538, 0.001472143005230464, 0.0014710879913764074, 0.0014663839974673465, 0.001474306991440244, 0.001468867005314678, 0.0014655400009360164, 0.001474014003179036, 0.0014689339877804741, 0.0014824459940427914, 0.0014671420067315921, 0.001470464005251415, 0.0014611420047003776, 0.0014666999923065305, 0.0014690959942527115, 0.0014755119918845594, 0.001473835000069812, 0.0014696880098199472];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0019566439877962694;0.001488292997237295;;;0.7606355609502221;;;[0.001973805992747657, 0.001959888992132619, 0.0019606409914558753, 0.0019588579889386892, 0.0019608269940363243, 0.0019623930129455402, 0.00196496098942589, 0.00196963400230743, 0.0019672950002131984, 0.001966538984561339, 0.0019610680028563365, 0.001962911002920009, 0.0019619599916040897, 0.0019648330053314567, 0.0019636009965324774, 0.001962706010090187, 0.001962633992661722, 0.0019811310048680753, 0.001968304015463218, 0.001963508009794168, 0.0019605980050982907, 0.0019598479993874207, 0.0019586559938034043, 0.0019641089893411845, 0.0019582929962780327, 0.001959225002792664, 0.0019594570039771497, 0.001961087982635945, 0.0019597150094341487, 0.0019651040056487545, 0.0019680139957927167, 0.0019583370012696832, 0.001961754009244032, 0.0019697820098372176, 0.0019683769933180884, 0.001965520001249388, 0.0019641980034066364, 0.0019587309943744913, 0.001976321989786811, 0.001960081994184293, 0.001956980995601043, 0.001960992012755014, 0.0019597450154833496, 0.0019566439877962694, 0.001969662989722565, 0.001962700014701113, 0.0019613829790614545, 0.001961041009053588, 0.0019618199876276776, 0.0019604489934863523];[0.0015623229992343113, 0.001503605002653785, 0.001528658001916483, 0.0015117450093384832, 0.0015088349900906906, 0.001501032995292917, 0.0015047549968585372, 0.0015295799967134371, 0.0015046500047901645, 0.0014990579948062077, 0.0015187620010692626, 0.0015025479951873422, 0.0015119509916985407, 0.0014929150056559592, 0.0014935050130588934, 0.0015148450038395822, 0.0014993319928180426, 0.001498965997598134, 0.0015086909988895059, 0.0014941260014893487, 0.0015154670109041035, 0.0014971089985920116, 0.0015074519906193018, 0.001529063010821119, 0.0014970530028222129, 0.0015013490046840161, 0.001504104002378881, 0.0014903830015100539, 0.001519475001259707, 0.0014956919912947342, 0.001500269994721748, 0.0015264250105246902, 0.0015072590031195432, 0.001488292997237295, 0.0014998859987827018, 0.0015054630057420582, 0.001524489009170793, 0.0015009009948698804, 0.0015096179995452985, 0.001539361008326523, 0.0015056410047691315, 0.0015543430054094642, 0.001497097997344099, 0.0015049600042402744, 0.001524474995676428, 0.0015009630005806684, 0.0014933370111975819, 0.0015207529941108078, 0.0014991430070949718, 0.0014922359987394884];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005443959962576628;0.0012592309940373525;;;2.313079087086743;;;[0.00056569000298623, 0.000545837014215067, 0.0005469000025186688, 0.0005455960053950548, 0.0005477119993884116, 0.0005455909995362163, 0.0005483700078912079, 0.0005492250056704506, 0.0005458800005726516, 0.0005474620120367035, 0.0005476709920912981, 0.0005461299879243597, 0.0005463129928102717, 0.0005517940007848665, 0.0005470199976116419, 0.0005486619920702651, 0.0005476090009324253, 0.0005503930005943403, 0.0005470920004881918, 0.0005443959962576628, 0.0005459230160340667, 0.0005460819957079366, 0.0005494770011864603, 0.0005484759894898161, 0.0005496349913300946, 0.0005526550085050985, 0.0005459949898067862, 0.0005457980005303398, 0.0005462769913719967, 0.0005496420053532347, 0.0005486089939950034, 0.0005476950027514249, 0.0005458710074890405, 0.0005463929992401972, 0.0005469159950735047, 0.0005558190023293719, 0.0005476549995364621, 0.0005454630008898675, 0.0005474950012285262, 0.0005543279985431582, 0.0005465630092658103, 0.0005459519888972864, 0.0005448549927677959, 0.0005455120117403567, 0.0005528229958144948, 0.0005468580056913197, 0.0005448629963211715, 0.0005446950090117753, 0.0005503029969986528, 0.0005549299967242405];[0.001279372998396866, 0.0012737619981635362, 0.0012640430068131536, 0.0012727629946311936, 0.0012664880050579086, 0.0012745249987347052, 0.0012712059979094192, 0.001268816995434463, 0.001262824996956624, 0.0012673449964495376, 0.0012643310037674382, 0.0012592309940373525, 0.0012883650051662698, 0.0012637629988603294, 0.0012732690083794296, 0.00127429400163237, 0.001267657004063949, 0.001259867989574559, 0.001279274991247803, 0.001266081992071122, 0.001264885999262333, 0.0012626590032596141, 0.0012625429953914136, 0.0012720139930024743, 0.0012742690014420077, 0.001264855993213132, 0.001261315992451273, 0.0012664389942074195, 0.0012659280037041754, 0.001267696003196761, 0.0012767680018441752, 0.0012685870024142787, 0.0012641219946090132, 0.0012639329943340272, 0.0012651330034714192, 0.0012666539987549186, 0.001267191008082591, 0.0012612579885171726, 0.0012620919878827408, 0.0012731829920085147, 0.0012615790037671104, 0.0012603489885805175, 0.0012732340110233054, 0.0012811899941880256, 0.0012632760044652969, 0.0012645550013985485, 0.0012639670021599159, 0.0012621210044017062, 0.0012640549975913018, 0.001263621001271531];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.001326932993833907;0.0014925360010238364;;;1.124801333571074;;;[0.001344976990367286, 0.0013447679812088609, 0.0013670910120708868, 0.001339569003903307, 0.0013386960054049268, 0.0013509120035450906, 0.0013413309934549034, 0.0013369099906412885, 0.0013400510069914162, 0.0013380839955061674, 0.0013415979919955134, 0.0013380569871515036, 0.0013338620046852157, 0.0013646949955727905, 0.0013389190135058016, 0.0013394339912338182, 0.0013386850041570142, 0.0013365630147745833, 0.0013493559963535517, 0.0019756399997277185, 0.0013414319982985035, 0.0013377890136325732, 0.0013503760128514841, 0.0013388220104388893, 0.001335398992523551, 0.0013468239776557311, 0.0013358029973460361, 0.0013629610039060935, 0.0013423870113911107, 0.0013412460102699697, 0.0013700839917873964, 0.0013351369852898642, 0.0013410370011115447, 0.0013414609857136384, 0.0013430739927571267, 0.001360636015306227, 0.0013728179910685867, 0.0013386230129981413, 0.001326932993833907, 0.0013434540160233155, 0.0013428050006041303, 0.001339159978670068, 0.001352306004264392, 0.0013399490126175806, 0.0013386380160227418, 0.0013514870224753395, 0.0013380259915720671, 0.0013343739992706105, 0.001348539997707121, 0.0013359580043470487];[0.0015266080008586869, 0.0014991070056566969, 0.0015147099911700934, 0.0014969360054237768, 0.0015230129938572645, 0.001509522000560537, 0.0015185469965217635, 0.0024967729987110943, 0.0015204420051304623, 0.0014980940031819046, 0.0015038309938972816, 0.0014925360010238364, 0.0015453219966730103, 0.0015170640108408406, 0.0015044239989947528, 0.0014958239917177707, 0.001521949001471512, 0.0014987000031396747, 0.001499530000728555, 0.0014994450029917061, 0.0015087860083440319, 0.0015232080040732399, 0.001514489995315671, 0.0014973439974710345, 0.0015108310035429895, 0.001528867011074908, 0.0015108609950402752, 0.001496482000220567, 0.0015072109963512048, 0.001498265002737753, 0.0015191480051726103, 0.0015061169979162514, 0.001506929998868145, 0.0014927110023563728, 0.0015127450024010614, 0.0015215570019790903, 0.001495025004260242, 0.0014979240077082068, 0.0014990860072430223, 0.001547560008475557, 0.0015012210060376674, 0.0014939179964130744, 0.001499283011071384, 0.0015229420096147805, 0.0015118750015972182, 0.0015034610114526004, 0.0015057870041346177, 0.0015007780020823702, 0.0015194730076473206, 0.001513366005383432];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0018636629974935204;0.0015985970094334334;;;0.8577715024569464;;;[0.002595604004454799, 0.002589305004221387, 0.002595571000711061, 0.002586732982308604, 0.0025964469969039783, 0.0025885759969241917, 0.0025886750081554055, 0.0025821190065471455, 0.002589718991657719, 0.00258309199125506, 0.0025900170003296807, 0.002586000002338551, 0.002590408010291867, 0.002586310001788661, 0.0025874099956126884, 0.0021528789948206395, 0.0021540949965128675, 0.0021517490094993263, 0.0021463419980136678, 0.0021538830042118207, 0.0021516470005735755, 0.002161497002816759, 0.002149118998204358, 0.0021476819965755567, 0.0019093339942628518, 0.0019145620026392862, 0.0019110499997623265, 0.0019036879966733977, 0.0019113270100206137, 0.0019067480025114492, 0.001911749001010321, 0.0019136079936288297, 0.0019052919960813597, 0.0019091010035481304, 0.0018636629974935204, 0.0018689819989958778, 0.001871226995717734, 0.0018719030049396679, 0.0018788409797707573, 0.0018663010123418644, 0.0018765939894365147, 0.0018774909985950217, 0.0018697520135901868, 0.0018699070060392842, 0.001869205996626988, 0.0018722329987213016, 0.0018672309961402789, 0.001866268998128362, 0.0018697890045586973, 0.001872530992841348];[0.001730907999444753, 0.00169644299603533, 0.0017202719900524244, 0.0016970480064628646, 0.0017014479963108897, 0.0016897780005820096, 0.0016969179996522143, 0.002050026989309117, 0.0016889609978534281, 0.0016994800098473206, 0.0016882649942999706, 0.0016883759963093325, 0.0016011870029615238, 0.0017382840014761314, 0.001600181989488192, 0.0015985970094334334, 0.001612709995242767, 0.0016863640048541129, 0.0016927950055105612, 0.0017099190008593723, 0.0016839830059325323, 0.001685534996795468, 0.0017108180036302656, 0.001688936012214981, 0.001688192001893185, 0.0017094289942178875, 0.0016885600052773952, 0.0016825139900902286, 0.0017067209992092103, 0.0016856389993336052, 0.0016885180084500462, 0.0016986069967970252, 0.0016141569940373302, 0.001702884997939691, 0.001695298997219652, 0.0016825890052132308, 0.001688085001660511, 0.00168721801310312, 0.0016818059957586229, 0.0017023769905790687, 0.0016948479897109792, 0.0016898720059543848, 0.0017004740075208247, 0.0016869870014488697, 0.0016904879885260016, 0.00169825300690718, 0.0016839719901327044, 0.0016821659955894575, 0.001707458999590017, 0.0016914760053623468];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0005251760012470186;0.0009628909901948646;;;1.833463425420243;;;[0.0005477560043800622, 0.0005566759937210009, 0.0005347370024537668, 0.0005339659983292222, 0.0005335549940355122, 0.0005257739976514131, 0.0005311999993864447, 0.0005340539937606081, 0.0005316089955158532, 0.0005315009912010282, 0.0005272440030239522, 0.0005420069937827066, 0.000538151987711899, 0.0005308390100253746, 0.0005279289907775819, 0.0005251760012470186, 0.000530740013346076, 0.0005270840192679316, 0.0005298799951560795, 0.0005436219944385812, 0.0005318780022207648, 0.0005279980105115101, 0.0005319609917933121, 0.0005295920127537102, 0.0005342320073395967, 0.0005278920143609866, 0.0005286800005706027, 0.0005319400079315528, 0.0005282450001686811, 0.000529913988430053, 0.0005339479976100847, 0.0005284150101942942, 0.0005321490025380626, 0.0005382320086937398, 0.0005273540009511635, 0.0005286810046527535, 0.000530174991581589, 0.0005289399850880727, 0.0005397680070018396, 0.0005440119857667014, 0.0005280600016703829, 0.0005280460027279332, 0.0005313490109983832, 0.0005308290128596127, 0.0005299199983710423, 0.000540061984793283, 0.0005299980111885816, 0.0005280740006128326, 0.000531540994415991, 0.0005433129845187068];[0.001027663005515933, 0.0009751190082170069, 0.0009802029962884262, 0.0009984549978980795, 0.0009773399942787364, 0.000995676004095003, 0.0009791540069272742, 0.001822211008402519, 0.0009730390011100098, 0.000973177986452356, 0.0009778259991435334, 0.0009775509970495477, 0.0009742599941091612, 0.0009713629988254979, 0.000986739993095398, 0.000973146001342684, 0.0009914359980029985, 0.0009742260008351877, 0.0009716079948702827, 0.0009674820030340925, 0.0009702670067781582, 0.0009853439987637103, 0.0009709989972179756, 0.0009628909901948646, 0.0009802889981074259, 0.0009785909933270887, 0.0009706839919090271, 0.0009720469970488921, 0.0009782289998838678, 0.0009697689965832978, 0.0009888850036077201, 0.0009677130001364276, 0.000975287999608554, 0.0009776259976206347, 0.0009836779936449602, 0.0009683480020612478, 0.0009712460014270619, 0.0009865949978120625, 0.000977197996689938, 0.000968809996265918, 0.00097947999893222, 0.0009669739956734702, 0.0009704249969217926, 0.0009716510103316978, 0.000987373001407832, 0.0009748800075612962, 0.0009913389949360862, 0.0009710120066301897, 0.0009711349994176999, 0.000971272005699575];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.conv2, layer1.1.conv1, layer1.1.conv2
layer2.0.conv1
layer2.0.conv2, layer2.1.conv1, layer2.1.conv2
layer2.0.downsample.0
layer3.0.conv1
layer3.0.conv2, layer3.1.conv1, layer3.1.conv2
layer3.0.downsample.0
layer4.0.conv1
layer4.0.conv2, layer4.1.conv1, layer4.1.conv2
layer4.0.downsample.0

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.793e+22
  Optimized FLOP count:  6.766e+9
   Theoretical speedup:  2.650e+12
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 576, 576)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.121e+21
  Optimized FLOP count:  3.393e+9
   Theoretical speedup:  3.302e+11
  Largest intermediate:  3.932e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.802e+20
  Optimized FLOP count:  1.847e+9
   Theoretical speedup:  1.517e+11
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(64, 128, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  2.749e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 1152, 1152)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.751e+19
  Optimized FLOP count:  9.657e+8
   Theoretical speedup:  1.813e+10
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.377e+18
  Optimized FLOP count:  8.179e+8
   Theoretical speedup:  5.352e+9
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(128, 256, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 128, 32, 32)
Output size: (1, 128, 128)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  6.872e+10
  Optimized FLOP count:  6.872e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.638e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 2304, 2304)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.736e+17
  Optimized FLOP count:  5.788e+8
   Theoretical speedup:  4.727e+8
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
inputs size: (32, 512, 8, 8)
Output size: (1, 4608, 4608)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  6.840e+16
  Optimized FLOP count:  1.497e+9
   Theoretical speedup:  4.568e+7
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 16, 16)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.718e+10
  Optimized FLOP count:  1.718e+10
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnet18_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0054024960118113086;0.0017815109895309433;;;0.32975702076152974;;;[0.005432518999441527, 0.005418496002675965, 0.005415808001998812, 0.0054162619926501065, 0.005417221997049637, 0.005425532013759948, 0.005439047017716803, 0.0054092310019768775, 0.005410138997831382, 0.005416862011770718, 0.0054209629888646305, 0.005414920990006067, 0.005412735990830697, 0.005418553002527915, 0.005413161008618772, 0.0054211950046010315, 0.005412086000433192, 0.005416349013103172, 0.005409007018897682, 0.005416585991042666, 0.0054192880052141845, 0.005414482977357693, 0.005466850008815527, 0.005417409993242472, 0.005412319005699828, 0.005412494007032365, 0.005411029007518664, 0.005410628989920951, 0.005417135005700402, 0.005418681001174264, 0.005410063007730059, 0.0054138830018928275, 0.00541628198698163, 0.00541594201058615, 0.00541857500502374, 0.005413752005551942, 0.005415651015937328, 0.0054130089993122965, 0.005405668998719193, 0.005411707985331304, 0.005418422995717265, 0.005411944992374629, 0.005418596978415735, 0.005415791005361825, 0.0054024960118113086, 0.005412832004367374, 0.005415266001364216, 0.0054105970048112795, 0.0054150459909578785, 0.005416181011241861];[0.0018157260055886582, 0.0017905349959619343, 0.0017990069900406525, 0.0017885580018628389, 0.0021521449962165207, 0.0017840899963630363, 0.0017939639947144315, 0.0018101819878211245, 0.001799285993911326, 0.0017883380060084164, 0.0017963639984373003, 0.001791262999176979, 0.0018009310006164014, 0.0017909320013131946, 0.0017990849883062765, 0.0017880689993035048, 0.0017971930064959452, 0.001788779001799412, 0.0018042430019704625, 0.0021861550048924983, 0.0017967489984584972, 0.0017838149942690507, 0.0018112909892806783, 0.001786346998414956, 0.001794602008885704, 0.0017880849918583408, 0.0018070159858325496, 0.0017825810064096004, 0.0017917459917953238, 0.0017845719994511455, 0.0017940060060936958, 0.0017857940110843629, 0.0017939209938049316, 0.0017922330007422715, 0.0021965169871691614, 0.001784170002792962, 0.0017946980078704655, 0.0017921190010383725, 0.0017983579891733825, 0.001785040003596805, 0.0017935229989234358, 0.0017838319909060374, 0.0017975530063267797, 0.0017838710045907646, 0.0017951980116777122, 0.0017858130013337359, 0.0017954559880308807, 0.0017965739971259609, 0.0017957660020329058, 0.0017815109895309433];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.00531848800892476;0.0021959870064165443;;;0.4128968614259427;;;[0.0053345599881140515, 0.0053306360059650615, 0.005321214979630895, 0.0053300549916457385, 0.005324765996192582, 0.005321673990692943, 0.005325673992047086, 0.005324441983248107, 0.005323406003299169, 0.005327081002178602, 0.005334859015420079, 0.005326085985871032, 0.005334583998774178, 0.00531848800892476, 0.005328279992681928, 0.0053234970109770074, 0.0053313459939090535, 0.005330921019776724, 0.005327590988599695, 0.005325414997059852, 0.0053270270000211895, 0.005325556005118415, 0.005328662009560503, 0.0053259710111888126, 0.005329177001840435, 0.005323393997969106, 0.005335709996870719, 0.005324739991920069, 0.005327249004039913, 0.005325202000676654, 0.005324976984411478, 0.005325966005329974, 0.005327550999936648, 0.005324031997588463, 0.005330097003025003, 0.005326454003807157, 0.005336488000466488, 0.005324860001564957, 0.005332184009603225, 0.0053226549935061485, 0.005327350998413749, 0.005322873999830335, 0.005325641002855264, 0.005324293000739999, 0.005330371001036838, 0.005320728989318013, 0.0053235189989209175, 0.005326826008968055, 0.005328834013198502, 0.0053240929992171004];[0.002226433003670536, 0.002215350992628373, 0.0022071749990573153, 0.00220190201071091, 0.002206828008638695, 0.002222943992819637, 0.00222664799366612, 0.0022169279982335865, 0.0021990429959259927, 0.0021985850034980103, 0.0022152519959490746, 0.002205458004027605, 0.0022093059960752726, 0.0022007660008966923, 0.0022024190111551434, 0.0022222590050660074, 0.002214084001025185, 0.0022087359975557774, 0.002202396994107403, 0.0022039960022084415, 0.0022205150016816333, 0.0022064929944463074, 0.002217459012172185, 0.0022059350012568757, 0.00220332300523296, 0.0022075129963923246, 0.0022089729900471866, 0.0022096559987403452, 0.0022159469954203814, 0.002207266996265389, 0.0022329569910652936, 0.0022148580028442666, 0.002211443003034219, 0.002217938003013842, 0.002212674997281283, 0.002209803002187982, 0.0022017789888195693, 0.0022064630029490218, 0.0022224060085136443, 0.002204253993113525, 0.002199703987571411, 0.0022005890059517696, 0.002204969001468271, 0.002203176001785323, 0.002207466008258052, 0.0022040230105631053, 0.002201773997512646, 0.0021959870064165443, 0.002209887999924831, 0.0022069650003686547];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.0019566169939935207;0.0021609870018437505;;;1.1044506965224214;;;[0.0019697370007634163, 0.0019634910131571814, 0.001963707007234916, 0.0019698250107467175, 0.0019596530037233606, 0.0019714829977601767, 0.0019566169939935207, 0.001977118998183869, 0.001960818000952713, 0.0019691009947564453, 0.0019592969911172986, 0.001966508018085733, 0.001964035996934399, 0.0019608529983088374, 0.001963471993803978, 0.0025668730086181313, 0.001964566996321082, 0.001971645004232414, 0.001964205992408097, 0.001970223995158449, 0.0019660649995785207, 0.0019633229967439547, 0.0019605960114859045, 0.001965033996384591, 0.0019627949950518087, 0.0019623770203907043, 0.0019618039805209264, 0.001957383006811142, 0.0019801999878836796, 0.001958602006197907, 0.001968708005733788, 0.001962239999556914, 0.0019644779968075454, 0.0019621239916887134, 0.001964078997843899, 0.0019697839888976887, 0.0019629920134320855, 0.001967269985470921, 0.001970392986549996, 0.00196389299526345, 0.0019581789965741336, 0.001959348999662325, 0.0019650899921543896, 0.001958959983312525, 0.001972879996174015, 0.001970320998225361, 0.001964103998034261, 0.0019666890002554283, 0.001962586000445299, 0.00196656899061054];[0.0022077339963288978, 0.0022002890036674216, 0.0022236310032894835, 0.0022110019926913083, 0.0021995389979565516, 0.0022259849938564003, 0.002217600995209068, 0.002605556001071818, 0.0022056949965190142, 0.002209928003139794, 0.0021968930086586624, 0.002213851999840699, 0.0022086079989094287, 0.002196749992435798, 0.0022074360022088513, 0.00221561299986206, 0.002205063996370882, 0.0022116749896667898, 0.0021970249945297837, 0.002193640000768937, 0.0022142450034152716, 0.00219917600043118, 0.0022113220038590953, 0.0022056029993109405, 0.0022090389975346625, 0.002223838004283607, 0.002214694002759643, 0.002198816990130581, 0.002223033006885089, 0.0022044999932404608, 0.0021979070006636903, 0.0022021570039214566, 0.0021962510072626173, 0.002205500000854954, 0.0022105320094851777, 0.0022093200095696375, 0.0022169419971760362, 0.002193855994846672, 0.0022178250073920935, 0.002204176998930052, 0.0022104399977251887, 0.0022081390052335337, 0.002209742000559345, 0.0021609870018437505, 0.002204717995482497, 0.002192696003476158, 0.002220522001152858, 0.002200599992647767, 0.002195117005612701, 0.0022156630002427846];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.0030352859903359786;0.001474777003750205;;;0.4858774456330425;;;[0.003056483998079784, 0.0030400839750654995, 0.003064900010940619, 0.003035452013136819, 0.0030408290040213615, 0.003045887002372183, 0.003041324991500005, 0.0030353579932125285, 0.003042654992896132, 0.003071177998208441, 0.0030619630124419928, 0.003045160003239289, 0.003042342999833636, 0.003044544006115757, 0.0030584869964513928, 0.0030673920118715614, 0.0030433809879468754, 0.0030489029886666685, 0.003049551014555618, 0.003060658011236228, 0.0030588989902753383, 0.003051116000278853, 0.003071759987506084, 0.0030490900098811835, 0.0030526700138580054, 0.003045884004677646, 0.003042901007574983, 0.0030395810026675463, 0.0030377599905477837, 0.0030402510019484907, 0.0030421969859162346, 0.0030373209883691743, 0.0030433219944825396, 0.0030437210079981014, 0.0030352859903359786, 0.0030417160160141066, 0.003097576991422102, 0.003045955003472045, 0.0030608639935962856, 0.0030418230016948655, 0.003040883006178774, 0.003036714988411404, 0.003040508003323339, 0.003037575996131636, 0.0030425759905483574, 0.003044914992642589, 0.003042600001208484, 0.0030407209851546213, 0.003038633003598079, 0.003039657007320784];[0.001599237002665177, 0.001564165999297984, 0.00152894901111722, 0.0015226249961415306, 0.001474777003750205, 0.0015206509997369722, 0.0014880680100759491, 0.0015478800050914288, 0.001551731998915784, 0.0015400400006910786, 0.0015217589971143752, 0.0014756250020582229, 0.00147637800546363, 0.0015295270131900907, 0.0015211099962471053, 0.0015419990086229518, 0.0015312979958252981, 0.0019304820016259328, 0.001524913008324802, 0.0015257469931384549, 0.001526433989056386, 0.0015279479994205758, 0.0015443589945789427, 0.001486039996962063, 0.0015320509992307052, 0.0015238050109473988, 0.0019119330099783838, 0.0015253890014719218, 0.0015303209947887808, 0.001540694007417187, 0.0015404399891849607, 0.0015337520017055795, 0.001538896991405636, 0.0015270050062099472, 0.0015258180064847693, 0.0019138749921694398, 0.0015367539890576154, 0.0015425979945575818, 0.0015391380002256483, 0.0015369579923572019, 0.0015286370035028085, 0.0015302969986805692, 0.001542388999951072, 0.0015513880061917007, 0.0019440030009718612, 0.0015406570018967614, 0.001530160996480845, 0.0015353009948739782, 0.0015333629999076948, 0.0015382609999505803];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0007485469977837056;0.000324032997014001;;;0.43288263525656556;;;[0.0007611140026710927, 0.0007684119918849319, 0.0007526220142608508, 0.0007502569787902758, 0.0007584659906569868, 0.0007563119870610535, 0.0007676180102862418, 0.0007536710036220029, 0.0007627909944858402, 0.0007750720105832443, 0.0007755760016152635, 0.000752351013943553, 0.0007536670018453151, 0.0007519729988416657, 0.0007503540109610185, 0.0007492199947591871, 0.00074902901542373, 0.0007515759934904054, 0.00077529699774459, 0.0007783180044498295, 0.0007786799978930503, 0.0007503890083171427, 0.0007511699950555339, 0.000751004001358524, 0.0007485469977837056, 0.0007555550109827891, 0.0007527339766966179, 0.0007747859926894307, 0.0007726109906798229, 0.0007515550096286461, 0.000749418992199935, 0.0007582359830848873, 0.0007546240085503086, 0.0007512329902965575, 0.0007528809801442549, 0.0007504100067308173, 0.0007506539986934513, 0.0007510730065405369, 0.0007535780023317784, 0.000775420994614251, 0.0007714459934504703, 0.0007606189901707694, 0.0007492029981222004, 0.0007522259984398261, 0.0007488370029022917, 0.0007566910062450916, 0.0007528559945058078, 0.0007522420200984925, 0.0007771670061629266, 0.0007733630045549944];[0.0003297549992566928, 0.0003365599986864254, 0.00032704499608371407, 0.0009640320058679208, 0.00032627499604132026, 0.00032656799885444343, 0.0003275479975854978, 0.00032571100746281445, 0.0003279040101915598, 0.00032667200139258057, 0.000326200999552384, 0.00032734400883782655, 0.0003285049897385761, 0.0003257870121160522, 0.00032842801010701805, 0.0003276499919593334, 0.0003269010048825294, 0.00032718299189582467, 0.000326252993545495, 0.0003248790017096326, 0.0003270470042480156, 0.0003357800014782697, 0.0003271080058766529, 0.00032813000143505633, 0.0003398830012883991, 0.00032647700572852045, 0.00032913399627432227, 0.00032743799965828657, 0.00032661300792824477, 0.0003289159940322861, 0.0003410210047150031, 0.000324032997014001, 0.00032639999699313194, 0.00032600900158286095, 0.0003278969961684197, 0.0003264390106778592, 0.0003264050028519705, 0.00032770499819889665, 0.00032791199919302016, 0.0003259289951529354, 0.0003295780043117702, 0.0003292159963166341, 0.0003266489948146045, 0.0003253279865020886, 0.00032632499642204493, 0.0003292110050097108, 0.0003285249986220151, 0.00032689201179891825, 0.00032677700801286846, 0.00032748399826232344];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0012112550029996783;0.001450006995582953;;;1.1971112540233102;;;[0.0012302670074859634, 0.0012131109979236498, 0.0012293599866097793, 0.0012112550029996783, 0.0012161420017946512, 0.0012212360161356628, 0.0012473200040403754, 0.001261822006199509, 0.0012194790178909898, 0.0012197070027468726, 0.0012223929952597246, 0.001217825003550388, 0.0012173440045444295, 0.001215593991219066, 0.0012190900015411898, 0.0012126910005463287, 0.0012116720026824623, 0.0012195040035294369, 0.00121581599523779, 0.0012173459981568158, 0.0012177079916000366, 0.0012163460050942376, 0.0012165549997007474, 0.0012241759977769107, 0.0012221330107422546, 0.0012495289993239567, 0.0012268830032553524, 0.001216704011312686, 0.001218894001794979, 0.001216347998706624, 0.0012161199992988259, 0.001214995005284436, 0.0012179329933132976, 0.0012177649914519861, 0.0012286709825275466, 0.0012141119950683787, 0.0012162320053903386, 0.0012500339944381267, 0.0012186940002720803, 0.0012187029933556914, 0.0012461620062822476, 0.0012409310002112761, 0.0012141819897806272, 0.0012505929917097092, 0.0012187160027679056, 0.0012175869924249128, 0.001217318989802152, 0.0012117240112274885, 0.0012176719901617616, 0.001225533997057937];[0.0014729079994140193, 0.0014752290007891133, 0.001461804989958182, 0.001456119993235916, 0.0014664299960713834, 0.001828923006542027, 0.0014548229955835268, 0.0014546119928127155, 0.0014554439985658973, 0.001462386004277505, 0.0014531229971908033, 0.0014524290018016472, 0.0014866540004732087, 0.0014560370036633685, 0.0018479790014680475, 0.0014591110084438697, 0.0014607119956053793, 0.001451340998755768, 0.0014613179955631495, 0.0014608130004489794, 0.0014572039945051074, 0.0014537810056935996, 0.001453346005291678, 0.0018419699918013066, 0.0014515240036416799, 0.0014550269988831133, 0.0014558030088664964, 0.0014547390019288287, 0.0014677720027975738, 0.0014519630058202893, 0.0014562099968316033, 0.0014526989980367944, 0.001840949000325054, 0.001450006995582953, 0.001454836004995741, 0.0014510379987768829, 0.0014550359919667244, 0.0014573929947800934, 0.0014561059942934662, 0.0014526180020766333, 0.0014566939935320988, 0.0020222839957568794, 0.0014536189992213622, 0.00145362300099805, 0.0014634510007454082, 0.0014552280044881627, 0.001454065990401432, 0.0025224900018656626, 0.001452304990380071, 0.0014570600033039227];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0019530630088411272;0.0013576929923146963;;;0.6951608761052207;;;[0.0019677349919220433, 0.001963032002095133, 0.0019672259950311854, 0.001961248999577947, 0.001963440008694306, 0.0019638300145743415, 0.001959953995537944, 0.0019566769915400073, 0.001963701011845842, 0.0019639500096673146, 0.0019530630088411272, 0.001962517009815201, 0.0019597009959397838, 0.001960705005330965, 0.0019592519965954125, 0.001963681002962403, 0.0019603190012276173, 0.0019624139968072996, 0.001969031000044197, 0.0019608749862527475, 0.001977310996153392, 0.0019561439839890227, 0.0019609790033428, 0.0019576420017983764, 0.0019693790090968832, 0.0019596259953686967, 0.0019626389985205606, 0.001960990994120948, 0.001959448985871859, 0.001961931004188955, 0.0019592339813243598, 0.001960194989806041, 0.001964386014151387, 0.0019626749999588355, 0.001960878013051115, 0.001961447997018695, 0.0019612700125435367, 0.0019610000017564744, 0.001957650005351752, 0.001977072999579832, 0.0019707199971890077, 0.0019613129989011213, 0.001960744004463777, 0.001962854992598295, 0.0019635070057120174, 0.001955117011675611, 0.001959545988938771, 0.001961472997209057, 0.0019608980073826388, 0.0019601189851528034];[0.0014927739975973964, 0.0014517229865305126, 0.0014545860030921176, 0.0014655770064564422, 0.0014781450008740649, 0.001448991009965539, 0.0014623349998146296, 0.001456332000088878, 0.0014670029922854155, 0.0014563090080628172, 0.0015174150030361488, 0.0014651669916929677, 0.0013699789997190237, 0.0014570159983122721, 0.001446815993404016, 0.0013576929923146963, 0.001464148997911252, 0.0018762239924399182, 0.0014636400010203943, 0.0014467959990724921, 0.0014572729996871203, 0.0014908209996065125, 0.001454917000955902, 0.0014476169890258461, 0.0014637300046160817, 0.0014635950064985082, 0.0018748620059341192, 0.0014506480074487627, 0.0014825249963905662, 0.0014552979992004111, 0.0014737640012754127, 0.0014463320112554356, 0.0014552049979101866, 0.0014499249955406412, 0.0014791010034969077, 0.0018573440029285848, 0.001449760005925782, 0.0014399230130948126, 0.0015034069947432727, 0.001443004992324859, 0.0014549899933626875, 0.0014485839928966016, 0.0014766370004508644, 0.0014542139979312196, 0.0018438490078551695, 0.001453151009627618, 0.0014664779882878065, 0.0014402899978449568, 0.001456112993764691, 0.0014635230036219582];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0005439149972517043;0.00026816100580617785;;;0.493020062254475;;;[0.0005608109931927174, 0.0005484379944391549, 0.0005495020159287378, 0.0005458749947138131, 0.0005503120046341792, 0.0005549799825530499, 0.000547736999578774, 0.0005439149972517043, 0.000549454998690635, 0.0005644969933200628, 0.0005547479959204793, 0.0005479790124809369, 0.0005496139929164201, 0.0005508949980139732, 0.0005468549934448674, 0.0005451979959616438, 0.0005518449906958267, 0.0005470249889185652, 0.0005538719997275621, 0.0005481670086737722, 0.0005602199962595478, 0.000547108007594943, 0.0005490860057761893, 0.0005491470074048266, 0.0005494920042110607, 0.0005499849939951673, 0.0005501470004674047, 0.0005441679968498647, 0.0005465499853016809, 0.0005472830089274794, 0.0005474609934026375, 0.0005541000136872754, 0.0005455680075101554, 0.0005488080059876665, 0.0005504430009750649, 0.0005491900083143264, 0.0005495759978657588, 0.0005464699934236705, 0.0005481359985424206, 0.0005500130064319819, 0.0005501260020537302, 0.0005503810098161921, 0.000550448996364139, 0.0005496490048244596, 0.0005613810062641278, 0.000549642980331555, 0.0005475580110214651, 0.0005486270092660561, 0.0005505010049091652, 0.0005501619889400899];[0.00028974701126571745, 0.00027320599474478513, 0.0002684390055947006, 0.0002691330009838566, 0.00027777100331149995, 0.0007269729976542294, 0.0002703560021473095, 0.0002723380021052435, 0.0002718129981076345, 0.00027525299810804427, 0.0002726639941101894, 0.0002715290029300377, 0.00027232700085733086, 0.0002711910055950284, 0.00027923801098950207, 0.00027104499167762697, 0.00027330100419931114, 0.00027229498664382845, 0.00027155099087394774, 0.0002725240046856925, 0.00027783199038822204, 0.00028387000202201307, 0.00026876300398726016, 0.0002698280004551634, 0.0002706579980440438, 0.0002697180025279522, 0.0002698419993976131, 0.0002754260058281943, 0.00027554600092116743, 0.00027070399664808065, 0.0002719910116866231, 0.00027032700018025935, 0.0002693939895834774, 0.0002747940015979111, 0.0002735269954428077, 0.0002713610010687262, 0.000273047000519, 0.0002712520072236657, 0.000270151998847723, 0.00027085198962595314, 0.0002723319921642542, 0.00027301599038764834, 0.0002704740036278963, 0.00027080500149168074, 0.00026816100580617785, 0.000270974007435143, 0.0002833270118571818, 0.0002768539998214692, 0.00027495600807014853, 0.00027257000328972936];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0013312219962244853;0.0014409059949684888;;;1.0823934693500268;;;[0.0013602219987660646, 0.001340800998150371, 0.0013400690077105537, 0.0013424380158539861, 0.001339812995865941, 0.0013312219962244853, 0.0013421539915725589, 0.0013446939992718399, 0.0013662120036315173, 0.001342032992397435, 0.0013410169922281057, 0.001339271999313496, 0.0013669379986822605, 0.0013397949951468036, 0.0013377480208873749, 0.001363850009511225, 0.0013385800120886415, 0.0013391280081123114, 0.0013409780076472089, 0.0013395490095717832, 0.0013440659968182445, 0.0013704299926757812, 0.0013436260051093996, 0.0013414259883575141, 0.0013407680089585483, 0.001337338995654136, 0.0013415440043900162, 0.0013456479937303811, 0.0013379370066104457, 0.001341155992122367, 0.0013677929964615032, 0.0013424680073512718, 0.0013393910048762336, 0.0013434139982564375, 0.0013441940100165084, 0.0013427800149656832, 0.0013704160082852468, 0.0013366700004553422, 0.001343962998362258, 0.0013718319969484583, 0.0013360640150494874, 0.001343155003269203, 0.0013476169988280162, 0.0013412040134426206, 0.0013437390007311478, 0.001342909992672503, 0.0013414899876806885, 0.0013390979875111952, 0.0013409429957391694, 0.0013322000158950686];[0.0014694100100314245, 0.0014674579870188609, 0.0014524349971907213, 0.001490583992563188, 0.0014654149999842048, 0.0018354740022914484, 0.0014583040028810501, 0.0014488900051219389, 0.0014641189918620512, 0.0014424300024984404, 0.0014524370053550228, 0.001441438012989238, 0.001459758001146838, 0.0014736279990756884, 0.0018946389900520444, 0.0014427419955609366, 0.001461969004594721, 0.0014458520017797127, 0.0014716559962835163, 0.0014409059949684888, 0.0014525760052492842, 0.0014459630037890747, 0.0014437100035138428, 0.0018678689957596362, 0.0014462660037679598, 0.001448174996767193, 0.001448925002478063, 0.001445630012312904, 0.0014731120027136058, 0.001452994009014219, 0.0014735290023963898, 0.0014466770080616698, 0.0018556459981482476, 0.001468071000999771, 0.0014464760024566203, 0.0014855000044917688, 0.001451566000469029, 0.0014488699962384999, 0.0014560150011675432, 0.0014482120022876188, 0.001467157999286428, 0.002007402988965623, 0.0014471239992417395, 0.0014465499989455566, 0.0014438479993259534, 0.0014661129971500486, 0.00144808400364127, 0.0014602000010199845, 0.0014439919905271381, 0.0014493640046566725];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.0018649209960130975;0.0016205639985855669;;;0.8689719307413415;;;[0.0025901019980665296, 0.0025888770032906905, 0.002586043003248051, 0.0025919930048985407, 0.0025876620056806132, 0.002587399008916691, 0.0025863050104817376, 0.002587307011708617, 0.0025851529935607687, 0.002588169983937405, 0.0025883000052999705, 0.0021744900150224566, 0.0021653980074916035, 0.0021686710097128525, 0.0021656330063706264, 0.0021665969979949296, 0.0021672089933417737, 0.002166026009945199, 0.0021631679992424324, 0.00216340999759268, 0.0021644890075549483, 0.0019060360064031556, 0.0019110589928459376, 0.001907929006847553, 0.0019074399897363037, 0.0019316609832458198, 0.0019303449953440577, 0.0019127060077153146, 0.0019064329972025007, 0.0019068499968852848, 0.001871958011179231, 0.0018786550062941387, 0.0018718089995672926, 0.0018695199978537858, 0.001869290994363837, 0.0018716359918471426, 0.0018716100021265447, 0.0018659360066521913, 0.0018712449964368716, 0.0018685140094021335, 0.001874131994554773, 0.0018703149980865419, 0.0018658509943634272, 0.0018678359920158982, 0.001867575992946513, 0.001867088009021245, 0.0018713600002229214, 0.0018705609982134774, 0.0018649209960130975, 0.0018682169902604073];[0.0016392249963246286, 0.0016479490004712716, 0.0016370520024793223, 0.0016349200013792142, 0.0016257070092251524, 0.0016282230062643066, 0.0016384360060328618, 0.0016374749975511804, 0.001633927007787861, 0.001628052006708458, 0.0016240929980995134, 0.0016305869939969853, 0.0016229870088864118, 0.0016305169992847368, 0.0016413870034739375, 0.0016391160024795681, 0.0016439979954157025, 0.00200005600345321, 0.001630282000405714, 0.0016210519970627502, 0.0016464759974041954, 0.001634720989386551, 0.0016491840069647878, 0.0016279589908663183, 0.0016601719980826601, 0.0016247710009338334, 0.0019997810013592243, 0.001624789001652971, 0.0016514119924977422, 0.0016320039867423475, 0.0016255160007858649, 0.0016325590113410726, 0.0016333259991370142, 0.001633141000638716, 0.0016234369977610186, 0.001976454004761763, 0.0016262839926639572, 0.0016205639985855669, 0.0016268219915218651, 0.001642189992708154, 0.0016252240020548925, 0.0016459370090160519, 0.0016326049953931943, 0.0016527980042155832, 0.0019821169989882037, 0.0016424310015281662, 0.001626380006200634, 0.0016530049906577915, 0.0016265019949059933, 0.0016465739900013432];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.00041060900548473;0.00025722599821165204;;;0.6264499676717828;;;[0.0004365239874459803, 0.0004148250009166077, 0.00041362100455444306, 0.00042243699135724455, 0.000431794993346557, 0.00042030500480905175, 0.0004250679921824485, 0.0004200200201012194, 0.0004156380018685013, 0.00042028700408991426, 0.00041135199717245996, 0.00041431399586144835, 0.0004191000043647364, 0.0004130309825995937, 0.00041444999806117266, 0.00041337800212204456, 0.0004135170020163059, 0.0004118689976166934, 0.00041543200495652854, 0.0004118890065001324, 0.0004114030016353354, 0.00041314300324302167, 0.0004211180057609454, 0.00041318500007037073, 0.0004129659937461838, 0.0004126309941057116, 0.00041391099512111396, 0.0004183929995633662, 0.00041560699173714966, 0.00041560499812476337, 0.00041060900548473, 0.00041315300040878356, 0.0004196419904474169, 0.0004302480083424598, 0.000411675006034784, 0.00041159601823892444, 0.00041457099723629653, 0.0004119359946344048, 0.000413243004004471, 0.00041221801075153053, 0.00042540499998722225, 0.0004114529874641448, 0.000414104011724703, 0.0004129519948037341, 0.00041379900358151644, 0.00041447600233368576, 0.00041206899913959205, 0.0004143020196352154, 0.00041611598862800747, 0.0004139119992032647];[0.0002684170030988753, 0.00025722599821165204, 0.0002604650071589276, 0.0002608619979582727, 0.0002619440056150779, 0.0007284129969775677, 0.00027366200811229646, 0.00026222699671052396, 0.00026424499810673296, 0.000279176005278714, 0.0002649249945534393, 0.00026219600113108754, 0.00026096199871972203, 0.00025950599228963256, 0.00026261399034410715, 0.000261706009041518, 0.00026056299975607544, 0.0002619159931782633, 0.00025882499176077545, 0.0002603169996291399, 0.00026122501003555954, 0.0002594620018498972, 0.0002613489923533052, 0.00027191599656362087, 0.00026330200489610434, 0.00026017799973487854, 0.00026329499087296426, 0.0002625339984660968, 0.00026194100792054087, 0.00026715001149568707, 0.00026942101249005646, 0.0002611339878058061, 0.00025802200252655894, 0.00025896800798363984, 0.00026169800548814237, 0.0002603799948701635, 0.000261313994997181, 0.0002611459931358695, 0.0002700339973671362, 0.0002725429949350655, 0.0002601229934953153, 0.00027075500111095607, 0.0002618019934743643, 0.000259970998740755, 0.0002598229912109673, 0.0002619090082589537, 0.00026097000227309763, 0.000258700005360879, 0.00029731899849139154, 0.0002603739994810894];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.214e+20
  Optimized FLOP count:  2.181e+9
   Theoretical speedup:  1.015e+11
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  1.998e+10
   Theoretical speedup:  4.487e+11
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       eztna,kqa->eztnk          fdj,rmu,ztyju,eztnk->tnekyfr
   8              0   eztnk,ztyju->etnkyju              fdj,rmu,etnkyju->tnekyfr
   6              0          rmu,fdj->rufj                 etnkyju,rufj->tnekyfr
   9           TDOT  rufj,etnkyju->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  8.728e+9
   Theoretical speedup:  4.058e+11
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  8.728e+9
   Theoretical speedup:  4.058e+11
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  2.702e+10
   Theoretical speedup:  8.295e+10
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.534e+19
  Optimized FLOP count:  2.231e+9
   Theoretical speedup:  2.480e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.214e+20
  Optimized FLOP count:  4.366e+9
   Theoretical speedup:  5.070e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  7.089e+9
   Theoretical speedup:  1.976e+10
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.534e+19
  Optimized FLOP count:  2.231e+9
   Theoretical speedup:  2.480e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  7.216e+9
   Theoretical speedup:  4.853e+9
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  6.375e+8
   Theoretical speedup:  1.356e+9
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.459e+18
  Optimized FLOP count:  1.124e+9
   Theoretical speedup:  3.077e+9
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.082e+9
   Theoretical speedup:  1.051e+9
  Largest intermediate:  2.654e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  6.375e+8
   Theoretical speedup:  1.356e+9
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  2.592e+9
   Theoretical speedup:  2.111e+8
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  3.523e+8
   Theoretical speedup:  1.534e+8
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  ztnga,esg,kqa,fdj,rmu,ztyju->tnekyfr
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  2.773e+7
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       esg,ztnga->eztna      kqa,fdj,rmu,ztyju,eztna->tnekyfr
   7              0       ztyju,fdj->ztyuf          kqa,rmu,eztna,ztyuf->tnekyfr
   7              0       eztna,kqa->eztnk              rmu,ztyuf,eztnk->tnekyfr
   7              0       ztyuf,rmu->ztyfr                  eztnk,ztyfr->tnekyfr
   8              0   ztyfr,eztnk->tnekyfr                      tnekyfr->tnekyfr

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;1150.97265625;576.0078125;;;;;;[1151.3125, 1151.67578125, 1151.1953125, 1150.99609375, 1151.66015625, 1151.375, 1151.94921875, 1151.2265625, 1151.328125, 1151.94921875, 1151.515625, 1151.71875, 1151.375, 1151.61328125, 1151.84765625, 1151.1171875, 1151.75390625, 1151.328125, 1152.00390625, 1151.70703125, 1151.3671875, 1151.62109375, 1151.64453125, 1150.97265625, 1151.59375, 1151.5390625, 1151.46875, 1151.94921875, 1151.26953125, 1151.859375, 1151.48828125, 1151.25390625, 1151.37890625, 1151.3203125, 1151.94921875, 1151.265625, 1152.00390625, 1151.4921875, 1150.984375, 1151.53125, 1151.55078125, 1151.94921875, 1151.5, 1151.5234375, 1151.57421875, 1151.4609375, 1151.44140625, 1151.3046875, 1151.37890625, 1151.75];[576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;127.0703125;127.98828125;;;;;;[127.38671875, 127.7421875, 127.7421875, 127.0703125, 127.578125, 127.5625, 127.76953125, 127.31640625, 127.11328125, 127.55078125, 127.5234375, 127.9609375, 127.26171875, 127.36328125, 127.30078125, 127.78515625, 127.7265625, 127.49609375, 127.14453125, 127.1484375, 127.78125, 127.73046875, 127.30859375, 127.3203125, 127.515625, 127.703125, 127.57421875, 127.50390625, 127.58203125, 127.32421875, 127.53515625, 127.58984375, 127.13671875, 127.50390625, 127.7109375, 127.51953125, 127.078125, 127.53125, 127.5703125, 127.5546875, 127.7109375, 127.34765625, 127.49609375, 127.81640625, 127.55859375, 127.76953125, 127.2890625, 127.34375, 127.5703125, 127.70703125];[128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 127.98828125, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;126.83984375;128.0;;;;;;[127.5625, 127.80078125, 127.4921875, 127.33984375, 127.74609375, 127.52734375, 127.72265625, 127.23828125, 127.171875, 127.29296875, 127.54296875, 127.9765625, 127.546875, 126.83984375, 126.9375, 127.52734375, 127.77734375, 127.52734375, 127.328125, 127.3359375, 127.33984375, 127.52734375, 127.49609375, 127.30078125, 127.140625, 127.5546875, 127.765625, 127.55859375, 127.49609375, 127.296875, 127.54296875, 127.51171875, 127.55078125, 127.375, 127.734375, 127.5, 127.38671875, 127.5390625, 127.53125, 127.53125, 127.53515625, 127.32421875, 127.74609375, 127.546875, 127.7109375, 127.28515625, 126.92578125, 127.5625, 128.00390625, 127.7890625];[128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;575.21875;256.00390625;;;;;;[575.51171875, 575.42578125, 575.36328125, 575.3984375, 575.63671875, 575.26953125, 575.4296875, 575.42578125, 575.4140625, 575.71484375, 575.7890625, 575.421875, 575.58203125, 576.00390625, 575.3203125, 575.55078125, 575.65625, 575.6953125, 576.00390625, 575.56640625, 575.4375, 575.69140625, 575.7109375, 575.77734375, 575.3984375, 575.5625, 575.44921875, 575.53515625, 575.625, 575.64453125, 575.61328125, 575.6875, 575.328125, 575.46875, 575.5234375, 575.44140625, 575.52734375, 575.59765625, 575.49609375, 575.63671875, 575.41015625, 575.3203125, 575.66015625, 575.3125, 575.6328125, 575.21875, 575.78125, 575.703125, 576.00390625, 575.81640625];[256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;13.83203125;128.0;;;;;;[25.203125, 13.83203125, 19.8046875, 19.57421875, 30.7109375, 31.8359375, 30.75390625, 20.12109375, 31.26953125, 31.40625, 31.57421875, 30.7890625, 31.38671875, 32.00390625, 31.61328125, 31.18359375, 31.58984375, 18.21484375, 31.421875, 31.6484375, 30.96484375, 25.390625, 31.58203125, 30.8671875, 31.734375, 31.58203125, 30.69140625, 31.8203125, 31.80078125, 31.01171875, 30.64453125, 25.59375, 31.14453125, 31.27734375, 19.890625, 31.83203125, 23.2109375, 27.171875, 24.5546875, 31.28515625, 31.6484375, 31.09765625, 31.171875, 31.4140625, 31.609375, 30.9921875, 31.3515625, 31.61328125, 31.14453125, 31.22265625];[128.00390625, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.0, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;575.12890625;0.0;;;;;;[575.26953125, 575.44921875, 575.359375, 575.39453125, 575.4921875, 575.48828125, 575.55859375, 575.37109375, 575.2421875, 575.12890625, 575.19140625, 575.34375, 575.328125, 576.00390625, 575.61328125, 575.59765625, 575.390625, 575.5078125, 575.34375, 575.51953125, 575.6015625, 575.66015625, 575.640625, 575.52734375, 575.5, 575.47265625, 575.6796875, 575.6875, 575.6171875, 575.5859375, 575.53515625, 575.40625, 575.5, 575.5, 575.3359375, 575.44921875, 575.5703125, 575.375, 575.5390625, 575.578125, 575.390625, 575.52734375, 575.625, 575.53515625, 575.5078125, 575.58203125, 575.57421875, 575.71875, 575.6640625, 575.75390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;287.61328125;128.00390625;;;;;;[287.90234375, 287.859375, 287.93359375, 287.94921875, 287.83203125, 287.91796875, 287.92578125, 287.9296875, 287.7578125, 287.87109375, 287.86328125, 287.80859375, 287.89453125, 287.7734375, 287.875, 287.828125, 287.984375, 287.86328125, 287.90625, 287.90234375, 287.9375, 287.73046875, 287.90234375, 287.81640625, 287.83984375, 287.61328125, 287.95703125, 287.88671875, 287.86328125, 287.93359375, 287.953125, 287.828125, 287.76171875, 287.8828125, 287.8671875, 287.77734375, 287.8515625, 287.8828125, 287.890625, 287.87890625, 287.8203125, 287.8125, 287.81640625, 287.75390625, 287.859375, 287.86328125, 287.8125, 287.99609375, 287.91015625, 287.91796875];[128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;287.5625;0.0;;;;;;[287.90625, 287.8125, 287.9609375, 287.6875, 287.56640625, 287.921875, 287.96484375, 287.609375, 287.87109375, 287.89453125, 287.83203125, 287.59375, 287.828125, 287.859375, 287.8046875, 287.640625, 287.875, 287.81640625, 287.78515625, 287.58984375, 287.7890625, 287.7734375, 287.70703125, 287.7109375, 287.84375, 287.81640625, 287.69140625, 287.7421875, 287.828125, 287.9140625, 287.79296875, 287.63671875, 287.875, 287.88671875, 287.6640625, 287.94140625, 287.859375, 287.7890625, 287.56640625, 287.9609375, 287.8515625, 287.79296875, 287.828125, 287.71875, 287.640625, 287.98046875, 287.73828125, 287.8359375, 287.5625, 287.89453125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;144.00390625;0.0;;;;;;[144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;144.00390625;0.0;;;;;;[144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.19.0-43-generic", "version": "#44~22.04.1-Ubuntu SMP PREEMPT_DYNAMIC Mon May 22 13:39:36 UTC 2", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 4, "total cores": 8, "maximum frequency": "4100.00 Mhz", "available memory": "7.44GB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.12408079497981817;0.016870144987478852;4.7394160808762535;4.72455897112377;0.13596096793402068;1.0031446553727639;0.13553475782961552;[0.12604324496351182, 0.12513295002281666, 0.1246310289716348, 0.12471591809298843, 0.12462551100179553, 0.12501572805922478, 0.12431914499029517, 0.12484174803830683, 0.12448771903291345, 0.12729383492842317, 0.12452806998044252, 0.12451867503114045, 0.12465313100256026, 0.12447758892085403, 0.12583997414913028, 0.12453324894886464, 0.1246532869990915, 0.12443932297173887, 0.12456674105487764, 0.12430462497286499, 0.1268061869777739, 0.12468914210330695, 0.12470532802399248, 0.12692675890866667, 0.12529824406374246, 0.12428755196742713, 0.12415856088045985, 0.12541320594027638, 0.12451256799977273, 0.12420038704294711, 0.12427623895928264, 0.12426923087332398, 0.12515647802501917, 0.12445551797281951, 0.12419090198818594, 0.12408079497981817, 0.12416678213048726, 0.12492614996153861, 0.12518391897901893, 0.12420424597803503, 0.12434632296208292, 0.12418722093570977, 0.125075385090895, 0.12498526298440993, 0.12487939989659935, 0.12409464793745428, 0.12532151897903532, 0.12473067501559854, 0.12432964099571109, 0.12413557001855224];[0.01694934698753059, 0.01708142110146582, 0.01693490904290229, 0.016938113956712186, 0.016898336936719716, 0.016967367031611502, 0.016948693082667887, 0.016979495994746685, 0.016924923053011298, 0.0170504089910537, 0.01690815796609968, 0.017101792036555707, 0.016895442036911845, 0.01697046705521643, 0.01695287402253598, 0.01705584197770804, 0.016874550958164036, 0.017061894992366433, 0.01704093103762716, 0.017120677046477795, 0.017022890970110893, 0.01708104892168194, 0.016960652894340456, 0.017079242039471865, 0.016973137971945107, 0.01700585603248328, 0.01691551203839481, 0.017044203937985003, 0.016901663038879633, 0.016975325997918844, 0.0169713239884004, 0.017023317981511354, 0.0168847250752151, 0.016975081991404295, 0.016870144987478852, 0.01707655901554972, 0.017003358923830092, 0.01694027497433126, 0.016984735964797437, 0.017093605012632906, 0.016987390001304448, 0.016939916997216642, 0.016993101919069886, 0.017076191026717424, 0.016881898045539856, 0.017053727991878986, 0.017003179993480444, 0.017057950026355684, 0.01701072894502431, 0.01693904004059732];[4.8036516641732305, 4.763235124875791, 4.773643247084692, 4.762679232866503, 4.759684092015959, 4.792073130956851, 4.771629970171489, 4.763761327019893, 4.77004055690486, 4.764752257033251, 4.784006301895715, 4.767440976924263, 4.7601257069036365, 4.756662433035672, 4.7685723709873855, 4.770946589182131, 4.769662442966364, 4.757144956965931, 4.753825515974313, 4.761983242002316, 4.749415377038531, 4.7411399009870365, 4.769527973141521, 4.7584105401765555, 4.760559903807007, 4.773315076134168, 4.773273595026694, 4.762172925053164, 4.759790483047254, 4.778759292908944, 4.747414845973253, 4.771376732969657, 4.780295661999844, 4.745728486101143, 4.760031642974354, 4.7424874800490215, 4.770126390038058, 4.7394160808762535, 4.765124003053643, 4.748806035146117, 4.742871794034727, 4.757498686085455, 4.7543319769902155, 4.755021182005294, 4.751398281776346, 4.743933122954331, 4.756022079032846, 4.741861984017305, 4.769580606138334, 4.74394807277713];[4.810274102957919, 4.767200164031237, 4.7667655911063775, 4.765713442116976, 4.77596675301902, 4.781680929008871, 4.779460013960488, 4.784638943965547, 4.758062931941822, 4.75825040997006, 4.793788658105768, 4.7740539809456095, 4.773743283003569, 4.790351830073632, 4.775850372039713, 4.7925482608843595, 4.759064650046639, 4.77447573596146, 4.744891675072722, 4.751773778931238, 4.811973317875527, 4.72455897112377, 4.795250907191075, 4.78171986178495, 4.770742090884596, 4.801246464136057, 4.780719373142347, 4.776131741818972, 4.767123784055002, 4.770680618938059, 4.768566336832009, 4.764702404150739, 4.728836583904922, 4.751266794162802, 4.778652391163632, 4.7832411208655685, 4.760898904060014, 4.78390463499818, 4.793887353967875, 4.766501047066413, 4.774114860221744, 4.783893815008923, 4.761390162981115, 4.769792736158706, 4.761954230954871, 4.762582856114022, 4.789788201916963, 4.7864670200506225, 4.766161746927537, 4.795989751932211]
layer1.0.conv1;0.01341669901739806;0.01923720201011747;0.3165268551092595;0.3166861949721351;1.4338252639618503;0.9994968525139226;1.4345470527050785;[0.013486035051755607, 0.013527696952223778, 0.01341669901739806, 0.013751471880823374, 0.013558027101680636, 0.013539960025809705, 0.01353901601396501, 0.013548659160733223, 0.013586075976490974, 0.01350290805567056, 0.013486969051882625, 0.013818170060403645, 0.013491811114363372, 0.013584927888587117, 0.0138102121418342, 0.013510471093468368, 0.013504548114724457, 0.013602435938082635, 0.013538913102820516, 0.013839935068972409, 0.013567992020398378, 0.013589938986115158, 0.013515478000044823, 0.013662572018802166, 0.01383326598443091, 0.01351607998367399, 0.013515403028577566, 0.013938050949946046, 0.013502357993274927, 0.013551262905821204, 0.01361936389002949, 0.013561751926317811, 0.013506731949746609, 0.013544283923693001, 0.013503718073479831, 0.013570736977271736, 0.013534894096665084, 0.013603856088593602, 0.013501696987077594, 0.01359171001240611, 0.013494014041498303, 0.013563700020313263, 0.013743086950853467, 0.013554778066463768, 0.013515266007743776, 0.013441430986858904, 0.013501954032108188, 0.013548834016546607, 0.013450456084683537, 0.01356508897151798];[0.01932506891898811, 0.019528580945916474, 0.01937663310673088, 0.019505743985064328, 0.019457679009065032, 0.019499191897921264, 0.019504387048073113, 0.019410940003581345, 0.019471224979497492, 0.01945126091595739, 0.019455543952062726, 0.019437234033830464, 0.019556388957425952, 0.019480149960145354, 0.01940536603797227, 0.019480647053569555, 0.01973281498067081, 0.019549121032468975, 0.019514405052177608, 0.01943798002321273, 0.019420369993895292, 0.01943387894425541, 0.019528169999830425, 0.019567650044336915, 0.019546804018318653, 0.01953172602225095, 0.01943934499286115, 0.019450915977358818, 0.019500390044413507, 0.01954582496546209, 0.01944418903440237, 0.01952540804632008, 0.019441412994638085, 0.019430334912613034, 0.01961518300231546, 0.019422092009335756, 0.019431432941928506, 0.019440206000581384, 0.019372712937183678, 0.019427860039286315, 0.019362448947504163, 0.019497338915243745, 0.01923720201011747, 0.019409295986406505, 0.019574181991629303, 0.019647888955660164, 0.019337561912834644, 0.01940659701358527, 0.01939502591267228, 0.019574009929783642];[0.31715079001151025, 0.3171755778603256, 0.317015492124483, 0.3165268551092595, 0.3176653659902513, 0.3178301590960473, 0.31777548301033676, 0.3172048820415512, 0.31696568976622075, 0.3172233300283551, 0.3180921570165083, 0.31709099607542157, 0.31716930714901537, 0.31783459591679275, 0.3172411471605301, 0.3175579841481522, 0.31795942410826683, 0.31787685595918447, 0.3179480049293488, 0.3169771230313927, 0.31745683401823044, 0.31789035722613335, 0.31723194115329534, 0.3172115260967985, 0.3169602620182559, 0.31705999793484807, 0.3178209721809253, 0.3166744557674974, 0.328574983170256, 0.3180926810018718, 0.3171382579021156, 0.3170778959756717, 0.3167510669445619, 0.31705033988691866, 0.32229265104979277, 0.3181724881287664, 0.3170476739760488, 0.3170430239988491, 0.31799010396935046, 0.3172948269639164, 0.3178443000651896, 0.3176283711800352, 0.3170039328979328, 0.3239426959771663, 0.31736833311151713, 0.31684816407505423, 0.3180433538509533, 0.3169810789404437, 0.3176437080837786, 0.3172099500661716];[0.3171685941051692, 0.3171178529737517, 0.31707468489184976, 0.31779646198265254, 0.31719959480687976, 0.3177182001527399, 0.31786398706026375, 0.3170799472136423, 0.3170296548632905, 0.31796186103019863, 0.31825131189543754, 0.3170252649579197, 0.31718039291445166, 0.31728739803656936, 0.3172097948845476, 0.32395875605288893, 0.3183714769547805, 0.31804058293346316, 0.31683226488530636, 0.31780151498969644, 0.31703295290935785, 0.3169943350367248, 0.3169858920155093, 0.31803656509146094, 0.3178146949503571, 0.3169977042125538, 0.3170470620971173, 0.31689243705477566, 0.3211021409370005, 0.31685863714665174, 0.3181536829797551, 0.317312104976736, 0.3170764547539875, 0.3181548210559413, 0.31806284096091986, 0.31782598001882434, 0.31778694002423435, 0.3178485888056457, 0.3171048110816628, 0.31785013410262764, 0.31787019094917923, 0.31699265795759857, 0.317886867094785, 0.31781518110074103, 0.31711450102739036, 0.31700654700398445, 0.3166861949721351, 0.31716265494469553, 0.31703531683888286, 0.3179540910059586]
layer1.0.conv2;0.5520260570337996;0.7996513620018959;2.7894870690070093;2.7855407319730148;1.4485753920723612;1.0014167220707626;1.4465260666677795;[0.5545481650624424, 0.5648229160578921, 0.5750940019497648, 0.5574712090892717, 0.5757019040174782, 0.5576818829867989, 0.573682434973307, 0.5558046268997714, 0.5732911251252517, 0.5566190760582685, 0.5728344620438293, 0.5532116830581799, 0.5711000100709498, 0.6098139520036057, 0.5698476990219206, 0.5549851289251819, 0.5715558279771358, 0.5582208490232006, 0.5729578239843249, 0.553650705027394, 0.5701589500531554, 0.5546602510148659, 0.5707907760515809, 0.5545133510604501, 0.5707370860036463, 0.5535852689063177, 0.5701428869506344, 0.5547000940423459, 0.5745941220084205, 0.5520260570337996, 0.5677156419260427, 0.5539745700079948, 0.5679451209725812, 0.5531018050387502, 0.5698775020428002, 0.554350916063413, 0.5695827460149303, 0.5818146619712934, 0.5664807129651308, 0.5893850189168006, 0.5669555750209838, 0.5646833160426468, 0.5688739470206201, 0.5878826029365882, 0.5636711509432644, 0.575860464014113, 0.5674059130251408, 0.5703342789784074, 0.5737645630724728, 0.5812167598633096];[0.8608919359976426, 0.8637006779899821, 0.8720569729339331, 0.856103491038084, 0.8657570439390838, 0.8506973319454119, 0.8577521670376882, 0.8601417789468542, 0.8612991410773247, 0.8610471800202504, 0.8483289669966325, 0.867543947068043, 0.8691110240761191, 0.8617262139450759, 0.8636788179865107, 0.8616683890577406, 0.862948551075533, 0.8747216829797253, 0.8593899150146171, 0.8625892250565812, 0.8638732449617237, 0.8588159969076514, 0.8787455810233951, 0.8579915208974853, 0.8555829050019383, 0.8633177049923688, 0.7996513620018959, 0.8580230169463903, 0.8641331340186298, 0.871281977975741, 0.8549642310244963, 0.8720363288884982, 0.8705762840108946, 0.8618209060514346, 0.8664891850203276, 0.8765199260087684, 0.8437126240460202, 0.859911069041118, 0.8642141360323876, 0.8614836119813845, 0.8674354699905962, 0.8725828430615366, 0.8617952970089391, 0.8701487659709528, 0.8583594119409099, 0.8588710109470412, 0.8602430009050295, 0.8732766530010849, 0.862247230950743, 0.8646720559336245];[2.8605008450103924, 2.8492054420057684, 2.8182075287913904, 2.9109796710545197, 2.8233989279251546, 2.8747049280209467, 2.8498718799091876, 2.8384226540802047, 2.82780480501242, 2.835347881074995, 2.821772336959839, 2.829694253974594, 2.8280780910281464, 2.844330449937843, 2.8276404213393107, 2.8539782168809325, 2.8384935710346326, 2.827031149994582, 2.839908598922193, 2.83440839801915, 2.8262453851057217, 2.8755026281578466, 2.844082855153829, 2.83516991592478, 2.833059618016705, 2.88837138004601, 2.8148171650245786, 2.8470585480099544, 2.8397653070278466, 2.858874727971852, 2.845908783026971, 2.8249991501215845, 2.8169064881512895, 2.827429380151443, 2.8275437710108235, 2.8358510091202334, 2.8492534197866917, 2.870710802031681, 2.8320732939755544, 2.822552126017399, 2.828893273952417, 2.796454423223622, 2.841822518967092, 2.81385045486968, 3.5290241569746286, 2.7894870690070093, 2.819991564960219, 2.8152301891241223, 2.825226798071526, 2.808146479888819];[2.7971120281144977, 2.7869487301213667, 2.804304535849951, 2.8220889021176845, 2.8372746921377257, 2.8009474258869886, 2.7855407319730148, 2.8480725329136476, 2.794825026881881, 2.797109391889535, 2.816243588924408, 2.847923623980023, 2.7986802080413327, 3.030988666927442, 2.849445921019651, 2.8033136829035357, 2.8325555379269645, 2.81801722291857, 2.869835827033967, 2.805883055087179, 2.807726796832867, 2.820951165165752, 2.8176288049435243, 2.8027674682671204, 2.811119772028178, 2.808916438021697, 2.8094148207455873, 2.8520346039440483, 2.815632321871817, 2.816547835012898, 2.8055733629735187, 2.9071305590914562, 2.7959500551223755, 2.8082313269842416, 2.8348859368124977, 2.8001434358302504, 2.8264002880314365, 2.8240170509088784, 2.824168099905364, 2.8668112988816574, 2.7930092099122703, 2.821760371909477, 2.8226234208559617, 2.803177543100901, 2.891334513784386, 2.8032380710355937, 2.8037646840093657, 2.810027562081814, 2.8070834390819073, 2.8114517687354237]
layer1.0.conv3;0.05448131600860506;0.0786727509694174;1.2700735848629847;1.2709466128144413;1.4440317659909574;0.9993130884156312;1.4450243699703853;[0.05591182305943221, 0.0551203740760684, 0.05687188799493015, 0.05453694402240217, 0.0568092210451141, 0.054728574003092945, 0.05673907301388681, 0.05454525293316692, 0.05684437707532197, 0.05454921501222998, 0.05675793194677681, 0.05458016402553767, 0.05698802100960165, 0.05466139002237469, 0.05692421307321638, 0.054559927084483206, 0.05684781004674733, 0.054843274876475334, 0.056964893941767514, 0.055044563952833414, 0.05677417991682887, 0.05460442998446524, 0.05685834097675979, 0.05483725597150624, 0.057526740012690425, 0.05458334705326706, 0.05830905889160931, 0.054985854076221585, 0.05712414998561144, 0.05531234701629728, 0.05909397185314447, 0.054706968017853796, 0.05687956290785223, 0.05482055002357811, 0.05690471490379423, 0.05448131600860506, 0.057408703956753016, 0.05464422900695354, 0.05706153402570635, 0.05523087503388524, 0.05704116600099951, 0.05526117596309632, 0.05759540107101202, 0.05462859710678458, 0.05685487203299999, 0.05486111994832754, 0.057447549887001514, 0.05448580498341471, 0.056777199963107705, 0.05473769397940487];[0.10586577991489321, 0.07959740201476961, 0.10559026198461652, 0.07878475694451481, 0.10575375705957413, 0.07930928806308657, 0.10528956796042621, 0.07960808393545449, 0.10510619299020618, 0.0795964979333803, 0.10537033097352833, 0.07971209404058754, 0.10590543108992279, 0.07954279403202236, 0.1054585799574852, 0.07896489603444934, 0.10573020402807742, 0.0796905419556424, 0.10596407204866409, 0.07969620591029525, 0.10523152200039476, 0.07963779708370566, 0.10551173309795558, 0.07957249192986637, 0.10581326601095498, 0.0797106719110161, 0.10534386604558676, 0.07961132295895368, 0.10714342689607292, 0.07964846992399544, 0.10507484001573175, 0.07884432293940336, 0.1057448269566521, 0.07928955694660544, 0.10510425607208163, 0.07887670607306063, 0.10604546300601214, 0.07978029095102102, 0.10456161899492145, 0.0786727509694174, 0.1050582299940288, 0.07916645891964436, 0.10531269502826035, 0.07973176101222634, 0.1052171989576891, 0.07892659900244325, 0.10567368101328611, 0.07879521092399955, 0.10491576103959233, 0.07929321599658579];[1.2848967511672527, 1.282925273058936, 1.2857851869193837, 1.2836386678973213, 1.283220585086383, 1.2871037530712783, 1.2780975218629465, 1.283183554885909, 1.3285449560498819, 1.283503134152852, 1.2828035351121798, 1.2788029771763831, 1.2785475280834362, 1.285888488870114, 1.2863938020309433, 1.2739243479445577, 1.2834073940757662, 1.2787049862090498, 1.2763470001518726, 1.275733741815202, 1.290183499106206, 1.2809025918832049, 1.2802675428101793, 1.2817412230651826, 1.286168176913634, 1.2848558991681784, 1.2764385740738362, 1.280687986058183, 1.276965253870003, 1.2766341350506991, 1.2786582451080903, 1.2719198339618742, 1.3185460799140856, 1.2866572198690847, 1.2767513680737466, 1.2700735848629847, 1.2762558910762891, 1.2789727338822559, 1.2808050130261108, 1.2814783599460497, 1.2812972861574963, 1.28160997107625, 1.2739492780528963, 1.2733162739314139, 1.2761704858858138, 1.283044377923943, 1.2762549959588796, 1.2756106758024544, 1.2766958591528237, 1.320692174951546];[1.2817092750919983, 1.2812002749415115, 1.281237178016454, 1.2826805430231616, 1.2796952639473602, 1.2797702560201287, 1.2836399051593617, 1.2756523980060592, 1.27803520380985, 1.2962719210190699, 1.2750463780248538, 1.2863909309962764, 1.2784176201093942, 1.2722061162348837, 1.2753559650154784, 1.274511996190995, 1.2773762659635395, 1.2854889940936118, 1.2820661080768332, 1.2754466730402783, 1.2709466128144413, 1.2724126150133088, 1.2809182258788496, 1.2747226640349254, 1.2788026469061151, 1.2801958451746032, 1.2811267910292372, 1.2765382440993562, 1.2744687759550288, 1.2739620069041848, 1.2807131578447297, 1.2755499801132828, 1.2836633769329637, 1.2782521449262276, 1.2791691860184073, 1.2763952750246972, 1.2808515480719507, 1.279631688958034, 1.2819255030481145, 1.283458273857832, 1.3205519219627604, 1.2806192159187049, 1.2738145642215386, 1.2781675349688157, 1.2742789359763265, 1.2917104260995984, 1.2823789980029687, 1.2730159518541768, 1.282105370075442, 1.276836721226573]
layer2.0.conv1;0.054497714969329536;0.07877780706621706;1.2725548190064728;1.272376012057066;1.4455249566069328;1.0001405299594714;1.4453218455865493;[0.05620780598837882, 0.054859630996361375, 0.05744317697826773, 0.05461071105673909, 0.0574956510681659, 0.054675995954312384, 0.05701859702821821, 0.05454428505618125, 0.057300804066471756, 0.054550232947804034, 0.05682071589399129, 0.054969945922493935, 0.05732778098899871, 0.0546078939223662, 0.05754119693301618, 0.05479901994112879, 0.056956101092509925, 0.0548207740066573, 0.056857430026866496, 0.05462769803125411, 0.05692434695083648, 0.05457409308291972, 0.05708601407241076, 0.05483058397658169, 0.05690470791887492, 0.05467838188633323, 0.056878628907725215, 0.054814214003272355, 0.0575546370819211, 0.05461992905475199, 0.05701181688345969, 0.054574243957176805, 0.0577047310071066, 0.05523066606838256, 0.058106352924369276, 0.05490750202443451, 0.057031620875932276, 0.05484478489961475, 0.056715157930739224, 0.054497714969329536, 0.057239818037487566, 0.054597257054410875, 0.05768879991956055, 0.05558761896099895, 0.05695832194760442, 0.05463148094713688, 0.05689068301580846, 0.05460732604842633, 0.05678031709976494, 0.054624298005364835];[0.10535860795062035, 0.07985475100576878, 0.10519019095227122, 0.07984640798531473, 0.10582447692286223, 0.07968548801727593, 0.10514694207813591, 0.07970281806774437, 0.10525494895409793, 0.07994337601121515, 0.10580390598624945, 0.07969465595670044, 0.10541377100162208, 0.07962081592995673, 0.10493438295088708, 0.07968911295756698, 0.10565710603259504, 0.07955449901055545, 0.1054742750711739, 0.07965862704440951, 0.10536523803602904, 0.0790083120809868, 0.10548156697768718, 0.07983953098300844, 0.10526240209583193, 0.07943152193911374, 0.10561090998817235, 0.07982904801610857, 0.1060055939015001, 0.07974486099556088, 0.10559732594992965, 0.0798747040098533, 0.10508758702781051, 0.07882203010376543, 0.10514336498454213, 0.07915625302121043, 0.10598104202654213, 0.07957606099080294, 0.1061866469681263, 0.0796531509840861, 0.10583177697844803, 0.07954261393751949, 0.10539721394889057, 0.07877780706621706, 0.10519071004819125, 0.07890390406828374, 0.10567156097386032, 0.0796568610239774, 0.10515707300510257, 0.0796389530878514];[1.2821858008392155, 1.2795305280014873, 1.2805701439501718, 1.2787695040460676, 1.2853196571813896, 1.2757425449090078, 1.282346346997656, 1.3267175410874188, 1.282918552053161, 1.277282057912089, 1.2778449438046664, 1.2871058200253174, 1.2784408080624416, 1.2848039501113817, 1.2810773580567911, 1.2770767079200596, 1.280406765989028, 1.2823511500610039, 1.2859848199877888, 1.2859238679520786, 1.2749274040106684, 1.276155884959735, 1.2767288788454607, 1.2832396979210898, 1.289039070950821, 1.2802258299198002, 1.284843671019189, 1.277210527099669, 1.2792950118891895, 1.2760325210401788, 1.2860205711331218, 1.2843458800343797, 1.2725548190064728, 1.2819571481086314, 1.2880203030072153, 1.2848053589696065, 1.2784641449106857, 1.2838183268904686, 1.2812194750877097, 1.2754967451328412, 1.2790248529054224, 1.2809542930917814, 1.2780765199568123, 1.2830211101099849, 1.2786474580643699, 1.2788928779773414, 1.276104942895472, 1.283169496920891, 1.2747618128778413, 1.2786741579184309];[1.2759459611261263, 1.2870616050204262, 1.2794649550924078, 1.287925918935798, 1.2955708779627457, 1.2859951430000365, 1.2792021150235087, 1.2751240830402821, 1.2771287380019203, 1.2944922000169754, 1.279303497984074, 1.2835297419223934, 1.2750873209442943, 1.277863716124557, 1.283647904987447, 1.281959978863597, 1.2827276339521632, 1.2755085641983896, 1.2872630601050332, 1.2869253840763122, 1.2828281029360369, 1.2838787470245734, 1.2852713679894805, 1.2818556278944016, 1.272376012057066, 1.2755989599972963, 1.2814682649914175, 1.2756348880939186, 1.2851943059358746, 1.2851945160655305, 1.2845286818919703, 1.2844637541566044, 1.2897085330914706, 1.2866119738901034, 1.2836923309369013, 1.2751553939888254, 1.2764462829800323, 1.2762782279169187, 1.2792893997393548, 1.2796194677939638, 1.2795095239998773, 1.280345446895808, 1.2850606070132926, 1.2786502999952063, 1.2975078049348667, 1.2809576189611107, 1.2850201977416873, 1.2776985611999407, 1.2968351939925924, 1.2729870278853923]
layer2.0.conv2;0.40954842406790704;0.1913366800872609;2.986285442020744;2.983910955954343;0.4671893940813589;1.0007957630443571;0.46681791763406194;[0.4127710640896112, 0.42104777705390006, 0.4153144370066002, 0.42197732406202704, 0.4166616180445999, 0.4192693780642003, 0.41618213488254696, 0.4190012200269848, 0.41619109199382365, 0.4172585200285539, 0.41461443493608385, 0.41516672109719366, 0.415345040964894, 0.42040182591881603, 0.40954842406790704, 0.4150787389371544, 0.4159443130483851, 0.42024590796791017, 0.4150361679494381, 0.41978564497549087, 0.4145452599041164, 0.4201528880512342, 0.41538291017059237, 0.4201547910925001, 0.4170132589060813, 0.4213655819185078, 0.4135494949296117, 0.4209753900067881, 0.41263722407165915, 0.4202095599612221, 0.41497509297914803, 0.4199155049864203, 0.41634753008838743, 0.422377509996295, 0.4156756770098582, 0.42067815898917615, 0.4108546689385548, 0.41652824403718114, 0.4120292180450633, 0.4166680530179292, 0.4126309499843046, 0.4158640588866547, 0.41591675800736994, 0.4205687849316746, 0.411288139061071, 0.4185447149211541, 0.41608155402354896, 0.4205139320110902, 0.4155135318869725, 0.4175181419122964];[0.19262039999011904, 0.19379983202088624, 0.19343425997067243, 0.19394427502993494, 0.19216068601235747, 0.19432926992885768, 0.1921705100685358, 0.19459555495996028, 0.19331668398808688, 0.19433284795377403, 0.1913366800872609, 0.1951925439061597, 0.19242610305082053, 0.1949692330090329, 0.19226644898299128, 0.1936162750935182, 0.19271512504201382, 0.19404918199870735, 0.1919721869053319, 0.19410797499585897, 0.19195521995425224, 0.1935420009540394, 0.19253895501606166, 0.1941708349622786, 0.19228447997011244, 0.19522413902450353, 0.23203851899597794, 0.19448219810146838, 0.1926978990668431, 0.19421950401738286, 0.19308406102936715, 0.19400436896830797, 0.1921471090754494, 0.19449546199757606, 0.19228670897427946, 0.19382205395959318, 0.1926446839934215, 0.19492866203654557, 0.1930713210022077, 0.19449439004529268, 0.19257799198385328, 0.19433414691593498, 0.19173004396725446, 0.19491324701812118, 0.1932234229752794, 0.1959853870794177, 0.1927149189868942, 0.19326905603520572, 0.1922587570734322, 0.1936894489917904];[3.0789648960344493, 3.012658568099141, 3.0102689990308136, 3.0216849289136007, 3.0216663208557293, 3.013568327995017, 3.0002169439103454, 2.9915043839719146, 3.010061496985145, 3.027993490919471, 3.003767341026105, 3.0149845398264006, 2.9968595938989893, 3.0147281162207946, 3.015370834968053, 3.0043116330634803, 3.0024836390512064, 3.0205201259814203, 3.0075099519453943, 3.016902702045627, 2.994381468859501, 3.0030081589939073, 3.0123829088406637, 3.0139097080100328, 2.996652605943382, 3.002643178217113, 3.008961453102529, 3.0196897429414093, 3.003086870070547, 3.0054582830052823, 3.013438450987451, 3.0049539097817615, 2.986285442020744, 3.004826898104511, 3.0199873150559142, 3.0093728370266035, 2.9967186129651964, 3.008495953050442, 3.055219512898475, 3.015689655090682, 3.0122625010553747, 2.9890176210319623, 2.9938599470769987, 2.996893913950771, 3.022606852115132, 3.0179237459087744, 3.0013654400827363, 3.0048119728453457, 3.0011781411012635, 3.0105349770747125];[3.0025637469952926, 2.9973835999844596, 3.009305724990554, 3.003586310893297, 2.995174544979818, 2.987762688891962, 3.002561542089097, 3.0017713429406285, 3.024326062994078, 2.9996815470512956, 2.988605019985698, 2.9992548699956387, 3.0035886419937015, 3.0102412048727274, 2.9985083690844476, 3.004923942964524, 2.9977318858727813, 3.0170144009171054, 3.017986171762459, 3.019453221000731, 3.0086882770992815, 3.0005239688325673, 2.9965072500053793, 3.012872989871539, 3.0170334381982684, 3.000222632079385, 3.004020059015602, 2.9946482449304312, 3.01867786294315, 3.0237131549511105, 3.0215437670703977, 2.9934913739562035, 2.9966587950475514, 2.9926114621339366, 3.0055516221327707, 3.015367814921774, 2.996211724821478, 3.0073093650862575, 3.018119605141692, 2.9952478520572186, 2.983910955954343, 2.993247071863152, 3.016521838027984, 3.0058646469842643, 3.01213558902964, 2.9998814499704167, 2.9941332552116364, 2.991539522074163, 3.0147356850793585, 3.00752499490045]
layer2.0.conv3;0.02744377707131207;0.04208354710135609;0.39828701002988964;0.3950075819157064;1.5334458880059727;1.0083021902979146;1.5208197530076755;[0.027658905019052327, 0.02746745792683214, 0.02744377707131207, 0.02765967999584973, 0.027554913889616728, 0.027724526007659733, 0.027535650064237416, 0.027707052999176085, 0.02761789201758802, 0.027692081057466567, 0.02750254701822996, 0.02773110382258892, 0.02755578700453043, 0.027705051936209202, 0.027564254007302225, 0.02778169501107186, 0.027516457019373775, 0.027705122134648263, 0.02754133997950703, 0.027978672995232046, 0.027542704017832875, 0.02769348002038896, 0.02755166799761355, 0.02770742797292769, 0.02746882103383541, 0.02770259091630578, 0.027528385049663484, 0.027979493141174316, 0.02747439406812191, 0.02770895103458315, 0.02751910500228405, 0.027695364085957408, 0.027472658082842827, 0.027714991942048073, 0.027507538092322648, 0.02788398298434913, 0.02753223606850952, 0.027807791018858552, 0.027509437990374863, 0.027715432923287153, 0.02762241300661117, 0.02771806309465319, 0.027525834157131612, 0.027841719100251794, 0.027546696946956217, 0.027676303987391293, 0.02750774985179305, 0.027713594143278897, 0.027466275147162378, 0.02770565589889884];[0.0425513630034402, 0.04287113598547876, 0.04215453995857388, 0.042852603015489876, 0.042481106938794255, 0.042832045000977814, 0.04237037501297891, 0.04304367897566408, 0.04219890397507697, 0.04263087396975607, 0.04245741700287908, 0.04265433410182595, 0.04248883097898215, 0.04253447405062616, 0.042285823030397296, 0.0423644749680534, 0.04243351798504591, 0.042575452011078596, 0.04218841507099569, 0.042781704920344055, 0.04208354710135609, 0.042258227011188865, 0.04239241196773946, 0.04263744596391916, 0.042653108946979046, 0.04263001203071326, 0.04252359305974096, 0.042561099980957806, 0.04275811999104917, 0.042565937037579715, 0.04277937696315348, 0.042826400022022426, 0.04245287599042058, 0.042555419029667974, 0.0427109090378508, 0.042573285987600684, 0.04253837210126221, 0.04236872598994523, 0.04253405600320548, 0.04281323403120041, 0.04271842306479812, 0.0430384170031175, 0.04242916905786842, 0.04276715102605522, 0.04270776500925422, 0.04264580796007067, 0.04268974903970957, 0.042791471001692116, 0.04243955493438989, 0.04259243293199688];[0.39828701002988964, 0.39938024000730366, 0.39902762800920755, 0.39935720805078745, 0.3992489678785205, 0.40482847206294537, 0.3998548280214891, 0.4006199629511684, 0.39956430019810796, 0.39995890913996845, 0.3995306610595435, 0.4003038469236344, 0.39910666015930474, 0.3990036780014634, 0.3990683490410447, 0.3984880478819832, 0.3994082200806588, 0.3997669229283929, 0.3991343550151214, 0.3992026092018932, 0.39923687814734876, 0.3999042600626126, 0.4002867309609428, 0.3995032300008461, 0.39968080003745854, 0.4462079560616985, 0.4004431290086359, 0.3997347520198673, 0.3998289951123297, 0.4002339618746191, 0.40032631007488817, 0.40031871013343334, 0.40052459901198745, 0.39922642696183175, 0.40027029486373067, 0.3994301678612828, 0.4001819579862058, 0.40034245722927153, 0.3994175110710785, 0.39995975175406784, 0.39978189393877983, 0.3998100300086662, 0.3994755271123722, 0.3997255660360679, 0.3991746809333563, 0.40059786895290017, 0.399627961916849, 0.3994688348611817, 0.40082061709836125, 0.39995540399104357];[0.398964976076968, 0.39787797478493303, 0.39832717704121023, 0.39923684403765947, 0.39912846486549824, 0.4171992130577564, 0.4015648039057851, 0.3950075819157064, 0.39961423398926854, 0.39877169113606215, 0.3990398730384186, 0.39926921389997005, 0.3995105781359598, 0.39938237192109227, 0.39922480192035437, 0.3997348751872778, 0.3992392991203815, 0.39915770618245006, 0.3993446748936549, 0.3995930391829461, 0.3993618078529835, 0.398768701008521, 0.40021552611142397, 0.39994219481013715, 0.3996000709012151, 0.40084558306261897, 0.40180729900021106, 0.39939566992688924, 0.39964247099123895, 0.3998685509432107, 0.3981676691910252, 0.39949036098551005, 0.3988756409380585, 0.3987188700120896, 0.3996653761714697, 0.39885682007297873, 0.3989524310454726, 0.39825742004904896, 0.3975472970632836, 0.3990573431365192, 0.40445315395481884, 0.3990304950857535, 0.3986682901158929, 0.3991026028525084, 0.4072129668202251, 0.3994906060397625, 0.3993493200978264, 0.4029210450826213, 0.3985563369933516, 0.39884372206870466]
layer2.0.downsample.0;0.019539127009920776;0.07856971793808043;0.6483510439284146;0.6532999260816723;4.021147817821519;0.992424793030454;4.051841354691069;[0.021267572068609297, 0.021053225034847856, 0.021870804019272327, 0.020585109014064074, 0.022079791058786213, 0.02118494303431362, 0.022011711029335856, 0.020545411971397698, 0.02143952192272991, 0.019539127009920776, 0.02193665597587824, 0.020534663926810026, 0.02143902610987425, 0.019657830009236932, 0.02143600699491799, 0.020563638070598245, 0.0220255529275164, 0.020626930985599756, 0.021318907965905964, 0.020337223075330257, 0.02144617203157395, 0.020543495076708496, 0.021408793982118368, 0.02031561394687742, 0.021655553951859474, 0.020560225937515497, 0.021391547983512282, 0.020559598924592137, 0.02141649299301207, 0.02052588399965316, 0.02018296194728464, 0.020297094131819904, 0.02147803397383541, 0.020549045992083848, 0.02204975811764598, 0.020559491007588804, 0.021935335942544043, 0.021114247967489064, 0.022106411051936448, 0.02155062195379287, 0.02880989294499159, 0.020538959885016084, 0.02178526995703578, 0.020606774021871388, 0.021488045109435916, 0.02034516795538366, 0.021869742078706622, 0.019578897044993937, 0.021463445969857275, 0.02029332611709833];[0.10448201501276344, 0.07871655898634344, 0.1036133150337264, 0.07897475396748632, 0.1034492839826271, 0.07918194693047553, 0.10366289794910699, 0.07885322999209166, 0.10370572796091437, 0.07924868096597493, 0.10363922989927232, 0.07916015200316906, 0.10429208492860198, 0.07905335805844516, 0.10404532204847783, 0.07917532697319984, 0.10362702596466988, 0.07922214502468705, 0.10404230910353363, 0.07898500398732722, 0.10380313103087246, 0.07911152101587504, 0.10393920203205198, 0.07909995201043785, 0.1039872890105471, 0.07935691496822983, 0.10415086010470986, 0.07924140396062285, 0.10360637598205358, 0.07898802193813026, 0.10380489996168762, 0.0791189739247784, 0.1037895439658314, 0.07866706908680499, 0.10432455700356513, 0.07902899803593755, 0.10374314396176487, 0.07919910899363458, 0.10406421008519828, 0.07856971793808043, 0.1036244590068236, 0.07896401698235422, 0.10427126393187791, 0.07859912293497473, 0.10365295200608671, 0.07903172797523439, 0.10359494294971228, 0.07909910706803203, 0.10388200206216425, 0.07901476498227566];[0.6566985776880756, 0.6599312430480495, 0.6567015539621934, 0.6571193522540852, 0.6606483909999952, 0.6566974720917642, 0.6552012523170561, 0.6566050850087777, 0.6550154238939285, 0.654989809030667, 0.6550843911245465, 0.6552937309024855, 0.6571437009843066, 0.6557083860971034, 0.6591417329618707, 0.6549075639341027, 0.655188841978088, 0.6589464669814333, 0.6570569679606706, 0.6601654040860012, 0.66371512087062, 0.6567472820170224, 0.65536607906688, 0.6585620110854506, 0.6557213710620999, 0.6567021729424596, 0.6550640838686377, 0.6560888689709827, 0.6568772369064391, 0.6564157590037212, 0.6483510439284146, 0.655298299039714, 0.6560509550618008, 0.6556208367692307, 0.6555696909781545, 0.6538217751076445, 0.6576375220902264, 0.6553679268108681, 0.6556704959366471, 0.6538276870269328, 0.6573341579642147, 0.6547360509866849, 0.656545934965834, 0.658065038966015, 0.6565903858281672, 0.6550632008584216, 0.6539565741550177, 0.6548886178061366, 0.6542390419635922, 0.656264069955796];[0.6532999260816723, 0.6552227059146389, 0.658089631004259, 0.6569009320810437, 0.6557085331296548, 0.6550988372182474, 0.6600880170008168, 0.6543650709791109, 0.6611069570062682, 0.6573886648984626, 0.6566076157614589, 0.6579282230231911, 0.655357904965058, 0.6566578161437064, 0.6566050990950316, 0.6557066810782999, 0.6560237240046263, 0.6669413361232728, 0.6591109968721867, 0.6548536098562181, 0.6554883470525965, 0.653595331008546, 0.6551608018344268, 0.656689615920186, 0.6610612738877535, 0.6593255628831685, 0.6565007079625502, 0.6549703270429745, 0.6543340240605175, 0.6566210980527103, 0.6564649640349671, 0.6547761828405783, 0.6547916808631271, 0.65572188294027, 0.6569695039652288, 0.6604166792239994, 0.6549312940333039, 0.6590492490213364, 0.6563353529199958, 0.6548749519279227, 0.6567053259350359, 0.656758213066496, 0.6595514728687704, 0.6568533658282831, 0.6541835860116407, 0.6552302219206467, 0.6540019359672442, 0.6567154257791117, 0.6568421050906181, 0.656567609985359]
layer2.1.conv2;0.2696536359144375;0.04773648292757571;0.8783421048428863;0.8781366299372166;0.1770288865777532;1.0002339896761674;0.1769874733361816;[0.2696536359144375, 0.2838172880001366, 0.28487720899283886, 0.2857143039582297, 0.28561670798808336, 0.2856061350321397, 0.2855688949348405, 0.2854217669228092, 0.2850911960704252, 0.2848970328923315, 0.28478035307489336, 0.28441173606552184, 0.28497594001237303, 0.285567334969528, 0.2844815750140697, 0.28418843692634255, 0.28464808606076986, 0.28441563702654094, 0.2843833660008386, 0.2842674810672179, 0.28417360596358776, 0.2843377599492669, 0.28462652303278446, 0.28416907193604857, 0.2839178330032155, 0.2842401198577136, 0.2845383030362427, 0.28409079217817634, 0.28606964088976383, 0.2830353819299489, 0.28481600107625127, 0.28511069901287556, 0.2853267688769847, 0.2854921700200066, 0.2853636989602819, 0.2857801071368158, 0.2855980310123414, 0.28376399213448167, 0.28383875696454197, 0.28396140807308257, 0.2838394589489326, 0.28418460593093187, 0.2853058120235801, 0.2849063479807228, 0.2845594520913437, 0.29060766904149204, 0.28447533398866653, 0.2848516961093992, 0.2843340700492263, 0.28442691487725824];[0.049135589972138405, 0.04927958396729082, 0.04835349996574223, 0.049076547962613404, 0.04921730502974242, 0.048756810021586716, 0.049751746002584696, 0.049541851971298456, 0.04887623409740627, 0.04964183003176004, 0.049854483106173575, 0.04834324400871992, 0.048997884965501726, 0.04980743699707091, 0.04857257497496903, 0.04901591199450195, 0.049482973059639335, 0.04807115998119116, 0.0493036579573527, 0.04954547202214599, 0.04806723794899881, 0.04953433806076646, 0.04922353895381093, 0.048395180027000606, 0.04916408204007894, 0.049874426098540425, 0.04807150096166879, 0.048976178048178554, 0.0496837169630453, 0.0480606050696224, 0.04892447800375521, 0.04962052102200687, 0.04797852493356913, 0.04924963403027505, 0.04952169000171125, 0.04855598008725792, 0.04930782096926123, 0.04954304196871817, 0.048074010061100125, 0.04901964997407049, 0.049305738997645676, 0.047994413995184004, 0.049613483948633075, 0.049635032075457275, 0.04773648292757571, 0.049307549954392016, 0.0493654259480536, 0.048033781000413, 0.04927555506583303, 0.04924762400332838];[0.8811325799906626, 0.8834421810461208, 0.8820804030401632, 0.8829216528683901, 0.8829213359858841, 0.893075997941196, 0.8838731739670038, 0.8823725008405745, 0.8812941259238869, 0.8818289298797026, 0.883671100018546, 0.8817533049732447, 0.8819328269455582, 0.8819074070779607, 0.8835783472750336, 0.8841494802618399, 0.8835938090924174, 0.882406236953102, 0.8818954828893766, 0.8823905937606469, 0.8818615039344877, 0.8845327849267051, 0.8824482631171122, 0.8842263700207695, 0.8838390631135553, 0.8823337730718777, 0.8821672728518024, 0.8821299120318145, 0.883091950090602, 0.880709937075153, 0.8814609471010044, 0.8828442209633067, 0.8821235910290852, 0.8831214068923146, 0.8825220221187919, 0.8783421048428863, 0.8818344789324328, 0.8819207219639793, 0.8826038120314479, 0.8823812949704006, 0.8825529749738052, 0.881709611043334, 0.8817085338523611, 0.8824434250127524, 0.8818838669685647, 0.8805411870125681, 0.8813940768595785, 0.8840444610686973, 0.8824776698602363, 0.8822987899184227];[0.8800842219498008, 0.8824160089716315, 0.8825274540577084, 0.8822249610675499, 0.8820583140477538, 0.8829959619324654, 0.8837669970234856, 0.8823472009971738, 0.8837911690352485, 0.880432958016172, 0.8812832200201228, 0.8815086761023849, 0.8785661830333993, 0.8804393230238929, 0.8803827330702916, 0.8846197441453114, 0.8808118880260736, 0.8811789351748303, 0.8839592679869384, 0.8817930170334876, 0.8808142931666225, 0.8832602460170165, 0.8807636878918856, 0.8835261299973354, 0.881562864058651, 0.8820425842422992, 0.8781366299372166, 0.8815819021547213, 0.8810485521098599, 0.8820199768524617, 0.8827694661449641, 0.8864993110764772, 0.8812869709217921, 0.8812925530364737, 0.8816817449405789, 0.8840507430722937, 0.8816259528975934, 0.8844562849262729, 0.8809875141596422, 0.8827857747673988, 0.8830642100656405, 0.8804325449746102, 0.8837697259150445, 0.8842393909581006, 0.8822112468769774, 0.8821470730472356, 0.8812359761213884, 0.8844826149288565, 0.8822133251233026, 0.8822486472781748]
layer3.0.conv1;0.027476724004372954;0.04209559806622565;0.39815814211033285;0.39761410700157285;1.5320457438640094;1.00136824901124;1.529952388021854;[0.027514005079865456, 0.027523611090146005, 0.027668909053318202, 0.027815844980068505, 0.027840759023092687, 0.027712129056453705, 0.02749783906619996, 0.027722073020413518, 0.027510944055393338, 0.027722944971174, 0.027476724004372954, 0.027751786983571947, 0.02772250003181398, 0.027783832047134638, 0.027531009982340038, 0.027774225920438766, 0.027506966143846512, 0.027698237099684775, 0.027499346062541008, 0.02772059990093112, 0.027618863969109952, 0.02771288005169481, 0.027503508026711643, 0.027677988982759416, 0.027544312993995845, 0.027711535920388997, 0.027527739061042666, 0.027716618962585926, 0.02764763997402042, 0.027775838039815426, 0.0274793739663437, 0.027735283016227186, 0.027507792925462127, 0.027727726032026112, 0.02752285497263074, 0.02770841494202614, 0.02763559902086854, 0.027748120832256973, 0.027587574906647205, 0.027791981119662523, 0.027584002004005015, 0.0277199549600482, 0.02752737607806921, 0.027684082044288516, 0.027614469989202917, 0.027729709050618112, 0.027501671109348536, 0.027747867978177965, 0.02749901998322457, 0.027693203068338335];[0.042614383972249925, 0.04296043701469898, 0.04248267598450184, 0.04286058200523257, 0.04209559806622565, 0.04308216797653586, 0.04241038195323199, 0.04279554798267782, 0.042339949985034764, 0.042581579997204244, 0.04246470401994884, 0.0427036409964785, 0.04213143594097346, 0.04270159197039902, 0.04276025097351521, 0.04258197289891541, 0.042860401095822453, 0.042911210912279785, 0.04257428599521518, 0.04310851893387735, 0.04268850199878216, 0.04262279602698982, 0.04229159699752927, 0.04278136300854385, 0.0425195669522509, 0.042842808994464576, 0.04269098397344351, 0.04263066407293081, 0.04243179608602077, 0.04278707504272461, 0.04239122103899717, 0.04258074890822172, 0.04273548303171992, 0.042595240054652095, 0.04268655099440366, 0.04228808206971735, 0.0424616530071944, 0.04287737898994237, 0.04246631602291018, 0.042745925951749086, 0.042573878075927496, 0.042855204083025455, 0.04268547799438238, 0.04254468693397939, 0.04249136592261493, 0.04277137399185449, 0.04267870809417218, 0.04260592395439744, 0.04275270190555602, 0.042599870008416474];[0.3991701047634706, 0.3996435919543728, 0.3995415288954973, 0.39959863608237356, 0.39976654516067356, 0.3998458730056882, 0.40016255795489997, 0.39995536603964865, 0.39992827689275146, 0.40103541291318834, 0.39951628306880593, 0.39917729899752885, 0.3998511399840936, 0.3998045540647581, 0.39984292001463473, 0.39960462716408074, 0.3993036800529808, 0.4007225880632177, 0.39957152598071843, 0.4003285060171038, 0.39951078488957137, 0.39941838080994785, 0.3994390550069511, 0.4000399891519919, 0.39875679614488035, 0.3997973049990833, 0.3993925489485264, 0.4019541830057278, 0.40005689999088645, 0.40019598801154643, 0.3999556350754574, 0.3997074569342658, 0.3998587749665603, 0.40041881694924086, 0.3998248908901587, 0.4007099660811946, 0.39985084312502295, 0.40022040309850127, 0.3987118770601228, 0.39815814211033285, 0.3997588651254773, 0.399765276000835, 0.4000731030246243, 0.4042710929643363, 0.39986772695556283, 0.40064111503306776, 0.40027093107346445, 0.40075103484559804, 0.3999711680226028, 0.39997769705951214];[0.3996220469707623, 0.3994201609166339, 0.4326425341423601, 0.39951983210630715, 0.3992463748436421, 0.39884052600245923, 0.40456757287029177, 0.398887007846497, 0.3994927160674706, 0.3990456110332161, 0.3992011371301487, 0.39953477401286364, 0.39938296284526587, 0.39888924814295024, 0.39830017695203424, 0.3988559900317341, 0.39907551812939346, 0.4033063251990825, 0.3999818868469447, 0.3989992869319394, 0.39990015095099807, 0.3982993590179831, 0.39880256494507194, 0.39798690006136894, 0.3990986979333684, 0.39982272614724934, 0.3983088219538331, 0.39911840890999883, 0.39927398215513676, 0.399361172108911, 0.39761410700157285, 0.39907962002325803, 0.3996139330556616, 0.4000095131341368, 0.39940084505360574, 0.3987056671176106, 0.39883332210592926, 0.39898596599232405, 0.3985956251854077, 0.39905370003543794, 0.39886605890933424, 0.3985458069946617, 0.3995193991577253, 0.39819191687274724, 0.3983178549678996, 0.39838740008417517, 0.39930194499902427, 0.3991072520148009, 0.3991179477889091, 0.39910766086541116]
layer3.0.conv2;0.19574466592166573;0.10654519591480494;1.025250676088035;1.0254003930604085;0.5443070206441427;0.9998539916959398;0.5443865055945778;[0.21143983793444932, 0.20134165009949356, 0.2152305629570037, 0.1994633600115776, 0.2179114930331707, 0.20083398395217955, 0.21933077205903828, 0.19574466592166573, 0.21979717805515975, 0.2014526460552588, 0.21491201396565884, 0.20172206300776452, 0.2189840490464121, 0.20151762897148728, 0.21911397797521204, 0.20149324589874595, 0.21711546904407442, 0.2019024498295039, 0.21830721595324576, 0.20115339988842607, 0.2181453179800883, 0.20102023798972368, 0.21881306904833764, 0.2020926900440827, 0.21791733196005225, 0.1976370319025591, 0.2183846130501479, 0.20095375401433557, 0.21778348903171718, 0.20090595399960876, 0.2180958850076422, 0.20156275294721127, 0.21811238199006766, 0.19627209985628724, 0.21798791596665978, 0.20099255605600774, 0.21823721402324736, 0.202029297943227, 0.21927805000450462, 0.20116877695545554, 0.21899748011492193, 0.20115115714725107, 0.2178895699325949, 0.20186092506628484, 0.21535320591647178, 0.20192192296963185, 0.21900515910238028, 0.20123590400908142, 0.21927728794980794, 0.19786728697363287];[0.11606515501625836, 0.11563429294619709, 0.10736261191777885, 0.11464154906570911, 0.11484327004291117, 0.10756928904447705, 0.11734620900824666, 0.11689921200741082, 0.10767129494342953, 0.11457982799038291, 0.11487373698037118, 0.1071085010189563, 0.11481574992649257, 0.11400014802347869, 0.10679543693549931, 0.11439900007098913, 0.11448456801008433, 0.10718262300360948, 0.11402262805495411, 0.114039376960136, 0.10724846296943724, 0.11762010003440082, 0.11584436299744993, 0.1071933580096811, 0.1150520060909912, 0.11488559807185084, 0.10721222893334925, 0.11399813706520945, 0.11520832008682191, 0.10654519591480494, 0.11566099198535085, 0.11421439505647868, 0.10668150393757969, 0.11776386492419988, 0.1150971099268645, 0.10721885098610073, 0.11776525399181992, 0.11399463401176035, 0.10717687394935638, 0.11410995502956212, 0.11489155201707035, 0.10717267193831503, 0.11514445603825152, 0.11519794701598585, 0.10776285408064723, 0.1146997440373525, 0.11381950799841434, 0.10662181803490967, 0.11463975696824491, 0.11519578204024583];[1.0268515249481425, 1.0269668239634484, 1.0311365211382508, 1.0327096399851143, 1.025250676088035, 1.0280692050000653, 1.0314328878885135, 1.0285510180983692, 1.034393174923025, 1.032791386009194, 1.0342537108808756, 1.026053951936774, 1.0277741089230403, 1.030837495927699, 1.0307479610200971, 1.029549653059803, 1.0307987210107967, 1.0305805249372497, 1.0280844339868054, 1.0329547530272976, 1.030700576142408, 1.03141875914298, 1.0275506329489872, 1.0316668652230874, 1.0303512128302827, 1.0313934229779989, 1.0278375888010487, 1.0312236840836704, 1.0339598899008706, 1.030698137008585, 1.030774125130847, 1.0317019139183685, 1.0311687571229413, 1.0315828239545226, 1.0304480999475345, 1.0308515219949186, 1.0328233200125396, 1.0341300079599023, 1.0257675489410758, 1.0300822037970647, 1.0332388848764822, 1.0309019138803706, 1.0308575649978593, 1.0304702090797946, 1.042512818123214, 1.0351419270737097, 1.0264514349400997, 1.0304800000740215, 1.0269149210071191, 1.0266873119398952];[1.0308931320905685, 1.0292123201070353, 1.036014279932715, 1.0289918228518218, 1.0301283251028508, 1.0268550959881395, 1.0300828909967095, 1.0373159621376544, 1.0254003930604085, 1.0261906218947843, 1.0304828280350193, 1.0307314349338412, 1.0263033208902925, 1.026119874091819, 1.0268718260340393, 1.0309409400215372, 1.030809785821475, 1.0312504839384928, 1.0344866691157222, 1.030436175991781, 1.0380572598660365, 1.0315323420800269, 1.0314134260406718, 1.0309347460279241, 1.0381146469153464, 1.0335861989296973, 1.034233272075653, 1.0333436278160661, 1.031073163030669, 1.0306661238428205, 1.0299164190655574, 1.0267465279903263, 1.0316850090166554, 1.0335917719639838, 1.035077924025245, 1.0341962558450177, 1.0319446901557967, 1.0307801198214293, 1.0317153950454667, 1.0310747460462153, 1.0311942718690261, 1.0317252989625558, 1.0305246050702408, 1.0303842019056901, 1.0280273848911747, 1.0331064499914646, 1.0332490599248558, 1.026703592040576, 1.0305950581096113, 1.0334963159402832]
layer3.0.conv3;0.014508207095786929;0.021691002999432385;0.25619331491179764;0.25609722395893186;1.4950850133460862;1.0003752127859113;1.4945242487391048;[0.014649546006694436, 0.014575757086277008, 0.014508207095786929, 0.014636194100603461, 0.014534565038047731, 0.014612540020607412, 0.014580279006622732, 0.014611514983698726, 0.01465049502439797, 0.014572859043255448, 0.014609504956752062, 0.014665119000710547, 0.014594192965887487, 0.014664157875813544, 0.014755286974832416, 0.014665013994090259, 0.01460455497726798, 0.014595545013435185, 0.014638089924119413, 0.014629604993388057, 0.014564405078999698, 0.014683992136269808, 0.014612523140385747, 0.014611065853387117, 0.014636610052548349, 0.014770001056604087, 0.014593524974770844, 0.014609461999498308, 0.014668079908005893, 0.01459265104494989, 0.014554274152033031, 0.014631191035732627, 0.01458634517621249, 0.01462387794163078, 0.014618287095800042, 0.01468603394459933, 0.014981947955675423, 0.014602501993067563, 0.014672626042738557, 0.014609165024012327, 0.0146112609654665, 0.014679145999252796, 0.014628270990215242, 0.014623656985349953, 0.014673528959974647, 0.014666980947367847, 0.014572916086763144, 0.01466538303066045, 0.014602242968976498, 0.014692081022076309];[0.021886207978241146, 0.021998061100021005, 0.02223488606978208, 0.02217047195881605, 0.021903785993345082, 0.021856969920918345, 0.021984427934512496, 0.0220151700777933, 0.021963382023386657, 0.02193989895749837, 0.021915930905379355, 0.021837776992470026, 0.02198011300060898, 0.021818630048073828, 0.02205657702870667, 0.02198628894984722, 0.021831792080774903, 0.021958567085675895, 0.02196068095508963, 0.021744182100519538, 0.02201248600613326, 0.022014022921212018, 0.02225114800967276, 0.02205230901017785, 0.021930349990725517, 0.021943999105133116, 0.021924259955994785, 0.022042186930775642, 0.02196742093656212, 0.021691002999432385, 0.021961270016618073, 0.022182979038916528, 0.02307938109152019, 0.021962370024994016, 0.03608263097703457, 0.02196567493956536, 0.021802094066515565, 0.021925361012108624, 0.021961549995467067, 0.021698958007618785, 0.022133913007564843, 0.021973971044644713, 0.021900189924053848, 0.02189231209922582, 0.021997567964717746, 0.021890565985813737, 0.021899590035900474, 0.02201776602305472, 0.02185577992349863, 0.022177571896463633];[0.2563127720495686, 0.2563866541022435, 0.25638591300230473, 0.25649613700807095, 0.25659405800979584, 0.2562608950538561, 0.25637513608671725, 0.25636311911512166, 0.2562174939084798, 0.25629734504036605, 0.25657382200006396, 0.2562442548805848, 0.25635067210532725, 0.2566156869288534, 0.25628931692335755, 0.2567223870428279, 0.25632625282742083, 0.25639950507320464, 0.25629331392701715, 0.25620659382548183, 0.2565491800196469, 0.256324618938379, 0.25628799095284194, 0.25674781715497375, 0.25631363701540977, 0.256503424141556, 0.2569461698876694, 0.25624034192878753, 0.2563845500117168, 0.25644444895442575, 0.2563884879928082, 0.2626173950266093, 0.25619331491179764, 0.25637949211522937, 0.2566155150998384, 0.25650032598059624, 0.2576936649857089, 0.2563275221036747, 0.2565151680028066, 0.25630190304946154, 0.25634609209373593, 0.2562753860838711, 0.25639059906825423, 0.2562648020684719, 0.2564919658470899, 0.2571376239648089, 0.2564626771491021, 0.2562093409942463, 0.25670976797118783, 0.2566586312605068];[0.2564125140197575, 0.2563038950320333, 0.2568321779835969, 0.25648029311560094, 0.25629927800036967, 0.2565559510840103, 0.2563062849221751, 0.25609722395893186, 0.2563555969391018, 0.2565624810522422, 0.2562055289745331, 0.2562945020617917, 0.25635298900306225, 0.2563821389339864, 0.2563688319642097, 0.2564748370787129, 0.25887678016442806, 0.2567597220186144, 0.25656733999494463, 0.2567333000479266, 0.2565934341400862, 0.2564409029437229, 0.256560540990904, 0.2566816790495068, 0.25671755603980273, 0.2567020650021732, 0.2563504809513688, 0.25624827202409506, 0.2565013951389119, 0.2563979518599808, 0.2577203760156408, 0.2563292878912762, 0.2637289660051465, 0.25628712796606123, 0.25637031404767185, 0.25641268002800643, 0.2563119048718363, 0.25628014490939677, 0.256406269967556, 0.25649802200496197, 0.2562574250623584, 0.2564020261634141, 0.2563560528215021, 0.25652455096133053, 0.2563975718803704, 0.25640266586560756, 0.25635156815405935, 0.2563129321206361, 0.2565159001387656, 0.2562525119865313]
layer3.0.downsample.0;0.010023219976574183;0.04202509403694421;0.22676327195949852;0.22421314811799675;4.192773792769525;1.0113736587836486;4.145622892544047;[0.010659159976057708, 0.010074420017190278, 0.010611704085022211, 0.011066564009524882, 0.01065390300936997, 0.010649528005160391, 0.010663602966815233, 0.010645020985975862, 0.010691909119486809, 0.011074724025093019, 0.010023219976574183, 0.01107657398097217, 0.0111895059235394, 0.011193598969839513, 0.010639995918609202, 0.01066116092260927, 0.010654025943949819, 0.01067693205550313, 0.011130749015137553, 0.010689930059015751, 0.010689118993468583, 0.010647226008586586, 0.011186616029590368, 0.011179489898495376, 0.010639840038493276, 0.010721985017880797, 0.010674125980585814, 0.010674846009351313, 0.010640094988048077, 0.010845558135770261, 0.010645273025147617, 0.010654687997885048, 0.011109202867373824, 0.010656374040991068, 0.01066639891359955, 0.010675145080313087, 0.011182929971255362, 0.010687403031624854, 0.01115119201131165, 0.01065166702028364, 0.010667267022654414, 0.01068158505950123, 0.010701762977987528, 0.010660541127435863, 0.010660702013410628, 0.011119834962300956, 0.010657144943252206, 0.01042299612890929, 0.010636347928084433, 0.01121180399786681];[0.04284281900618225, 0.04258970497176051, 0.04207516403403133, 0.04270698502659798, 0.0426995960297063, 0.042525083059445024, 0.04244040895719081, 0.04267871007323265, 0.04204026807565242, 0.042639107909053564, 0.042029596981592476, 0.042323147994466126, 0.042180526070296764, 0.042181171011179686, 0.04203253798186779, 0.042241096030920744, 0.04277502896729857, 0.04284116195049137, 0.04243803001008928, 0.0421493899775669, 0.042038702056743205, 0.04257886204868555, 0.04240892198868096, 0.042189656058326364, 0.04208559007383883, 0.04222020599991083, 0.04209375206846744, 0.043075502035208046, 0.042400760925374925, 0.04249513696413487, 0.04248873295728117, 0.042206231970340014, 0.04255112202372402, 0.04218390805181116, 0.04231781105045229, 0.04258360597305, 0.04306358308531344, 0.042347172973677516, 0.04203013202641159, 0.04246819904074073, 0.042630884097889066, 0.042501215008087456, 0.04240264801774174, 0.04245878499932587, 0.04275616002269089, 0.04256157006602734, 0.04202509403694421, 0.0425403299741447, 0.0424781939946115, 0.04271319101098925];[0.2285765818087384, 0.22998855297919363, 0.22862254385836422, 0.22996263299137354, 0.22832529584411532, 0.22874074906576425, 0.2281985420268029, 0.22867525811307132, 0.22804465307854116, 0.22711511107627302, 0.22808677714783698, 0.2275927240261808, 0.2272653670515865, 0.22778101486619562, 0.2273943010950461, 0.22717095504049212, 0.22676327195949852, 0.22891000006347895, 0.2275231929961592, 0.22845316282473505, 0.23020819120574743, 0.2271831559482962, 0.2287063382100314, 0.22814223915338516, 0.22992402501404285, 0.22738275001756847, 0.22718991001602262, 0.22682375297881663, 0.22842736612074077, 0.22885151603259146, 0.22853653191123158, 0.22785995970480144, 0.22761806193739176, 0.22784626577049494, 0.2278771399287507, 0.2299362129997462, 0.2300598588772118, 0.23374344292096794, 0.22921921405941248, 0.23228411003947258, 0.22987516003195196, 0.22891781094949692, 0.22832994919735938, 0.22777280595619231, 0.22763775999192148, 0.22787516785319895, 0.22734858293551952, 0.22738298017065972, 0.22717399708926678, 0.22705303970724344];[0.22730845701880753, 0.22751303610857576, 0.22704807308036834, 0.22691746207419783, 0.22699177195318043, 0.22767494595609605, 0.2270980749744922, 0.2276307869469747, 0.22766986407805234, 0.22691234026569873, 0.22731481795199215, 0.2278774700826034, 0.2269833030877635, 0.22828518494497985, 0.22751292504835874, 0.22716741694603115, 0.22763978992588818, 0.22729023802094162, 0.22455362102482468, 0.22796441509854048, 0.224580327863805, 0.2244203130248934, 0.2269453079206869, 0.2244195130188018, 0.22705623181536794, 0.22447337408084422, 0.22648923692759126, 0.22669042996130884, 0.22469905798789114, 0.22730035602580756, 0.22673595405649394, 0.22421314811799675, 0.2329504219815135, 0.22653462016023695, 0.22757357684895396, 0.2275435491465032, 0.2249104370130226, 0.22696856304537505, 0.22696838295087218, 0.22704034496564418, 0.22733331692870706, 0.2270044879987836, 0.22703752492088825, 0.22742918611038476, 0.2270365251461044, 0.2270546458894387, 0.22720385307911783, 0.22797013097442687, 0.22679349791724235, 0.22783647384494543]
layer3.1.conv2;0.13646972598508;0.029050393030047417;0.41417594894301146;0.41443996713496745;0.21287060423367044;0.9993629519040329;0.2130062994911903;[0.13646972598508, 0.14210334292147309, 0.14609331800602376, 0.14634665893390775, 0.14715428499039263, 0.14744547207374126, 0.14668051898479462, 0.14741022291127592, 0.14743906690273434, 0.14813867304474115, 0.1474125359673053, 0.14741992997005582, 0.1472894900944084, 0.14795607794076204, 0.1472415099851787, 0.14745669695548713, 0.14712145796511322, 0.14737819507718086, 0.1472685090266168, 0.14706654497422278, 0.14716686808969826, 0.1598933170316741, 0.14839612587820739, 0.1776324639795348, 0.16411014192271978, 0.18200703093316406, 0.14813516405411065, 0.14719444990623742, 0.15565468091517687, 0.1474594179308042, 0.14676385011989623, 0.14716180588584393, 0.14642256498336792, 0.14698198705445975, 0.14669223804958165, 0.14648326602764428, 0.14705214893911034, 0.14697219501249492, 0.14645687490701675, 0.14721276995260268, 0.1465934180887416, 0.14658866601530463, 0.1470606978982687, 0.14829521998763084, 0.14595223008655012, 0.147148123010993, 0.14691407908685505, 0.14738499699160457, 0.14610415394417942, 0.14724352094344795];[0.029050393030047417, 0.029807645012624562, 0.030607101041823626, 0.029141644947230816, 0.03030001395381987, 0.030192508944310248, 0.029127607005648315, 0.029711300041526556, 0.02984384202864021, 0.02984211896546185, 0.029694488970562816, 0.029760149074718356, 0.029142893967218697, 0.029716968070715666, 0.02976366993971169, 0.029841208015568554, 0.029704677988775074, 0.029797955066896975, 0.029136518947780132, 0.029764962033368647, 0.029863711912184954, 0.02977863501291722, 0.02969359396956861, 0.02978530095424503, 0.029139651102013886, 0.029696215991862118, 0.02979657391551882, 0.029844922944903374, 0.029696927987970412, 0.029768683947622776, 0.029132062918506563, 0.02971345605328679, 0.029714602045714855, 0.029808037914335728, 0.02975085796788335, 0.029803997022099793, 0.02913791302125901, 0.029700774932280183, 0.02980424603447318, 0.029875139938667417, 0.02973223605658859, 0.02980082097928971, 0.02913021796848625, 0.029691259958781302, 0.02980391401797533, 0.02978775603696704, 0.029698321013711393, 0.0296840249793604, 0.02914379700087011, 0.029686284018680453];[0.41650963318534195, 0.416931638144888, 0.41625514591578394, 0.41730577510315925, 0.41417594894301146, 0.4198235298972577, 0.4159485249547288, 0.41817145491950214, 0.41695614682976156, 0.4202274699928239, 0.4173584079835564, 0.42439319286495447, 0.41657865897286683, 0.41655582608655095, 0.41649954416789114, 0.4169625759823248, 0.41723015799652785, 0.416544892010279, 0.4154097269056365, 0.4168362970231101, 0.4163390127941966, 0.4175080929417163, 0.41619344195351005, 0.41843547904863954, 0.4263141800183803, 0.4182255988707766, 0.4171974560013041, 0.4161842232570052, 0.41633804875891656, 0.41489081212785095, 0.4168589530745521, 0.4158904559444636, 0.4229132130276412, 0.4181397530483082, 0.4164358350681141, 0.4151779948733747, 0.4167323501314968, 0.4167019857559353, 0.41637641307897866, 0.41655749490018934, 0.4178816721541807, 0.4170634018955752, 0.4178830609889701, 0.41813711705617607, 0.4169243009528145, 0.41630826611071825, 0.4154660750646144, 0.41661575296893716, 0.4161555200116709, 0.41729332390241325];[0.41680068895220757, 0.416225497960113, 0.41840784600935876, 0.4158932708669454, 0.41628901998046786, 0.41571802576072514, 0.41647918708622456, 0.4176618451019749, 0.4165750939864665, 0.4164820060832426, 0.4168876479379833, 0.41875896602869034, 0.4164558870252222, 0.4181321489159018, 0.416546956053935, 0.41677186416927725, 0.41539274784736335, 0.4161477730376646, 0.4160724178655073, 0.4175162079045549, 0.4159943559207022, 0.41720863594673574, 0.4168482649838552, 0.41656379017513245, 0.4167387030320242, 0.41767529502976686, 0.41570038709323853, 0.41630503989290446, 0.41561938112135977, 0.41592654900159687, 0.4169965381734073, 0.4160664340015501, 0.41632130509242415, 0.41597251291386783, 0.4145607160171494, 0.4160952218808234, 0.41708185023162514, 0.4177024810342118, 0.4161036000587046, 0.415277000865899, 0.41783771209884435, 0.41625176987145096, 0.4188914119731635, 0.4168873039307073, 0.41764107986819, 0.41443996713496745, 0.4153744140639901, 0.4160098230931908, 0.41779203817714006, 0.4179562960052863]
layer4.0.conv1;0.014530341024510562;0.021717694005928934;0.2561900600558147;0.25610184797551483;1.4946444800775396;1.0003444414048441;1.4941298398964662;[0.014687270042486489, 0.01456820813473314, 0.014848542981781065, 0.014530341024510562, 0.014587294077500701, 0.01463110907934606, 0.01453857496380806, 0.014644748880527914, 0.014609803911298513, 0.014605734031647444, 0.01464990305248648, 0.01463113201316446, 0.014646576019003987, 0.014632172067649662, 0.01463690202217549, 0.014655834063887596, 0.01465015800204128, 0.01462590997107327, 0.014619429013691843, 0.01486257091164589, 0.014600506168790162, 0.014613357838243246, 0.014633181039243937, 0.014611864113248885, 0.014600496971979737, 0.014624887960962951, 0.014598204987123609, 0.01464327797293663, 0.014614165993407369, 0.014581830007955432, 0.014650283963419497, 0.014687231043353677, 0.01466520398389548, 0.014609361998736858, 0.014579032897017896, 0.014619644149206579, 0.014618459972552955, 0.014655092963948846, 0.014598737936466932, 0.01460911997128278, 0.014808455016463995, 0.014670677133835852, 0.014620693982578814, 0.014620147994719446, 0.014664948917925358, 0.014661769033409655, 0.014585739001631737, 0.014641335932537913, 0.014604252995923162, 0.01460712996777147];[0.022066919947974384, 0.02188802696764469, 0.021918333950452507, 0.02201236691325903, 0.021896186051890254, 0.02179974806495011, 0.022013942012563348, 0.021928159054368734, 0.02201968093868345, 0.02175245399121195, 0.021994536044076085, 0.021961314952932298, 0.021818462992087007, 0.021850364049896598, 0.02195579104591161, 0.021990926936268806, 0.021777598070912063, 0.021954626077786088, 0.02189771202392876, 0.022262239013798535, 0.022176407044753432, 0.02215251000598073, 0.02180732600390911, 0.021867113071493804, 0.021971852984279394, 0.02193624898791313, 0.02181890490464866, 0.022187010967172682, 0.0218803120078519, 0.02223177603445947, 0.02194621495436877, 0.021751989028416574, 0.022034264053218067, 0.02173479599878192, 0.022088918020017445, 0.02197042398620397, 0.021946310997009277, 0.021837031934410334, 0.02222005999647081, 0.0220189499668777, 0.02175414899829775, 0.021924905013293028, 0.0219170399941504, 0.022004458005540073, 0.021748626953922212, 0.021717694005928934, 0.02210947498679161, 0.02212441700976342, 0.02194885106291622, 0.021976566989906132];[0.25628776696976274, 0.2565799399744719, 0.25629703409504145, 0.2564929098589346, 0.25841868307907134, 0.25628340896219015, 0.2563653690740466, 0.25637022696901113, 0.25636000803206116, 0.256255385116674, 0.2562632488552481, 0.2565993730677292, 0.2565243690041825, 0.25640489102806896, 0.25746171176433563, 0.2569898589281365, 0.2596489771967754, 0.25668028788641095, 0.25626435899175704, 0.2563254829728976, 0.2564675621688366, 0.2563681951723993, 0.2565093191806227, 0.2568284549051896, 0.26404678798280656, 0.2563801248325035, 0.2563310150289908, 0.2567014890955761, 0.25630706013180315, 0.25643330987077206, 0.25644622603431344, 0.25640308507718146, 0.2564123042393476, 0.256559863104485, 0.2566068710293621, 0.2564155919244513, 0.25656404870096594, 0.25630681379698217, 0.25733271869830787, 0.2564142548944801, 0.2626906189834699, 0.2563175408868119, 0.2565463100327179, 0.256437870208174, 0.2566951928893104, 0.25646971084643155, 0.25647521298378706, 0.25654445379041135, 0.2561900600558147, 0.25631542003247887];[0.2564638160401955, 0.25652013695798814, 0.25661345513071865, 0.2564220561180264, 0.25623821490444243, 0.2565563729731366, 0.2566238500876352, 0.2571423500776291, 0.2563393749296665, 0.2564061457524076, 0.2563198481220752, 0.25640747090801597, 0.2564045849721879, 0.2563697978621349, 0.2564858511323109, 0.2567273270105943, 0.2561195638263598, 0.25652054999955, 0.25610184797551483, 0.2563675359124318, 0.2565360121661797, 0.2564903940074146, 0.2563241961179301, 0.25639167707413435, 0.2566303687635809, 0.25647367211058736, 0.25626340811140835, 0.2564826150191948, 0.2565437658922747, 0.2567678920459002, 0.2562660570256412, 0.25662679492961615, 0.25636872311588377, 0.25647578900679946, 0.2570259232306853, 0.2573044871678576, 0.2566496148938313, 0.25640456983819604, 0.2563401011284441, 0.256416431046091, 0.2562261529965326, 0.2562915291637182, 0.25614760408643633, 0.256180181982927, 0.25620837789028883, 0.2562639949610457, 0.2565089270938188, 0.25642852298915386, 0.25640765810385346, 0.2566100450931117]
layer4.0.conv2;0.07516361400485039;0.06134949694387615;0.8511485101189464;0.852943062200211;0.8162127081850694;0.9978960470390188;0.8179336020089021;[0.07535368390381336, 0.07582202507182956, 0.07516361400485039, 0.07538855809252709, 0.10693160491064191, 0.10215981595683843, 0.10321234306320548, 0.07605407701339573, 0.07606838608626276, 0.07570100389420986, 0.07572530105244368, 0.07575688394717872, 0.10733606410212815, 0.07549178588669747, 0.07578870595898479, 0.0759726291289553, 0.07543897407595068, 0.07582551101222634, 0.07580981904175133, 0.07560600491706282, 0.07531266997102648, 0.07550038199406117, 0.07589960808400065, 0.07538539008237422, 0.1023888950003311, 0.07640137686394155, 0.07577948097605258, 0.07586719410028309, 0.07645456795580685, 0.0753437370294705, 0.07591098791453987, 0.07567080797161907, 0.07534972601570189, 0.07595712703187019, 0.07598510303068906, 0.0753138669533655, 0.07588537700939924, 0.07578129402827471, 0.07523217890411615, 0.07600964605808258, 0.07571245299186558, 0.0754525710362941, 0.07598720490932465, 0.07594230689574033, 0.07534371700603515, 0.07588448713067919, 0.07589893403928727, 0.07530219107866287, 0.07586882100440562, 0.0757766900351271];[0.06295167491771281, 0.06209149200003594, 0.0625653819879517, 0.06202830607071519, 0.06264762300997972, 0.06234899198170751, 0.062064680038020015, 0.06181614799425006, 0.06204752705525607, 0.06210138602182269, 0.061688130954280496, 0.06181108998134732, 0.06200145301409066, 0.0617028420092538, 0.06185874703805894, 0.061759424046613276, 0.06222614808939397, 0.06206384301185608, 0.06178460002411157, 0.06240784202236682, 0.0621081639546901, 0.061579338973388076, 0.0622610819991678, 0.06209579191636294, 0.061501409974880517, 0.06253316602669656, 0.06255226791836321, 0.06134949694387615, 0.06251270708162338, 0.06251459999475628, 0.06219863798469305, 0.06242709909565747, 0.06206423102412373, 0.062132214079611, 0.06208174000494182, 0.0628729440504685, 0.06210460909642279, 0.0621900720288977, 0.06144946301355958, 0.06210557394661009, 0.062332374043762684, 0.06164572492707521, 0.06205599301028997, 0.06216843705624342, 0.061923909932374954, 0.06218019896186888, 0.0625065250787884, 0.06158904999028891, 0.062304991064593196, 0.06234406807925552];[0.8595089750597253, 0.8595141660189256, 0.8652051101671532, 0.8565912550548092, 0.8555605980800465, 0.8546561971306801, 0.8520617510657758, 0.8542602730449289, 0.8511485101189464, 0.9004232630832121, 0.8533550621941686, 0.8540114257484674, 0.8517568348906934, 0.8554064729250968, 0.854808698175475, 0.8543869439745322, 0.8552900310605764, 0.8534341841004789, 0.8560095318825915, 0.8557769161416218, 0.853801223798655, 0.853408208116889, 0.8625803249888122, 0.8569109350210056, 0.8574558721156791, 0.8542469559470192, 0.8559801949886605, 0.8544112531235442, 0.8579869780223817, 0.8520108240190893, 0.85369678074494, 0.8546248991042376, 0.8610783208860084, 0.8518098391359672, 0.8540790980914608, 0.8553978730924428, 0.8596874468494207, 0.8525752971181646, 0.8563462340971455, 0.8549859918421134, 0.8571696240687743, 0.8560311858309433, 0.8538245870731771, 0.8650606609880924, 0.8548889739904553, 0.8534541859989986, 0.8618424459127709, 0.8581001829588786, 0.8558396662119776, 0.8526265231193975];[0.8552750131348148, 0.8584303649840876, 0.8539913931163028, 0.8565240270690992, 0.8537179009290412, 0.8567583500407636, 0.8568422060925514, 0.8536785290343687, 0.8582128761336207, 0.8535542449681088, 0.8553755267057568, 0.8649505950743333, 0.8560209090355784, 0.8588898301823065, 0.8593736599432305, 0.854790679179132, 0.8578556079883128, 0.8572115461574867, 0.853718873928301, 0.852943062200211, 0.8576675681397319, 0.865358788985759, 0.8563141761114821, 0.8570785889169201, 0.8575832489877939, 0.8531564178410918, 0.8552119500236586, 0.8545350059866905, 0.8553144381148741, 0.8560078979935497, 0.8536282259738073, 0.8590342489769682, 0.8599793399916962, 0.8565527619794011, 0.8565957800019532, 0.8577812031144276, 0.8588375019608065, 0.8615170918637887, 0.8540321160107851, 0.8550040579866618, 0.8595824389485642, 0.8543782960623503, 0.8600673519540578, 0.8539104158990085, 0.8532834219513461, 0.8535295058973134, 0.8546957620419562, 0.8561323288595304, 0.8622040548361838, 0.8586513589834794]
layer4.0.conv3;0.009877921896986663;0.01417469303123653;0.5912728360854089;0.6567626741016284;1.434987356557317;0.900283861128677;1.5939276693889497;[0.009976050001569092, 0.009958515991456807, 0.009999671950936317, 0.010005899937823415, 0.009877921896986663, 0.010013866005465388, 0.00991428003180772, 0.009960650000721216, 0.010000709095038474, 0.009974478045478463, 0.010018832981586456, 0.010014130966737866, 0.009936642018146813, 0.009940298972651362, 0.009982488001696765, 0.0099754718830809, 0.010062174871563911, 0.0099839799804613, 0.00999307306483388, 0.010041114874184132, 0.009930529980920255, 0.009966935031116009, 0.009965627919882536, 0.00995077402330935, 0.009972368949092925, 0.009945506928488612, 0.010009611956775188, 0.010065673966892064, 0.00996266002766788, 0.009923180914483964, 0.009967234102077782, 0.010006955941207707, 0.00991533906199038, 0.009933375054970384, 0.009993930929340422, 0.009938055067323148, 0.009977101115509868, 0.010009014047682285, 0.009984211064875126, 0.009932972956448793, 0.009897738927975297, 0.009981974959373474, 0.009983799885958433, 0.00995076890103519, 0.009956700960174203, 0.009941390017047524, 0.009982710937038064, 0.01029810099862516, 0.009960195166058838, 0.009963004966266453];[0.01432265096809715, 0.014204278006218374, 0.014298073016107082, 0.014429130009375513, 0.014370506047271192, 0.014371883007697761, 0.014375471044331789, 0.014225144986994565, 0.014327505021356046, 0.014337650965899229, 0.014342401060275733, 0.014239985030144453, 0.014264089986681938, 0.014500419958494604, 0.014184867031872272, 0.014216625946573913, 0.014328409102745354, 0.014261231990531087, 0.014244903926737607, 0.014338367036543787, 0.014316213899292052, 0.01430235302541405, 0.014280588016845286, 0.014545268029905856, 0.014256630907766521, 0.014277496025897563, 0.014224722050130367, 0.01417469303123653, 0.01429855905007571, 0.01429678697604686, 0.01424158492591232, 0.014243208919651806, 0.014538823976181448, 0.0142837839666754, 0.014259380986914039, 0.014232958084903657, 0.014303484931588173, 0.014252483961172402, 0.014262928976677358, 0.014368439093232155, 0.014342847978696227, 0.014531371998600662, 0.01422878191806376, 0.014423022046685219, 0.014286440913565457, 0.014266225043684244, 0.01427601301111281, 0.014250837033614516, 0.014314925065264106, 0.014231594977900386];[0.5912728360854089, 0.6570702660828829, 0.6578747340245172, 0.6608191889245063, 0.6584409628994763, 0.6601360600907356, 0.6574128071079031, 0.6595392251620069, 0.6576589738251641, 0.6957102270098403, 0.6570324100321159, 0.6572199709480628, 0.6578915661666542, 0.664403272094205, 0.6575435301056132, 0.6586261549964547, 0.6593308680457994, 0.6566999151837081, 0.6589127560146153, 0.6637527470011264, 0.6579719018191099, 0.6633321339031681, 0.6642027999041602, 0.6582620249828324, 0.6611098391003907, 0.657624346204102, 0.6587126911617815, 0.6619719319278374, 0.6613160318229347, 0.6589545870665461, 0.6601202279562131, 0.660301047959365, 0.6583019839599729, 0.6565159460296854, 0.658102072076872, 0.6585928130662069, 0.6614913148805499, 0.6578526108060032, 0.6578333688667044, 0.6580235939472914, 0.6604503840208054, 0.6606257780222222, 0.6580271600978449, 0.6584229299332947, 0.6577171279350296, 0.6605766089633107, 0.6563099330523983, 0.6691886950284243, 0.6584741708356887, 0.6576458860654384];[0.6637831281404942, 0.6575510001275688, 0.6583607438951731, 0.6628244791645557, 0.6576818960020319, 0.6612525871023536, 0.6567626741016284, 0.6605920810252428, 0.6575173009186983, 0.6667641679523513, 0.6584978650789708, 0.6586255610454828, 0.6574808867881075, 0.6640910239657387, 0.6654353478224948, 0.659407734987326, 0.6592736640013754, 0.6641564931487665, 0.6581849708454683, 0.658892099163495, 0.6601683690678328, 0.6621515111764893, 0.6569721851265058, 0.6638598939171061, 0.6621941580669954, 0.661886167828925, 0.6587703350232914, 0.6596332439221442, 0.6576994459610432, 0.6613114881329238, 0.6583966250764206, 0.6599742909893394, 0.6584941169712692, 0.6581500779138878, 0.6591121589299291, 0.659115121117793, 0.6582679800922051, 0.6627629998838529, 0.6594652382191271, 0.6597084930399433, 0.6650382159277797, 0.6627438240684569, 0.6568765039555728, 0.6579552909824997, 0.6587021629093215, 0.658952439087443, 0.6627372681396082, 0.6589518289547414, 0.6595207829959691, 0.6599441770231351]
layer4.0.downsample.0;0.005811847047880292;0.021665247972123325;0.19501063611824065;0.19490593788214028;3.7277732523991864;1.0005371731474066;3.725771867798442;[0.006274456973187625, 0.0062434560386464, 0.006044321111403406, 0.006279543042182922, 0.0061877029947936535, 0.006300003966316581, 0.006322643021121621, 0.006492027081549168, 0.006149312946945429, 0.00634179194457829, 0.006272654049098492, 0.006343540037050843, 0.006491638952866197, 0.006568334996700287, 0.006399468053132296, 0.0063552409410476685, 0.006375666940584779, 0.006372460047714412, 0.006414653034880757, 0.005811847047880292, 0.006377622950822115, 0.006305092945694923, 0.0063655199483036995, 0.006549383047968149, 0.006411656970158219, 0.006312615005299449, 0.005962457042187452, 0.00659184402320534, 0.006339710089378059, 0.006362288957461715, 0.006384167005307972, 0.00631431199144572, 0.0061575500294566154, 0.006183420890010893, 0.006138721946626902, 0.006357077043503523, 0.006108600995503366, 0.0063380710780620575, 0.006193309091031551, 0.006314730038866401, 0.006425931002013385, 0.006362705025821924, 0.00613199092913419, 0.0063814419554546475, 0.006100312923081219, 0.006340555031783879, 0.00612336490303278, 0.006637605954892933, 0.006149839959107339, 0.006567567121237516];[0.022014554007910192, 0.021808119025081396, 0.021801647963002324, 0.021789923077449203, 0.021708310930989683, 0.02183239092119038, 0.021853985963389277, 0.021768383914604783, 0.021850767079740763, 0.02175132802221924, 0.02181729197036475, 0.02629850700031966, 0.021839068038389087, 0.021940233069472015, 0.021822070935741067, 0.02185918006580323, 0.021689262939617038, 0.02185308502521366, 0.021810128004290164, 0.021665247972123325, 0.022038579918444157, 0.022018766961991787, 0.021771600004285574, 0.02177583798766136, 0.021885562920942903, 0.021822098060511053, 0.02173754305113107, 0.021884058020077646, 0.021725313970819116, 0.02204542001709342, 0.02216473000589758, 0.021855619037523866, 0.02180187706835568, 0.02181623096112162, 0.022001519915647805, 0.021863383008167148, 0.021676040021702647, 0.021774951950646937, 0.022155032958835363, 0.02173628192394972, 0.021803776966407895, 0.021883018082007766, 0.021780831972137094, 0.021842466085217893, 0.02182960999198258, 0.023118869052268565, 0.021836651023477316, 0.022103231051005423, 0.02180441003292799, 0.021876962040551007];[0.19564590801019222, 0.1983437220333144, 0.19525590201374143, 0.19560041499789804, 0.1952966230455786, 0.19708848500158638, 0.19501063611824065, 0.19513945991639048, 0.19705056410748512, 0.19534294202458113, 0.1953181471908465, 0.19509393605403602, 0.1954324960242957, 0.1950684228213504, 0.19529197691008449, 0.19527401798404753, 0.19525265297852457, 0.19533177581615746, 0.19545721204485744, 0.19535456411540508, 0.1953432650770992, 0.19539343111682683, 0.19661353202536702, 0.19519307522568852, 0.1951776328496635, 0.19526870304252952, 0.19529845600482076, 0.19528832705691457, 0.19542575313244015, 0.195392323192209, 0.195160192088224, 0.1980211300542578, 0.19659493421204388, 0.19547940895427018, 0.19518267596140504, 0.19539920904207975, 0.19513754406943917, 0.19559571996796876, 0.19570356397889555, 0.19638417777605355, 0.1953247869387269, 0.1950598058756441, 0.19505676010157913, 0.19534643995575607, 0.19508595392107964, 0.19526223989669234, 0.1985906600020826, 0.1954462550347671, 0.19558392779435962, 0.19542574603110552];[0.1976137892343104, 0.19490593788214028, 0.19507711404003203, 0.19509069621562958, 0.1951078319689259, 0.19780275807715952, 0.19619722408242524, 0.19519011687953025, 0.19535021914634854, 0.1972729180706665, 0.19508146401494741, 0.19494363490957767, 0.19516527792438865, 0.1953042559325695, 0.19622572022490203, 0.19505821901839226, 0.19514997908845544, 0.19500658195465803, 0.19538196094799787, 0.19536997191607952, 0.1965446409303695, 0.19541284395381808, 0.19510638690553606, 0.1950909240404144, 0.1952149629360065, 0.19517115294001997, 0.19550814805552363, 0.1952732988866046, 0.19518269400577992, 0.19641933182720095, 0.19559464999474585, 0.19542843208182603, 0.19529875717125833, 0.1954533850075677, 0.19528538698796183, 0.19507980812340975, 0.19505688489880413, 0.19538703188300133, 0.19504977809265256, 0.20044835889711976, 0.1953548229066655, 0.19526143791154027, 0.19506194395944476, 0.19523408031091094, 0.19586991087999195, 0.19522122805938125, 0.1956557899247855, 0.1957042769063264, 0.19505545601714402, 0.19519402203150094]
layer4.1.conv2;0.06524558702949435;0.02536645799409598;0.7116603550966829;0.7153413338819519;0.38878427107459457;0.9948542344599419;0.3907952116077052;[0.06524558702949435, 0.06562410108745098, 0.06545310898218304, 0.06536349793896079, 0.06567817891482264, 0.0657662870362401, 0.06593453511595726, 0.06616536609362811, 0.06605406606104225, 0.06608997995499521, 0.06625411508139223, 0.06635172001551837, 0.0662379041314125, 0.06643718597479165, 0.06618206109851599, 0.06634102901443839, 0.06694776203949004, 0.07452844001818448, 0.06749206793028861, 0.06641997792758048, 0.06641783495433629, 0.06643516500480473, 0.06706270691938698, 0.06633893202524632, 0.06637085392139852, 0.06646165205165744, 0.06613906391430646, 0.06637300713919103, 0.06631895794998854, 0.06706219783518463, 0.06689116300549358, 0.06632064713630825, 0.06589980598073453, 0.0662922520423308, 0.06622920802328736, 0.06645646505057812, 0.06630107806995511, 0.06619424594100565, 0.06640020792838186, 0.06630834494717419, 0.06726658891420811, 0.0662458420265466, 0.0662489989772439, 0.06632668001111597, 0.06609520094934851, 0.06603703601285815, 0.06606206309515983, 0.0661895201774314, 0.06713893811684102, 0.06632548093330115];[0.02597470604814589, 0.025743577047251165, 0.02554381499066949, 0.025887297000735998, 0.025530921993777156, 0.02552118501625955, 0.025793889071792364, 0.02536645799409598, 0.025531915947794914, 0.02579252701252699, 0.02540768904145807, 0.0255741459550336, 0.025783942895941436, 0.02546473906841129, 0.02558862790465355, 0.02577974903397262, 0.0254326059948653, 0.025485379970632493, 0.025701750069856644, 0.025416451040655375, 0.0256320140324533, 0.025561216054484248, 0.02537368901539594, 0.025528898928314447, 0.025739585980772972, 0.025392309995368123, 0.026000833022408187, 0.025665438966825604, 0.025431119953282177, 0.025629690964706242, 0.02574853296391666, 0.02916844899300486, 0.028754733968526125, 0.025846380973234773, 0.02543164906091988, 0.025971761089749634, 0.025598981068469584, 0.025507266051135957, 0.025497705908492208, 0.025553722982294858, 0.02542955696117133, 0.02551025606226176, 0.02554094302468002, 0.025487506994977593, 0.025980263017117977, 0.025624593952670693, 0.025496319984085858, 0.025497067952528596, 0.02557114593219012, 0.025431343005038798];[0.7214867188595235, 0.7205404250416905, 0.7229704291094095, 0.7202856409130618, 0.7225144320400432, 0.7213525989791378, 0.7187687719706446, 0.7185929651604965, 0.7182623220141977, 0.7197571910219267, 0.7180465998826548, 0.7324299389729276, 0.7208418189547956, 0.7209177549229935, 0.7179141381056979, 0.723907356034033, 0.7194371119840071, 0.7234056779416278, 0.7242776309140027, 0.7229516081279144, 0.7243955649901181, 0.7189196310937405, 0.7197351510403678, 0.7175059498986229, 0.7187433840008453, 0.725010204827413, 0.7285848488099873, 0.7191725800512359, 0.7203031429089606, 0.7213278409326449, 0.7189440610818565, 0.7235708220396191, 0.72175845480524, 0.7281221529701725, 0.7219704879680648, 0.723968205973506, 0.7245824560523033, 0.7210424350341782, 0.7165277620078996, 0.7207465079845861, 0.7190088590141386, 0.7116603550966829, 0.7200268190354109, 0.7186722388723865, 0.7247789271641523, 0.7200512160779908, 0.7181143870111555, 0.7181486879708245, 0.7212638141354546, 0.7189562481362373];[0.71953493100591, 0.7216076609911397, 0.7180338501930237, 0.7190808970481157, 0.720760224852711, 0.717393850791268, 0.7227993990527466, 0.7206549878465012, 0.7190243027871475, 0.7197393790120259, 0.723978730966337, 0.7180833520833403, 0.7203323310241103, 0.7178362631238997, 0.7241036269115284, 0.7291804391425103, 0.7153413338819519, 0.7231325311586261, 0.7214770229766145, 0.7207874569576234, 0.7204812320414931, 0.7211573651293293, 0.7228297310648486, 0.7247999850660563, 0.7157245269045234, 0.7241398670012131, 0.7180593959055841, 0.7216370399110019, 0.7287435589823872, 0.7189477460924536, 0.7243291530758142, 0.7174446277786046, 0.7196876751258969, 0.7195274701807648, 0.7191104310331866, 0.7192889779107645, 0.7188278910471126, 0.7302983790868893, 0.7209216638002545, 0.7221906000049785, 0.7242708030389622, 0.717969099059701, 0.7306166699854657, 0.7185589801520109, 0.7215946959331632, 0.7162273189751431, 0.7232107168529183, 0.7219572820467874, 0.7289577118353918, 0.7187487279297784]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  sgry,nwr,ahy,uxf,vjb,sqfb->gnaquv
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         nwr,sgry->nsgy         ahy,uxf,vjb,sqfb,nsgy->gnaquv
   6              0         sqfb,uxf->sqbu             ahy,vjb,nsgy,sqbu->gnaquv
   6              0         nsgy,ahy->nsga                 vjb,sqbu,nsga->gnaquv
   6              0         sqbu,vjb->squv                     nsga,squv->gnaquv
   7           TDOT      squv,nsga->gnaquv                        gnaquv->gnaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  1.998e+10
   Theoretical speedup:  4.487e+11
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       nsigy,ahy->nsiga          uxf,vjb,siqfb,nsiga->ignaquv
   8              0   nsiga,siqfb->nigaqfb              uxf,vjb,nigaqfb->ignaquv
   6              0          vjb,uxf->vbuf                 nigaqfb,vbuf->ignaquv
   9           TDOT  vbuf,nigaqfb->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  7.037e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  7.037e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  2.702e+10
   Theoretical speedup:  8.295e+10
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  7.089e+9
   Theoretical speedup:  1.976e+10
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  7.216e+9
   Theoretical speedup:  4.853e+9
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.082e+9
   Theoretical speedup:  1.051e+9
  Largest intermediate:  2.654e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  2.592e+9
   Theoretical speedup:  2.111e+8
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  sgry,sqfb->gq
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  2.749e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          sqfb,sgry->gq                                gq->gq

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  sigry,nwr,ahy,uxf,vjb,siqfb->ignaquv
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  2.773e+7
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       nwr,sigry->nsigy      ahy,uxf,vjb,siqfb,nsigy->ignaquv
   7              0       siqfb,uxf->siqbu          ahy,vjb,nsigy,siqbu->ignaquv
   7              0       nsigy,ahy->nsiga              vjb,siqbu,nsiga->ignaquv
   7              0       siqbu,vjb->siquv                  nsiga,siquv->ignaquv
   8              0   siquv,nsiga->ignaquv                      ignaquv->ignaquv

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/peakmems.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;293.03125;0.0;;;;;;[294.00390625, 293.7421875, 293.03125, 294.00390625, 294.00390625, 293.12890625, 294.00390625, 293.75, 293.7578125, 293.53515625, 293.74609375, 293.76953125, 293.51953125, 293.5390625, 294.00390625, 294.00390625, 293.54296875, 293.59375, 294.00390625, 293.09375, 293.77734375, 293.9921875, 293.3125, 293.81640625, 293.9921875, 293.75, 293.765625, 293.765625, 293.7578125, 293.828125, 293.75, 293.5859375, 293.26953125, 294.00390625, 293.7734375, 293.75, 293.75390625, 293.0859375, 293.5234375, 293.75, 293.51171875, 293.03125, 294.00390625, 294.00390625, 293.5390625, 294.00390625, 294.00390625, 293.53125, 293.83203125, 294.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;1151.0703125;576.0078125;;;;;;[1151.53515625, 1151.70703125, 1151.19140625, 1151.25390625, 1151.8046875, 1151.53125, 1151.19140625, 1151.3671875, 1151.51171875, 1151.85546875, 1151.296875, 1151.4921875, 1151.4453125, 1151.10546875, 1151.703125, 1151.765625, 1151.54296875, 1151.2109375, 1151.3046875, 1151.7109375, 1151.76953125, 1151.52734375, 1151.72265625, 1151.39453125, 1152.00390625, 1151.52734375, 1151.50390625, 1151.76171875, 1151.7421875, 1151.79296875, 1151.2578125, 1151.4921875, 1151.6640625, 1151.0703125, 1151.671875, 1151.21484375, 1151.94921875, 1151.484375, 1151.46484375, 1151.5546875, 1151.5390625, 1151.5078125, 1151.49609375, 1151.34765625, 1151.71875, 1151.33203125, 1151.7578125, 1151.7109375, 1151.19140625, 1151.484375];[576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125, 576.0078125];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;126.91796875;0.0;;;;;;[127.65625, 127.60546875, 127.18359375, 126.9921875, 127.37890625, 127.25, 127.7734375, 127.40234375, 127.4609375, 127.23046875, 127.62109375, 127.4453125, 127.16796875, 127.1875, 127.6796875, 127.39453125, 127.22265625, 127.44921875, 127.33984375, 127.203125, 127.453125, 127.44921875, 127.41015625, 127.18359375, 127.66796875, 127.38671875, 126.9296875, 127.4921875, 127.41015625, 127.6328125, 127.25, 127.44140625, 127.86328125, 126.91796875, 127.17578125, 127.1796875, 127.6640625, 127.421875, 127.21875, 127.421875, 127.01953125, 127.86328125, 127.4140625, 127.8671875, 126.9921875, 127.484375, 127.49609375, 127.48046875, 127.1484375, 127.1953125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;126.7265625;0.0;;;;;;[127.37890625, 127.42578125, 127.86328125, 127.18359375, 127.1640625, 127.44921875, 127.625, 127.859375, 126.91796875, 126.8125, 127.28515625, 127.87109375, 127.6328125, 126.76171875, 127.44140625, 127.95703125, 127.86328125, 127.20703125, 126.7265625, 127.46875, 127.6484375, 127.40625, 126.96875, 127.1796875, 127.66796875, 127.69140625, 127.40625, 126.98828125, 127.26171875, 127.65625, 127.62109375, 126.984375, 127.0859375, 127.66796875, 127.87109375, 127.4140625, 127.234375, 127.4375, 127.41015625, 127.87109375, 127.9765625, 127.03125, 127.19921875, 127.68359375, 127.8828125, 127.16015625, 126.84375, 127.4765625, 127.8671875, 127.65234375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;575.125;256.00390625;;;;;;[575.578125, 575.828125, 575.890625, 575.6171875, 575.74609375, 575.6328125, 575.640625, 575.55859375, 575.84375, 575.66796875, 575.64453125, 575.75, 575.671875, 575.57421875, 575.62109375, 575.453125, 575.5546875, 575.4921875, 575.91796875, 575.56640625, 575.703125, 575.58203125, 575.24609375, 575.3828125, 575.125, 575.30078125, 575.375, 575.39453125, 575.72265625, 575.6875, 575.75390625, 575.58203125, 575.640625, 575.57421875, 575.734375, 575.65234375, 575.7890625, 575.66796875, 575.65625, 575.73046875, 575.75, 575.91796875, 575.66015625, 575.7734375, 575.68359375, 576.00390625, 575.625, 575.47265625, 575.57421875, 575.56640625];[256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625, 256.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;19.2890625;0.0;;;;;;[30.8046875, 19.2890625, 32.00390625, 31.109375, 31.38671875, 23.8046875, 31.328125, 20.33984375, 19.7890625, 31.3046875, 31.5078125, 31.65625, 31.3984375, 31.6015625, 31.5625, 31.59375, 31.35546875, 31.51171875, 19.9453125, 31.07421875, 31.22265625, 31.609375, 31.80078125, 31.1328125, 31.53515625, 31.7734375, 31.328125, 31.09765625, 31.63671875, 31.359375, 31.8125, 31.37109375, 31.60546875, 31.58203125, 31.03515625, 31.27734375, 31.52734375, 23.89453125, 31.35546875, 31.74609375, 31.421875, 31.4140625, 31.609375, 21.09765625, 31.546875, 31.5234375, 31.58984375, 31.203125, 31.3515625, 31.578125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;575.15625;0.0;;;;;;[575.40234375, 575.5, 575.421875, 575.7734375, 575.640625, 575.77734375, 575.55859375, 575.6875, 575.78125, 575.69921875, 575.6484375, 575.57421875, 575.3671875, 575.50390625, 575.49609375, 575.62890625, 575.6953125, 575.35546875, 575.15625, 575.29296875, 575.4296875, 575.47265625, 575.4375, 575.38671875, 575.453125, 575.50390625, 575.3203125, 575.3359375, 575.4765625, 575.6015625, 575.65625, 576.00390625, 575.4453125, 575.5390625, 575.359375, 575.4765625, 575.5703125, 575.53515625, 575.234375, 575.328125, 575.3046875, 575.2578125, 575.359375, 575.30078125, 575.37109375, 575.30078125, 575.2890625, 575.4140625, 575.51171875, 575.43359375];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;287.61328125;128.00390625;;;;;;[287.953125, 287.87890625, 287.90234375, 287.84375, 287.890625, 287.91796875, 287.859375, 287.77734375, 287.92578125, 287.83203125, 287.7109375, 287.61328125, 287.80859375, 287.84765625, 287.84765625, 287.82421875, 287.98828125, 287.859375, 287.92578125, 287.9140625, 287.921875, 287.75, 288.00390625, 287.79296875, 287.77734375, 287.98046875, 287.953125, 287.86328125, 287.6953125, 287.921875, 287.8828125, 287.703125, 288.00390625, 287.90625, 287.8828125, 287.84375, 287.8984375, 287.87109375, 287.81640625, 287.80859375, 287.79296875, 287.79296875, 287.890625, 287.91796875, 287.953125, 287.7734375, 287.79296875, 287.94140625, 287.90234375, 287.84375];[128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625, 128.00390625];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;287.6328125;0.0;;;;;;[287.75390625, 288.00390625, 287.8125, 287.7890625, 287.9296875, 287.7265625, 287.69921875, 287.94921875, 287.7265625, 287.875, 287.6640625, 287.78515625, 287.90625, 287.765625, 287.81640625, 287.76171875, 287.78515625, 287.8984375, 287.7265625, 287.85546875, 287.7734375, 287.9140625, 287.94921875, 287.83203125, 287.640625, 287.76171875, 287.859375, 287.87890625, 287.81640625, 287.6328125, 287.71875, 287.8046875, 287.90625, 287.7578125, 287.8046875, 287.74609375, 287.890625, 287.87890625, 287.68359375, 287.73046875, 287.76953125, 287.94921875, 287.82421875, 287.73828125, 287.8125, 287.8359375, 287.90625, 287.7265625, 287.83203125, 287.83203125];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;144.00390625;0.0;;;;;;[144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625];[0.0, 64.00390625, 64.00390625, 0.0, 64.00390625, 64.00390625, 64.00390625, 64.00390625, 0.0, 64.00390625, 64.00390625, 0.0, 64.00390625, 64.00390625, 64.00390625, 64.00390625, 0.0, 64.00390625, 64.00390625, 64.00390625, 0.0, 64.00390625, 0.0, 0.0, 0.0, 64.00390625, 64.00390625, 64.00390625, 64.00390625, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 64.00390625, 64.00390625, 64.00390625, 0.0, 0.0, 0.0, 64.00390625, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0;0.0;;;;;;[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;144.00390625;0.0;;;;;;[144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625, 144.00390625];[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cpu_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 20, "total cores": 40, "maximum frequency": "0.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Quadro RTX 6000", "available memory": "22698.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.214e+20
  Optimized FLOP count:  2.181e+9
   Theoretical speedup:  1.015e+11
  Largest intermediate:  1.311e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  1.998e+10
   Theoretical speedup:  4.487e+11
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   6              0          fwh,zyu->fhzu                 ktdgxuh,fhzu->tdkgxzf
   9           TDOT  fhzu,ktdgxuh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  8.728e+9
   Theoretical speedup:  4.058e+11
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.542e+21
  Optimized FLOP count:  8.728e+9
   Theoretical speedup:  4.058e+11
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  2.702e+10
   Theoretical speedup:  8.295e+10
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.534e+19
  Optimized FLOP count:  2.231e+9
   Theoretical speedup:  2.480e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.214e+20
  Optimized FLOP count:  4.366e+9
   Theoretical speedup:  5.070e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  7.089e+9
   Theoretical speedup:  1.976e+10
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.534e+19
  Optimized FLOP count:  2.231e+9
   Theoretical speedup:  2.480e+10
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  7.216e+9
   Theoretical speedup:  4.853e+9
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  6.375e+8
   Theoretical speedup:  1.356e+9
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.459e+18
  Optimized FLOP count:  1.124e+9
   Theoretical speedup:  3.077e+9
  Largest intermediate:  5.243e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.082e+9
   Theoretical speedup:  1.051e+9
  Largest intermediate:  2.654e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  8.647e+17
  Optimized FLOP count:  6.375e+8
   Theoretical speedup:  1.356e+9
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  2.592e+9
   Theoretical speedup:  2.111e+8
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.351e+16
  Optimized FLOP count:  4.194e+8
   Theoretical speedup:  3.221e+7
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.404e+16
  Optimized FLOP count:  3.523e+8
   Theoretical speedup:  1.534e+8
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  2.773e+7
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.005383940995670855;0.0017761090130079538;;;0.3298901333495475;;;[0.005402139999205247, 0.0053905119857518, 0.005396682012360543, 0.005396340988227166, 0.00539714700425975, 0.0053972800087649375, 0.00539788999594748, 0.005391039012465626, 0.00538865000999067, 0.005398160996264778, 0.005397470988100395, 0.005392870996729471, 0.005393936997279525, 0.005386438002460636, 0.005392897001001984, 0.0053929209971101955, 0.00539744200068526, 0.005400139998528175, 0.005396556996856816, 0.005391643979237415, 0.005395282001700252, 0.005401456000981852, 0.005395162996137515, 0.005392856997787021, 0.005395158994360827, 0.005394050996983424, 0.005395391985075548, 0.005398438006523065, 0.0054010349995223805, 0.005399625995778479, 0.005389843994635157, 0.005401399015681818, 0.00539886299520731, 0.005388947014580481, 0.005393384999479167, 0.005407209013355896, 0.005396111009758897, 0.005397528002504259, 0.005397835004259832, 0.005396128006395884, 0.005390214006183669, 0.005390754988184199, 0.005391335012973286, 0.005394358988269232, 0.005396410007961094, 0.005390578007791191, 0.0053918939956929535, 0.005395922999014147, 0.005391751998104155, 0.005383940995670855];[0.0018023390002781525, 0.0017839130014181137, 0.001791852992027998, 0.0017804060043999925, 0.001801110993255861, 0.0017808760021580383, 0.0017879439983516932, 0.0017839520005509257, 0.001787526998668909, 0.001778162011760287, 0.00179727200884372, 0.00178167199192103, 0.0017934920033439994, 0.0017785309901228175, 0.0017865260015241802, 0.0017987950122915208, 0.0017887249996419996, 0.0017823969974415377, 0.0017873229953693226, 0.001779736005119048, 0.0018036239926004782, 0.0017844569956650957, 0.0017886639980133623, 0.0017795389867387712, 0.0017937320080818608, 0.0017775540036382154, 0.0017891509924083948, 0.0017808019911171868, 0.001791461996617727, 0.0017900870006997138, 0.0017891600000439212, 0.0017813680024119094, 0.0017996569949900731, 0.0017801730136852711, 0.0017889829905470833, 0.0017940679972525686, 0.0017882599931908771, 0.0017770409904187545, 0.001795306001440622, 0.0017774349980754778, 0.0017904200067277998, 0.0017761090130079538, 0.0017929640016518533, 0.0017817400075728074, 0.0017962310084840283, 0.0017790959973353893, 0.0017878469952847809, 0.0017783969960873947, 0.0017896420031320304, 0.0017768419929780066];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0017283130146097392;0.001870506996056065;;;1.0822732805020472;;;[0.0017597420082893223, 0.0017396789917256683, 0.0017493320046924055, 0.001749097995343618, 0.0017414169997209683, 0.001739767991239205, 0.0017417079798178747, 0.0017464839911554009, 0.0017425959958927706, 0.0017389819986419752, 0.001735322002787143, 0.001732730001094751, 0.00173233199166134, 0.0017326429951936007, 0.0017400009965058416, 0.0017302079941146076, 0.0017374030139762908, 0.0017287340015172958, 0.0017339059995720163, 0.001733526005409658, 0.0017358439945382997, 0.0017343479994451627, 0.0017339570040348917, 0.0017323929932899773, 0.0017320839979220182, 0.0017443879914935678, 0.0017343950021313503, 0.0017342620121780783, 0.0017283130146097392, 0.001731117008603178, 0.0017323800129815936, 0.0017353770090267062, 0.0017447449936298653, 0.0017340289923595265, 0.0017391199944540858, 0.0017344020016025752, 0.0017378259944962338, 0.0017355849995510653, 0.0017378779884893447, 0.0017373400187352672, 0.001732457007165067, 0.0017351499991491437, 0.00173091099713929, 0.0017426950071239844, 0.0017374820017721504, 0.0017386470135534182, 0.0017323479987680912, 0.001737679005600512, 0.001731932017719373, 0.0017357090109726414];[0.0018935530097223818, 0.0018924059986602515, 0.0018912870000349358, 0.0018813180067809299, 0.0018893020023824647, 0.0018847499886760488, 0.0018822540005203336, 0.001874768000561744, 0.0018831830093404278, 0.0018759399972623214, 0.0018751940078800544, 0.0018857360119000077, 0.0018839459953596815, 0.0018713579920586199, 0.0018827559979399666, 0.0018853779911296442, 0.0018815200019162148, 0.0018771780014503747, 0.0018760810053208843, 0.0018749469891190529, 0.0018799719982780516, 0.001871958011179231, 0.0018843309953808784, 0.0018728069990174845, 0.0018744600092759356, 0.0018713470053626224, 0.0018880580028053373, 0.0018851920031011105, 0.0018980110035045072, 0.0018890620121965185, 0.0018799050012603402, 0.001870506996056065, 0.0018859050032915547, 0.0018756200006464496, 0.0018757709913188592, 0.0018741370004136115, 0.0018819230026565492, 0.00187987599929329, 0.0018783609993988648, 0.001871788001153618, 0.0018750099989119917, 0.0018734999903244898, 0.001875407004263252, 0.0018748840084299445, 0.0018760399980237707, 0.0018778309895424172, 0.0018817679956555367, 0.0018731159943854436, 0.001877801987575367, 0.001872900000307709];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.01935019198572263;0.04438950399344321;;;2.29400845356964;;;[0.019406781997531652, 0.019376712007215247, 0.01936058100545779, 0.01936971300165169, 0.019382458995096385, 0.019372616021428257, 0.019386476997169666, 0.019375180985662155, 0.019360694001079537, 0.019372859998838976, 0.01936895100516267, 0.019355394993908703, 0.01936684100655839, 0.019370305992197245, 0.01936865199240856, 0.019367312008398585, 0.01936297801148612, 0.01936371298506856, 0.019371483009308577, 0.019370316018466838, 0.019376911004655994, 0.019377283984795213, 0.019386264990316704, 0.01937913899018895, 0.019358816018211655, 0.019371454007341526, 0.019361704005859792, 0.01936239199130796, 0.01936176500748843, 0.019390401997952722, 0.019369825007743202, 0.019371928996406496, 0.01935019198572263, 0.01935802001389675, 0.019363380008144304, 0.01936658901104238, 0.019377699980395846, 0.019359611993422732, 0.019384434999665245, 0.019356293996679597, 0.019359191006515175, 0.01937319700664375, 0.019362713996088132, 0.019368844004929997, 0.019373956994968466, 0.019368340988876298, 0.019370351001271047, 0.01936980000755284, 0.01937167601136025, 0.019390082015888765];[0.04466653800045606, 0.046594006998930126, 0.0456074320100015, 0.04461310799524654, 0.046419342994340695, 0.04659634600102436, 0.0445746410114225, 0.04566072000307031, 0.04532575700432062, 0.04516353200597223, 0.04438950399344321, 0.047143093004706316, 0.045791133990860544, 0.046497588002239354, 0.044811185987782665, 0.04567026600125246, 0.04445567099901382, 0.04664590900938492, 0.04449754799134098, 0.046232102991780266, 0.04584896899177693, 0.04503890100750141, 0.044541779992869124, 0.04500904899032321, 0.045317907992284745, 0.04652855699532665, 0.046981824998511, 0.045393088992568664, 0.04575031100830529, 0.04843455999798607, 0.04461000100127421, 0.044691525006783195, 0.04512223099300172, 0.045354043002589606, 0.044554412001161836, 0.04637464399274904, 0.044668488000752404, 0.046694285003468394, 0.04444973600038793, 0.046745450992602855, 0.045841123996069655, 0.04679960299108643, 0.04658703399763908, 0.04617139899346512, 0.04468259500572458, 0.04556976100138854, 0.045373826986178756, 0.0462265080132056, 0.04440694300865289, 0.045202922003227286];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.005570700988755561;0.006090745999244973;;;1.0933536033506592;;;[0.00561478799500037, 0.005590458997176029, 0.0056049359991448, 0.0055946259963093325, 0.005598540010396391, 0.0055825710005592555, 0.0055864540045149624, 0.0055906070047058165, 0.00560376099019777, 0.00559024499671068, 0.005570700988755561, 0.005582466008490883, 0.005581260003964417, 0.005591014982201159, 0.005581902005360462, 0.005578527008765377, 0.005580885015660897, 0.00558548400294967, 0.005578306023380719, 0.0055800639966037124, 0.005594260015641339, 0.0055824369919719175, 0.005578317999606952, 0.005583289996138774, 0.005583483987720683, 0.005580078985076398, 0.0055860849970486015, 0.00558280102268327, 0.005578791999141686, 0.005581289995461702, 0.005584692000411451, 0.00558234000345692, 0.005584011989412829, 0.005581276011071168, 0.005590430999291129, 0.0055778469977667555, 0.005576928015216254, 0.005580015989835374, 0.005589668013271876, 0.00558570001157932, 0.0055763350101187825, 0.005577807009103708, 0.005579706004937179, 0.005586122002569027, 0.005584432001342066, 0.005579649994615465, 0.005578135998803191, 0.0055827789910836145, 0.005593483991106041, 0.005582329016760923];[0.006115383002907038, 0.006118616001913324, 0.006115066003985703, 0.006114586998592131, 0.006107599998358637, 0.006129578992840834, 0.006119362995377742, 0.006120596997789107, 0.0061042870074743405, 0.006096914003137499, 0.006091085000662133, 0.006104561005486175, 0.006101840001065284, 0.0061006390023976564, 0.006104268992203288, 0.006102270999690518, 0.00610184800461866, 0.006128085995442234, 0.006103830994106829, 0.00611861799552571, 0.0061242380033945665, 0.006097397999837995, 0.00609644599899184, 0.006115978991147131, 0.006105520995333791, 0.006116728007327765, 0.006127936998382211, 0.006102079001720995, 0.006090745999244973, 0.006097734993090853, 0.006102401006501168, 0.006102109997300431, 0.006097791003412567, 0.006103854000684805, 0.006099334990722127, 0.00612586599891074, 0.006112253991886973, 0.006110328002250753, 0.006100876009440981, 0.0060997260006843135, 0.006099143007304519, 0.006102443992858753, 0.006113312003435567, 0.00612474100489635, 0.006101681006839499, 0.006112528993980959, 0.006093419011449441, 0.006099453996284865, 0.006097404999309219, 0.006104337997385301];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.005573581991484389;0.006090055001550354;;;1.0926644679947402;;;[0.005607821003650315, 0.0055944210034795105, 0.005582623998634517, 0.005588725005509332, 0.0055862699955469, 0.005592685993178748, 0.005585272985626943, 0.005589406006038189, 0.005594686008407734, 0.005590968008618802, 0.005588665997493081, 0.0055878809944260865, 0.005576510011451319, 0.005584419996012002, 0.005579513992415741, 0.005576536001171917, 0.005573686008574441, 0.005573581991484389, 0.005580366007052362, 0.005580487006227486, 0.005578853000770323, 0.005582003010204062, 0.005579967008088715, 0.005594115995336324, 0.0055807750031817704, 0.005578182986937463, 0.005573869013460353, 0.005577299991273321, 0.005575592993409373, 0.005585509992670268, 0.005574567010626197, 0.005579947988735512, 0.005575388990109786, 0.005580336001003161, 0.005575912000495009, 0.005578829994192347, 0.00557635301083792, 0.005589576991042122, 0.005581189994700253, 0.005582283003604971, 0.0055814459919929504, 0.005599094991339371, 0.005585656996117905, 0.005599056996288709, 0.0055815599916968495, 0.005588127998635173, 0.005578968004556373, 0.0055923280015122145, 0.005582177996984683, 0.005575655013672076];[0.006132809998234734, 0.006122697988757864, 0.006111566995969042, 0.00610532499558758, 0.006096042998251505, 0.006102889004978351, 0.006099234989960678, 0.006108777000918053, 0.0060926260048290715, 0.00610458200389985, 0.006096806013374589, 0.006109481008024886, 0.006101434992160648, 0.006107016000896692, 0.006093581992899999, 0.006109224996180274, 0.006107356006396003, 0.006099542006268166, 0.006107028006226756, 0.006093413001508452, 0.006106378001277335, 0.006102084997110069, 0.00609513399831485, 0.00610109799890779, 0.006098477999330498, 0.0060994130035396665, 0.006097534002037719, 0.00610468999366276, 0.0060952429921599105, 0.006096115990658291, 0.006093721007346176, 0.006124456005636603, 0.006108492991188541, 0.006109657988417894, 0.006104915999458171, 0.006124048013589345, 0.006094936994486488, 0.00610040599713102, 0.006090055001550354, 0.006106729997554794, 0.006109478999860585, 0.006113099996582605, 0.006095770004321821, 0.0061156970041338354, 0.006100874001276679, 0.006113491996075027, 0.006099450998590328, 0.006106154003646225, 0.006105859007220715, 0.006093999996664934];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.011822294996818528;0.013730910999584012;;;1.1614420891442065;;;[0.01183740900887642, 0.011823965993244201, 0.011838214006274939, 0.011835776007501408, 0.011841494997497648, 0.011840905004646629, 0.011833877011667937, 0.011834381992230192, 0.011838482998427935, 0.011840851992019452, 0.011837785001262091, 0.011831183001049794, 0.011844918015412986, 0.011839270999189466, 0.011836097997729667, 0.011826574002043344, 0.011830948002170771, 0.011845387998619117, 0.01183953500003554, 0.011848721987917088, 0.011831034003989771, 0.01183075999142602, 0.011836066987598315, 0.011835345008876175, 0.01183057899470441, 0.011831494004582055, 0.011830153001938015, 0.011830221992568113, 0.011826361005660146, 0.011835155994049273, 0.011839462007628754, 0.011835236000479199, 0.01185533800162375, 0.011832284013507888, 0.011829808005131781, 0.011832903008325957, 0.011832059011794627, 0.011834741992061026, 0.011822294996818528, 0.011835010998765938, 0.011850594994029962, 0.011829264010884799, 0.01182671899732668, 0.011827330003143288, 0.011833487005787902, 0.011823630993603729, 0.01182348201109562, 0.011844623004435562, 0.011830365998321213, 0.011837176003609784];[0.013779591012280434, 0.013747746997978538, 0.013740975002292544, 0.013760208996245638, 0.01374775001022499, 0.013744413008680567, 0.01374805900559295, 0.01373413200781215, 0.01374192800722085, 0.013739616988459602, 0.013731942002777942, 0.013740122012677602, 0.013749024001299404, 0.013741382994339801, 0.01374363200739026, 0.013743748990236782, 0.01375290600117296, 0.013741046001086943, 0.013746443000854924, 0.013743095987592824, 0.013759175009909086, 0.013743960997089744, 0.013732655002968386, 0.01377197599504143, 0.013748496989137493, 0.013744940006290562, 0.013736906999838538, 0.013740832000621594, 0.013735865009948611, 0.013754002007772215, 0.013744149007834494, 0.013739585992880166, 0.013741092014242895, 0.013754344996414147, 0.013730910999584012, 0.013745602002018131, 0.013738050998654217, 0.013738216002820991, 0.013737647997913882, 0.01374085400311742, 0.0137340320070507, 0.013771850004559383, 0.013754213010543026, 0.013737294997554272, 0.013754083003732376, 0.013737703004153445, 0.013737676999880932, 0.01373939799668733, 0.013743125993642025, 0.013759427005425096];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.003020752003067173;0.0038060460065025836;;;1.2599663933477652;;;[0.003057178997551091, 0.003038017006474547, 0.003037579997908324, 0.0030337060015881434, 0.0030441959970630705, 0.0030429880134761333, 0.0030397859954973683, 0.003037780988961458, 0.0030369560117833316, 0.00303206400712952, 0.0030254060111474246, 0.0030238080071285367, 0.0030424650030909106, 0.0030222229979699478, 0.003024575999006629, 0.003020752003067173, 0.0030277330079115927, 0.0030271430005086586, 0.0030215070000849664, 0.003024064004421234, 0.003022184013389051, 0.0030216009909054264, 0.0030234159930841997, 0.0030237659957492724, 0.0030330670124385506, 0.0030258639890234917, 0.0030263650114648044, 0.003022004006197676, 0.0030247210088418797, 0.00302991499484051, 0.0030272379954112694, 0.0030246449896367267, 0.00302542801364325, 0.0030224619986256585, 0.0030234729929361492, 0.0030329659930430353, 0.003030526000657119, 0.003068189005716704, 0.0030581709870602936, 0.003027686005225405, 0.0030250619893195108, 0.0030231949931476265, 0.003020811011083424, 0.0030266090034274384, 0.0030215290025807917, 0.0030261920182965696, 0.0030325590050779283, 0.0030556639976566657, 0.003052087005926296, 0.003054637010791339];[0.0038336519937729463, 0.0038097460055723786, 0.0038205930031836033, 0.0038156179944053292, 0.003830985995591618, 0.0038077569915913045, 0.0038294210098683834, 0.003814606010564603, 0.0038301629974739626, 0.0038154740032041445, 0.0038106889987830073, 0.003814736002823338, 0.003833763999864459, 0.0038060460065025836, 0.0038119879900477827, 0.003863573001581244, 0.0038256439875112846, 0.003821221995167434, 0.004253994004102424, 0.003814307987340726, 0.0038184279983397573, 0.0038122029945952818, 0.003812398004811257, 0.0038205180026125163, 0.003813315008301288, 0.0038212080107768998, 0.0038119689997984096, 0.004248536002705805, 0.0038120969984447584, 0.003807882996625267, 0.003811931994277984, 0.0038241069996729493, 0.003817447999608703, 0.0038130809989525005, 0.0038127640000311658, 0.003810925001744181, 0.004248473007464781, 0.0038146119914017618, 0.0038255220133578405, 0.003813495990470983, 0.00381933301105164, 0.0038081110105849802, 0.00381579200620763, 0.003814559997408651, 0.0038114479975774884, 0.004250885991496034, 0.003809479996562004, 0.003813634000835009, 0.003814222989603877, 0.0038240290014073253];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0017696540016913787;0.006079173996113241;;;3.435233096584395;;;[0.001794078983948566, 0.0017864459950942546, 0.0017893059848574921, 0.0017875970079330727, 0.0017816799954744056, 0.0017866130074253306, 0.0017798909830162302, 0.0017932280024979264, 0.001780409991624765, 0.0017792530125007033, 0.0017863099928945303, 0.0017895810160553083, 0.0017773999861674383, 0.0017863230023067445, 0.0017822829977376387, 0.0017777169996406883, 0.0017771010025171563, 0.0017785429954528809, 0.0017826120019890368, 0.001771653987816535, 0.0017779969930415973, 0.0017726139922160655, 0.0017734489956637844, 0.0017879960214486346, 0.0017793930019252002, 0.0017750380065990612, 0.001789813002687879, 0.0017794970044633374, 0.0017902580002555624, 0.0017785130039555952, 0.0017755709995981306, 0.001777992001734674, 0.0017736580193741247, 0.001772887000697665, 0.0017696540016913787, 0.0017748120008036494, 0.0017959349934244528, 0.0017988369945669547, 0.0018014609959209338, 0.0018000769923673943, 0.0017850190051831305, 0.0017750950064510107, 0.0018007379985647276, 0.001801865000743419, 0.0017949000030057505, 0.0018051950173685327, 0.0018031859799521044, 0.001793029994587414, 0.001811751993955113, 0.001775131982867606];[0.00609733400051482, 0.0061098509904695675, 0.006096476994571276, 0.006085164000978693, 0.006103413994424045, 0.006087311994633637, 0.006091682007536292, 0.006095937002100982, 0.006091885996283963, 0.006082651001634076, 0.006096075987443328, 0.006101250997744501, 0.006087990012019873, 0.006099484002334066, 0.006089920992963016, 0.006094775002566166, 0.006086977999075316, 0.006093106989283115, 0.00645686499774456, 0.006085187007556669, 0.00609722500666976, 0.006089867994887754, 0.00610244000563398, 0.006094622993259691, 0.006082906998926774, 0.0061091829993529245, 0.006082567997509614, 0.006467354993219487, 0.006090766997658648, 0.006088528985856101, 0.006086093999329023, 0.006097898993175477, 0.006088615002227016, 0.006087004003347829, 0.006079644008423202, 0.006094630996813066, 0.006488813989562914, 0.006099243997596204, 0.006089604998123832, 0.006087625995860435, 0.006079173996113241, 0.006119390993262641, 0.006093645992223173, 0.0060917679948033765, 0.006080491002649069, 0.0064830969931790605, 0.0060795860044891015, 0.006085543995141052, 0.006085538989282213, 0.006087732996093109];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.009906253006192856;0.004163197008892894;;;0.4202595074333643;;;[0.009927402003086172, 0.009918105992255732, 0.009932446002494544, 0.009912816996802576, 0.0099175759969512, 0.009923400008119643, 0.009915573013131507, 0.009910898996167816, 0.00992045400198549, 0.009910913009662181, 0.009918110998114571, 0.009913247005897574, 0.009913582005538046, 0.00995122900349088, 0.009914929993101396, 0.009906906998367049, 0.009915014001308009, 0.009918113981257193, 0.00991278600122314, 0.009911681001540273, 0.009921942997607403, 0.009915374001138844, 0.009919787000399083, 0.009921554999891669, 0.009916442999383435, 0.009911137996823527, 0.009910341002978384, 0.009906253006192856, 0.009928020008374006, 0.009912049994454719, 0.009910196997225285, 0.009917499002767727, 0.009916870010783896, 0.009917709001456387, 0.00991205099853687, 0.011029708985006437, 0.009910430992022157, 0.009913574991514906, 0.009915028989780694, 0.00991715099371504, 0.009919542993884534, 0.00993018398003187, 0.009922080003889278, 0.00993031999678351, 0.009910944994771853, 0.00991397000325378, 0.009908989988616668, 0.009914199996273965, 0.00991417799377814, 0.009915634989738464];[0.0041808340029092506, 0.004173766996245831, 0.004192655993392691, 0.004171510998276062, 0.004182987002423033, 0.004172989007201977, 0.004176438000285998, 0.004172952001681551, 0.004175789988948964, 0.004176739996182732, 0.004173102002823725, 0.004173786990577355, 0.0041752789984457195, 0.004171352004050277, 0.004178400005912408, 0.004174114990746602, 0.004176973990979604, 0.004177704002358951, 0.0041760119929676875, 0.00417235899658408, 0.0041820600017672405, 0.00416650201077573, 0.004168535000644624, 0.004165457998169586, 0.004168250001384877, 0.004165685997577384, 0.004170511005213484, 0.004178016999503598, 0.004168532002950087, 0.004184015997452661, 0.0041706110059749335, 0.004166714003076777, 0.004180618008831516, 0.004168066006968729, 0.004167235005297698, 0.004176775008090772, 0.0041771079995669425, 0.0041656419925857335, 0.004172212007688358, 0.004166715996689163, 0.004163578007137403, 0.0041716800042195246, 0.004173076988081448, 0.004163197008892894, 0.0041710220102686435, 0.004171267995843664, 0.00416417200176511, 0.0041722150053828955, 0.004163771998719312, 0.004173909008386545];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.0030212069978006184;0.003805704996921122;;;1.2596637700401208;;;[0.0030611059919465333, 0.003036688984138891, 0.003035519999684766, 0.003037310001673177, 0.003036480993614532, 0.0030555499834008515, 0.0030358570074895397, 0.003035478002857417, 0.003033432993106544, 0.0030309919820865616, 0.003023605007911101, 0.003035314002772793, 0.003026050006155856, 0.003026102000148967, 0.003024311998160556, 0.0030270649876911193, 0.003021413998794742, 0.003027851998922415, 0.003040208001038991, 0.003025841011549346, 0.0030214360012905672, 0.0030321889935294166, 0.0030238540057325736, 0.0030280259961728007, 0.0030236049933591858, 0.003022787015652284, 0.003025584010174498, 0.0030257369944592938, 0.0030212069978006184, 0.003027783997822553, 0.0030212499987101182, 0.003026628997758962, 0.0030270140123320743, 0.0030248839902924374, 0.0030278630001703277, 0.0030246570095187053, 0.003025076992344111, 0.0030282209918368608, 0.003027612008736469, 0.0030325379921123385, 0.003028187988093123, 0.003025814992724918, 0.0030241929925978184, 0.00302833499154076, 0.003022208999027498, 0.0030222589994082227, 0.0030257139878813177, 0.0030282619991339743, 0.003026274003786966, 0.00302860199008137];[0.0038399110053433105, 0.003813478004303761, 0.00381776099675335, 0.003810431997408159, 0.003816463999100961, 0.0038258529966697097, 0.0038375209987862036, 0.0038174689980223775, 0.0038255060062510893, 0.0038159389951033518, 0.003806456006714143, 0.003807585992035456, 0.0038190560007933527, 0.00380901999596972, 0.0038214859960135072, 0.003820084995822981, 0.0038131719920784235, 0.0038374760042643175, 0.00422429500031285, 0.0038292600074782968, 0.003812627008301206, 0.003812137001659721, 0.003813614006503485, 0.0038222610019147396, 0.003814038005657494, 0.003806736000115052, 0.003813445000560023, 0.004296583007089794, 0.003811390997725539, 0.0038216940010897815, 0.00381453700538259, 0.0038107199943624437, 0.003817003991571255, 0.0038155530055519193, 0.0038154870126163587, 0.003810257010627538, 0.004254468003637157, 0.003805704996921122, 0.003816569995251484, 0.003812887007370591, 0.003812712006038055, 0.0038141830009408295, 0.0038167430029716343, 0.0038129540043883026, 0.0038136300136102363, 0.004246151002007537, 0.0038104150007711723, 0.00381212099455297, 0.003814883006270975, 0.0038148119929246604];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.0064213329897029325;0.007880408011260442;;;1.2272230740715737;;;[0.006431943009374663, 0.006429635002859868, 0.0064277229976141825, 0.006441617995733395, 0.0064213329897029325, 0.006437855001422577, 0.00643227000546176, 0.006433964008465409, 0.006431105008232407, 0.006431247995351441, 0.006434194001485594, 0.006432256996049546, 0.006429207991459407, 0.006433175993151963, 0.006427660002373159, 0.0064321900135837495, 0.006433969989302568, 0.006428342006984167, 0.006430430003092624, 0.006429389992263168, 0.006437677991925739, 0.006435872986912727, 0.00643355400825385, 0.006437201009248383, 0.0064268010028172284, 0.006429333006963134, 0.00645299899042584, 0.006431850008084439, 0.0064313999901060015, 0.006429695000406355, 0.006427222979255021, 0.006428191016311757, 0.00642510098987259, 0.006430898996768519, 0.006423532016924582, 0.0064298549987142906, 0.00643571100954432, 0.0064305259875254706, 0.0064340369863202795, 0.006433652000850998, 0.006440347002353519, 0.0064447600016137585, 0.006423964005080052, 0.00642619798600208, 0.006431415997212753, 0.006425480984034948, 0.00642355800664518, 0.006429790999391116, 0.006435266986954957, 0.006428754990338348];[0.007899934993474744, 0.007901185002992861, 0.007911739987321198, 0.00790171000699047, 0.007900653989054263, 0.007902853991254233, 0.007899313000962138, 0.007898144991486333, 0.007885241997428238, 0.007891946006566286, 0.00788911800191272, 0.007897132003563456, 0.00788771000225097, 0.007897905990830623, 0.007895137008745223, 0.00790884300658945, 0.007880408011260442, 0.007893857997260056, 0.007897998992120847, 0.007899977994384244, 0.007937328991829418, 0.007896757000708021, 0.007906515995273367, 0.00789102999260649, 0.007889674001489766, 0.00788901699706912, 0.00789459201041609, 0.007897944000433199, 0.007884737002314068, 0.007902954006567597, 0.007899384989286773, 0.00788811399252154, 0.007894191003288142, 0.007892115987488069, 0.007887339001172222, 0.007890880995546468, 0.007893097004853189, 0.007890092994784936, 0.00789814000017941, 0.007890802997280844, 0.00788597199425567, 0.007909520994871855, 0.007891926012234762, 0.007894782000221312, 0.00788933300646022, 0.007894809008575976, 0.007883984988438897, 0.007891674991697073, 0.007891803004895337, 0.007891778004704975];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.00177627700031735;0.0016148349968716502;;;0.9091121466883506;;;[0.001810546003980562, 0.0017866819980554283, 0.0018007390026468784, 0.0017808780103223398, 0.0017920789978234097, 0.0017800700006773695, 0.0017930550093296915, 0.0017857839848147705, 0.0017817920015659183, 0.0017807369877118617, 0.0017856599879451096, 0.0017827380215749145, 0.001781986007699743, 0.0017828449927037582, 0.0017829470161814243, 0.0017781880014808849, 0.001782268998795189, 0.00178160700306762, 0.0017814039892982692, 0.001778680001734756, 0.0017778070032363757, 0.0017804020026233047, 0.0017870699957711622, 0.0017869289877125993, 0.0017792019934859127, 0.0017765550001058728, 0.0017785759991966188, 0.00177960901055485, 0.0017805250099627301, 0.0017825130053097382, 0.0017797500040614977, 0.0017784009978640825, 0.0017806000105338171, 0.00177627700031735, 0.0017799560009734705, 0.0017823740054154769, 0.0017818679916672409, 0.0017815949977375567, 0.00177652201091405, 0.0017787610122468323, 0.0017869450093712658, 0.0017821110086515546, 0.001788390989531763, 0.0017961429985007271, 0.0017832139856182039, 0.0017798340122681111, 0.0017823480011429638, 0.00178222700196784, 0.001792245006072335, 0.0017812940059229732];[0.0016510290006408468, 0.0016299790004268289, 0.0016417500009993091, 0.0016362819878850132, 0.0016386520001105964, 0.0016309359925799072, 0.0016408530063927174, 0.0016305140015901998, 0.0016438260063296184, 0.002084512001601979, 0.0016433599957963452, 0.0016411089891334996, 0.0016239719989243895, 0.00164387900440488, 0.0016464049986097962, 0.001621443996555172, 0.001625332995899953, 0.0016311200015479699, 0.002065214008325711, 0.001630950006074272, 0.0016227890009758994, 0.0016148349968716502, 0.001626647004741244, 0.0016163039981620386, 0.0016375930135836825, 0.0016235740040428936, 0.00162109499797225, 0.0020393529994180426, 0.0016224740102188662, 0.0016194810013985261, 0.0016211670008488, 0.0016357339918613434, 0.0016375900013372302, 0.0016261690034298226, 0.0016275340021820739, 0.0016202789993258193, 0.0020441799861146137, 0.0016211530019063503, 0.001626545999897644, 0.0016342500020982698, 0.0016381030000047758, 0.0016232839989243075, 0.0016475479933433235, 0.0016303109878208488, 0.0016190809983527288, 0.0020727939991047606, 0.0016314310050802305, 0.0016305699973599985, 0.00162905000615865, 0.0016222409904003143];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.001171678988612257;0.0038016260077711195;;;3.2445968944734482;;;[0.0012036600091960281, 0.0011897739896085113, 0.0011871589958900586, 0.0011866389977512881, 0.00118159300473053, 0.0011870270100189373, 0.0011843880056403577, 0.0011851810122607276, 0.0011807349947048351, 0.00117765499453526, 0.0011783490044763312, 0.0012200009950902313, 0.0011758030013879761, 0.001216842996655032, 0.0012230360152898356, 0.001171678988612257, 0.0011804120003944263, 0.0011820130021078512, 0.0011751150013878942, 0.0011779220076277852, 0.0011780289933085442, 0.0011745850060833618, 0.001176022007712163, 0.0011732679995475337, 0.0011726139928214252, 0.0011800059874076396, 0.0011729580000974238, 0.0012203600053908303, 0.0012010350037598982, 0.0011768690019380301, 0.0012015300162602216, 0.001185104003525339, 0.0011787039984483272, 0.0012193479924462736, 0.001201958002639003, 0.001177741985884495, 0.0012162650091340765, 0.0011857139907078817, 0.0011816710175480694, 0.0011771470017265528, 0.0012170469999546185, 0.0011780020140577108, 0.0012538239971036091, 0.0012171330163255334, 0.0011752969876397401, 0.0012209050037199631, 0.0011986150057055056, 0.0011751929996535182, 0.001228519991855137, 0.0011770999990403652];[0.0038285070040728897, 0.003804815001785755, 0.003816551005002111, 0.003806558990618214, 0.003822785001830198, 0.0038016260077711195, 0.0038258989952737466, 0.003815718009718694, 0.003820255005848594, 0.0038036439946154132, 0.003809403002378531, 0.003812194991041906, 0.0038209499907679856, 0.003808426990872249, 0.0038087480061221868, 0.003808751003816724, 0.0038158520037541166, 0.003822293001576327, 0.0042708389955805615, 0.003818958008196205, 0.0038131070032250136, 0.0038067860004957765, 0.003815500997006893, 0.0038187209866009653, 0.0038217109977267683, 0.0038170360057847574, 0.003821327001787722, 0.004257775013684295, 0.00380785801098682, 0.0038061819941503927, 0.0038127720035845414, 0.003820767000433989, 0.0038231469952734187, 0.003815696996753104, 0.003817174001596868, 0.003824491999694146, 0.0042611440003383905, 0.003819421006483026, 0.0038255020044744015, 0.0038193689979379997, 0.0038192780048120767, 0.0038138039963087067, 0.0038148640014696866, 0.0038065179978730157, 0.0038139479875098914, 0.004254933999618515, 0.003809971996815875, 0.0038085080013843253, 0.0038117020012577996, 0.0038057039928389713];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.005406583019066602;0.0022455470025306568;;;0.41533571104181993;;;[0.005417806009063497, 0.005423591006547213, 0.005424634000519291, 0.005414241997641511, 0.005407938995631412, 0.005412625017925166, 0.005418272005044855, 0.005414509985712357, 0.005406583019066602, 0.005424784001661465, 0.005417879991000518, 0.005421628986368887, 0.0054140459978953, 0.005423395996331237, 0.00541284799692221, 0.0054146360052982345, 0.005421501002274454, 0.005417609994765371, 0.0054167650087038055, 0.005424817994935438, 0.005413708015112206, 0.005423023001640104, 0.005424326998763718, 0.0054152720113052055, 0.005421390000265092, 0.005408076991443522, 0.005414332990767434, 0.005418578002718277, 0.0054171779920579866, 0.005416639003669843, 0.005418074986664578, 0.005420020010205917, 0.0054141700093168765, 0.005418717002612539, 0.0054199749865802005, 0.005417844993644394, 0.005417202992248349, 0.00541744299698621, 0.005416900006821379, 0.005420310000772588, 0.0054128430056152865, 0.005417032982222736, 0.005423828988568857, 0.005414008992374875, 0.005423020003945567, 0.005414925995864905, 0.0054179580038180575, 0.005416649000835605, 0.005417300009867176, 0.005416177998995408];[0.0022646699944743887, 0.002256441002828069, 0.0022561259975191206, 0.002270476004923694, 0.0022659809910692275, 0.0022601560049224645, 0.0022554799943463877, 0.002268596988869831, 0.0022573320020455867, 0.002254500999697484, 0.0022575019975192845, 0.002251568002975546, 0.0022710019984515384, 0.0022613559995079413, 0.002259663990116678, 0.002254847000585869, 0.0022544810053659603, 0.0022553349990630522, 0.002264018010464497, 0.0022590830049011856, 0.0022689469915349036, 0.0022551669972017407, 0.0022524160012835637, 0.0022533910087076947, 0.0022699739929521456, 0.0022599080111831427, 0.002255979008623399, 0.0022680609981762245, 0.0022571459994651377, 0.002257468004245311, 0.00225789200339932, 0.002254874008940533, 0.0022496359888464212, 0.002252698002848774, 0.00226558098802343, 0.0022521170030813664, 0.002253848986583762, 0.0022516469907714054, 0.002256465988466516, 0.0022494529985124245, 0.002259084998513572, 0.0022666399891022593, 0.0022531069989781827, 0.0022455470025306568, 0.002252760998089798, 0.0022502200008602813, 0.0022495799930766225, 0.0022510989947477356, 0.0022667580051347613, 0.0022558009950444102];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0017719530151225626;0.0016137689963215962;;;0.9107289993295759;;;[0.001805867999792099, 0.0017888759903144091, 0.0017904330015880987, 0.0017846379923867062, 0.0017861959931906313, 0.0017858630017144606, 0.001781834987923503, 0.0017837629857240245, 0.001786079999874346, 0.0017838409985415637, 0.0017858380015240982, 0.0017771199927665293, 0.0017841290100477636, 0.0017844409885583445, 0.0017746100056683645, 0.001780807986506261, 0.0017822600057115778, 0.00178191700251773, 0.0017838950006989762, 0.001788680994650349, 0.0017808029806474224, 0.0017833939928095788, 0.0017861499945865944, 0.001780866994522512, 0.0017881980020320043, 0.0017812570004025474, 0.0017821759975049645, 0.0017788219847716391, 0.001793984993128106, 0.0017775529995560646, 0.0017836210026871413, 0.0017810499848565087, 0.0017812070000218228, 0.0017792970029404387, 0.0017855900077847764, 0.0017829669959610328, 0.0017818229971453547, 0.0017896759964060038, 0.0017822919908212498, 0.0017786839889595285, 0.0017834400059655309, 0.0017806529940571636, 0.0017812860023695976, 0.0017859259969554842, 0.0017842359957285225, 0.0017815110040828586, 0.0017891899769892916, 0.001776652003172785, 0.0017841560184024274, 0.0017719530151225626];[0.001650781006901525, 0.0016252200002782047, 0.0016374099941458553, 0.001624965007067658, 0.0016239719989243895, 0.0016316519904648885, 0.0016385399940190837, 0.0016336070111719891, 0.0016312969964928925, 0.002031344993156381, 0.001620670998818241, 0.0016250960034085438, 0.0016299019916914403, 0.0016306710022035986, 0.0016177000070456415, 0.001625413991860114, 0.0016230000037467107, 0.001624900003662333, 0.002013254998018965, 0.0016235460061579943, 0.0016200870013562962, 0.0016325849865097553, 0.0016164220141945407, 0.0016198709927266464, 0.0016219219978665933, 0.0016163139953278005, 0.0016280050040222704, 0.002039896004134789, 0.001623283009394072, 0.0016207480075536296, 0.0016174850024981424, 0.0016291770007228479, 0.0016212199989240617, 0.0016303019947372377, 0.0016387590003432706, 0.0016298870032187551, 0.002096281008562073, 0.0016318879934260622, 0.0016478600009577349, 0.0016227009909925982, 0.0016211159963859245, 0.001620139999431558, 0.0016233339993050322, 0.0016262490098597482, 0.0016371030069421977, 0.002055217992165126, 0.0016308269987348467, 0.0016207000007852912, 0.0016217999946093187, 0.0016137689963215962];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.005291776004014537;0.004208361002383754;;;0.7952643874553903;;;[0.0053065569954924285, 0.005297206007526256, 0.005299212018144317, 0.005303907993948087, 0.0052966310031479225, 0.0052962229965487495, 0.005296984993037768, 0.005296746996464208, 0.005295082984957844, 0.00529697400634177, 0.0052995320002082735, 0.00529894299688749, 0.005296128991176374, 0.0053003729990450665, 0.005298867996316403, 0.00529391600866802, 0.0052966930088587105, 0.005300253003952093, 0.005296404007822275, 0.00529393000761047, 0.005292583009577356, 0.005296699004247785, 0.005296347997500561, 0.005300371994962916, 0.00529962099972181, 0.005292435991577804, 0.005300661010551266, 0.005312749985023402, 0.005296334988088347, 0.005291776004014537, 0.005296516988892108, 0.0052995509904576465, 0.005292700006975792, 0.005302972989738919, 0.005304680002154782, 0.005299292010022327, 0.005292140995152295, 0.005295240989653394, 0.005295758004649542, 0.005303819008986466, 0.0052978429885115474, 0.005311341999913566, 0.005299547003232874, 0.005303005993482657, 0.005298239004332572, 0.0052997309976490214, 0.005303149009705521, 0.005293463997077197, 0.005294661998050287, 0.005296247996739112];[0.0042303009977331385, 0.004223223993903957, 0.00421830199775286, 0.004232890001730993, 0.0042357780039310455, 0.004231567989336327, 0.0042120260040974244, 0.0042223960044793785, 0.004219137001200579, 0.004239388013957068, 0.004213091000565328, 0.004236177992424928, 0.0042237219895469025, 0.004232161008985713, 0.004208361002383754, 0.004218287009280175, 0.004223623996949755, 0.004337209989898838, 0.004620242994860746, 0.004232599996612407, 0.00422290999267716, 0.004225710988976061, 0.00422126600460615, 0.004223156996886246, 0.004214593005599454, 0.004211323990602978, 0.0042264710064046085, 0.004618260005372576, 0.004216034998535179, 0.004230655002174899, 0.0042128469940507784, 0.004214801010675728, 0.0042116149998037145, 0.004215250999550335, 0.004210048005916178, 0.004216237997752614, 0.004606087997672148, 0.004214949003653601, 0.004229622005368583, 0.004231377999531105, 0.004210628001601435, 0.004218408008455299, 0.004217883993987925, 0.004209304999676533, 0.004216860994347371, 0.004624672990757972, 0.004212364001432434, 0.004216778994305059, 0.004214462998788804, 0.0042145319894189015];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.0014481190155493096;0.0012300939997658134;;;0.8494426124908017;;;[0.0014598310081055388, 0.0014520900003844872, 0.0014481190155493096, 0.0014637300046160817, 0.001451869000447914, 0.00145132998295594, 0.0014535049995174631, 0.0014529800100717694, 0.0014505169965559617, 0.001454847981221974, 0.001452683995012194, 0.001451721997000277, 0.0014599819987779483, 0.0014656290004495531, 0.0014549320185324177, 0.0014532560016959906, 0.001451809992431663, 0.0014497939991997555, 0.0014525220030918717, 0.001451548989280127, 0.0014522990095429122, 0.001451853007893078, 0.0014530909975292161, 0.00148170099419076, 0.0014516090013785288, 0.0014544860023306683, 0.0014535950031131506, 0.0014517680101562291, 0.001458782993722707, 0.0014566519967047498, 0.0014770090056117624, 0.001478555001085624, 0.001451874995836988, 0.0014577179972548038, 0.001460658007999882, 0.00145863599027507, 0.0014511199988191947, 0.0014530000044032931, 0.0014484160055872053, 0.0014560590061591938, 0.0014629869838245213, 0.001454587996704504, 0.0014790730056120083, 0.0014867749996483326, 0.0014521390112349764, 0.0014561209973180667, 0.0014506789884762838, 0.0014523710124194622, 0.0014627490018028766, 0.0014551410131389275];[0.0012523050099844113, 0.0012440430000424385, 0.0012442049919627607, 0.0012382959976093844, 0.0012308459990890697, 0.0012358630046946928, 0.0012544579949462786, 0.0012456969998311251, 0.0012576570006785914, 0.0016511309950146824, 0.0012365930015221238, 0.0012412820069584996, 0.0012396649981383234, 0.0012309449957683682, 0.0012414750090101734, 0.0012410429917508736, 0.0012446239998098463, 0.0012336619984125718, 0.0016231600020546466, 0.0012401919957483187, 0.0012343989947112277, 0.0012452219962142408, 0.0012317200016696006, 0.0012333680060692132, 0.0012368079915177077, 0.0012466780026443303, 0.0012300939997658134, 0.0016303379961755127, 0.0012336770014371723, 0.0012339929962763563, 0.0012310859892750159, 0.0012332059995969757, 0.001230156995006837, 0.0012350910110399127, 0.0012355500075500458, 0.001239799996255897, 0.0016362519963877276, 0.0012323599949013442, 0.0012330089957686141, 0.001236609008628875, 0.0012316579959588125, 0.0012333699996815994, 0.0012379639956634492, 0.0012360230030026287, 0.0012346360017545521, 0.0016384159971494228, 0.0012328809971222654, 0.0012352899939287454, 0.0012424100132193416, 0.0012464650062611327];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0008912210032576695;0.0016179249942069873;;;1.8154026759838529;;;[0.0009651540021877736, 0.0009175860031973571, 0.0009161409980151802, 0.0009107689984375611, 0.0009185919916490093, 0.000911829003598541, 0.0009078840084839612, 0.0009121850016526878, 0.0009118729940382764, 0.0009219689964083955, 0.0009000550053315237, 0.0009095380082726479, 0.0008987800101749599, 0.000905321998288855, 0.0008989669877337292, 0.0008923869900172576, 0.0008979720005299896, 0.0008946379966801032, 0.0008984950109152123, 0.0009002890001283959, 0.0008958889957284555, 0.0009008990018628538, 0.000901738996617496, 0.0008931690099416301, 0.0008984019950730726, 0.0008966159948613495, 0.0008950780029408634, 0.0008954460063250735, 0.0008922919951146469, 0.0008980860147858039, 0.0008952610078267753, 0.0008912210032576695, 0.0008924819994717836, 0.0009075680136447772, 0.0008940489933593199, 0.0008934139914344996, 0.0008921429980546236, 0.0008936299855122343, 0.0008964589942479506, 0.0008980900020105764, 0.0008947280002757907, 0.0008958320104284212, 0.0008979959966382012, 0.0008925779984565452, 0.0009089860104722902, 0.0008915960061131045, 0.0008925769943743944, 0.0008957039972301573, 0.0008999890123959631, 0.0009008420020109043];[0.0016423579945694655, 0.0016383509937440977, 0.001627948004170321, 0.0016332289960701019, 0.0016228829917963594, 0.0016328689962392673, 0.0016350229998352006, 0.001625650009373203, 0.0016376679996028543, 0.002050525989034213, 0.001636245011468418, 0.001636152999708429, 0.0016316640103468671, 0.0016179249942069873, 0.0016263389989035204, 0.0016371709934901446, 0.0016338700079359114, 0.001626320998184383, 0.002046017994871363, 0.0016278109978884459, 0.0016230340115725994, 0.0016207769949687645, 0.0016246169980149716, 0.0016276989917969331, 0.0016367680073017254, 0.0016289799968944862, 0.0016234590002568439, 0.0020263589976821095, 0.001621467003133148, 0.0016280330019071698, 0.0016244050057139248, 0.001620212002308108, 0.0016247839957941324, 0.001636486005736515, 0.001623364005354233, 0.0016257300012512133, 0.002034238990745507, 0.0016239960095845163, 0.001629089005291462, 0.0016220219986280426, 0.0016275770030915737, 0.0016317929985234514, 0.001624248005100526, 0.0016242880083154887, 0.0016270400083158165, 0.002070640999590978, 0.0016208169981837273, 0.0016352749953512102, 0.0016296649992000312, 0.0016284710000036284];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.004726288985693827;0.0021781700052088127;;;0.460862637008019;;;[0.004740647986182012, 0.0047338750009657815, 0.0047391660045832396, 0.00473095201596152, 0.004737827010103501, 0.004737006995128468, 0.004735596987302415, 0.004737053997814655, 0.004739588010124862, 0.0047324380138888955, 0.00473055598558858, 0.004735997994430363, 0.004730874003143981, 0.004732636996777728, 0.00473405999946408, 0.004737341005238704, 0.004733969995868392, 0.004733563997433521, 0.004732680012239143, 0.0047408450045622885, 0.0047263409942388535, 0.004735230992082506, 0.004730722997919656, 0.00473411800339818, 0.004730973989353515, 0.0047305500047514215, 0.004733198002213612, 0.0047349050000775605, 0.004733889989438467, 0.0047273579984903336, 0.004733430992928334, 0.004726288985693827, 0.0047343740006908774, 0.004734454007120803, 0.004730033993837424, 0.004731269989861175, 0.0047298779973061755, 0.0047269770002458245, 0.004726909988676198, 0.004734408998047002, 0.004738008996355347, 0.004738864998216741, 0.004733595997095108, 0.0047340060118585825, 0.00472940799954813, 0.004733843001304194, 0.004733862006105483, 0.004734891990665346, 0.00473123999836389, 0.004735493988846429];[0.002192687999922782, 0.0021838600077899173, 0.00220307799463626, 0.002191349005443044, 0.0021920120052527636, 0.0021930019865976647, 0.002196307003032416, 0.002195041990489699, 0.0021875459933653474, 0.002598961000330746, 0.0021840319968760014, 0.0021824639989063144, 0.002185974008170888, 0.0021916310070082545, 0.002198494999902323, 0.002188101992942393, 0.0021947409986751154, 0.0021813749917782843, 0.0025745479942997918, 0.002179572999011725, 0.0021825309959240258, 0.002181062998715788, 0.002180747003876604, 0.0021907700138399377, 0.0021825809963047504, 0.002183023010729812, 0.0021791970066260546, 0.0025738130061654374, 0.0021842370042577386, 0.002182202006224543, 0.0021846699964953586, 0.0021838919928995892, 0.0021812210034113377, 0.002182857002480887, 0.002182170996093191, 0.0021797609952045605, 0.002612832991871983, 0.002185633988119662, 0.0021795820066472515, 0.002184875003877096, 0.0021904729946982116, 0.002188177008065395, 0.002182037991588004, 0.002189042992540635, 0.0021871820063097402, 0.002590956006315537, 0.0021798399975523353, 0.002179061993956566, 0.002184868004405871, 0.0021781700052088127];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/conv1.txt <==
Layer: Conv2d(3, 64, kernel_size=(7, 7), stride=(2, 2), padding=(3, 3), bias=False)
inputs size: (32, 3, 256, 256)
Output size: (1, 147, 147)
---
  Complete contraction:  bdpo,kvp,gqo,zyu,fwh,bxuh->dkgxzf
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  4.783e+24
  Optimized FLOP count:  2.317e+10
   Theoretical speedup:  2.065e+14
  Largest intermediate:  1.720e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         kvp,bdpo->kbdo         gqo,zyu,fwh,bxuh,kbdo->dkgxzf
   6              0         bxuh,zyu->bxhz             gqo,fwh,kbdo,bxhz->dkgxzf
   6              0         kbdo,gqo->kbdg                 fwh,bxhz,kbdg->dkgxzf
   6              0         bxhz,fwh->bxzf                     kbdg,bxzf->dkgxzf
   7           TDOT      bxzf,kbdg->dkgxzf                        dkgxzf->dkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/duplicates.txt <==
conv1
layer1.0.conv1, layer1.0.downsample.0
layer1.0.conv2, layer1.1.conv2, layer1.2.conv2
layer1.0.conv3, layer1.1.conv1, layer1.1.conv3, layer1.2.conv1, layer1.2.conv3
layer2.0.conv1
layer2.0.conv2
layer2.0.conv3, layer2.1.conv1, layer2.1.conv3, layer2.2.conv1, layer2.2.conv3, layer2.3.conv1, layer2.3.conv3
layer2.0.downsample.0
layer2.1.conv2, layer2.2.conv2, layer2.3.conv2
layer3.0.conv1
layer3.0.conv2
layer3.0.conv3, layer3.1.conv1, layer3.1.conv3, layer3.2.conv1, layer3.2.conv3, layer3.3.conv1, layer3.3.conv3, layer3.4.conv1, layer3.4.conv3, layer3.5.conv1, layer3.5.conv3, layer3.6.conv1, layer3.6.conv3, layer3.7.conv1, layer3.7.conv3, layer3.8.conv1, layer3.8.conv3, layer3.9.conv1, layer3.9.conv3, layer3.10.conv1, layer3.10.conv3, layer3.11.conv1, layer3.11.conv3, layer3.12.conv1, layer3.12.conv3, layer3.13.conv1, layer3.13.conv3, layer3.14.conv1, layer3.14.conv3, layer3.15.conv1, layer3.15.conv3, layer3.16.conv1, layer3.16.conv3, layer3.17.conv1, layer3.17.conv3, layer3.18.conv1, layer3.18.conv3, layer3.19.conv1, layer3.19.conv3, layer3.20.conv1, layer3.20.conv3, layer3.21.conv1, layer3.21.conv3, layer3.22.conv1, layer3.22.conv3
layer3.0.downsample.0
layer3.1.conv2, layer3.2.conv2, layer3.3.conv2, layer3.4.conv2, layer3.5.conv2, layer3.6.conv2, layer3.7.conv2, layer3.8.conv2, layer3.9.conv2, layer3.10.conv2, layer3.11.conv2, layer3.12.conv2, layer3.13.conv2, layer3.14.conv2, layer3.15.conv2, layer3.16.conv2, layer3.17.conv2, layer3.18.conv2, layer3.19.conv2, layer3.20.conv2, layer3.21.conv2, layer3.22.conv2
layer4.0.conv1
layer4.0.conv2
layer4.0.conv3, layer4.1.conv1, layer4.1.conv3, layer4.2.conv1, layer4.2.conv3
layer4.0.downsample.0
layer4.1.conv2, layer4.2.conv2

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv1.txt <==
Layer: Conv2d(64, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 64, 64, 64)
Output size: (1, 64, 64)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.096e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv2.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 256, 64, 64)
Output size: (32, 72, 72)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  9
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  1.998e+10
   Theoretical speedup:  4.487e+11
  Largest intermediate:  7.550e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       kbtdo,gqo->kbtdg          zyu,fwh,btxuh,kbtdg->tdkgxzf
   8              0   kbtdg,btxuh->ktdgxuh              zyu,fwh,ktdgxuh->tdkgxzf
   6              0          fwh,zyu->fhzu                 ktdgxuh,fhzu->tdkgxzf
   9           TDOT  fhzu,ktdgxuh->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer1_0_conv3.txt <==
Layer: Conv2d(256, 256, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  7.037e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv1.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  7.037e+13
  Optimized FLOP count:  7.037e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 64, 64)
Output size: (32, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  2.702e+10
   Theoretical speedup:  8.295e+10
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_conv3.txt <==
Layer: Conv2d(512, 512, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_0_downsample_0.txt <==
Layer: Conv2d(256, 512, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 256, 64, 64)
Output size: (1, 256, 256)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  6.554e+4 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer2_1_conv2.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 512, 32, 32)
Output size: (32, 144, 144)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  7.089e+9
   Theoretical speedup:  1.976e+10
  Largest intermediate:  1.573e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv1.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.759e+13
  Optimized FLOP count:  1.759e+13
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 32, 32)
Output size: (32, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  7.216e+9
   Theoretical speedup:  4.853e+9
  Largest intermediate:  3.146e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_conv3.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_0_downsample_0.txt <==
Layer: Conv2d(512, 1024, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 512, 32, 32)
Output size: (1, 512, 512)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  2.621e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer3_1_conv2.txt <==
Layer: Conv2d(1024, 1024, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (32, 288, 288)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  2.189e+18
  Optimized FLOP count:  2.082e+9
   Theoretical speedup:  1.051e+9
  Largest intermediate:  2.654e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv1.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  4.398e+12
  Optimized FLOP count:  4.398e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 16, 16)
Output size: (32, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  2.592e+9
   Theoretical speedup:  2.111e+8
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_conv3.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(1, 1), stride=(1, 1), bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (1, 2048, 2048)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  1.100e+12
  Optimized FLOP count:  1.100e+12
   Theoretical speedup:  1.000e+0
  Largest intermediate:  4.194e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_0_downsample_0.txt <==
Layer: Conv2d(1024, 2048, kernel_size=(1, 1), stride=(2, 2), bias=False)
inputs size: (32, 1024, 16, 16)
Output size: (1, 1024, 1024)
---
  Complete contraction:  bdpo,bxuh->dx
         Naive scaling:  7
     Optimized scaling:  7
      Naive FLOP count:  2.749e+11
  Optimized FLOP count:  2.749e+11
   Theoretical speedup:  1.000e+0
  Largest intermediate:  1.049e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0          bxuh,bdpo->dx                                dx->dx

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/layer4_1_conv2.txt <==
Layer: Conv2d(2048, 2048, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), groups=32, bias=False)
inputs size: (32, 2048, 8, 8)
Output size: (32, 576, 576)
---
  Complete contraction:  btdpo,kvp,gqo,zyu,fwh,btxuh->tdkgxzf
         Naive scaling:  16
     Optimized scaling:  8
      Naive FLOP count:  3.420e+16
  Optimized FLOP count:  1.233e+9
   Theoretical speedup:  2.773e+7
  Largest intermediate:  1.062e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   7              0       kvp,btdpo->kbtdo      gqo,zyu,fwh,btxuh,kbtdo->tdkgxzf
   7              0       btxuh,zyu->btxhz          gqo,fwh,kbtdo,btxhz->tdkgxzf
   7              0       kbtdo,gqo->kbtdg              fwh,btxhz,kbtdg->tdkgxzf
   7              0       btxhz,fwh->btxzf                  kbtdg,btxzf->tdkgxzf
   8              0   btxzf,kbtdg->tdkgxzf                      tdkgxzf->tdkgxzf

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/resnext101_32x8d_input_shape_3_256_256_cuda_0_batch_size_32_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
conv1;0.0053855830046813935;0.0017651910020504147;;;0.32776228692715914;;;[0.005399708010372706, 0.005391059996327385, 0.0053981900127837434, 0.005391533006331883, 0.0053855830046813935, 0.005392876002588309, 0.005394398016505875, 0.005394750012783334, 0.005396435008151457, 0.005387118988437578, 0.005396291002398357, 0.005394261010224, 0.0053952779999235645, 0.005390027989051305, 0.005397112006903626, 0.005392367995227687, 0.0053938589844619855, 0.005397106011514552, 0.005395061991293915, 0.005389053010731004, 0.005388672987464815, 0.005394189996877685, 0.0053937979973852634, 0.005398688008426689, 0.005391933998907916, 0.005395725995185785, 0.005393807994551025, 0.005391371014411561, 0.005397031010943465, 0.005390355989220552, 0.005404542986070737, 0.005406737996963784, 0.005397505985456519, 0.005401981994509697, 0.0053977490024408326, 0.00539476700942032, 0.005399549991125241, 0.005392952996771783, 0.005393768995418213, 0.005385972006479278, 0.005390037986217067, 0.005390844002249651, 0.0053944440151099116, 0.005398625988163985, 0.005397044005803764, 0.005396755994297564, 0.005403663992183283, 0.005393718995037489, 0.005409395002061501, 0.005400388006819412];[0.0017982580029638484, 0.001782325009116903, 0.0017817979969549924, 0.0017714860005071387, 0.0017944370047189295, 0.0017687049985397607, 0.001781049999408424, 0.0017763479991117492, 0.001783883009920828, 0.0017700019961921498, 0.0017836309998529032, 0.0017738900060066953, 0.0017808890115702525, 0.00176646800537128, 0.0017861560045275837, 0.0017714349960442632, 0.0017814620077842847, 0.0017734639986883849, 0.0017815769970184192, 0.0017693550034891814, 0.0017817710031522438, 0.0017708610102999955, 0.001781515995389782, 0.0017651910020504147, 0.001791446004062891, 0.001774289004970342, 0.0017853460012702271, 0.0017652730020927265, 0.001783992993296124, 0.001769736991263926, 0.001777319994289428, 0.00176887700217776, 0.0017816119943745434, 0.0017690160020720214, 0.0017870989977382123, 0.0017676150018814951, 0.001783389991032891, 0.0017741689953254536, 0.0017769740079529583, 0.0017712560074869543, 0.0017939050012500957, 0.0017688500083750114, 0.00178208299621474, 0.0017987659957725555, 0.0017890429880935699, 0.0017703170015010983, 0.0017787069955375046, 0.0017694370035314932, 0.0017808649863582104, 0.0017679500015219674];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv1;0.0017296599980909377;0.00044679899292532355;;;0.258316081437083;;;[0.0017680480086710304, 0.0017522549896966666, 0.0017441029922338203, 0.0017495079955551773, 0.0017400569922756404, 0.0017421089869458228, 0.001744000008329749, 0.0017445330013288185, 0.0017479739908594638, 0.0017330339906038716, 0.0017383110098307952, 0.0017328819958493114, 0.001737316997605376, 0.0017347789980703965, 0.0017338430043309927, 0.001748810987919569, 0.0017400899960193783, 0.0017421329830540344, 0.001733148004859686, 0.0017376670148223639, 0.0017516880034236237, 0.0017337489989586174, 0.0017371720023220405, 0.0017360629863105714, 0.00174245800008066, 0.0017344630032312125, 0.0017439349903725088, 0.0017371709982398897, 0.0017340910126222298, 0.0017372919974150136, 0.0017371689900755882, 0.0017352489958284423, 0.0017375390016241, 0.001739172002999112, 0.0017352130089420825, 0.001738012011628598, 0.0017478560039307922, 0.001730072995997034, 0.0017365120147587731, 0.0017404359969077632, 0.0017380300123477355, 0.0017353809962514788, 0.0017461070092394948, 0.0017304250068264082, 0.0017376570031046867, 0.0017296599980909377, 0.0017355380114167929, 0.0017353110015392303, 0.001731332013150677, 0.0017335500160697848];[0.0004528639983618632, 0.00045024699647910893, 0.0004545530100585893, 0.00045074500667396933, 0.0004495899920584634, 0.0010853889980353415, 0.0004472190048545599, 0.0004518060013651848, 0.0004497399932006374, 0.0004476949980016798, 0.0004600609972840175, 0.00045219399908091873, 0.00044937399798072875, 0.0004501819930737838, 0.00044679899292532355, 0.0004487779951887205, 0.00045124000462237746, 0.00044871198770124465, 0.00044984799751546234, 0.0004599230014719069, 0.00045017201045993716, 0.0004517989873420447, 0.0004510400030994788, 0.00044942001113668084, 0.000451840998721309, 0.0004504120006458834, 0.0004491260042414069, 0.0004523550014710054, 0.0004506980039877817, 0.0004503980017034337, 0.0004499890055740252, 0.00045241499901749194, 0.0004505620017880574, 0.00044785099453292787, 0.0004515570035437122, 0.00045011799375060946, 0.00044969399459660053, 0.00045131899241823703, 0.00044803699711337686, 0.0004502809897530824, 0.00045233199489302933, 0.00045108600170351565, 0.000450720006483607, 0.0004531459999270737, 0.0004566060088109225, 0.00045291999413166195, 0.00045147100172471255, 0.00045279999903868884, 0.0004525399999693036, 0.000452979002147913];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv2;0.019358285004273057;0.044275642998400144;;;2.2871676384879627;;;[0.019391918001929298, 0.019375390009372495, 0.019373112998437136, 0.019372666996787302, 0.01937088300473988, 0.019377559001441114, 0.019372353999642655, 0.01937810100207571, 0.01937647699378431, 0.01936478000425268, 0.019370519003132358, 0.01937046999228187, 0.019372862007003278, 0.019362289996934123, 0.019366498992894776, 0.019381783000426367, 0.019373161005205475, 0.01935999699344393, 0.01936890398792457, 0.019366153006558307, 0.0193637630000012, 0.019358285004273057, 0.019388639004318975, 0.01938108800095506, 0.019375257994397543, 0.019364278981811367, 0.01937296499090735, 0.019364542997209355, 0.01936257399211172, 0.01935978299297858, 0.019368339999346063, 0.019365316999028437, 0.019387099004234187, 0.019371476999367587, 0.019367848988622427, 0.01936679099162575, 0.019367080996744335, 0.019370851005078293, 0.019368285982636735, 0.01936649900744669, 0.01936578401364386, 0.019364130988833494, 0.019375285002752207, 0.01936439699784387, 0.019380845013074577, 0.019368187015061267, 0.01937625400023535, 0.019397771000512876, 0.01938375500321854, 0.019369439003639854];[0.04498515199520625, 0.04579822300001979, 0.044432082009734586, 0.044457008989411406, 0.04810796900710557, 0.045399802998872474, 0.045531380994361825, 0.045660977993975393, 0.044275642998400144, 0.04436719599470962, 0.04530326000531204, 0.045550484996056184, 0.04485074100375641, 0.04471147099684458, 0.04432333599834237, 0.04608343400468584, 0.045282653998583555, 0.047599700003047474, 0.04634369300038088, 0.045855158008635044, 0.04450799299229402, 0.04497147099755239, 0.04484581999713555, 0.045511552001698874, 0.04537049800273962, 0.044791426000301726, 0.04454164499475155, 0.04590966799878515, 0.0445899149926845, 0.04766092800127808, 0.04603869200218469, 0.04672395400120877, 0.044669792987406254, 0.04438650599331595, 0.04550722299609333, 0.04446033400017768, 0.046843531003105454, 0.04543139200541191, 0.04769041198596824, 0.04607649800891522, 0.04447259200969711, 0.046758987999055535, 0.04550621499947738, 0.045925804995931685, 0.04463819299417082, 0.045419400004902855, 0.046169540990376845, 0.044343154004309326, 0.04522584400547203, 0.04436262499075383];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer1.0.conv3;0.005570976005401462;0.0012114330020267516;;;0.21745435644529434;;;[0.005613517001620494, 0.005589057007455267, 0.00558572199952323, 0.005582872006925754, 0.005584245998761617, 0.00558408402139321, 0.005583356993156485, 0.0055848170013632625, 0.005575728006078862, 0.005577314004767686, 0.005573253991315141, 0.005593210982624441, 0.005580626995651983, 0.005580277997069061, 0.00559114599309396, 0.005600526987109333, 0.005592668007011525, 0.005595570997684263, 0.005584761995123699, 0.005589499996858649, 0.005583742997259833, 0.005586770013906062, 0.005585184000665322, 0.0055784800060791895, 0.005578212992986664, 0.00558138798805885, 0.005581238001468591, 0.0055929049995029345, 0.005579671997111291, 0.005579866003245115, 0.005590088010649197, 0.005584528000326827, 0.005581471006735228, 0.005582141995546408, 0.005585933002294041, 0.005580151992035098, 0.005581580975558609, 0.00557690198183991, 0.00558836200798396, 0.0055876930127851665, 0.005599228999926709, 0.005576188996201381, 0.005574666996835731, 0.005579759003012441, 0.005581774996244349, 0.005582511017564684, 0.005577374977292493, 0.0055766889854567125, 0.005579379998380318, 0.005570976005401462];[0.001221918995724991, 0.0012159539910499007, 0.0012160010082880035, 0.0012162179918959737, 0.001214193005580455, 0.0012210499990032986, 0.00121157499961555, 0.0012222860095789656, 0.0012185989908175543, 0.0012133169948356226, 0.0012133120035286993, 0.0012135299912188202, 0.0012130060058552772, 0.0012161600025137886, 0.001213584007928148, 0.0012157299934187904, 0.001216431992361322, 0.0012172739952802658, 0.001214154006447643, 0.0012160549958935007, 0.0012131929979659617, 0.0012127420050092041, 0.0012125060020480305, 0.0012216250033816323, 0.0012149100075475872, 0.0012158710014773533, 0.001213776005897671, 0.0012143930071033537, 0.0012129579990869388, 0.0012114330020267516, 0.0012139330065110698, 0.001217406999785453, 0.0012119419989176095, 0.0012155829899711534, 0.0012144020001869649, 0.0012170429981779307, 0.0012117959995521232, 0.0012246650003362447, 0.0012152239942224696, 0.0012155739968875423, 0.0012150029942858964, 0.0012158190074842423, 0.0012150479888077825, 0.0012131219991715625, 0.001215564989252016, 0.0012200490018585697, 0.0012162700004409999, 0.001218648991198279, 0.0012248569983057678, 0.0012184219958726317];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv1;0.005575707007665187;0.001211385999340564;;;0.2172614159379635;;;[0.0056121289962902665, 0.005586372994002886, 0.005588082000031136, 0.00558985500538256, 0.005586697981925681, 0.005598609990556724, 0.005589413995039649, 0.005582794998190366, 0.0055782709969207644, 0.005587836989434436, 0.005583439007750712, 0.005578900992986746, 0.0055801820126362145, 0.005577520001679659, 0.005579388001933694, 0.005583698002737947, 0.005577268995693885, 0.00558928499231115, 0.005581311997957528, 0.005580455006565899, 0.005580625016591512, 0.005581385019468144, 0.005582665995461866, 0.00557765198755078, 0.0055794119980419055, 0.005580719007411972, 0.005583134989137761, 0.005582971993135288, 0.0055858239938970655, 0.005585202990914695, 0.005581408011494204, 0.005584573984378949, 0.005578878000960685, 0.0055840320128481835, 0.005598593008471653, 0.0055944960040505975, 0.005586567989666946, 0.0056073399900924414, 0.0055887780035845935, 0.005588668005657382, 0.005583239995758049, 0.005581100995186716, 0.005583526013651863, 0.005582740006502718, 0.005583054997259751, 0.005575707007665187, 0.005581141987931915, 0.005584462996921502, 0.0055966799991438165, 0.005586184008279815];[0.0012243579985806718, 0.0012187160027679056, 0.0012127030058763921, 0.0012174620060250163, 0.0012156510056229308, 0.001214821997564286, 0.0012151880073361099, 0.0012185380037408322, 0.0012176690070191398, 0.001216014992678538, 0.0012152669951319695, 0.0012149089889135212, 0.0012142269988544285, 0.0012157669989392161, 0.0012160729966126382, 0.001216692995512858, 0.0012145469954703003, 0.001217825003550388, 0.001215608004713431, 0.0012171639973530546, 0.0012124200002290308, 0.0012191209971206263, 0.0012227730039739981, 0.0012212950095999986, 0.0012164990039309487, 0.0012253280001459643, 0.001212793999002315, 0.0012129550013924018, 0.0012239539937581867, 0.0012145229993620887, 0.0012114949931856245, 0.0012152209965279326, 0.0012127540103392676, 0.0012169750116299838, 0.001214601012179628, 0.0012147770030423999, 0.0012140030012233183, 0.0012172650021966547, 0.001211385999340564, 0.0012144759966759011, 0.0012163710052846, 0.0012154050054959953, 0.001211458002217114, 0.0012161839986220002, 0.0012146329972893, 0.0012178290053270757, 0.00121381098870188, 0.0012168729881523177, 0.001211673006764613, 0.001214433999848552];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv2;0.011823650987935252;0.013731440994888544;;;1.1613537145928938;;;[0.011844858003314584, 0.011826888003270142, 0.011838713006000035, 0.011827547001303174, 0.011823650987935252, 0.011838076010462828, 0.011840623003081419, 0.011834231001557782, 0.011829716997453943, 0.011831537005491555, 0.01183752999349963, 0.011832136995508336, 0.01183559198398143, 0.011837251979159191, 0.01183367999328766, 0.011836790989036672, 0.011832335992949083, 0.011828753995359875, 0.011836851001135074, 0.011827937007183209, 0.011837946003652178, 0.011837683006888255, 0.011834569988423027, 0.011834824006655253, 0.011839138984214514, 0.011842470994452015, 0.011834068995085545, 0.011847699992358685, 0.011834507997264154, 0.01183446501090657, 0.011838075995910913, 0.011843735002912581, 0.01183857700380031, 0.011842944993986748, 0.011828433009213768, 0.011837729005492292, 0.011832457006676123, 0.011832270000013523, 0.011832386997411959, 0.011848409994854592, 0.011843297004816122, 0.01183740199485328, 0.011841239014756866, 0.011826357993413694, 0.011832700998638757, 0.011842984997201711, 0.01183810899965465, 0.011832360993139446, 0.011843303000205196, 0.011838731006719172];[0.014578108995920047, 0.013751657999819145, 0.013745419011684135, 0.013753770996117964, 0.013756033004028723, 0.013747607998084277, 0.013753341991105117, 0.013743506002356298, 0.013746109005296603, 0.013747487988439389, 0.013740397000219673, 0.01374751899857074, 0.013752027996815741, 0.01374560700787697, 0.013738378998823464, 0.013760101996012963, 0.013745752003160305, 0.013763359005679376, 0.013731440994888544, 0.013732605992117897, 0.013740808994043618, 0.013735810993239284, 0.01373370600049384, 0.01374120700347703, 0.01374075299827382, 0.013751567996223457, 0.01375273299345281, 0.013758479995885864, 0.013738298002863303, 0.013740620997850783, 0.013746377007919364, 0.013747374003287405, 0.013746204000199214, 0.013748761994065717, 0.01375592099793721, 0.013751828009844758, 0.013761301001068205, 0.013755776002653874, 0.013760308007476851, 0.013741122995270416, 0.013750869999057613, 0.013749057994573377, 0.013752915008808486, 0.013743918010732159, 0.013749003002885729, 0.013737632005359046, 0.013733917992794886, 0.0137447559973225, 0.013743953997618519, 0.013750422993325628];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.conv3;0.0030219949985621497;0.0007438360044034198;;;0.24614071325641945;;;[0.0030793360056122765, 0.0030520459986291826, 0.003044561992282979, 0.0030422350100707263, 0.003043513002921827, 0.0030386130092665553, 0.003058364993194118, 0.003039290982997045, 0.0030303079984150827, 0.003028620980330743, 0.0030263249936979264, 0.0030331059970194474, 0.003030653009773232, 0.0030238740000640973, 0.0030261520005296916, 0.0030274159944383428, 0.0030255930178100243, 0.0030531810043612495, 0.0030264349770732224, 0.003025583006092347, 0.0030223060020944104, 0.0030463969887932763, 0.0030356810020748526, 0.0030273360025603324, 0.0030374290072359145, 0.0030302950035547838, 0.0030291260045487434, 0.0030276089964900166, 0.0030277960031526163, 0.0030278470076154917, 0.003028277977136895, 0.003029091007192619, 0.0030260450002970174, 0.0030243729997891933, 0.003025069003342651, 0.003022034012246877, 0.0030344170081662014, 0.0030219949985621497, 0.0030258639890234917, 0.0030309569847304374, 0.00303354901552666, 0.0030231189884943888, 0.003032603985047899, 0.0030524769972544163, 0.0030592120019719005, 0.003059465001570061, 0.00305409099382814, 0.0030272780131781474, 0.00302653199469205, 0.003024226985871792];[0.0007593050104333088, 0.0007455469894921407, 0.0007476870086975396, 0.0007456499879481271, 0.0007438360044034198, 0.0007456159946741536, 0.0007456649909727275, 0.0007455070008290932, 0.0007447340030921623, 0.0007473830046365038, 0.0007466289971489459, 0.0007473529985873029, 0.0007474529993487522, 0.0007480280037270859, 0.0007490989955840632, 0.0007473989971913397, 0.0007491470023524016, 0.0007481489883502945, 0.0007488999981433153, 0.0007486220129067078, 0.0007467139948857948, 0.0007484820089302957, 0.0007479750056518242, 0.0007454770093318075, 0.0007483939989469945, 0.0007612519984832034, 0.000747721001971513, 0.0007469120027963072, 0.0007468940020771697, 0.0007512230076827109, 0.0007500840001739562, 0.000747154001146555, 0.000750411010812968, 0.0007491180003853515, 0.0007490189891541377, 0.0007483249937649816, 0.0007481670036213472, 0.0007573350012535229, 0.0007490930001949891, 0.0007485949900001287, 0.0007517420017393306, 0.0007492090080631897, 0.0007475619931938127, 0.0007487760012736544, 0.0007492519944207743, 0.0007486870017601177, 0.0007477579929400235, 0.0007487319962820038, 0.0007485679961973801, 0.0007501000072807074];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.0.downsample.0;0.0017691960092633963;0.0007122729875845835;;;0.4025969897372411;;;[0.002568305004388094, 0.0017875719931907952, 0.0017847100098151714, 0.0017894189950311556, 0.00177981800516136, 0.0017797940090531483, 0.0017946520092664286, 0.0017707870138110593, 0.0017709039966575801, 0.0017796549946069717, 0.001779184996848926, 0.0017773770086932927, 0.0017979970143642277, 0.001776516015524976, 0.0017736569861881435, 0.001776530989445746, 0.0017781310016289353, 0.0017965820006793365, 0.0017717510054353625, 0.0017711199907353148, 0.0017722399934427813, 0.0017728759994497523, 0.0017843690002337098, 0.001774570017005317, 0.0017763669893611223, 0.0017752540006767958, 0.0017726800142554566, 0.0017714790010359138, 0.0017711709951981902, 0.0017754390137270093, 0.0018048589990939945, 0.001772924981196411, 0.0017752580024534836, 0.0017747430101735517, 0.0017759240145096555, 0.0017691960092633963, 0.001797275006538257, 0.0017767079843906686, 0.001782538995030336, 0.0017728950042510405, 0.0017797580221667886, 0.0017783029907150194, 0.001780711012543179, 0.0017727170052239671, 0.0017867989954538643, 0.0018013510125456378, 0.0017973330104723573, 0.0018011979991570115, 0.0018031429935945198, 0.0018052340019494295];[0.0007356919959420338, 0.000729405990568921, 0.0007168480078689754, 0.000713307992555201, 0.0007226529996842146, 0.0007122729875845835, 0.0007198449893621728, 0.0007175000064307824, 0.0007182319968705997, 0.0007180539978435263, 0.000717436007107608, 0.000715824993676506, 0.0007165319984778762, 0.0007248750043800101, 0.0007387670048046857, 0.0007241059938678518, 0.0007188019953900948, 0.0007175229984568432, 0.0007229899929370731, 0.0007254840020323172, 0.0007203870045486838, 0.0007182330009527504, 0.0007218319951789454, 0.0007216100057121366, 0.0007206169975688681, 0.0007197219965746626, 0.0007236990059027448, 0.0007226759917102754, 0.0007183949928730726, 0.0007253579969983548, 0.0007222709973575547, 0.000720347001333721, 0.0007195950020104647, 0.0007242840074468404, 0.0007191779877757654, 0.0007229949987959117, 0.0007352079992415383, 0.0007246899913297966, 0.0007175589998951182, 0.0007205700094345957, 0.000718295996193774, 0.0007189610041677952, 0.0007240330014610663, 0.0007193729979917407, 0.0007201010012067854, 0.0007199190004030243, 0.0007210479961941019, 0.0007215020013973117, 0.0007211780030047521, 0.0007237249956233427];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer2.1.conv2;0.009901639990857802;0.0041620370029704645;;;0.42033814669219227;;;[0.009930080006597564, 0.009914650989230722, 0.009909590997267514, 0.009912752997479402, 0.009909175991197117, 0.009901707002427429, 0.00992182400659658, 0.009905974991852418, 0.009923179997713305, 0.009912473004078493, 0.009918408992234617, 0.009917989998939447, 0.009911321001709439, 0.009903769998345524, 0.00991306800278835, 0.009914650989230722, 0.009910431006574072, 0.009911049986840226, 0.00991350800904911, 0.009912257010000758, 0.009904238002491184, 0.009905913000693545, 0.009921639008098282, 0.009909882006468251, 0.009913375004543923, 0.009912768000504002, 0.009973078005714342, 0.009914690017467365, 0.009906683990266174, 0.009901639990857802, 0.009906268009217456, 0.009909437998430803, 0.00992365500133019, 0.009911116998409852, 0.0099224160076119, 0.009919258998706937, 0.009916179988067597, 0.009915959992213175, 0.009907603001920506, 0.009914518988807686, 0.009914506998029537, 0.009916703987983055, 0.00992125499760732, 0.009904679012834094, 0.009917960007442161, 0.009909266998874955, 0.009915539994835854, 0.009913021000102162, 0.00990964200173039, 0.009902947000227869];[0.004202774987788871, 0.004186974998447113, 0.004196605994366109, 0.004184111996437423, 0.004184477002127096, 0.004175265989033505, 0.004167217004578561, 0.0041796900040935725, 0.004189187995507382, 0.004167060993495397, 0.004170041007455438, 0.0041737340070540085, 0.004181241994956508, 0.004184912992059253, 0.004174633999355137, 0.00416608399245888, 0.004187915998045355, 0.004175880996626802, 0.00416912799119018, 0.004166751998127438, 0.004169758001808077, 0.004168628991465084, 0.004177921000518836, 0.0041732780082384124, 0.004170528991380706, 0.004170134998275898, 0.004170070998952724, 0.0041727790085133165, 0.004169745996478014, 0.004170429994701408, 0.004168828003457747, 0.004165884995018132, 0.004165892009041272, 0.0041620370029704645, 0.004169673004071228, 0.004166735001490451, 0.004174757996224798, 0.00417911600379739, 0.004171022999798879, 0.004165912003372796, 0.004171213993686251, 0.004169428997556679, 0.004164502999628894, 0.00416334999317769, 0.004169225998339243, 0.004165774007560685, 0.00417346200265456, 0.004166767001152039, 0.0041678849956952035, 0.004167235005297698];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv1;0.003021276992512867;0.0007316020055441186;;;0.24214992778124195;;;[0.0030651000124635175, 0.0030407069862121716, 0.003038318987819366, 0.0030343390099005774, 0.003038993992959149, 0.003032531007193029, 0.003041571006178856, 0.0030400640098378062, 0.0030323310056701303, 0.003030813008081168, 0.0030282259976956993, 0.003027608006959781, 0.0030268470000009984, 0.003022889999556355, 0.0030269859998952597, 0.003025128011358902, 0.003025291007361375, 0.0030236690072342753, 0.00302177200501319, 0.0030229830008465797, 0.0030253500008257106, 0.003025758996955119, 0.0030249529954744503, 0.00302589000784792, 0.0030223189969547093, 0.003021276992512867, 0.0030245770030887797, 0.0030555220000678673, 0.0030604049970861524, 0.003026320002391003, 0.003053779000765644, 0.003032840002560988, 0.0030251769931055605, 0.003047214006073773, 0.003065108016016893, 0.0030302719969768077, 0.0030548070062650368, 0.0030589840025641024, 0.0030574260017601773, 0.0030308199930004776, 0.003026674996362999, 0.0030621360056102276, 0.003062532006879337, 0.003056946996366605, 0.0030486119794659317, 0.0030567409994546324, 0.0030572899850085378, 0.003050772997085005, 0.003056895002373494, 0.0030513249948853627];[0.0007742299931123853, 0.0007509110000682995, 0.0007591280009364709, 0.0007482709916075692, 0.0007454299920937046, 0.0007450339908245951, 0.0007489230047212914, 0.0007494450110243633, 0.0007479640044039115, 0.0007481859938707203, 0.0007452069985447451, 0.0007461310015060008, 0.0007495030004065484, 0.0007489830022677779, 0.0007452470017597079, 0.0007648860046174377, 0.0007497539918404073, 0.0007508720009354874, 0.0007492339937016368, 0.0007482439978048205, 0.0007487730035791174, 0.0007505859975935891, 0.0007500339997932315, 0.0007480019994545728, 0.0007522490050178021, 0.0007495489990105852, 0.0007513780001318082, 0.0007510530122090131, 0.0007500450010411441, 0.0007500770007027313, 0.0007497139886254445, 0.0007490099960705265, 0.0007485090027330443, 0.0007481439970433712, 0.0007479039923055097, 0.0007488190021831542, 0.0007489330018870533, 0.0007514949975302443, 0.0007316020055441186, 0.0007541100058006123, 0.0007524140091845766, 0.0007506850088248029, 0.0007459609914803877, 0.0007477760082110763, 0.0007500790088670328, 0.0007532379968324676, 0.0007469970005331561, 0.0007479350024368614, 0.0007468539988622069, 0.0007521799998357892];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv2;0.006428492997656576;0.007903719000751153;;;1.2294824002503153;;;[0.00643907199264504, 0.00644655100768432, 0.006433417001971975, 0.006437203992391005, 0.00643597099406179, 0.006438754993723705, 0.0064369259926024824, 0.006445216000429355, 0.006442243000492454, 0.00643488799687475, 0.006435560004319996, 0.006447766994824633, 0.006437656003981829, 0.006430709006963298, 0.006439507007598877, 0.006431906993384473, 0.006439376011257991, 0.006448269021348096, 0.006433528003981337, 0.0064389239851152524, 0.006443069010856561, 0.0064379760005977005, 0.006433216010918841, 0.006444298007409088, 0.006445774997700937, 0.006429244982427917, 0.006435611983761191, 0.006431747999158688, 0.0064328610023949295, 0.006436084018787369, 0.006437285992433317, 0.006434451002860442, 0.006434839000576176, 0.006440324999857694, 0.006434194001485594, 0.006436364012188278, 0.006439075994421728, 0.006430758992792107, 0.0064403860160382465, 0.006439862016122788, 0.006442818994401023, 0.006440829980419949, 0.006433816015487537, 0.0064384089928353205, 0.006428492997656576, 0.00644094601739198, 0.006436116003897041, 0.006438309006625786, 0.0064416240056743845, 0.006433638001908548];[0.00792773200373631, 0.007924275996629149, 0.00793157699808944, 0.00792401799117215, 0.007924992009066045, 0.0079254109878093, 0.007915119000244886, 0.007931861997349188, 0.007919184005004354, 0.00792258299770765, 0.00791686300362926, 0.007927807004307397, 0.007910362997790799, 0.007924182005808689, 0.007914838002761826, 0.00793413000064902, 0.007920844000182115, 0.007907492006779648, 0.007912353990832344, 0.007915398993645795, 0.007912385990493931, 0.007912777000456117, 0.00791824200132396, 0.007916185990325175, 0.007905810998636298, 0.007909444000688381, 0.007905906008090824, 0.007909655003459193, 0.007914608999271877, 0.007908722996944562, 0.007913838009699248, 0.00792753898713272, 0.00791441799083259, 0.0079055550013436, 0.007927022990770638, 0.00790715501352679, 0.007903719000751153, 0.007907482999144122, 0.007914870991953649, 0.007925365003757179, 0.00791841300087981, 0.007908721003332175, 0.007907619001343846, 0.007920445990748703, 0.007911851003882475, 0.00790856200910639, 0.007909505002317019, 0.007920420001028106, 0.007920909993117675, 0.007910893007647246];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.conv3;0.001796944998204708;0.0005424769915407524;;;0.30188847854705086;;;[0.0018454630189808086, 0.0018179769976995885, 0.0018084640032611787, 0.001807994005503133, 0.0018078969878843054, 0.0018066400079987943, 0.0018134519923478365, 0.00181705599243287, 0.0017997859831666574, 0.001796944998204708, 0.0018031739891739562, 0.0018180290062446147, 0.0018091349920723587, 0.0018093420076183975, 0.001800468991859816, 0.002297955987160094, 0.0018012179934885353, 0.0018014129891525954, 0.0018009570194408298, 0.0018079510045936331, 0.0018075160041917115, 0.0018023979937424883, 0.001799968013074249, 0.001798848999897018, 0.0018030520004685968, 0.0017972129862755537, 0.0018108450167346746, 0.001802744998713024, 0.0018096220010193065, 0.0017975240043597296, 0.0018081010057358071, 0.0018006149912253022, 0.0018182420026278123, 0.0018003480217885226, 0.0018075249972753227, 0.0018015070090768859, 0.0018093850085278973, 0.0017993450164794922, 0.0018033050000667572, 0.0018082609894918278, 0.0018111039971699938, 0.0018016149988397956, 0.001806252999813296, 0.0017987860046559945, 0.0018075319967465475, 0.0018002879951382056, 0.0018095949926646426, 0.001800365003873594, 0.0018058200075756758, 0.0018009250052273273];[0.0005492550117196515, 0.0005454139900393784, 0.0005463429988594726, 0.0005424769915407524, 0.0005469330062624067, 0.0005463669949676841, 0.0005452670011436567, 0.0005469649913720787, 0.0005459709936985746, 0.0005464730056701228, 0.0005469070019898936, 0.0005552959919441491, 0.0005459679960040376, 0.00054517800163012, 0.0005461640103021637, 0.0005450559983728454, 0.0005519209953490645, 0.0005491550109582022, 0.0005464510031742975, 0.000545628005056642, 0.0005474270001286641, 0.0005479169922182336, 0.0005490339972311631, 0.0005473540077218786, 0.0005541149876080453, 0.0005470760079333559, 0.0005461640103021637, 0.0005479310057125986, 0.0005467899900395423, 0.0005460380052682012, 0.0005464799905894324, 0.0005563690065173432, 0.0005464080022647977, 0.0005448930023703724, 0.0005494809884112328, 0.0005464249989017844, 0.0005473589990288019, 0.0005455589998746291, 0.0005483109998749569, 0.000545962990145199, 0.0005469879979500547, 0.0005467019946081564, 0.0005482189881149679, 0.0005488929891726002, 0.0005585939943557605, 0.000546370996744372, 0.0005459230014821514, 0.0005482990090968087, 0.0005479379906319082, 0.0005462039989652112];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.0.downsample.0;0.00121466199925635;0.0005103589937789366;;;0.42016544033763514;;;[0.001307113008806482, 0.0012707620044238865, 0.0012705239932984114, 0.0012560799805214629, 0.0012615890154847875, 0.0012645410024560988, 0.001250188986887224, 0.0012390640040393919, 0.0012419340055203065, 0.0012421200081007555, 0.00121466199925635, 0.0012412489886628464, 0.0012440860155038536, 0.0012434590025804937, 0.0012553929991554469, 0.0012387419992592186, 0.0012438110134098679, 0.0012463080056477338, 0.001239534016349353, 0.0012360300024738535, 0.0012392799981171265, 0.0012702980020549148, 0.0012732710019918159, 0.0012680600048042834, 0.0012770030152751133, 0.0012573629937833175, 0.0012452430091798306, 0.0012409139890223742, 0.0012746700085699558, 0.0012478319986257702, 0.0012706639972748235, 0.0012432690127752721, 0.0012403099972289056, 0.001242459999048151, 0.0012795420188922435, 0.0012461940059438348, 0.001269606000278145, 0.001244198007043451, 0.001242474012542516, 0.0012348610034678131, 0.0012756130017805845, 0.0012462259910535067, 0.0012750230089295655, 0.0012406479945639148, 0.001240124984178692, 0.001240141995367594, 0.0012780730030499399, 0.0012245319958310574, 0.0012771120091201738, 0.0012500479933805764];[0.0005175659898668528, 0.0005144559981999919, 0.0005158169951755553, 0.0005129420023877174, 0.0005226780049270019, 0.0005160729924682528, 0.0005164569884072989, 0.0005133860104251653, 0.0005106659955345094, 0.000515755993546918, 0.0005139179993420839, 0.0005150600045453757, 0.0005218119913479313, 0.0005264960054773837, 0.0005129019991727546, 0.0005137170082889497, 0.000513827006216161, 0.0005142739973962307, 0.0005146610055817291, 0.0005194309924263507, 0.0005135079991305247, 0.0005140180001035333, 0.0005165649927221239, 0.0005140590074006468, 0.0005138800042914227, 0.0005184159963391721, 0.0005151720106368884, 0.0005272529961075634, 0.0005136339896125719, 0.0005206850037211552, 0.0005132780061103404, 0.0005117309920024127, 0.0005189950024941936, 0.0005147409974597394, 0.0005128449993208051, 0.0005120910063851625, 0.0005128839984536171, 0.0005145760078448802, 0.0005161200097063556, 0.0005182899913052097, 0.0005138190026627854, 0.0005173639947315678, 0.0005136669933563098, 0.0005248969973763451, 0.000511938997078687, 0.0005140139983268455, 0.0005124519957462326, 0.0005113869992783293, 0.0005118999979458749, 0.0005103589937789366];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer3.1.conv2;0.005414295010268688;0.0022643120028078556;;;0.4182099421094322;;;[0.005429690005257726, 0.005423769005574286, 0.00541972900100518, 0.00542117899749428, 0.005421977999503724, 0.005424570001196116, 0.0054235419956967235, 0.005418739005108364, 0.00542260600195732, 0.005428851975011639, 0.005424251998192631, 0.005418073997134343, 0.005419305991381407, 0.005419558001449332, 0.005425810988526791, 0.005421252019004896, 0.005431497003883123, 0.005420807006885298, 0.005423811991931871, 0.005422560992883518, 0.005419592998805456, 0.005417287989985198, 0.005425732000730932, 0.005422763992100954, 0.00542930600931868, 0.005427983007393777, 0.005420054993010126, 0.005419632012490183, 0.005424482995294966, 0.005426706004072912, 0.00543054701120127, 0.0054255110007943586, 0.005421230991487391, 0.005421980997198261, 0.005414295010268688, 0.0054190819937502965, 0.005429584998637438, 0.005418330998509191, 0.005422754984465428, 0.005420945002697408, 0.0054212870163610205, 0.005427734984550625, 0.005424415998277254, 0.005421100009698421, 0.0054225220083026215, 0.005421452995506115, 0.005417466993094422, 0.005417775988462381, 0.005419014996732585, 0.005420929010142572];[0.0022975119936745614, 0.0022759830026188865, 0.002278685991768725, 0.0022906570084160194, 0.002285968992509879, 0.0022867009975016117, 0.0022800779988756403, 0.002274369995575398, 0.0023116730008041486, 0.0022659739915980026, 0.0022729769989382476, 0.0022649999882560223, 0.002272978992550634, 0.0022982299997238442, 0.0022739840060239658, 0.002269398988573812, 0.0022719900007359684, 0.0022657469962723553, 0.002275980994454585, 0.0022651139879599214, 0.0022667150042252615, 0.0022829430090496317, 0.0022691140038659796, 0.002270316006615758, 0.002266578987473622, 0.0022643120028078556, 0.002270602999487892, 0.0022769479983253404, 0.002272584999445826, 0.0022733160003554076, 0.0022748400078853592, 0.002270557000883855, 0.0022741540014976636, 0.0022781940060667694, 0.002264486000058241, 0.0022701109992340207, 0.0022707090101903304, 0.0022866110084578395, 0.0022754509991500527, 0.002276253988384269, 0.0022720379929523915, 0.0022681120026391, 0.0022753440134692937, 0.0022668390010949224, 0.002271521996590309, 0.0022738669940736145, 0.0022689339966746047, 0.0022663210111204535, 0.002278029001899995, 0.0022881810000399128];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv1;0.0017954509967239574;0.0005439009983092546;;;0.3029328003391212;;;[0.0027286819968139753, 0.0018733830220298842, 0.001807193984859623, 0.0018645599921001121, 0.0018734350014710799, 0.0018196010059909895, 0.001816274001612328, 0.001801412014174275, 0.0017987970059039071, 0.0018005470046773553, 0.0018057490087812766, 0.0017975439986912534, 0.0018093319959007204, 0.0017974399961531162, 0.0018057119887089357, 0.001799503996153362, 0.0018066279881168157, 0.0017954509967239574, 0.0018015539972111583, 0.0018017409893218428, 0.0018071869853883982, 0.001804610001272522, 0.0018022309959633276, 0.001797919991076924, 0.0018046259938273579, 0.0017980840057134628, 0.0017999939882429317, 0.00180126799386926, 0.0018078510038321838, 0.0017962329875444993, 0.0018006629979936406, 0.001795710006263107, 0.0018054840038530529, 0.0017993200017372146, 0.0018092190148308873, 0.0017968729953281581, 0.0018051660008495674, 0.0018010400235652924, 0.0018070859950967133, 0.0018047590128844604, 0.0018517229909775779, 0.0017992479988606647, 0.0018064800096908584, 0.0017956679948838428, 0.0018072790117003024, 0.0017971289926208556, 0.0018037330155493692, 0.001807135995477438, 0.0017980160046136007, 0.0018056430126307532];[0.0005514320073416457, 0.0005474490026244894, 0.0005492589989444241, 0.0005460810061777011, 0.0005483060085680336, 0.0005567080079345033, 0.0005478230013977736, 0.0005494249926414341, 0.0005466090078698471, 0.0005459739913931116, 0.0005555329989874735, 0.0005457049992401153, 0.0005493560020113364, 0.0005450269964057952, 0.0005483489949256182, 0.0005600769945885986, 0.0005494469951372594, 0.0005485430010594428, 0.0005568299966398627, 0.0005486000009113923, 0.0005483440036186948, 0.0005700060137314722, 0.0005501390114659443, 0.0005485970032168552, 0.0005490490002557635, 0.000552163997781463, 0.000557692997972481, 0.0005480580002767965, 0.0005488039896590635, 0.0005561880097957328, 0.0005466790025820956, 0.000546171999303624, 0.0005480609979713336, 0.0005479599931277335, 0.0005439009983092546, 0.0005459969979710877, 0.00054659899615217, 0.0005506129964487627, 0.0005492929922183976, 0.0005474700010381639, 0.0005490960029419512, 0.0005478380044223741, 0.0005584600003203377, 0.0005460020038299263, 0.0005488769966177642, 0.000546709998161532, 0.0005506590096047148, 0.0005493780045071617, 0.0005503470019903034, 0.0005520580016309395];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv2;0.005292352012475021;0.004210031998809427;;;0.7954935705118684;;;[0.005300317017827183, 0.005294791015330702, 0.005295539987855591, 0.005300752993207425, 0.005304011996486224, 0.005292352012475021, 0.005297007999615744, 0.0053017159953014925, 0.005299821015796624, 0.005295866998494603, 0.005297693991451524, 0.005307874002028257, 0.005301212004269473, 0.005298199990647845, 0.005299897995428182, 0.005293870999594219, 0.005297260009683669, 0.005308324005454779, 0.0053026899840915576, 0.005295807000948116, 0.005294885006151162, 0.005298445001244545, 0.005295336013659835, 0.005296097006066702, 0.005293409005389549, 0.005300392003846355, 0.005293809997965582, 0.005294157017488033, 0.0052941140020266175, 0.005295627983286977, 0.005306759005179629, 0.005296841001836583, 0.005294674992910586, 0.0052931820100639015, 0.005294840986607596, 0.005296365998219699, 0.005299312993884087, 0.0052986549999332055, 0.005298639996908605, 0.005299497992382385, 0.005306630991981365, 0.0052985539950896055, 0.005298274991218932, 0.005293518988764845, 0.005293242007610388, 0.005296778006595559, 0.005296212009852752, 0.005294630012940615, 0.0052941659960197285, 0.005297725001582876];[0.004244384996127337, 0.0042317939951317385, 0.004238222987623885, 0.004243597009917721, 0.004226839999319054, 0.004771444000652991, 0.004214941000100225, 0.004211621999274939, 0.004227359997457825, 0.004232016988680698, 0.004232113002217375, 0.004226677992846817, 0.004223245006869547, 0.004223066003760323, 0.004225184995448217, 0.004218225003569387, 0.0042196699941996485, 0.004221808005240746, 0.004221342998789623, 0.004215904991724528, 0.004224101998261176, 0.004226346994983032, 0.004217845998937264, 0.004215515000396408, 0.004212134008412249, 0.004210227998555638, 0.004217799985781312, 0.0042131700029131025, 0.004210462007904425, 0.004213174994220026, 0.004211521008983254, 0.004210031998809427, 0.004226264005410485, 0.004228068995871581, 0.004225941011100076, 0.004221616996801458, 0.004214442000375129, 0.004216558998450637, 0.00422705800156109, 0.004218724003294483, 0.004220274000545032, 0.0042160119919572026, 0.004217124995193444, 0.004218775997287594, 0.004218046000460163, 0.004228668010910042, 0.0042162900062976405, 0.004212879008264281, 0.004215526001644321, 0.004218881993438117];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.conv3;0.001443036991986446;0.0007678230031160638;;;0.5320882329281796;;;[0.0014537519891746342, 0.00145321199670434, 0.001452021999284625, 0.0014560529816662893, 0.0014504370046779513, 0.0014665630005765706, 0.0014810949942329898, 0.001477209007134661, 0.0014511670015053824, 0.0014533890062011778, 0.001459959996282123, 0.0014526200102409348, 0.0014539440016960725, 0.0014502780104521662, 0.0014533370122080669, 0.0014564540033461526, 0.0014583140145987272, 0.0014925099967513233, 0.001477925994549878, 0.0014522249985020608, 0.001449424002203159, 0.0014544290024787188, 0.001453258009860292, 0.0014523370045935735, 0.001449424002203159, 0.001453824996133335, 0.001451209987862967, 0.0014539830008288845, 0.0014550810010405257, 0.001452470984077081, 0.001443036991986446, 0.0014536720118485391, 0.001474324002629146, 0.0014528649917338043, 0.0014530370099237189, 0.0014523429999826476, 0.0014504700084216893, 0.0014547320024576038, 0.0014537530078087002, 0.0014521760022034869, 0.0014509909960906953, 0.0014490830071736127, 0.0014524569996865466, 0.0014536699891323224, 0.001450679003028199, 0.0014532969944411889, 0.001463369990233332, 0.0014505580038530752, 0.001454381985240616, 0.0014510329929180443];[0.0007843890052754432, 0.0007812640105839819, 0.0007793010008754209, 0.0007798639999236912, 0.0007898809999460354, 0.0007810329989297315, 0.0007819040038157254, 0.0007806890062056482, 0.0007803530024830252, 0.0007804670021869242, 0.0007818309968570247, 0.0007806520006852224, 0.0007808119989931583, 0.0007810980023350567, 0.000783775991294533, 0.0007678230031160638, 0.0007822530023986474, 0.0007851310074329376, 0.0007845479995012283, 0.0007842420018278062, 0.0007843779894756153, 0.0007950470026116818, 0.000787141005275771, 0.0007843240018701181, 0.0007855750009184703, 0.0007883079961175099, 0.0007858309982111678, 0.0007855899893911555, 0.0007850199908716604, 0.000784877993282862, 0.0007831909897504374, 0.0007848699897294864, 0.0007846109947422519, 0.0007861710037104785, 0.000784060001024045, 0.0007854239956941456, 0.0007883560028858483, 0.0007875190058257431, 0.0007869410037528723, 0.0007869660039432347, 0.0007859309989726171, 0.0007862990023568273, 0.0007864930084906518, 0.000786673990660347, 0.0007837309967726469, 0.000788201010436751, 0.00078749300155323, 0.0007872449932619929, 0.0007849660032661632, 0.0007859759934945032];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.0.downsample.0;0.0008926319860620424;0.0004974779876647517;;;0.5573158876587405;;;[0.000957334996201098, 0.0009280040103476495, 0.0009235459874616936, 0.0009163049980998039, 0.0009115569846471772, 0.0009158390166703612, 0.000902036001207307, 0.0008969880000222474, 0.0008966340101324022, 0.0009052609966602176, 0.0008987769979285076, 0.0008993730007205158, 0.0008989289926830679, 0.0008993350056698546, 0.0009015130053739995, 0.0008926319860620424, 0.0008997880067909136, 0.0009121579932980239, 0.0008972420037025586, 0.0008990880014607683, 0.0008954070071922615, 0.0009109589882427827, 0.000900763989193365, 0.0008987600012915209, 0.0008986650063889101, 0.000898429992957972, 0.0009066369966603816, 0.0008976020180853084, 0.0009014829993247986, 0.0008986910106614232, 0.000897446007002145, 0.0009111100080190226, 0.0008981060091173276, 0.000897534002433531, 0.0008976550016086549, 0.0008991350041469559, 0.0008978090045275167, 0.0008953409997047856, 0.0009012329974211752, 0.0008955049997894093, 0.0008980449929367751, 0.0008990800124593079, 0.0009063329925993457, 0.0008967389876488596, 0.0008982949948403984, 0.0008957709942478687, 0.0009093700064113364, 0.0009048179927049205, 0.000897014993824996, 0.0008983739971881732];[0.0005060759867774323, 0.0005009080050513148, 0.0004994810005882755, 0.0004985779960406944, 0.0004990629968233407, 0.0005068369937362149, 0.0005005239945603535, 0.0005014269991079345, 0.0005001289973733947, 0.0005003170081181452, 0.0005026410071877763, 0.000515400999574922, 0.0004995460039936006, 0.0005015499918954447, 0.0005002689867978916, 0.0005013450136175379, 0.0005021999968448654, 0.0005016979994252324, 0.0005015600036131218, 0.0005013560003135353, 0.0005018070078222081, 0.0004995650087948889, 0.0005008559965062886, 0.0005032460030633956, 0.0005005730054108426, 0.0005129389901412651, 0.0005015159986214712, 0.0004986510029993951, 0.0004990960005670786, 0.0005008279986213893, 0.0004974779876647517, 0.0005028360028518364, 0.0005098310066387057, 0.0005033939960412681, 0.0005013879999751225, 0.0005048200109740719, 0.0005142470035934821, 0.0005005999992135912, 0.0005023489939048886, 0.0004999980010325089, 0.0005024400015827268, 0.0005016759969294071, 0.0005032920016674325, 0.0005015729984734207, 0.0005029669991927221, 0.0005020690005039796, 0.0005031850014347583, 0.0005104930023662746, 0.0005031159962527454, 0.000502265989780426];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
layer4.1.conv2;0.004718396987300366;0.002161911004805006;;;0.4581876028286346;;;[0.004731512992293574, 0.004728510990389623, 0.004725507998955436, 0.00472731000627391, 0.0047332450048998, 0.00472215200716164, 0.004730141008622013, 0.004730053988168947, 0.004726846003904939, 0.004726556013338268, 0.0047256340039893985, 0.004726063983980566, 0.004730426007881761, 0.004730594009743072, 0.004723101999843493, 0.004727054008981213, 0.004725776016130112, 0.00472886000352446, 0.004723189995274879, 0.004725619000964798, 0.004721424003946595, 0.004728311992948875, 0.0047233910008799285, 0.004721760982647538, 0.00472663099935744, 0.004722684985608794, 0.004727537016151473, 0.004725791004602797, 0.004725820996100083, 0.004724192011053674, 0.004734057001769543, 0.004718396987300366, 0.004723930993350223, 0.004724443002487533, 0.00472332899516914, 0.004722395999124274, 0.004728939005872235, 0.004724579004687257, 0.004721427001641132, 0.0047285839973483235, 0.004724880986032076, 0.00472448198706843, 0.00472652300959453, 0.004726298007881269, 0.004723000980447978, 0.0047237459948519245, 0.0047233709919964895, 0.004727690989966504, 0.0047273880045395344, 0.004728724990854971];[0.002186419995268807, 0.0021813320054206997, 0.0021909960050834343, 0.0021771120082121342, 0.002180088995373808, 0.0021788349986309186, 0.002166058009606786, 0.002174865992856212, 0.0021663130028173327, 0.0021638980106217787, 0.0021738250070484355, 0.0021893160010222346, 0.00217721400258597, 0.002173016997403465, 0.0026070970052387565, 0.002176939000491984, 0.0021821739937877283, 0.0021774460037704557, 0.0021802410046802834, 0.0021639150072587654, 0.002163377997931093, 0.0021698220079997554, 0.0021655119926435873, 0.003203020998626016, 0.0021654730080626905, 0.0021645740052917972, 0.002164284000173211, 0.002164537989301607, 0.0021696690091630444, 0.0021631999989040196, 0.0021647429966833442, 0.0021623339998768643, 0.0026072890032082796, 0.0021639530023094267, 0.0021650620037689805, 0.0021672400034731254, 0.002161911004805006, 0.002169890998629853, 0.0021660159982275218, 0.002162306001991965, 0.0021655809978256, 0.0025905890070134774, 0.00216615799581632, 0.0021699100034311414, 0.002166311998735182, 0.002163450000807643, 0.0021670329879270867, 0.0021706700063077733, 0.0021632169955410063, 0.002163955010473728];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 3, 256, 256)
Output size: (27, 27)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  8.069e+22
  Optimized FLOP count:  6.111e+8
   Theoretical speedup:  1.320e+14
  Largest intermediate:  2.304e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 64, 64)
Output size: (1152, 1152)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  4.242e+8
   Theoretical speedup:  5.284e+12
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  8.537e+8
   Theoretical speedup:  1.050e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 32, 32)
Output size: (2304, 2304)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  1.207e+8
   Theoretical speedup:  2.901e+11
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  2.627e+8
   Theoretical speedup:  5.333e+11
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 256, 256)
Output size: (576, 576)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  3.672e+25
  Optimized FLOP count:  1.304e+10
   Theoretical speedup:  2.817e+15
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  7.235e+7
   Theoretical speedup:  7.563e+9
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 128, 128)
Output size: (576, 576)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  1.434e+23
  Optimized FLOP count:  1.649e+9
   Theoretical speedup:  8.699e+13
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 128, 128)
Output size: (1152, 1152)
---
  Complete contraction:  onmj,lkm,ihj,edf,bac,ogfc->nligeb
         Naive scaling:  15
     Optimized scaling:  7
      Naive FLOP count:  5.738e+23
  Optimized FLOP count:  3.299e+9
   Theoretical speedup:  1.739e+14
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   6              0         lkm,onmj->lonj         ihj,edf,bac,ogfc,lonj->nligeb
   6              0         ogfc,edf->ogce             ihj,bac,lonj,ogce->nligeb
   6              0         lonj,ihj->loni                 bac,ogce,loni->nligeb
   6              0         ogce,bac->ogeb                     loni,ogeb->nligeb
   7           TDOT      ogeb,loni->nligeb                        nligeb->nligeb

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.00035886000841856003;0.0008528484031558037;;;2.3765490251036145;;;[0.00037041865289211273, 0.00036477483808994293, 0.0003746515139937401, 0.00035886000841856003, 0.0003633154556155205, 0.0003600809723138809, 0.00036176759749650955, 0.000359303317964077, 0.0003622835502028465, 0.0004097903147339821, 0.00036338530480861664, 0.0003604339435696602, 0.0003627883270382881, 0.00035985931754112244, 0.0003613177686929703, 0.00035958271473646164, 0.00036093126982450485, 0.0003650123253464699, 0.0003629494458436966, 0.00036010053008794785, 0.0003604525700211525, 0.0003596348688006401, 0.0003610663115978241, 0.00036017317324876785, 0.0003611445426940918, 0.00036476459354162216, 0.0003602355718612671, 0.0003605363890528679, 0.0003610672429203987, 0.0003593685105443001, 0.0003601163625717163, 0.000361432321369648, 0.00036153849214315414, 0.000362602062523365, 0.0003611734136939049, 0.00037322938442230225, 0.000364009290933609, 0.00035919155925512314, 0.00036108773201704025, 0.00035939551889896393, 0.00036238785833120346, 0.0003603789955377579, 0.0003622565418481827, 0.00036069657653570175, 0.0003604646772146225, 0.0003598276525735855, 0.00036072637885808945, 0.0003604944795370102, 0.0003615766763687134, 0.00036224350333213806];[0.0009313812479376793, 0.0008916500955820084, 0.0008605094626545906, 0.0008826367557048798, 0.0008601052686572075, 0.0008569769561290741, 0.0008589886128902435, 0.0008566724136471748, 0.0008752122521400452, 0.0008613727986812592, 0.0008618701249361038, 0.001180269755423069, 0.0008568717166781425, 0.0008668005466461182, 0.000857984647154808, 0.0008672112599015236, 0.0008603902533650398, 0.0008606594055891037, 0.001180216670036316, 0.0008629746735095978, 0.0008754106238484383, 0.0008594775572419167, 0.0008566202595829964, 0.0008577583357691765, 0.000859440304338932, 0.0014589522033929825, 0.0008528484031558037, 0.000874561257660389, 0.0008645439520478249, 0.0008583078160881996, 0.0008587082847952843, 0.0008610617369413376, 0.0011765463277697563, 0.0008581792935729027, 0.0008618822321295738, 0.0008644089102745056, 0.0008556321263313293, 0.0008580908179283142, 0.0008564963936805725, 0.0011989222839474678, 0.0008550602942705154, 0.000858033075928688, 0.0008630035445094109, 0.0008570672944188118, 0.0008757496252655983, 0.0008560242131352425, 0.001168454997241497, 0.0008546672761440277, 0.0008562691509723663, 0.0008707642555236816];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.0026263585314154625;0.001345386728644371;;;0.5122631630645195;;;[0.0026441896334290504, 0.002635880373418331, 0.002636571414768696, 0.002633211202919483, 0.0026423027738928795, 0.0026367418467998505, 0.002642364241182804, 0.0026306062936782837, 0.0026358729228377342, 0.0026347143575549126, 0.0026331432163715363, 0.002632131800055504, 0.0026318440213799477, 0.002632221207022667, 0.002630360424518585, 0.003039020113646984, 0.002634868025779724, 0.002631068229675293, 0.0026594260707497597, 0.0026295678690075874, 0.0026263585314154625, 0.00263349711894989, 0.0026306994259357452, 0.0026419321075081825, 0.0026379581540822983, 0.0026317043229937553, 0.0026334235444664955, 0.0026290686801075935, 0.0026380615308880806, 0.0026370463892817497, 0.0026336023584008217, 0.002634914591908455, 0.002631489187479019, 0.002635778859257698, 0.002634354867041111, 0.002633044496178627, 0.0026317965239286423, 0.0026281261816620827, 0.0026313746348023415, 0.002635200507938862, 0.00263409037142992, 0.0026474660262465477, 0.002633410505950451, 0.002641483210027218, 0.0026287036016583443, 0.0026275767013430595, 0.0026317639276385307, 0.0026316028088331223, 0.0026361942291259766, 0.0026333602145314217];[0.001401873305439949, 0.001363358460366726, 0.001357056200504303, 0.0013666888698935509, 0.0013571381568908691, 0.001360229216516018, 0.0017111580818891525, 0.0013484815135598183, 0.001350613310933113, 0.001354246400296688, 0.0013597086071968079, 0.001353261061012745, 0.0013611158356070518, 0.0013601919636130333, 0.0013694586232304573, 0.0013505984097719193, 0.0013599544763565063, 0.0013709310442209244, 0.001368943601846695, 0.0013502733781933784, 0.0013524722307920456, 0.001725347712635994, 0.0013534361496567726, 0.0013543982058763504, 0.0013521816581487656, 0.0013551879674196243, 0.0013504400849342346, 0.0013548918068408966, 0.0013678455725312233, 0.0013647787272930145, 0.0013546580448746681, 0.0013537360355257988, 0.0013617994263768196, 0.001352599821984768, 0.0013543525710701942, 0.0013509700074791908, 0.001735033467411995, 0.0013470686972141266, 0.0013564759865403175, 0.001355661079287529, 0.0013694101944565773, 0.001371573656797409, 0.0013608979061245918, 0.0013551199808716774, 0.001351124607026577, 0.001345386728644371, 0.0013509858399629593, 0.001353270374238491, 0.0013668807223439217, 0.0013511041179299355];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0008491650223731995;0.0011935867369174957;;;1.4056004492292034;;;[0.0008672298863530159, 0.0008560670539736748, 0.0008764462545514107, 0.0014229565858840942, 0.000859375111758709, 0.0008561396971344948, 0.0008567878976464272, 0.000853387638926506, 0.0008559990674257278, 0.000856202095746994, 0.0008587921038269997, 0.0008544567972421646, 0.0008560540154576302, 0.0008604796603322029, 0.0008593415841460228, 0.0008534099906682968, 0.0008578822016716003, 0.0008558528497815132, 0.0008586440235376358, 0.0008543292060494423, 0.0008554290980100632, 0.0008534835651516914, 0.0008643195033073425, 0.0008570943027734756, 0.0008558696135878563, 0.0008549494668841362, 0.0008574957028031349, 0.0008491650223731995, 0.0008598454296588898, 0.0008537592366337776, 0.0008651623502373695, 0.0008699614554643631, 0.0008551273494958878, 0.0008565019816160202, 0.0008551999926567078, 0.0008571632206439972, 0.0008550519123673439, 0.000861157663166523, 0.0008569201454520226, 0.0008558044210076332, 0.0008545555174350739, 0.0008604433387517929, 0.0008509783074259758, 0.00085464958101511, 0.0008569015190005302, 0.0008580945432186127, 0.0008550276979804039, 0.000855383463203907, 0.000855674035847187, 0.0008609266951680183];[0.0012621041387319565, 0.0012159449979662895, 0.0012092888355255127, 0.0012038461863994598, 0.0011979425325989723, 0.0012478865683078766, 0.0011975066736340523, 0.001210997812449932, 0.001213698647916317, 0.0012092534452676773, 0.001201537437736988, 0.0012444276362657547, 0.0011999038979411125, 0.0012085549533367157, 0.0012295395135879517, 0.00153335090726614, 0.0011961078271269798, 0.0012340499088168144, 0.001200750470161438, 0.0012030946090817451, 0.0013135243207216263, 0.001220937818288803, 0.0012233313173055649, 0.0015616491436958313, 0.0012052729725837708, 0.0012190314009785652, 0.0011985097080469131, 0.0012102006003260612, 0.0012139296159148216, 0.0012068068608641624, 0.0012015970423817635, 0.001543806865811348, 0.0011970195919275284, 0.0012023309245705605, 0.0012615136802196503, 0.0012069214135408401, 0.0012020878493785858, 0.0012418674305081367, 0.0012088250368833542, 0.0015220856294035912, 0.0012250347062945366, 0.0012045921757817268, 0.0011970717459917068, 0.0012271907180547714, 0.0011988067999482155, 0.001201634295284748, 0.0012011034414172173, 0.0015293890610337257, 0.0011935867369174957, 0.0012073209509253502];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.001443326473236084;0.0012049432843923569;;;0.8348376522816436;;;[0.0014595696702599525, 0.001453145407140255, 0.0014721360057592392, 0.001451645977795124, 0.0014494871720671654, 0.0014552781358361244, 0.0014640260487794876, 0.0014565549790859222, 0.0014484096318483353, 0.001447826623916626, 0.0014534443616867065, 0.0014478107914328575, 0.001447346992790699, 0.001447850838303566, 0.0014493158087134361, 0.0014498736709356308, 0.001447761431336403, 0.0014463011175394058, 0.001446242444217205, 0.0014474689960479736, 0.0014473339542746544, 0.0014500105753540993, 0.0014539649710059166, 0.0014472296461462975, 0.001443326473236084, 0.001451972872018814, 0.001451347954571247, 0.0014617163687944412, 0.0014480073004961014, 0.0014469381421804428, 0.0014523575082421303, 0.0014480939134955406, 0.001445028930902481, 0.0014476198703050613, 0.0014467239379882812, 0.001450926996767521, 0.0014488650485873222, 0.001451331190764904, 0.0014539221301674843, 0.0014461949467658997, 0.001460694707930088, 0.0014476245269179344, 0.0014486145228147507, 0.001451641321182251, 0.0014460813254117966, 0.001449097879230976, 0.001452665776014328, 0.001446560025215149, 0.0014454470947384834, 0.0014502517879009247];[0.001278785988688469, 0.0012530665844678879, 0.0012395931407809258, 0.0012049432843923569, 0.00122146587818861, 0.0012417202815413475, 0.0012410860508680344, 0.0012679090723395348, 0.0012607192620635033, 0.001238594762980938, 0.0016114916652441025, 0.0012351395562291145, 0.0012379353865981102, 0.0012447275221347809, 0.0013079456984996796, 0.001273440197110176, 0.0012365840375423431, 0.0012404480949044228, 0.0015931623056530952, 0.0012353230267763138, 0.0012541739270091057, 0.0012897485867142677, 0.0012461710721254349, 0.0012651514261960983, 0.0012567704543471336, 0.0012579737231135368, 0.001596333459019661, 0.0012394487857818604, 0.0012209611013531685, 0.0012547038495540619, 0.0013186866417527199, 0.001254228875041008, 0.0012194989249110222, 0.0012390520423650742, 0.0015901308506727219, 0.0012375479564070702, 0.0012546554207801819, 0.0012521734461188316, 0.0012376150116324425, 0.0012271106243133545, 0.0012493906542658806, 0.001244066283106804, 0.0016095153987407684, 0.0012699887156486511, 0.001233772374689579, 0.0012432197108864784, 0.0012414930388331413, 0.0012435540556907654, 0.001251591369509697, 0.0012509524822235107];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.00054970383644104;0.0008523948490619659;;;1.5506438059094605;;;[0.0005596103146672249, 0.0005528060719370842, 0.0005541294813156128, 0.0005513327196240425, 0.0005516642704606056, 0.000553707592189312, 0.0005557741969823837, 0.0005523543804883957, 0.0005504181608557701, 0.0005509164184331894, 0.0005522696301341057, 0.0005518710240721703, 0.0005497895181179047, 0.0005522342398762703, 0.0005525322631001472, 0.0005525331944227219, 0.0005517406389117241, 0.0005525741726160049, 0.0005520693957805634, 0.0005530575290322304, 0.0005499683320522308, 0.000555071048438549, 0.0005507515743374825, 0.0005521988496184349, 0.00054970383644104, 0.0005515217781066895, 0.0005586100742220879, 0.0005523161962628365, 0.0005517406389117241, 0.0005667814984917641, 0.0005530891939997673, 0.0005520517006516457, 0.0005529504269361496, 0.000552845187485218, 0.0005527455359697342, 0.000554756261408329, 0.0005506519228219986, 0.0005504162982106209, 0.0005533155053853989, 0.0005507078021764755, 0.0005513252690434456, 0.0005506286397576332, 0.000551256351172924, 0.0005527669563889503, 0.0005531813949346542, 0.0005619842559099197, 0.0005526887252926826, 0.0005532475188374519, 0.0005515161901712418, 0.0005518859252333641];[0.0009140968322753906, 0.0008835084736347198, 0.0008573960512876511, 0.000855754129588604, 0.0008677328005433083, 0.0008693784475326538, 0.0008657714352011681, 0.0008618468418717384, 0.0008584083989262581, 0.0008570514619350433, 0.0008674133569002151, 0.0008610561490058899, 0.0008617890998721123, 0.0008590519428253174, 0.000887635163962841, 0.0011581787839531898, 0.0008577285334467888, 0.0008586384356021881, 0.0008723093196749687, 0.0008565597236156464, 0.0008620722219347954, 0.0008575683459639549, 0.0008596982806921005, 0.0011622477322816849, 0.0008566752076148987, 0.0008606705814599991, 0.0008580032736063004, 0.0008654408156871796, 0.00085489172488451, 0.0008574165403842926, 0.000859307125210762, 0.0011579189449548721, 0.0008596219122409821, 0.0008611129596829414, 0.0008575161918997765, 0.0008560912683606148, 0.0008571287617087364, 0.0008576987311244011, 0.000860319472849369, 0.0011628950014710426, 0.0008565345779061317, 0.0008548498153686523, 0.0008561881259083748, 0.0008523948490619659, 0.0008751396089792252, 0.000860883854329586, 0.0008576856926083565, 0.0011417614296078682, 0.0008703703060746193, 0.0009019523859024048];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0010830163955688477;0.0012491336092352867;;;1.1533838401210788;;;[0.0010954169556498528, 0.0010979538783431053, 0.001092781312763691, 0.0010990593582391739, 0.0011008763685822487, 0.0011003445833921432, 0.0010956702753901482, 0.0010942509397864342, 0.0010930411517620087, 0.0010944698005914688, 0.0010942267253994942, 0.0010906578972935677, 0.0010922765359282494, 0.0011040475219488144, 0.00109175406396389, 0.0010986393317580223, 0.0010830163955688477, 0.0010900245979428291, 0.0010929377749562263, 0.0010952120646834373, 0.0010925251990556717, 0.0010911254212260246, 0.0010946951806545258, 0.0010898588225245476, 0.0010930495336651802, 0.0010920558124780655, 0.001090935431420803, 0.0010917987674474716, 0.0010923296213150024, 0.001086789183318615, 0.0010921191424131393, 0.0010928632691502571, 0.0010915584862232208, 0.001091180369257927, 0.0010937917977571487, 0.0010900292545557022, 0.0010922541841864586, 0.0010933279991149902, 0.0010927682742476463, 0.001090439036488533, 0.0010972125455737114, 0.0010917680338025093, 0.0010923612862825394, 0.0011073406785726547, 0.0010927431285381317, 0.0010885372757911682, 0.0010902313515543938, 0.0010941596701741219, 0.001090402714908123, 0.0011026784777641296];[0.0013286890462040901, 0.0012897113338112831, 0.001265120692551136, 0.001255667768418789, 0.0012561110779643059, 0.0012632915750145912, 0.00128131452947855, 0.0012680143117904663, 0.0012650266289710999, 0.0012605488300323486, 0.0012635746970772743, 0.0012738294899463654, 0.0012491336092352867, 0.0012592971324920654, 0.0012593446299433708, 0.0014676330611109734, 0.0012713288888335228, 0.001261599361896515, 0.0012614596635103226, 0.0016532428562641144, 0.001261889934539795, 0.0012576915323734283, 0.001271011307835579, 0.0012612473219633102, 0.0012513622641563416, 0.0012756604701280594, 0.0012818900868296623, 0.0012648431584239006, 0.0012644482776522636, 0.0012580100446939468, 0.0012629227712750435, 0.0012800833210349083, 0.0012996383011341095, 0.001262960024178028, 0.001255837269127369, 0.0012575089931488037, 0.0012826034799218178, 0.0012627756223082542, 0.0012639565393328667, 0.0012530582025647163, 0.001260039396584034, 0.0012638764455914497, 0.0012708129361271858, 0.0012563494965434074, 0.0012579308822751045, 0.001816367730498314, 0.0012626424431800842, 0.001277085393667221, 0.0012585623189806938, 0.001258939504623413];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0005961935967206955;0.0008928636088967323;;;1.4976068408111747;;;[0.0006557339802384377, 0.000652143731713295, 0.0006528543308377266, 0.000655035488307476, 0.0006513725966215134, 0.0006513567641377449, 0.0006493376567959785, 0.0006621787324547768, 0.000649692490696907, 0.0006518736481666565, 0.0006548725068569183, 0.0006512170657515526, 0.0006566699594259262, 0.0006509860977530479, 0.0006555290892720222, 0.000654035247862339, 0.000649724155664444, 0.000651087611913681, 0.0006482582539319992, 0.0006549302488565445, 0.0006489995867013931, 0.0006474675610661507, 0.0006506051868200302, 0.0006512189283967018, 0.0006522871553897858, 0.0006489204242825508, 0.0006488170474767685, 0.0006488142535090446, 0.0006483718752861023, 0.0006501227617263794, 0.0006504766643047333, 0.0006414642557501793, 0.0006495602428913116, 0.0005990630015730858, 0.0006011985242366791, 0.0006023198366165161, 0.0005981177091598511, 0.0006072744727134705, 0.0005961935967206955, 0.0005994150415062904, 0.0006010839715600014, 0.0005984464660286903, 0.0005987770855426788, 0.000599435530602932, 0.0006000734865665436, 0.0005975523963570595, 0.00060274638235569, 0.0006001200526952744, 0.0005979370325803757, 0.0006007123738527298];[0.0009368062019348145, 0.0009263111278414726, 0.0009233783930540085, 0.0009275730699300766, 0.000922204926609993, 0.0009339191019535065, 0.0009214086458086967, 0.0012020226567983627, 0.0009139338508248329, 0.0009428393095731735, 0.0009230747818946838, 0.000899813137948513, 0.0008964585140347481, 0.0009019477292895317, 0.0009080702438950539, 0.0009058862924575806, 0.0009043635800480843, 0.0009006774052977562, 0.0008955551311373711, 0.0009149704128503799, 0.0009028082713484764, 0.0008983276784420013, 0.0008995449170470238, 0.0008928636088967323, 0.0008989786729216576, 0.0009049242362380028, 0.0008996129035949707, 0.0009008646011352539, 0.0009133592247962952, 0.0009012632071971893, 0.000900905579328537, 0.0008940799161791801, 0.0008985185995697975, 0.0011973911896348, 0.0009029721841216087, 0.0009046392515301704, 0.0009107133373618126, 0.0009046019986271858, 0.0009192302823066711, 0.0009047985076904297, 0.0009020818397402763, 0.0009008599445223808, 0.0009040581062436104, 0.000905313529074192, 0.0009203338995575905, 0.0009065261110663414, 0.0009028296917676926, 0.0009041493758559227, 0.0009014001116156578, 0.0009187757968902588];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.0015017520636320114;0.0011836681514978409;;;0.7881914599372153;;;[0.0015197563916444778, 0.0015070810914039612, 0.0015079369768500328, 0.001512342132627964, 0.0015017520636320114, 0.001511160284280777, 0.0015097623690962791, 0.0015170788392424583, 0.0015037357807159424, 0.001504543237388134, 0.0015067430213093758, 0.001506071537733078, 0.0015097102150321007, 0.0015124091878533363, 0.0015132855623960495, 0.001507168635725975, 0.0015066545456647873, 0.0015106825157999992, 0.0015104319900274277, 0.0015255874022841454, 0.001526951789855957, 0.0015267925336956978, 0.0015296125784516335, 0.0015292782336473465, 0.001524096354842186, 0.0015292558819055557, 0.0015308717265725136, 0.001528935506939888, 0.001527254469692707, 0.0015252986922860146, 0.0015254877507686615, 0.001528354361653328, 0.0015249475836753845, 0.0015253154560923576, 0.001528475433588028, 0.0015261070802807808, 0.0015250779688358307, 0.001522189937531948, 0.0015267953276634216, 0.0015257615596055984, 0.001530168578028679, 0.001527641899883747, 0.0015299664810299873, 0.001541600562632084, 0.0015269331634044647, 0.0015256702899932861, 0.0015240740031003952, 0.0015266872942447662, 0.0015250863507390022, 0.0015253955498337746];[0.0012482469901442528, 0.0012050401419401169, 0.0011917753145098686, 0.0011892970651388168, 0.0011928137391805649, 0.001195988617837429, 0.0011903271079063416, 0.0014763697981834412, 0.001184728927910328, 0.0011874772608280182, 0.0012025116011500359, 0.001200835220515728, 0.0011955462396144867, 0.0011877287179231644, 0.0011907629668712616, 0.0011864136904478073, 0.0011909054592251778, 0.0011836681514978409, 0.0011886078864336014, 0.0011875946074724197, 0.001189226284623146, 0.0012607583776116371, 0.0011976081877946854, 0.0011894414201378822, 0.0012445943430066109, 0.001195734366774559, 0.0011866511777043343, 0.0011999187991023064, 0.0012392299249768257, 0.0011928379535675049, 0.0012463731691241264, 0.0011978624388575554, 0.0012022322043776512, 0.0015199175104498863, 0.0011848323047161102, 0.0011924495920538902, 0.0011924710124731064, 0.0012400047853589058, 0.0012027490884065628, 0.001194431446492672, 0.0011897208169102669, 0.0011990759521722794, 0.0011957008391618729, 0.0011924458667635918, 0.0011888621374964714, 0.0012045390903949738, 0.0012043090537190437, 0.0011874604970216751, 0.0011864379048347473, 0.0011892253533005714];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.0013159047812223434;0.0011814013123512268;;;0.8977863210237929;;;[0.0013235900551080704, 0.001320408657193184, 0.0013237521052360535, 0.00131944939494133, 0.0013210847973823547, 0.0013196542859077454, 0.001318780705332756, 0.0013243593275547028, 0.001322917640209198, 0.0013258801773190498, 0.0013251500204205513, 0.0013217618688941002, 0.0013254648074507713, 0.0013223662972450256, 0.0013244133442640305, 0.0013201367110013962, 0.0013212533667683601, 0.0013204766437411308, 0.0013208556920289993, 0.0013219323009252548, 0.0013198386877775192, 0.0013210996985435486, 0.0013193869963288307, 0.0013228468596935272, 0.0013181641697883606, 0.0013233646750450134, 0.0013187369331717491, 0.0013202251866459846, 0.0013202745467424393, 0.0013511888682842255, 0.0013208035379648209, 0.001318204216659069, 0.0013215616345405579, 0.0013209274038672447, 0.0013192100450396538, 0.0013186130672693253, 0.0013170894235372543, 0.0013202372938394547, 0.001324380747973919, 0.0013202335685491562, 0.0013196803629398346, 0.0013192081823945045, 0.0013199523091316223, 0.0013181911781430244, 0.0013164924457669258, 0.001317409798502922, 0.0013200314715504646, 0.0013159047812223434, 0.0013171369209885597, 0.0013181837275624275];[0.00120475422590971, 0.0011830264702439308, 0.001189790666103363, 0.0011909762397408485, 0.0012037670239806175, 0.0011947574093937874, 0.001194891519844532, 0.0014684135094285011, 0.001204138621687889, 0.0011841654777526855, 0.0011932244524359703, 0.0011834772303700447, 0.001216706819832325, 0.001195564866065979, 0.001192641444504261, 0.0011864099651575089, 0.0012073423713445663, 0.0011814013123512268, 0.0011894488707184792, 0.001186448149383068, 0.001186605542898178, 0.0011934395879507065, 0.0011865952983498573, 0.0011825896799564362, 0.0011950014159083366, 0.0011881599202752113, 0.001187363639473915, 0.0011853547766804695, 0.0011948440223932266, 0.0012042447924613953, 0.001190023496747017, 0.0011869380250573158, 0.0011903680860996246, 0.0014977389946579933, 0.0011881440877914429, 0.0011842884123325348, 0.001192515715956688, 0.001197032630443573, 0.001187996007502079, 0.0011911382898688316, 0.0011866716668009758, 0.0012028859928250313, 0.0011859731748700142, 0.0011819442734122276, 0.00119081512093544, 0.0011974098160862923, 0.0011922288686037064, 0.00118997972458601, 0.0011879047378897667, 0.0011989492923021317];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]


==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/duplicates.txt <==
features.0
features.2
features.5
features.7
features.10
features.12, features.14
features.17
features.19, features.21
features.24, features.26, features.28

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_0.txt <==
Layer: Conv2d(3, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 3, 256, 256)
Output size: (27, 27)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  8.069e+22
  Optimized FLOP count:  6.111e+8
   Theoretical speedup:  1.320e+14
  Largest intermediate:  2.304e+3 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_10.txt <==
Layer: Conv2d(128, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 64, 64)
Output size: (1152, 1152)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  2.241e+21
  Optimized FLOP count:  4.229e+8
   Theoretical speedup:  5.300e+12
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_12.txt <==
Layer: Conv2d(256, 256, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 64, 64)
Output size: (2304, 2304)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  8.965e+21
  Optimized FLOP count:  8.484e+8
   Theoretical speedup:  1.057e+13
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_17.txt <==
Layer: Conv2d(256, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 256, 32, 32)
Output size: (2304, 2304)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  3.502e+19
  Optimized FLOP count:  1.154e+8
   Theoretical speedup:  3.034e+11
  Largest intermediate:  5.308e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_19.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 32, 32)
Output size: (4608, 4608)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  1.401e+20
  Optimized FLOP count:  2.414e+8
   Theoretical speedup:  5.802e+11
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_2.txt <==
Layer: Conv2d(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 256, 256)
Output size: (576, 576)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  3.672e+25
  Optimized FLOP count:  1.304e+10
   Theoretical speedup:  2.817e+15
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_24.txt <==
Layer: Conv2d(512, 512, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 512, 16, 16)
Output size: (4608, 4608)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  5.472e+17
  Optimized FLOP count:  5.112e+7
   Theoretical speedup:  1.070e+10
  Largest intermediate:  2.123e+7 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_5.txt <==
Layer: Conv2d(64, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 64, 128, 128)
Output size: (576, 576)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  1.434e+23
  Optimized FLOP count:  1.649e+9
   Theoretical speedup:  8.700e+13
  Largest intermediate:  3.318e+5 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/features_7.txt <==
Layer: Conv2d(128, 128, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1))
inputs size: (1, 128, 128, 128)
Output size: (1152, 1152)
---
  Complete contraction:  qxp,ikx,vbp,ghm,jof,zmf->qivzgj
         Naive scaling:  14
     Optimized scaling:  6
      Naive FLOP count:  5.738e+23
  Optimized FLOP count:  3.298e+9
   Theoretical speedup:  1.740e+14
  Largest intermediate:  1.327e+6 elements
--------------------------------------------------------------------------------
scaling        BLAS                current                             remaining
--------------------------------------------------------------------------------
   5              0           ikx,qxp->iqp           vbp,ghm,jof,zmf,iqp->qivzgj
   5              0           zmf,ghm->zfg               vbp,jof,iqp,zfg->qivzgj
   5              0           iqp,vbp->iqv                   jof,zfg,iqv->qivzgj
   5              0           zfg,jof->zgj                       iqv,zgj->qivzgj
   6   OUTER/EINSUM        zgj,iqv->qivzgj                        qivzgj->qivzgj

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/sys_info.json <==
{"platform": {"system": "Linux", "release": "5.4.0-131-generic", "version": "#147~18.04.1-Ubuntu SMP Sat Oct 15 13:10:18 UTC 2022", "machine": "x86_64", "processor": "x86_64"}, "cpu": {"physical cores": 16, "total cores": 32, "maximum frequency": "3000.00 Mhz", "available memory": "188.59GB"}, "gpu0": {"name": "Tesla T4", "available memory": "15109.0 MB"}}

==> exp/exp10_performance_kfac_reduce_factor/results/kfac_reduce_factor/vgg16_input_shape_3_256_256_cuda_0_batch_size_1_simplify/times.csv <==
Name;PT Conv (best);PT Ein (best);TACO dense (best);TACO sparse (best);PT factor;TACO factor;Expected factor;PT Conv;PT Ein;TACO dense;TACO sparse
features.0;0.0003520629834383726;0.0007666979799978435;;;2.1777295997153625;;;[0.00036630197428166866, 0.00035970198223367333, 0.0003589389962144196, 0.00035424198722466826, 0.000356726988684386, 0.00035498698707669973, 0.00035653403028845787, 0.00035425799433141947, 0.00035438203485682607, 0.0003541689948178828, 0.0003646929981186986, 0.00035653100349009037, 0.00035670201759785414, 0.0003520629834383726, 0.00035959092201665044, 0.0003539360477589071, 0.000356500968337059, 0.00035678897984325886, 0.0003588979598134756, 0.00035501696402207017, 0.0003578200121410191, 0.00035532197216525674, 0.0003690859884954989, 0.0003545900108292699, 0.0003622060175985098, 0.00035636097891256213, 0.0003550520050339401, 0.00035443599335849285, 0.0003552759881131351, 0.00035484303953126073, 0.00035467895213514566, 0.00035388197284191847, 0.00036669301334768534, 0.0003536950098350644, 0.00036532297963276505, 0.0003529959940351546, 0.0003569620312191546, 0.00035404699156060815, 0.00035596091765910387, 0.0003535739961080253, 0.0003545149811543524, 0.0003558749449439347, 0.00035760103492066264, 0.0003580529591999948, 0.0003551959525793791, 0.0003536920412443578, 0.000356650969479233, 0.00035383703652769327, 0.0003570700064301491, 0.00035592500353232026];[0.0008256639703176916, 0.0007919459603726864, 0.000808694981969893, 0.0007810919778421521, 0.0007897480390965939, 0.0007861439953558147, 0.0008076130179688334, 0.0007863980135880411, 0.000777798006311059, 0.0007734349928796291, 0.0007903750520199537, 0.0007677960093133152, 0.0007754009566269815, 0.000774579995777458, 0.0007893650326877832, 0.0007742739981040359, 0.0007769560324959457, 0.0007753749960102141, 0.000777904991991818, 0.0007853980059735477, 0.0007717940025031567, 0.0007931519648991525, 0.0010259900009259582, 0.0007795669953338802, 0.0007835589931346476, 0.000779224035795778, 0.0007913510198704898, 0.0007713870145380497, 0.0007715819519944489, 0.0007734379614703357, 0.0007761059678159654, 0.0007896290044300258, 0.0008188750362023711, 0.0007860219920985401, 0.001043308002408594, 0.0007796509889885783, 0.0007844180217944086, 0.000777164997998625, 0.000795814034063369, 0.000773459963966161, 0.0007712069782428443, 0.0007678589900024235, 0.0007907160324975848, 0.0007700629648752511, 0.0007709259516559541, 0.0007719800341874361, 0.0009530609822832048, 0.0007679809932596982, 0.0007744220201857388, 0.0007666979799978435];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.2;0.002616948971990496;0.001307037950027734;;;0.49945106458593985;;;[0.002643275016453117, 0.0026589130284264684, 0.002637583005707711, 0.0026378239854238927, 0.0026383129879832268, 0.0026528279995545745, 0.00264135398901999, 0.0026397089823149145, 0.0026874159811995924, 0.0026377979665994644, 0.002631068986374885, 0.0026285439380444586, 0.0026258770376443863, 0.002616948971990496, 0.0026192169752903283, 0.0026460490189492702, 0.0026271839742548764, 0.002629190043080598, 0.0026304720086045563, 0.0026282690232619643, 0.002628613030537963, 0.0026296040159650147, 0.002624663000460714, 0.0026253159740008414, 0.0026334620197303593, 0.0026381099596619606, 0.0026328220264986157, 0.0026444780523888767, 0.0026343059726059437, 0.0026345759979449213, 0.0026320810429751873, 0.0026228519855067134, 0.00262299895985052, 0.002631000999826938, 0.0026300139725208282, 0.0026465250412002206, 0.002642338047735393, 0.0026447850395925343, 0.0026349000399932265, 0.002636209945194423, 0.0026369350380264223, 0.0026347769889980555, 0.0026397680048830807, 0.0026405139942653477, 0.0026375370216555893, 0.00264049501856789, 0.002645878936164081, 0.0026357119786553085, 0.0026234149700030684, 0.002633645955938846];[0.0013414410059340298, 0.0013301830040290952, 0.00131730898283422, 0.0013184869894757867, 0.0013337970012798905, 0.001331782026682049, 0.0013396739959716797, 0.001337599998805672, 0.0013310389476828277, 0.0013391639804467559, 0.0013494440354406834, 0.001315364963375032, 0.0013304720050655305, 0.0013309140340425074, 0.0013532830053009093, 0.0013566900161094964, 0.001333085005171597, 0.0013208710006438196, 0.0015989800449460745, 0.0013083639787510037, 0.0013080019853077829, 0.001311000029090792, 0.0013328209752216935, 0.0013102359953336418, 0.001323746982961893, 0.001315307046752423, 0.0013096680049784482, 0.0013148339930921793, 0.0013264080043882132, 0.0013351470115594566, 0.001571000029798597, 0.001325487974099815, 0.001331967010628432, 0.0013378509902395308, 0.0013275290257297456, 0.0013274169759824872, 0.0013235859805718064, 0.0013444259529933333, 0.0013301500002853572, 0.001310110033955425, 0.0013146749697625637, 0.0013165409909561276, 0.0015278190257959068, 0.001307037950027734, 0.0013114999746903777, 0.0013203449780121446, 0.0013125499826855958, 0.0013260410050861537, 0.0013149799779057503, 0.001311521977186203];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.5;0.0008452220354229212;0.0010767339845187962;;;1.2739066652232205;;;[0.0008652849937789142, 0.0008514340152032673, 0.0008502060081809759, 0.0008582320297136903, 0.0008491070475429296, 0.0008491029730066657, 0.0008498239913024008, 0.0008600970613770187, 0.0008549949852749705, 0.0008537720423191786, 0.000854887010063976, 0.0008519509574398398, 0.0008473970228806138, 0.000850277952849865, 0.0008452220354229212, 0.0008608730277046561, 0.0008491339394822717, 0.0008501089760102332, 0.0008533039945177734, 0.000848933937959373, 0.0008513560169376433, 0.0008488979656249285, 0.0008496090304106474, 0.0008487880113534629, 0.0008465590071864426, 0.0008502830169163644, 0.0008523499709554017, 0.00084887002594769, 0.000874317018315196, 0.0008570159552618861, 0.0008625409682281315, 0.0008605640032328665, 0.000874278019182384, 0.0008525209850631654, 0.0008546659955754876, 0.0008540279814042151, 0.0008615420083515346, 0.0008486569859087467, 0.0008522639982402325, 0.0008581270230934024, 0.0008627019706182182, 0.0008659220184199512, 0.0008638939470984042, 0.000858949963003397, 0.0008568820194341242, 0.0008502690470777452, 0.0008607810013927519, 0.0008512570057064295, 0.0008538379915989935, 0.0008551380014978349];[0.0011426190030761063, 0.0011497520026750863, 0.0011259770253673196, 0.00114038196625188, 0.0011661900207400322, 0.0011408950085751712, 0.0011270339600741863, 0.0010998249636031687, 0.0011281720362603664, 0.0011104039731435478, 0.0011625870247371495, 0.0011549200280569494, 0.0011269120150245726, 0.0011429699952714145, 0.0013476810418069363, 0.001080643036402762, 0.0010778500000014901, 0.0010852669947780669, 0.0011014240444637835, 0.0010871199774555862, 0.0010884039802476764, 0.001082703995052725, 0.0010875349980778992, 0.0011047730222344398, 0.0010865549556910992, 0.0011053429916501045, 0.0013080359785817564, 0.0011025989660993218, 0.0010851419647224247, 0.0010850540129467845, 0.0010840620379894972, 0.0010821209871210158, 0.0011018069926649332, 0.0010828039958141744, 0.0010841719922609627, 0.0011067360173910856, 0.0011152660008519888, 0.0010916030150838196, 0.0013052469585090876, 0.0010767339845187962, 0.00110082101309672, 0.0010930339922197163, 0.0010839909664355218, 0.0010896939784288406, 0.0010793430265039206, 0.0010996079654432833, 0.001095701998565346, 0.0011673439876176417, 0.0011001169914379716, 0.0010839910246431828];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.7;0.0014432360185310245;0.001116173982154578;;;0.773382847866185;;;[0.0014669760130345821, 0.0014719140017405152, 0.001488561974838376, 0.0014548410545103252, 0.0014452580362558365, 0.0014490869943983853, 0.0014483079430647194, 0.0014471419854089618, 0.0014452330069616437, 0.001455423014704138, 0.0014641269808635116, 0.0014432360185310245, 0.0014479619567282498, 0.0014489550376310945, 0.0014482770347967744, 0.0014530040207318962, 0.0014583730371668935, 0.0014507430023513734, 0.0014644229668192565, 0.0014535870286636055, 0.0014476009528152645, 0.0014611310325562954, 0.0014508739113807678, 0.0014464870328083634, 0.0014469620073214173, 0.0014553480432368815, 0.0014559230185113847, 0.0014455809723585844, 0.0014506130246445537, 0.0014503159909509122, 0.001451002957765013, 0.0014498489326797426, 0.001447464048396796, 0.001449578965548426, 0.0014514069771394134, 0.0014486070140264928, 0.0014481079997494817, 0.0014454280026257038, 0.0014564090524800122, 0.0014512029592879117, 0.001450078038033098, 0.0014587619807571173, 0.0014574910164810717, 0.0014460309757851064, 0.0014494630158878863, 0.0014469599700532854, 0.0014507530140690506, 0.0014503789716400206, 0.0014485189458355308, 0.001454295008443296];[0.0011821510270237923, 0.001168225018773228, 0.0011372980079613626, 0.0011195870465599, 0.0011301529593765736, 0.001138152030762285, 0.0011530190240591764, 0.0011404329561628401, 0.0011162339942529798, 0.001132759964093566, 0.0011500409455038607, 0.0011218739673495293, 0.0011169400531798601, 0.0011398079805076122, 0.001166285015642643, 0.001163407985586673, 0.0011591709917411208, 0.0011592439841479063, 0.001159409002866596, 0.0011560600250959396, 0.0011741340276785195, 0.0011546770110726357, 0.0011376520269550383, 0.001358413021080196, 0.0011490589822642505, 0.001183775020763278, 0.001175635028630495, 0.0011626539635472, 0.0012072300305590034, 0.0011498579988256097, 0.0011477050138637424, 0.0011216060374863446, 0.0011406340054236352, 0.0011200950248166919, 0.001116173982154578, 0.0013678199611604214, 0.0011166729964315891, 0.0011486540315672755, 0.0011394490138627589, 0.0011365789687260985, 0.0011775859748013318, 0.0011339319753460586, 0.0011319160112179816, 0.001138852967415005, 0.0011233730474486947, 0.001126835006289184, 0.0011252450058236718, 0.0014786829706281424, 0.001131090975832194, 0.001173908996861428];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.10;0.0005437120562419295;0.0007702810107730329;;;1.4167076156028615;;;[0.0005544700543396175, 0.0005471149925142527, 0.0005519280093722045, 0.0005564879393205047, 0.0005441280081868172, 0.0005440579843707383, 0.0005582140292972326, 0.0005467350129038095, 0.000546730007044971, 0.0005511229974217713, 0.000548263022210449, 0.0005477459635585546, 0.0005482719861902297, 0.0005468489835038781, 0.0005437120562419295, 0.0005492879427038133, 0.0005461000255309045, 0.0005468809395097196, 0.0005476050428114831, 0.0005446469876915216, 0.0005454079946503043, 0.0005479000392369926, 0.0005557969561778009, 0.0005459289532154799, 0.0005477290251292288, 0.0005492320633493364, 0.0005468230228871107, 0.0005520489648915827, 0.0005476020160131156, 0.0005444220150820911, 0.0005549619672819972, 0.000546914990991354, 0.0005481549887917936, 0.0005444909911602736, 0.000546910974662751, 0.0005468380404636264, 0.0005479009705595672, 0.0005469400202855468, 0.0005486680893227458, 0.0005471310578286648, 0.0005574279930442572, 0.000557563966140151, 0.000545866962056607, 0.0005464629502967, 0.0005499550024978817, 0.0005461060209199786, 0.0005491920164786279, 0.0005470119649544358, 0.0005480700638145208, 0.00054926797747612];[0.0008271510014310479, 0.0008121999562717974, 0.0007887689862400293, 0.0007921319920569658, 0.0007965120021253824, 0.0008024750277400017, 0.0007969019934535027, 0.001027027959935367, 0.0007735739927738905, 0.0007850800175219774, 0.0007803229964338243, 0.000780296977609396, 0.0007774310070089996, 0.0007845329819247127, 0.0007873649592511356, 0.0007782309548929334, 0.0007751170196570456, 0.00077619100920856, 0.0007821939652785659, 0.0009601580095477402, 0.0007782579632475972, 0.0007812959956936538, 0.0007753500249236822, 0.0007893410511314869, 0.0007747620111331344, 0.0007772209937684238, 0.0007765130139887333, 0.0007906620157882571, 0.0007784529589116573, 0.0007776599959470332, 0.0007772939861752093, 0.0009877250413410366, 0.0007814310374669731, 0.0007756960112601519, 0.0007759570144116879, 0.000778993999119848, 0.0007751689990982413, 0.0007710009813308716, 0.000773909967392683, 0.000780111993663013, 0.0007852999842725694, 0.0007851180271245539, 0.0007739450084045529, 0.0009537690202705562, 0.0007734870305284858, 0.0007777879945933819, 0.0007751639932394028, 0.0007702810107730329, 0.0007740510045550764, 0.0007902119541540742];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.12;0.0010839420137926936;0.0011382329976186156;;;1.050086612692462;;;[0.0010965800029225647, 0.0010901850182563066, 0.0010895150480791926, 0.0010886500240303576, 0.0010874809813685715, 0.0010869659599848092, 0.0010856679291464388, 0.0010839420137926936, 0.00108823599293828, 0.0010919299675151706, 0.0010848109959624708, 0.001095136976800859, 0.001095807005185634, 0.0010873610153794289, 0.0010868790559470654, 0.001094327017199248, 0.0010901910136453807, 0.0011023579281754792, 0.0010883339564315975, 0.0010934349847957492, 0.001089456956833601, 0.0010898209875449538, 0.0010940779466181993, 0.0010901559726335108, 0.0010877830209210515, 0.0010972099262289703, 0.0010923609952442348, 0.001089158991817385, 0.0011014289921149611, 0.0010925649548880756, 0.00108812702819705, 0.0010938599589280784, 0.0010893159778788686, 0.0010879799956455827, 0.001093057042453438, 0.0010864799842238426, 0.0010911429999396205, 0.0010911259450949728, 0.001087140990421176, 0.0010907450341619551, 0.0010847339872270823, 0.0010863259667530656, 0.0011048089945688844, 0.0010878750472329557, 0.001085796975530684, 0.0010918209445662796, 0.0010881769703701138, 0.0010885230149142444, 0.0010895789600908756, 0.0010890799458138645];[0.0012458589626476169, 0.0011978140100836754, 0.0011675790301524103, 0.00146382802631706, 0.0011441019596531987, 0.001145135029219091, 0.001147861999925226, 0.0011448709992691875, 0.0011485159629955888, 0.0011502219713293016, 0.0011481789988465607, 0.0011451630271039903, 0.0011733819846995175, 0.0011624229955486953, 0.0011638699797913432, 0.0013593030162155628, 0.0011409750441089272, 0.001141099026426673, 0.0011683820048347116, 0.0011533420183695853, 0.001147711998783052, 0.001147181959822774, 0.0011443790281191468, 0.0011445920099504292, 0.0011394380126148462, 0.0011436209897510707, 0.0011439680238254368, 0.0013367210049182177, 0.0011382329976186156, 0.001138306048233062, 0.001142373017501086, 0.001144388981629163, 0.0012104689958505332, 0.001188926980830729, 0.0011741799535229802, 0.0011779890046454966, 0.001178723992779851, 0.0011950189946219325, 0.0012288239668123424, 0.0014267140068113804, 0.0011736820451915264, 0.0011841210070997477, 0.001183554995805025, 0.0011948339524678886, 0.0011950429761782289, 0.0011891410103999078, 0.00118998100515455, 0.0011838219943456352, 0.0012132750125601888, 0.001186876033898443];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.17;0.0006373689975589514;0.0008311159908771515;;;1.3039793181975095;;;[0.0006593349971808493, 0.0006503270124085248, 0.0006452550296671689, 0.0006518120062537491, 0.0006486899801529944, 0.000649411987978965, 0.0006466089398600161, 0.0006549829849973321, 0.0006472809473052621, 0.0006556289736181498, 0.0006462490418925881, 0.0006566239753738046, 0.0006436969269998372, 0.0006579189794138074, 0.0006458380375988781, 0.0006650460418313742, 0.0006468879873864353, 0.0006513560656458139, 0.0006400650017894804, 0.0006500360323116183, 0.0006472200038842857, 0.0006510230014100671, 0.000646376924123615, 0.0006533880368806422, 0.0006438010022975504, 0.0006625430542044342, 0.0006430849898606539, 0.0006556770531460643, 0.0006409090128727257, 0.0006398010300472379, 0.0006401640130206943, 0.0006387709872797132, 0.0006392929935827851, 0.0006422799779102206, 0.0006417000549845397, 0.0006384530570358038, 0.00063921301625669, 0.0006394269876182079, 0.0006407309556379914, 0.000637567020021379, 0.0006390379858203232, 0.0006373689975589514, 0.0006391470087692142, 0.0006390709895640612, 0.0006427390035241842, 0.000641825026832521, 0.0006418889970518649, 0.0006393990479409695, 0.0006415260140784085, 0.0006398579571396112];[0.000921692990232259, 0.000875213008839637, 0.0008528679609298706, 0.0008544689626432955, 0.0008550370112061501, 0.0009130039834417403, 0.0008593660313636065, 0.0008518450194969773, 0.0008412899915128946, 0.0008458669763058424, 0.0008376810001209378, 0.0008448909502476454, 0.0010311190271750093, 0.0008657680009491742, 0.0008487770101055503, 0.0008438490331172943, 0.0008475540089420974, 0.0008372119627892971, 0.000843488029204309, 0.0008435210329480469, 0.0008374659810215235, 0.0008436710340902209, 0.0008365460089407861, 0.0008585129980929196, 0.00102150603197515, 0.0008394219912588596, 0.0008374329772777855, 0.0008430780144408345, 0.000835194019600749, 0.0008384960237890482, 0.000838184030726552, 0.0008317650062963367, 0.0008383080130442977, 0.0008488630410283804, 0.0008519430411979556, 0.0008433460025116801, 0.0010598139488138258, 0.0008321509812958539, 0.0008339160121977329, 0.0008311159908771515, 0.000834330974612385, 0.0008334610029123724, 0.0008376680198125541, 0.0008319279877468944, 0.0008343279478140175, 0.0008371330332010984, 0.0008607759955339134, 0.000860334956087172, 0.0010339979780837893, 0.0008398969657719135];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.19;0.001513460068963468;0.0011033449554815888;;;0.7290215170574291;;;[0.001529731962364167, 0.0015271799638867378, 0.001537728006951511, 0.001517817028798163, 0.0015184679650701582, 0.001513460068963468, 0.0015139540191739798, 0.0015185740776360035, 0.0015159709728322923, 0.001519006968010217, 0.0015300370287150145, 0.0015162989730015397, 0.0015159050235524774, 0.0015191339771263301, 0.0015161889605224133, 0.0015161060146056116, 0.001518813951406628, 0.0015209309640340507, 0.0015241369837895036, 0.001522938022390008, 0.0015332729672081769, 0.001530816953163594, 0.001521141966804862, 0.0015167170204222202, 0.0015145799843594432, 0.0015191490529105067, 0.001518149976618588, 0.001519089040812105, 0.0015216339961625636, 0.0015245690010488033, 0.0015227730036713183, 0.0015277169877663255, 0.0015225490205921233, 0.001524917024653405, 0.0015246650436893106, 0.001521784986834973, 0.0015199700137600303, 0.0015229430282488465, 0.0015211320132948458, 0.0015193819999694824, 0.0015211429563350976, 0.0015233560116030276, 0.0015241650398820639, 0.0015234239981509745, 0.0015242180088534951, 0.001524322957266122, 0.001530531037133187, 0.001525067025795579, 0.001536089985165745, 0.0015353619819507003];[0.0012035759864374995, 0.0011771300341933966, 0.001145815011113882, 0.001146892027463764, 0.0011687579681165516, 0.0011864579864777625, 0.0011595390387810767, 0.0011382459779269993, 0.00138984399382025, 0.001179854036308825, 0.0011488489690236747, 0.0011166509939357638, 0.0011145349708385766, 0.0011293439893051982, 0.0011112390202470124, 0.0011045470018871129, 0.001118452986702323, 0.0011214590049348772, 0.0011428319849073887, 0.0011108930339105427, 0.0013078119955025613, 0.001113886944949627, 0.0011171959922648966, 0.0011095370282419026, 0.0011158640263602138, 0.0011092139757238328, 0.001109868986532092, 0.0011230699601583183, 0.0011056620278395712, 0.0011071739718317986, 0.0011119729606434703, 0.0011064240243285894, 0.0013132269959896803, 0.0011033449554815888, 0.0011125809978693724, 0.001111205026973039, 0.0011063999845646322, 0.001117365958634764, 0.0011073729838244617, 0.0011099299881607294, 0.0011177950073033571, 0.0011223420151509345, 0.0011287530069239438, 0.0011071290355175734, 0.001297210983466357, 0.0011063870042562485, 0.0011150920181535184, 0.0011057189549319446, 0.0011076800292357802, 0.0011070769978687167];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]
features.24;0.0013103390228934586;0.0011017390061169863;;;0.840804545135314;;;[0.0013337819837033749, 0.0013227230519987643, 0.001324711018241942, 0.0013247409951873124, 0.001323868054896593, 0.0013218890526331961, 0.0013265550369396806, 0.0013245040317997336, 0.0013254489749670029, 0.0013239759718999267, 0.0013190199388191104, 0.0013225229922682047, 0.0013103390228934586, 0.0013189829769544303, 0.0013222310226410627, 0.0013178090448491275, 0.001319622970186174, 0.0013190260506235063, 0.001318696013186127, 0.0013194489874877036, 0.0013206650037318468, 0.001319174945820123, 0.0013211999321356416, 0.0013204430579207838, 0.001316454028710723, 0.0013159959926269948, 0.0013217130326665938, 0.0013172270264476538, 0.0013222509296610951, 0.0013196080108173192, 0.001316904032137245, 0.0013152890605852008, 0.0013208560412749648, 0.0013154220068827271, 0.001316971960477531, 0.0013151049497537315, 0.0013206640142016113, 0.0013160589733161032, 0.0013163000112399459, 0.0013178310473449528, 0.0013230700278654695, 0.0013174270279705524, 0.0013206350267864764, 0.0013198990491218865, 0.0013221410335972905, 0.0013328799977898598, 0.0013232809724286199, 0.001327821984887123, 0.0013170080492272973, 0.0013245289446786046];[0.0011649230145849288, 0.0011309749679639935, 0.0011109369806945324, 0.0011156529653817415, 0.0013790340162813663, 0.0011027189902961254, 0.001134196005295962, 0.0011311889975331724, 0.0011375449830666184, 0.001113895035814494, 0.0011290039983578026, 0.0011101430281996727, 0.001102950016502291, 0.001105422037653625, 0.0011139859561808407, 0.0011041859979741275, 0.0013067279942333698, 0.0011017390061169863, 0.0011082899873144925, 0.0011026739957742393, 0.0011191919911652803, 0.001119917957112193, 0.0011073789792135358, 0.0011054239585064352, 0.0011020670062862337, 0.0011101249838247895, 0.001120364002417773, 0.001127313997130841, 0.001334959000814706, 0.0011156690306961536, 0.0011174990213476121, 0.0011153349769301713, 0.0011217889841645956, 0.0011161190341226757, 0.0011256089783273637, 0.0011402569944038987, 0.0011289419489912689, 0.00111490796552971, 0.0011208329815417528, 0.0011209409567527473, 0.0013453299761749804, 0.0011231489479541779, 0.0011240990133956075, 0.0011431610328145325, 0.0011286099907010794, 0.0011539709521457553, 0.00112207600614056, 0.0011878709774464369, 0.0011722369818016887, 0.001150056952610612];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan];[nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan, nan]

